A Tattered Cloak of Invisibility: Measuring Anonymity Loss in Railgun on Ethereum

From a user's perspective, perhaps the most significant difference between traditional banking services and widely used blockchain-based financial systems is that, in the latter, transactions and, either directly or indirectly, account balances and transaction histories are publicly observable. Therefore, a growing number of cryptographic solutions have been proposed to add a privacy layer to such systems. However, the privacy that users actually obtain does not depend solely on the security of the underlying cryptographic protocol: user behavior, transaction amount patterns, and timing decisions can substantially reduce anonymity. In this work, we study behavioral leakage in cryptocurrency mixers, focusing on Railgun on Ethereum. We aim to heuristically estimate the probability that a given deposit and withdrawal transaction belong to the same user. We consider five sources of leakage: characteristic timing patterns, address reuse, proximity in the transaction graph induced by prior public transactions, amount fingerprints that preserve distinctive digit patterns across transaction values, and knapsack type matches in which groups of transaction amounts add up in revealing ways. Our results show that even cryptographically strong privacy systems may suffer substantial anonymity loss due to user behavior and transaction patterns. Our five heuristics are able to uniquely link 17.65% of Railgun withdraw transactions to deposit transactions. We also applied a knapsack solver algorithm that was able to produce a 3.42 bit median anonymity loss for withdraw transactions. This work contributes to a better understanding of the practical privacy limits of mixers and anonymity pools, and points toward safer usage practices and design principles.

==> Figures/cdf_deltas_data_full.csv <==
days,cdf
0,6.47249190938511e-05
0,0.000129449838187702
0,0.000194174757281553
0,0.000258899676375405
0,0.000323624595469256
0,0.000388349514563107
0,0.000453074433656958
0,0.000517799352750809
0,0.00058252427184466
0,0.000647249190938511
0,0.000711974110032362
0,0.000776699029126214
0,0.000841423948220065
0,0.000906148867313916
0,0.000970873786407767
0,0.00103559870550162
0,0.00110032362459547
0,0.00116504854368932
0,0.00122977346278317
0,0.00129449838187702
0,0.00135922330097087
0.000694444444444444,0.00142394822006472
0.000694444444444444,0.00148867313915858
0.000833333333333333,0.00155339805825243
0.000833333333333333,0.00161812297734628
0.000972222222222222,0.00168284789644013
0.000972222222222222,0.00174757281553398
0.00125,0.00181229773462783
0.00125,0.00187702265372168
0.00138888888888889,0.00194174757281553
0.00138888888888889,0.00200647249190939
0.00152777777777778,0.00207119741100324
0.00152777777777778,0.00213592233009709
0.00166666666666667,0.00220064724919094
0.00166666666666667,0.00226537216828479
0.0025,0.00233009708737864
0.0025,0.00239482200647249
0.0025,0.00245954692556634
0.0025,0.00252427184466019
0.0025,0.00258899676375405
0.0025,0.0026537216828479
0.0025,0.00271844660194175
0.0025,0.0027831715210356
0.0025,0.00284789644012945
0.0025,0.0029126213592233
0.0025,0.00297734627831715
0.0025,0.003042071197411
0.0025,0.00310679611650485
0.0025,0.00317152103559871
0.0025,0.00323624595469256
0.0025,0.00330097087378641
0.0025,0.00336569579288026
0.00263888888888889,0.00343042071197411
0.00263888888888889,0.00349514563106796
0.00277777777777778,0.00355987055016181
0.00277777777777778,0.00362459546925566
0.00277777777777778,0.00368932038834951
0.00277777777777778,0.00375404530744337
0.00277777777777778,0.00381877022653722
0.00277777777777778,0.00388349514563107
0.00277777777777778,0.00394822006472492
0.00277777777777778,0.00401294498381877
0.00277777777777778,0.00407766990291262
0.00305555555555556,0.00414239482200647
0.00305555555555556,0.00420711974110032
0.00305555555555556,0.00427184466019417
0.00305555555555556,0.00433656957928803
0.00305555555555556,0.00440129449838188
0.00305555555555556,0.00446601941747573
0.00305555555555556,0.00453074433656958
0.00305555555555556,0.00459546925566343
0.00305555555555556,0.00466019417475728
0.00347222222222222,0.00472491909385113
0.00347222222222222,0.00478964401294498
0.00361111111111111,0.00485436893203883
0.00361111111111111,0.00491909385113269
0.00375,0.00498381877022654
0.00375,0.00504854368932039
0.00375,0.00511326860841424
0.00375,0.00517799352750809
0.00375,0.00524271844660194
0.00375,0.00530744336569579
0.00402777777777778,0.00537216828478964
0.00402777777777778,0.0054368932038835
0.00402777777777778,0.00550161812297735
0.00402777777777778,0.0055663430420712
0.00402777777777778,0.00563106796116505
0.00402777777777778,0.0056957928802589
0.00402777777777778,0.00576051779935275
0.00402777777777778,0.0058252427184466
0.00402777777777778,0.00588996763754045
0.00402777777777778,0.0059546925566343
0.00402777777777778,0.00601941747572816
0.00402777777777778,0.00608414239482201
0.00402777777777778,0.00614886731391586
0.00402777777777778,0.00621359223300971
0.00402777777777778,0.00627831715210356
0.00472222222222222,0.00634304207119741
0.00472222222222222,0.00640776699029126
0.00472222222222222,0.00647249190938511
0.00472222222222222,0.00653721682847896
0.00472222222222222,0.00660194174757282
0.00472222222222222,0.00666666666666667
0.00472222222222222,0.00673139158576052
0.00472222222222222,0.00679611650485437
0.00472222222222222,0.00686084142394822
0.00472222222222222,0.00692556634304207
0.00472222222222222,0.00699029126213592
0.00541666666666667,0.00705501618122977
0.00541666666666667,0.00711974110032363
0.00569444444444444,0.00718446601941748
0.00569444444444444,0.00724919093851133
0.00569444444444444,0.00731391585760518
0.00569444444444444,0.00737864077669903
0.00569444444444444,0.00744336569579288
0.00569444444444444,0.00750809061488673
0.00569444444444444,0.00757281553398058
0.00569444444444444,0.00763754045307443
0.00625,0.00770226537216828
0.00625,0.00776699029126214
0.00638888888888889,0.00783171521035599
0.00638888888888889,0.00789644012944984
0.00638888888888889,0.00796116504854369
0.00638888888888889,0.00802588996763754
0.00638888888888889,0.00809061488673139
0.00638888888888889,0.00815533980582524
0.00638888888888889,0.00822006472491909
0.00638888888888889,0.00828478964401294
0.00638888888888889,0.0083495145631068
0.00638888888888889,0.00841423948220065
0.00638888888888889,0.0084789644012945
0.00652777777777778,0.00854368932038835
0.00652777777777778,0.0086084142394822
0.00680555555555556,0.00867313915857605
0.00680555555555556,0.0087378640776699
0.00708333333333333,0.00880258899676375
0.00708333333333333,0.0088673139158576
0.0075,0.00893203883495146
0.0075,0.00899676375404531
0.00763888888888889,0.00906148867313916
0.00763888888888889,0.00912621359223301
0.00777777777777778,0.00919093851132686
0.00777777777777778,0.00925566343042071
0.00777777777777778,0.00932038834951456
0.00777777777777778,0.00938511326860841
0.00777777777777778,0.00944983818770227
0.00777777777777778,0.00951456310679612
0.00777777777777778,0.00957928802588997
0.00777777777777778,0.00964401294498382
0.00777777777777778,0.00970873786407767
0.00791666666666667,0.00977346278317152
0.00791666666666667,0.00983818770226537
0.00791666666666667,0.00990291262135922
0.00791666666666667,0.00996763754045307
0.00791666666666667,0.0100323624595469
0.00791666666666667,0.0100970873786408
0.00791666666666667,0.0101618122977346
0.00791666666666667,0.0102265372168285
0.00791666666666667,0.0102912621359223
0.00847222222222222,0.0103559870550162
0.00847222222222222,0.01042071197411
0.00861111111111111,0.0104854368932039
0.00861111111111111,0.0105501618122977
0.00916666666666667,0.0106148867313916
0.00916666666666667,0.0106796116504854
0.00930555555555555,0.0107443365695793
0.00930555555555555,0.0108090614886731
0.00944444444444444,0.010873786407767
0.00944444444444444,0.0109385113268608
0.00986111111111111,0.0110032362459547
0.00986111111111111,0.0110679611650485
0.00986111111111111,0.0111326860841424
0.00986111111111111,0.0111974110032362
0.00986111111111111,0.0112621359223301
0.00986111111111111,0.0113268608414239
0.00986111111111111,0.0113915857605178
0.00986111111111111,0.0114563106796117
0.01,0.0115210355987055
0.01,0.0115857605177994
0.0102777777777778,0.0116504854368932
0.0102777777777778,0.0117152103559871
0.0102777777777778,0.0117799352750809
0.0102777777777778,0.0118446601941748
0.0102777777777778,0.0119093851132686
0.0102777777777778,0.0119741100323625
0.0102777777777778,0.0120388349514563
0.0102777777777778,0.0121035598705502
0.0102777777777778,0.012168284789644
0.0109722222222222,0.0122330097087379
0.0109722222222222,0.0122977346278317
0.0113888888888889,0.0123624595469256
0.0113888888888889,0.0124271844660194
0.0123611111111111,0.0124919093851133
0.0123611111111111,0.0125566343042071
0.0123611111111111,0.012621359223301
0.0123611111111111,0.0126860841423948
0.0127777777777778,0.0127508090614887
0.0127777777777778,0.0128155339805825
0.0133333333333333,0.0128802588996764
0.0133333333333333,0.0129449838187702
0.0133333333333333,0.0130097087378641
0.0133333333333333,0.0130744336569579
0.0165277777777778,0.0131391585760518
0.0165277777777778,0.0132038834951456
0.0170833333333333,0.0132686084142395
0.0170833333333333,0.0133333333333333
0.0173611111111111,0.0133980582524272
0.0173611111111111,0.013462783171521
0.0186111111111111,0.0135275080906149
0.0186111111111111,0.0135922330097087
0.0188888888888889,0.0136569579288026
0.0188888888888889,0.0137216828478964
0.0206944444444444,0.0137864077669903
0.0206944444444444,0.0138511326860841
0.0206944444444444,0.013915857605178
0.0206944444444444,0.0139805825242718
0.0220833333333333,0.0140453074433657
0.0220833333333333,0.0141100323624595
0.0231944444444444,0.0141747572815534
0.0231944444444444,0.0142394822006473
0.0231944444444444,0.0143042071197411
0.0231944444444444,0.014368932038835
0.0231944444444444,0.0144336569579288
0.0231944444444444,0.0144983818770227
0.0231944444444444,0.0145631067961165
0.0231944444444444,0.0146278317152104
0.025,0.0146925566343042
0.025,0.0147572815533981
0.025,0.0148220064724919
0.025,0.0148867313915858
0.025,0.0149514563106796
0.025,0.0150161812297735
0.025,0.0150809061488673
0.025,0.0151456310679612
0.025,0.015210355987055
0.025,0.0152750809061489
0.025,0.0153398058252427
0.0256944444444444,0.0154045307443366
0.0256944444444444,0.0154692556634304
0.0261111111111111,0.0155339805825243
0.0261111111111111,0.0155987055016181
0.0269444444444444,0.015663430420712
0.0269444444444444,0.0157281553398058
0.0283333333333333,0.0157928802588997
0.0283333333333333,0.0158576051779935
0.0293055555555556,0.0159223300970874
0.0293055555555556,0.0159870550161812
0.0293055555555556,0.0160517799352751
0.0293055555555556,0.0161165048543689
0.0293055555555556,0.0161812297734628
0.0293055555555556,0.0162459546925566
0.0293055555555556,0.0163106796116505
0.0293055555555556,0.0163754045307443
0.0293055555555556,0.0164401294498382
0.0293055555555556,0.016504854368932
0.0293055555555556,0.0165695792880259
0.0294444444444444,0.0166343042071197
0.0294444444444444,0.0166990291262136
0.0295833333333333,0.0167637540453074
0.0295833333333333,0.0168284789644013
0.0295833333333333,0.0168932038834951
0.0295833333333333,0.016957928802589
0.0295833333333333,0.0170226537216828
0.0295833333333333,0.0170873786407767
0.0295833333333333,0.0171521035598706
0.0295833333333333,0.0172168284789644
0.0295833333333333,0.0172815533980583
0.0305555555555556,0.0173462783171521
0.0305555555555556,0.017411003236246
0.0309722222222222,0.0174757281553398
0.0309722222222222,0.0175404530744337
0.0309722222222222,0.0176051779935275
0.0309722222222222,0.0176699029126214
0.0309722222222222,0.0177346278317152
0.0309722222222222,0.0177993527508091
0.0309722222222222,0.0178640776699029
0.0309722222222222,0.0179288025889968
0.0323611111111111,0.0179935275080906
0.0323611111111111,0.0180582524271845
0.0327777777777778,0.0181229773462783
0.0327777777777778,0.0181877022653722
0.0336111111111111,0.018252427184466
0.0336111111111111,0.0183171521035599
0.0336111111111111,0.0183818770226537
0.0336111111111111,0.0184466019417476
0.0336111111111111,0.0185113268608414
0.0336111111111111,0.0185760517799353
0.0336111111111111,0.0186407766990291
0.0336111111111111,0.018705501618123
0.0336111111111111,0.0187702265372168
0.0341666666666667,0.0188349514563107
0.0341666666666667,0.0188996763754045
0.0345833333333333,0.0189644012944984
0.0345833333333333,0.0190291262135922
0.0375,0.0190938511326861
0.0375,0.0191585760517799
0.0380555555555556,0.0192233009708738
0.0380555555555556,0.0192880258899676
0.0388888888888889,0.0193527508090615
0.0388888888888889,0.0194174757281553
0.0390277777777778,0.0194822006472492
0.0390277777777778,0.019546925566343
0.0397222222222222,0.0196116504854369
0.0397222222222222,0.0196763754045307
0.0402777777777778,0.0197411003236246
0.0402777777777778,0.0198058252427184
0.0402777777777778,0.0198705501618123
0.0402777777777778,0.0199352750809061
0.0402777777777778,0.02
0.0402777777777778,0.0200647249190939
0.0402777777777778,0.0201294498381877
0.0402777777777778,0.0201941747572816
0.0413888888888889,0.0202588996763754
0.0413888888888889,0.0203236245954693
0.0419444444444444,0.0203883495145631
0.0419444444444444,0.020453074433657
0.0422222222222222,0.0205177993527508
0.0422222222222222,0.0205825242718447
0.0427777777777778,0.0206472491909385
0.0427777777777778,0.0207119741100324
0.0427777777777778,0.0207766990291262
0.0427777777777778,0.0208414239482201
0.0429166666666667,0.0209061488673139
0.0429166666666667,0.0209708737864078
0.0429166666666667,0.0210355987055016
0.0429166666666667,0.0211003236245955
0.0429166666666667,0.0211650485436893
0.0429166666666667,0.0212297734627832
0.0429166666666667,0.021294498381877
0.0429166666666667,0.0213592233009709
0.0430555555555556,0.0214239482200647
0.0430555555555556,0.0214886731391586
0.0430555555555556,0.0215533980582524
0.0430555555555556,0.0216181229773463
0.0430555555555556,0.0216828478964401
0.0430555555555556,0.021747572815534
0.0430555555555556,0.0218122977346278
0.0430555555555556,0.0218770226537217
0.0430555555555556,0.0219417475728155
0.0430555555555556,0.0220064724919094
0.0430555555555556,0.0220711974110032
0.0430555555555556,0.0221359223300971
0.0430555555555556,0.0222006472491909
0.0430555555555556,0.0222653721682848
0.0430555555555556,0.0223300970873786
0.0430555555555556,0.0223948220064725
0.0430555555555556,0.0224595469255663
0.0430555555555556,0.0225242718446602
0.0430555555555556,0.022588996763754
0.0430555555555556,0.0226537216828479
0.0430555555555556,0.0227184466019417
0.0430555555555556,0.0227831715210356
0.0431944444444444,0.0228478964401294
0.0431944444444444,0.0229126213592233
0.0431944444444444,0.0229773462783172
0.0431944444444444,0.023042071197411
0.0431944444444444,0.0231067961165049
0.0431944444444444,0.0231715210355987
0.0431944444444444,0.0232362459546926
0.0431944444444444,0.0233009708737864
0.0431944444444444,0.0233656957928803
0.0431944444444444,0.0234304207119741
0.0431944444444444,0.023495145631068
0.0431944444444444,0.0235598705501618
0.0431944444444444,0.0236245954692557
0.0431944444444444,0.0236893203883495
0.0433333333333333,0.0237540453074434
0.0433333333333333,0.0238187702265372
0.0433333333333333,0.0238834951456311
0.0433333333333333,0.0239482200647249
0.0434722222222222,0.0240129449838188
0.0434722222222222,0.0240776699029126
0.0434722222222222,0.0241423948220065
0.0434722222222222,0.0242071197411003
0.0434722222222222,0.0242718446601942
0.0434722222222222,0.024336569579288
0.0434722222222222,0.0244012944983819
0.0434722222222222,0.0244660194174757
0.0436111111111111,0.0245307443365696
0.0436111111111111,0.0245954692556634
0.04375,0.0246601941747573
0.04375,0.0247249190938511
0.04375,0.024789644012945
0.04375,0.0248543689320388
0.04375,0.0249190938511327
0.04375,0.0249838187702265
0.04375,0.0250485436893204
0.04375,0.0251132686084142
0.04375,0.0251779935275081
0.04375,0.0252427184466019
0.0438888888888889,0.0253074433656958
0.0438888888888889,0.0253721682847896
0.0438888888888889,0.0254368932038835
0.0438888888888889,0.0255016181229773
0.0438888888888889,0.0255663430420712
0.0438888888888889,0.025631067961165
0.0438888888888889,0.0256957928802589
0.0438888888888889,0.0257605177993528
0.0438888888888889,0.0258252427184466
0.0438888888888889,0.0258899676375405
0.0438888888888889,0.0259546925566343
0.0438888888888889,0.0260194174757282
0.0440277777777778,0.026084142394822
0.0440277777777778,0.0261488673139159
0.0440277777777778,0.0262135922330097
0.0440277777777778,0.0262783171521036
0.0440277777777778,0.0263430420711974
0.0440277777777778,0.0264077669902913
0.0440277777777778,0.0264724919093851
0.0440277777777778,0.026537216828479
0.0440277777777778,0.0266019417475728
0.0440277777777778,0.0266666666666667
0.0441666666666667,0.0267313915857605
0.0441666666666667,0.0267961165048544
0.0443055555555556,0.0268608414239482
0.0443055555555556,0.0269255663430421
0.0443055555555556,0.0269902912621359
0.0443055555555556,0.0270550161812298
0.0444444444444444,0.0271197411003236
0.0444444444444444,0.0271844660194175
0.0444444444444444,0.0272491909385113
0.0444444444444444,0.0273139158576052
0.0445833333333333,0.027378640776699
0.0445833333333333,0.0274433656957929
0.0445833333333333,0.0275080906148867
0.0445833333333333,0.0275728155339806
0.0445833333333333,0.0276375404530744
0.0445833333333333,0.0277022653721683
0.0445833333333333,0.0277669902912621
0.0445833333333333,0.027831715210356
0.0447222222222222,0.0278964401294498
0.0447222222222222,0.0279611650485437
0.0447222222222222,0.0280258899676375
0.0447222222222222,0.0280906148867314
0.0447222222222222,0.0281553398058252
0.0447222222222222,0.0282200647249191
0.0447222222222222,0.0282847896440129
0.0447222222222222,0.0283495145631068
0.0448611111111111,0.0284142394822006
0.0448611111111111,0.0284789644012945
0.0448611111111111,0.0285436893203883
0.0448611111111111,0.0286084142394822
0.0448611111111111,0.0286731391585761
0.0448611111111111,0.0287378640776699
0.0448611111111111,0.0288025889967638
0.0448611111111111,0.0288673139158576
0.0448611111111111,0.0289320388349515
0.0448611111111111,0.0289967637540453
0.045,0.0290614886731392
0.045,0.029126213592233
0.045,0.0291909385113269
0.045,0.0292556634304207
0.045,0.0293203883495146
0.045,0.0293851132686084
0.045,0.0294498381877023
0.045,0.0295145631067961
0.0451388888888889,0.02957928802589
0.0451388888888889,0.0296440129449838
0.0451388888888889,0.0297087378640777
0.0451388888888889,0.0297734627831715
0.0451388888888889,0.0298381877022654
0.0451388888888889,0.0299029126213592
0.0451388888888889,0.0299676375404531
0.0451388888888889,0.0300323624595469
0.0451388888888889,0.0300970873786408
0.0451388888888889,0.0301618122977346
0.0451388888888889,0.0302265372168285
0.0451388888888889,0.0302912621359223
0.0452777777777778,0.0303559870550162
0.0452777777777778,0.03042071197411
0.0452777777777778,0.0304854368932039
0.0452777777777778,0.0305501618122977
0.0452777777777778,0.0306148867313916
0.0452777777777778,0.0306796116504854
0.0452777777777778,0.0307443365695793
0.0452777777777778,0.0308090614886731
0.0452777777777778,0.030873786407767
0.0452777777777778,0.0309385113268608
0.0452777777777778,0.0310032362459547
0.0452777777777778,0.0310679611650485
0.0452777777777778,0.0311326860841424
0.0452777777777778,0.0311974110032362
0.0452777777777778,0.0312621359223301
0.0452777777777778,0.0313268608414239
0.0454166666666667,0.0313915857605178
0.0454166666666667,0.0314563106796117
0.0454166666666667,0.0315210355987055
0.0454166666666667,0.0315857605177993
0.0454166666666667,0.0316504854368932
0.0454166666666667,0.0317152103559871
0.0454166666666667,0.0317799352750809
0.0454166666666667,0.0318446601941748
0.0454166666666667,0.0319093851132686
0.0454166666666667,0.0319741100323625
0.0455555555555556,0.0320388349514563
0.0455555555555556,0.0321035598705502
0.0455555555555556,0.032168284789644
0.0455555555555556,0.0322330097087379
0.0455555555555556,0.0322977346278317
0.0455555555555556,0.0323624595469256
0.0455555555555556,0.0324271844660194
0.0455555555555556,0.0324919093851133
0.0456944444444444,0.0325566343042071
0.0456944444444444,0.032621359223301
0.0456944444444444,0.0326860841423948
0.0456944444444444,0.0327508090614887
0.0458333333333333,0.0328155339805825
0.0458333333333333,0.0328802588996764
0.0458333333333333,0.0329449838187702
0.0458333333333333,0.0330097087378641
0.0458333333333333,0.0330744336569579
0.0458333333333333,0.0331391585760518
0.0458333333333333,0.0332038834951456
0.0458333333333333,0.0332686084142395
0.0459722222222222,0.0333333333333333
0.0459722222222222,0.0333980582524272
0.0459722222222222,0.033462783171521
0.0459722222222222,0.0335275080906149
0.0459722222222222,0.0335922330097087
0.0459722222222222,0.0336569579288026
0.0459722222222222,0.0337216828478964
0.0459722222222222,0.0337864077669903
0.0461111111111111,0.0338511326860841
0.0461111111111111,0.033915857605178
0.0461111111111111,0.0339805825242718
0.0461111111111111,0.0340453074433657
0.04625,0.0341100323624595
0.04625,0.0341747572815534
0.04625,0.0342394822006473
0.04625,0.0343042071197411
0.04625,0.034368932038835
0.04625,0.0344336569579288
0.04625,0.0344983818770227
0.04625,0.0345631067961165
0.0463888888888889,0.0346278317152104
0.0463888888888889,0.0346925566343042
0.0463888888888889,0.0347572815533981
0.0463888888888889,0.0348220064724919
0.0463888888888889,0.0348867313915858
0.0463888888888889,0.0349514563106796
0.0465277777777778,0.0350161812297735
0.0465277777777778,0.0350809061488673
0.0465277777777778,0.0351456310679612
0.0465277777777778,0.035210355987055
0.0465277777777778,0.0352750809061489
0.0465277777777778,0.0353398058252427
0.0465277777777778,0.0354045307443366
0.0465277777777778,0.0354692556634304
0.0465277777777778,0.0355339805825243
0.0465277777777778,0.0355987055016181
0.0466666666666667,0.035663430420712
0.0466666666666667,0.0357281553398058
0.0466666666666667,0.0357928802588997
0.0466666666666667,0.0358576051779935
0.0466666666666667,0.0359223300970874
0.0466666666666667,0.0359870550161812
0.0468055555555556,0.0360517799352751
0.0468055555555556,0.0361165048543689
0.0468055555555556,0.0361812297734628
0.0468055555555556,0.0362459546925566
0.0469444444444444,0.0363106796116505
0.0469444444444444,0.0363754045307443
0.0469444444444444,0.0364401294498382
0.0469444444444444,0.036504854368932
0.0469444444444444,0.0365695792880259
0.0469444444444444,0.0366343042071197
0.0469444444444444,0.0366990291262136
0.0469444444444444,0.0367637540453074
0.0469444444444444,0.0368284789644013
0.0469444444444444,0.0368932038834951
0.0469444444444444,0.036957928802589
0.0469444444444444,0.0370226537216828
0.0470833333333333,0.0370873786407767
0.0470833333333333,0.0371521035598706
0.0470833333333333,0.0372168284789644
0.0470833333333333,0.0372815533980583
0.0470833333333333,0.0373462783171521
0.0470833333333333,0.037411003236246
0.0470833333333333,0.0374757281553398
0.0470833333333333,0.0375404530744337
0.0470833333333333,0.0376051779935275
0.0470833333333333,0.0376699029126214
0.0472222222222222,0.0377346278317152
0.0472222222222222,0.0377993527508091
0.0472222222222222,0.0378640776699029
0.0472222222222222,0.0379288025889968
0.0473611111111111,0.0379935275080906
0.0473611111111111,0.0380582524271845
0.0475,0.0381229773462783
0.0475,0.0381877022653722
0.0475,0.038252427184466
0.0475,0.0383171521035599
0.0475,0.0383818770226537
0.0475,0.0384466019417476
0.0475,0.0385113268608414
0.0475,0.0385760517799353
0.0476388888888889,0.0386407766990291
0.0476388888888889,0.038705501618123
0.0476388888888889,0.0387702265372168
0.0476388888888889,0.0388349514563107
0.0476388888888889,0.0388996763754045
0.0476388888888889,0.0389644012944984
0.0477777777777778,0.0390291262135922
0.0477777777777778,0.0390938511326861
0.0477777777777778,0.0391585760517799
0.0477777777777778,0.0392233009708738
0.0477777777777778,0.0392880258899676
0.0477777777777778,0.0393527508090615
0.0477777777777778,0.0394174757281553
0.0477777777777778,0.0394822006472492
0.0479166666666667,0.039546925566343
0.0479166666666667,0.0396116504854369
0.0479166666666667,0.0396763754045307
0.0479166666666667,0.0397411003236246
0.0479166666666667,0.0398058252427184
0.0479166666666667,0.0398705501618123
0.0480555555555556,0.0399352750809061
0.0480555555555556,0.04
0.0480555555555556,0.0400647249190939
0.0480555555555556,0.0401294498381877
0.0483333333333333,0.0401941747572816
0.0483333333333333,0.0402588996763754
0.0483333333333333,0.0403236245954693
0.0483333333333333,0.0403883495145631
0.0484722222222222,0.040453074433657
0.0484722222222222,0.0405177993527508
0.0484722222222222,0.0405825242718447
0.0484722222222222,0.0406472491909385
0.0484722222222222,0.0407119741100324
0.0484722222222222,0.0407766990291262
0.0486111111111111,0.0408414239482201
0.0486111111111111,0.0409061488673139
0.0486111111111111,0.0409708737864078
0.0486111111111111,0.0410355987055016
0.04875,0.0411003236245955
0.04875,0.0411650485436893
0.04875,0.0412297734627832
0.04875,0.041294498381877
0.04875,0.0413592233009709
0.04875,0.0414239482200647
0.04875,0.0414886731391586
0.04875,0.0415533980582524
0.04875,0.0416181229773463
0.04875,0.0416828478964401
0.04875,0.041747572815534
0.04875,0.0418122977346278
0.04875,0.0418770226537217
0.04875,0.0419417475728155
0.04875,0.0420064724919094
0.04875,0.0420711974110032
0.0488888888888889,0.0421359223300971
0.0488888888888889,0.0422006472491909
0.0488888888888889,0.0422653721682848
0.0488888888888889,0.0423300970873786
0.0488888888888889,0.0423948220064725
0.0488888888888889,0.0424595469255663
0.0490277777777778,0.0425242718446602
0.0490277777777778,0.042588996763754
0.0490277777777778,0.0426537216828479
0.0490277777777778,0.0427184466019417
0.0493055555555556,0.0427831715210356
0.0493055555555556,0.0428478964401295
0.0494444444444444,0.0429126213592233
0.0494444444444444,0.0429773462783172
0.0494444444444444,0.043042071197411
0.0494444444444444,0.0431067961165049
0.0494444444444444,0.0431715210355987
0.0494444444444444,0.0432362459546926
0.0494444444444444,0.0433009708737864
0.0494444444444444,0.0433656957928803
0.0495833333333333,0.0434304207119741
0.0495833333333333,0.043495145631068
0.0495833333333333,0.0435598705501618
0.0495833333333333,0.0436245954692557
0.0497222222222222,0.0436893203883495
0.0497222222222222,0.0437540453074434
0.0497222222222222,0.0438187702265372
0.0497222222222222,0.0438834951456311
0.05,0.0439482200647249
0.05,0.0440129449838188
0.05,0.0440776699029126
0.05,0.0441423948220065
0.0502777777777778,0.0442071197411003
0.0502777777777778,0.0442718446601942
0.0502777777777778,0.044336569579288
0.0502777777777778,0.0444012944983819
0.0504166666666667,0.0444660194174757
0.0504166666666667,0.0445307443365696
0.0504166666666667,0.0445954692556634
0.0504166666666667,0.0446601941747573
0.0505555555555556,0.0447249190938511
0.0505555555555556,0.044789644012945
0.0506944444444444,0.0448543689320388
0.0506944444444444,0.0449190938511327
0.0508333333333333,0.0449838187702265
0.0508333333333333,0.0450485436893204
0.0509722222222222,0.0451132686084142
0.0509722222222222,0.0451779935275081
0.0509722222222222,0.0452427184466019
0.0509722222222222,0.0453074433656958
0.0511111111111111,0.0453721682847896
0.0511111111111111,0.0454368932038835
0.0511111111111111,0.0455016181229773
0.0511111111111111,0.0455663430420712
0.05125,0.045631067961165
0.05125,0.0456957928802589
0.05125,0.0457605177993528
0.05125,0.0458252427184466
0.0513888888888889,0.0458899676375405
0.0513888888888889,0.0459546925566343
0.0513888888888889,0.0460194174757282
0.0513888888888889,0.046084142394822
0.0513888888888889,0.0461488673139159
0.0513888888888889,0.0462135922330097
0.0513888888888889,0.0462783171521036
0.0513888888888889,0.0463430420711974
0.0513888888888889,0.0464077669902913
0.0513888888888889,0.0464724919093851
0.0516666666666667,0.046537216828479
0.0516666666666667,0.0466019417475728
0.0516666666666667,0.0466666666666667
0.0516666666666667,0.0467313915857605
0.0518055555555556,0.0467961165048544
0.0518055555555556,0.0468608414239482
0.0518055555555556,0.0469255663430421
0.0518055555555556,0.0469902912621359
0.0519444444444444,0.0470550161812298
0.0519444444444444,0.0471197411003236
0.0519444444444444,0.0471844660194175
0.0519444444444444,0.0472491909385113
0.0519444444444444,0.0473139158576052
0.0519444444444444,0.047378640776699
0.0519444444444444,0.0474433656957929
0.0519444444444444,0.0475080906148867
0.0520833333333333,0.0475728155339806
0.0520833333333333,0.0476375404530744
0.0525,0.0477022653721683
0.0525,0.0477669902912621
0.0525,0.047831715210356
0.0525,0.0478964401294498
0.0529166666666667,0.0479611650485437
0.0529166666666667,0.0480258899676375
0.0530555555555556,0.0480906148867314
0.0530555555555556,0.0481553398058252
0.0531944444444444,0.0482200647249191
0.0531944444444444,0.0482847896440129
0.0531944444444444,0.0483495145631068
0.0531944444444444,0.0484142394822006
0.05375,0.0484789644012945
0.05375,0.0485436893203883
0.05375,0.0486084142394822
0.05375,0.0486731391585761
0.05375,0.0487378640776699
0.05375,0.0488025889967638
0.0538888888888889,0.0488673139158576
0.0538888888888889,0.0489320388349515
0.0538888888888889,0.0489967637540453
0.0538888888888889,0.0490614886731392
0.0540277777777778,0.049126213592233
0.0540277777777778,0.0491909385113269
0.0540277777777778,0.0492556634304207
0.0540277777777778,0.0493203883495146
0.0541666666666667,0.0493851132686084
0.0541666666666667,0.0494498381877023
0.0541666666666667,0.0495145631067961
0.0541666666666667,0.04957928802589
0.0541666666666667,0.0496440129449838
0.0541666666666667,0.0497087378640777
0.0543055555555556,0.0497734627831715
0.0543055555555556,0.0498381877022654
0.0543055555555556,0.0499029126213592
0.0543055555555556,0.0499676375404531
0.0545833333333333,0.0500323624595469
0.0545833333333333,0.0500970873786408
0.0547222222222222,0.0501618122977346
0.0547222222222222,0.0502265372168285
0.0548611111111111,0.0502912621359223
0.0548611111111111,0.0503559870550162
0.0551388888888889,0.05042071197411
0.0551388888888889,0.0504854368932039
0.0551388888888889,0.0505501618122977
0.0551388888888889,0.0506148867313916
0.0552777777777778,0.0506796116504854
0.0552777777777778,0.0507443365695793
0.0555555555555556,0.0508090614886731
0.0555555555555556,0.050873786407767
0.0555555555555556,0.0509385113268608
0.0555555555555556,0.0510032362459547
0.0556944444444444,0.0510679611650485
0.0556944444444444,0.0511326860841424
0.0556944444444444,0.0511974110032362
0.0556944444444444,0.0512621359223301
0.0556944444444444,0.0513268608414239
0.0556944444444444,0.0513915857605178
0.0558333333333333,0.0514563106796116
0.0558333333333333,0.0515210355987055
0.0559722222222222,0.0515857605177994
0.0559722222222222,0.0516504854368932
0.0559722222222222,0.0517152103559871
0.0559722222222222,0.0517799352750809
0.0561111111111111,0.0518446601941748
0.0561111111111111,0.0519093851132686
0.0561111111111111,0.0519741100323625
0.0561111111111111,0.0520388349514563
0.0561111111111111,0.0521035598705502
0.0561111111111111,0.052168284789644
0.0563888888888889,0.0522330097087379
0.0563888888888889,0.0522977346278317
0.0563888888888889,0.0523624595469256
0.0563888888888889,0.0524271844660194
0.0563888888888889,0.0524919093851133
0.0563888888888889,0.0525566343042071
0.0565277777777778,0.052621359223301
0.0565277777777778,0.0526860841423948
0.0566666666666667,0.0527508090614887
0.0566666666666667,0.0528155339805825
0.0566666666666667,0.0528802588996764
0.0566666666666667,0.0529449838187702
0.0569444444444444,0.0530097087378641
0.0569444444444444,0.0530744336569579
0.0570833333333333,0.0531391585760518
0.0570833333333333,0.0532038834951456
0.0570833333333333,0.0532686084142395
0.0570833333333333,0.0533333333333333
0.0570833333333333,0.0533980582524272
0.0570833333333333,0.053462783171521
0.0570833333333333,0.0535275080906149
0.0570833333333333,0.0535922330097087
0.0572222222222222,0.0536569579288026
0.0572222222222222,0.0537216828478964
0.0572222222222222,0.0537864077669903
0.0572222222222222,0.0538511326860841
0.0573611111111111,0.053915857605178
0.0573611111111111,0.0539805825242718
0.0575,0.0540453074433657
0.0575,0.0541100323624595
0.0575,0.0541747572815534
0.0575,0.0542394822006472
0.0579166666666667,0.0543042071197411
0.0579166666666667,0.054368932038835
0.0581944444444444,0.0544336569579288
0.0581944444444444,0.0544983818770227
0.0581944444444444,0.0545631067961165
0.0581944444444444,0.0546278317152104
0.05875,0.0546925566343042
0.05875,0.0547572815533981
0.0590277777777778,0.0548220064724919
0.0590277777777778,0.0548867313915858
0.0591666666666667,0.0549514563106796
0.0591666666666667,0.0550161812297735
0.0595833333333333,0.0550809061488673
0.0595833333333333,0.0551456310679612
0.0597222222222222,0.055210355987055
0.0597222222222222,0.0552750809061489
0.0598611111111111,0.0553398058252427
0.0598611111111111,0.0554045307443366
0.06,0.0554692556634304
0.06,0.0555339805825243
0.0601388888888889,0.0555987055016181
0.0601388888888889,0.055663430420712
0.0604166666666667,0.0557281553398058
0.0604166666666667,0.0557928802588997
0.0604166666666667,0.0558576051779935
0.0604166666666667,0.0559223300970874
0.0604166666666667,0.0559870550161812
0.0604166666666667,0.0560517799352751
0.0605555555555556,0.0561165048543689
0.0605555555555556,0.0561812297734628
0.0609722222222222,0.0562459546925566
0.0609722222222222,0.0563106796116505
0.0609722222222222,0.0563754045307443
0.0609722222222222,0.0564401294498382
0.0611111111111111,0.056504854368932
0.0611111111111111,0.0565695792880259
0.06125,0.0566343042071197
0.06125,0.0566990291262136
0.0618055555555556,0.0567637540453074
0.0618055555555556,0.0568284789644013
0.0618055555555556,0.0568932038834951
0.0618055555555556,0.056957928802589
0.0620833333333333,0.0570226537216828
0.0620833333333333,0.0570873786407767
0.0620833333333333,0.0571521035598705
0.0620833333333333,0.0572168284789644
0.0622222222222222,0.0572815533980583
0.0622222222222222,0.0573462783171521
0.0623611111111111,0.057411003236246
0.0623611111111111,0.0574757281553398
0.0629166666666667,0.0575404530744337
0.0629166666666667,0.0576051779935275
0.0630555555555556,0.0576699029126214
0.0630555555555556,0.0577346278317152
0.0633333333333333,0.0577993527508091
0.0633333333333333,0.0578640776699029
0.0633333333333333,0.0579288025889968
0.0633333333333333,0.0579935275080906
0.0636111111111111,0.0580582524271845
0.0636111111111111,0.0581229773462783
0.0636111111111111,0.0581877022653722
0.0636111111111111,0.058252427184466
0.0636111111111111,0.0583171521035599
0.0636111111111111,0.0583818770226537
0.0645833333333333,0.0584466019417476
0.0645833333333333,0.0585113268608414
0.0645833333333333,0.0585760517799353
0.0645833333333333,0.0586407766990291
0.0645833333333333,0.058705501618123
0.0645833333333333,0.0587702265372168
0.0648611111111111,0.0588349514563107
0.0648611111111111,0.0588996763754045
0.0648611111111111,0.0589644012944984
0.0648611111111111,0.0590291262135922
0.0654166666666667,0.0590938511326861
0.0654166666666667,0.0591585760517799
0.06625,0.0592233009708738
0.06625,0.0592880258899676
0.06625,0.0593527508090615
0.06625,0.0594174757281553
0.06625,0.0594822006472492
0.06625,0.059546925566343
0.06625,0.0596116504854369
0.06625,0.0596763754045307
0.06625,0.0597411003236246
0.06625,0.0598058252427184
0.06625,0.0598705501618123
0.0663888888888889,0.0599352750809061
0.0663888888888889,0.06
0.0666666666666667,0.0600647249190938
0.0666666666666667,0.0601294498381877
0.0672222222222222,0.0601941747572816
0.0672222222222222,0.0602588996763754
0.0675,0.0603236245954693
0.0675,0.0603883495145631
0.0675,0.060453074433657
0.0675,0.0605177993527508
0.0677777777777778,0.0605825242718447
0.0677777777777778,0.0606472491909385
0.0679166666666667,0.0607119741100324
0.0679166666666667,0.0607766990291262
0.0680555555555555,0.0608414239482201
0.0680555555555555,0.0609061488673139
0.0683333333333333,0.0609708737864078
0.0683333333333333,0.0610355987055016
0.0683333333333333,0.0611003236245955
0.0683333333333333,0.0611650485436893
0.06875,0.0612297734627832
0.06875,0.061294498381877
0.0693055555555556,0.0613592233009709
0.0693055555555556,0.0614239482200647
0.0694444444444444,0.0614886731391586
0.0694444444444444,0.0615533980582524
0.0694444444444444,0.0616181229773463
0.0694444444444444,0.0616828478964401
0.0697222222222222,0.061747572815534
0.0697222222222222,0.0618122977346278
0.07,0.0618770226537217
0.07,0.0619417475728155
0.0701388888888889,0.0620064724919094
0.0701388888888889,0.0620711974110032
0.0701388888888889,0.0621359223300971
0.0701388888888889,0.0622006472491909
0.07125,0.0622653721682848
0.07125,0.0623300970873786
0.0713888888888889,0.0623948220064725
0.0713888888888889,0.0624595469255663
0.0715277777777778,0.0625242718446602
0.0715277777777778,0.062588996763754
0.0716666666666667,0.0626537216828479
0.0716666666666667,0.0627184466019417
0.0719444444444444,0.0627831715210356
0.0719444444444444,0.0628478964401294
0.0719444444444444,0.0629126213592233
0.0719444444444444,0.0629773462783172
0.0719444444444444,0.063042071197411
0.0719444444444444,0.0631067961165049
0.0720833333333333,0.0631715210355987
0.0720833333333333,0.0632362459546926
0.0720833333333333,0.0633009708737864
0.0720833333333333,0.0633656957928803
0.0722222222222222,0.0634304207119741
0.0722222222222222,0.063495145631068
0.0723611111111111,0.0635598705501618
0.0723611111111111,0.0636245954692557
0.0727777777777778,0.0636893203883495
0.0727777777777778,0.0637540453074434
0.0727777777777778,0.0638187702265372
0.0727777777777778,0.0638834951456311
0.0729166666666667,0.0639482200647249
0.0729166666666667,0.0640129449838188
0.0734722222222222,0.0640776699029126
0.0734722222222222,0.0641423948220065
0.0734722222222222,0.0642071197411003
0.0734722222222222,0.0642718446601942
0.0734722222222222,0.064336569579288
0.0734722222222222,0.0644012944983819
0.0734722222222222,0.0644660194174757
0.0734722222222222,0.0645307443365696
0.0734722222222222,0.0645954692556634
0.0743055555555556,0.0646601941747573
0.0743055555555556,0.0647249190938511
0.0744444444444444,0.064789644012945
0.0744444444444444,0.0648543689320388
0.0744444444444444,0.0649190938511327
0.0744444444444444,0.0649838187702265
0.0744444444444444,0.0650485436893204
0.0744444444444444,0.0651132686084142
0.0744444444444444,0.0651779935275081
0.0744444444444444,0.0652427184466019
0.0744444444444444,0.0653074433656958
0.0744444444444444,0.0653721682847896
0.0744444444444444,0.0654368932038835
0.0744444444444444,0.0655016181229773
0.0744444444444444,0.0655663430420712
0.0747222222222222,0.0656310679611651
0.0747222222222222,0.0656957928802589
0.0748611111111111,0.0657605177993528
0.0748611111111111,0.0658252427184466
0.0748611111111111,0.0658899676375405
0.0748611111111111,0.0659546925566343
0.0751388888888889,0.0660194174757282
0.0751388888888889,0.066084142394822
0.0752777777777778,0.0661488673139159
0.0752777777777778,0.0662135922330097
0.0756944444444444,0.0662783171521036
0.0756944444444444,0.0663430420711974
0.0758333333333333,0.0664077669902913
0.0758333333333333,0.0664724919093851
0.0761111111111111,0.066537216828479
0.0761111111111111,0.0666019417475728
0.07625,0.0666666666666667
0.07625,0.0667313915857605
0.0765277777777778,0.0667961165048544
0.0765277777777778,0.0668608414239482
0.0772222222222222,0.0669255663430421
0.0772222222222222,0.0669902912621359
0.0779166666666667,0.0670550161812298
0.0779166666666667,0.0671197411003236
0.0784722222222222,0.0671844660194175
0.0784722222222222,0.0672491909385113
0.0784722222222222,0.0673139158576052
0.0784722222222222,0.067378640776699
0.0798611111111111,0.0674433656957929
0.0798611111111111,0.0675080906148867
0.0802777777777778,0.0675728155339806
0.0802777777777778,0.0676375404530744
0.08125,0.0677022653721683
0.08125,0.0677669902912621
0.08125,0.067831715210356
0.08125,0.0678964401294498
0.08125,0.0679611650485437
0.08125,0.0680258899676375
0.08125,0.0680906148867314
0.08125,0.0681553398058252
0.08125,0.0682200647249191
0.0816666666666667,0.0682847896440129
0.0816666666666667,0.0683495145631068
0.0816666666666667,0.0684142394822006
0.0816666666666667,0.0684789644012945
0.0816666666666667,0.0685436893203883
0.0816666666666667,0.0686084142394822
0.0816666666666667,0.068673139158576
0.0816666666666667,0.0687378640776699
0.0816666666666667,0.0688025889967638
0.0816666666666667,0.0688673139158576
0.0816666666666667,0.0689320388349515
0.0816666666666667,0.0689967637540453
0.0816666666666667,0.0690614886731392
0.0818055555555556,0.069126213592233
0.0818055555555556,0.0691909385113269
0.0818055555555556,0.0692556634304207
0.0818055555555556,0.0693203883495146
0.0818055555555556,0.0693851132686084
0.0818055555555556,0.0694498381877023
0.0819444444444444,0.0695145631067961
0.0819444444444444,0.06957928802589
0.0822222222222222,0.0696440129449838
0.0822222222222222,0.0697087378640777
0.0826388888888889,0.0697734627831715
0.0826388888888889,0.0698381877022654
0.0827777777777778,0.0699029126213592
0.0827777777777778,0.0699676375404531
0.0831944444444444,0.0700323624595469
0.0831944444444444,0.0700970873786408
0.0831944444444444,0.0701618122977346
0.0831944444444444,0.0702265372168285
0.0834722222222222,0.0702912621359223
0.0834722222222222,0.0703559870550162
0.08375,0.07042071197411
0.08375,0.0704854368932039
0.08375,0.0705501618122977
0.08375,0.0706148867313916
0.0847222222222222,0.0706796116504854
0.0847222222222222,0.0707443365695793
0.0854166666666667,0.0708090614886731
0.0854166666666667,0.070873786407767
0.0856944444444444,0.0709385113268608
0.0856944444444444,0.0710032362459547
0.0856944444444444,0.0710679611650485
0.0856944444444444,0.0711326860841424
0.0856944444444444,0.0711974110032362
0.0856944444444444,0.0712621359223301
0.0856944444444444,0.071326860841424
0.0856944444444444,0.0713915857605178
0.0856944444444444,0.0714563106796117
0.0856944444444444,0.0715210355987055
0.0858333333333333,0.0715857605177994
0.0858333333333333,0.0716504854368932
0.0859722222222222,0.0717152103559871
0.0859722222222222,0.0717799352750809
0.0863888888888889,0.0718446601941748
0.0863888888888889,0.0719093851132686
0.0865277777777778,0.0719741100323625
0.0865277777777778,0.0720388349514563
0.0865277777777778,0.0721035598705502
0.0865277777777778,0.072168284789644
0.0865277777777778,0.0722330097087379
0.0865277777777778,0.0722977346278317
0.0865277777777778,0.0723624595469256
0.0865277777777778,0.0724271844660194
0.0865277777777778,0.0724919093851133
0.0865277777777778,0.0725566343042071
0.0865277777777778,0.072621359223301
0.0865277777777778,0.0726860841423948
0.0865277777777778,0.0727508090614887
0.0865277777777778,0.0728155339805825
0.0865277777777778,0.0728802588996764
0.0866666666666667,0.0729449838187702
0.0866666666666667,0.0730097087378641
0.0870833333333333,0.0730744336569579
0.0870833333333333,0.0731391585760518
0.0872222222222222,0.0732038834951456
0.0872222222222222,0.0732686084142395
0.0872222222222222,0.0733333333333333
0.0872222222222222,0.0733980582524272
0.0872222222222222,0.073462783171521
0.0872222222222222,0.0735275080906149
0.0876388888888889,0.0735922330097087
0.0876388888888889,0.0736569579288026
0.0898611111111111,0.0737216828478964
0.0898611111111111,0.0737864077669903
0.0916666666666667,0.0738511326860841
0.0916666666666667,0.073915857605178
0.0916666666666667,0.0739805825242719
0.0916666666666667,0.0740453074433657
0.0916666666666667,0.0741100323624595
0.0916666666666667,0.0741747572815534
0.0916666666666667,0.0742394822006472
0.0916666666666667,0.0743042071197411
0.0916666666666667,0.0743689320388349
0.0916666666666667,0.0744336569579288
0.0916666666666667,0.0744983818770227
0.0925,0.0745631067961165
0.0925,0.0746278317152104
0.0929166666666667,0.0746925566343042
0.0929166666666667,0.0747572815533981
0.0930555555555556,0.0748220064724919
0.0930555555555556,0.0748867313915858
0.0943055555555556,0.0749514563106796
0.0943055555555556,0.0750161812297735
0.0948611111111111,0.0750809061488673
0.0948611111111111,0.0751456310679612
0.0951388888888889,0.075210355987055
0.0951388888888889,0.0752750809061489
0.0955555555555556,0.0753398058252427
0.0955555555555556,0.0754045307443366
0.0972222222222222,0.0754692556634304
0.0972222222222222,0.0755339805825243
0.0975,0.0755987055016181
0.0975,0.075663430420712
0.0975,0.0757281553398058
0.0975,0.0757928802588997
0.0975,0.0758576051779935
0.0975,0.0759223300970874
0.0975,0.0759870550161812
0.0975,0.0760517799352751
0.0975,0.0761165048543689
0.0975,0.0761812297734628
0.0975,0.0762459546925566
0.09875,0.0763106796116505
0.09875,0.0763754045307443
0.0993055555555555,0.0764401294498382
0.0993055555555555,0.076504854368932
0.100277777777778,0.0765695792880259
0.100277777777778,0.0766343042071197
0.100555555555556,0.0766990291262136
0.100555555555556,0.0767637540453074
0.100972222222222,0.0768284789644013
0.100972222222222,0.0768932038834951
0.101111111111111,0.076957928802589
0.101111111111111,0.0770226537216828
0.101388888888889,0.0770873786407767
0.101388888888889,0.0771521035598706
0.104305555555556,0.0772168284789644
0.104305555555556,0.0772815533980583
0.104305555555556,0.0773462783171521
0.104305555555556,0.077411003236246
0.105416666666667,0.0774757281553398
0.105416666666667,0.0775404530744337
0.105416666666667,0.0776051779935275
0.105416666666667,0.0776699029126214
0.105555555555556,0.0777346278317152
0.105555555555556,0.0777993527508091
0.105833333333333,0.0778640776699029
0.105833333333333,0.0779288025889968
0.105972222222222,0.0779935275080906
0.105972222222222,0.0780582524271845
0.106111111111111,0.0781229773462783
0.106111111111111,0.0781877022653722
0.106388888888889,0.078252427184466
0.106388888888889,0.0783171521035599
0.106527777777778,0.0783818770226537
0.106527777777778,0.0784466019417476
0.107083333333333,0.0785113268608414
0.107083333333333,0.0785760517799353
0.107083333333333,0.0786407766990291
0.107083333333333,0.078705501618123
0.108611111111111,0.0787702265372168
0.108611111111111,0.0788349514563107
0.108611111111111,0.0788996763754045
0.108611111111111,0.0789644012944984
0.108611111111111,0.0790291262135922
0.108611111111111,0.0790938511326861
0.108611111111111,0.0791585760517799
0.108611111111111,0.0792233009708738
0.108611111111111,0.0792880258899676
0.109861111111111,0.0793527508090615
0.109861111111111,0.0794174757281553
0.109861111111111,0.0794822006472492
0.109861111111111,0.079546925566343
0.11,0.0796116504854369
0.11,0.0796763754045307
0.110138888888889,0.0797411003236246
0.110138888888889,0.0798058252427185
0.110555555555556,0.0798705501618123
0.110555555555556,0.0799352750809061
0.110555555555556,0.08
0.110555555555556,0.0800647249190938
0.111388888888889,0.0801294498381877
0.111388888888889,0.0801941747572815
0.111388888888889,0.0802588996763754
0.111388888888889,0.0803236245954693
0.111527777777778,0.0803883495145631
0.111527777777778,0.080453074433657
0.112638888888889,0.0805177993527508
0.112638888888889,0.0805825242718447
0.112638888888889,0.0806472491909385
0.112638888888889,0.0807119741100324
0.113055555555556,0.0807766990291262
0.113055555555556,0.0808414239482201
0.113194444444444,0.0809061488673139
0.113194444444444,0.0809708737864078
0.113611111111111,0.0810355987055016
0.113611111111111,0.0811003236245955
0.113611111111111,0.0811650485436893
0.113611111111111,0.0812297734627832
0.115694444444444,0.081294498381877
0.115694444444444,0.0813592233009709
0.115972222222222,0.0814239482200647
0.115972222222222,0.0814886731391586
0.116388888888889,0.0815533980582524
0.116388888888889,0.0816181229773463
0.116527777777778,0.0816828478964401
0.116527777777778,0.081747572815534
0.116805555555556,0.0818122977346278
0.116805555555556,0.0818770226537217
0.117638888888889,0.0819417475728155
0.117638888888889,0.0820064724919094
0.117638888888889,0.0820711974110032
0.117638888888889,0.0821359223300971
0.118055555555556,0.0822006472491909
0.118055555555556,0.0822653721682848
0.12,0.0823300970873786
0.12,0.0823948220064725
0.120138888888889,0.0824595469255663
0.120138888888889,0.0825242718446602
0.120833333333333,0.082588996763754
0.120833333333333,0.0826537216828479
0.121527777777778,0.0827184466019417
0.121527777777778,0.0827831715210356
0.121527777777778,0.0828478964401295
0.121527777777778,0.0829126213592233
0.121666666666667,0.0829773462783172
0.121666666666667,0.083042071197411
0.122083333333333,0.0831067961165049
0.122083333333333,0.0831715210355987
0.122222222222222,0.0832362459546926
0.122222222222222,0.0833009708737864
0.122361111111111,0.0833656957928803
0.122361111111111,0.0834304207119741
0.122638888888889,0.083495145631068
0.122638888888889,0.0835598705501618
0.122777777777778,0.0836245954692557
0.122777777777778,0.0836893203883495
0.123611111111111,0.0837540453074434
0.123611111111111,0.0838187702265372
0.124861111111111,0.0838834951456311
0.124861111111111,0.0839482200647249
0.126527777777778,0.0840129449838188
0.126527777777778,0.0840776699029126
0.126527777777778,0.0841423948220065
0.126527777777778,0.0842071197411003
0.126527777777778,0.0842718446601942
0.126527777777778,0.084336569579288
0.126527777777778,0.0844012944983819
0.126527777777778,0.0844660194174757
0.126527777777778,0.0845307443365696
0.126805555555556,0.0845954692556634
0.126805555555556,0.0846601941747573
0.128055555555556,0.0847249190938511
0.128055555555556,0.084789644012945
0.130555555555556,0.0848543689320388
0.130555555555556,0.0849190938511327
0.131666666666667,0.0849838187702265
0.131666666666667,0.0850485436893204
0.1325,0.0851132686084142
0.1325,0.0851779935275081
0.133194444444444,0.0852427184466019
0.133194444444444,0.0853074433656958
0.135694444444444,0.0853721682847896
0.135694444444444,0.0854368932038835
0.136944444444444,0.0855016181229774
0.136944444444444,0.0855663430420712
0.137083333333333,0.0856310679611651
0.137083333333333,0.0856957928802589
0.1375,0.0857605177993527
0.1375,0.0858252427184466
0.137638888888889,0.0858899676375404
0.137638888888889,0.0859546925566343
0.138055555555556,0.0860194174757282
0.138055555555556,0.086084142394822
0.138194444444444,0.0861488673139159
0.138194444444444,0.0862135922330097
0.139305555555556,0.0862783171521036
0.139305555555556,0.0863430420711974
0.139722222222222,0.0864077669902913
0.139722222222222,0.0864724919093851
0.142083333333333,0.086537216828479
0.142083333333333,0.0866019417475728
0.142083333333333,0.0866666666666667
0.142083333333333,0.0867313915857605
0.143333333333333,0.0867961165048544
0.143333333333333,0.0868608414239482
0.144166666666667,0.0869255663430421
0.144166666666667,0.0869902912621359
0.144861111111111,0.0870550161812298
0.144861111111111,0.0871197411003236
0.145416666666667,0.0871844660194175
0.145416666666667,0.0872491909385113
0.145694444444444,0.0873139158576052
0.145694444444444,0.087378640776699
0.14625,0.0874433656957929
0.14625,0.0875080906148867
0.146805555555556,0.0875728155339806
0.146805555555556,0.0876375404530744
0.147638888888889,0.0877022653721683
0.147638888888889,0.0877669902912621
0.147916666666667,0.087831715210356
0.147916666666667,0.0878964401294498
0.148055555555556,0.0879611650485437
0.148055555555556,0.0880258899676375
0.148055555555556,0.0880906148867314
0.148055555555556,0.0881553398058252
0.148194444444444,0.0882200647249191
0.148194444444444,0.0882847896440129
0.148611111111111,0.0883495145631068
0.148611111111111,0.0884142394822006
0.148611111111111,0.0884789644012945
0.148611111111111,0.0885436893203883
0.149027777777778,0.0886084142394822
0.149027777777778,0.0886731391585761
0.149027777777778,0.0887378640776699
0.149027777777778,0.0888025889967638
0.149027777777778,0.0888673139158576
0.149027777777778,0.0889320388349515
0.149027777777778,0.0889967637540453
0.149722222222222,0.0890614886731392
0.149722222222222,0.089126213592233
0.149722222222222,0.0891909385113269
0.149722222222222,0.0892556634304207
0.149722222222222,0.0893203883495146
0.149722222222222,0.0893851132686084
0.149722222222222,0.0894498381877023
0.149722222222222,0.0895145631067961
0.149722222222222,0.08957928802589
0.149722222222222,0.0896440129449838
0.149722222222222,0.0897087378640777
0.150555555555556,0.0897734627831715
0.150555555555556,0.0898381877022654
0.151666666666667,0.0899029126213592
0.151666666666667,0.0899676375404531
0.153194444444444,0.0900323624595469
0.153194444444444,0.0900970873786408
0.155138888888889,0.0901618122977346
0.155138888888889,0.0902265372168285
0.155138888888889,0.0902912621359223
0.155138888888889,0.0903559870550162
0.155138888888889,0.09042071197411
0.155138888888889,0.0904854368932039
0.157638888888889,0.0905501618122977
0.157638888888889,0.0906148867313916
0.160972222222222,0.0906796116504854
0.160972222222222,0.0907443365695793
0.161111111111111,0.0908090614886731
0.161111111111111,0.090873786407767
0.163333333333333,0.0909385113268608
0.163333333333333,0.0910032362459547
0.164027777777778,0.0910679611650485
0.164027777777778,0.0911326860841424
0.164722222222222,0.0911974110032363
0.164722222222222,0.0912621359223301
0.165,0.091326860841424
0.165,0.0913915857605178
0.165555555555556,0.0914563106796116
0.165555555555556,0.0915210355987055
0.165972222222222,0.0915857605177993
0.165972222222222,0.0916504854368932
0.166944444444444,0.0917152103559871
0.166944444444444,0.0917799352750809
0.166944444444444,0.0918446601941748
0.166944444444444,0.0919093851132686
0.166944444444444,0.0919741100323625
0.166944444444444,0.0920388349514563
0.167361111111111,0.0921035598705502
0.167361111111111,0.092168284789644
0.167361111111111,0.0922330097087379
0.167361111111111,0.0922977346278317
0.168472222222222,0.0923624595469256
0.168472222222222,0.0924271844660194
0.168888888888889,0.0924919093851133
0.168888888888889,0.0925566343042071
0.171944444444444,0.092621359223301
0.171944444444444,0.0926860841423948
0.1725,0.0927508090614887
0.1725,0.0928155339805825
0.175,0.0928802588996764
0.175,0.0929449838187702
0.17625,0.0930097087378641
0.17625,0.0930744336569579
0.18,0.0931391585760518
0.18,0.0932038834951456
0.180138888888889,0.0932686084142395
0.180138888888889,0.0933333333333333
0.180138888888889,0.0933980582524272
0.180138888888889,0.093462783171521
0.180138888888889,0.0935275080906149
0.180138888888889,0.0935922330097087
0.180138888888889,0.0936569579288026
0.180138888888889,0.0937216828478964
0.180138888888889,0.0937864077669903
0.180138888888889,0.0938511326860841
0.181666666666667,0.093915857605178
0.181666666666667,0.0939805825242718
0.184027777777778,0.0940453074433657
0.184027777777778,0.0941100323624595
0.185972222222222,0.0941747572815534
0.185972222222222,0.0942394822006472
0.1875,0.0943042071197411
0.1875,0.094368932038835
0.1875,0.0944336569579288
0.1875,0.0944983818770227
0.189583333333333,0.0945631067961165
0.189583333333333,0.0946278317152104
0.189583333333333,0.0946925566343042
0.189583333333333,0.0947572815533981
0.189583333333333,0.0948220064724919
0.189583333333333,0.0948867313915858
0.189583333333333,0.0949514563106796
0.189583333333333,0.0950161812297735
0.189583333333333,0.0950809061488673
0.19,0.0951456310679612
0.19,0.095210355987055
0.190138888888889,0.0952750809061489
0.190138888888889,0.0953398058252427
0.190138888888889,0.0954045307443366
0.190138888888889,0.0954692556634304
0.192361111111111,0.0955339805825243
0.192361111111111,0.0955987055016181
0.192916666666667,0.095663430420712
0.192916666666667,0.0957281553398058
0.194027777777778,0.0957928802588997
0.194027777777778,0.0958576051779935
0.195555555555556,0.0959223300970874
0.195555555555556,0.0959870550161812
0.197083333333333,0.0960517799352751
0.197083333333333,0.0961165048543689
0.197361111111111,0.0961812297734628
0.197361111111111,0.0962459546925566
0.197777777777778,0.0963106796116505
0.197777777777778,0.0963754045307443
0.198888888888889,0.0964401294498382
0.198888888888889,0.096504854368932
0.203194444444444,0.0965695792880259
0.203194444444444,0.0966343042071197
0.203194444444444,0.0966990291262136
0.203194444444444,0.0967637540453074
0.203194444444444,0.0968284789644013
0.203194444444444,0.0968932038834951
0.204722222222222,0.096957928802589
0.204722222222222,0.0970226537216829
0.205555555555556,0.0970873786407767
0.205555555555556,0.0971521035598706
0.205555555555556,0.0972168284789644
0.205555555555556,0.0972815533980582
0.205555555555556,0.0973462783171521
0.205555555555556,0.0974110032362459
0.205555555555556,0.0974757281553398
0.205555555555556,0.0975404530744337
0.205555555555556,0.0976051779935275
0.208055555555556,0.0976699029126214
0.208055555555556,0.0977346278317152
0.208888888888889,0.0977993527508091
0.208888888888889,0.0978640776699029
0.208888888888889,0.0979288025889968
0.208888888888889,0.0979935275080906
0.209166666666667,0.0980582524271845
0.209166666666667,0.0981229773462783
0.210138888888889,0.0981877022653722
0.210138888888889,0.098252427184466
0.210277777777778,0.0983171521035599
0.210277777777778,0.0983818770226537
0.210555555555556,0.0984466019417476
0.210555555555556,0.0985113268608414
0.214583333333333,0.0985760517799353
0.214583333333333,0.0986407766990291
0.216805555555556,0.098705501618123
0.216805555555556,0.0987702265372168
0.216805555555556,0.0988349514563107
0.216805555555556,0.0988996763754045
0.218194444444444,0.0989644012944984
0.218194444444444,0.0990291262135922
0.219305555555556,0.0990938511326861
0.219305555555556,0.0991585760517799
0.219861111111111,0.0992233009708738
0.219861111111111,0.0992880258899676
0.220277777777778,0.0993527508090615
0.220277777777778,0.0994174757281553
0.221388888888889,0.0994822006472492
0.221388888888889,0.099546925566343
0.224166666666667,0.0996116504854369
0.224166666666667,0.0996763754045307
0.224166666666667,0.0997411003236246
0.224166666666667,0.0998058252427184
0.224166666666667,0.0998705501618123
0.224166666666667,0.0999352750809061
0.224166666666667,0.1
0.224166666666667,0.100064724919094
0.224166666666667,0.100129449838188
0.224166666666667,0.100194174757282
0.224166666666667,0.100258899676375
0.224166666666667,0.100323624595469
0.224166666666667,0.100388349514563
0.225555555555556,0.100453074433657
0.225555555555556,0.100517799352751
0.228333333333333,0.100582524271845
0.228333333333333,0.100647249190939
0.228611111111111,0.100711974110032
0.228611111111111,0.100776699029126
0.23125,0.10084142394822
0.23125,0.100906148867314
0.232638888888889,0.100970873786408
0.232638888888889,0.101035598705502
0.232916666666667,0.101100323624595
0.232916666666667,0.101165048543689
0.233472222222222,0.101229773462783
0.233472222222222,0.101294498381877
0.234305555555556,0.101359223300971
0.234305555555556,0.101423948220065
0.234305555555556,0.101488673139159
0.234305555555556,0.101553398058252
0.234305555555556,0.101618122977346
0.234305555555556,0.10168284789644
0.234305555555556,0.101747572815534
0.234305555555556,0.101812297734628
0.234305555555556,0.101877022653722
0.234722222222222,0.101941747572816
0.234722222222222,0.102006472491909
0.234722222222222,0.102071197411003
0.234722222222222,0.102135922330097
0.234722222222222,0.102200647249191
0.234722222222222,0.102265372168285
0.234722222222222,0.102330097087379
0.234722222222222,0.102394822006472
0.234722222222222,0.102459546925566
0.234722222222222,0.10252427184466
0.23625,0.102588996763754
0.23625,0.102653721682848
0.236388888888889,0.102718446601942
0.236388888888889,0.102783171521036
0.237222222222222,0.102847896440129
0.237222222222222,0.102912621359223
0.238472222222222,0.102977346278317
0.238472222222222,0.103042071197411
0.239444444444444,0.103106796116505
0.239444444444444,0.103171521035599
0.241388888888889,0.103236245954693
0.241388888888889,0.103300970873786
0.241805555555556,0.10336569579288
0.241805555555556,0.103430420711974
0.242222222222222,0.103495145631068
0.242222222222222,0.103559870550162
0.242361111111111,0.103624595469256
0.242361111111111,0.10368932038835
0.243055555555556,0.103754045307443
0.243055555555556,0.103818770226537
0.243055555555556,0.103883495145631
0.243055555555556,0.103948220064725
0.243055555555556,0.104012944983819
0.243055555555556,0.104077669902913
0.243055555555556,0.104142394822006
0.243055555555556,0.1042071197411
0.243194444444444,0.104271844660194
0.243194444444444,0.104336569579288
0.244166666666667,0.104401294498382
0.244166666666667,0.104466019417476
0.244166666666667,0.10453074433657
0.244166666666667,0.104595469255663
0.244166666666667,0.104660194174757
0.244166666666667,0.104724919093851
0.244166666666667,0.104789644012945
0.244166666666667,0.104854368932039
0.245694444444444,0.104919093851133
0.245694444444444,0.104983818770227
0.2475,0.10504854368932
0.2475,0.105113268608414
0.249027777777778,0.105177993527508
0.249027777777778,0.105242718446602
0.250277777777778,0.105307443365696
0.250277777777778,0.10537216828479
0.253472222222222,0.105436893203883
0.253472222222222,0.105501618122977
0.258194444444444,0.105566343042071
0.258194444444444,0.105631067961165
0.258888888888889,0.105695792880259
0.258888888888889,0.105760517799353
0.260277777777778,0.105825242718447
0.260277777777778,0.10588996763754
0.260277777777778,0.105954692556634
0.260277777777778,0.106019417475728
0.260277777777778,0.106084142394822
0.260277777777778,0.106148867313916
0.260277777777778,0.10621359223301
0.260277777777778,0.106278317152104
0.260277777777778,0.106343042071197
0.261111111111111,0.106407766990291
0.261111111111111,0.106472491909385
0.265,0.106537216828479
0.265,0.106601941747573
0.269444444444444,0.106666666666667
0.269444444444444,0.106731391585761
0.270138888888889,0.106796116504854
0.270138888888889,0.106860841423948
0.270694444444444,0.106925566343042
0.270694444444444,0.106990291262136
0.273888888888889,0.10705501618123
0.273888888888889,0.107119741100324
0.276388888888889,0.107184466019417
0.276388888888889,0.107249190938511
0.276388888888889,0.107313915857605
0.276388888888889,0.107378640776699
0.276388888888889,0.107443365695793
0.276388888888889,0.107508090614887
0.276388888888889,0.107572815533981
0.276388888888889,0.107637540453074
0.276388888888889,0.107702265372168
0.276388888888889,0.107766990291262
0.276388888888889,0.107831715210356
0.281111111111111,0.10789644012945
0.281111111111111,0.107961165048544
0.281111111111111,0.108025889967638
0.281111111111111,0.108090614886731
0.281111111111111,0.108155339805825
0.281111111111111,0.108220064724919
0.281111111111111,0.108284789644013
0.281111111111111,0.108349514563107
0.281527777777778,0.108414239482201
0.281527777777778,0.108478964401294
0.284722222222222,0.108543689320388
0.284722222222222,0.108608414239482
0.286944444444444,0.108673139158576
0.286944444444444,0.10873786407767
0.287361111111111,0.108802588996764
0.287361111111111,0.108867313915858
0.290833333333333,0.108932038834951
0.290833333333333,0.108996763754045
0.290972222222222,0.109061488673139
0.290972222222222,0.109126213592233
0.291666666666667,0.109190938511327
0.291666666666667,0.109255663430421
0.293888888888889,0.109320388349515
0.293888888888889,0.109385113268608
0.294166666666667,0.109449838187702
0.294166666666667,0.109514563106796
0.294166666666667,0.10957928802589
0.294166666666667,0.109644012944984
0.294166666666667,0.109708737864078
0.294166666666667,0.109773462783172
0.294166666666667,0.109838187702265
0.294166666666667,0.109902912621359
0.294166666666667,0.109967637540453
0.294166666666667,0.110032362459547
0.295138888888889,0.110097087378641
0.295138888888889,0.110161812297735
0.295138888888889,0.110226537216828
0.295138888888889,0.110291262135922
0.295138888888889,0.110355987055016
0.295138888888889,0.11042071197411
0.295138888888889,0.110485436893204
0.295138888888889,0.110550161812298
0.295138888888889,0.110614886731392
0.296388888888889,0.110679611650485
0.296388888888889,0.110744336569579
0.296388888888889,0.110809061488673
0.296388888888889,0.110873786407767
0.296388888888889,0.110938511326861
0.296388888888889,0.111003236245955
0.296388888888889,0.111067961165049
0.296388888888889,0.111132686084142
0.296388888888889,0.111197411003236
0.296388888888889,0.11126213592233
0.296666666666667,0.111326860841424
0.296666666666667,0.111391585760518
0.299722222222222,0.111456310679612
0.299722222222222,0.111521035598706
0.301666666666667,0.111585760517799
0.301666666666667,0.111650485436893
0.305277777777778,0.111715210355987
0.305277777777778,0.111779935275081
0.306944444444444,0.111844660194175
0.306944444444444,0.111909385113269
0.308333333333333,0.111974110032362
0.308333333333333,0.112038834951456
0.311666666666667,0.11210355987055
0.311666666666667,0.112168284789644
0.312777777777778,0.112233009708738
0.312777777777778,0.112297734627832
0.313333333333333,0.112362459546926
0.313333333333333,0.112427184466019
0.315277777777778,0.112491909385113
0.315277777777778,0.112556634304207
0.315972222222222,0.112621359223301
0.315972222222222,0.112686084142395
0.318888888888889,0.112750809061489
0.318888888888889,0.112815533980583
0.322222222222222,0.112880258899676
0.322222222222222,0.11294498381877
0.325277777777778,0.113009708737864
0.325277777777778,0.113074433656958
0.329305555555556,0.113139158576052
0.329305555555556,0.113203883495146
0.331111111111111,0.113268608414239
0.331111111111111,0.113333333333333
0.334722222222222,0.113398058252427
0.334722222222222,0.113462783171521
0.336805555555556,0.113527508090615
0.336805555555556,0.113592233009709
0.339444444444444,0.113656957928803
0.339444444444444,0.113721682847896
0.340277777777778,0.11378640776699
0.340277777777778,0.113851132686084
0.342222222222222,0.113915857605178
0.342222222222222,0.113980582524272
0.34375,0.114045307443366
0.34375,0.11411003236246
0.34375,0.114174757281553
0.34375,0.114239482200647
0.34375,0.114304207119741
0.34375,0.114368932038835
0.34375,0.114433656957929
0.34375,0.114498381877023
0.34375,0.114563106796117
0.345972222222222,0.11462783171521
0.345972222222222,0.114692556634304
0.347361111111111,0.114757281553398
0.347361111111111,0.114822006472492
0.347361111111111,0.114886731391586
0.347361111111111,0.11495145631068
0.347361111111111,0.115016181229773
0.347361111111111,0.115080906148867
0.347361111111111,0.115145631067961
0.347361111111111,0.115210355987055
0.347361111111111,0.115275080906149
0.347361111111111,0.115339805825243
0.347361111111111,0.115404530744337
0.347916666666667,0.11546925566343
0.347916666666667,0.115533980582524
0.348472222222222,0.115598705501618
0.348472222222222,0.115663430420712
0.348888888888889,0.115728155339806
0.348888888888889,0.1157928802589
0.350972222222222,0.115857605177994
0.350972222222222,0.115922330097087
0.357222222222222,0.115987055016181
0.357222222222222,0.116051779935275
0.358055555555556,0.116116504854369
0.358055555555556,0.116181229773463
0.361388888888889,0.116245954692557
0.361388888888889,0.11631067961165
0.36875,0.116375404530744
0.36875,0.116440129449838
0.374305555555556,0.116504854368932
0.374305555555556,0.116569579288026
0.37625,0.11663430420712
0.37625,0.116699029126214
0.379722222222222,0.116763754045307
0.379722222222222,0.116828478964401
0.385138888888889,0.116893203883495
0.385138888888889,0.116957928802589
0.385833333333333,0.117022653721683
0.385833333333333,0.117087378640777
0.389861111111111,0.117152103559871
0.389861111111111,0.117216828478964
0.392222222222222,0.117281553398058
0.392222222222222,0.117346278317152
0.392222222222222,0.117411003236246
0.392222222222222,0.11747572815534
0.392222222222222,0.117540453074434
0.392222222222222,0.117605177993528
0.392222222222222,0.117669902912621
0.392222222222222,0.117734627831715
0.392222222222222,0.117799352750809
0.392777777777778,0.117864077669903
0.392777777777778,0.117928802588997
0.393472222222222,0.117993527508091
0.393472222222222,0.118058252427184
0.393888888888889,0.118122977346278
0.393888888888889,0.118187702265372
0.395694444444444,0.118252427184466
0.395694444444444,0.11831715210356
0.395694444444444,0.118381877022654
0.395694444444444,0.118446601941748
0.395694444444444,0.118511326860841
0.395694444444444,0.118576051779935
0.395694444444444,0.118640776699029
0.395694444444444,0.118705501618123
0.395694444444444,0.118770226537217
0.395694444444444,0.118834951456311
0.396944444444444,0.118899676375405
0.396944444444444,0.118964401294498
0.399861111111111,0.119029126213592
0.399861111111111,0.119093851132686
0.400694444444444,0.11915857605178
0.400694444444444,0.119223300970874
0.400694444444444,0.119288025889968
0.400694444444444,0.119352750809061
0.400694444444444,0.119417475728155
0.400694444444444,0.119482200647249
0.400694444444444,0.119546925566343
0.400694444444444,0.119611650485437
0.400694444444444,0.119676375404531
0.400694444444444,0.119741100323625
0.400694444444444,0.119805825242718
0.402222222222222,0.119870550161812
0.402222222222222,0.119935275080906
0.402916666666667,0.12
0.402916666666667,0.120064724919094
0.405972222222222,0.120129449838188
0.405972222222222,0.120194174757282
0.405972222222222,0.120258899676375
0.405972222222222,0.120323624595469
0.405972222222222,0.120388349514563
0.405972222222222,0.120453074433657
0.405972222222222,0.120517799352751
0.405972222222222,0.120582524271845
0.405972222222222,0.120647249190939
0.406527777777778,0.120711974110032
0.406527777777778,0.120776699029126
0.409027777777778,0.12084142394822
0.409027777777778,0.120906148867314
0.424166666666667,0.120970873786408
0.424166666666667,0.121035598705502
0.430138888888889,0.121100323624595
0.430138888888889,0.121165048543689
0.430972222222222,0.121229773462783
0.430972222222222,0.121294498381877
0.434027777777778,0.121359223300971
0.434027777777778,0.121423948220065
0.43625,0.121488673139159
0.43625,0.121553398058252
0.438472222222222,0.121618122977346
0.438472222222222,0.12168284789644
0.440277777777778,0.121747572815534
0.440277777777778,0.121812297734628
0.4425,0.121877022653722
0.4425,0.121941747572816
0.445555555555556,0.122006472491909
0.445555555555556,0.122071197411003
0.459861111111111,0.122135922330097
0.459861111111111,0.122200647249191
0.468888888888889,0.122265372168285
0.468888888888889,0.122330097087379
0.468888888888889,0.122394822006472
0.468888888888889,0.122459546925566
0.468888888888889,0.12252427184466
0.468888888888889,0.122588996763754
0.468888888888889,0.122653721682848
0.468888888888889,0.122718446601942
0.468888888888889,0.122783171521036
0.480972222222222,0.122847896440129
0.480972222222222,0.122912621359223
0.481805555555556,0.122977346278317
0.481805555555556,0.123042071197411
0.481805555555556,0.123106796116505
0.481805555555556,0.123171521035599
0.481805555555556,0.123236245954693
0.481805555555556,0.123300970873786
0.481805555555556,0.12336569579288
0.481805555555556,0.123430420711974
0.481805555555556,0.123495145631068
0.483611111111111,0.123559870550162
0.483611111111111,0.123624595469256
0.483611111111111,0.12368932038835
0.483611111111111,0.123754045307443
0.483611111111111,0.123818770226537
0.483611111111111,0.123883495145631
0.483611111111111,0.123948220064725
0.483611111111111,0.124012944983819
0.483611111111111,0.124077669902913
0.483611111111111,0.124142394822006
0.483611111111111,0.1242071197411
0.48875,0.124271844660194
0.48875,0.124336569579288
0.489444444444444,0.124401294498382
0.489444444444444,0.124466019417476
0.489444444444444,0.12453074433657
0.489444444444444,0.124595469255663
0.489444444444444,0.124660194174757
0.489444444444444,0.124724919093851
0.489444444444444,0.124789644012945
0.489444444444444,0.124854368932039
0.489583333333333,0.124919093851133
0.489583333333333,0.124983818770227
0.497638888888889,0.12504854368932
0.497638888888889,0.125113268608414
0.499305555555556,0.125177993527508
0.499305555555556,0.125242718446602
0.499583333333333,0.125307443365696
0.499583333333333,0.12537216828479
0.510555555555556,0.125436893203883
0.510555555555556,0.125501618122977
0.512083333333333,0.125566343042071
0.512083333333333,0.125631067961165
0.512083333333333,0.125695792880259
0.512083333333333,0.125760517799353
0.512083333333333,0.125825242718447
0.512083333333333,0.12588996763754
0.512083333333333,0.125954692556634
0.512083333333333,0.126019417475728
0.512083333333333,0.126084142394822
0.512083333333333,0.126148867313916
0.512083333333333,0.12621359223301
0.512083333333333,0.126278317152104
0.512083333333333,0.126343042071197
0.514305555555556,0.126407766990291
0.514305555555556,0.126472491909385
0.517083333333333,0.126537216828479
0.517083333333333,0.126601941747573
0.517083333333333,0.126666666666667
0.517083333333333,0.126731391585761
0.517083333333333,0.126796116504854
0.517083333333333,0.126860841423948
0.517083333333333,0.126925566343042
0.517083333333333,0.126990291262136
0.518055555555556,0.12705501618123
0.518055555555556,0.127119741100324
0.518055555555556,0.127184466019417
0.518055555555556,0.127249190938511
0.518055555555556,0.127313915857605
0.518055555555556,0.127378640776699
0.526805555555556,0.127443365695793
0.526805555555556,0.127508090614887
0.54,0.127572815533981
0.54,0.127637540453074
0.54,0.127702265372168
0.54,0.127766990291262
0.54,0.127831715210356
0.54,0.12789644012945
0.54,0.127961165048544
0.54,0.128025889967638
0.54,0.128090614886731
0.54,0.128155339805825
0.54,0.128220064724919
0.541388888888889,0.128284789644013
0.541388888888889,0.128349514563107
0.545972222222222,0.128414239482201
0.545972222222222,0.128478964401294
0.546805555555556,0.128543689320388
0.546805555555556,0.128608414239482
0.546805555555556,0.128673139158576
0.546805555555556,0.12873786407767
0.546805555555556,0.128802588996764
0.546805555555556,0.128867313915858
0.546805555555556,0.128932038834951
0.546805555555556,0.128996763754045
0.546805555555556,0.129061488673139
0.546805555555556,0.129126213592233
0.546805555555556,0.129190938511327
0.546805555555556,0.129255663430421
0.546805555555556,0.129320388349515
0.560277777777778,0.129385113268608
0.560277777777778,0.129449838187702
0.563611111111111,0.129514563106796
0.563611111111111,0.12957928802589
0.563611111111111,0.129644012944984
0.563611111111111,0.129708737864078
0.563611111111111,0.129773462783172
0.563611111111111,0.129838187702265
0.563611111111111,0.129902912621359
0.563611111111111,0.129967637540453
0.563611111111111,0.130032362459547
0.563611111111111,0.130097087378641
0.563611111111111,0.130161812297735
0.564305555555556,0.130226537216828
0.564305555555556,0.130291262135922
0.566666666666667,0.130355987055016
0.566666666666667,0.13042071197411
0.566666666666667,0.130485436893204
0.566666666666667,0.130550161812298
0.566666666666667,0.130614886731392
0.566666666666667,0.130679611650485
0.566666666666667,0.130744336569579
0.566666666666667,0.130809061488673
0.566666666666667,0.130873786407767
0.569722222222222,0.130938511326861
0.569722222222222,0.131003236245955
0.570416666666667,0.131067961165049
0.570416666666667,0.131132686084142
0.571666666666667,0.131197411003236
0.571666666666667,0.13126213592233
0.571666666666667,0.131326860841424
0.571666666666667,0.131391585760518
0.571666666666667,0.131456310679612
0.571666666666667,0.131521035598706
0.571666666666667,0.131585760517799
0.571666666666667,0.131650485436893
0.571666666666667,0.131715210355987
0.574027777777778,0.131779935275081
0.574027777777778,0.131844660194175
0.574027777777778,0.131909385113269
0.574027777777778,0.131974110032362
0.574027777777778,0.132038834951456
0.574027777777778,0.13210355987055
0.574027777777778,0.132168284789644
0.574027777777778,0.132233009708738
0.574027777777778,0.132297734627832
0.574027777777778,0.132362459546926
0.574027777777778,0.132427184466019
0.577083333333333,0.132491909385113
0.577083333333333,0.132556634304207
0.588055555555556,0.132621359223301
0.588055555555556,0.132686084142395
0.590138888888889,0.132750809061489
0.590138888888889,0.132815533980583
0.593194444444444,0.132880258899676
0.593194444444444,0.13294498381877
0.595694444444444,0.133009708737864
0.595694444444444,0.133074433656958
0.598055555555556,0.133139158576052
0.598055555555556,0.133203883495146
0.599305555555556,0.133268608414239
0.599305555555556,0.133333333333333
0.605416666666667,0.133398058252427
0.605416666666667,0.133462783171521
0.60625,0.133527508090615
0.60625,0.133592233009709
0.610972222222222,0.133656957928803
0.610972222222222,0.133721682847896
0.614583333333333,0.13378640776699
0.614583333333333,0.133851132686084
0.614583333333333,0.133915857605178
0.614583333333333,0.133980582524272
0.615555555555556,0.134045307443366
0.615555555555556,0.13411003236246
0.617361111111111,0.134174757281553
0.617361111111111,0.134239482200647
0.622361111111111,0.134304207119741
0.622361111111111,0.134368932038835
0.627361111111111,0.134433656957929
0.627361111111111,0.134498381877023
0.627638888888889,0.134563106796116
0.627638888888889,0.13462783171521
0.627638888888889,0.134692556634304
0.627638888888889,0.134757281553398
0.627638888888889,0.134822006472492
0.627638888888889,0.134886731391586
0.627638888888889,0.13495145631068
0.627638888888889,0.135016181229773
0.627638888888889,0.135080906148867
0.627638888888889,0.135145631067961
0.628333333333333,0.135210355987055
0.628333333333333,0.135275080906149
0.628333333333333,0.135339805825243
0.628333333333333,0.135404530744337
0.628333333333333,0.13546925566343
0.628333333333333,0.135533980582524
0.628333333333333,0.135598705501618
0.628333333333333,0.135663430420712
0.628333333333333,0.135728155339806
0.629722222222222,0.1357928802589
0.629722222222222,0.135857605177994
0.63,0.135922330097087
0.63,0.135987055016181
0.63,0.136051779935275
0.63,0.136116504854369
0.63,0.136181229773463
0.63,0.136245954692557
0.63,0.13631067961165
0.63,0.136375404530744
0.63,0.136440129449838
0.63,0.136504854368932
0.63,0.136569579288026
0.63,0.13663430420712
0.63,0.136699029126214
0.632361111111111,0.136763754045307
0.632361111111111,0.136828478964401
0.632361111111111,0.136893203883495
0.632361111111111,0.136957928802589
0.634305555555556,0.137022653721683
0.634305555555556,0.137087378640777
0.634305555555556,0.137152103559871
0.634305555555556,0.137216828478964
0.634305555555556,0.137281553398058
0.634305555555556,0.137346278317152
0.634305555555556,0.137411003236246
0.634305555555556,0.13747572815534
0.634305555555556,0.137540453074434
0.634305555555556,0.137605177993528
0.634305555555556,0.137669902912621
0.634305555555556,0.137734627831715
0.634305555555556,0.137799352750809
0.634305555555556,0.137864077669903
0.634305555555556,0.137928802588997
0.635277777777778,0.137993527508091
0.635277777777778,0.138058252427184
0.639305555555556,0.138122977346278
0.639305555555556,0.138187702265372
0.640416666666667,0.138252427184466
0.640416666666667,0.13831715210356
0.640416666666667,0.138381877022654
0.640416666666667,0.138446601941748
0.640416666666667,0.138511326860841
0.640416666666667,0.138576051779935
0.640416666666667,0.138640776699029
0.640416666666667,0.138705501618123
0.640416666666667,0.138770226537217
0.643888888888889,0.138834951456311
0.643888888888889,0.138899676375405
0.646388888888889,0.138964401294498
0.646388888888889,0.139029126213592
0.646666666666667,0.139093851132686
0.646666666666667,0.13915857605178
0.646666666666667,0.139223300970874
0.646666666666667,0.139288025889968
0.646666666666667,0.139352750809061
0.646666666666667,0.139417475728155
0.646666666666667,0.139482200647249
0.646666666666667,0.139546925566343
0.646666666666667,0.139611650485437
0.646666666666667,0.139676375404531
0.646666666666667,0.139741100323625
0.646666666666667,0.139805825242718
0.646666666666667,0.139870550161812
0.647777777777778,0.139935275080906
0.647777777777778,0.14
0.647777777777778,0.140064724919094
0.647777777777778,0.140129449838188
0.647777777777778,0.140194174757282
0.647777777777778,0.140258899676375
0.648333333333333,0.140323624595469
0.648333333333333,0.140388349514563
0.648888888888889,0.140453074433657
0.648888888888889,0.140517799352751
0.648888888888889,0.140582524271845
0.648888888888889,0.140647249190939
0.648888888888889,0.140711974110032
0.648888888888889,0.140776699029126
0.648888888888889,0.14084142394822
0.648888888888889,0.140906148867314
0.648888888888889,0.140970873786408
0.660416666666667,0.141035598705502
0.660416666666667,0.141100323624595
0.660555555555556,0.141165048543689
0.660555555555556,0.141229773462783
0.660555555555556,0.141294498381877
0.660555555555556,0.141359223300971
0.66125,0.141423948220065
0.66125,0.141488673139159
0.661388888888889,0.141553398058252
0.661388888888889,0.141618122977346
0.663888888888889,0.14168284789644
0.663888888888889,0.141747572815534
0.663888888888889,0.141812297734628
0.663888888888889,0.141877022653722
0.663888888888889,0.141941747572816
0.663888888888889,0.142006472491909
0.663888888888889,0.142071197411003
0.663888888888889,0.142135922330097
0.663888888888889,0.142200647249191
0.663888888888889,0.142265372168285
0.663888888888889,0.142330097087379
0.666111111111111,0.142394822006472
0.666111111111111,0.142459546925566
0.670972222222222,0.14252427184466
0.670972222222222,0.142588996763754
0.671527777777778,0.142653721682848
0.671527777777778,0.142718446601942
0.671944444444444,0.142783171521036
0.671944444444444,0.142847896440129
0.672638888888889,0.142912621359223
0.672638888888889,0.142977346278317
0.672638888888889,0.143042071197411
0.672638888888889,0.143106796116505
0.672638888888889,0.143171521035599
0.672638888888889,0.143236245954693
0.672638888888889,0.143300970873786
0.672638888888889,0.14336569579288
0.672638888888889,0.143430420711974
0.672638888888889,0.143495145631068
0.672638888888889,0.143559870550162
0.672638888888889,0.143624595469256
0.672638888888889,0.14368932038835
0.675694444444444,0.143754045307443
0.675694444444444,0.143818770226537
0.67625,0.143883495145631
0.67625,0.143948220064725
0.67625,0.144012944983819
0.67625,0.144077669902913
0.67625,0.144142394822006
0.67625,0.1442071197411
0.67625,0.144271844660194
0.67625,0.144336569579288
0.67625,0.144401294498382
0.67625,0.144466019417476
0.678055555555556,0.14453074433657
0.678055555555556,0.144595469255663
0.678055555555556,0.144660194174757
0.678055555555556,0.144724919093851
0.679166666666667,0.144789644012945
0.679166666666667,0.144854368932039
0.680694444444444,0.144919093851133
0.680694444444444,0.144983818770227
0.680694444444444,0.14504854368932
0.680694444444444,0.145113268608414
0.680694444444444,0.145177993527508
0.680694444444444,0.145242718446602
0.680694444444444,0.145307443365696
0.680694444444444,0.14537216828479
0.680694444444444,0.145436893203884
0.685277777777778,0.145501618122977
0.685277777777778,0.145566343042071
0.68625,0.145631067961165
0.68625,0.145695792880259
0.688333333333333,0.145760517799353
0.688333333333333,0.145825242718447
0.690138888888889,0.14588996763754
0.690138888888889,0.145954692556634
0.69125,0.146019417475728
0.69125,0.146084142394822
0.704861111111111,0.146148867313916
0.704861111111111,0.14621359223301
0.705277777777778,0.146278317152104
0.705277777777778,0.146343042071197
0.709444444444444,0.146407766990291
0.709444444444444,0.146472491909385
0.709444444444444,0.146537216828479
0.709444444444444,0.146601941747573
0.709444444444444,0.146666666666667
0.709444444444444,0.146731391585761
0.709444444444444,0.146796116504854
0.709444444444444,0.146860841423948
0.709444444444444,0.146925566343042
0.709444444444444,0.146990291262136
0.709444444444444,0.14705501618123
0.710694444444444,0.147119741100324
0.710694444444444,0.147184466019417
0.712638888888889,0.147249190938511
0.712638888888889,0.147313915857605
0.712638888888889,0.147378640776699
0.712638888888889,0.147443365695793
0.716944444444444,0.147508090614887
0.716944444444444,0.147572815533981
0.718611111111111,0.147637540453074
0.718611111111111,0.147702265372168
0.718611111111111,0.147766990291262
0.718611111111111,0.147831715210356
0.718611111111111,0.14789644012945
0.718611111111111,0.147961165048544
0.718611111111111,0.148025889967638
0.718611111111111,0.148090614886731
0.718611111111111,0.148155339805825
0.718611111111111,0.148220064724919
0.725972222222222,0.148284789644013
0.725972222222222,0.148349514563107
0.725972222222222,0.148414239482201
0.725972222222222,0.148478964401294
0.725972222222222,0.148543689320388
0.725972222222222,0.148608414239482
0.725972222222222,0.148673139158576
0.725972222222222,0.14873786407767
0.726388888888889,0.148802588996764
0.726388888888889,0.148867313915858
0.726388888888889,0.148932038834951
0.726388888888889,0.148996763754045
0.726388888888889,0.149061488673139
0.726388888888889,0.149126213592233
0.726388888888889,0.149190938511327
0.726388888888889,0.149255663430421
0.726388888888889,0.149320388349515
0.726388888888889,0.149385113268608
0.726388888888889,0.149449838187702
0.726388888888889,0.149514563106796
0.730277777777778,0.14957928802589
0.730277777777778,0.149644012944984
0.733611111111111,0.149708737864078
0.733611111111111,0.149773462783172
0.734861111111111,0.149838187702265
0.734861111111111,0.149902912621359
0.736666666666667,0.149967637540453
0.736666666666667,0.150032362459547
0.736805555555556,0.150097087378641
0.736805555555556,0.150161812297735
0.741111111111111,0.150226537216828
0.741111111111111,0.150291262135922
0.741944444444444,0.150355987055016
0.741944444444444,0.15042071197411
0.741944444444444,0.150485436893204
0.741944444444444,0.150550161812298
0.741944444444444,0.150614886731392
0.741944444444444,0.150679611650485
0.741944444444444,0.150744336569579
0.741944444444444,0.150809061488673
0.741944444444444,0.150873786407767
0.741944444444444,0.150938511326861
0.741944444444444,0.151003236245955
0.741944444444444,0.151067961165049
0.741944444444444,0.151132686084142
0.741944444444444,0.151197411003236
0.741944444444444,0.15126213592233
0.741944444444444,0.151326860841424
0.741944444444444,0.151391585760518
0.741944444444444,0.151456310679612
0.741944444444444,0.151521035598706
0.741944444444444,0.151585760517799
0.741944444444444,0.151650485436893
0.741944444444444,0.151715210355987
0.741944444444444,0.151779935275081
0.741944444444444,0.151844660194175
0.741944444444444,0.151909385113269
0.745694444444444,0.151974110032362
0.745694444444444,0.152038834951456
0.745694444444444,0.15210355987055
0.745694444444444,0.152168284789644
0.745694444444444,0.152233009708738
0.745694444444444,0.152297734627832
0.745694444444444,0.152362459546926
0.745694444444444,0.152427184466019
0.745694444444444,0.152491909385113
0.750416666666667,0.152556634304207
0.750416666666667,0.152621359223301
0.750694444444444,0.152686084142395
0.750694444444444,0.152750809061489
0.754305555555556,0.152815533980583
0.754305555555556,0.152880258899676
0.754305555555556,0.15294498381877
0.754305555555556,0.153009708737864
0.754305555555556,0.153074433656958
0.754305555555556,0.153139158576052
0.754305555555556,0.153203883495146
0.754305555555556,0.153268608414239
0.754305555555556,0.153333333333333
0.761944444444444,0.153398058252427
0.761944444444444,0.153462783171521
0.765833333333333,0.153527508090615
0.765833333333333,0.153592233009709
0.767222222222222,0.153656957928803
0.767222222222222,0.153721682847896
0.767222222222222,0.15378640776699
0.767222222222222,0.153851132686084
0.767222222222222,0.153915857605178
0.767222222222222,0.153980582524272
0.772361111111111,0.154045307443366
0.772361111111111,0.15411003236246
0.773055555555556,0.154174757281553
0.773055555555556,0.154239482200647
0.773472222222222,0.154304207119741
0.773472222222222,0.154368932038835
0.773472222222222,0.154433656957929
0.773472222222222,0.154498381877023
0.773472222222222,0.154563106796117
0.773472222222222,0.15462783171521
0.773472222222222,0.154692556634304
0.773472222222222,0.154757281553398
0.773472222222222,0.154822006472492
0.773472222222222,0.154886731391586
0.773472222222222,0.15495145631068
0.773472222222222,0.155016181229773
0.773472222222222,0.155080906148867
0.781527777777778,0.155145631067961
0.781527777777778,0.155210355987055
0.782083333333333,0.155275080906149
0.782083333333333,0.155339805825243
0.783472222222222,0.155404530744337
0.783472222222222,0.15546925566343
0.783472222222222,0.155533980582524
0.783472222222222,0.155598705501618
0.784027777777778,0.155663430420712
0.784027777777778,0.155728155339806
0.784722222222222,0.1557928802589
0.784722222222222,0.155857605177994
0.787638888888889,0.155922330097087
0.787638888888889,0.155987055016181
0.790138888888889,0.156051779935275
0.790138888888889,0.156116504854369
0.793194444444444,0.156181229773463
0.793194444444444,0.156245954692557
0.795277777777778,0.15631067961165
0.795277777777778,0.156375404530744
0.800416666666667,0.156440129449838
0.800416666666667,0.156504854368932
0.800416666666667,0.156569579288026
0.800416666666667,0.15663430420712
0.800416666666667,0.156699029126214
0.800416666666667,0.156763754045307
0.800416666666667,0.156828478964401
0.800416666666667,0.156893203883495
0.800416666666667,0.156957928802589
0.800416666666667,0.157022653721683
0.800416666666667,0.157087378640777
0.800972222222222,0.157152103559871
0.800972222222222,0.157216828478964
0.802638888888889,0.157281553398058
0.802638888888889,0.157346278317152
0.802638888888889,0.157411003236246
0.802638888888889,0.15747572815534
0.802638888888889,0.157540453074434
0.802638888888889,0.157605177993527
0.804305555555556,0.157669902912621
0.804305555555556,0.157734627831715
0.805833333333333,0.157799352750809
0.805833333333333,0.157864077669903
0.806666666666667,0.157928802588997
0.806666666666667,0.157993527508091
0.808611111111111,0.158058252427184
0.808611111111111,0.158122977346278
0.811111111111111,0.158187702265372
0.811111111111111,0.158252427184466
0.811666666666667,0.15831715210356
0.811666666666667,0.158381877022654
0.812777777777778,0.158446601941748
0.812777777777778,0.158511326860841
0.816944444444444,0.158576051779935
0.816944444444444,0.158640776699029
0.816944444444444,0.158705501618123
0.816944444444444,0.158770226537217
0.816944444444444,0.158834951456311
0.816944444444444,0.158899676375405
0.816944444444444,0.158964401294498
0.816944444444444,0.159029126213592
0.816944444444444,0.159093851132686
0.821805555555556,0.15915857605178
0.821805555555556,0.159223300970874
0.822916666666667,0.159288025889968
0.822916666666667,0.159352750809061
0.822916666666667,0.159417475728155
0.822916666666667,0.159482200647249
0.822916666666667,0.159546925566343
0.822916666666667,0.159611650485437
0.822916666666667,0.159676375404531
0.822916666666667,0.159741100323625
0.822916666666667,0.159805825242718
0.822916666666667,0.159870550161812
0.822916666666667,0.159935275080906
0.82875,0.16
0.82875,0.160064724919094
0.831666666666667,0.160129449838188
0.831666666666667,0.160194174757282
0.831666666666667,0.160258899676375
0.831666666666667,0.160323624595469
0.831666666666667,0.160388349514563
0.831666666666667,0.160453074433657
0.831666666666667,0.160517799352751
0.831666666666667,0.160582524271845
0.833611111111111,0.160647249190939
0.833611111111111,0.160711974110032
0.834583333333333,0.160776699029126
0.834583333333333,0.16084142394822
0.834583333333333,0.160906148867314
0.834583333333333,0.160970873786408
0.834583333333333,0.161035598705502
0.834583333333333,0.161100323624595
0.834583333333333,0.161165048543689
0.834583333333333,0.161229773462783
0.834583333333333,0.161294498381877
0.834583333333333,0.161359223300971
0.834583333333333,0.161423948220065
0.851805555555556,0.161488673139159
0.851805555555556,0.161553398058252
0.851805555555556,0.161618122977346
0.851805555555556,0.16168284789644
0.851805555555556,0.161747572815534
0.851805555555556,0.161812297734628
0.851805555555556,0.161877022653722
0.851805555555556,0.161941747572816
0.851805555555556,0.162006472491909
0.853194444444444,0.162071197411003
0.853194444444444,0.162135922330097
0.862222222222222,0.162200647249191
0.862222222222222,0.162265372168285
0.867083333333333,0.162330097087379
0.867083333333333,0.162394822006472
0.873194444444444,0.162459546925566
0.873194444444444,0.16252427184466
0.880833333333333,0.162588996763754
0.880833333333333,0.162653721682848
0.881666666666667,0.162718446601942
0.881666666666667,0.162783171521036
0.882916666666667,0.162847896440129
0.882916666666667,0.162912621359223
0.885138888888889,0.162977346278317
0.885138888888889,0.163042071197411
0.885694444444444,0.163106796116505
0.885694444444444,0.163171521035599
0.895972222222222,0.163236245954693
0.895972222222222,0.163300970873786
0.895972222222222,0.16336569579288
0.895972222222222,0.163430420711974
0.907222222222222,0.163495145631068
0.907222222222222,0.163559870550162
0.922361111111111,0.163624595469256
0.922361111111111,0.16368932038835
0.922361111111111,0.163754045307443
0.922361111111111,0.163818770226537
0.922361111111111,0.163883495145631
0.922361111111111,0.163948220064725
0.922361111111111,0.164012944983819
0.922361111111111,0.164077669902913
0.922361111111111,0.164142394822006
0.928055555555556,0.1642071197411
0.928055555555556,0.164271844660194
0.928888888888889,0.164336569579288
0.928888888888889,0.164401294498382
0.928888888888889,0.164466019417476
0.928888888888889,0.16453074433657
0.93,0.164595469255663
0.93,0.164660194174757
0.93,0.164724919093851
0.93,0.164789644012945
0.93,0.164854368932039
0.93,0.164919093851133
0.93,0.164983818770227
0.93,0.16504854368932
0.93,0.165113268608414
0.931527777777778,0.165177993527508
0.931527777777778,0.165242718446602
0.931527777777778,0.165307443365696
0.931527777777778,0.16537216828479
0.935138888888889,0.165436893203883
0.935138888888889,0.165501618122977
0.935138888888889,0.165566343042071
0.935138888888889,0.165631067961165
0.935138888888889,0.165695792880259
0.935138888888889,0.165760517799353
0.935138888888889,0.165825242718447
0.935138888888889,0.16588996763754
0.935138888888889,0.165954692556634
0.935138888888889,0.166019417475728
0.935138888888889,0.166084142394822
0.935138888888889,0.166148867313916
0.935138888888889,0.16621359223301
0.935138888888889,0.166278317152104
0.935138888888889,0.166343042071197
0.935138888888889,0.166407766990291
0.935138888888889,0.166472491909385
0.935138888888889,0.166537216828479
0.935138888888889,0.166601941747573
0.946666666666667,0.166666666666667
0.946666666666667,0.166731391585761
0.946666666666667,0.166796116504854
0.946666666666667,0.166860841423948
0.948194444444444,0.166925566343042
0.948194444444444,0.166990291262136
0.948472222222222,0.16705501618123
0.948472222222222,0.167119741100324
0.954861111111111,0.167184466019417
0.954861111111111,0.167249190938511
0.954861111111111,0.167313915857605
0.954861111111111,0.167378640776699
0.954861111111111,0.167443365695793
0.954861111111111,0.167508090614887
0.954861111111111,0.167572815533981
0.954861111111111,0.167637540453074
0.954861111111111,0.167702265372168
0.967222222222222,0.167766990291262
0.967222222222222,0.167831715210356
0.96875,0.16789644012945
0.96875,0.167961165048544
0.973888888888889,0.168025889967638
0.973888888888889,0.168090614886731
0.9825,0.168155339805825
0.9825,0.168220064724919
0.9825,0.168284789644013
0.9825,0.168349514563107
0.9825,0.168414239482201
0.9825,0.168478964401295
0.9825,0.168543689320388
0.9825,0.168608414239482
0.9825,0.168673139158576
0.9825,0.16873786407767
0.9825,0.168802588996764
0.9825,0.168867313915858
0.9825,0.168932038834951
0.9825,0.168996763754045
0.9825,0.169061488673139
0.9825,0.169126213592233
0.9825,0.169190938511327
0.983194444444444,0.169255663430421
0.983194444444444,0.169320388349515
0.988888888888889,0.169385113268608
0.988888888888889,0.169449838187702
0.995694444444444,0.169514563106796
0.995694444444444,0.16957928802589
1.00597222222222,0.169644012944984
1.00597222222222,0.169708737864078
1.00805555555556,0.169773462783172
1.00805555555556,0.169838187702265
1.01291666666667,0.169902912621359
1.01291666666667,0.169967637540453
1.02041666666667,0.170032362459547
1.02041666666667,0.170097087378641
1.025,0.170161812297735
1.025,0.170226537216828
1.025,0.170291262135922
1.025,0.170355987055016
1.03152777777778,0.17042071197411
1.03152777777778,0.170485436893204
1.03166666666667,0.170550161812298
1.03166666666667,0.170614886731392
1.03166666666667,0.170679611650485
1.03166666666667,0.170744336569579
1.03347222222222,0.170809061488673
1.03347222222222,0.170873786407767
1.03791666666667,0.170938511326861
1.03791666666667,0.171003236245955
1.03791666666667,0.171067961165049
1.03791666666667,0.171132686084142
1.03791666666667,0.171197411003236
1.03791666666667,0.17126213592233
1.03791666666667,0.171326860841424
1.03791666666667,0.171391585760518
1.03791666666667,0.171456310679612
1.03791666666667,0.171521035598705
1.03791666666667,0.171585760517799
1.03791666666667,0.171650485436893
1.03833333333333,0.171715210355987
1.03833333333333,0.171779935275081
1.04180555555556,0.171844660194175
1.04180555555556,0.171909385113269
1.04361111111111,0.171974110032362
1.04361111111111,0.172038834951456
1.05055555555556,0.17210355987055
1.05055555555556,0.172168284789644
1.05583333333333,0.172233009708738
1.05583333333333,0.172297734627832
1.06486111111111,0.172362459546926
1.06486111111111,0.172427184466019
1.06486111111111,0.172491909385113
1.06486111111111,0.172556634304207
1.06486111111111,0.172621359223301
1.06486111111111,0.172686084142395
1.06486111111111,0.172750809061489
1.06486111111111,0.172815533980583
1.06486111111111,0.172880258899676
1.06486111111111,0.17294498381877
1.06486111111111,0.173009708737864
1.06611111111111,0.173074433656958
1.06611111111111,0.173139158576052
1.06611111111111,0.173203883495146
1.06611111111111,0.173268608414239
1.08041666666667,0.173333333333333
1.08041666666667,0.173398058252427
1.08527777777778,0.173462783171521
1.08527777777778,0.173527508090615
1.08527777777778,0.173592233009709
1.08527777777778,0.173656957928803
1.08527777777778,0.173721682847896
1.08527777777778,0.17378640776699
1.08527777777778,0.173851132686084
1.08527777777778,0.173915857605178
1.10194444444444,0.173980582524272
1.10194444444444,0.174045307443366
1.10388888888889,0.17411003236246
1.10388888888889,0.174174757281553
1.10875,0.174239482200647
1.10875,0.174304207119741
1.11819444444444,0.174368932038835
1.11819444444444,0.174433656957929
1.11819444444444,0.174498381877023
1.11819444444444,0.174563106796117
1.11819444444444,0.17462783171521
1.11819444444444,0.174692556634304
1.11819444444444,0.174757281553398
1.11819444444444,0.174822006472492
1.11819444444444,0.174886731391586
1.12597222222222,0.17495145631068
1.12597222222222,0.175016181229773
1.12597222222222,0.175080906148867
1.12597222222222,0.175145631067961
1.12597222222222,0.175210355987055
1.12597222222222,0.175275080906149
1.12597222222222,0.175339805825243
1.12597222222222,0.175404530744337
1.12597222222222,0.17546925566343
1.12597222222222,0.175533980582524
1.12597222222222,0.175598705501618
1.12597222222222,0.175663430420712
1.12597222222222,0.175728155339806
1.12930555555556,0.1757928802589
1.12930555555556,0.175857605177994
1.13527777777778,0.175922330097087
1.13527777777778,0.175987055016181
1.13597222222222,0.176051779935275
1.13597222222222,0.176116504854369
1.13902777777778,0.176181229773463
1.13902777777778,0.176245954692557
1.14583333333333,0.17631067961165
1.14583333333333,0.176375404530744
1.14583333333333,0.176440129449838
1.14583333333333,0.176504854368932
1.14583333333333,0.176569579288026
1.14583333333333,0.17663430420712
1.14722222222222,0.176699029126214
1.14722222222222,0.176763754045307
1.15,0.176828478964401
1.15,0.176893203883495
1.15,0.176957928802589
1.15,0.177022653721683
1.15,0.177087378640777
1.15,0.177152103559871
1.15,0.177216828478964
1.15,0.177281553398058
1.15,0.177346278317152
1.15,0.177411003236246
1.15,0.17747572815534
1.15,0.177540453074434
1.15,0.177605177993528
1.16388888888889,0.177669902912621
1.16388888888889,0.177734627831715
1.16430555555556,0.177799352750809
1.16430555555556,0.177864077669903
1.17194444444444,0.177928802588997
1.17194444444444,0.177993527508091
1.17194444444444,0.178058252427184
1.17194444444444,0.178122977346278
1.17375,0.178187702265372
1.17375,0.178252427184466
1.17736111111111,0.17831715210356
1.17736111111111,0.178381877022654
1.18472222222222,0.178446601941748
1.18472222222222,0.178511326860841
1.20069444444444,0.178576051779935
1.20069444444444,0.178640776699029
1.20069444444444,0.178705501618123
1.20069444444444,0.178770226537217
1.21055555555556,0.178834951456311
1.21055555555556,0.178899676375405
1.21319444444444,0.178964401294498
1.21319444444444,0.179029126213592
1.21319444444444,0.179093851132686
1.21319444444444,0.17915857605178
1.21319444444444,0.179223300970874
1.21319444444444,0.179288025889968
1.21319444444444,0.179352750809061
1.21319444444444,0.179417475728155
1.21930555555556,0.179482200647249
1.21930555555556,0.179546925566343
1.22833333333333,0.179611650485437
1.22833333333333,0.179676375404531
1.22833333333333,0.179741100323625
1.22833333333333,0.179805825242718
1.22833333333333,0.179870550161812
1.22833333333333,0.179935275080906
1.22833333333333,0.18
1.22833333333333,0.180064724919094
1.23111111111111,0.180129449838188
1.23111111111111,0.180194174757282
1.23111111111111,0.180258899676375
1.23111111111111,0.180323624595469
1.23111111111111,0.180388349514563
1.23111111111111,0.180453074433657
1.23111111111111,0.180517799352751
1.23111111111111,0.180582524271845
1.23513888888889,0.180647249190939
1.23513888888889,0.180711974110032
1.23513888888889,0.180776699029126
1.23513888888889,0.18084142394822
1.23513888888889,0.180906148867314
1.23513888888889,0.180970873786408
1.23513888888889,0.181035598705502
1.23513888888889,0.181100323624595
1.23513888888889,0.181165048543689
1.23652777777778,0.181229773462783
1.23652777777778,0.181294498381877
1.23763888888889,0.181359223300971
1.23763888888889,0.181423948220065
1.24,0.181488673139159
1.24,0.181553398058252
1.24,0.181618122977346
1.24,0.18168284789644
1.24,0.181747572815534
1.24,0.181812297734628
1.24,0.181877022653722
1.24,0.181941747572816
1.24,0.182006472491909
1.24,0.182071197411003
1.24,0.182135922330097
1.24625,0.182200647249191
1.24625,0.182265372168285
1.24625,0.182330097087379
1.24625,0.182394822006473
1.24625,0.182459546925566
1.24625,0.18252427184466
1.24625,0.182588996763754
1.24625,0.182653721682848
1.24625,0.182718446601942
1.25472222222222,0.182783171521036
1.25472222222222,0.182847896440129
1.25583333333333,0.182912621359223
1.25583333333333,0.182977346278317
1.25625,0.183042071197411
1.25625,0.183106796116505
1.26430555555556,0.183171521035599
1.26430555555556,0.183236245954693
1.26430555555556,0.183300970873786
1.26430555555556,0.18336569579288
1.26430555555556,0.183430420711974
1.26430555555556,0.183495145631068
1.26430555555556,0.183559870550162
1.26430555555556,0.183624595469256
1.26430555555556,0.18368932038835
1.26430555555556,0.183754045307443
1.26430555555556,0.183818770226537
1.26527777777778,0.183883495145631
1.26527777777778,0.183948220064725
1.28111111111111,0.184012944983819
1.28111111111111,0.184077669902913
1.28111111111111,0.184142394822006
1.28111111111111,0.1842071197411
1.28111111111111,0.184271844660194
1.28111111111111,0.184336569579288
1.28111111111111,0.184401294498382
1.28111111111111,0.184466019417476
1.28111111111111,0.18453074433657
1.28305555555556,0.184595469255663
1.28305555555556,0.184660194174757
1.28444444444444,0.184724919093851
1.28444444444444,0.184789644012945
1.28444444444444,0.184854368932039
1.28444444444444,0.184919093851133
1.28444444444444,0.184983818770227
1.28444444444444,0.18504854368932
1.28444444444444,0.185113268608414
1.28444444444444,0.185177993527508
1.28444444444444,0.185242718446602
1.28444444444444,0.185307443365696
1.28444444444444,0.18537216828479
1.29472222222222,0.185436893203883
1.29472222222222,0.185501618122977
1.3175,0.185566343042071
1.3175,0.185631067961165
1.3175,0.185695792880259
1.3175,0.185760517799353
1.3175,0.185825242718447
1.3175,0.18588996763754
1.3175,0.185954692556634
1.3175,0.186019417475728
1.3175,0.186084142394822
1.3175,0.186148867313916
1.3175,0.18621359223301
1.3175,0.186278317152104
1.3175,0.186343042071197
1.3175,0.186407766990291
1.3175,0.186472491909385
1.31902777777778,0.186537216828479
1.31902777777778,0.186601941747573
1.32013888888889,0.186666666666667
1.32013888888889,0.186731391585761
1.32013888888889,0.186796116504854
1.32013888888889,0.186860841423948
1.35472222222222,0.186925566343042
1.35472222222222,0.186990291262136
1.37416666666667,0.18705501618123
1.37416666666667,0.187119741100324
1.37472222222222,0.187184466019417
1.37472222222222,0.187249190938511
1.39305555555556,0.187313915857605
1.39305555555556,0.187378640776699
1.39305555555556,0.187443365695793
1.39305555555556,0.187508090614887
1.39305555555556,0.187572815533981
1.39305555555556,0.187637540453074
1.39305555555556,0.187702265372168
1.39305555555556,0.187766990291262
1.39305555555556,0.187831715210356
1.40625,0.18789644012945
1.40625,0.187961165048544
1.40625,0.188025889967638
1.40625,0.188090614886731
1.40625,0.188155339805825
1.40625,0.188220064724919
1.40625,0.188284789644013
1.40625,0.188349514563107
1.40625,0.188414239482201
1.44736111111111,0.188478964401294
1.44736111111111,0.188543689320388
1.45444444444444,0.188608414239482
1.45444444444444,0.188673139158576
1.45444444444444,0.18873786407767
1.45444444444444,0.188802588996764
1.45444444444444,0.188867313915858
1.45444444444444,0.188932038834951
1.45444444444444,0.188996763754045
1.45444444444444,0.189061488673139
1.45444444444444,0.189126213592233
1.45444444444444,0.189190938511327
1.45444444444444,0.189255663430421
1.45763888888889,0.189320388349515
1.45763888888889,0.189385113268608
1.45763888888889,0.189449838187702
1.45763888888889,0.189514563106796
1.45763888888889,0.18957928802589
1.45763888888889,0.189644012944984
1.45763888888889,0.189708737864078
1.45763888888889,0.189773462783172
1.46180555555556,0.189838187702265
1.46180555555556,0.189902912621359
1.46180555555556,0.189967637540453
1.46180555555556,0.190032362459547
1.46180555555556,0.190097087378641
1.46180555555556,0.190161812297735
1.46180555555556,0.190226537216828
1.46180555555556,0.190291262135922
1.46180555555556,0.190355987055016
1.46180555555556,0.19042071197411
1.47611111111111,0.190485436893204
1.47611111111111,0.190550161812298
1.47611111111111,0.190614886731392
1.47611111111111,0.190679611650485
1.47611111111111,0.190744336569579
1.47611111111111,0.190809061488673
1.47611111111111,0.190873786407767
1.47611111111111,0.190938511326861
1.47611111111111,0.191003236245955
1.48027777777778,0.191067961165049
1.48027777777778,0.191132686084142
1.48027777777778,0.191197411003236
1.48027777777778,0.19126213592233
1.48027777777778,0.191326860841424
1.48027777777778,0.191391585760518
1.48027777777778,0.191456310679612
1.48027777777778,0.191521035598706
1.48027777777778,0.191585760517799
1.48263888888889,0.191650485436893
1.48263888888889,0.191715210355987
1.48263888888889,0.191779935275081
1.48263888888889,0.191844660194175
1.48708333333333,0.191909385113269
1.48708333333333,0.191974110032362
1.48708333333333,0.192038834951456
1.48708333333333,0.19210355987055
1.49694444444444,0.192168284789644
1.49694444444444,0.192233009708738
1.49694444444444,0.192297734627832
1.49694444444444,0.192362459546926
1.49694444444444,0.192427184466019
1.49694444444444,0.192491909385113
1.49694444444444,0.192556634304207
1.49694444444444,0.192621359223301
1.49694444444444,0.192686084142395
1.49694444444444,0.192750809061489
1.49694444444444,0.192815533980583
1.49777777777778,0.192880258899676
1.49777777777778,0.19294498381877
1.49777777777778,0.193009708737864
1.49777777777778,0.193074433656958
1.49777777777778,0.193139158576052
1.49777777777778,0.193203883495146
1.49777777777778,0.193268608414239
1.49777777777778,0.193333333333333
1.49777777777778,0.193398058252427
1.49777777777778,0.193462783171521
1.49777777777778,0.193527508090615
1.50083333333333,0.193592233009709
1.50083333333333,0.193656957928803
1.50083333333333,0.193721682847896
1.50083333333333,0.19378640776699
1.50083333333333,0.193851132686084
1.50083333333333,0.193915857605178
1.50083333333333,0.193980582524272
1.50083333333333,0.194045307443366
1.50083333333333,0.19411003236246
1.50263888888889,0.194174757281553
1.50263888888889,0.194239482200647
1.50263888888889,0.194304207119741
1.50263888888889,0.194368932038835
1.50263888888889,0.194433656957929
1.50263888888889,0.194498381877023
1.50263888888889,0.194563106796116
1.50263888888889,0.19462783171521
1.50263888888889,0.194692556634304
1.50430555555556,0.194757281553398
1.50430555555556,0.194822006472492
1.50583333333333,0.194886731391586
1.50583333333333,0.19495145631068
1.50583333333333,0.195016181229773
1.50583333333333,0.195080906148867
1.50583333333333,0.195145631067961
1.50583333333333,0.195210355987055
1.50583333333333,0.195275080906149
1.50583333333333,0.195339805825243
1.50583333333333,0.195404530744337
1.50583333333333,0.19546925566343
1.50583333333333,0.195533980582524
1.51194444444444,0.195598705501618
1.51194444444444,0.195663430420712
1.51194444444444,0.195728155339806
1.51194444444444,0.1957928802589
1.51194444444444,0.195857605177994
1.51194444444444,0.195922330097087
1.51194444444444,0.195987055016181
1.51194444444444,0.196051779935275
1.51194444444444,0.196116504854369
1.51222222222222,0.196181229773463
1.51222222222222,0.196245954692557
1.51222222222222,0.19631067961165
1.51222222222222,0.196375404530744
1.51222222222222,0.196440129449838
1.51222222222222,0.196504854368932
1.51222222222222,0.196569579288026
1.51222222222222,0.19663430420712
1.51222222222222,0.196699029126214
1.51222222222222,0.196763754045307
1.52291666666667,0.196828478964401
1.52291666666667,0.196893203883495
1.52291666666667,0.196957928802589
1.52291666666667,0.197022653721683
1.52916666666667,0.197087378640777
1.52916666666667,0.197152103559871
1.59361111111111,0.197216828478964
1.59361111111111,0.197281553398058
1.59361111111111,0.197346278317152
1.59361111111111,0.197411003236246
1.59361111111111,0.19747572815534
1.59361111111111,0.197540453074434
1.59361111111111,0.197605177993528
1.59361111111111,0.197669902912621
1.59361111111111,0.197734627831715
1.59555555555556,0.197799352750809
1.59555555555556,0.197864077669903
1.59555555555556,0.197928802588997
1.59555555555556,0.197993527508091
1.59555555555556,0.198058252427184
1.59555555555556,0.198122977346278
1.59555555555556,0.198187702265372
1.59555555555556,0.198252427184466
1.59555555555556,0.19831715210356
1.59555555555556,0.198381877022654
1.59555555555556,0.198446601941748
1.59597222222222,0.198511326860841
1.59597222222222,0.198576051779935
1.59597222222222,0.198640776699029
1.59597222222222,0.198705501618123
1.59791666666667,0.198770226537217
1.59791666666667,0.198834951456311
1.59791666666667,0.198899676375405
1.59791666666667,0.198964401294498
1.61222222222222,0.199029126213592
1.61222222222222,0.199093851132686
1.61763888888889,0.19915857605178
1.61763888888889,0.199223300970874
1.62069444444444,0.199288025889968
1.62069444444444,0.199352750809061
1.62847222222222,0.199417475728155
1.62847222222222,0.199482200647249
1.62847222222222,0.199546925566343
1.62847222222222,0.199611650485437
1.62847222222222,0.199676375404531
1.62847222222222,0.199741100323625
1.62847222222222,0.199805825242718
1.62847222222222,0.199870550161812
1.62847222222222,0.199935275080906
1.62847222222222,0.2
1.62847222222222,0.200064724919094
1.62847222222222,0.200129449838188
1.62847222222222,0.200194174757282
1.62847222222222,0.200258899676375
1.62847222222222,0.200323624595469
1.62847222222222,0.200388349514563
1.62847222222222,0.200453074433657
1.63027777777778,0.200517799352751
1.63027777777778,0.200582524271845
1.63694444444444,0.200647249190939
1.63694444444444,0.200711974110032
1.63694444444444,0.200776699029126
1.63694444444444,0.20084142394822
1.63694444444444,0.200906148867314
1.63694444444444,0.200970873786408
1.63694444444444,0.201035598705502
1.63694444444444,0.201100323624595
1.63694444444444,0.201165048543689
1.63736111111111,0.201229773462783
1.63736111111111,0.201294498381877
1.64194444444444,0.201359223300971
1.64194444444444,0.201423948220065
1.64194444444444,0.201488673139159
1.64194444444444,0.201553398058252
1.64194444444444,0.201618122977346
1.64194444444444,0.20168284789644
1.64194444444444,0.201747572815534
1.64194444444444,0.201812297734628
1.64194444444444,0.201877022653722
1.64194444444444,0.201941747572816
1.64194444444444,0.202006472491909
1.64194444444444,0.202071197411003
1.64194444444444,0.202135922330097
1.64194444444444,0.202200647249191
1.64527777777778,0.202265372168285
1.64527777777778,0.202330097087379
1.64763888888889,0.202394822006472
1.64763888888889,0.202459546925566
1.66166666666667,0.20252427184466
1.66166666666667,0.202588996763754
1.67458333333333,0.202653721682848
1.67458333333333,0.202718446601942
1.67458333333333,0.202783171521036
1.67458333333333,0.202847896440129
1.67458333333333,0.202912621359223
1.67458333333333,0.202977346278317
1.67833333333333,0.203042071197411
1.67833333333333,0.203106796116505
1.67833333333333,0.203171521035599
1.67833333333333,0.203236245954693
1.67833333333333,0.203300970873786
1.67833333333333,0.20336569579288
1.67833333333333,0.203430420711974
1.67833333333333,0.203495145631068
1.67833333333333,0.203559870550162
1.68125,0.203624595469256
1.68125,0.20368932038835
1.70597222222222,0.203754045307443
1.70597222222222,0.203818770226537
1.71138888888889,0.203883495145631
1.71138888888889,0.203948220064725
1.71138888888889,0.204012944983819
1.71138888888889,0.204077669902913
1.71138888888889,0.204142394822006
1.71138888888889,0.2042071197411
1.71138888888889,0.204271844660194
1.71138888888889,0.204336569579288
1.71138888888889,0.204401294498382
1.72555555555556,0.204466019417476
1.72555555555556,0.20453074433657
1.72555555555556,0.204595469255663
1.72555555555556,0.204660194174757
1.72555555555556,0.204724919093851
1.72555555555556,0.204789644012945
1.72555555555556,0.204854368932039
1.72555555555556,0.204919093851133
1.72722222222222,0.204983818770227
1.72722222222222,0.20504854368932
1.72722222222222,0.205113268608414
1.72722222222222,0.205177993527508
1.72722222222222,0.205242718446602
1.72722222222222,0.205307443365696
1.72722222222222,0.20537216828479
1.72722222222222,0.205436893203884
1.72722222222222,0.205501618122977
1.72722222222222,0.205566343042071
1.73041666666667,0.205631067961165
1.73041666666667,0.205695792880259
1.7325,0.205760517799353
1.7325,0.205825242718447
1.73555555555556,0.20588996763754
1.73555555555556,0.205954692556634
1.74069444444444,0.206019417475728
1.74069444444444,0.206084142394822
1.74069444444444,0.206148867313916
1.74069444444444,0.20621359223301
1.74069444444444,0.206278317152104
1.74069444444444,0.206343042071197
1.74069444444444,0.206407766990291
1.74069444444444,0.206472491909385
1.74069444444444,0.206537216828479
1.745,0.206601941747573
1.745,0.206666666666667
1.745,0.206731391585761
1.745,0.206796116504854
1.745,0.206860841423948
1.745,0.206925566343042
1.745,0.206990291262136
1.745,0.20705501618123
1.745,0.207119741100324
1.74541666666667,0.207184466019417
1.74541666666667,0.207249190938511
1.74541666666667,0.207313915857605
1.74541666666667,0.207378640776699
1.74541666666667,0.207443365695793
1.74541666666667,0.207508090614887
1.74541666666667,0.207572815533981
1.74541666666667,0.207637540453074
1.74541666666667,0.207702265372168
1.74541666666667,0.207766990291262
1.74541666666667,0.207831715210356
1.74541666666667,0.20789644012945
1.74541666666667,0.207961165048544
1.74638888888889,0.208025889967638
1.74638888888889,0.208090614886731
1.74638888888889,0.208155339805825
1.74638888888889,0.208220064724919
1.74638888888889,0.208284789644013
1.74638888888889,0.208349514563107
1.74638888888889,0.208414239482201
1.74638888888889,0.208478964401294
1.74638888888889,0.208543689320388
1.74652777777778,0.208608414239482
1.74652777777778,0.208673139158576
1.74652777777778,0.20873786407767
1.74652777777778,0.208802588996764
1.74652777777778,0.208867313915858
1.74652777777778,0.208932038834951
1.74652777777778,0.208996763754045
1.74652777777778,0.209061488673139
1.7475,0.209126213592233
1.7475,0.209190938511327
1.7475,0.209255663430421
1.7475,0.209320388349515
1.7475,0.209385113268608
1.7475,0.209449838187702
1.7475,0.209514563106796
1.7475,0.20957928802589
1.7475,0.209644012944984
1.75152777777778,0.209708737864078
1.75152777777778,0.209773462783172
1.75777777777778,0.209838187702265
1.75777777777778,0.209902912621359
1.75888888888889,0.209967637540453
1.75888888888889,0.210032362459547
1.75888888888889,0.210097087378641
1.75888888888889,0.210161812297735
1.75888888888889,0.210226537216828
1.75888888888889,0.210291262135922
1.75888888888889,0.210355987055016
1.75888888888889,0.21042071197411
1.76222222222222,0.210485436893204
1.76222222222222,0.210550161812298
1.77277777777778,0.210614886731392
1.77277777777778,0.210679611650485
1.78902777777778,0.210744336569579
1.78902777777778,0.210809061488673
1.79430555555556,0.210873786407767
1.79430555555556,0.210938511326861
1.79430555555556,0.211003236245955
1.79430555555556,0.211067961165049
1.79430555555556,0.211132686084142
1.79430555555556,0.211197411003236
1.79430555555556,0.21126213592233
1.79430555555556,0.211326860841424
1.79430555555556,0.211391585760518
1.79430555555556,0.211456310679612
1.79430555555556,0.211521035598705
1.79638888888889,0.211585760517799
1.79638888888889,0.211650485436893
1.79819444444444,0.211715210355987
1.79819444444444,0.211779935275081
1.81583333333333,0.211844660194175
1.81583333333333,0.211909385113269
1.81583333333333,0.211974110032362
1.81583333333333,0.212038834951456
1.81583333333333,0.21210355987055
1.81583333333333,0.212168284789644
1.81583333333333,0.212233009708738
1.81583333333333,0.212297734627832
1.81583333333333,0.212362459546926
1.81583333333333,0.212427184466019
1.81583333333333,0.212491909385113
1.81583333333333,0.212556634304207
1.81583333333333,0.212621359223301
1.81833333333333,0.212686084142395
1.81833333333333,0.212750809061489
1.81833333333333,0.212815533980583
1.81833333333333,0.212880258899676
1.81833333333333,0.21294498381877
1.81833333333333,0.213009708737864
1.81833333333333,0.213074433656958
1.81833333333333,0.213139158576052
1.81833333333333,0.213203883495146
1.81833333333333,0.213268608414239
1.82083333333333,0.213333333333333
1.82083333333333,0.213398058252427
1.82083333333333,0.213462783171521
1.82083333333333,0.213527508090615
1.82083333333333,0.213592233009709
1.82083333333333,0.213656957928803
1.82375,0.213721682847896
1.82375,0.21378640776699
1.82375,0.213851132686084
1.82375,0.213915857605178
1.82375,0.213980582524272
1.82375,0.214045307443366
1.82375,0.21411003236246
1.82375,0.214174757281553
1.82375,0.214239482200647
1.8275,0.214304207119741
1.8275,0.214368932038835
1.82930555555556,0.214433656957929
1.82930555555556,0.214498381877023
1.83125,0.214563106796117
1.83125,0.21462783171521
1.83277777777778,0.214692556634304
1.83277777777778,0.214757281553398
1.83458333333333,0.214822006472492
1.83458333333333,0.214886731391586
1.83555555555556,0.21495145631068
1.83555555555556,0.215016181229773
1.84194444444444,0.215080906148867
1.84194444444444,0.215145631067961
1.84263888888889,0.215210355987055
1.84263888888889,0.215275080906149
1.84430555555556,0.215339805825243
1.84430555555556,0.215404530744337
1.84430555555556,0.21546925566343
1.84430555555556,0.215533980582524
1.84430555555556,0.215598705501618
1.84430555555556,0.215663430420712
1.84430555555556,0.215728155339806
1.84430555555556,0.2157928802589
1.84430555555556,0.215857605177994
1.84430555555556,0.215922330097087
1.84430555555556,0.215987055016181
1.84430555555556,0.216051779935275
1.84430555555556,0.216116504854369
1.85,0.216181229773463
1.85,0.216245954692557
1.85,0.21631067961165
1.85,0.216375404530744
1.85,0.216440129449838
1.85,0.216504854368932
1.85,0.216569579288026
1.85,0.21663430420712
1.85,0.216699029126214
1.85,0.216763754045307
1.85,0.216828478964401
1.85,0.216893203883495
1.85,0.216957928802589
1.85347222222222,0.217022653721683
1.85347222222222,0.217087378640777
1.85347222222222,0.217152103559871
1.85347222222222,0.217216828478964
1.85347222222222,0.217281553398058
1.85347222222222,0.217346278317152
1.85347222222222,0.217411003236246
1.85347222222222,0.21747572815534
1.85694444444444,0.217540453074434
1.85694444444444,0.217605177993528
1.86819444444444,0.217669902912621
1.86819444444444,0.217734627831715
1.86819444444444,0.217799352750809
1.86819444444444,0.217864077669903
1.86819444444444,0.217928802588997
1.86819444444444,0.217993527508091
1.86819444444444,0.218058252427184
1.86819444444444,0.218122977346278
1.86819444444444,0.218187702265372
1.88361111111111,0.218252427184466
1.88361111111111,0.21831715210356
1.88361111111111,0.218381877022654
1.88361111111111,0.218446601941748
1.88361111111111,0.218511326860841
1.88361111111111,0.218576051779935
1.88361111111111,0.218640776699029
1.88361111111111,0.218705501618123
1.88361111111111,0.218770226537217
1.88486111111111,0.218834951456311
1.88486111111111,0.218899676375405
1.90263888888889,0.218964401294498
1.90263888888889,0.219029126213592
1.91763888888889,0.219093851132686
1.91763888888889,0.21915857605178
1.91763888888889,0.219223300970874
1.91763888888889,0.219288025889968
1.91763888888889,0.219352750809061
1.91763888888889,0.219417475728155
1.91763888888889,0.219482200647249
1.91763888888889,0.219546925566343
1.91763888888889,0.219611650485437
1.92027777777778,0.219676375404531
1.92027777777778,0.219741100323625
1.925,0.219805825242718
1.925,0.219870550161812
1.925,0.219935275080906
1.925,0.22
1.925,0.220064724919094
1.925,0.220129449838188
1.925,0.220194174757282
1.925,0.220258899676375
1.925,0.220323624595469
1.92597222222222,0.220388349514563
1.92597222222222,0.220453074433657
1.93055555555556,0.220517799352751
1.93055555555556,0.220582524271845
1.93111111111111,0.220647249190939
1.93111111111111,0.220711974110032
1.93472222222222,0.220776699029126
1.93472222222222,0.22084142394822
1.93930555555556,0.220906148867314
1.93930555555556,0.220970873786408
1.94166666666667,0.221035598705502
1.94166666666667,0.221100323624595
1.94166666666667,0.221165048543689
1.94166666666667,0.221229773462783
1.94166666666667,0.221294498381877
1.94166666666667,0.221359223300971
1.94166666666667,0.221423948220065
1.94166666666667,0.221488673139159
1.94166666666667,0.221553398058252
1.94736111111111,0.221618122977346
1.94736111111111,0.22168284789644
1.95763888888889,0.221747572815534
1.95763888888889,0.221812297734628
1.97388888888889,0.221877022653722
1.97388888888889,0.221941747572816
1.97472222222222,0.222006472491909
1.97472222222222,0.222071197411003
1.97472222222222,0.222135922330097
1.97472222222222,0.222200647249191
1.97472222222222,0.222265372168285
1.97472222222222,0.222330097087379
1.97472222222222,0.222394822006472
1.97472222222222,0.222459546925566
1.97472222222222,0.22252427184466
1.97472222222222,0.222588996763754
1.97472222222222,0.222653721682848
1.97472222222222,0.222718446601942
1.97472222222222,0.222783171521036
1.97472222222222,0.222847896440129
1.97472222222222,0.222912621359223
1.98930555555556,0.222977346278317
1.98930555555556,0.223042071197411
1.99888888888889,0.223106796116505
1.99888888888889,0.223171521035599
2.00527777777778,0.223236245954693
2.00527777777778,0.223300970873786
2.01097222222222,0.22336569579288
2.01097222222222,0.223430420711974
2.01305555555556,0.223495145631068
2.01305555555556,0.223559870550162
2.01305555555556,0.223624595469256
2.01305555555556,0.22368932038835
2.01305555555556,0.223754045307443
2.01305555555556,0.223818770226537
2.01305555555556,0.223883495145631
2.01305555555556,0.223948220064725
2.01305555555556,0.224012944983819
2.02027777777778,0.224077669902913
2.02027777777778,0.224142394822006
2.03666666666667,0.2242071197411
2.03666666666667,0.224271844660194
2.03666666666667,0.224336569579288
2.03666666666667,0.224401294498382
2.03666666666667,0.224466019417476
2.03666666666667,0.22453074433657
2.03666666666667,0.224595469255663
2.03666666666667,0.224660194174757
2.03666666666667,0.224724919093851
2.03861111111111,0.224789644012945
2.03861111111111,0.224854368932039
2.03861111111111,0.224919093851133
2.03861111111111,0.224983818770227
2.03861111111111,0.22504854368932
2.03861111111111,0.225113268608414
2.03861111111111,0.225177993527508
2.03861111111111,0.225242718446602
2.03861111111111,0.225307443365696
2.03861111111111,0.22537216828479
2.03861111111111,0.225436893203883
2.05291666666667,0.225501618122977
2.05291666666667,0.225566343042071
2.05527777777778,0.225631067961165
2.05527777777778,0.225695792880259
2.06083333333333,0.225760517799353
2.06083333333333,0.225825242718447
2.06083333333333,0.22588996763754
2.06083333333333,0.225954692556634
2.06083333333333,0.226019417475728
2.06083333333333,0.226084142394822
2.06083333333333,0.226148867313916
2.06083333333333,0.22621359223301
2.06083333333333,0.226278317152104
2.07069444444444,0.226343042071197
2.07069444444444,0.226407766990291
2.07069444444444,0.226472491909385
2.07069444444444,0.226537216828479
2.07069444444444,0.226601941747573
2.07069444444444,0.226666666666667
2.07069444444444,0.226731391585761
2.07069444444444,0.226796116504854
2.07069444444444,0.226860841423948
2.07597222222222,0.226925566343042
2.07597222222222,0.226990291262136
2.07597222222222,0.22705501618123
2.07597222222222,0.227119741100324
2.07597222222222,0.227184466019417
2.07597222222222,0.227249190938511
2.07597222222222,0.227313915857605
2.07597222222222,0.227378640776699
2.07597222222222,0.227443365695793
2.07597222222222,0.227508090614887
2.07597222222222,0.227572815533981
2.08319444444444,0.227637540453074
2.08319444444444,0.227702265372168
2.08888888888889,0.227766990291262
2.08888888888889,0.227831715210356
2.08888888888889,0.22789644012945
2.08888888888889,0.227961165048544
2.08888888888889,0.228025889967638
2.08888888888889,0.228090614886731
2.08888888888889,0.228155339805825
2.08888888888889,0.228220064724919
2.08888888888889,0.228284789644013
2.09569444444444,0.228349514563107
2.09569444444444,0.228414239482201
2.10180555555556,0.228478964401295
2.10180555555556,0.228543689320388
2.11486111111111,0.228608414239482
2.11486111111111,0.228673139158576
2.11875,0.22873786407767
2.11875,0.228802588996764
2.12013888888889,0.228867313915858
2.12013888888889,0.228932038834951
2.12013888888889,0.228996763754045
2.12013888888889,0.229061488673139
2.12013888888889,0.229126213592233
2.12013888888889,0.229190938511327
2.12013888888889,0.229255663430421
2.12013888888889,0.229320388349515
2.12013888888889,0.229385113268608
2.13930555555556,0.229449838187702
2.13930555555556,0.229514563106796
2.14083333333333,0.22957928802589
2.14083333333333,0.229644012944984
2.14083333333333,0.229708737864078
2.14083333333333,0.229773462783172
2.14083333333333,0.229838187702265
2.14083333333333,0.229902912621359
2.14375,0.229967637540453
2.14375,0.230032362459547
2.14861111111111,0.230097087378641
2.14861111111111,0.230161812297735
2.15708333333333,0.230226537216828
2.15708333333333,0.230291262135922
2.15708333333333,0.230355987055016
2.15708333333333,0.23042071197411
2.15708333333333,0.230485436893204
2.15708333333333,0.230550161812298
2.15708333333333,0.230614886731392
2.15708333333333,0.230679611650485
2.19152777777778,0.230744336569579
2.19152777777778,0.230809061488673
2.19152777777778,0.230873786407767
2.19152777777778,0.230938511326861
2.19152777777778,0.231003236245955
2.19152777777778,0.231067961165049
2.19152777777778,0.231132686084142
2.19152777777778,0.231197411003236
2.19166666666667,0.23126213592233
2.19166666666667,0.231326860841424
2.19708333333333,0.231391585760518
2.19708333333333,0.231456310679612
2.19708333333333,0.231521035598705
2.19708333333333,0.231585760517799
2.19708333333333,0.231650485436893
2.19708333333333,0.231715210355987
2.19708333333333,0.231779935275081
2.19708333333333,0.231844660194175
2.21277777777778,0.231909385113269
2.21277777777778,0.231974110032362
2.21277777777778,0.232038834951456
2.21277777777778,0.23210355987055
2.21277777777778,0.232168284789644
2.21277777777778,0.232233009708738
2.21277777777778,0.232297734627832
2.21277777777778,0.232362459546926
2.21277777777778,0.232427184466019
2.21277777777778,0.232491909385113
2.21277777777778,0.232556634304207
2.21277777777778,0.232621359223301
2.21277777777778,0.232686084142395
2.21277777777778,0.232750809061489
2.21277777777778,0.232815533980583
2.21319444444444,0.232880258899676
2.21319444444444,0.23294498381877
2.21680555555556,0.233009708737864
2.21680555555556,0.233074433656958
2.21680555555556,0.233139158576052
2.21680555555556,0.233203883495146
2.21680555555556,0.233268608414239
2.21680555555556,0.233333333333333
2.21680555555556,0.233398058252427
2.21680555555556,0.233462783171521
2.21680555555556,0.233527508090615
2.21763888888889,0.233592233009709
2.21763888888889,0.233656957928803
2.21763888888889,0.233721682847896
2.21763888888889,0.23378640776699
2.21763888888889,0.233851132686084
2.21763888888889,0.233915857605178
2.21763888888889,0.233980582524272
2.21763888888889,0.234045307443366
2.21763888888889,0.23411003236246
2.21763888888889,0.234174757281553
2.21763888888889,0.234239482200647
2.22416666666667,0.234304207119741
2.22416666666667,0.234368932038835
2.22416666666667,0.234433656957929
2.22416666666667,0.234498381877023
2.22416666666667,0.234563106796116
2.22416666666667,0.23462783171521
2.22416666666667,0.234692556634304
2.22416666666667,0.234757281553398
2.22416666666667,0.234822006472492
2.22416666666667,0.234886731391586
2.22416666666667,0.23495145631068
2.22555555555556,0.235016181229773
2.22555555555556,0.235080906148867
2.22555555555556,0.235145631067961
2.22555555555556,0.235210355987055
2.22555555555556,0.235275080906149
2.22555555555556,0.235339805825243
2.22555555555556,0.235404530744337
2.22555555555556,0.23546925566343
2.22555555555556,0.235533980582524
2.22555555555556,0.235598705501618
2.22555555555556,0.235663430420712
2.22833333333333,0.235728155339806
2.22833333333333,0.2357928802589
2.22833333333333,0.235857605177994
2.22833333333333,0.235922330097087
2.22930555555556,0.235987055016181
2.22930555555556,0.236051779935275
2.22930555555556,0.236116504854369
2.22930555555556,0.236181229773463
2.22930555555556,0.236245954692557
2.22930555555556,0.23631067961165
2.23902777777778,0.236375404530744
2.23902777777778,0.236440129449838
2.24069444444444,0.236504854368932
2.24069444444444,0.236569579288026
2.25041666666667,0.23663430420712
2.25041666666667,0.236699029126214
2.25041666666667,0.236763754045307
2.25041666666667,0.236828478964401
2.25041666666667,0.236893203883495
2.25041666666667,0.236957928802589
2.25041666666667,0.237022653721683
2.25041666666667,0.237087378640777
2.25041666666667,0.237152103559871
2.26777777777778,0.237216828478964
2.26777777777778,0.237281553398058
2.27069444444444,0.237346278317152
2.27069444444444,0.237411003236246
2.27069444444444,0.23747572815534
2.27069444444444,0.237540453074434
2.27069444444444,0.237605177993528
2.27069444444444,0.237669902912621
2.27069444444444,0.237734627831715
2.27069444444444,0.237799352750809
2.27069444444444,0.237864077669903
2.27069444444444,0.237928802588997
2.27069444444444,0.237993527508091
2.27069444444444,0.238058252427184
2.29166666666667,0.238122977346278
2.29166666666667,0.238187702265372
2.29166666666667,0.238252427184466
2.29166666666667,0.23831715210356
2.29166666666667,0.238381877022654
2.29166666666667,0.238446601941748
2.29166666666667,0.238511326860841
2.29166666666667,0.238576051779935
2.29166666666667,0.238640776699029
2.29305555555556,0.238705501618123
2.29305555555556,0.238770226537217
2.29305555555556,0.238834951456311
2.29305555555556,0.238899676375405
2.29305555555556,0.238964401294498
2.29305555555556,0.239029126213592
2.29305555555556,0.239093851132686
2.29305555555556,0.23915857605178
2.29305555555556,0.239223300970874
2.29305555555556,0.239288025889968
2.29305555555556,0.239352750809061
2.29305555555556,0.239417475728155
2.29305555555556,0.239482200647249
2.29319444444444,0.239546925566343
2.29319444444444,0.239611650485437
2.29958333333333,0.239676375404531
2.29958333333333,0.239741100323625
2.31833333333333,0.239805825242718
2.31833333333333,0.239870550161812
2.31833333333333,0.239935275080906
2.31833333333333,0.24
2.31833333333333,0.240064724919094
2.31833333333333,0.240129449838188
2.31833333333333,0.240194174757282
2.31833333333333,0.240258899676375
2.31833333333333,0.240323624595469
2.31833333333333,0.240388349514563
2.31833333333333,0.240453074433657
2.33708333333333,0.240517799352751
2.33708333333333,0.240582524271845
2.33847222222222,0.240647249190939
2.33847222222222,0.240711974110032
2.33847222222222,0.240776699029126
2.33847222222222,0.24084142394822
2.33847222222222,0.240906148867314
2.33847222222222,0.240970873786408
2.33847222222222,0.241035598705502
2.33847222222222,0.241100323624595
2.34847222222222,0.241165048543689
2.34847222222222,0.241229773462783
2.34847222222222,0.241294498381877
2.34847222222222,0.241359223300971
2.34847222222222,0.241423948220065
2.34847222222222,0.241488673139159
2.35097222222222,0.241553398058252
2.35097222222222,0.241618122977346
2.35097222222222,0.24168284789644
2.35097222222222,0.241747572815534
2.35097222222222,0.241812297734628
2.35097222222222,0.241877022653722
2.35097222222222,0.241941747572816
2.35097222222222,0.242006472491909
2.35097222222222,0.242071197411003
2.35097222222222,0.242135922330097
2.35097222222222,0.242200647249191
2.37861111111111,0.242265372168285
2.37861111111111,0.242330097087379
2.37861111111111,0.242394822006472
2.37861111111111,0.242459546925566
2.37861111111111,0.24252427184466
2.37861111111111,0.242588996763754
2.39958333333333,0.242653721682848
2.39958333333333,0.242718446601942
2.41222222222222,0.242783171521036
2.41222222222222,0.242847896440129
2.41291666666667,0.242912621359223
2.41291666666667,0.242977346278317
2.41291666666667,0.243042071197411
2.41291666666667,0.243106796116505
2.41291666666667,0.243171521035599
2.41291666666667,0.243236245954693
2.41291666666667,0.243300970873786
2.41291666666667,0.24336569579288
2.41291666666667,0.243430420711974
2.41291666666667,0.243495145631068
2.41291666666667,0.243559870550162
2.41291666666667,0.243624595469256
2.41291666666667,0.24368932038835
2.41930555555556,0.243754045307443
2.41930555555556,0.243818770226537
2.41930555555556,0.243883495145631
2.41930555555556,0.243948220064725
2.41930555555556,0.244012944983819
2.41930555555556,0.244077669902913
2.41930555555556,0.244142394822006
2.41930555555556,0.2442071197411
2.41930555555556,0.244271844660194
2.41930555555556,0.244336569579288
2.41930555555556,0.244401294498382
2.41930555555556,0.244466019417476
2.43,0.24453074433657
2.43,0.244595469255663
2.43,0.244660194174757
2.43,0.244724919093851
2.43,0.244789644012945
2.43,0.244854368932039
2.43,0.244919093851133
2.43,0.244983818770227
2.43,0.24504854368932
2.44347222222222,0.245113268608414
2.44347222222222,0.245177993527508
2.44347222222222,0.245242718446602
2.44347222222222,0.245307443365696
2.44347222222222,0.24537216828479
2.44347222222222,0.245436893203883
2.44347222222222,0.245501618122977
2.44347222222222,0.245566343042071
2.45055555555556,0.245631067961165
2.45055555555556,0.245695792880259
2.45055555555556,0.245760517799353
2.45055555555556,0.245825242718447
2.45055555555556,0.24588996763754
2.45055555555556,0.245954692556634
2.45055555555556,0.246019417475728
2.45055555555556,0.246084142394822
2.45055555555556,0.246148867313916
2.45166666666667,0.24621359223301
2.45166666666667,0.246278317152104
2.4575,0.246343042071197
2.4575,0.246407766990291
2.4575,0.246472491909385
2.4575,0.246537216828479
2.4575,0.246601941747573
2.4575,0.246666666666667
2.4575,0.246731391585761
2.4575,0.246796116504854
2.4575,0.246860841423948
2.4575,0.246925566343042
2.4575,0.246990291262136
2.4575,0.24705501618123
2.4575,0.247119741100324
2.46833333333333,0.247184466019417
2.46833333333333,0.247249190938511
2.48972222222222,0.247313915857605
2.48972222222222,0.247378640776699
2.48972222222222,0.247443365695793
2.48972222222222,0.247508090614887
2.48972222222222,0.247572815533981
2.48972222222222,0.247637540453074
2.48972222222222,0.247702265372168
2.48972222222222,0.247766990291262
2.48972222222222,0.247831715210356
2.49777777777778,0.24789644012945
2.49777777777778,0.247961165048544
2.51305555555556,0.248025889967638
2.51305555555556,0.248090614886731
2.51305555555556,0.248155339805825
2.51305555555556,0.248220064724919
2.51305555555556,0.248284789644013
2.51305555555556,0.248349514563107
2.52611111111111,0.248414239482201
2.52611111111111,0.248478964401294
2.52763888888889,0.248543689320388
2.52763888888889,0.248608414239482
2.52763888888889,0.248673139158576
2.52763888888889,0.24873786407767
2.52763888888889,0.248802588996764
2.52763888888889,0.248867313915858
2.52763888888889,0.248932038834951
2.52763888888889,0.248996763754045
2.52763888888889,0.249061488673139
2.53805555555556,0.249126213592233
2.53805555555556,0.249190938511327
2.55833333333333,0.249255663430421
2.55833333333333,0.249320388349515
2.56847222222222,0.249385113268608
2.56847222222222,0.249449838187702
2.59666666666667,0.249514563106796
2.59666666666667,0.24957928802589
2.59666666666667,0.249644012944984
2.59666666666667,0.249708737864078
2.59666666666667,0.249773462783172
2.59666666666667,0.249838187702265
2.59666666666667,0.249902912621359
2.59666666666667,0.249967637540453
2.59666666666667,0.250032362459547
2.59666666666667,0.250097087378641
2.60694444444444,0.250161812297735
2.60694444444444,0.250226537216828
2.60694444444444,0.250291262135922
2.60694444444444,0.250355987055016
2.60694444444444,0.25042071197411
2.60694444444444,0.250485436893204
2.60944444444444,0.250550161812298
2.60944444444444,0.250614886731392
2.61333333333333,0.250679611650485
2.61333333333333,0.250744336569579
2.62055555555556,0.250809061488673
2.62055555555556,0.250873786407767
2.62055555555556,0.250938511326861
2.62055555555556,0.251003236245955
2.62333333333333,0.251067961165049
2.62333333333333,0.251132686084142
2.62888888888889,0.251197411003236
2.62888888888889,0.25126213592233
2.62888888888889,0.251326860841424
2.62888888888889,0.251391585760518
2.62888888888889,0.251456310679612
2.62888888888889,0.251521035598705
2.62888888888889,0.251585760517799
2.62888888888889,0.251650485436893
2.62888888888889,0.251715210355987
2.62888888888889,0.251779935275081
2.63055555555556,0.251844660194175
2.63055555555556,0.251909385113269
2.63055555555556,0.251974110032362
2.63055555555556,0.252038834951456
2.63055555555556,0.25210355987055
2.63055555555556,0.252168284789644
2.63069444444444,0.252233009708738
2.63069444444444,0.252297734627832
2.63125,0.252362459546926
2.63125,0.252427184466019
2.63347222222222,0.252491909385113
2.63347222222222,0.252556634304207
2.63361111111111,0.252621359223301
2.63361111111111,0.252686084142395
2.63513888888889,0.252750809061489
2.63513888888889,0.252815533980583
2.63513888888889,0.252880258899676
2.63513888888889,0.25294498381877
2.63569444444444,0.253009708737864
2.63569444444444,0.253074433656958
2.63569444444444,0.253139158576052
2.63569444444444,0.253203883495146
2.63847222222222,0.253268608414239
2.63847222222222,0.253333333333333
2.64805555555556,0.253398058252427
2.64805555555556,0.253462783171521
2.66680555555556,0.253527508090615
2.66680555555556,0.253592233009709
2.66680555555556,0.253656957928803
2.66680555555556,0.253721682847896
2.66680555555556,0.25378640776699
2.66680555555556,0.253851132686084
2.66680555555556,0.253915857605178
2.66680555555556,0.253980582524272
2.66680555555556,0.254045307443366
2.67486111111111,0.25411003236246
2.67486111111111,0.254174757281553
2.67486111111111,0.254239482200647
2.67486111111111,0.254304207119741
2.67486111111111,0.254368932038835
2.67486111111111,0.254433656957929
2.67486111111111,0.254498381877023
2.67486111111111,0.254563106796116
2.67486111111111,0.25462783171521
2.67486111111111,0.254692556634304
2.67486111111111,0.254757281553398
2.67694444444444,0.254822006472492
2.67694444444444,0.254886731391586
2.67694444444444,0.25495145631068
2.67694444444444,0.255016181229773
2.67694444444444,0.255080906148867
2.67694444444444,0.255145631067961
2.67694444444444,0.255210355987055
2.67694444444444,0.255275080906149
2.67694444444444,0.255339805825243
2.67875,0.255404530744337
2.67875,0.25546925566343
2.67875,0.255533980582524
2.67875,0.255598705501618
2.67875,0.255663430420712
2.67875,0.255728155339806
2.69583333333333,0.2557928802589
2.69583333333333,0.255857605177994
2.69583333333333,0.255922330097087
2.69583333333333,0.255987055016181
2.69583333333333,0.256051779935275
2.69583333333333,0.256116504854369
2.69736111111111,0.256181229773463
2.69736111111111,0.256245954692557
2.70347222222222,0.25631067961165
2.70347222222222,0.256375404530744
2.70347222222222,0.256440129449838
2.70347222222222,0.256504854368932
2.70347222222222,0.256569579288026
2.70347222222222,0.25663430420712
2.70930555555556,0.256699029126214
2.70930555555556,0.256763754045307
2.7125,0.256828478964401
2.7125,0.256893203883495
2.7125,0.256957928802589
2.7125,0.257022653721683
2.7125,0.257087378640777
2.7125,0.257152103559871
2.7125,0.257216828478964
2.7125,0.257281553398058
2.7125,0.257346278317152
2.7125,0.257411003236246
2.7125,0.25747572815534
2.74611111111111,0.257540453074434
2.74611111111111,0.257605177993528
2.74819444444444,0.257669902912621
2.74819444444444,0.257734627831715
2.76208333333333,0.257799352750809
2.76208333333333,0.257864077669903
2.76208333333333,0.257928802588997
2.76208333333333,0.257993527508091
2.76208333333333,0.258058252427184
2.76208333333333,0.258122977346278
2.76208333333333,0.258187702265372
2.76208333333333,0.258252427184466
2.76208333333333,0.25831715210356
2.76208333333333,0.258381877022654
2.76208333333333,0.258446601941748
2.76208333333333,0.258511326860841
2.77402777777778,0.258576051779935
2.77402777777778,0.258640776699029
2.77402777777778,0.258705501618123
2.77402777777778,0.258770226537217
2.77402777777778,0.258834951456311
2.77402777777778,0.258899676375405
2.77402777777778,0.258964401294498
2.77402777777778,0.259029126213592
2.77402777777778,0.259093851132686
2.77402777777778,0.25915857605178
2.77402777777778,0.259223300970874
2.77611111111111,0.259288025889968
2.77611111111111,0.259352750809062
2.77611111111111,0.259417475728155
2.77611111111111,0.259482200647249
2.77611111111111,0.259546925566343
2.77611111111111,0.259611650485437
2.77611111111111,0.259676375404531
2.77611111111111,0.259741100323625
2.77611111111111,0.259805825242718
2.77861111111111,0.259870550161812
2.77861111111111,0.259935275080906
2.79430555555556,0.26
2.79430555555556,0.260064724919094
2.80388888888889,0.260129449838188
2.80388888888889,0.260194174757282
2.80388888888889,0.260258899676375
2.80388888888889,0.260323624595469
2.80388888888889,0.260388349514563
2.80388888888889,0.260453074433657
2.80388888888889,0.260517799352751
2.80388888888889,0.260582524271845
2.80388888888889,0.260647249190939
2.81722222222222,0.260711974110032
2.81722222222222,0.260776699029126
2.81722222222222,0.26084142394822
2.81722222222222,0.260906148867314
2.81722222222222,0.260970873786408
2.81722222222222,0.261035598705502
2.81722222222222,0.261100323624595
2.81722222222222,0.261165048543689
2.81722222222222,0.261229773462783
2.81722222222222,0.261294498381877
2.81722222222222,0.261359223300971
2.81722222222222,0.261423948220065
2.81722222222222,0.261488673139159
2.82902777777778,0.261553398058252
2.82902777777778,0.261618122977346
2.82902777777778,0.26168284789644
2.82902777777778,0.261747572815534
2.82902777777778,0.261812297734628
2.82902777777778,0.261877022653722
2.82902777777778,0.261941747572816
2.82902777777778,0.262006472491909
2.82902777777778,0.262071197411003
2.84444444444444,0.262135922330097
2.84444444444444,0.262200647249191
2.84444444444444,0.262265372168285
2.84444444444444,0.262330097087379
2.84444444444444,0.262394822006473
2.84444444444444,0.262459546925566
2.84444444444444,0.26252427184466
2.84444444444444,0.262588996763754
2.84444444444444,0.262653721682848
2.84444444444444,0.262718446601942
2.84444444444444,0.262783171521036
2.84611111111111,0.262847896440129
2.84611111111111,0.262912621359223
2.84638888888889,0.262977346278317
2.84638888888889,0.263042071197411
2.85083333333333,0.263106796116505
2.85083333333333,0.263171521035599
2.85083333333333,0.263236245954693
2.85083333333333,0.263300970873786
2.85083333333333,0.26336569579288
2.85083333333333,0.263430420711974
2.85083333333333,0.263495145631068
2.85083333333333,0.263559870550162
2.86555555555556,0.263624595469256
2.86555555555556,0.26368932038835
2.86555555555556,0.263754045307443
2.86555555555556,0.263818770226537
2.86555555555556,0.263883495145631
2.86555555555556,0.263948220064725
2.86555555555556,0.264012944983819
2.86555555555556,0.264077669902913
2.86555555555556,0.264142394822006
2.87652777777778,0.2642071197411
2.87652777777778,0.264271844660194
2.87652777777778,0.264336569579288
2.87652777777778,0.264401294498382
2.87652777777778,0.264466019417476
2.87652777777778,0.26453074433657
2.87652777777778,0.264595469255663
2.87652777777778,0.264660194174757
2.87652777777778,0.264724919093851
2.88833333333333,0.264789644012945
2.88833333333333,0.264854368932039
2.88833333333333,0.264919093851133
2.88833333333333,0.264983818770227
2.88833333333333,0.26504854368932
2.88833333333333,0.265113268608414
2.88833333333333,0.265177993527508
2.88833333333333,0.265242718446602
2.90638888888889,0.265307443365696
2.90638888888889,0.26537216828479
2.91236111111111,0.265436893203883
2.91236111111111,0.265501618122977
2.91722222222222,0.265566343042071
2.91722222222222,0.265631067961165
2.91722222222222,0.265695792880259
2.91722222222222,0.265760517799353
2.91722222222222,0.265825242718447
2.91722222222222,0.26588996763754
2.91722222222222,0.265954692556634
2.91722222222222,0.266019417475728
2.92361111111111,0.266084142394822
2.92361111111111,0.266148867313916
2.92625,0.26621359223301
2.92625,0.266278317152104
2.92625,0.266343042071197
2.92625,0.266407766990291
2.92625,0.266472491909385
2.92625,0.266537216828479
2.92625,0.266601941747573
2.92625,0.266666666666667
2.92625,0.266731391585761
2.92722222222222,0.266796116504854
2.92722222222222,0.266860841423948
2.92722222222222,0.266925566343042
2.92722222222222,0.266990291262136
2.92722222222222,0.26705501618123
2.92722222222222,0.267119741100324
2.92722222222222,0.267184466019417
2.92722222222222,0.267249190938511
2.92722222222222,0.267313915857605
2.92722222222222,0.267378640776699
2.92722222222222,0.267443365695793
2.92916666666667,0.267508090614887
2.92916666666667,0.267572815533981
2.92916666666667,0.267637540453074
2.92916666666667,0.267702265372168
2.92916666666667,0.267766990291262
2.92916666666667,0.267831715210356
2.92916666666667,0.26789644012945
2.92916666666667,0.267961165048544
2.92916666666667,0.268025889967638
2.92916666666667,0.268090614886731
2.92916666666667,0.268155339805825
2.935,0.268220064724919
2.935,0.268284789644013
2.935,0.268349514563107
2.935,0.268414239482201
2.93861111111111,0.268478964401294
2.93861111111111,0.268543689320388
2.93861111111111,0.268608414239482
2.93861111111111,0.268673139158576
2.93861111111111,0.26873786407767
2.93861111111111,0.268802588996764
2.93861111111111,0.268867313915858
2.93861111111111,0.268932038834951
2.93861111111111,0.268996763754045
2.93875,0.269061488673139
2.93875,0.269126213592233
2.96555555555556,0.269190938511327
2.96555555555556,0.269255663430421
2.96555555555556,0.269320388349515
2.96555555555556,0.269385113268608
2.96555555555556,0.269449838187702
2.96555555555556,0.269514563106796
2.96638888888889,0.26957928802589
2.96638888888889,0.269644012944984
2.96638888888889,0.269708737864078
2.96638888888889,0.269773462783172
2.96638888888889,0.269838187702265
2.96638888888889,0.269902912621359
2.96638888888889,0.269967637540453
2.96638888888889,0.270032362459547
2.97625,0.270097087378641
2.97625,0.270161812297735
2.98777777777778,0.270226537216828
2.98777777777778,0.270291262135922
2.98777777777778,0.270355987055016
2.98777777777778,0.27042071197411
2.98777777777778,0.270485436893204
2.98777777777778,0.270550161812298
2.98777777777778,0.270614886731392
2.98777777777778,0.270679611650485
2.98777777777778,0.270744336569579
2.99861111111111,0.270809061488673
2.99861111111111,0.270873786407767
2.99861111111111,0.270938511326861
2.99861111111111,0.271003236245955
2.99861111111111,0.271067961165049
2.99861111111111,0.271132686084142
2.99861111111111,0.271197411003236
2.99861111111111,0.27126213592233
3.00180555555556,0.271326860841424
3.00180555555556,0.271391585760518
3.01236111111111,0.271456310679612
3.01236111111111,0.271521035598705
3.03041666666667,0.271585760517799
3.03041666666667,0.271650485436893
3.03041666666667,0.271715210355987
3.03041666666667,0.271779935275081
3.03041666666667,0.271844660194175
3.03041666666667,0.271909385113269
3.03041666666667,0.271974110032362
3.03041666666667,0.272038834951456
3.05125,0.27210355987055
3.05125,0.272168284789644
3.05736111111111,0.272233009708738
3.05736111111111,0.272297734627832
3.05736111111111,0.272362459546926
3.05736111111111,0.272427184466019
3.06458333333333,0.272491909385113
3.06458333333333,0.272556634304207
3.06458333333333,0.272621359223301
3.06458333333333,0.272686084142395
3.06458333333333,0.272750809061489
3.06458333333333,0.272815533980583
3.06638888888889,0.272880258899676
3.06638888888889,0.27294498381877
3.06638888888889,0.273009708737864
3.06638888888889,0.273074433656958
3.06638888888889,0.273139158576052
3.06638888888889,0.273203883495146
3.06638888888889,0.273268608414239
3.06638888888889,0.273333333333333
3.06638888888889,0.273398058252427
3.06638888888889,0.273462783171521
3.06638888888889,0.273527508090615
3.06736111111111,0.273592233009709
3.06736111111111,0.273656957928803
3.06736111111111,0.273721682847896
3.06736111111111,0.27378640776699
3.06736111111111,0.273851132686084
3.06736111111111,0.273915857605178
3.06736111111111,0.273980582524272
3.06736111111111,0.274045307443366
3.06736111111111,0.27411003236246
3.07125,0.274174757281553
3.07125,0.274239482200647
3.07125,0.274304207119741
3.07125,0.274368932038835
3.07125,0.274433656957929
3.07125,0.274498381877023
3.09833333333333,0.274563106796117
3.09833333333333,0.27462783171521
3.10444444444444,0.274692556634304
3.10444444444444,0.274757281553398
3.10444444444444,0.274822006472492
3.10444444444444,0.274886731391586
3.10444444444444,0.27495145631068
3.10444444444444,0.275016181229773
3.10444444444444,0.275080906148867
3.10444444444444,0.275145631067961
3.115,0.275210355987055
3.115,0.275275080906149
3.115,0.275339805825243
3.115,0.275404530744337
3.115,0.27546925566343
3.115,0.275533980582524
3.115,0.275598705501618
3.115,0.275663430420712
3.13166666666667,0.275728155339806
3.13166666666667,0.2757928802589
3.13166666666667,0.275857605177994
3.13166666666667,0.275922330097087
3.13166666666667,0.275987055016181
3.13166666666667,0.276051779935275
3.13166666666667,0.276116504854369
3.13166666666667,0.276181229773463
3.13166666666667,0.276245954692557
3.13166666666667,0.276310679611651
3.13166666666667,0.276375404530744
3.14,0.276440129449838
3.14,0.276504854368932
3.14,0.276569579288026
3.14,0.27663430420712
3.14,0.276699029126214
3.14,0.276763754045307
3.14,0.276828478964401
3.14,0.276893203883495
3.14,0.276957928802589
3.14,0.277022653721683
3.14,0.277087378640777
3.14,0.277152103559871
3.14,0.277216828478964
3.14680555555556,0.277281553398058
3.14680555555556,0.277346278317152
3.14680555555556,0.277411003236246
3.14680555555556,0.27747572815534
3.14680555555556,0.277540453074434
3.14680555555556,0.277605177993528
3.14680555555556,0.277669902912621
3.14680555555556,0.277734627831715
3.14680555555556,0.277799352750809
3.14680555555556,0.277864077669903
3.14680555555556,0.277928802588997
3.18027777777778,0.277993527508091
3.18027777777778,0.278058252427184
3.18027777777778,0.278122977346278
3.18027777777778,0.278187702265372
3.18111111111111,0.278252427184466
3.18111111111111,0.27831715210356
3.18111111111111,0.278381877022654
3.18111111111111,0.278446601941748
3.18111111111111,0.278511326860841
3.18111111111111,0.278576051779935
3.18111111111111,0.278640776699029
3.18111111111111,0.278705501618123
3.18111111111111,0.278770226537217
3.21680555555556,0.278834951456311
3.21680555555556,0.278899676375405
3.21680555555556,0.278964401294498
3.21680555555556,0.279029126213592
3.21680555555556,0.279093851132686
3.21680555555556,0.27915857605178
3.21680555555556,0.279223300970874
3.21680555555556,0.279288025889968
3.21680555555556,0.279352750809061
3.21680555555556,0.279417475728155
3.21680555555556,0.279482200647249
3.22416666666667,0.279546925566343
3.22416666666667,0.279611650485437
3.22416666666667,0.279676375404531
3.22416666666667,0.279741100323625
3.22416666666667,0.279805825242718
3.22416666666667,0.279870550161812
3.22416666666667,0.279935275080906
3.22416666666667,0.28
3.22416666666667,0.280064724919094
3.22416666666667,0.280129449838188
3.22763888888889,0.280194174757282
3.22763888888889,0.280258899676375
3.24819444444444,0.280323624595469
3.24819444444444,0.280388349514563
3.26166666666667,0.280453074433657
3.26166666666667,0.280517799352751
3.26166666666667,0.280582524271845
3.26166666666667,0.280647249190939
3.26166666666667,0.280711974110032
3.26166666666667,0.280776699029126
3.26166666666667,0.28084142394822
3.26166666666667,0.280906148867314
3.26166666666667,0.280970873786408
3.26305555555556,0.281035598705502
3.26305555555556,0.281100323624595
3.26305555555556,0.281165048543689
3.26305555555556,0.281229773462783
3.26305555555556,0.281294498381877
3.26305555555556,0.281359223300971
3.26305555555556,0.281423948220065
3.26305555555556,0.281488673139159
3.26305555555556,0.281553398058252
3.27291666666667,0.281618122977346
3.27291666666667,0.28168284789644
3.28458333333333,0.281747572815534
3.28458333333333,0.281812297734628
3.31708333333333,0.281877022653722
3.31708333333333,0.281941747572816
3.31708333333333,0.282006472491909
3.31708333333333,0.282071197411003
3.31708333333333,0.282135922330097
3.31708333333333,0.282200647249191
3.31708333333333,0.282265372168285
3.31708333333333,0.282330097087379
3.31708333333333,0.282394822006472
3.32416666666667,0.282459546925566
3.32416666666667,0.28252427184466
3.32625,0.282588996763754
3.32625,0.282653721682848
3.32625,0.282718446601942
3.32625,0.282783171521036
3.32625,0.282847896440129
3.32625,0.282912621359223
3.32625,0.282977346278317
3.32625,0.283042071197411
3.32652777777778,0.283106796116505
3.32652777777778,0.283171521035599
3.32902777777778,0.283236245954693
3.32902777777778,0.283300970873786
3.32902777777778,0.28336569579288
3.32902777777778,0.283430420711974
3.32902777777778,0.283495145631068
3.32902777777778,0.283559870550162
3.32902777777778,0.283624595469256
3.32902777777778,0.28368932038835
3.32902777777778,0.283754045307443
3.34055555555556,0.283818770226537
3.34055555555556,0.283883495145631
3.34055555555556,0.283948220064725
3.34055555555556,0.284012944983819
3.34055555555556,0.284077669902913
3.34055555555556,0.284142394822006
3.34055555555556,0.2842071197411
3.34055555555556,0.284271844660194
3.34055555555556,0.284336569579288
3.34055555555556,0.284401294498382
3.34055555555556,0.284466019417476
3.34055555555556,0.28453074433657
3.34055555555556,0.284595469255663
3.34055555555556,0.284660194174757
3.34055555555556,0.284724919093851
3.34055555555556,0.284789644012945
3.36569444444444,0.284854368932039
3.36569444444444,0.284919093851133
3.36569444444444,0.284983818770227
3.36569444444444,0.28504854368932
3.36569444444444,0.285113268608414
3.36569444444444,0.285177993527508
3.36736111111111,0.285242718446602
3.36736111111111,0.285307443365696
3.36736111111111,0.28537216828479
3.36736111111111,0.285436893203883
3.36736111111111,0.285501618122977
3.36736111111111,0.285566343042071
3.37180555555556,0.285631067961165
3.37180555555556,0.285695792880259
3.44541666666667,0.285760517799353
3.44541666666667,0.285825242718447
3.44541666666667,0.28588996763754
3.44541666666667,0.285954692556634
3.44541666666667,0.286019417475728
3.44541666666667,0.286084142394822
3.44541666666667,0.286148867313916
3.44541666666667,0.28621359223301
3.46111111111111,0.286278317152104
3.46111111111111,0.286343042071197
3.46736111111111,0.286407766990291
3.46736111111111,0.286472491909385
3.46736111111111,0.286537216828479
3.46736111111111,0.286601941747573
3.46736111111111,0.286666666666667
3.46736111111111,0.28673139158576
3.46972222222222,0.286796116504854
3.46972222222222,0.286860841423948
3.46972222222222,0.286925566343042
3.46972222222222,0.286990291262136
3.46972222222222,0.28705501618123
3.46972222222222,0.287119741100324
3.46972222222222,0.287184466019417
3.46972222222222,0.287249190938511
3.46972222222222,0.287313915857605
3.50555555555556,0.287378640776699
3.50555555555556,0.287443365695793
3.50555555555556,0.287508090614887
3.50555555555556,0.287572815533981
3.50555555555556,0.287637540453074
3.50555555555556,0.287702265372168
3.50555555555556,0.287766990291262
3.50555555555556,0.287831715210356
3.50555555555556,0.28789644012945
3.51152777777778,0.287961165048544
3.51152777777778,0.288025889967638
3.51152777777778,0.288090614886731
3.51152777777778,0.288155339805825
3.51152777777778,0.288220064724919
3.51152777777778,0.288284789644013
3.51152777777778,0.288349514563107
3.51152777777778,0.288414239482201
3.51152777777778,0.288478964401295
3.51152777777778,0.288543689320388
3.51152777777778,0.288608414239482
3.51152777777778,0.288673139158576
3.51152777777778,0.28873786407767
3.51847222222222,0.288802588996764
3.51847222222222,0.288867313915858
3.51847222222222,0.288932038834951
3.51847222222222,0.288996763754045
3.51847222222222,0.289061488673139
3.51847222222222,0.289126213592233
3.51847222222222,0.289190938511327
3.51847222222222,0.289255663430421
3.52055555555556,0.289320388349515
3.52055555555556,0.289385113268608
3.52055555555556,0.289449838187702
3.52055555555556,0.289514563106796
3.52055555555556,0.28957928802589
3.52055555555556,0.289644012944984
3.52055555555556,0.289708737864078
3.52055555555556,0.289773462783172
3.52055555555556,0.289838187702265
3.52055555555556,0.289902912621359
3.52055555555556,0.289967637540453
3.52055555555556,0.290032362459547
3.53569444444444,0.290097087378641
3.53569444444444,0.290161812297735
3.53569444444444,0.290226537216829
3.53569444444444,0.290291262135922
3.53569444444444,0.290355987055016
3.53569444444444,0.29042071197411
3.53569444444444,0.290485436893204
3.53569444444444,0.290550161812298
3.53569444444444,0.290614886731392
3.53888888888889,0.290679611650485
3.53888888888889,0.290744336569579
3.57777777777778,0.290809061488673
3.57777777777778,0.290873786407767
3.57777777777778,0.290938511326861
3.57777777777778,0.291003236245955
3.57777777777778,0.291067961165049
3.57777777777778,0.291132686084142
3.57777777777778,0.291197411003236
3.57777777777778,0.29126213592233
3.57777777777778,0.291326860841424
3.57777777777778,0.291391585760518
3.57777777777778,0.291456310679612
3.57777777777778,0.291521035598706
3.57777777777778,0.291585760517799
3.59430555555556,0.291650485436893
3.59430555555556,0.291715210355987
3.59430555555556,0.291779935275081
3.59430555555556,0.291844660194175
3.59430555555556,0.291909385113269
3.59430555555556,0.291974110032362
3.59430555555556,0.292038834951456
3.59430555555556,0.29210355987055
3.59430555555556,0.292168284789644
3.59430555555556,0.292233009708738
3.59625,0.292297734627832
3.59625,0.292362459546926
3.59625,0.292427184466019
3.59625,0.292491909385113
3.59625,0.292556634304207
3.59625,0.292621359223301
3.59625,0.292686084142395
3.59625,0.292750809061489
3.59625,0.292815533980583
3.59666666666667,0.292880258899676
3.59666666666667,0.29294498381877
3.59666666666667,0.293009708737864
3.59666666666667,0.293074433656958
3.59666666666667,0.293139158576052
3.59666666666667,0.293203883495146
3.60097222222222,0.293268608414239
3.60097222222222,0.293333333333333
3.60097222222222,0.293398058252427
3.60097222222222,0.293462783171521
3.60097222222222,0.293527508090615
3.60097222222222,0.293592233009709
3.6025,0.293656957928803
3.6025,0.293721682847896
3.6025,0.29378640776699
3.6025,0.293851132686084
3.6025,0.293915857605178
3.6025,0.293980582524272
3.6025,0.294045307443366
3.6025,0.29411003236246
3.6025,0.294174757281553
3.6025,0.294239482200647
3.6025,0.294304207119741
3.6025,0.294368932038835
3.63541666666667,0.294433656957929
3.63541666666667,0.294498381877023
3.63541666666667,0.294563106796117
3.63541666666667,0.29462783171521
3.63541666666667,0.294692556634304
3.63541666666667,0.294757281553398
3.63541666666667,0.294822006472492
3.63541666666667,0.294886731391586
3.63541666666667,0.29495145631068
3.64208333333333,0.295016181229773
3.64208333333333,0.295080906148867
3.64208333333333,0.295145631067961
3.64208333333333,0.295210355987055
3.64208333333333,0.295275080906149
3.64208333333333,0.295339805825243
3.64208333333333,0.295404530744337
3.64208333333333,0.29546925566343
3.64638888888889,0.295533980582524
3.64638888888889,0.295598705501618
3.64638888888889,0.295663430420712
3.64638888888889,0.295728155339806
3.64638888888889,0.2957928802589
3.64638888888889,0.295857605177994
3.64638888888889,0.295922330097087
3.64638888888889,0.295987055016181
3.64638888888889,0.296051779935275
3.64638888888889,0.296116504854369
3.64777777777778,0.296181229773463
3.64777777777778,0.296245954692557
3.67527777777778,0.29631067961165
3.67527777777778,0.296375404530744
3.67527777777778,0.296440129449838
3.67527777777778,0.296504854368932
3.67527777777778,0.296569579288026
3.67527777777778,0.29663430420712
3.67527777777778,0.296699029126214
3.67527777777778,0.296763754045307
3.67527777777778,0.296828478964401
3.68291666666667,0.296893203883495
3.68291666666667,0.296957928802589
3.68319444444444,0.297022653721683
3.68319444444444,0.297087378640777
3.68347222222222,0.297152103559871
3.68347222222222,0.297216828478964
3.68375,0.297281553398058
3.68375,0.297346278317152
3.68402777777778,0.297411003236246
3.68402777777778,0.29747572815534
3.68430555555556,0.297540453074434
3.68430555555556,0.297605177993527
3.68472222222222,0.297669902912621
3.68472222222222,0.297734627831715
3.71486111111111,0.297799352750809
3.71486111111111,0.297864077669903
3.7575,0.297928802588997
3.7575,0.297993527508091
3.7575,0.298058252427184
3.7575,0.298122977346278
3.7575,0.298187702265372
3.7575,0.298252427184466
3.7575,0.29831715210356
3.7575,0.298381877022654
3.7575,0.298446601941748
3.7575,0.298511326860841
3.7575,0.298576051779935
3.76444444444444,0.298640776699029
3.76444444444444,0.298705501618123
3.76444444444444,0.298770226537217
3.76444444444444,0.298834951456311
3.76444444444444,0.298899676375405
3.76444444444444,0.298964401294498
3.76444444444444,0.299029126213592
3.76444444444444,0.299093851132686
3.76444444444444,0.29915857605178
3.77333333333333,0.299223300970874
3.77333333333333,0.299288025889968
3.77333333333333,0.299352750809061
3.77333333333333,0.299417475728155
3.77333333333333,0.299482200647249
3.77333333333333,0.299546925566343
3.77333333333333,0.299611650485437
3.77333333333333,0.299676375404531
3.77333333333333,0.299741100323625
3.77333333333333,0.299805825242718
3.77333333333333,0.299870550161812
3.79222222222222,0.299935275080906
3.79222222222222,0.3
3.79222222222222,0.300064724919094
3.79222222222222,0.300129449838188
3.79222222222222,0.300194174757282
3.79222222222222,0.300258899676375
3.79222222222222,0.300323624595469
3.79222222222222,0.300388349514563
3.80055555555556,0.300453074433657
3.80055555555556,0.300517799352751
3.80125,0.300582524271845
3.80125,0.300647249190938
3.80819444444444,0.300711974110032
3.80819444444444,0.300776699029126
3.81347222222222,0.30084142394822
3.81347222222222,0.300906148867314
3.81347222222222,0.300970873786408
3.81347222222222,0.301035598705502
3.81347222222222,0.301100323624595
3.81347222222222,0.301165048543689
3.82208333333333,0.301229773462783
3.82208333333333,0.301294498381877
3.82222222222222,0.301359223300971
3.82222222222222,0.301423948220065
3.82555555555556,0.301488673139159
3.82555555555556,0.301553398058252
3.82555555555556,0.301618122977346
3.82555555555556,0.30168284789644
3.82555555555556,0.301747572815534
3.82555555555556,0.301812297734628
3.82555555555556,0.301877022653722
3.82555555555556,0.301941747572816
3.82555555555556,0.302006472491909
3.82555555555556,0.302071197411003
3.82555555555556,0.302135922330097
3.83152777777778,0.302200647249191
3.83152777777778,0.302265372168285
3.83152777777778,0.302330097087379
3.83152777777778,0.302394822006472
3.83152777777778,0.302459546925566
3.83152777777778,0.30252427184466
3.83847222222222,0.302588996763754
3.83847222222222,0.302653721682848
3.83847222222222,0.302718446601942
3.83847222222222,0.302783171521036
3.83847222222222,0.302847896440129
3.83847222222222,0.302912621359223
3.83847222222222,0.302977346278317
3.83847222222222,0.303042071197411
3.83847222222222,0.303106796116505
3.83847222222222,0.303171521035599
3.83847222222222,0.303236245954693
3.83847222222222,0.303300970873786
3.83847222222222,0.30336569579288
3.83847222222222,0.303430420711974
3.83847222222222,0.303495145631068
3.84513888888889,0.303559870550162
3.84513888888889,0.303624595469256
3.84513888888889,0.30368932038835
3.84513888888889,0.303754045307443
3.84513888888889,0.303818770226537
3.84513888888889,0.303883495145631
3.84513888888889,0.303948220064725
3.84513888888889,0.304012944983819
3.84513888888889,0.304077669902913
3.85138888888889,0.304142394822006
3.85138888888889,0.3042071197411
3.85541666666667,0.304271844660194
3.85541666666667,0.304336569579288
3.86055555555556,0.304401294498382
3.86055555555556,0.304466019417476
3.86777777777778,0.30453074433657
3.86777777777778,0.304595469255663
3.86777777777778,0.304660194174757
3.86777777777778,0.304724919093851
3.86777777777778,0.304789644012945
3.86777777777778,0.304854368932039
3.86777777777778,0.304919093851133
3.86777777777778,0.304983818770227
3.86777777777778,0.30504854368932
3.86777777777778,0.305113268608414
3.86777777777778,0.305177993527508
3.86847222222222,0.305242718446602
3.86847222222222,0.305307443365696
3.87375,0.30537216828479
3.87375,0.305436893203884
3.87375,0.305501618122977
3.87375,0.305566343042071
3.87375,0.305631067961165
3.87375,0.305695792880259
3.87375,0.305760517799353
3.87375,0.305825242718447
3.87375,0.30588996763754
3.87375,0.305954692556634
3.87375,0.306019417475728
3.87375,0.306084142394822
3.87375,0.306148867313916
3.87375,0.30621359223301
3.87375,0.306278317152104
3.87375,0.306343042071197
3.87375,0.306407766990291
3.87375,0.306472491909385
3.87375,0.306537216828479
3.87375,0.306601941747573
3.87375,0.306666666666667
3.87375,0.306731391585761
3.87375,0.306796116504854
3.87375,0.306860841423948
3.87375,0.306925566343042
3.87375,0.306990291262136
3.87375,0.30705501618123
3.87375,0.307119741100324
3.87375,0.307184466019417
3.87375,0.307249190938511
3.87375,0.307313915857605
3.87375,0.307378640776699
3.87375,0.307443365695793
3.87375,0.307508090614887
3.87375,0.307572815533981
3.87375,0.307637540453074
3.87375,0.307702265372168
3.87375,0.307766990291262
3.87375,0.307831715210356
3.87375,0.30789644012945
3.87375,0.307961165048544
3.87375,0.308025889967638
3.89625,0.308090614886731
3.89625,0.308155339805825
3.89625,0.308220064724919
3.89625,0.308284789644013
3.89625,0.308349514563107
3.89625,0.308414239482201
3.89625,0.308478964401295
3.89625,0.308543689320388
3.89625,0.308608414239482
3.89694444444444,0.308673139158576
3.89694444444444,0.30873786407767
3.90986111111111,0.308802588996764
3.90986111111111,0.308867313915858
3.90986111111111,0.308932038834951
3.90986111111111,0.308996763754045
3.90986111111111,0.309061488673139
3.90986111111111,0.309126213592233
3.90986111111111,0.309190938511327
3.90986111111111,0.309255663430421
3.90986111111111,0.309320388349515
3.90986111111111,0.309385113268608
3.90986111111111,0.309449838187702
3.92069444444444,0.309514563106796
3.92069444444444,0.30957928802589
3.92069444444444,0.309644012944984
3.92069444444444,0.309708737864078
3.92069444444444,0.309773462783172
3.92069444444444,0.309838187702265
3.92069444444444,0.309902912621359
3.92069444444444,0.309967637540453
3.94111111111111,0.310032362459547
3.94111111111111,0.310097087378641
3.94111111111111,0.310161812297735
3.94111111111111,0.310226537216828
3.94111111111111,0.310291262135922
3.94111111111111,0.310355987055016
3.94111111111111,0.31042071197411
3.94111111111111,0.310485436893204
3.94111111111111,0.310550161812298
3.94138888888889,0.310614886731392
3.94138888888889,0.310679611650485
3.94138888888889,0.310744336569579
3.94138888888889,0.310809061488673
3.94138888888889,0.310873786407767
3.94138888888889,0.310938511326861
3.94138888888889,0.311003236245955
3.94138888888889,0.311067961165049
3.94138888888889,0.311132686084142
3.96222222222222,0.311197411003236
3.96222222222222,0.31126213592233
3.96430555555556,0.311326860841424
3.96430555555556,0.311391585760518
3.96430555555556,0.311456310679612
3.96430555555556,0.311521035598705
3.96430555555556,0.311585760517799
3.96430555555556,0.311650485436893
3.96430555555556,0.311715210355987
3.96430555555556,0.311779935275081
3.96430555555556,0.311844660194175
3.97666666666667,0.311909385113269
3.97666666666667,0.311974110032362
3.97666666666667,0.312038834951456
3.97666666666667,0.31210355987055
3.97666666666667,0.312168284789644
3.97666666666667,0.312233009708738
3.97666666666667,0.312297734627832
3.97666666666667,0.312362459546926
3.97666666666667,0.312427184466019
3.97666666666667,0.312491909385113
3.97666666666667,0.312556634304207
3.98083333333333,0.312621359223301
3.98083333333333,0.312686084142395
3.98083333333333,0.312750809061489
3.98083333333333,0.312815533980583
3.99097222222222,0.312880258899676
3.99097222222222,0.31294498381877
3.99097222222222,0.313009708737864
3.99097222222222,0.313074433656958
3.99097222222222,0.313139158576052
3.99097222222222,0.313203883495146
3.99097222222222,0.313268608414239
3.99097222222222,0.313333333333333
3.99097222222222,0.313398058252427
4.00513888888889,0.313462783171521
4.00513888888889,0.313527508090615
4.00513888888889,0.313592233009709
4.00513888888889,0.313656957928803
4.05930555555556,0.313721682847896
4.05930555555556,0.31378640776699
4.06,0.313851132686084
4.06,0.313915857605178
4.06319444444444,0.313980582524272
4.06319444444444,0.314045307443366
4.06833333333333,0.31411003236246
4.06833333333333,0.314174757281553
4.06833333333333,0.314239482200647
4.06833333333333,0.314304207119741
4.06833333333333,0.314368932038835
4.06833333333333,0.314433656957929
4.06833333333333,0.314498381877023
4.06833333333333,0.314563106796116
4.06833333333333,0.31462783171521
4.07013888888889,0.314692556634304
4.07013888888889,0.314757281553398
4.07041666666667,0.314822006472492
4.07041666666667,0.314886731391586
4.07625,0.31495145631068
4.07625,0.315016181229773
4.07625,0.315080906148867
4.07625,0.315145631067961
4.07625,0.315210355987055
4.07625,0.315275080906149
4.10555555555556,0.315339805825243
4.10555555555556,0.315404530744337
4.10555555555556,0.31546925566343
4.10555555555556,0.315533980582524
4.10555555555556,0.315598705501618
4.10555555555556,0.315663430420712
4.10555555555556,0.315728155339806
4.10555555555556,0.3157928802589
4.10555555555556,0.315857605177994
4.10847222222222,0.315922330097087
4.10847222222222,0.315987055016181
4.1175,0.316051779935275
4.1175,0.316116504854369
4.12083333333333,0.316181229773463
4.12083333333333,0.316245954692557
4.13833333333333,0.31631067961165
4.13833333333333,0.316375404530744
4.13833333333333,0.316440129449838
4.13833333333333,0.316504854368932
4.13833333333333,0.316569579288026
4.13833333333333,0.31663430420712
4.13833333333333,0.316699029126214
4.13833333333333,0.316763754045307
4.13833333333333,0.316828478964401
4.18513888888889,0.316893203883495
4.18513888888889,0.316957928802589
4.21319444444444,0.317022653721683
4.21319444444444,0.317087378640777
4.21416666666667,0.317152103559871
4.21416666666667,0.317216828478964
4.21416666666667,0.317281553398058
4.21416666666667,0.317346278317152
4.21416666666667,0.317411003236246
4.21416666666667,0.31747572815534
4.21416666666667,0.317540453074434
4.21416666666667,0.317605177993527
4.21416666666667,0.317669902912621
4.21416666666667,0.317734627831715
4.21416666666667,0.317799352750809
4.23083333333333,0.317864077669903
4.23083333333333,0.317928802588997
4.23083333333333,0.317993527508091
4.23083333333333,0.318058252427184
4.24888888888889,0.318122977346278
4.24888888888889,0.318187702265372
4.24888888888889,0.318252427184466
4.24888888888889,0.31831715210356
4.24888888888889,0.318381877022654
4.24888888888889,0.318446601941748
4.24888888888889,0.318511326860841
4.24888888888889,0.318576051779935
4.24888888888889,0.318640776699029
4.25902777777778,0.318705501618123
4.25902777777778,0.318770226537217
4.26138888888889,0.318834951456311
4.26138888888889,0.318899676375405
4.26138888888889,0.318964401294498
4.26138888888889,0.319029126213592
4.26694444444444,0.319093851132686
4.26694444444444,0.31915857605178
4.27013888888889,0.319223300970874
4.27013888888889,0.319288025889968
4.27013888888889,0.319352750809062
4.27013888888889,0.319417475728155
4.27013888888889,0.319482200647249
4.27013888888889,0.319546925566343
4.27013888888889,0.319611650485437
4.27013888888889,0.319676375404531
4.27013888888889,0.319741100323625
4.31180555555556,0.319805825242718
4.31180555555556,0.319870550161812
4.31763888888889,0.319935275080906
4.31763888888889,0.32
4.31763888888889,0.320064724919094
4.31763888888889,0.320129449838188
4.31763888888889,0.320194174757282
4.31763888888889,0.320258899676375
4.31763888888889,0.320323624595469
4.31763888888889,0.320388349514563
4.31763888888889,0.320453074433657
4.31763888888889,0.320517799352751
4.32291666666667,0.320582524271845
4.32291666666667,0.320647249190939
4.32291666666667,0.320711974110032
4.32291666666667,0.320776699029126
4.32291666666667,0.32084142394822
4.32291666666667,0.320906148867314
4.32291666666667,0.320970873786408
4.32291666666667,0.321035598705502
4.32291666666667,0.321100323624595
4.32291666666667,0.321165048543689
4.32291666666667,0.321229773462783
4.32291666666667,0.321294498381877
4.32291666666667,0.321359223300971
4.32291666666667,0.321423948220065
4.32291666666667,0.321488673139159
4.32291666666667,0.321553398058252
4.32291666666667,0.321618122977346
4.32291666666667,0.32168284789644
4.32986111111111,0.321747572815534
4.32986111111111,0.321812297734628
4.32986111111111,0.321877022653722
4.32986111111111,0.321941747572816
4.32986111111111,0.322006472491909
4.32986111111111,0.322071197411003
4.32986111111111,0.322135922330097
4.32986111111111,0.322200647249191
4.32986111111111,0.322265372168285
4.32986111111111,0.322330097087379
4.32986111111111,0.322394822006473
4.36222222222222,0.322459546925566
4.36222222222222,0.32252427184466
4.36222222222222,0.322588996763754
4.36222222222222,0.322653721682848
4.36222222222222,0.322718446601942
4.36222222222222,0.322783171521036
4.36222222222222,0.322847896440129
4.36222222222222,0.322912621359223
4.36222222222222,0.322977346278317
4.36222222222222,0.323042071197411
4.36222222222222,0.323106796116505
4.36222222222222,0.323171521035599
4.36222222222222,0.323236245954693
4.37597222222222,0.323300970873786
4.37597222222222,0.32336569579288
4.38944444444444,0.323430420711974
4.38944444444444,0.323495145631068
4.38944444444444,0.323559870550162
4.38944444444444,0.323624595469256
4.38944444444444,0.32368932038835
4.38944444444444,0.323754045307443
4.38944444444444,0.323818770226537
4.38944444444444,0.323883495145631
4.38944444444444,0.323948220064725
4.38944444444444,0.324012944983819
4.39875,0.324077669902913
4.39875,0.324142394822006
4.39944444444444,0.3242071197411
4.39944444444444,0.324271844660194
4.40694444444444,0.324336569579288
4.40694444444444,0.324401294498382
4.40694444444444,0.324466019417476
4.40694444444444,0.32453074433657
4.42347222222222,0.324595469255663
4.42347222222222,0.324660194174757
4.42347222222222,0.324724919093851
4.42347222222222,0.324789644012945
4.42347222222222,0.324854368932039
4.42347222222222,0.324919093851133
4.42416666666667,0.324983818770227
4.42416666666667,0.32504854368932
4.42416666666667,0.325113268608414
4.42416666666667,0.325177993527508
4.42416666666667,0.325242718446602
4.42416666666667,0.325307443365696
4.42416666666667,0.32537216828479
4.42416666666667,0.325436893203883
4.42416666666667,0.325501618122977
4.42416666666667,0.325566343042071
4.42416666666667,0.325631067961165
4.43347222222222,0.325695792880259
4.43347222222222,0.325760517799353
4.43347222222222,0.325825242718447
4.43347222222222,0.32588996763754
4.43347222222222,0.325954692556634
4.43347222222222,0.326019417475728
4.43347222222222,0.326084142394822
4.43347222222222,0.326148867313916
4.43347222222222,0.32621359223301
4.43347222222222,0.326278317152104
4.44958333333333,0.326343042071197
4.44958333333333,0.326407766990291
4.44958333333333,0.326472491909385
4.44958333333333,0.326537216828479
4.44958333333333,0.326601941747573
4.44958333333333,0.326666666666667
4.44958333333333,0.326731391585761
4.44958333333333,0.326796116504854
4.44958333333333,0.326860841423948
4.46277777777778,0.326925566343042
4.46277777777778,0.326990291262136
4.46277777777778,0.32705501618123
4.46277777777778,0.327119741100324
4.46277777777778,0.327184466019417
4.46277777777778,0.327249190938511
4.46277777777778,0.327313915857605
4.46277777777778,0.327378640776699
4.46277777777778,0.327443365695793
4.46430555555556,0.327508090614887
4.46430555555556,0.327572815533981
4.46430555555556,0.327637540453074
4.46430555555556,0.327702265372168
4.46430555555556,0.327766990291262
4.46430555555556,0.327831715210356
4.47625,0.32789644012945
4.47625,0.327961165048544
4.47847222222222,0.328025889967638
4.47847222222222,0.328090614886731
4.47847222222222,0.328155339805825
4.47847222222222,0.328220064724919
4.47847222222222,0.328284789644013
4.47847222222222,0.328349514563107
4.48875,0.328414239482201
4.48875,0.328478964401294
4.48875,0.328543689320388
4.48875,0.328608414239482
4.48875,0.328673139158576
4.48875,0.32873786407767
4.49069444444444,0.328802588996764
4.49069444444444,0.328867313915858
4.49069444444444,0.328932038834951
4.49069444444444,0.328996763754045
4.49069444444444,0.329061488673139
4.49069444444444,0.329126213592233
4.50666666666667,0.329190938511327
4.50666666666667,0.329255663430421
4.50666666666667,0.329320388349515
4.50666666666667,0.329385113268608
4.50666666666667,0.329449838187702
4.50666666666667,0.329514563106796
4.50666666666667,0.32957928802589
4.50666666666667,0.329644012944984
4.50666666666667,0.329708737864078
4.52222222222222,0.329773462783172
4.52222222222222,0.329838187702265
4.52222222222222,0.329902912621359
4.52222222222222,0.329967637540453
4.52222222222222,0.330032362459547
4.52222222222222,0.330097087378641
4.52222222222222,0.330161812297735
4.52222222222222,0.330226537216828
4.52222222222222,0.330291262135922
4.52222222222222,0.330355987055016
4.55027777777778,0.33042071197411
4.55027777777778,0.330485436893204
4.55027777777778,0.330550161812298
4.55027777777778,0.330614886731392
4.55319444444444,0.330679611650485
4.55319444444444,0.330744336569579
4.55319444444444,0.330809061488673
4.55319444444444,0.330873786407767
4.55319444444444,0.330938511326861
4.55319444444444,0.331003236245955
4.55319444444444,0.331067961165049
4.55319444444444,0.331132686084142
4.55319444444444,0.331197411003236
4.56416666666667,0.33126213592233
4.56416666666667,0.331326860841424
4.56416666666667,0.331391585760518
4.56416666666667,0.331456310679612
4.56416666666667,0.331521035598705
4.56416666666667,0.331585760517799
4.56416666666667,0.331650485436893
4.56416666666667,0.331715210355987
4.56416666666667,0.331779935275081
4.56416666666667,0.331844660194175
4.56416666666667,0.331909385113269
4.56416666666667,0.331974110032362
4.56486111111111,0.332038834951456
4.56486111111111,0.33210355987055
4.59222222222222,0.332168284789644
4.59222222222222,0.332233009708738
4.59222222222222,0.332297734627832
4.59222222222222,0.332362459546926
4.59222222222222,0.332427184466019
4.59222222222222,0.332491909385113
4.59222222222222,0.332556634304207
4.59222222222222,0.332621359223301
4.59222222222222,0.332686084142395
4.60638888888889,0.332750809061489
4.60638888888889,0.332815533980583
4.60652777777778,0.332880258899676
4.60652777777778,0.33294498381877
4.60652777777778,0.333009708737864
4.60652777777778,0.333074433656958
4.60652777777778,0.333139158576052
4.60652777777778,0.333203883495146
4.60652777777778,0.333268608414239
4.60652777777778,0.333333333333333
4.60652777777778,0.333398058252427
4.60652777777778,0.333462783171521
4.60652777777778,0.333527508090615
4.61055555555556,0.333592233009709
4.61055555555556,0.333656957928803
4.61055555555556,0.333721682847896
4.61055555555556,0.33378640776699
4.61055555555556,0.333851132686084
4.61055555555556,0.333915857605178
4.61055555555556,0.333980582524272
4.61055555555556,0.334045307443366
4.61055555555556,0.33411003236246
4.61055555555556,0.334174757281553
4.61055555555556,0.334239482200647
4.61055555555556,0.334304207119741
4.61055555555556,0.334368932038835
4.61402777777778,0.334433656957929
4.61402777777778,0.334498381877023
4.61402777777778,0.334563106796117
4.61402777777778,0.33462783171521
4.61402777777778,0.334692556634304
4.61402777777778,0.334757281553398
4.62763888888889,0.334822006472492
4.62763888888889,0.334886731391586
4.62763888888889,0.33495145631068
4.62763888888889,0.335016181229773
4.62763888888889,0.335080906148867
4.62763888888889,0.335145631067961
4.62763888888889,0.335210355987055
4.62763888888889,0.335275080906149
4.62763888888889,0.335339805825243
4.62763888888889,0.335404530744337
4.62763888888889,0.33546925566343
4.62763888888889,0.335533980582524
4.62763888888889,0.335598705501618
4.62763888888889,0.335663430420712
4.63597222222222,0.335728155339806
4.63597222222222,0.3357928802589
4.63638888888889,0.335857605177994
4.63638888888889,0.335922330097087
4.63638888888889,0.335987055016181
4.63638888888889,0.336051779935275
4.63638888888889,0.336116504854369
4.63638888888889,0.336181229773463
4.63638888888889,0.336245954692557
4.63638888888889,0.336310679611651
4.63638888888889,0.336375404530744
4.6625,0.336440129449838
4.6625,0.336504854368932
4.6625,0.336569579288026
4.6625,0.33663430420712
4.6625,0.336699029126214
4.6625,0.336763754045307
4.66611111111111,0.336828478964401
4.66611111111111,0.336893203883495
4.66611111111111,0.336957928802589
4.66611111111111,0.337022653721683
4.71180555555556,0.337087378640777
4.71180555555556,0.337152103559871
4.71180555555556,0.337216828478964
4.71180555555556,0.337281553398058
4.71180555555556,0.337346278317152
4.71180555555556,0.337411003236246
4.71180555555556,0.33747572815534
4.71180555555556,0.337540453074434
4.71180555555556,0.337605177993528
4.72319444444444,0.337669902912621
4.72319444444444,0.337734627831715
4.72319444444444,0.337799352750809
4.72319444444444,0.337864077669903
4.72319444444444,0.337928802588997
4.72319444444444,0.337993527508091
4.72319444444444,0.338058252427184
4.72319444444444,0.338122977346278
4.72319444444444,0.338187702265372
4.72319444444444,0.338252427184466
4.72319444444444,0.33831715210356
4.72319444444444,0.338381877022654
4.72319444444444,0.338446601941748
4.72319444444444,0.338511326860841
4.72319444444444,0.338576051779935
4.72319444444444,0.338640776699029
4.72319444444444,0.338705501618123
4.72319444444444,0.338770226537217
4.72722222222222,0.338834951456311
4.72722222222222,0.338899676375405
4.73555555555556,0.338964401294498
4.73555555555556,0.339029126213592
4.73555555555556,0.339093851132686
4.73555555555556,0.33915857605178
4.73666666666667,0.339223300970874
4.73666666666667,0.339288025889968
4.73666666666667,0.339352750809061
4.73666666666667,0.339417475728155
4.7375,0.339482200647249
4.7375,0.339546925566343
4.7375,0.339611650485437
4.7375,0.339676375404531
4.75638888888889,0.339741100323625
4.75638888888889,0.339805825242718
4.75638888888889,0.339870550161812
4.75638888888889,0.339935275080906
4.75638888888889,0.34
4.75638888888889,0.340064724919094
4.75638888888889,0.340129449838188
4.75638888888889,0.340194174757282
4.75638888888889,0.340258899676375
4.75638888888889,0.340323624595469
4.75638888888889,0.340388349514563
4.79722222222222,0.340453074433657
4.79722222222222,0.340517799352751
4.79722222222222,0.340582524271845
4.79722222222222,0.340647249190939
4.79722222222222,0.340711974110032
4.79722222222222,0.340776699029126
4.79722222222222,0.34084142394822
4.79722222222222,0.340906148867314
4.80791666666667,0.340970873786408
4.80791666666667,0.341035598705502
4.80791666666667,0.341100323624595
4.80791666666667,0.341165048543689
4.80791666666667,0.341229773462783
4.80791666666667,0.341294498381877
4.80791666666667,0.341359223300971
4.80791666666667,0.341423948220065
4.80791666666667,0.341488673139159
4.81833333333333,0.341553398058252
4.81833333333333,0.341618122977346
4.8225,0.34168284789644
4.8225,0.341747572815534
4.8225,0.341812297734628
4.8225,0.341877022653722
4.8225,0.341941747572816
4.8225,0.342006472491909
4.8225,0.342071197411003
4.8225,0.342135922330097
4.8225,0.342200647249191
4.84569444444444,0.342265372168285
4.84569444444444,0.342330097087379
4.84569444444444,0.342394822006472
4.84569444444444,0.342459546925566
4.84569444444444,0.34252427184466
4.84569444444444,0.342588996763754
4.84569444444444,0.342653721682848
4.84569444444444,0.342718446601942
4.85513888888889,0.342783171521036
4.85513888888889,0.342847896440129
4.85513888888889,0.342912621359223
4.85513888888889,0.342977346278317
4.85513888888889,0.343042071197411
4.85513888888889,0.343106796116505
4.85513888888889,0.343171521035599
4.85513888888889,0.343236245954693
4.85513888888889,0.343300970873786
4.85513888888889,0.34336569579288
4.85513888888889,0.343430420711974
4.85513888888889,0.343495145631068
4.85513888888889,0.343559870550162
4.85513888888889,0.343624595469256
4.85513888888889,0.34368932038835
4.85513888888889,0.343754045307443
4.85513888888889,0.343818770226537
4.85513888888889,0.343883495145631
4.85513888888889,0.343948220064725
4.85513888888889,0.344012944983819
4.85513888888889,0.344077669902913
4.85513888888889,0.344142394822006
4.85513888888889,0.3442071197411
4.85513888888889,0.344271844660194
4.85513888888889,0.344336569579288
4.85513888888889,0.344401294498382
4.85513888888889,0.344466019417476
4.85722222222222,0.34453074433657
4.85722222222222,0.344595469255663
4.85833333333333,0.344660194174757
4.85833333333333,0.344724919093851
4.85944444444444,0.344789644012945
4.85944444444444,0.344854368932039
4.85944444444444,0.344919093851133
4.85944444444444,0.344983818770227
4.85944444444444,0.34504854368932
4.85944444444444,0.345113268608414
4.89444444444444,0.345177993527508
4.89444444444444,0.345242718446602
4.89444444444444,0.345307443365696
4.89444444444444,0.34537216828479
4.89444444444444,0.345436893203883
4.89444444444444,0.345501618122977
4.89444444444444,0.345566343042071
4.89444444444444,0.345631067961165
4.89444444444444,0.345695792880259
4.89444444444444,0.345760517799353
4.89444444444444,0.345825242718447
4.89444444444444,0.34588996763754
4.89611111111111,0.345954692556634
4.89611111111111,0.346019417475728
4.89902777777778,0.346084142394822
4.89902777777778,0.346148867313916
4.90972222222222,0.34621359223301
4.90972222222222,0.346278317152104
4.91027777777778,0.346343042071197
4.91027777777778,0.346407766990291
4.91777777777778,0.346472491909385
4.91777777777778,0.346537216828479
4.91777777777778,0.346601941747573
4.91777777777778,0.346666666666667
4.91777777777778,0.34673139158576
4.91777777777778,0.346796116504854
4.91777777777778,0.346860841423948
4.91777777777778,0.346925566343042
4.91777777777778,0.346990291262136
4.91777777777778,0.34705501618123
4.91819444444444,0.347119741100324
4.91819444444444,0.347184466019417
4.93333333333333,0.347249190938511
4.93333333333333,0.347313915857605
4.93333333333333,0.347378640776699
4.93333333333333,0.347443365695793
4.93333333333333,0.347508090614887
4.93333333333333,0.347572815533981
4.93333333333333,0.347637540453074
4.93333333333333,0.347702265372168
4.93333333333333,0.347766990291262
4.93333333333333,0.347831715210356
4.93333333333333,0.34789644012945
4.95013888888889,0.347961165048544
4.95013888888889,0.348025889967638
4.95013888888889,0.348090614886731
4.95013888888889,0.348155339805825
4.95763888888889,0.348220064724919
4.95763888888889,0.348284789644013
4.96125,0.348349514563107
4.96125,0.348414239482201
4.96125,0.348478964401294
4.96125,0.348543689320388
4.96125,0.348608414239482
4.96125,0.348673139158576
4.96125,0.34873786407767
4.96125,0.348802588996764
4.96125,0.348867313915858
4.97444444444444,0.348932038834951
4.97444444444444,0.348996763754045
4.97444444444444,0.349061488673139
4.97444444444444,0.349126213592233
4.97444444444444,0.349190938511327
4.97444444444444,0.349255663430421
4.97444444444444,0.349320388349515
4.97444444444444,0.349385113268608
4.97444444444444,0.349449838187702
5.00833333333333,0.349514563106796
5.00833333333333,0.34957928802589
5.00833333333333,0.349644012944984
5.00833333333333,0.349708737864078
5.00833333333333,0.349773462783172
5.00833333333333,0.349838187702265
5.00833333333333,0.349902912621359
5.00833333333333,0.349967637540453
5.00833333333333,0.350032362459547
5.00833333333333,0.350097087378641
5.00833333333333,0.350161812297735
5.00833333333333,0.350226537216829
5.00833333333333,0.350291262135922
5.00833333333333,0.350355987055016
5.04430555555556,0.35042071197411
5.04430555555556,0.350485436893204
5.04430555555556,0.350550161812298
5.04430555555556,0.350614886731392
5.04430555555556,0.350679611650485
5.04430555555556,0.350744336569579
5.04430555555556,0.350809061488673
5.04430555555556,0.350873786407767
5.04430555555556,0.350938511326861
5.04430555555556,0.351003236245955
5.05,0.351067961165049
5.05,0.351132686084142
5.05,0.351197411003236
5.05,0.35126213592233
5.05,0.351326860841424
5.05,0.351391585760518
5.05,0.351456310679612
5.05,0.351521035598706
5.05,0.351585760517799
5.05,0.351650485436893
5.05625,0.351715210355987
5.05625,0.351779935275081
5.06055555555556,0.351844660194175
5.06055555555556,0.351909385113269
5.06055555555556,0.351974110032362
5.06055555555556,0.352038834951456
5.06055555555556,0.35210355987055
5.06055555555556,0.352168284789644
5.06055555555556,0.352233009708738
5.06055555555556,0.352297734627832
5.06055555555556,0.352362459546926
5.06819444444444,0.352427184466019
5.06819444444444,0.352491909385113
5.06819444444444,0.352556634304207
5.06819444444444,0.352621359223301
5.06819444444444,0.352686084142395
5.06819444444444,0.352750809061489
5.06819444444444,0.352815533980583
5.06819444444444,0.352880258899676
5.06819444444444,0.35294498381877
5.06819444444444,0.353009708737864
5.06819444444444,0.353074433656958
5.06819444444444,0.353139158576052
5.06819444444444,0.353203883495146
5.06819444444444,0.353268608414239
5.09,0.353333333333333
5.09,0.353398058252427
5.09,0.353462783171521
5.09,0.353527508090615
5.09,0.353592233009709
5.09,0.353656957928803
5.09138888888889,0.353721682847896
5.09138888888889,0.35378640776699
5.09138888888889,0.353851132686084
5.09138888888889,0.353915857605178
5.10763888888889,0.353980582524272
5.10763888888889,0.354045307443366
5.10763888888889,0.35411003236246
5.10763888888889,0.354174757281553
5.10763888888889,0.354239482200647
5.10763888888889,0.354304207119741
5.10763888888889,0.354368932038835
5.11333333333333,0.354433656957929
5.11333333333333,0.354498381877023
5.12875,0.354563106796117
5.12875,0.35462783171521
5.13986111111111,0.354692556634304
5.13986111111111,0.354757281553398
5.13986111111111,0.354822006472492
5.13986111111111,0.354886731391586
5.13986111111111,0.35495145631068
5.13986111111111,0.355016181229773
5.13986111111111,0.355080906148867
5.13986111111111,0.355145631067961
5.13986111111111,0.355210355987055
5.13986111111111,0.355275080906149
5.13986111111111,0.355339805825243
5.13986111111111,0.355404530744337
5.13986111111111,0.35546925566343
5.13986111111111,0.355533980582524
5.13986111111111,0.355598705501618
5.13986111111111,0.355663430420712
5.13986111111111,0.355728155339806
5.13986111111111,0.3557928802589
5.14208333333333,0.355857605177994
5.14208333333333,0.355922330097087
5.14208333333333,0.355987055016181
5.14208333333333,0.356051779935275
5.14208333333333,0.356116504854369
5.14208333333333,0.356181229773463
5.14361111111111,0.356245954692557
5.14361111111111,0.35631067961165
5.14361111111111,0.356375404530744
5.14361111111111,0.356440129449838
5.14361111111111,0.356504854368932
5.14361111111111,0.356569579288026
5.14361111111111,0.35663430420712
5.14361111111111,0.356699029126214
5.16069444444444,0.356763754045307
5.16069444444444,0.356828478964401
5.16416666666667,0.356893203883495
5.16416666666667,0.356957928802589
5.16416666666667,0.357022653721683
5.16416666666667,0.357087378640777
5.16416666666667,0.357152103559871
5.16416666666667,0.357216828478964
5.17,0.357281553398058
5.17,0.357346278317152
5.17,0.357411003236246
5.17,0.35747572815534
5.17,0.357540453074434
5.17,0.357605177993528
5.17,0.357669902912621
5.17,0.357734627831715
5.17,0.357799352750809
5.17,0.357864077669903
5.18319444444444,0.357928802588997
5.18319444444444,0.357993527508091
5.18319444444444,0.358058252427184
5.18319444444444,0.358122977346278
5.20083333333333,0.358187702265372
5.20083333333333,0.358252427184466
5.20805555555556,0.35831715210356
5.20805555555556,0.358381877022654
5.21236111111111,0.358446601941748
5.21236111111111,0.358511326860841
5.21541666666667,0.358576051779935
5.21541666666667,0.358640776699029
5.21541666666667,0.358705501618123
5.21541666666667,0.358770226537217
5.21541666666667,0.358834951456311
5.21541666666667,0.358899676375405
5.21541666666667,0.358964401294498
5.21541666666667,0.359029126213592
5.21541666666667,0.359093851132686
5.21541666666667,0.35915857605178
5.21541666666667,0.359223300970874
5.21541666666667,0.359288025889968
5.21541666666667,0.359352750809061
5.21541666666667,0.359417475728155
5.21541666666667,0.359482200647249
5.22,0.359546925566343
5.22,0.359611650485437
5.24041666666667,0.359676375404531
5.24041666666667,0.359741100323625
5.24041666666667,0.359805825242718
5.24041666666667,0.359870550161812
5.24041666666667,0.359935275080906
5.24041666666667,0.36
5.24041666666667,0.360064724919094
5.24041666666667,0.360129449838188
5.24041666666667,0.360194174757282
5.25513888888889,0.360258899676375
5.25513888888889,0.360323624595469
5.25513888888889,0.360388349514563
5.25513888888889,0.360453074433657
5.25513888888889,0.360517799352751
5.25513888888889,0.360582524271845
5.26444444444444,0.360647249190938
5.26444444444444,0.360711974110032
5.26888888888889,0.360776699029126
5.26888888888889,0.36084142394822
5.26888888888889,0.360906148867314
5.26888888888889,0.360970873786408
5.26888888888889,0.361035598705502
5.26888888888889,0.361100323624595
5.26888888888889,0.361165048543689
5.26888888888889,0.361229773462783
5.26888888888889,0.361294498381877
5.26888888888889,0.361359223300971
5.26888888888889,0.361423948220065
5.26888888888889,0.361488673139159
5.26888888888889,0.361553398058252
5.26888888888889,0.361618122977346
5.26888888888889,0.36168284789644
5.26888888888889,0.361747572815534
5.31625,0.361812297734628
5.31625,0.361877022653722
5.31625,0.361941747572816
5.31625,0.362006472491909
5.31625,0.362071197411003
5.31625,0.362135922330097
5.31625,0.362200647249191
5.31625,0.362265372168285
5.31625,0.362330097087379
5.31625,0.362394822006472
5.31625,0.362459546925566
5.32819444444444,0.36252427184466
5.32819444444444,0.362588996763754
5.32819444444444,0.362653721682848
5.32819444444444,0.362718446601942
5.32819444444444,0.362783171521036
5.32819444444444,0.362847896440129
5.32819444444444,0.362912621359223
5.32819444444444,0.362977346278317
5.32819444444444,0.363042071197411
5.32819444444444,0.363106796116505
5.32819444444444,0.363171521035599
5.34833333333333,0.363236245954693
5.34833333333333,0.363300970873786
5.34833333333333,0.36336569579288
5.34833333333333,0.363430420711974
5.34833333333333,0.363495145631068
5.34833333333333,0.363559870550162
5.36527777777778,0.363624595469256
5.36527777777778,0.36368932038835
5.37402777777778,0.363754045307443
5.37402777777778,0.363818770226537
5.37402777777778,0.363883495145631
5.37402777777778,0.363948220064725
5.37402777777778,0.364012944983819
5.37402777777778,0.364077669902913
5.37402777777778,0.364142394822006
5.37402777777778,0.3642071197411
5.37402777777778,0.364271844660194
5.38013888888889,0.364336569579288
5.38013888888889,0.364401294498382
5.38013888888889,0.364466019417476
5.38013888888889,0.36453074433657
5.38013888888889,0.364595469255663
5.38013888888889,0.364660194174757
5.38013888888889,0.364724919093851
5.38013888888889,0.364789644012945
5.38013888888889,0.364854368932039
5.38013888888889,0.364919093851133
5.38013888888889,0.364983818770227
5.38680555555556,0.36504854368932
5.38680555555556,0.365113268608414
5.38680555555556,0.365177993527508
5.38680555555556,0.365242718446602
5.38680555555556,0.365307443365696
5.38680555555556,0.36537216828479
5.38680555555556,0.365436893203884
5.38680555555556,0.365501618122977
5.38680555555556,0.365566343042071
5.38680555555556,0.365631067961165
5.38680555555556,0.365695792880259
5.39180555555556,0.365760517799353
5.39180555555556,0.365825242718447
5.39180555555556,0.36588996763754
5.39180555555556,0.365954692556634
5.39180555555556,0.366019417475728
5.39180555555556,0.366084142394822
5.39180555555556,0.366148867313916
5.39180555555556,0.36621359223301
5.39180555555556,0.366278317152104
5.39180555555556,0.366343042071197
5.39180555555556,0.366407766990291
5.39180555555556,0.366472491909385
5.39180555555556,0.366537216828479
5.39180555555556,0.366601941747573
5.39180555555556,0.366666666666667
5.39180555555556,0.366731391585761
5.39180555555556,0.366796116504854
5.39180555555556,0.366860841423948
5.39180555555556,0.366925566343042
5.39180555555556,0.366990291262136
5.39180555555556,0.36705501618123
5.39180555555556,0.367119741100324
5.39180555555556,0.367184466019417
5.39180555555556,0.367249190938511
5.39180555555556,0.367313915857605
5.39180555555556,0.367378640776699
5.40388888888889,0.367443365695793
5.40388888888889,0.367508090614887
5.40388888888889,0.367572815533981
5.40388888888889,0.367637540453074
5.40388888888889,0.367702265372168
5.40388888888889,0.367766990291262
5.40388888888889,0.367831715210356
5.40388888888889,0.36789644012945
5.42625,0.367961165048544
5.42625,0.368025889967638
5.42625,0.368090614886731
5.42625,0.368155339805825
5.42625,0.368220064724919
5.42625,0.368284789644013
5.42625,0.368349514563107
5.42625,0.368414239482201
5.44208333333333,0.368478964401295
5.44208333333333,0.368543689320388
5.44208333333333,0.368608414239482
5.44208333333333,0.368673139158576
5.44208333333333,0.36873786407767
5.44208333333333,0.368802588996764
5.44347222222222,0.368867313915858
5.44347222222222,0.368932038834951
5.44347222222222,0.368996763754045
5.44347222222222,0.369061488673139
5.44347222222222,0.369126213592233
5.44347222222222,0.369190938511327
5.44347222222222,0.369255663430421
5.44347222222222,0.369320388349515
5.45013888888889,0.369385113268608
5.45013888888889,0.369449838187702
5.45013888888889,0.369514563106796
5.45013888888889,0.36957928802589
5.45013888888889,0.369644012944984
5.45013888888889,0.369708737864078
5.45013888888889,0.369773462783172
5.45013888888889,0.369838187702265
5.45013888888889,0.369902912621359
5.45013888888889,0.369967637540453
5.45013888888889,0.370032362459547
5.45013888888889,0.370097087378641
5.45291666666667,0.370161812297735
5.45291666666667,0.370226537216828
5.45291666666667,0.370291262135922
5.45291666666667,0.370355987055016
5.45291666666667,0.37042071197411
5.45291666666667,0.370485436893204
5.45291666666667,0.370550161812298
5.45291666666667,0.370614886731392
5.45291666666667,0.370679611650485
5.46125,0.370744336569579
5.46125,0.370809061488673
5.46125,0.370873786407767
5.46125,0.370938511326861
5.46125,0.371003236245955
5.46125,0.371067961165049
5.46125,0.371132686084142
5.46125,0.371197411003236
5.46125,0.37126213592233
5.46125,0.371326860841424
5.46125,0.371391585760518
5.46125,0.371456310679612
5.46125,0.371521035598706
5.46125,0.371585760517799
5.46125,0.371650485436893
5.46125,0.371715210355987
5.46125,0.371779935275081
5.46222222222222,0.371844660194175
5.46222222222222,0.371909385113269
5.46222222222222,0.371974110032362
5.46222222222222,0.372038834951456
5.46222222222222,0.37210355987055
5.46222222222222,0.372168284789644
5.46222222222222,0.372233009708738
5.46222222222222,0.372297734627832
5.46222222222222,0.372362459546926
5.46222222222222,0.372427184466019
5.46222222222222,0.372491909385113
5.47319444444444,0.372556634304207
5.47319444444444,0.372621359223301
5.47319444444444,0.372686084142395
5.47319444444444,0.372750809061489
5.47319444444444,0.372815533980583
5.47319444444444,0.372880258899676
5.47319444444444,0.37294498381877
5.47319444444444,0.373009708737864
5.47319444444444,0.373074433656958
5.47319444444444,0.373139158576052
5.47319444444444,0.373203883495146
5.47319444444444,0.373268608414239
5.47319444444444,0.373333333333333
5.47319444444444,0.373398058252427
5.47319444444444,0.373462783171521
5.47319444444444,0.373527508090615
5.47319444444444,0.373592233009709
5.47319444444444,0.373656957928803
5.47319444444444,0.373721682847896
5.47319444444444,0.37378640776699
5.47319444444444,0.373851132686084
5.47319444444444,0.373915857605178
5.47319444444444,0.373980582524272
5.48208333333333,0.374045307443366
5.48208333333333,0.37411003236246
5.48208333333333,0.374174757281553
5.48208333333333,0.374239482200647
5.48208333333333,0.374304207119741
5.48208333333333,0.374368932038835
5.48208333333333,0.374433656957929
5.48208333333333,0.374498381877023
5.48208333333333,0.374563106796116
5.48208333333333,0.37462783171521
5.48208333333333,0.374692556634304
5.48208333333333,0.374757281553398
5.48208333333333,0.374822006472492
5.48208333333333,0.374886731391586
5.48208333333333,0.37495145631068
5.48208333333333,0.375016181229773
5.48208333333333,0.375080906148867
5.48208333333333,0.375145631067961
5.48208333333333,0.375210355987055
5.48208333333333,0.375275080906149
5.48208333333333,0.375339805825243
5.48208333333333,0.375404530744337
5.48208333333333,0.37546925566343
5.48208333333333,0.375533980582524
5.48208333333333,0.375598705501618
5.48208333333333,0.375663430420712
5.48208333333333,0.375728155339806
5.48208333333333,0.3757928802589
5.48694444444444,0.375857605177994
5.48694444444444,0.375922330097087
5.48694444444444,0.375987055016181
5.48694444444444,0.376051779935275
5.48694444444444,0.376116504854369
5.48694444444444,0.376181229773463
5.48694444444444,0.376245954692557
5.48694444444444,0.37631067961165
5.48694444444444,0.376375404530744
5.4875,0.376440129449838
5.4875,0.376504854368932
5.4875,0.376569579288026
5.4875,0.37663430420712
5.4875,0.376699029126214
5.4875,0.376763754045307
5.4875,0.376828478964401
5.4875,0.376893203883495
5.4875,0.376957928802589
5.49125,0.377022653721683
5.49125,0.377087378640777
5.49125,0.377152103559871
5.49125,0.377216828478964
5.49125,0.377281553398058
5.49125,0.377346278317152
5.49125,0.377411003236246
5.49125,0.37747572815534
5.49125,0.377540453074434
5.49125,0.377605177993527
5.49125,0.377669902912621
5.49319444444444,0.377734627831715
5.49319444444444,0.377799352750809
5.49319444444444,0.377864077669903
5.49319444444444,0.377928802588997
5.49319444444444,0.377993527508091
5.49319444444444,0.378058252427184
5.49319444444444,0.378122977346278
5.49319444444444,0.378187702265372
5.5,0.378252427184466
5.5,0.37831715210356
5.5,0.378381877022654
5.5,0.378446601941748
5.5,0.378511326860841
5.5,0.378576051779935
5.5,0.378640776699029
5.5,0.378705501618123
5.5,0.378770226537217
5.5,0.378834951456311
5.5,0.378899676375405
5.50597222222222,0.378964401294498
5.50597222222222,0.379029126213592
5.50597222222222,0.379093851132686
5.50597222222222,0.37915857605178
5.50597222222222,0.379223300970874
5.50597222222222,0.379288025889968
5.50597222222222,0.379352750809062
5.50597222222222,0.379417475728155
5.50597222222222,0.379482200647249
5.50861111111111,0.379546925566343
5.50861111111111,0.379611650485437
5.50861111111111,0.379676375404531
5.50861111111111,0.379741100323625
5.50861111111111,0.379805825242718
5.50861111111111,0.379870550161812
5.50861111111111,0.379935275080906
5.50861111111111,0.38
5.50861111111111,0.380064724919094
5.50861111111111,0.380129449838188
5.51388888888889,0.380194174757282
5.51388888888889,0.380258899676375
5.51388888888889,0.380323624595469
5.51388888888889,0.380388349514563
5.52763888888889,0.380453074433657
5.52763888888889,0.380517799352751
5.52763888888889,0.380582524271845
5.52763888888889,0.380647249190939
5.52805555555556,0.380711974110032
5.52805555555556,0.380776699029126
5.52805555555556,0.38084142394822
5.52805555555556,0.380906148867314
5.53013888888889,0.380970873786408
5.53013888888889,0.381035598705502
5.53013888888889,0.381100323624595
5.53013888888889,0.381165048543689
5.53013888888889,0.381229773462783
5.53013888888889,0.381294498381877
5.53013888888889,0.381359223300971
5.53013888888889,0.381423948220065
5.53013888888889,0.381488673139159
5.53694444444444,0.381553398058252
5.53694444444444,0.381618122977346
5.53694444444444,0.38168284789644
5.53694444444444,0.381747572815534
5.53694444444444,0.381812297734628
5.53694444444444,0.381877022653722
5.53694444444444,0.381941747572816
5.53694444444444,0.382006472491909
5.55402777777778,0.382071197411003
5.55402777777778,0.382135922330097
5.55402777777778,0.382200647249191
5.55402777777778,0.382265372168285
5.55402777777778,0.382330097087379
5.55402777777778,0.382394822006473
5.55402777777778,0.382459546925566
5.55402777777778,0.38252427184466
5.55583333333333,0.382588996763754
5.55583333333333,0.382653721682848
5.55583333333333,0.382718446601942
5.55583333333333,0.382783171521036
5.55583333333333,0.382847896440129
5.55583333333333,0.382912621359223
5.55583333333333,0.382977346278317
5.55583333333333,0.383042071197411
5.55583333333333,0.383106796116505
5.55833333333333,0.383171521035599
5.55833333333333,0.383236245954693
5.55833333333333,0.383300970873786
5.55833333333333,0.38336569579288
5.55833333333333,0.383430420711974
5.55833333333333,0.383495145631068
5.55833333333333,0.383559870550162
5.55833333333333,0.383624595469256
5.58444444444444,0.38368932038835
5.58444444444444,0.383754045307443
5.58444444444444,0.383818770226537
5.58444444444444,0.383883495145631
5.58444444444444,0.383948220064725
5.58444444444444,0.384012944983819
5.61625,0.384077669902913
5.61625,0.384142394822006
5.61625,0.3842071197411
5.61625,0.384271844660194
5.61625,0.384336569579288
5.61625,0.384401294498382
5.62680555555556,0.384466019417476
5.62680555555556,0.38453074433657
5.63152777777778,0.384595469255663
5.63152777777778,0.384660194174757
5.64263888888889,0.384724919093851
5.64263888888889,0.384789644012945
5.66416666666667,0.384854368932039
5.66416666666667,0.384919093851133
5.68708333333333,0.384983818770227
5.68708333333333,0.38504854368932
5.69375,0.385113268608414
5.69375,0.385177993527508
5.69375,0.385242718446602
5.69375,0.385307443365696
5.69375,0.38537216828479
5.69375,0.385436893203883
5.69375,0.385501618122977
5.69375,0.385566343042071
5.69375,0.385631067961165
5.73194444444444,0.385695792880259
5.73194444444444,0.385760517799353
5.73194444444444,0.385825242718447
5.73194444444444,0.38588996763754
5.73194444444444,0.385954692556634
5.73194444444444,0.386019417475728
5.73194444444444,0.386084142394822
5.73194444444444,0.386148867313916
5.73194444444444,0.38621359223301
5.74152777777778,0.386278317152104
5.74152777777778,0.386343042071197
5.74944444444444,0.386407766990291
5.74944444444444,0.386472491909385
5.74944444444444,0.386537216828479
5.74944444444444,0.386601941747573
5.74944444444444,0.386666666666667
5.74944444444444,0.386731391585761
5.74944444444444,0.386796116504854
5.74944444444444,0.386860841423948
5.74944444444444,0.386925566343042
5.74944444444444,0.386990291262136
5.75180555555556,0.38705501618123
5.75180555555556,0.387119741100324
5.75180555555556,0.387184466019417
5.75180555555556,0.387249190938511
5.75805555555556,0.387313915857605
5.75805555555556,0.387378640776699
5.75805555555556,0.387443365695793
5.75805555555556,0.387508090614887
5.75805555555556,0.387572815533981
5.75805555555556,0.387637540453074
5.75805555555556,0.387702265372168
5.75805555555556,0.387766990291262
5.75805555555556,0.387831715210356
5.77569444444444,0.38789644012945
5.77569444444444,0.387961165048544
5.77569444444444,0.388025889967638
5.77569444444444,0.388090614886731
5.77569444444444,0.388155339805825
5.77569444444444,0.388220064724919
5.77569444444444,0.388284789644013
5.77569444444444,0.388349514563107
5.77569444444444,0.388414239482201
5.79097222222222,0.388478964401294
5.79097222222222,0.388543689320388
5.79097222222222,0.388608414239482
5.79097222222222,0.388673139158576
5.79097222222222,0.38873786407767
5.79097222222222,0.388802588996764
5.79097222222222,0.388867313915858
5.79097222222222,0.388932038834951
5.79097222222222,0.388996763754045
5.79097222222222,0.389061488673139
5.79097222222222,0.389126213592233
5.80013888888889,0.389190938511327
5.80013888888889,0.389255663430421
5.80013888888889,0.389320388349515
5.80013888888889,0.389385113268608
5.80013888888889,0.389449838187702
5.80013888888889,0.389514563106796
5.80013888888889,0.38957928802589
5.80013888888889,0.389644012944984
5.80013888888889,0.389708737864078
5.80013888888889,0.389773462783172
5.80013888888889,0.389838187702265
5.80013888888889,0.389902912621359
5.80013888888889,0.389967637540453
5.80458333333333,0.390032362459547
5.80458333333333,0.390097087378641
5.80458333333333,0.390161812297735
5.80458333333333,0.390226537216828
5.80458333333333,0.390291262135922
5.80458333333333,0.390355987055016
5.80458333333333,0.39042071197411
5.80458333333333,0.390485436893204
5.80986111111111,0.390550161812298
5.80986111111111,0.390614886731392
5.80986111111111,0.390679611650485
5.80986111111111,0.390744336569579
5.80986111111111,0.390809061488673
5.80986111111111,0.390873786407767
5.80986111111111,0.390938511326861
5.80986111111111,0.391003236245955
5.80986111111111,0.391067961165049
5.81027777777778,0.391132686084142
5.81027777777778,0.391197411003236
5.82458333333333,0.39126213592233
5.82458333333333,0.391326860841424
5.85027777777778,0.391391585760518
5.85027777777778,0.391456310679612
5.85027777777778,0.391521035598705
5.85027777777778,0.391585760517799
5.85027777777778,0.391650485436893
5.85027777777778,0.391715210355987
5.85027777777778,0.391779935275081
5.85027777777778,0.391844660194175
5.86861111111111,0.391909385113269
5.86861111111111,0.391974110032362
5.86861111111111,0.392038834951456
5.86861111111111,0.39210355987055
5.86861111111111,0.392168284789644
5.86861111111111,0.392233009708738
5.86861111111111,0.392297734627832
5.86861111111111,0.392362459546926
5.87472222222222,0.392427184466019
5.87472222222222,0.392491909385113
5.87472222222222,0.392556634304207
5.87472222222222,0.392621359223301
5.87472222222222,0.392686084142395
5.87472222222222,0.392750809061489
5.87472222222222,0.392815533980582
5.87472222222222,0.392880258899676
5.87472222222222,0.39294498381877
5.87472222222222,0.393009708737864
5.87472222222222,0.393074433656958
5.90625,0.393139158576052
5.90625,0.393203883495146
5.90625,0.393268608414239
5.90625,0.393333333333333
5.90625,0.393398058252427
5.90625,0.393462783171521
5.90625,0.393527508090615
5.90625,0.393592233009709
5.90625,0.393656957928803
5.91277777777778,0.393721682847896
5.91277777777778,0.39378640776699
5.92680555555556,0.393851132686084
5.92680555555556,0.393915857605178
5.94541666666667,0.393980582524272
5.94541666666667,0.394045307443366
5.94541666666667,0.39411003236246
5.94541666666667,0.394174757281553
5.94541666666667,0.394239482200647
5.94541666666667,0.394304207119741
5.94972222222222,0.394368932038835
5.94972222222222,0.394433656957929
5.94972222222222,0.394498381877023
5.94972222222222,0.394563106796117
5.94972222222222,0.39462783171521
5.94972222222222,0.394692556634304
5.94972222222222,0.394757281553398
5.94972222222222,0.394822006472492
5.94972222222222,0.394886731391586
5.95666666666667,0.39495145631068
5.95666666666667,0.395016181229773
5.95666666666667,0.395080906148867
5.95666666666667,0.395145631067961
5.95666666666667,0.395210355987055
5.95666666666667,0.395275080906149
5.95666666666667,0.395339805825243
5.95666666666667,0.395404530744337
5.95666666666667,0.39546925566343
5.95694444444444,0.395533980582524
5.95694444444444,0.395598705501618
5.95694444444444,0.395663430420712
5.95694444444444,0.395728155339806
5.95694444444444,0.3957928802589
5.95694444444444,0.395857605177994
5.95694444444444,0.395922330097087
5.95694444444444,0.395987055016181
5.96375,0.396051779935275
5.96375,0.396116504854369
5.96375,0.396181229773463
5.96375,0.396245954692557
5.96375,0.396310679611651
5.96375,0.396375404530744
5.96638888888889,0.396440129449838
5.96638888888889,0.396504854368932
5.96638888888889,0.396569579288026
5.96638888888889,0.39663430420712
5.96638888888889,0.396699029126214
5.96638888888889,0.396763754045307
5.96638888888889,0.396828478964401
5.96638888888889,0.396893203883495
5.96638888888889,0.396957928802589
5.96638888888889,0.397022653721683
5.96638888888889,0.397087378640777
5.96819444444444,0.397152103559871
5.96819444444444,0.397216828478964
5.96819444444444,0.397281553398058
5.96819444444444,0.397346278317152
5.96902777777778,0.397411003236246
5.96902777777778,0.39747572815534
5.96902777777778,0.397540453074434
5.96902777777778,0.397605177993528
5.96902777777778,0.397669902912621
5.96902777777778,0.397734627831715
5.96902777777778,0.397799352750809
5.96902777777778,0.397864077669903
5.96902777777778,0.397928802588997
5.96902777777778,0.397993527508091
5.96902777777778,0.398058252427184
5.98111111111111,0.398122977346278
5.98111111111111,0.398187702265372
5.98472222222222,0.398252427184466
5.98472222222222,0.39831715210356
5.98472222222222,0.398381877022654
5.98472222222222,0.398446601941748
5.985,0.398511326860841
5.985,0.398576051779935
5.985,0.398640776699029
5.985,0.398705501618123
5.985,0.398770226537217
5.985,0.398834951456311
5.985,0.398899676375405
5.985,0.398964401294498
5.985,0.399029126213592
5.985,0.399093851132686
5.985,0.39915857605178
5.98708333333333,0.399223300970874
5.98708333333333,0.399288025889968
5.98708333333333,0.399352750809061
5.98708333333333,0.399417475728155
5.98708333333333,0.399482200647249
5.98708333333333,0.399546925566343
6.00375,0.399611650485437
6.00375,0.399676375404531
6.00375,0.399741100323625
6.00375,0.399805825242718
6.00375,0.399870550161812
6.00375,0.399935275080906
6.00375,0.4
6.00375,0.400064724919094
6.00375,0.400129449838188
6.00375,0.400194174757282
6.00375,0.400258899676375
6.00375,0.400323624595469
6.03444444444444,0.400388349514563
6.03444444444444,0.400453074433657
6.03444444444444,0.400517799352751
6.03444444444444,0.400582524271845
6.03444444444444,0.400647249190939
6.03444444444444,0.400711974110032
6.03444444444444,0.400776699029126
6.03444444444444,0.40084142394822
6.03444444444444,0.400906148867314
6.03444444444444,0.400970873786408
6.03444444444444,0.401035598705502
6.04333333333333,0.401100323624595
6.04333333333333,0.401165048543689
6.04333333333333,0.401229773462783
6.04333333333333,0.401294498381877
6.04333333333333,0.401359223300971
6.04333333333333,0.401423948220065
6.04333333333333,0.401488673139159
6.04333333333333,0.401553398058252
6.04333333333333,0.401618122977346
6.04333333333333,0.40168284789644
6.04333333333333,0.401747572815534
6.05416666666667,0.401812297734628
6.05416666666667,0.401877022653722
6.05416666666667,0.401941747572816
6.05416666666667,0.402006472491909
6.05416666666667,0.402071197411003
6.05416666666667,0.402135922330097
6.05416666666667,0.402200647249191
6.05416666666667,0.402265372168285
6.08208333333333,0.402330097087379
6.08208333333333,0.402394822006472
6.08208333333333,0.402459546925566
6.08208333333333,0.40252427184466
6.08208333333333,0.402588996763754
6.08208333333333,0.402653721682848
6.09013888888889,0.402718446601942
6.09013888888889,0.402783171521036
6.09013888888889,0.402847896440129
6.09013888888889,0.402912621359223
6.13736111111111,0.402977346278317
6.13736111111111,0.403042071197411
6.15083333333333,0.403106796116505
6.15083333333333,0.403171521035599
6.15083333333333,0.403236245954693
6.15083333333333,0.403300970873786
6.15083333333333,0.40336569579288
6.15083333333333,0.403430420711974
6.15083333333333,0.403495145631068
6.15083333333333,0.403559870550162
6.15083333333333,0.403624595469256
6.16583333333333,0.40368932038835
6.16583333333333,0.403754045307443
6.16583333333333,0.403818770226537
6.16583333333333,0.403883495145631
6.16583333333333,0.403948220064725
6.16583333333333,0.404012944983819
6.18375,0.404077669902913
6.18375,0.404142394822006
6.18375,0.4042071197411
6.18375,0.404271844660194
6.18375,0.404336569579288
6.18375,0.404401294498382
6.18375,0.404466019417476
6.18375,0.40453074433657
6.18375,0.404595469255663
6.20902777777778,0.404660194174757
6.20902777777778,0.404724919093851
6.20902777777778,0.404789644012945
6.20902777777778,0.404854368932039
6.20902777777778,0.404919093851133
6.20902777777778,0.404983818770227
6.20902777777778,0.40504854368932
6.20902777777778,0.405113268608414
6.21027777777778,0.405177993527508
6.21027777777778,0.405242718446602
6.21458333333333,0.405307443365696
6.21458333333333,0.40537216828479
6.21458333333333,0.405436893203883
6.21458333333333,0.405501618122977
6.21458333333333,0.405566343042071
6.21458333333333,0.405631067961165
6.22166666666667,0.405695792880259
6.22166666666667,0.405760517799353
6.22166666666667,0.405825242718447
6.22166666666667,0.40588996763754
6.22166666666667,0.405954692556634
6.22166666666667,0.406019417475728
6.22416666666667,0.406084142394822
6.22416666666667,0.406148867313916
6.22416666666667,0.40621359223301
6.22416666666667,0.406278317152104
6.22416666666667,0.406343042071197
6.22416666666667,0.406407766990291
6.22416666666667,0.406472491909385
6.22416666666667,0.406537216828479
6.22416666666667,0.406601941747573
6.22416666666667,0.406666666666667
6.22416666666667,0.40673139158576
6.22416666666667,0.406796116504854
6.22416666666667,0.406860841423948
6.22416666666667,0.406925566343042
6.22416666666667,0.406990291262136
6.23069444444444,0.40705501618123
6.23069444444444,0.407119741100324
6.23069444444444,0.407184466019417
6.23069444444444,0.407249190938511
6.23069444444444,0.407313915857605
6.23069444444444,0.407378640776699
6.23069444444444,0.407443365695793
6.23069444444444,0.407508090614887
6.23388888888889,0.407572815533981
6.23388888888889,0.407637540453074
6.23388888888889,0.407702265372168
6.23388888888889,0.407766990291262
6.23388888888889,0.407831715210356
6.23388888888889,0.40789644012945
6.23388888888889,0.407961165048544
6.23388888888889,0.408025889967638
6.23388888888889,0.408090614886731
6.23388888888889,0.408155339805825
6.23388888888889,0.408220064724919
6.25333333333333,0.408284789644013
6.25333333333333,0.408349514563107
6.25333333333333,0.408414239482201
6.25333333333333,0.408478964401294
6.25333333333333,0.408543689320388
6.25333333333333,0.408608414239482
6.30777777777778,0.408673139158576
6.30777777777778,0.40873786407767
6.30777777777778,0.408802588996764
6.30777777777778,0.408867313915858
6.30777777777778,0.408932038834951
6.30777777777778,0.408996763754045
6.30777777777778,0.409061488673139
6.30777777777778,0.409126213592233
6.30777777777778,0.409190938511327
6.32611111111111,0.409255663430421
6.32611111111111,0.409320388349515
6.32680555555556,0.409385113268608
6.32680555555556,0.409449838187702
6.32736111111111,0.409514563106796
6.32736111111111,0.40957928802589
6.33402777777778,0.409644012944984
6.33402777777778,0.409708737864078
6.33402777777778,0.409773462783172
6.33402777777778,0.409838187702265
6.33402777777778,0.409902912621359
6.33402777777778,0.409967637540453
6.33402777777778,0.410032362459547
6.33402777777778,0.410097087378641
6.33402777777778,0.410161812297735
6.42166666666667,0.410226537216829
6.42166666666667,0.410291262135922
6.43291666666667,0.410355987055016
6.43291666666667,0.41042071197411
6.46597222222222,0.410485436893204
6.46597222222222,0.410550161812298
6.46597222222222,0.410614886731392
6.46597222222222,0.410679611650485
6.46597222222222,0.410744336569579
6.46597222222222,0.410809061488673
6.46597222222222,0.410873786407767
6.46597222222222,0.410938511326861
6.46597222222222,0.411003236245955
6.48152777777778,0.411067961165049
6.48152777777778,0.411132686084142
6.48263888888889,0.411197411003236
6.48263888888889,0.41126213592233
6.50305555555556,0.411326860841424
6.50305555555556,0.411391585760518
6.50305555555556,0.411456310679612
6.50305555555556,0.411521035598706
6.50305555555556,0.411585760517799
6.50305555555556,0.411650485436893
6.50305555555556,0.411715210355987
6.50305555555556,0.411779935275081
6.50305555555556,0.411844660194175
6.50305555555556,0.411909385113269
6.50305555555556,0.411974110032362
6.50305555555556,0.412038834951456
6.50305555555556,0.41210355987055
6.50305555555556,0.412168284789644
6.51208333333333,0.412233009708738
6.51208333333333,0.412297734627832
6.52638888888889,0.412362459546926
6.52638888888889,0.412427184466019
6.52638888888889,0.412491909385113
6.52638888888889,0.412556634304207
6.52638888888889,0.412621359223301
6.52638888888889,0.412686084142395
6.52638888888889,0.412750809061489
6.52638888888889,0.412815533980583
6.52638888888889,0.412880258899676
6.52638888888889,0.41294498381877
6.53013888888889,0.413009708737864
6.53013888888889,0.413074433656958
6.57375,0.413139158576052
6.57375,0.413203883495146
6.57375,0.413268608414239
6.57375,0.413333333333333
6.58680555555556,0.413398058252427
6.58680555555556,0.413462783171521
6.58680555555556,0.413527508090615
6.58680555555556,0.413592233009709
6.58680555555556,0.413656957928803
6.58680555555556,0.413721682847896
6.58680555555556,0.41378640776699
6.58680555555556,0.413851132686084
6.58680555555556,0.413915857605178
6.58680555555556,0.413980582524272
6.58680555555556,0.414045307443366
6.58986111111111,0.41411003236246
6.58986111111111,0.414174757281553
6.58986111111111,0.414239482200647
6.58986111111111,0.414304207119741
6.58986111111111,0.414368932038835
6.58986111111111,0.414433656957929
6.58986111111111,0.414498381877023
6.58986111111111,0.414563106796117
6.58986111111111,0.41462783171521
6.58986111111111,0.414692556634304
6.59666666666667,0.414757281553398
6.59666666666667,0.414822006472492
6.59666666666667,0.414886731391586
6.59666666666667,0.41495145631068
6.59666666666667,0.415016181229773
6.59666666666667,0.415080906148867
6.59666666666667,0.415145631067961
6.59666666666667,0.415210355987055
6.59666666666667,0.415275080906149
6.59666666666667,0.415339805825243
6.59666666666667,0.415404530744337
6.60083333333333,0.41546925566343
6.60083333333333,0.415533980582524
6.62472222222222,0.415598705501618
6.62472222222222,0.415663430420712
6.62472222222222,0.415728155339806
6.62472222222222,0.4157928802589
6.62472222222222,0.415857605177994
6.62472222222222,0.415922330097087
6.62472222222222,0.415987055016181
6.62472222222222,0.416051779935275
6.63388888888889,0.416116504854369
6.63388888888889,0.416181229773463
6.63388888888889,0.416245954692557
6.63388888888889,0.41631067961165
6.63388888888889,0.416375404530744
6.63388888888889,0.416440129449838
6.63388888888889,0.416504854368932
6.63388888888889,0.416569579288026
6.64055555555556,0.41663430420712
6.64055555555556,0.416699029126214
6.64055555555556,0.416763754045307
6.64055555555556,0.416828478964401
6.64055555555556,0.416893203883495
6.64055555555556,0.416957928802589
6.64541666666667,0.417022653721683
6.64541666666667,0.417087378640777
6.64541666666667,0.417152103559871
6.64541666666667,0.417216828478964
6.64541666666667,0.417281553398058
6.64541666666667,0.417346278317152
6.64541666666667,0.417411003236246
6.64541666666667,0.41747572815534
6.64611111111111,0.417540453074434
6.64611111111111,0.417605177993528
6.64611111111111,0.417669902912621
6.64611111111111,0.417734627831715
6.64611111111111,0.417799352750809
6.64611111111111,0.417864077669903
6.64611111111111,0.417928802588997
6.64611111111111,0.417993527508091
6.65486111111111,0.418058252427184
6.65486111111111,0.418122977346278
6.65486111111111,0.418187702265372
6.65486111111111,0.418252427184466
6.65486111111111,0.41831715210356
6.65486111111111,0.418381877022654
6.65486111111111,0.418446601941748
6.65486111111111,0.418511326860841
6.65486111111111,0.418576051779935
6.67819444444444,0.418640776699029
6.67819444444444,0.418705501618123
6.67819444444444,0.418770226537217
6.67819444444444,0.418834951456311
6.67819444444444,0.418899676375405
6.67819444444444,0.418964401294498
6.67819444444444,0.419029126213592
6.67819444444444,0.419093851132686
6.67819444444444,0.41915857605178
6.67819444444444,0.419223300970874
6.67819444444444,0.419288025889968
6.67819444444444,0.419352750809061
6.67819444444444,0.419417475728155
6.68638888888889,0.419482200647249
6.68638888888889,0.419546925566343
6.68638888888889,0.419611650485437
6.68638888888889,0.419676375404531
6.68638888888889,0.419741100323625
6.68638888888889,0.419805825242718
6.68638888888889,0.419870550161812
6.68638888888889,0.419935275080906
6.68638888888889,0.42
6.68638888888889,0.420064724919094
6.68638888888889,0.420129449838188
6.69416666666667,0.420194174757282
6.69416666666667,0.420258899676375
6.69416666666667,0.420323624595469
6.69416666666667,0.420388349514563
6.69416666666667,0.420453074433657
6.69416666666667,0.420517799352751
6.69416666666667,0.420582524271845
6.69416666666667,0.420647249190938
6.69416666666667,0.420711974110032
6.69416666666667,0.420776699029126
6.69416666666667,0.42084142394822
6.70083333333333,0.420906148867314
6.70083333333333,0.420970873786408
6.70083333333333,0.421035598705502
6.70083333333333,0.421100323624595
6.70083333333333,0.421165048543689
6.70083333333333,0.421229773462783
6.70083333333333,0.421294498381877
6.70083333333333,0.421359223300971
6.70083333333333,0.421423948220065
6.70083333333333,0.421488673139159
6.70083333333333,0.421553398058252
6.70083333333333,0.421618122977346
6.70083333333333,0.42168284789644
6.70138888888889,0.421747572815534
6.70138888888889,0.421812297734628
6.70138888888889,0.421877022653722
6.70138888888889,0.421941747572816
6.70138888888889,0.422006472491909
6.70138888888889,0.422071197411003
6.70138888888889,0.422135922330097
6.70138888888889,0.422200647249191
6.70138888888889,0.422265372168285
6.70138888888889,0.422330097087379
6.70138888888889,0.422394822006472
6.70638888888889,0.422459546925566
6.70638888888889,0.42252427184466
6.76305555555556,0.422588996763754
6.76305555555556,0.422653721682848
6.76305555555556,0.422718446601942
6.76305555555556,0.422783171521036
6.76305555555556,0.422847896440129
6.76305555555556,0.422912621359223
6.76305555555556,0.422977346278317
6.76305555555556,0.423042071197411
6.76305555555556,0.423106796116505
6.76305555555556,0.423171521035599
6.76305555555556,0.423236245954693
6.77861111111111,0.423300970873786
6.77861111111111,0.42336569579288
6.77861111111111,0.423430420711974
6.77861111111111,0.423495145631068
6.77861111111111,0.423559870550162
6.77861111111111,0.423624595469256
6.77861111111111,0.423689320388349
6.77861111111111,0.423754045307443
6.77861111111111,0.423818770226537
6.78222222222222,0.423883495145631
6.78222222222222,0.423948220064725
6.78222222222222,0.424012944983819
6.78222222222222,0.424077669902913
6.78222222222222,0.424142394822006
6.78222222222222,0.4242071197411
6.78222222222222,0.424271844660194
6.78222222222222,0.424336569579288
6.78222222222222,0.424401294498382
6.78222222222222,0.424466019417476
6.78222222222222,0.42453074433657
6.78875,0.424595469255663
6.78875,0.424660194174757
6.78875,0.424724919093851
6.78875,0.424789644012945
6.78875,0.424854368932039
6.78875,0.424919093851133
6.78875,0.424983818770227
6.78875,0.42504854368932
6.78875,0.425113268608414
6.78875,0.425177993527508
6.78875,0.425242718446602
6.78875,0.425307443365696
6.78875,0.42537216828479
6.78875,0.425436893203884
6.78875,0.425501618122977
6.78875,0.425566343042071
6.78875,0.425631067961165
6.78875,0.425695792880259
6.78875,0.425760517799353
6.78875,0.425825242718447
6.78875,0.42588996763754
6.78875,0.425954692556634
6.78875,0.426019417475728
6.78875,0.426084142394822
6.78875,0.426148867313916
6.78875,0.42621359223301
6.78875,0.426278317152104
6.78875,0.426343042071197
6.78875,0.426407766990291
6.79555555555556,0.426472491909385
6.79555555555556,0.426537216828479
6.79555555555556,0.426601941747573
6.79555555555556,0.426666666666667
6.79555555555556,0.426731391585761
6.79555555555556,0.426796116504854
6.80986111111111,0.426860841423948
6.80986111111111,0.426925566343042
6.80986111111111,0.426990291262136
6.80986111111111,0.42705501618123
6.80986111111111,0.427119741100324
6.80986111111111,0.427184466019417
6.80986111111111,0.427249190938511
6.80986111111111,0.427313915857605
6.80986111111111,0.427378640776699
6.80986111111111,0.427443365695793
6.80986111111111,0.427508090614887
6.80986111111111,0.427572815533981
6.80986111111111,0.427637540453074
6.80986111111111,0.427702265372168
6.80986111111111,0.427766990291262
6.81472222222222,0.427831715210356
6.81472222222222,0.42789644012945
6.81472222222222,0.427961165048544
6.81472222222222,0.428025889967638
6.81472222222222,0.428090614886731
6.81472222222222,0.428155339805825
6.81472222222222,0.428220064724919
6.81472222222222,0.428284789644013
6.81472222222222,0.428349514563107
6.81472222222222,0.428414239482201
6.81472222222222,0.428478964401295
6.81472222222222,0.428543689320388
6.81472222222222,0.428608414239482
6.82027777777778,0.428673139158576
6.82027777777778,0.42873786407767
6.82027777777778,0.428802588996764
6.82027777777778,0.428867313915858
6.82736111111111,0.428932038834951
6.82736111111111,0.428996763754045
6.82736111111111,0.429061488673139
6.82736111111111,0.429126213592233
6.82736111111111,0.429190938511327
6.82736111111111,0.429255663430421
6.83125,0.429320388349515
6.83125,0.429385113268608
6.83125,0.429449838187702
6.83125,0.429514563106796
6.83125,0.42957928802589
6.83125,0.429644012944984
6.84708333333333,0.429708737864078
6.84708333333333,0.429773462783172
6.84708333333333,0.429838187702265
6.84708333333333,0.429902912621359
6.84708333333333,0.429967637540453
6.84708333333333,0.430032362459547
6.84708333333333,0.430097087378641
6.84708333333333,0.430161812297735
6.88347222222222,0.430226537216828
6.88347222222222,0.430291262135922
6.88347222222222,0.430355987055016
6.88347222222222,0.43042071197411
6.88347222222222,0.430485436893204
6.88347222222222,0.430550161812298
6.88347222222222,0.430614886731392
6.88347222222222,0.430679611650485
6.88347222222222,0.430744336569579
6.88347222222222,0.430809061488673
6.88347222222222,0.430873786407767
6.88458333333333,0.430938511326861
6.88458333333333,0.431003236245955
6.88458333333333,0.431067961165049
6.88458333333333,0.431132686084142
6.88458333333333,0.431197411003236
6.88458333333333,0.43126213592233
6.88458333333333,0.431326860841424
6.88458333333333,0.431391585760518
6.88458333333333,0.431456310679612
6.88458333333333,0.431521035598706
6.88458333333333,0.431585760517799
6.88930555555556,0.431650485436893
6.88930555555556,0.431715210355987
6.88930555555556,0.431779935275081
6.88930555555556,0.431844660194175
6.88930555555556,0.431909385113269
6.88930555555556,0.431974110032362
6.88930555555556,0.432038834951456
6.88930555555556,0.43210355987055
6.88930555555556,0.432168284789644
6.90847222222222,0.432233009708738
6.90847222222222,0.432297734627832
6.90847222222222,0.432362459546926
6.90847222222222,0.432427184466019
6.90847222222222,0.432491909385113
6.90847222222222,0.432556634304207
6.90847222222222,0.432621359223301
6.90847222222222,0.432686084142395
6.90847222222222,0.432750809061489
6.92236111111111,0.432815533980583
6.92236111111111,0.432880258899676
6.92361111111111,0.43294498381877
6.92361111111111,0.433009708737864
6.92361111111111,0.433074433656958
6.92361111111111,0.433139158576052
6.92361111111111,0.433203883495146
6.92361111111111,0.433268608414239
6.96194444444444,0.433333333333333
6.96194444444444,0.433398058252427
6.96194444444444,0.433462783171521
6.96194444444444,0.433527508090615
6.96194444444444,0.433592233009709
6.96194444444444,0.433656957928803
6.96194444444444,0.433721682847896
6.96194444444444,0.43378640776699
6.96194444444444,0.433851132686084
6.97319444444444,0.433915857605178
6.97319444444444,0.433980582524272
6.99277777777778,0.434045307443366
6.99277777777778,0.43411003236246
6.99277777777778,0.434174757281553
6.99277777777778,0.434239482200647
6.99277777777778,0.434304207119741
6.99277777777778,0.434368932038835
7.01013888888889,0.434433656957929
7.01013888888889,0.434498381877023
7.01013888888889,0.434563106796116
7.01013888888889,0.43462783171521
7.01694444444444,0.434692556634304
7.01694444444444,0.434757281553398
7.01694444444444,0.434822006472492
7.01694444444444,0.434886731391586
7.01694444444444,0.43495145631068
7.01694444444444,0.435016181229773
7.01916666666667,0.435080906148867
7.01916666666667,0.435145631067961
7.01916666666667,0.435210355987055
7.01916666666667,0.435275080906149
7.01916666666667,0.435339805825243
7.01916666666667,0.435404530744337
7.01916666666667,0.43546925566343
7.01916666666667,0.435533980582524
7.01916666666667,0.435598705501618
7.05347222222222,0.435663430420712
7.05347222222222,0.435728155339806
7.05347222222222,0.4357928802589
7.05347222222222,0.435857605177994
7.05347222222222,0.435922330097087
7.05347222222222,0.435987055016181
7.05347222222222,0.436051779935275
7.05347222222222,0.436116504854369
7.05347222222222,0.436181229773463
7.06805555555556,0.436245954692557
7.06805555555556,0.43631067961165
7.06805555555556,0.436375404530744
7.06805555555556,0.436440129449838
7.06805555555556,0.436504854368932
7.06805555555556,0.436569579288026
7.06805555555556,0.43663430420712
7.06805555555556,0.436699029126214
7.06805555555556,0.436763754045307
7.07402777777778,0.436828478964401
7.07402777777778,0.436893203883495
7.07402777777778,0.436957928802589
7.07402777777778,0.437022653721683
7.07402777777778,0.437087378640777
7.07402777777778,0.437152103559871
7.07402777777778,0.437216828478964
7.07402777777778,0.437281553398058
7.07402777777778,0.437346278317152
7.11763888888889,0.437411003236246
7.11763888888889,0.43747572815534
7.11763888888889,0.437540453074434
7.11763888888889,0.437605177993527
7.11763888888889,0.437669902912621
7.11763888888889,0.437734627831715
7.11763888888889,0.437799352750809
7.11763888888889,0.437864077669903
7.11763888888889,0.437928802588997
7.11763888888889,0.437993527508091
7.13416666666667,0.438058252427184
7.13416666666667,0.438122977346278
7.13416666666667,0.438187702265372
7.13416666666667,0.438252427184466
7.13416666666667,0.43831715210356
7.13416666666667,0.438381877022654
7.13416666666667,0.438446601941748
7.13416666666667,0.438511326860841
7.13416666666667,0.438576051779935
7.13416666666667,0.438640776699029
7.13416666666667,0.438705501618123
7.16375,0.438770226537217
7.16375,0.438834951456311
7.16375,0.438899676375405
7.16375,0.438964401294498
7.16375,0.439029126213592
7.16375,0.439093851132686
7.19083333333333,0.43915857605178
7.19083333333333,0.439223300970874
7.19083333333333,0.439288025889968
7.19083333333333,0.439352750809061
7.19083333333333,0.439417475728155
7.19083333333333,0.439482200647249
7.19083333333333,0.439546925566343
7.19083333333333,0.439611650485437
7.19083333333333,0.439676375404531
7.19083333333333,0.439741100323625
7.19083333333333,0.439805825242718
7.19083333333333,0.439870550161812
7.19083333333333,0.439935275080906
7.19083333333333,0.44
7.20152777777778,0.440064724919094
7.20152777777778,0.440129449838188
7.21375,0.440194174757282
7.21375,0.440258899676375
7.21375,0.440323624595469
7.21375,0.440388349514563
7.21375,0.440453074433657
7.21375,0.440517799352751
7.21375,0.440582524271845
7.21375,0.440647249190939
7.21375,0.440711974110032
7.23319444444444,0.440776699029126
7.23319444444444,0.44084142394822
7.23319444444444,0.440906148867314
7.23319444444444,0.440970873786408
7.23319444444444,0.441035598705502
7.23319444444444,0.441100323624595
7.23319444444444,0.441165048543689
7.23319444444444,0.441229773462783
7.23319444444444,0.441294498381877
7.23736111111111,0.441359223300971
7.23736111111111,0.441423948220065
7.23736111111111,0.441488673139159
7.23736111111111,0.441553398058252
7.23736111111111,0.441618122977346
7.23736111111111,0.44168284789644
7.25236111111111,0.441747572815534
7.25236111111111,0.441812297734628
7.25236111111111,0.441877022653722
7.25236111111111,0.441941747572816
7.25236111111111,0.442006472491909
7.25236111111111,0.442071197411003
7.25236111111111,0.442135922330097
7.25236111111111,0.442200647249191
7.25236111111111,0.442265372168285
7.25861111111111,0.442330097087379
7.25861111111111,0.442394822006473
7.295,0.442459546925566
7.295,0.44252427184466
7.295,0.442588996763754
7.295,0.442653721682848
7.295,0.442718446601942
7.295,0.442783171521036
7.295,0.442847896440129
7.295,0.442912621359223
7.295,0.442977346278317
7.295,0.443042071197411
7.295,0.443106796116505
7.295,0.443171521035599
7.30319444444444,0.443236245954693
7.30319444444444,0.443300970873786
7.30319444444444,0.44336569579288
7.30319444444444,0.443430420711974
7.30319444444444,0.443495145631068
7.30319444444444,0.443559870550162
7.30319444444444,0.443624595469256
7.30319444444444,0.44368932038835
7.30319444444444,0.443754045307443
7.30777777777778,0.443818770226537
7.30777777777778,0.443883495145631
7.30777777777778,0.443948220064725
7.30777777777778,0.444012944983819
7.30777777777778,0.444077669902913
7.30777777777778,0.444142394822006
7.30777777777778,0.4442071197411
7.30777777777778,0.444271844660194
7.30972222222222,0.444336569579288
7.30972222222222,0.444401294498382
7.30972222222222,0.444466019417476
7.30972222222222,0.44453074433657
7.30972222222222,0.444595469255663
7.30972222222222,0.444660194174757
7.30972222222222,0.444724919093851
7.30972222222222,0.444789644012945
7.30972222222222,0.444854368932039
7.32013888888889,0.444919093851133
7.32013888888889,0.444983818770227
7.32013888888889,0.44504854368932
7.32013888888889,0.445113268608414
7.32013888888889,0.445177993527508
7.32013888888889,0.445242718446602
7.32013888888889,0.445307443365696
7.32013888888889,0.44537216828479
7.32013888888889,0.445436893203884
7.32013888888889,0.445501618122977
7.32013888888889,0.445566343042071
7.32013888888889,0.445631067961165
7.33333333333333,0.445695792880259
7.33333333333333,0.445760517799353
7.33333333333333,0.445825242718447
7.33333333333333,0.44588996763754
7.33333333333333,0.445954692556634
7.33333333333333,0.446019417475728
7.33333333333333,0.446084142394822
7.33333333333333,0.446148867313916
7.33333333333333,0.44621359223301
7.34805555555556,0.446278317152104
7.34805555555556,0.446343042071197
7.34805555555556,0.446407766990291
7.34805555555556,0.446472491909385
7.34805555555556,0.446537216828479
7.34805555555556,0.446601941747573
7.34805555555556,0.446666666666667
7.34805555555556,0.446731391585761
7.34805555555556,0.446796116504854
7.34805555555556,0.446860841423948
7.34805555555556,0.446925566343042
7.34805555555556,0.446990291262136
7.35361111111111,0.44705501618123
7.35361111111111,0.447119741100324
7.35361111111111,0.447184466019417
7.35361111111111,0.447249190938511
7.35361111111111,0.447313915857605
7.35361111111111,0.447378640776699
7.35361111111111,0.447443365695793
7.35361111111111,0.447508090614887
7.35361111111111,0.447572815533981
7.36152777777778,0.447637540453074
7.36152777777778,0.447702265372168
7.36152777777778,0.447766990291262
7.36152777777778,0.447831715210356
7.36152777777778,0.44789644012945
7.36152777777778,0.447961165048544
7.36152777777778,0.448025889967638
7.36152777777778,0.448090614886731
7.36152777777778,0.448155339805825
7.38416666666667,0.448220064724919
7.38416666666667,0.448284789644013
7.38416666666667,0.448349514563107
7.38416666666667,0.448414239482201
7.38416666666667,0.448478964401294
7.38416666666667,0.448543689320388
7.38416666666667,0.448608414239482
7.38416666666667,0.448673139158576
7.38416666666667,0.44873786407767
7.39138888888889,0.448802588996764
7.39138888888889,0.448867313915858
7.39138888888889,0.448932038834951
7.39138888888889,0.448996763754045
7.39138888888889,0.449061488673139
7.39138888888889,0.449126213592233
7.39138888888889,0.449190938511327
7.39138888888889,0.449255663430421
7.39138888888889,0.449320388349515
7.39138888888889,0.449385113268608
7.39138888888889,0.449449838187702
7.40708333333333,0.449514563106796
7.40708333333333,0.44957928802589
7.40708333333333,0.449644012944984
7.40708333333333,0.449708737864078
7.40708333333333,0.449773462783172
7.40708333333333,0.449838187702265
7.43736111111111,0.449902912621359
7.43736111111111,0.449967637540453
7.43736111111111,0.450032362459547
7.43736111111111,0.450097087378641
7.43736111111111,0.450161812297735
7.43736111111111,0.450226537216828
7.43736111111111,0.450291262135922
7.43736111111111,0.450355987055016
7.43736111111111,0.45042071197411
7.46291666666667,0.450485436893204
7.46291666666667,0.450550161812298
7.46291666666667,0.450614886731392
7.46291666666667,0.450679611650485
7.46291666666667,0.450744336569579
7.46291666666667,0.450809061488673
7.47194444444444,0.450873786407767
7.47194444444444,0.450938511326861
7.48402777777778,0.451003236245955
7.48402777777778,0.451067961165049
7.48402777777778,0.451132686084142
7.48402777777778,0.451197411003236
7.48402777777778,0.45126213592233
7.48402777777778,0.451326860841424
7.48402777777778,0.451391585760518
7.48402777777778,0.451456310679612
7.48402777777778,0.451521035598705
7.48402777777778,0.451585760517799
7.48402777777778,0.451650485436893
7.51305555555556,0.451715210355987
7.51305555555556,0.451779935275081
7.51305555555556,0.451844660194175
7.51305555555556,0.451909385113269
7.51305555555556,0.451974110032362
7.51305555555556,0.452038834951456
7.51305555555556,0.45210355987055
7.51305555555556,0.452168284789644
7.51916666666667,0.452233009708738
7.51916666666667,0.452297734627832
7.51916666666667,0.452362459546926
7.51916666666667,0.452427184466019
7.51916666666667,0.452491909385113
7.51916666666667,0.452556634304207
7.51916666666667,0.452621359223301
7.51916666666667,0.452686084142395
7.53041666666667,0.452750809061489
7.53041666666667,0.452815533980583
7.53041666666667,0.452880258899676
7.53041666666667,0.45294498381877
7.53041666666667,0.453009708737864
7.53041666666667,0.453074433656958
7.53041666666667,0.453139158576052
7.53041666666667,0.453203883495146
7.53041666666667,0.453268608414239
7.555,0.453333333333333
7.555,0.453398058252427
7.555,0.453462783171521
7.555,0.453527508090615
7.555,0.453592233009709
7.555,0.453656957928803
7.555,0.453721682847896
7.555,0.45378640776699
7.555,0.453851132686084
7.555,0.453915857605178
7.60472222222222,0.453980582524272
7.60472222222222,0.454045307443366
7.60472222222222,0.45411003236246
7.60472222222222,0.454174757281553
7.60472222222222,0.454239482200647
7.60472222222222,0.454304207119741
7.60472222222222,0.454368932038835
7.60472222222222,0.454433656957929
7.60472222222222,0.454498381877023
7.64083333333333,0.454563106796117
7.64083333333333,0.45462783171521
7.67277777777778,0.454692556634304
7.67277777777778,0.454757281553398
7.67277777777778,0.454822006472492
7.67277777777778,0.454886731391586
7.67277777777778,0.45495145631068
7.67277777777778,0.455016181229773
7.67277777777778,0.455080906148867
7.67277777777778,0.455145631067961
7.67277777777778,0.455210355987055
7.67277777777778,0.455275080906149
7.67277777777778,0.455339805825243
7.67277777777778,0.455404530744337
7.67277777777778,0.45546925566343
7.67277777777778,0.455533980582524
7.67277777777778,0.455598705501618
7.70736111111111,0.455663430420712
7.70736111111111,0.455728155339806
7.70736111111111,0.4557928802589
7.70736111111111,0.455857605177994
7.70736111111111,0.455922330097087
7.70736111111111,0.455987055016181
7.70736111111111,0.456051779935275
7.70736111111111,0.456116504854369
7.70736111111111,0.456181229773463
7.71736111111111,0.456245954692557
7.71736111111111,0.456310679611651
7.71736111111111,0.456375404530744
7.71736111111111,0.456440129449838
7.71736111111111,0.456504854368932
7.71736111111111,0.456569579288026
7.71736111111111,0.45663430420712
7.71736111111111,0.456699029126214
7.71736111111111,0.456763754045307
7.73638888888889,0.456828478964401
7.73638888888889,0.456893203883495
7.74680555555556,0.456957928802589
7.74680555555556,0.457022653721683
7.74680555555556,0.457087378640777
7.74680555555556,0.457152103559871
7.74680555555556,0.457216828478964
7.74680555555556,0.457281553398058
7.76222222222222,0.457346278317152
7.76222222222222,0.457411003236246
7.79361111111111,0.45747572815534
7.79361111111111,0.457540453074434
7.81041666666667,0.457605177993528
7.81041666666667,0.457669902912621
7.81041666666667,0.457734627831715
7.81041666666667,0.457799352750809
7.81041666666667,0.457864077669903
7.81041666666667,0.457928802588997
7.81041666666667,0.457993527508091
7.81041666666667,0.458058252427184
7.81041666666667,0.458122977346278
7.81041666666667,0.458187702265372
7.81041666666667,0.458252427184466
7.81041666666667,0.45831715210356
7.81041666666667,0.458381877022654
7.81041666666667,0.458446601941748
7.81041666666667,0.458511326860841
7.81611111111111,0.458576051779935
7.81611111111111,0.458640776699029
7.84569444444444,0.458705501618123
7.84569444444444,0.458770226537217
7.84569444444444,0.458834951456311
7.84569444444444,0.458899676375405
7.84569444444444,0.458964401294498
7.84569444444444,0.459029126213592
7.84569444444444,0.459093851132686
7.84569444444444,0.45915857605178
7.84569444444444,0.459223300970874
7.84569444444444,0.459288025889968
7.84569444444444,0.459352750809062
7.84569444444444,0.459417475728155
7.84569444444444,0.459482200647249
7.84569444444444,0.459546925566343
7.84569444444444,0.459611650485437
7.85875,0.459676375404531
7.85875,0.459741100323625
7.85875,0.459805825242718
7.85875,0.459870550161812
7.85875,0.459935275080906
7.85875,0.46
7.85875,0.460064724919094
7.85875,0.460129449838188
7.85875,0.460194174757282
7.87777777777778,0.460258899676375
7.87777777777778,0.460323624595469
7.88708333333333,0.460388349514563
7.88708333333333,0.460453074433657
7.88708333333333,0.460517799352751
7.88708333333333,0.460582524271845
7.88708333333333,0.460647249190939
7.88708333333333,0.460711974110032
7.88708333333333,0.460776699029126
7.88708333333333,0.46084142394822
7.88708333333333,0.460906148867314
7.88708333333333,0.460970873786408
7.88708333333333,0.461035598705502
7.89583333333333,0.461100323624595
7.89583333333333,0.461165048543689
7.90152777777778,0.461229773462783
7.90152777777778,0.461294498381877
7.90152777777778,0.461359223300971
7.90152777777778,0.461423948220065
7.90152777777778,0.461488673139159
7.90152777777778,0.461553398058252
7.90152777777778,0.461618122977346
7.90152777777778,0.46168284789644
7.94708333333333,0.461747572815534
7.94708333333333,0.461812297734628
7.94708333333333,0.461877022653722
7.94708333333333,0.461941747572816
7.94708333333333,0.462006472491909
7.94708333333333,0.462071197411003
7.95805555555556,0.462135922330097
7.95805555555556,0.462200647249191
8.00291666666667,0.462265372168285
8.00291666666667,0.462330097087379
8.00291666666667,0.462394822006472
8.00291666666667,0.462459546925566
8.00541666666667,0.46252427184466
8.00541666666667,0.462588996763754
8.00541666666667,0.462653721682848
8.00541666666667,0.462718446601942
8.00541666666667,0.462783171521036
8.00541666666667,0.462847896440129
8.00541666666667,0.462912621359223
8.00541666666667,0.462977346278317
8.00541666666667,0.463042071197411
8.02055555555556,0.463106796116505
8.02055555555556,0.463171521035599
8.03069444444444,0.463236245954693
8.03069444444444,0.463300970873786
8.08847222222222,0.46336569579288
8.08847222222222,0.463430420711974
8.08847222222222,0.463495145631068
8.08847222222222,0.463559870550162
8.08847222222222,0.463624595469256
8.08847222222222,0.46368932038835
8.08847222222222,0.463754045307443
8.08847222222222,0.463818770226537
8.08847222222222,0.463883495145631
8.11208333333333,0.463948220064725
8.11208333333333,0.464012944983819
8.11208333333333,0.464077669902913
8.11208333333333,0.464142394822006
8.11208333333333,0.4642071197411
8.11208333333333,0.464271844660194
8.11208333333333,0.464336569579288
8.11208333333333,0.464401294498382
8.11333333333333,0.464466019417476
8.11333333333333,0.46453074433657
8.11333333333333,0.464595469255663
8.11333333333333,0.464660194174757
8.11333333333333,0.464724919093851
8.11333333333333,0.464789644012945
8.11333333333333,0.464854368932039
8.11333333333333,0.464919093851133
8.11333333333333,0.464983818770227
8.11333333333333,0.46504854368932
8.11333333333333,0.465113268608414
8.11388888888889,0.465177993527508
8.11388888888889,0.465242718446602
8.11388888888889,0.465307443365696
8.11388888888889,0.46537216828479
8.11388888888889,0.465436893203883
8.11388888888889,0.465501618122977
8.11388888888889,0.465566343042071
8.11388888888889,0.465631067961165
8.11861111111111,0.465695792880259
8.11861111111111,0.465760517799353
8.14513888888889,0.465825242718447
8.14513888888889,0.46588996763754
8.14513888888889,0.465954692556634
8.14513888888889,0.466019417475728
8.14513888888889,0.466084142394822
8.14513888888889,0.466148867313916
8.16819444444444,0.46621359223301
8.16819444444444,0.466278317152104
8.16819444444444,0.466343042071197
8.16819444444444,0.466407766990291
8.16819444444444,0.466472491909385
8.16819444444444,0.466537216828479
8.16819444444444,0.466601941747573
8.16819444444444,0.466666666666667
8.16819444444444,0.46673139158576
8.16819444444444,0.466796116504854
8.16819444444444,0.466860841423948
8.21652777777778,0.466925566343042
8.21652777777778,0.466990291262136
8.21652777777778,0.46705501618123
8.21652777777778,0.467119741100324
8.21652777777778,0.467184466019417
8.21652777777778,0.467249190938511
8.21652777777778,0.467313915857605
8.21652777777778,0.467378640776699
8.21652777777778,0.467443365695793
8.22,0.467508090614887
8.22,0.467572815533981
8.22,0.467637540453074
8.22,0.467702265372168
8.22,0.467766990291262
8.22,0.467831715210356
8.22,0.46789644012945
8.22,0.467961165048544
8.22,0.468025889967638
8.22819444444444,0.468090614886731
8.22819444444444,0.468155339805825
8.22819444444444,0.468220064724919
8.22819444444444,0.468284789644013
8.22819444444444,0.468349514563107
8.22819444444444,0.468414239482201
8.22847222222222,0.468478964401294
8.22847222222222,0.468543689320388
8.22847222222222,0.468608414239482
8.22847222222222,0.468673139158576
8.22847222222222,0.46873786407767
8.22847222222222,0.468802588996764
8.22847222222222,0.468867313915858
8.22847222222222,0.468932038834951
8.22847222222222,0.468996763754045
8.22847222222222,0.469061488673139
8.22847222222222,0.469126213592233
8.23194444444444,0.469190938511327
8.23194444444444,0.469255663430421
8.23194444444444,0.469320388349515
8.23194444444444,0.469385113268608
8.23194444444444,0.469449838187702
8.23194444444444,0.469514563106796
8.24625,0.46957928802589
8.24625,0.469644012944984
8.25888888888889,0.469708737864078
8.25888888888889,0.469773462783172
8.25888888888889,0.469838187702265
8.25888888888889,0.469902912621359
8.25888888888889,0.469967637540453
8.25888888888889,0.470032362459547
8.26305555555555,0.470097087378641
8.26305555555555,0.470161812297735
8.26305555555555,0.470226537216828
8.26305555555555,0.470291262135922
8.26305555555555,0.470355987055016
8.26305555555555,0.47042071197411
8.26305555555555,0.470485436893204
8.26305555555555,0.470550161812298
8.26305555555555,0.470614886731392
8.26305555555555,0.470679611650485
8.26305555555555,0.470744336569579
8.26305555555555,0.470809061488673
8.26305555555555,0.470873786407767
8.26305555555555,0.470938511326861
8.26305555555555,0.471003236245955
8.30763888888889,0.471067961165049
8.30763888888889,0.471132686084142
8.32013888888889,0.471197411003236
8.32013888888889,0.47126213592233
8.32013888888889,0.471326860841424
8.32013888888889,0.471391585760518
8.32013888888889,0.471456310679612
8.32013888888889,0.471521035598706
8.32013888888889,0.471585760517799
8.32013888888889,0.471650485436893
8.32013888888889,0.471715210355987
8.32013888888889,0.471779935275081
8.33597222222222,0.471844660194175
8.33597222222222,0.471909385113269
8.33597222222222,0.471974110032362
8.33597222222222,0.472038834951456
8.33597222222222,0.47210355987055
8.33597222222222,0.472168284789644
8.33597222222222,0.472233009708738
8.33597222222222,0.472297734627832
8.33597222222222,0.472362459546926
8.33597222222222,0.472427184466019
8.33597222222222,0.472491909385113
8.33597222222222,0.472556634304207
8.33597222222222,0.472621359223301
8.33597222222222,0.472686084142395
8.34541666666667,0.472750809061489
8.34541666666667,0.472815533980583
8.34541666666667,0.472880258899676
8.34541666666667,0.47294498381877
8.34541666666667,0.473009708737864
8.34541666666667,0.473074433656958
8.34541666666667,0.473139158576052
8.34541666666667,0.473203883495146
8.34541666666667,0.473268608414239
8.34638888888889,0.473333333333333
8.34638888888889,0.473398058252427
8.34638888888889,0.473462783171521
8.34638888888889,0.473527508090615
8.34638888888889,0.473592233009709
8.34638888888889,0.473656957928803
8.34638888888889,0.473721682847896
8.34638888888889,0.47378640776699
8.34638888888889,0.473851132686084
8.36513888888889,0.473915857605178
8.36513888888889,0.473980582524272
8.36513888888889,0.474045307443366
8.36513888888889,0.47411003236246
8.36513888888889,0.474174757281553
8.36513888888889,0.474239482200647
8.36513888888889,0.474304207119741
8.36513888888889,0.474368932038835
8.36513888888889,0.474433656957929
8.36930555555556,0.474498381877023
8.36930555555556,0.474563106796117
8.36930555555556,0.47462783171521
8.36930555555556,0.474692556634304
8.36930555555556,0.474757281553398
8.36930555555556,0.474822006472492
8.36930555555556,0.474886731391586
8.36930555555556,0.47495145631068
8.36930555555556,0.475016181229773
8.36930555555556,0.475080906148867
8.36930555555556,0.475145631067961
8.37222222222222,0.475210355987055
8.37222222222222,0.475275080906149
8.37222222222222,0.475339805825243
8.37222222222222,0.475404530744337
8.37222222222222,0.47546925566343
8.37222222222222,0.475533980582524
8.37222222222222,0.475598705501618
8.37222222222222,0.475663430420712
8.37222222222222,0.475728155339806
8.37222222222222,0.4757928802589
8.37222222222222,0.475857605177994
8.38597222222222,0.475922330097087
8.38597222222222,0.475987055016181
8.38597222222222,0.476051779935275
8.38597222222222,0.476116504854369
8.38597222222222,0.476181229773463
8.38597222222222,0.476245954692557
8.38597222222222,0.47631067961165
8.38597222222222,0.476375404530744
8.38597222222222,0.476440129449838
8.40569444444444,0.476504854368932
8.40569444444444,0.476569579288026
8.40569444444444,0.47663430420712
8.40569444444444,0.476699029126214
8.40569444444444,0.476763754045307
8.40569444444444,0.476828478964401
8.40569444444444,0.476893203883495
8.40569444444444,0.476957928802589
8.40888888888889,0.477022653721683
8.40888888888889,0.477087378640777
8.40888888888889,0.477152103559871
8.40888888888889,0.477216828478964
8.40888888888889,0.477281553398058
8.40888888888889,0.477346278317152
8.40888888888889,0.477411003236246
8.40888888888889,0.47747572815534
8.42222222222222,0.477540453074434
8.42222222222222,0.477605177993528
8.42222222222222,0.477669902912621
8.42222222222222,0.477734627831715
8.42222222222222,0.477799352750809
8.42222222222222,0.477864077669903
8.42222222222222,0.477928802588997
8.42222222222222,0.477993527508091
8.42222222222222,0.478058252427184
8.42444444444445,0.478122977346278
8.42444444444445,0.478187702265372
8.42444444444445,0.478252427184466
8.42444444444445,0.47831715210356
8.42444444444445,0.478381877022654
8.42444444444445,0.478446601941748
8.42444444444445,0.478511326860841
8.42444444444445,0.478576051779935
8.42444444444445,0.478640776699029
8.45486111111111,0.478705501618123
8.45486111111111,0.478770226537217
8.45486111111111,0.478834951456311
8.45486111111111,0.478899676375405
8.45486111111111,0.478964401294498
8.45486111111111,0.479029126213592
8.45486111111111,0.479093851132686
8.45486111111111,0.47915857605178
8.45486111111111,0.479223300970874
8.45902777777778,0.479288025889968
8.45902777777778,0.479352750809061
8.45902777777778,0.479417475728155
8.45902777777778,0.479482200647249
8.45902777777778,0.479546925566343
8.45902777777778,0.479611650485437
8.45902777777778,0.479676375404531
8.45902777777778,0.479741100323625
8.47319444444445,0.479805825242718
8.47319444444445,0.479870550161812
8.47319444444445,0.479935275080906
8.47319444444445,0.48
8.47319444444445,0.480064724919094
8.47319444444445,0.480129449838188
8.47319444444445,0.480194174757282
8.47319444444445,0.480258899676375
8.47319444444445,0.480323624595469
8.48180555555555,0.480388349514563
8.48180555555555,0.480453074433657
8.48180555555555,0.480517799352751
8.48180555555555,0.480582524271845
8.48180555555555,0.480647249190938
8.48180555555555,0.480711974110032
8.48180555555555,0.480776699029126
8.48180555555555,0.48084142394822
8.48180555555555,0.480906148867314
8.52013888888889,0.480970873786408
8.52013888888889,0.481035598705502
8.52013888888889,0.481100323624595
8.52013888888889,0.481165048543689
8.52013888888889,0.481229773462783
8.52013888888889,0.481294498381877
8.52013888888889,0.481359223300971
8.52013888888889,0.481423948220065
8.52013888888889,0.481488673139159
8.52013888888889,0.481553398058252
8.52013888888889,0.481618122977346
8.52013888888889,0.48168284789644
8.52013888888889,0.481747572815534
8.52013888888889,0.481812297734628
8.52013888888889,0.481877022653722
8.52013888888889,0.481941747572816
8.52013888888889,0.482006472491909
8.52013888888889,0.482071197411003
8.52013888888889,0.482135922330097
8.52819444444444,0.482200647249191
8.52819444444444,0.482265372168285
8.53722222222222,0.482330097087379
8.53722222222222,0.482394822006472
8.53722222222222,0.482459546925566
8.53722222222222,0.48252427184466
8.53722222222222,0.482588996763754
8.53722222222222,0.482653721682848
8.53722222222222,0.482718446601942
8.53722222222222,0.482783171521036
8.53722222222222,0.482847896440129
8.54430555555555,0.482912621359223
8.54430555555555,0.482977346278317
8.54430555555555,0.483042071197411
8.54430555555555,0.483106796116505
8.54430555555555,0.483171521035599
8.54430555555555,0.483236245954693
8.54430555555555,0.483300970873786
8.54430555555555,0.48336569579288
8.54430555555555,0.483430420711974
8.54986111111111,0.483495145631068
8.54986111111111,0.483559870550162
8.54986111111111,0.483624595469256
8.54986111111111,0.483689320388349
8.54986111111111,0.483754045307443
8.54986111111111,0.483818770226537
8.55430555555555,0.483883495145631
8.55430555555555,0.483948220064725
8.55430555555555,0.484012944983819
8.55430555555555,0.484077669902913
8.67736111111111,0.484142394822006
8.67736111111111,0.4842071197411
8.67736111111111,0.484271844660194
8.67736111111111,0.484336569579288
8.67736111111111,0.484401294498382
8.67736111111111,0.484466019417476
8.67736111111111,0.48453074433657
8.67736111111111,0.484595469255663
8.67736111111111,0.484660194174757
8.67736111111111,0.484724919093851
8.70097222222222,0.484789644012945
8.70097222222222,0.484854368932039
8.70277777777778,0.484919093851133
8.70277777777778,0.484983818770227
8.70277777777778,0.48504854368932
8.70277777777778,0.485113268608414
8.70277777777778,0.485177993527508
8.70277777777778,0.485242718446602
8.70277777777778,0.485307443365696
8.70277777777778,0.48537216828479
8.70277777777778,0.485436893203884
8.74972222222222,0.485501618122977
8.74972222222222,0.485566343042071
8.74972222222222,0.485631067961165
8.74972222222222,0.485695792880259
8.74972222222222,0.485760517799353
8.74972222222222,0.485825242718447
8.74972222222222,0.48588996763754
8.74972222222222,0.485954692556634
8.74972222222222,0.486019417475728
8.76236111111111,0.486084142394822
8.76236111111111,0.486148867313916
8.76236111111111,0.48621359223301
8.76236111111111,0.486278317152104
8.76236111111111,0.486343042071197
8.76236111111111,0.486407766990291
8.76236111111111,0.486472491909385
8.76236111111111,0.486537216828479
8.76236111111111,0.486601941747573
8.76236111111111,0.486666666666667
8.76236111111111,0.486731391585761
8.77472222222222,0.486796116504854
8.77472222222222,0.486860841423948
8.77472222222222,0.486925566343042
8.77472222222222,0.486990291262136
8.77472222222222,0.48705501618123
8.77472222222222,0.487119741100324
8.775,0.487184466019417
8.775,0.487249190938511
8.83611111111111,0.487313915857605
8.83611111111111,0.487378640776699
8.83611111111111,0.487443365695793
8.83611111111111,0.487508090614887
8.83611111111111,0.487572815533981
8.83611111111111,0.487637540453074
8.83611111111111,0.487702265372168
8.83611111111111,0.487766990291262
8.83611111111111,0.487831715210356
8.88402777777778,0.48789644012945
8.88402777777778,0.487961165048544
8.88402777777778,0.488025889967638
8.88402777777778,0.488090614886731
8.88402777777778,0.488155339805825
8.88402777777778,0.488220064724919
8.88402777777778,0.488284789644013
8.88402777777778,0.488349514563107
8.88402777777778,0.488414239482201
8.88402777777778,0.488478964401295
8.91055555555556,0.488543689320388
8.91055555555556,0.488608414239482
8.91055555555556,0.488673139158576
8.91055555555556,0.48873786407767
8.91055555555556,0.488802588996764
8.91055555555556,0.488867313915858
8.91236111111111,0.488932038834951
8.91236111111111,0.488996763754045
8.9225,0.489061488673139
8.9225,0.489126213592233
8.9225,0.489190938511327
8.9225,0.489255663430421
8.9225,0.489320388349515
8.9225,0.489385113268608
8.9225,0.489449838187702
8.9225,0.489514563106796
8.9225,0.48957928802589
8.9225,0.489644012944984
8.9225,0.489708737864078
8.97486111111111,0.489773462783172
8.97486111111111,0.489838187702265
8.97486111111111,0.489902912621359
8.97486111111111,0.489967637540453
8.97486111111111,0.490032362459547
8.97486111111111,0.490097087378641
8.97486111111111,0.490161812297735
8.97486111111111,0.490226537216828
8.97722222222222,0.490291262135922
8.97722222222222,0.490355987055016
8.97722222222222,0.49042071197411
8.97722222222222,0.490485436893204
8.97722222222222,0.490550161812298
8.97722222222222,0.490614886731392
8.97722222222222,0.490679611650485
8.97722222222222,0.490744336569579
8.97722222222222,0.490809061488673
8.97722222222222,0.490873786407767
8.97722222222222,0.490938511326861
8.97916666666667,0.491003236245955
8.97916666666667,0.491067961165049
8.97916666666667,0.491132686084142
8.97916666666667,0.491197411003236
9.03902777777778,0.49126213592233
9.03902777777778,0.491326860841424
9.03902777777778,0.491391585760518
9.03902777777778,0.491456310679612
9.03902777777778,0.491521035598706
9.03902777777778,0.491585760517799
9.07152777777778,0.491650485436893
9.07152777777778,0.491715210355987
9.14847222222222,0.491779935275081
9.14847222222222,0.491844660194175
9.14847222222222,0.491909385113269
9.14847222222222,0.491974110032362
9.14847222222222,0.492038834951456
9.14847222222222,0.49210355987055
9.16027777777778,0.492168284789644
9.16027777777778,0.492233009708738
9.16027777777778,0.492297734627832
9.16027777777778,0.492362459546926
9.16027777777778,0.492427184466019
9.16027777777778,0.492491909385113
9.16027777777778,0.492556634304207
9.16027777777778,0.492621359223301
9.16027777777778,0.492686084142395
9.16027777777778,0.492750809061489
9.16027777777778,0.492815533980583
9.18402777777778,0.492880258899676
9.18402777777778,0.49294498381877
9.18402777777778,0.493009708737864
9.18402777777778,0.493074433656958
9.18402777777778,0.493139158576052
9.18402777777778,0.493203883495146
9.18402777777778,0.493268608414239
9.18402777777778,0.493333333333333
9.18402777777778,0.493398058252427
9.18666666666667,0.493462783171521
9.18666666666667,0.493527508090615
9.18666666666667,0.493592233009709
9.18666666666667,0.493656957928803
9.18666666666667,0.493721682847896
9.18666666666667,0.49378640776699
9.18666666666667,0.493851132686084
9.18666666666667,0.493915857605178
9.18666666666667,0.493980582524272
9.18666666666667,0.494045307443366
9.18666666666667,0.49411003236246
9.19180555555556,0.494174757281553
9.19180555555556,0.494239482200647
9.19180555555556,0.494304207119741
9.19180555555556,0.494368932038835
9.19180555555556,0.494433656957929
9.19180555555556,0.494498381877023
9.19180555555556,0.494563106796116
9.19180555555556,0.49462783171521
9.2,0.494692556634304
9.2,0.494757281553398
9.2,0.494822006472492
9.2,0.494886731391586
9.2,0.49495145631068
9.2,0.495016181229773
9.2,0.495080906148867
9.2,0.495145631067961
9.20958333333333,0.495210355987055
9.20958333333333,0.495275080906149
9.20958333333333,0.495339805825243
9.20958333333333,0.495404530744337
9.20958333333333,0.49546925566343
9.20958333333333,0.495533980582524
9.21944444444444,0.495598705501618
9.21944444444444,0.495663430420712
9.21944444444444,0.495728155339806
9.21944444444444,0.4957928802589
9.21944444444444,0.495857605177994
9.21944444444444,0.495922330097087
9.21944444444444,0.495987055016181
9.21944444444444,0.496051779935275
9.21944444444444,0.496116504854369
9.24625,0.496181229773463
9.24625,0.496245954692557
9.24625,0.49631067961165
9.24625,0.496375404530744
9.24625,0.496440129449838
9.24625,0.496504854368932
9.24625,0.496569579288026
9.24625,0.49663430420712
9.24625,0.496699029126214
9.24625,0.496763754045307
9.27638888888889,0.496828478964401
9.27638888888889,0.496893203883495
9.27638888888889,0.496957928802589
9.27638888888889,0.497022653721683
9.27638888888889,0.497087378640777
9.27638888888889,0.497152103559871
9.27638888888889,0.497216828478964
9.27638888888889,0.497281553398058
9.27638888888889,0.497346278317152
9.31152777777778,0.497411003236246
9.31152777777778,0.49747572815534
9.31152777777778,0.497540453074434
9.31152777777778,0.497605177993527
9.3375,0.497669902912621
9.3375,0.497734627831715
9.35194444444445,0.497799352750809
9.35194444444445,0.497864077669903
9.35194444444445,0.497928802588997
9.35194444444445,0.497993527508091
9.35194444444445,0.498058252427184
9.35194444444445,0.498122977346278
9.35194444444445,0.498187702265372
9.35194444444445,0.498252427184466
9.35194444444445,0.49831715210356
9.35527777777778,0.498381877022654
9.35527777777778,0.498446601941748
9.35527777777778,0.498511326860841
9.35527777777778,0.498576051779935
9.35527777777778,0.498640776699029
9.35527777777778,0.498705501618123
9.35527777777778,0.498770226537217
9.35527777777778,0.498834951456311
9.35527777777778,0.498899676375405
9.35527777777778,0.498964401294498
9.35527777777778,0.499029126213592
9.37611111111111,0.499093851132686
9.37611111111111,0.49915857605178
9.37611111111111,0.499223300970874
9.37611111111111,0.499288025889968
9.37611111111111,0.499352750809061
9.37611111111111,0.499417475728155
9.37847222222222,0.499482200647249
9.37847222222222,0.499546925566343
9.37847222222222,0.499611650485437
9.37847222222222,0.499676375404531
9.37847222222222,0.499741100323625
9.37847222222222,0.499805825242718
9.37847222222222,0.499870550161812
9.37847222222222,0.499935275080906
9.37847222222222,0.5
9.37847222222222,0.500064724919094
9.37847222222222,0.500129449838188
9.39263888888889,0.500194174757282
9.39263888888889,0.500258899676375
9.39263888888889,0.500323624595469
9.39263888888889,0.500388349514563
9.39263888888889,0.500453074433657
9.39263888888889,0.500517799352751
9.39263888888889,0.500582524271845
9.39263888888889,0.500647249190939
9.39375,0.500711974110032
9.39375,0.500776699029126
9.39375,0.50084142394822
9.39375,0.500906148867314
9.39375,0.500970873786408
9.39375,0.501035598705502
9.44652777777778,0.501100323624595
9.44652777777778,0.501165048543689
9.44652777777778,0.501229773462783
9.44652777777778,0.501294498381877
9.44652777777778,0.501359223300971
9.44652777777778,0.501423948220065
9.44680555555555,0.501488673139159
9.44680555555555,0.501553398058252
9.44680555555555,0.501618122977346
9.44680555555555,0.50168284789644
9.44680555555555,0.501747572815534
9.44680555555555,0.501812297734628
9.44680555555555,0.501877022653722
9.44680555555555,0.501941747572816
9.44680555555555,0.502006472491909
9.45819444444444,0.502071197411003
9.45819444444444,0.502135922330097
9.45819444444444,0.502200647249191
9.45819444444444,0.502265372168285
9.45819444444444,0.502330097087379
9.45819444444444,0.502394822006472
9.45819444444444,0.502459546925566
9.45819444444444,0.50252427184466
9.45819444444444,0.502588996763754
9.49472222222222,0.502653721682848
9.49472222222222,0.502718446601942
9.49472222222222,0.502783171521036
9.49472222222222,0.50284789644013
9.49472222222222,0.502912621359223
9.49472222222222,0.502977346278317
9.49472222222222,0.503042071197411
9.49472222222222,0.503106796116505
9.49472222222222,0.503171521035599
9.49472222222222,0.503236245954693
9.50902777777778,0.503300970873786
9.50902777777778,0.50336569579288
9.50902777777778,0.503430420711974
9.50902777777778,0.503495145631068
9.50902777777778,0.503559870550162
9.50902777777778,0.503624595469256
9.50902777777778,0.503689320388349
9.50902777777778,0.503754045307443
9.50902777777778,0.503818770226537
9.56055555555556,0.503883495145631
9.56055555555556,0.503948220064725
9.56055555555556,0.504012944983819
9.56055555555556,0.504077669902913
9.58013888888889,0.504142394822007
9.58013888888889,0.5042071197411
9.58013888888889,0.504271844660194
9.58013888888889,0.504336569579288
9.58013888888889,0.504401294498382
9.58013888888889,0.504466019417476
9.58013888888889,0.50453074433657
9.58013888888889,0.504595469255663
9.58013888888889,0.504660194174757
9.58708333333333,0.504724919093851
9.58708333333333,0.504789644012945
9.58708333333333,0.504854368932039
9.58708333333333,0.504919093851133
9.58708333333333,0.504983818770227
9.58708333333333,0.50504854368932
9.58708333333333,0.505113268608414
9.58708333333333,0.505177993527508
9.58930555555555,0.505242718446602
9.58930555555555,0.505307443365696
9.58930555555555,0.50537216828479
9.58930555555555,0.505436893203884
9.58930555555555,0.505501618122977
9.58930555555555,0.505566343042071
9.58930555555555,0.505631067961165
9.58930555555555,0.505695792880259
9.58930555555555,0.505760517799353
9.61916666666667,0.505825242718447
9.61916666666667,0.50588996763754
9.61916666666667,0.505954692556634
9.61916666666667,0.506019417475728
9.61916666666667,0.506084142394822
9.61916666666667,0.506148867313916
9.61916666666667,0.50621359223301
9.61916666666667,0.506278317152104
9.61916666666667,0.506343042071197
9.66625,0.506407766990291
9.66625,0.506472491909385
9.72944444444444,0.506537216828479
9.72944444444444,0.506601941747573
9.72944444444444,0.506666666666667
9.72944444444444,0.506731391585761
9.72944444444444,0.506796116504854
9.72944444444444,0.506860841423948
9.75111111111111,0.506925566343042
9.75111111111111,0.506990291262136
9.75111111111111,0.50705501618123
9.75111111111111,0.507119741100324
9.75111111111111,0.507184466019417
9.75111111111111,0.507249190938511
9.75111111111111,0.507313915857605
9.75111111111111,0.507378640776699
9.75111111111111,0.507443365695793
9.75111111111111,0.507508090614887
9.77569444444444,0.507572815533981
9.77569444444444,0.507637540453074
9.77569444444444,0.507702265372168
9.77569444444444,0.507766990291262
9.77569444444444,0.507831715210356
9.77569444444444,0.50789644012945
9.77569444444444,0.507961165048544
9.77569444444444,0.508025889967638
9.77569444444444,0.508090614886731
9.77569444444444,0.508155339805825
9.77569444444444,0.508220064724919
9.77569444444444,0.508284789644013
9.77569444444444,0.508349514563107
9.77569444444444,0.508414239482201
9.77569444444444,0.508478964401294
9.77569444444444,0.508543689320388
9.77569444444444,0.508608414239482
9.77569444444444,0.508673139158576
9.77569444444444,0.50873786407767
9.77569444444444,0.508802588996764
9.77569444444444,0.508867313915858
9.77569444444444,0.508932038834951
9.77569444444444,0.508996763754045
9.77569444444444,0.509061488673139
9.77569444444444,0.509126213592233
9.77569444444444,0.509190938511327
9.77569444444444,0.509255663430421
9.77569444444444,0.509320388349515
9.77569444444444,0.509385113268608
9.79902777777778,0.509449838187702
9.79902777777778,0.509514563106796
9.83,0.50957928802589
9.83,0.509644012944984
9.83,0.509708737864078
9.83,0.509773462783171
9.83,0.509838187702265
9.83,0.509902912621359
9.88569444444444,0.509967637540453
9.88569444444444,0.510032362459547
9.88569444444444,0.510097087378641
9.88569444444444,0.510161812297735
9.88569444444444,0.510226537216828
9.88569444444444,0.510291262135922
9.89194444444444,0.510355987055016
9.89194444444444,0.51042071197411
9.89194444444444,0.510485436893204
9.89194444444444,0.510550161812298
9.89194444444444,0.510614886731392
9.89194444444444,0.510679611650485
9.89194444444444,0.510744336569579
9.89194444444444,0.510809061488673
9.89194444444444,0.510873786407767
9.89194444444444,0.510938511326861
9.89194444444444,0.511003236245955
9.89194444444444,0.511067961165048
9.89194444444444,0.511132686084142
9.89194444444444,0.511197411003236
9.89194444444444,0.51126213592233
9.89194444444444,0.511326860841424
9.89194444444444,0.511391585760518
9.89194444444444,0.511456310679612
9.89194444444444,0.511521035598706
9.89194444444444,0.511585760517799
9.89194444444444,0.511650485436893
9.89194444444444,0.511715210355987
9.89194444444444,0.511779935275081
9.89194444444444,0.511844660194175
9.89194444444444,0.511909385113269
9.89194444444444,0.511974110032362
9.89194444444444,0.512038834951456
9.89805555555555,0.51210355987055
9.89805555555555,0.512168284789644
9.89805555555555,0.512233009708738
9.89805555555555,0.512297734627832
9.89805555555555,0.512362459546926
9.89805555555555,0.512427184466019
9.89805555555555,0.512491909385113
9.89805555555555,0.512556634304207
9.905,0.512621359223301
9.905,0.512686084142395
9.905,0.512750809061489
9.905,0.512815533980583
9.905,0.512880258899676
9.905,0.51294498381877
9.92527777777778,0.513009708737864
9.92527777777778,0.513074433656958
9.92527777777778,0.513139158576052
9.92527777777778,0.513203883495146
9.92527777777778,0.513268608414239
9.92527777777778,0.513333333333333
9.92527777777778,0.513398058252427
9.92527777777778,0.513462783171521
9.92527777777778,0.513527508090615
9.96305555555556,0.513592233009709
9.96305555555556,0.513656957928803
9.96305555555556,0.513721682847896
9.96305555555556,0.51378640776699
9.96305555555556,0.513851132686084
9.96305555555556,0.513915857605178
9.99208333333333,0.513980582524272
9.99208333333333,0.514045307443366
10.0152777777778,0.51411003236246
10.0152777777778,0.514174757281553
10.0152777777778,0.514239482200647
10.0152777777778,0.514304207119741
10.0152777777778,0.514368932038835
10.0152777777778,0.514433656957929
10.0234722222222,0.514498381877023
10.0234722222222,0.514563106796116
10.0234722222222,0.51462783171521
10.0234722222222,0.514692556634304
10.0234722222222,0.514757281553398
10.0234722222222,0.514822006472492
10.0234722222222,0.514886731391586
10.0234722222222,0.51495145631068
10.0234722222222,0.515016181229773
10.0255555555556,0.515080906148867
10.0255555555556,0.515145631067961
10.0255555555556,0.515210355987055
10.0255555555556,0.515275080906149
10.0255555555556,0.515339805825243
10.0255555555556,0.515404530744337
10.0255555555556,0.51546925566343
10.0255555555556,0.515533980582524
10.0255555555556,0.515598705501618
10.0622222222222,0.515663430420712
10.0622222222222,0.515728155339806
10.0720833333333,0.5157928802589
10.0720833333333,0.515857605177994
10.0948611111111,0.515922330097087
10.0948611111111,0.515987055016181
10.0948611111111,0.516051779935275
10.0948611111111,0.516116504854369
10.0948611111111,0.516181229773463
10.0948611111111,0.516245954692557
10.0948611111111,0.51631067961165
10.0948611111111,0.516375404530744
10.0948611111111,0.516440129449838
10.0948611111111,0.516504854368932
10.0948611111111,0.516569579288026
10.0948611111111,0.51663430420712
10.0948611111111,0.516699029126214
10.1729166666667,0.516763754045307
10.1729166666667,0.516828478964401
10.1729166666667,0.516893203883495
10.1729166666667,0.516957928802589
10.1729166666667,0.517022653721683
10.1729166666667,0.517087378640777
10.1729166666667,0.517152103559871
10.1729166666667,0.517216828478964
10.1729166666667,0.517281553398058
10.1744444444444,0.517346278317152
10.1744444444444,0.517411003236246
10.2044444444444,0.51747572815534
10.2044444444444,0.517540453074434
10.2479166666667,0.517605177993527
10.2479166666667,0.517669902912621
10.2509722222222,0.517734627831715
10.2509722222222,0.517799352750809
10.3501388888889,0.517864077669903
10.3501388888889,0.517928802588997
10.3501388888889,0.517993527508091
10.3501388888889,0.518058252427185
10.3501388888889,0.518122977346278
10.3501388888889,0.518187702265372
10.3501388888889,0.518252427184466
10.3501388888889,0.51831715210356
10.3501388888889,0.518381877022654
10.3501388888889,0.518446601941748
10.3501388888889,0.518511326860841
10.3501388888889,0.518576051779935
10.3501388888889,0.518640776699029
10.3501388888889,0.518705501618123
10.3501388888889,0.518770226537217
10.3726388888889,0.518834951456311
10.3726388888889,0.518899676375405
10.4697222222222,0.518964401294498
10.4697222222222,0.519029126213592
10.4697222222222,0.519093851132686
10.4697222222222,0.51915857605178
10.4697222222222,0.519223300970874
10.4697222222222,0.519288025889968
10.4697222222222,0.519352750809062
10.4697222222222,0.519417475728155
10.4697222222222,0.519482200647249
10.4697222222222,0.519546925566343
10.4697222222222,0.519611650485437
10.4697222222222,0.519676375404531
10.4711111111111,0.519741100323625
10.4711111111111,0.519805825242718
10.4711111111111,0.519870550161812
10.4711111111111,0.519935275080906
10.4711111111111,0.52
10.4711111111111,0.520064724919094
10.4711111111111,0.520129449838188
10.4711111111111,0.520194174757282
10.4970833333333,0.520258899676375
10.4970833333333,0.520323624595469
10.4970833333333,0.520388349514563
10.4970833333333,0.520453074433657
10.4970833333333,0.520517799352751
10.4970833333333,0.520582524271845
10.4970833333333,0.520647249190939
10.4970833333333,0.520711974110032
10.4970833333333,0.520776699029126
10.5229166666667,0.52084142394822
10.5229166666667,0.520906148867314
10.5229166666667,0.520970873786408
10.5229166666667,0.521035598705502
10.5229166666667,0.521100323624595
10.5229166666667,0.521165048543689
10.5458333333333,0.521229773462783
10.5458333333333,0.521294498381877
10.5458333333333,0.521359223300971
10.5458333333333,0.521423948220065
10.5458333333333,0.521488673139159
10.5458333333333,0.521553398058252
10.5458333333333,0.521618122977346
10.5458333333333,0.52168284789644
10.5458333333333,0.521747572815534
10.5458333333333,0.521812297734628
10.5458333333333,0.521877022653722
10.5458333333333,0.521941747572816
10.5458333333333,0.522006472491909
10.5458333333333,0.522071197411003
10.5458333333333,0.522135922330097
10.5458333333333,0.522200647249191
10.5458333333333,0.522265372168285
10.5458333333333,0.522330097087379
10.5458333333333,0.522394822006472
10.5458333333333,0.522459546925566
10.5458333333333,0.52252427184466
10.5458333333333,0.522588996763754
10.5458333333333,0.522653721682848
10.5458333333333,0.522718446601942
10.5458333333333,0.522783171521036
10.5458333333333,0.522847896440129
10.5458333333333,0.522912621359223
10.5458333333333,0.522977346278317
10.5458333333333,0.523042071197411
10.5458333333333,0.523106796116505
10.5458333333333,0.523171521035599
10.5458333333333,0.523236245954693
10.5458333333333,0.523300970873786
10.5458333333333,0.52336569579288
10.5458333333333,0.523430420711974
10.5458333333333,0.523495145631068
10.5458333333333,0.523559870550162
10.5458333333333,0.523624595469256
10.5458333333333,0.523689320388349
10.5458333333333,0.523754045307443
10.5755555555556,0.523818770226537
10.5755555555556,0.523883495145631
10.5755555555556,0.523948220064725
10.5755555555556,0.524012944983819
10.5755555555556,0.524077669902913
10.5755555555556,0.524142394822006
10.6058333333333,0.5242071197411
10.6058333333333,0.524271844660194
10.6058333333333,0.524336569579288
10.6058333333333,0.524401294498382
10.6058333333333,0.524466019417476
10.6058333333333,0.52453074433657
10.6075,0.524595469255663
10.6075,0.524660194174757
10.6108333333333,0.524724919093851
10.6108333333333,0.524789644012945
10.6108333333333,0.524854368932039
10.6108333333333,0.524919093851133
10.6108333333333,0.524983818770226
10.6108333333333,0.52504854368932
10.6108333333333,0.525113268608414
10.6108333333333,0.525177993527508
10.6108333333333,0.525242718446602
10.6108333333333,0.525307443365696
10.6108333333333,0.52537216828479
10.6175,0.525436893203884
10.6175,0.525501618122977
10.6175,0.525566343042071
10.6175,0.525631067961165
10.6175,0.525695792880259
10.6175,0.525760517799353
10.6175,0.525825242718447
10.6175,0.52588996763754
10.6175,0.525954692556634
10.6175,0.526019417475728
10.6175,0.526084142394822
10.6175,0.526148867313916
10.6348611111111,0.52621359223301
10.6348611111111,0.526278317152104
10.6348611111111,0.526343042071197
10.6348611111111,0.526407766990291
10.6348611111111,0.526472491909385
10.6348611111111,0.526537216828479
10.6348611111111,0.526601941747573
10.6348611111111,0.526666666666667
10.6348611111111,0.526731391585761
10.6348611111111,0.526796116504854
10.6468055555556,0.526860841423948
10.6468055555556,0.526925566343042
10.6468055555556,0.526990291262136
10.6468055555556,0.52705501618123
10.67375,0.527119741100324
10.67375,0.527184466019417
10.67375,0.527249190938511
10.67375,0.527313915857605
10.67375,0.527378640776699
10.67375,0.527443365695793
10.67375,0.527508090614887
10.67375,0.527572815533981
10.67375,0.527637540453074
10.6866666666667,0.527702265372168
10.6866666666667,0.527766990291262
10.7018055555556,0.527831715210356
10.7018055555556,0.52789644012945
10.7018055555556,0.527961165048544
10.7018055555556,0.528025889967638
10.7018055555556,0.528090614886731
10.7018055555556,0.528155339805825
10.7018055555556,0.528220064724919
10.7018055555556,0.528284789644013
10.7018055555556,0.528349514563107
10.7152777777778,0.528414239482201
10.7152777777778,0.528478964401294
10.7152777777778,0.528543689320388
10.7152777777778,0.528608414239482
10.7152777777778,0.528673139158576
10.7152777777778,0.52873786407767
10.7152777777778,0.528802588996764
10.7152777777778,0.528867313915858
10.7152777777778,0.528932038834951
10.7152777777778,0.528996763754045
10.7152777777778,0.529061488673139
10.7152777777778,0.529126213592233
10.7152777777778,0.529190938511327
10.7152777777778,0.529255663430421
10.7152777777778,0.529320388349515
10.7152777777778,0.529385113268608
10.7152777777778,0.529449838187702
10.7152777777778,0.529514563106796
10.7152777777778,0.52957928802589
10.7152777777778,0.529644012944984
10.7152777777778,0.529708737864078
10.7152777777778,0.529773462783172
10.7152777777778,0.529838187702265
10.7152777777778,0.529902912621359
10.7152777777778,0.529967637540453
10.7152777777778,0.530032362459547
10.7152777777778,0.530097087378641
10.7152777777778,0.530161812297735
10.7479166666667,0.530226537216828
10.7479166666667,0.530291262135922
10.7479166666667,0.530355987055016
10.7479166666667,0.53042071197411
10.7479166666667,0.530485436893204
10.7479166666667,0.530550161812298
10.8695833333333,0.530614886731392
10.8695833333333,0.530679611650485
10.8695833333333,0.530744336569579
10.8695833333333,0.530809061488673
10.8695833333333,0.530873786407767
10.8695833333333,0.530938511326861
10.8695833333333,0.531003236245955
10.8695833333333,0.531067961165049
10.9265277777778,0.531132686084142
10.9265277777778,0.531197411003236
10.9265277777778,0.53126213592233
10.9265277777778,0.531326860841424
10.9265277777778,0.531391585760518
10.9265277777778,0.531456310679612
10.9265277777778,0.531521035598705
10.9265277777778,0.531585760517799
10.9265277777778,0.531650485436893
10.9284722222222,0.531715210355987
10.9284722222222,0.531779935275081
10.9538888888889,0.531844660194175
10.9538888888889,0.531909385113269
10.9538888888889,0.531974110032363
10.9538888888889,0.532038834951456
10.9538888888889,0.53210355987055
10.9538888888889,0.532168284789644
10.9538888888889,0.532233009708738
10.9538888888889,0.532297734627832
10.97625,0.532362459546926
10.97625,0.532427184466019
10.97625,0.532491909385113
10.97625,0.532556634304207
10.9968055555556,0.532621359223301
10.9968055555556,0.532686084142395
10.9968055555556,0.532750809061489
10.9968055555556,0.532815533980583
10.9968055555556,0.532880258899676
10.9968055555556,0.53294498381877
10.9986111111111,0.533009708737864
10.9986111111111,0.533074433656958
11.0019444444444,0.533139158576052
11.0019444444444,0.533203883495146
11.0019444444444,0.53326860841424
11.0019444444444,0.533333333333333
11.035,0.533398058252427
11.035,0.533462783171521
11.035,0.533527508090615
11.035,0.533592233009709
11.035,0.533656957928803
11.035,0.533721682847896
11.035,0.53378640776699
11.035,0.533851132686084
11.035,0.533915857605178
11.035,0.533980582524272
11.035,0.534045307443366
11.0522222222222,0.53411003236246
11.0522222222222,0.534174757281553
11.0613888888889,0.534239482200647
11.0613888888889,0.534304207119741
11.0613888888889,0.534368932038835
11.0613888888889,0.534433656957929
11.0977777777778,0.534498381877023
11.0977777777778,0.534563106796117
11.0977777777778,0.53462783171521
11.0977777777778,0.534692556634304
11.0977777777778,0.534757281553398
11.0977777777778,0.534822006472492
11.0977777777778,0.534886731391586
11.0977777777778,0.53495145631068
11.0977777777778,0.535016181229773
11.1673611111111,0.535080906148867
11.1673611111111,0.535145631067961
11.1673611111111,0.535210355987055
11.1673611111111,0.535275080906149
11.1673611111111,0.535339805825243
11.1673611111111,0.535404530744337
11.1673611111111,0.53546925566343
11.1673611111111,0.535533980582524
11.1673611111111,0.535598705501618
11.1673611111111,0.535663430420712
11.1673611111111,0.535728155339806
11.1995833333333,0.5357928802589
11.1995833333333,0.535857605177994
11.1995833333333,0.535922330097087
11.1995833333333,0.535987055016181
11.2540277777778,0.536051779935275
11.2540277777778,0.536116504854369
11.2706944444444,0.536181229773463
11.2706944444444,0.536245954692557
11.2706944444444,0.53631067961165
11.2706944444444,0.536375404530744
11.2708333333333,0.536440129449838
11.2708333333333,0.536504854368932
11.3080555555556,0.536569579288026
11.3080555555556,0.53663430420712
11.3080555555556,0.536699029126214
11.3080555555556,0.536763754045307
11.3080555555556,0.536828478964401
11.3080555555556,0.536893203883495
11.3080555555556,0.536957928802589
11.3080555555556,0.537022653721683
11.3080555555556,0.537087378640777
11.3494444444444,0.537152103559871
11.3494444444444,0.537216828478964
11.3494444444444,0.537281553398058
11.3494444444444,0.537346278317152
11.3494444444444,0.537411003236246
11.3494444444444,0.53747572815534
11.3494444444444,0.537540453074434
11.3494444444444,0.537605177993527
11.3494444444444,0.537669902912621
11.4004166666667,0.537734627831715
11.4004166666667,0.537799352750809
11.4004166666667,0.537864077669903
11.4004166666667,0.537928802588997
11.4004166666667,0.537993527508091
11.4004166666667,0.538058252427184
11.4004166666667,0.538122977346278
11.4004166666667,0.538187702265372
11.4227777777778,0.538252427184466
11.4227777777778,0.53831715210356
11.4227777777778,0.538381877022654
11.4227777777778,0.538446601941748
11.4297222222222,0.538511326860841
11.4297222222222,0.538576051779935
11.4297222222222,0.538640776699029
11.4297222222222,0.538705501618123
11.4297222222222,0.538770226537217
11.4297222222222,0.538834951456311
11.4297222222222,0.538899676375404
11.4297222222222,0.538964401294498
11.4297222222222,0.539029126213592
11.4726388888889,0.539093851132686
11.4726388888889,0.53915857605178
11.4726388888889,0.539223300970874
11.4726388888889,0.539288025889968
11.4726388888889,0.539352750809062
11.4726388888889,0.539417475728155
11.4726388888889,0.539482200647249
11.4726388888889,0.539546925566343
11.4726388888889,0.539611650485437
11.4726388888889,0.539676375404531
11.4819444444444,0.539741100323625
11.4819444444444,0.539805825242718
11.4819444444444,0.539870550161812
11.4819444444444,0.539935275080906
11.4819444444444,0.54
11.4819444444444,0.540064724919094
11.4819444444444,0.540129449838188
11.4819444444444,0.540194174757282
11.4819444444444,0.540258899676375
11.4819444444444,0.540323624595469
11.4819444444444,0.540388349514563
11.4873611111111,0.540453074433657
11.4873611111111,0.540517799352751
11.4873611111111,0.540582524271845
11.4873611111111,0.540647249190939
11.4873611111111,0.540711974110032
11.4873611111111,0.540776699029126
11.4873611111111,0.54084142394822
11.4873611111111,0.540906148867314
11.4873611111111,0.540970873786408
11.53125,0.541035598705502
11.53125,0.541100323624595
11.53125,0.541165048543689
11.53125,0.541229773462783
11.53125,0.541294498381877
11.53125,0.541359223300971
11.53125,0.541423948220065
11.53125,0.541488673139159
11.53125,0.541553398058252
11.53125,0.541618122977346
11.53125,0.54168284789644
11.53125,0.541747572815534
11.53125,0.541812297734628
11.53125,0.541877022653722
11.53125,0.541941747572816
11.53125,0.542006472491909
11.53125,0.542071197411003
11.53125,0.542135922330097
11.53125,0.542200647249191
11.53125,0.542265372168285
11.53125,0.542330097087379
11.53125,0.542394822006472
11.53125,0.542459546925566
11.53125,0.54252427184466
11.53125,0.542588996763754
11.5431944444444,0.542653721682848
11.5431944444444,0.542718446601942
11.5431944444444,0.542783171521036
11.5431944444444,0.542847896440129
11.5431944444444,0.542912621359223
11.5431944444444,0.542977346278317
11.5431944444444,0.543042071197411
11.5431944444444,0.543106796116505
11.5431944444444,0.543171521035599
11.5525,0.543236245954693
11.5525,0.543300970873786
11.5525,0.54336569579288
11.5525,0.543430420711974
11.5525,0.543495145631068
11.5525,0.543559870550162
11.55875,0.543624595469256
11.55875,0.543689320388349
11.55875,0.543754045307443
11.55875,0.543818770226537
11.55875,0.543883495145631
11.55875,0.543948220064725
11.55875,0.544012944983819
11.55875,0.544077669902913
11.55875,0.544142394822006
11.5855555555556,0.5442071197411
11.5855555555556,0.544271844660194
11.5855555555556,0.544336569579288
11.5855555555556,0.544401294498382
11.5855555555556,0.544466019417476
11.5855555555556,0.54453074433657
11.5855555555556,0.544595469255663
11.5855555555556,0.544660194174757
11.5855555555556,0.544724919093851
11.6327777777778,0.544789644012945
11.6327777777778,0.544854368932039
11.645,0.544919093851133
11.645,0.544983818770227
11.645,0.54504854368932
11.645,0.545113268608414
11.645,0.545177993527508
11.645,0.545242718446602
11.645,0.545307443365696
11.645,0.54537216828479
11.645,0.545436893203883
11.6484722222222,0.545501618122977
11.6484722222222,0.545566343042071
11.6484722222222,0.545631067961165
11.6484722222222,0.545695792880259
11.6484722222222,0.545760517799353
11.6484722222222,0.545825242718447
11.6484722222222,0.54588996763754
11.6484722222222,0.545954692556634
11.6484722222222,0.546019417475728
11.64875,0.546084142394822
11.64875,0.546148867313916
11.64875,0.54621359223301
11.64875,0.546278317152104
11.64875,0.546343042071197
11.64875,0.546407766990291
11.64875,0.546472491909385
11.64875,0.546537216828479
11.64875,0.546601941747573
11.6516666666667,0.546666666666667
11.6516666666667,0.546731391585761
11.6516666666667,0.546796116504854
11.6516666666667,0.546860841423948
11.6516666666667,0.546925566343042
11.6516666666667,0.546990291262136
11.6516666666667,0.54705501618123
11.6516666666667,0.547119741100324
11.6516666666667,0.547184466019418
11.6516666666667,0.547249190938511
11.6516666666667,0.547313915857605
11.6516666666667,0.547378640776699
11.6652777777778,0.547443365695793
11.6652777777778,0.547508090614887
11.6652777777778,0.547572815533981
11.6652777777778,0.547637540453074
11.6652777777778,0.547702265372168
11.6652777777778,0.547766990291262
11.6652777777778,0.547831715210356
11.6652777777778,0.54789644012945
11.6652777777778,0.547961165048544
11.6652777777778,0.548025889967638
11.6723611111111,0.548090614886731
11.6723611111111,0.548155339805825
11.6723611111111,0.548220064724919
11.6723611111111,0.548284789644013
11.6748611111111,0.548349514563107
11.6748611111111,0.548414239482201
11.6970833333333,0.548478964401295
11.6970833333333,0.548543689320388
11.6970833333333,0.548608414239482
11.6970833333333,0.548673139158576
11.7679166666667,0.54873786407767
11.7679166666667,0.548802588996764
11.7722222222222,0.548867313915858
11.7722222222222,0.548932038834951
11.7722222222222,0.548996763754045
11.7722222222222,0.549061488673139
11.7722222222222,0.549126213592233
11.7722222222222,0.549190938511327
11.7722222222222,0.549255663430421
11.7722222222222,0.549320388349515
11.7722222222222,0.549385113268608
11.8223611111111,0.549449838187702
11.8223611111111,0.549514563106796
11.8223611111111,0.54957928802589
11.8223611111111,0.549644012944984
11.8223611111111,0.549708737864078
11.8223611111111,0.549773462783172
11.8223611111111,0.549838187702265
11.8223611111111,0.549902912621359
11.8223611111111,0.549967637540453
11.8223611111111,0.550032362459547
11.8223611111111,0.550097087378641
11.8247222222222,0.550161812297735
11.8247222222222,0.550226537216828
11.8519444444444,0.550291262135922
11.8519444444444,0.550355987055016
11.8531944444444,0.55042071197411
11.8531944444444,0.550485436893204
11.8531944444444,0.550550161812298
11.8531944444444,0.550614886731392
11.8531944444444,0.550679611650485
11.8531944444444,0.550744336569579
11.8568055555556,0.550809061488673
11.8568055555556,0.550873786407767
11.8568055555556,0.550938511326861
11.8568055555556,0.551003236245955
11.8568055555556,0.551067961165049
11.8568055555556,0.551132686084142
11.8568055555556,0.551197411003236
11.8568055555556,0.55126213592233
11.8568055555556,0.551326860841424
11.8568055555556,0.551391585760518
11.8568055555556,0.551456310679612
11.8595833333333,0.551521035598705
11.8595833333333,0.551585760517799
11.87,0.551650485436893
11.87,0.551715210355987
11.87,0.551779935275081
11.87,0.551844660194175
11.87,0.551909385113269
11.87,0.551974110032362
11.87,0.552038834951456
11.87,0.55210355987055
11.87,0.552168284789644
11.8730555555556,0.552233009708738
11.8730555555556,0.552297734627832
11.8730555555556,0.552362459546926
11.8730555555556,0.552427184466019
11.8730555555556,0.552491909385113
11.8730555555556,0.552556634304207
11.8730555555556,0.552621359223301
11.8730555555556,0.552686084142395
11.8730555555556,0.552750809061489
11.8730555555556,0.552815533980582
11.8731944444444,0.552880258899676
11.8731944444444,0.55294498381877
11.8731944444444,0.553009708737864
11.8731944444444,0.553074433656958
11.8731944444444,0.553139158576052
11.8731944444444,0.553203883495146
11.8731944444444,0.55326860841424
11.8731944444444,0.553333333333333
11.9104166666667,0.553398058252427
11.9104166666667,0.553462783171521
11.9104166666667,0.553527508090615
11.9104166666667,0.553592233009709
11.9104166666667,0.553656957928803
11.9104166666667,0.553721682847896
11.9104166666667,0.55378640776699
11.9104166666667,0.553851132686084
11.9104166666667,0.553915857605178
11.9166666666667,0.553980582524272
11.9166666666667,0.554045307443366
11.9166666666667,0.55411003236246
11.9166666666667,0.554174757281553
11.9166666666667,0.554239482200647
11.9166666666667,0.554304207119741
11.9166666666667,0.554368932038835
11.9166666666667,0.554433656957929
11.9166666666667,0.554498381877023
11.9166666666667,0.554563106796117
11.9166666666667,0.55462783171521
11.9218055555556,0.554692556634304
11.9218055555556,0.554757281553398
11.9218055555556,0.554822006472492
11.9218055555556,0.554886731391586
11.9218055555556,0.55495145631068
11.9218055555556,0.555016181229773
11.9218055555556,0.555080906148867
11.9218055555556,0.555145631067961
11.9218055555556,0.555210355987055
11.9243055555556,0.555275080906149
11.9243055555556,0.555339805825243
11.9243055555556,0.555404530744337
11.9243055555556,0.55546925566343
11.9243055555556,0.555533980582524
11.9243055555556,0.555598705501618
11.9243055555556,0.555663430420712
11.9243055555556,0.555728155339806
11.9243055555556,0.5557928802589
11.9554166666667,0.555857605177994
11.9554166666667,0.555922330097087
11.9554166666667,0.555987055016181
11.9554166666667,0.556051779935275
11.9554166666667,0.556116504854369
11.9554166666667,0.556181229773463
11.9554166666667,0.556245954692557
11.9554166666667,0.55631067961165
11.9554166666667,0.556375404530744
11.9555555555556,0.556440129449838
11.9555555555556,0.556504854368932
11.9555555555556,0.556569579288026
11.9555555555556,0.55663430420712
11.9555555555556,0.556699029126214
11.9555555555556,0.556763754045307
11.9555555555556,0.556828478964401
11.9555555555556,0.556893203883495
11.9669444444444,0.556957928802589
11.9669444444444,0.557022653721683
11.9669444444444,0.557087378640777
11.9669444444444,0.557152103559871
11.9669444444444,0.557216828478964
11.9669444444444,0.557281553398058
11.9669444444444,0.557346278317152
11.9669444444444,0.557411003236246
11.9669444444444,0.55747572815534
11.9669444444444,0.557540453074434
11.9669444444444,0.557605177993527
11.9893055555556,0.557669902912621
11.9893055555556,0.557734627831715
12.0177777777778,0.557799352750809
12.0177777777778,0.557864077669903
12.0361111111111,0.557928802588997
12.0361111111111,0.557993527508091
12.0361111111111,0.558058252427184
12.0361111111111,0.558122977346278
12.0361111111111,0.558187702265372
12.0361111111111,0.558252427184466
12.0361111111111,0.55831715210356
12.0361111111111,0.558381877022654
12.0361111111111,0.558446601941748
12.0461111111111,0.558511326860841
12.0461111111111,0.558576051779935
12.0461111111111,0.558640776699029
12.0461111111111,0.558705501618123
12.0461111111111,0.558770226537217
12.0461111111111,0.558834951456311
12.0461111111111,0.558899676375404
12.0461111111111,0.558964401294498
12.0461111111111,0.559029126213592
12.0908333333333,0.559093851132686
12.0908333333333,0.55915857605178
12.0908333333333,0.559223300970874
12.0908333333333,0.559288025889968
12.0908333333333,0.559352750809061
12.0908333333333,0.559417475728155
12.0908333333333,0.559482200647249
12.0908333333333,0.559546925566343
12.0908333333333,0.559611650485437
12.0908333333333,0.559676375404531
12.0908333333333,0.559741100323625
12.0908333333333,0.559805825242718
12.1416666666667,0.559870550161812
12.1416666666667,0.559935275080906
12.1416666666667,0.56
12.1416666666667,0.560064724919094
12.1416666666667,0.560129449838188
12.1416666666667,0.560194174757282
12.1416666666667,0.560258899676375
12.1416666666667,0.560323624595469
12.1454166666667,0.560388349514563
12.1454166666667,0.560453074433657
12.1454166666667,0.560517799352751
12.1454166666667,0.560582524271845
12.1454166666667,0.560647249190939
12.1454166666667,0.560711974110032
12.1454166666667,0.560776699029126
12.1454166666667,0.56084142394822
12.1454166666667,0.560906148867314
12.1454166666667,0.560970873786408
12.1454166666667,0.561035598705502
12.1454166666667,0.561100323624595
12.1454166666667,0.561165048543689
12.1747222222222,0.561229773462783
12.1747222222222,0.561294498381877
12.2052777777778,0.561359223300971
12.2052777777778,0.561423948220065
12.2427777777778,0.561488673139159
12.2427777777778,0.561553398058252
12.2509722222222,0.561618122977346
12.2509722222222,0.56168284789644
12.2509722222222,0.561747572815534
12.2509722222222,0.561812297734628
12.2509722222222,0.561877022653722
12.2509722222222,0.561941747572816
12.2509722222222,0.562006472491909
12.2509722222222,0.562071197411003
12.2509722222222,0.562135922330097
12.3613888888889,0.562200647249191
12.3613888888889,0.562265372168285
12.3613888888889,0.562330097087379
12.3613888888889,0.562394822006473
12.3613888888889,0.562459546925566
12.3613888888889,0.56252427184466
12.3720833333333,0.562588996763754
12.3720833333333,0.562653721682848
12.3720833333333,0.562718446601942
12.3720833333333,0.562783171521036
12.3720833333333,0.562847896440129
12.3720833333333,0.562912621359223
12.3720833333333,0.562977346278317
12.3720833333333,0.563042071197411
12.3720833333333,0.563106796116505
12.3720833333333,0.563171521035599
12.3720833333333,0.563236245954693
12.3720833333333,0.563300970873786
12.3720833333333,0.56336569579288
12.3720833333333,0.563430420711974
12.3720833333333,0.563495145631068
12.3720833333333,0.563559870550162
12.3720833333333,0.563624595469256
12.3720833333333,0.56368932038835
12.3720833333333,0.563754045307443
12.3720833333333,0.563818770226537
12.3720833333333,0.563883495145631
12.4088888888889,0.563948220064725
12.4088888888889,0.564012944983819
12.4088888888889,0.564077669902913
12.4088888888889,0.564142394822006
12.4088888888889,0.5642071197411
12.4088888888889,0.564271844660194
12.4088888888889,0.564336569579288
12.4088888888889,0.564401294498382
12.4088888888889,0.564466019417476
12.4795833333333,0.56453074433657
12.4795833333333,0.564595469255663
12.4795833333333,0.564660194174757
12.4795833333333,0.564724919093851
12.4795833333333,0.564789644012945
12.4795833333333,0.564854368932039
12.4795833333333,0.564919093851133
12.4795833333333,0.564983818770227
12.5325,0.56504854368932
12.5325,0.565113268608414
12.5325,0.565177993527508
12.5325,0.565242718446602
12.5325,0.565307443365696
12.5325,0.56537216828479
12.5809722222222,0.565436893203883
12.5809722222222,0.565501618122977
12.6340277777778,0.565566343042071
12.6340277777778,0.565631067961165
12.6340277777778,0.565695792880259
12.6340277777778,0.565760517799353
12.6340277777778,0.565825242718447
12.6340277777778,0.56588996763754
12.6373611111111,0.565954692556634
12.6373611111111,0.566019417475728
12.6373611111111,0.566084142394822
12.6373611111111,0.566148867313916
12.6373611111111,0.56621359223301
12.6373611111111,0.566278317152104
12.7413888888889,0.566343042071197
12.7413888888889,0.566407766990291
12.8541666666667,0.566472491909385
12.8541666666667,0.566537216828479
12.8541666666667,0.566601941747573
12.8541666666667,0.566666666666667
12.8541666666667,0.56673139158576
12.8541666666667,0.566796116504854
12.8723611111111,0.566860841423948
12.8723611111111,0.566925566343042
12.8723611111111,0.566990291262136
12.8723611111111,0.56705501618123
12.8723611111111,0.567119741100324
12.8723611111111,0.567184466019418
12.8723611111111,0.567249190938511
12.8723611111111,0.567313915857605
12.8933333333333,0.567378640776699
12.8933333333333,0.567443365695793
12.8933333333333,0.567508090614887
12.8933333333333,0.567572815533981
12.8933333333333,0.567637540453074
12.8933333333333,0.567702265372168
12.8933333333333,0.567766990291262
12.8933333333333,0.567831715210356
12.8933333333333,0.56789644012945
12.8933333333333,0.567961165048544
12.8933333333333,0.568025889967638
12.8945833333333,0.568090614886731
12.8945833333333,0.568155339805825
12.8945833333333,0.568220064724919
12.8945833333333,0.568284789644013
12.8945833333333,0.568349514563107
12.8945833333333,0.568414239482201
12.8945833333333,0.568478964401295
12.8945833333333,0.568543689320388
12.9808333333333,0.568608414239482
12.9808333333333,0.568673139158576
12.9808333333333,0.56873786407767
12.9808333333333,0.568802588996764
12.9808333333333,0.568867313915858
12.9808333333333,0.568932038834951
12.9808333333333,0.568996763754045
12.9808333333333,0.569061488673139
12.9808333333333,0.569126213592233
12.9808333333333,0.569190938511327
12.9808333333333,0.569255663430421
12.9808333333333,0.569320388349515
12.9808333333333,0.569385113268608
12.9808333333333,0.569449838187702
12.9808333333333,0.569514563106796
12.9808333333333,0.56957928802589
12.9808333333333,0.569644012944984
12.9808333333333,0.569708737864078
12.9808333333333,0.569773462783172
12.9808333333333,0.569838187702265
12.9808333333333,0.569902912621359
13.0255555555556,0.569967637540453
13.0255555555556,0.570032362459547
13.0255555555556,0.570097087378641
13.0255555555556,0.570161812297735
13.0255555555556,0.570226537216828
13.0255555555556,0.570291262135922
13.0255555555556,0.570355987055016
13.0255555555556,0.57042071197411
13.0255555555556,0.570485436893204
13.0283333333333,0.570550161812298
13.0283333333333,0.570614886731392
13.0320833333333,0.570679611650485
13.0320833333333,0.570744336569579
13.1429166666667,0.570809061488673
13.1429166666667,0.570873786407767
13.1538888888889,0.570938511326861
13.1538888888889,0.571003236245955
13.1815277777778,0.571067961165049
13.1815277777778,0.571132686084142
13.1843055555556,0.571197411003236
13.1843055555556,0.57126213592233
13.1843055555556,0.571326860841424
13.1843055555556,0.571391585760518
13.1843055555556,0.571456310679612
13.1843055555556,0.571521035598705
13.1843055555556,0.571585760517799
13.1843055555556,0.571650485436893
13.1843055555556,0.571715210355987
13.1944444444444,0.571779935275081
13.1944444444444,0.571844660194175
13.1944444444444,0.571909385113269
13.1944444444444,0.571974110032362
13.1944444444444,0.572038834951456
13.1944444444444,0.57210355987055
13.1944444444444,0.572168284789644
13.1944444444444,0.572233009708738
13.1944444444444,0.572297734627832
13.2019444444444,0.572362459546926
13.2019444444444,0.572427184466019
13.2019444444444,0.572491909385113
13.2019444444444,0.572556634304207
13.2019444444444,0.572621359223301
13.2019444444444,0.572686084142395
13.2019444444444,0.572750809061489
13.2019444444444,0.572815533980582
13.2019444444444,0.572880258899676
13.20375,0.57294498381877
13.20375,0.573009708737864
13.20375,0.573074433656958
13.20375,0.573139158576052
13.20375,0.573203883495146
13.20375,0.573268608414239
13.20375,0.573333333333333
13.20375,0.573398058252427
13.20375,0.573462783171521
13.2190277777778,0.573527508090615
13.2190277777778,0.573592233009709
13.2204166666667,0.573656957928803
13.2204166666667,0.573721682847896
13.25875,0.57378640776699
13.25875,0.573851132686084
13.25875,0.573915857605178
13.25875,0.573980582524272
13.25875,0.574045307443366
13.25875,0.574110032362459
13.25875,0.574174757281553
13.25875,0.574239482200647
13.25875,0.574304207119741
13.2894444444444,0.574368932038835
13.2894444444444,0.574433656957929
13.2894444444444,0.574498381877023
13.2894444444444,0.574563106796117
13.2894444444444,0.57462783171521
13.2894444444444,0.574692556634304
13.2894444444444,0.574757281553398
13.2894444444444,0.574822006472492
13.2894444444444,0.574886731391586
13.3547222222222,0.57495145631068
13.3547222222222,0.575016181229773
13.3547222222222,0.575080906148867
13.3547222222222,0.575145631067961
13.3547222222222,0.575210355987055
13.3547222222222,0.575275080906149
13.3547222222222,0.575339805825243
13.3547222222222,0.575404530744337
13.3547222222222,0.57546925566343
13.3547222222222,0.575533980582524
13.3547222222222,0.575598705501618
13.3547222222222,0.575663430420712
13.3547222222222,0.575728155339806
13.3547222222222,0.5757928802589
13.3547222222222,0.575857605177994
13.3547222222222,0.575922330097087
13.3547222222222,0.575987055016181
13.3547222222222,0.576051779935275
13.3547222222222,0.576116504854369
13.3547222222222,0.576181229773463
13.3547222222222,0.576245954692557
13.3547222222222,0.576310679611651
13.3547222222222,0.576375404530744
13.3547222222222,0.576440129449838
13.3547222222222,0.576504854368932
13.3547222222222,0.576569579288026
13.3547222222222,0.57663430420712
13.3547222222222,0.576699029126214
13.3547222222222,0.576763754045307
13.3547222222222,0.576828478964401
13.3547222222222,0.576893203883495
13.3547222222222,0.576957928802589
13.3547222222222,0.577022653721683
13.3547222222222,0.577087378640777
13.3547222222222,0.577152103559871
13.3547222222222,0.577216828478964
13.3547222222222,0.577281553398058
13.3547222222222,0.577346278317152
13.3547222222222,0.577411003236246
13.3547222222222,0.57747572815534
13.3547222222222,0.577540453074434
13.4125,0.577605177993528
13.4125,0.577669902912621
13.4372222222222,0.577734627831715
13.4372222222222,0.577799352750809
13.4372222222222,0.577864077669903
13.4372222222222,0.577928802588997
13.4372222222222,0.577993527508091
13.4372222222222,0.578058252427184
13.4430555555556,0.578122977346278
13.4430555555556,0.578187702265372
13.4430555555556,0.578252427184466
13.4430555555556,0.57831715210356
13.4430555555556,0.578381877022654
13.4430555555556,0.578446601941748
13.4430555555556,0.578511326860841
13.4430555555556,0.578576051779935
13.4430555555556,0.578640776699029
13.46,0.578705501618123
13.46,0.578770226537217
13.46,0.578834951456311
13.46,0.578899676375405
13.46,0.578964401294498
13.46,0.579029126213592
13.46,0.579093851132686
13.46,0.57915857605178
13.46,0.579223300970874
13.46,0.579288025889968
13.46,0.579352750809061
13.4652777777778,0.579417475728155
13.4652777777778,0.579482200647249
13.4652777777778,0.579546925566343
13.4652777777778,0.579611650485437
13.4652777777778,0.579676375404531
13.4652777777778,0.579741100323625
13.4652777777778,0.579805825242718
13.4652777777778,0.579870550161812
13.4652777777778,0.579935275080906
13.4665277777778,0.58
13.4665277777778,0.580064724919094
13.4665277777778,0.580129449838188
13.4665277777778,0.580194174757282
13.4665277777778,0.580258899676375
13.4665277777778,0.580323624595469
13.4665277777778,0.580388349514563
13.4665277777778,0.580453074433657
13.4665277777778,0.580517799352751
13.4666666666667,0.580582524271845
13.4666666666667,0.580647249190938
13.4666666666667,0.580711974110032
13.4666666666667,0.580776699029126
13.4666666666667,0.58084142394822
13.4666666666667,0.580906148867314
13.4666666666667,0.580970873786408
13.4666666666667,0.581035598705502
13.4666666666667,0.581100323624596
13.4736111111111,0.581165048543689
13.4736111111111,0.581229773462783
13.4736111111111,0.581294498381877
13.4736111111111,0.581359223300971
13.4736111111111,0.581423948220065
13.4736111111111,0.581488673139159
13.4736111111111,0.581553398058252
13.4736111111111,0.581618122977346
13.4736111111111,0.58168284789644
13.4736111111111,0.581747572815534
13.4736111111111,0.581812297734628
13.4836111111111,0.581877022653722
13.4836111111111,0.581941747572816
13.4836111111111,0.582006472491909
13.4836111111111,0.582071197411003
13.4836111111111,0.582135922330097
13.4836111111111,0.582200647249191
13.4836111111111,0.582265372168285
13.4836111111111,0.582330097087379
13.4836111111111,0.582394822006473
13.4836111111111,0.582459546925566
13.5461111111111,0.58252427184466
13.5461111111111,0.582588996763754
13.5461111111111,0.582653721682848
13.5461111111111,0.582718446601942
13.5461111111111,0.582783171521036
13.5461111111111,0.582847896440129
13.5461111111111,0.582912621359223
13.5461111111111,0.582977346278317
13.5461111111111,0.583042071197411
13.5461111111111,0.583106796116505
13.5461111111111,0.583171521035599
13.5584722222222,0.583236245954693
13.5584722222222,0.583300970873786
13.5584722222222,0.58336569579288
13.5584722222222,0.583430420711974
13.5584722222222,0.583495145631068
13.5584722222222,0.583559870550162
13.5584722222222,0.583624595469256
13.5584722222222,0.58368932038835
13.5584722222222,0.583754045307443
13.5638888888889,0.583818770226537
13.5638888888889,0.583883495145631
13.60375,0.583948220064725
13.60375,0.584012944983819
13.60375,0.584077669902913
13.60375,0.584142394822006
13.60375,0.5842071197411
13.60375,0.584271844660194
13.60375,0.584336569579288
13.60375,0.584401294498382
13.6930555555556,0.584466019417476
13.6930555555556,0.58453074433657
13.6930555555556,0.584595469255663
13.6930555555556,0.584660194174757
13.6930555555556,0.584724919093851
13.6930555555556,0.584789644012945
13.6930555555556,0.584854368932039
13.6930555555556,0.584919093851133
13.6930555555556,0.584983818770227
13.7097222222222,0.58504854368932
13.7097222222222,0.585113268608414
13.7097222222222,0.585177993527508
13.7097222222222,0.585242718446602
13.7097222222222,0.585307443365696
13.7097222222222,0.58537216828479
13.7097222222222,0.585436893203883
13.7097222222222,0.585501618122977
13.7251388888889,0.585566343042071
13.7251388888889,0.585631067961165
13.7273611111111,0.585695792880259
13.7273611111111,0.585760517799353
13.7675,0.585825242718447
13.7675,0.58588996763754
13.7675,0.585954692556634
13.7675,0.586019417475728
13.7675,0.586084142394822
13.7675,0.586148867313916
13.7847222222222,0.58621359223301
13.7847222222222,0.586278317152104
13.7905555555556,0.586343042071197
13.7905555555556,0.586407766990291
13.7934722222222,0.586472491909385
13.7934722222222,0.586537216828479
13.79625,0.586601941747573
13.79625,0.586666666666667
13.79625,0.58673139158576
13.79625,0.586796116504854
13.79625,0.586860841423948
13.79625,0.586925566343042
13.79625,0.586990291262136
13.79625,0.58705501618123
13.79625,0.587119741100324
13.79625,0.587184466019417
13.79625,0.587249190938511
13.81375,0.587313915857605
13.81375,0.587378640776699
13.8347222222222,0.587443365695793
13.8347222222222,0.587508090614887
13.8347222222222,0.587572815533981
13.8347222222222,0.587637540453074
13.8347222222222,0.587702265372168
13.8347222222222,0.587766990291262
13.8347222222222,0.587831715210356
13.8347222222222,0.58789644012945
13.8347222222222,0.587961165048544
13.8347222222222,0.588025889967637
13.8347222222222,0.588090614886731
13.8347222222222,0.588155339805825
13.8347222222222,0.588220064724919
13.9879166666667,0.588284789644013
13.9879166666667,0.588349514563107
13.9879166666667,0.588414239482201
13.9879166666667,0.588478964401295
13.9879166666667,0.588543689320388
13.9879166666667,0.588608414239482
13.9879166666667,0.588673139158576
13.9879166666667,0.58873786407767
13.9879166666667,0.588802588996764
13.9879166666667,0.588867313915858
13.9879166666667,0.588932038834951
14.0840277777778,0.588996763754045
14.0840277777778,0.589061488673139
14.0877777777778,0.589126213592233
14.0877777777778,0.589190938511327
14.1033333333333,0.589255663430421
14.1033333333333,0.589320388349515
14.1033333333333,0.589385113268608
14.1033333333333,0.589449838187702
14.1033333333333,0.589514563106796
14.1033333333333,0.58957928802589
14.1033333333333,0.589644012944984
14.1033333333333,0.589708737864078
14.1033333333333,0.589773462783172
14.1373611111111,0.589838187702265
14.1373611111111,0.589902912621359
14.1445833333333,0.589967637540453
14.1445833333333,0.590032362459547
14.1445833333333,0.590097087378641
14.1445833333333,0.590161812297735
14.1445833333333,0.590226537216828
14.1445833333333,0.590291262135922
14.1445833333333,0.590355987055016
14.1445833333333,0.59042071197411
14.1445833333333,0.590485436893204
14.1829166666667,0.590550161812298
14.1829166666667,0.590614886731392
14.1829166666667,0.590679611650485
14.1829166666667,0.590744336569579
14.1829166666667,0.590809061488673
14.1829166666667,0.590873786407767
14.1829166666667,0.590938511326861
14.1829166666667,0.591003236245955
14.1829166666667,0.591067961165049
14.245,0.591132686084142
14.245,0.591197411003236
14.245,0.59126213592233
14.245,0.591326860841424
14.245,0.591391585760518
14.245,0.591456310679612
14.245,0.591521035598706
14.245,0.591585760517799
14.245,0.591650485436893
14.2497222222222,0.591715210355987
14.2497222222222,0.591779935275081
14.2497222222222,0.591844660194175
14.2497222222222,0.591909385113269
14.2497222222222,0.591974110032362
14.2497222222222,0.592038834951456
14.2497222222222,0.59210355987055
14.2497222222222,0.592168284789644
14.2497222222222,0.592233009708738
14.2963888888889,0.592297734627832
14.2963888888889,0.592362459546926
14.2963888888889,0.592427184466019
14.2963888888889,0.592491909385113
14.2963888888889,0.592556634304207
14.2963888888889,0.592621359223301
14.3308333333333,0.592686084142395
14.3308333333333,0.592750809061489
14.3475,0.592815533980583
14.3475,0.592880258899676
14.3475,0.59294498381877
14.3475,0.593009708737864
14.3475,0.593074433656958
14.3475,0.593139158576052
14.3475,0.593203883495146
14.3475,0.593268608414239
14.3475,0.593333333333333
14.3618055555556,0.593398058252427
14.3618055555556,0.593462783171521
14.3618055555556,0.593527508090615
14.3618055555556,0.593592233009709
14.3618055555556,0.593656957928803
14.3618055555556,0.593721682847896
14.3618055555556,0.59378640776699
14.3618055555556,0.593851132686084
14.3618055555556,0.593915857605178
14.3636111111111,0.593980582524272
14.3636111111111,0.594045307443366
14.3636111111111,0.59411003236246
14.3636111111111,0.594174757281553
14.3636111111111,0.594239482200647
14.3636111111111,0.594304207119741
14.3636111111111,0.594368932038835
14.3636111111111,0.594433656957929
14.3636111111111,0.594498381877023
14.3679166666667,0.594563106796116
14.3679166666667,0.59462783171521
14.3744444444444,0.594692556634304
14.3744444444444,0.594757281553398
14.3744444444444,0.594822006472492
14.3744444444444,0.594886731391586
14.3744444444444,0.59495145631068
14.3744444444444,0.595016181229774
14.3744444444444,0.595080906148867
14.3744444444444,0.595145631067961
14.3933333333333,0.595210355987055
14.3933333333333,0.595275080906149
14.3933333333333,0.595339805825243
14.3933333333333,0.595404530744337
14.3933333333333,0.59546925566343
14.3933333333333,0.595533980582524
14.3933333333333,0.595598705501618
14.3933333333333,0.595663430420712
14.3980555555556,0.595728155339806
14.3980555555556,0.5957928802589
14.3980555555556,0.595857605177994
14.3980555555556,0.595922330097087
14.3980555555556,0.595987055016181
14.3980555555556,0.596051779935275
14.3980555555556,0.596116504854369
14.3980555555556,0.596181229773463
14.3980555555556,0.596245954692557
14.4090277777778,0.596310679611651
14.4090277777778,0.596375404530744
14.4090277777778,0.596440129449838
14.4090277777778,0.596504854368932
14.4090277777778,0.596569579288026
14.4090277777778,0.59663430420712
14.4090277777778,0.596699029126214
14.4090277777778,0.596763754045307
14.4090277777778,0.596828478964401
14.4922222222222,0.596893203883495
14.4922222222222,0.596957928802589
14.4922222222222,0.597022653721683
14.4922222222222,0.597087378640777
14.4922222222222,0.597152103559871
14.4922222222222,0.597216828478964
14.4922222222222,0.597281553398058
14.4922222222222,0.597346278317152
14.5436111111111,0.597411003236246
14.5436111111111,0.59747572815534
14.5436111111111,0.597540453074434
14.5436111111111,0.597605177993528
14.5436111111111,0.597669902912621
14.5436111111111,0.597734627831715
14.5436111111111,0.597799352750809
14.5436111111111,0.597864077669903
14.5436111111111,0.597928802588997
14.5436111111111,0.597993527508091
14.5436111111111,0.598058252427184
14.5523611111111,0.598122977346278
14.5523611111111,0.598187702265372
14.5523611111111,0.598252427184466
14.5523611111111,0.59831715210356
14.5523611111111,0.598381877022654
14.5523611111111,0.598446601941748
14.5523611111111,0.598511326860841
14.5523611111111,0.598576051779935
14.5523611111111,0.598640776699029
14.5629166666667,0.598705501618123
14.5629166666667,0.598770226537217
14.5629166666667,0.598834951456311
14.5629166666667,0.598899676375405
14.5629166666667,0.598964401294498
14.5629166666667,0.599029126213592
14.6240277777778,0.599093851132686
14.6240277777778,0.59915857605178
14.6240277777778,0.599223300970874
14.6240277777778,0.599288025889968
14.6240277777778,0.599352750809061
14.6240277777778,0.599417475728155
14.6240277777778,0.599482200647249
14.6240277777778,0.599546925566343
14.6361111111111,0.599611650485437
14.6361111111111,0.599676375404531
14.6361111111111,0.599741100323625
14.6361111111111,0.599805825242718
14.7054166666667,0.599870550161812
14.7054166666667,0.599935275080906
14.7054166666667,0.6
14.7054166666667,0.600064724919094
14.7054166666667,0.600129449838188
14.7054166666667,0.600194174757282
14.7054166666667,0.600258899676375
14.7054166666667,0.600323624595469
14.7054166666667,0.600388349514563
14.7054166666667,0.600453074433657
14.7054166666667,0.600517799352751
14.7506944444444,0.600582524271845
14.7506944444444,0.600647249190938
14.7506944444444,0.600711974110032
14.7506944444444,0.600776699029126
14.7506944444444,0.60084142394822
14.7506944444444,0.600906148867314
14.7506944444444,0.600970873786408
14.7506944444444,0.601035598705502
14.7506944444444,0.601100323624595
14.7506944444444,0.601165048543689
14.7979166666667,0.601229773462783
14.7979166666667,0.601294498381877
14.7979166666667,0.601359223300971
14.7979166666667,0.601423948220065
14.7979166666667,0.601488673139159
14.7979166666667,0.601553398058252
14.7979166666667,0.601618122977346
14.7979166666667,0.60168284789644
14.8151388888889,0.601747572815534
14.8151388888889,0.601812297734628
14.8151388888889,0.601877022653722
14.8151388888889,0.601941747572815
14.8151388888889,0.602006472491909
14.8151388888889,0.602071197411003
14.8151388888889,0.602135922330097
14.8151388888889,0.602200647249191
14.8151388888889,0.602265372168285
14.8843055555556,0.602330097087379
14.8843055555556,0.602394822006473
14.8843055555556,0.602459546925566
14.8843055555556,0.60252427184466
14.8843055555556,0.602588996763754
14.8843055555556,0.602653721682848
14.8843055555556,0.602718446601942
14.8843055555556,0.602783171521036
14.8843055555556,0.602847896440129
14.9259722222222,0.602912621359223
14.9259722222222,0.602977346278317
14.9259722222222,0.603042071197411
14.9259722222222,0.603106796116505
14.9259722222222,0.603171521035599
14.9259722222222,0.603236245954693
14.9259722222222,0.603300970873786
14.9259722222222,0.60336569579288
14.9259722222222,0.603430420711974
14.9494444444444,0.603495145631068
14.9494444444444,0.603559870550162
14.9494444444444,0.603624595469256
14.9494444444444,0.60368932038835
14.9494444444444,0.603754045307443
14.9494444444444,0.603818770226537
14.9494444444444,0.603883495145631
14.9494444444444,0.603948220064725
14.9494444444444,0.604012944983819
14.9679166666667,0.604077669902913
14.9679166666667,0.604142394822006
14.9679166666667,0.6042071197411
14.9679166666667,0.604271844660194
14.9679166666667,0.604336569579288
14.9679166666667,0.604401294498382
14.9679166666667,0.604466019417476
14.9679166666667,0.60453074433657
14.9804166666667,0.604595469255663
14.9804166666667,0.604660194174757
14.9804166666667,0.604724919093851
14.9804166666667,0.604789644012945
14.9804166666667,0.604854368932039
14.9804166666667,0.604919093851133
14.9804166666667,0.604983818770227
14.9804166666667,0.60504854368932
14.9804166666667,0.605113268608414
14.9970833333333,0.605177993527508
14.9970833333333,0.605242718446602
14.9970833333333,0.605307443365696
14.9970833333333,0.60537216828479
14.9991666666667,0.605436893203883
14.9991666666667,0.605501618122977
14.9991666666667,0.605566343042071
14.9991666666667,0.605631067961165
14.9991666666667,0.605695792880259
14.9991666666667,0.605760517799353
14.9991666666667,0.605825242718447
14.9991666666667,0.60588996763754
14.9991666666667,0.605954692556634
15.0906944444444,0.606019417475728
15.0906944444444,0.606084142394822
15.0906944444444,0.606148867313916
15.0906944444444,0.60621359223301
15.0906944444444,0.606278317152104
15.0906944444444,0.606343042071197
15.0906944444444,0.606407766990291
15.0906944444444,0.606472491909385
15.0906944444444,0.606537216828479
15.0906944444444,0.606601941747573
15.0906944444444,0.606666666666667
15.0906944444444,0.606731391585761
15.0906944444444,0.606796116504854
15.0916666666667,0.606860841423948
15.0916666666667,0.606925566343042
15.0916666666667,0.606990291262136
15.0916666666667,0.60705501618123
15.0916666666667,0.607119741100324
15.0916666666667,0.607184466019417
15.0916666666667,0.607249190938511
15.0916666666667,0.607313915857605
15.0916666666667,0.607378640776699
15.1006944444444,0.607443365695793
15.1006944444444,0.607508090614887
15.1006944444444,0.607572815533981
15.1006944444444,0.607637540453074
15.1006944444444,0.607702265372168
15.1006944444444,0.607766990291262
15.1006944444444,0.607831715210356
15.1006944444444,0.60789644012945
15.1006944444444,0.607961165048544
15.1168055555556,0.608025889967638
15.1168055555556,0.608090614886731
15.1168055555556,0.608155339805825
15.1168055555556,0.608220064724919
15.1168055555556,0.608284789644013
15.1168055555556,0.608349514563107
15.1168055555556,0.608414239482201
15.1168055555556,0.608478964401294
15.1229166666667,0.608543689320388
15.1229166666667,0.608608414239482
15.1229166666667,0.608673139158576
15.1229166666667,0.60873786407767
15.1229166666667,0.608802588996764
15.1229166666667,0.608867313915858
15.1229166666667,0.608932038834952
15.1229166666667,0.608996763754045
15.1229166666667,0.609061488673139
15.1306944444444,0.609126213592233
15.1306944444444,0.609190938511327
15.1306944444444,0.609255663430421
15.1306944444444,0.609320388349515
15.1306944444444,0.609385113268608
15.1306944444444,0.609449838187702
15.1306944444444,0.609514563106796
15.1306944444444,0.60957928802589
15.1306944444444,0.609644012944984
15.1405555555556,0.609708737864078
15.1405555555556,0.609773462783172
15.1405555555556,0.609838187702265
15.1405555555556,0.609902912621359
15.1405555555556,0.609967637540453
15.1405555555556,0.610032362459547
15.18375,0.610097087378641
15.18375,0.610161812297735
15.18375,0.610226537216829
15.18375,0.610291262135922
15.18375,0.610355987055016
15.18375,0.61042071197411
15.18375,0.610485436893204
15.18375,0.610550161812298
15.1990277777778,0.610614886731392
15.1990277777778,0.610679611650485
15.2093055555556,0.610744336569579
15.2093055555556,0.610809061488673
15.2225,0.610873786407767
15.2225,0.610938511326861
15.2225,0.611003236245955
15.2225,0.611067961165049
15.2225,0.611132686084142
15.2225,0.611197411003236
15.2225,0.61126213592233
15.2225,0.611326860841424
15.2225,0.611391585760518
15.2309722222222,0.611456310679612
15.2309722222222,0.611521035598706
15.2309722222222,0.611585760517799
15.2309722222222,0.611650485436893
15.2309722222222,0.611715210355987
15.2309722222222,0.611779935275081
15.2309722222222,0.611844660194175
15.2309722222222,0.611909385113269
15.2788888888889,0.611974110032362
15.2788888888889,0.612038834951456
15.2788888888889,0.61210355987055
15.2788888888889,0.612168284789644
15.2788888888889,0.612233009708738
15.2788888888889,0.612297734627832
15.2788888888889,0.612362459546926
15.2788888888889,0.612427184466019
15.2788888888889,0.612491909385113
15.2788888888889,0.612556634304207
15.2788888888889,0.612621359223301
15.2790277777778,0.612686084142395
15.2790277777778,0.612750809061489
15.2790277777778,0.612815533980583
15.2790277777778,0.612880258899676
15.2816666666667,0.61294498381877
15.2816666666667,0.613009708737864
15.2816666666667,0.613074433656958
15.2816666666667,0.613139158576052
15.2816666666667,0.613203883495146
15.2816666666667,0.613268608414239
15.2816666666667,0.613333333333333
15.2816666666667,0.613398058252427
15.2816666666667,0.613462783171521
15.2855555555556,0.613527508090615
15.2855555555556,0.613592233009709
15.2855555555556,0.613656957928803
15.2855555555556,0.613721682847896
15.2855555555556,0.61378640776699
15.2855555555556,0.613851132686084
15.2855555555556,0.613915857605178
15.2855555555556,0.613980582524272
15.2956944444444,0.614045307443366
15.2956944444444,0.61411003236246
15.3025,0.614174757281553
15.3025,0.614239482200647
15.31875,0.614304207119741
15.31875,0.614368932038835
15.31875,0.614433656957929
15.31875,0.614498381877023
15.31875,0.614563106796116
15.31875,0.61462783171521
15.31875,0.614692556634304
15.31875,0.614757281553398
15.31875,0.614822006472492
15.31875,0.614886731391586
15.3334722222222,0.61495145631068
15.3334722222222,0.615016181229773
15.3334722222222,0.615080906148867
15.3334722222222,0.615145631067961
15.3334722222222,0.615210355987055
15.3334722222222,0.615275080906149
15.3334722222222,0.615339805825243
15.3334722222222,0.615404530744337
15.3334722222222,0.61546925566343
15.3334722222222,0.615533980582524
15.3334722222222,0.615598705501618
15.3456944444444,0.615663430420712
15.3456944444444,0.615728155339806
15.3456944444444,0.6157928802589
15.3456944444444,0.615857605177993
15.3456944444444,0.615922330097087
15.3456944444444,0.615987055016181
15.3456944444444,0.616051779935275
15.3456944444444,0.616116504854369
15.3709722222222,0.616181229773463
15.3709722222222,0.616245954692557
15.3709722222222,0.616310679611651
15.3709722222222,0.616375404530744
15.3709722222222,0.616440129449838
15.3709722222222,0.616504854368932
15.3709722222222,0.616569579288026
15.3709722222222,0.61663430420712
15.3709722222222,0.616699029126214
15.3930555555556,0.616763754045307
15.3930555555556,0.616828478964401
15.3930555555556,0.616893203883495
15.3930555555556,0.616957928802589
15.3930555555556,0.617022653721683
15.3930555555556,0.617087378640777
15.3930555555556,0.617152103559871
15.3930555555556,0.617216828478964
15.3930555555556,0.617281553398058
15.39375,0.617346278317152
15.39375,0.617411003236246
15.39375,0.61747572815534
15.39375,0.617540453074434
15.39375,0.617605177993528
15.39375,0.617669902912621
15.39375,0.617734627831715
15.39375,0.617799352750809
15.39375,0.617864077669903
15.4131944444444,0.617928802588997
15.4131944444444,0.617993527508091
15.4131944444444,0.618058252427184
15.4131944444444,0.618122977346278
15.4131944444444,0.618187702265372
15.4131944444444,0.618252427184466
15.4131944444444,0.61831715210356
15.4131944444444,0.618381877022654
15.4183333333333,0.618446601941748
15.4183333333333,0.618511326860841
15.4183333333333,0.618576051779935
15.4183333333333,0.618640776699029
15.4183333333333,0.618705501618123
15.4183333333333,0.618770226537217
15.4183333333333,0.618834951456311
15.4183333333333,0.618899676375405
15.4183333333333,0.618964401294498
15.4183333333333,0.619029126213592
15.4183333333333,0.619093851132686
15.4240277777778,0.61915857605178
15.4240277777778,0.619223300970874
15.4240277777778,0.619288025889968
15.4240277777778,0.619352750809061
15.4240277777778,0.619417475728155
15.4240277777778,0.619482200647249
15.4240277777778,0.619546925566343
15.4240277777778,0.619611650485437
15.4240277777778,0.619676375404531
15.4240277777778,0.619741100323625
15.4240277777778,0.619805825242718
15.4848611111111,0.619870550161812
15.4848611111111,0.619935275080906
15.4848611111111,0.62
15.4848611111111,0.620064724919094
15.4848611111111,0.620129449838188
15.4848611111111,0.620194174757282
15.4848611111111,0.620258899676375
15.4848611111111,0.620323624595469
15.5345833333333,0.620388349514563
15.5345833333333,0.620453074433657
15.5345833333333,0.620517799352751
15.5345833333333,0.620582524271845
15.5345833333333,0.620647249190938
15.5345833333333,0.620711974110032
15.5345833333333,0.620776699029126
15.5345833333333,0.62084142394822
15.5345833333333,0.620906148867314
15.6290277777778,0.620970873786408
15.6290277777778,0.621035598705502
15.6290277777778,0.621100323624595
15.6290277777778,0.621165048543689
15.6290277777778,0.621229773462783
15.6290277777778,0.621294498381877
15.6290277777778,0.621359223300971
15.6290277777778,0.621423948220065
15.6290277777778,0.621488673139159
15.6290277777778,0.621553398058252
15.6290277777778,0.621618122977346
15.6443055555556,0.62168284789644
15.6443055555556,0.621747572815534
15.6443055555556,0.621812297734628
15.6443055555556,0.621877022653722
15.7125,0.621941747572816
15.7125,0.622006472491909
15.7125,0.622071197411003
15.7125,0.622135922330097
15.7125,0.622200647249191
15.7125,0.622265372168285
15.7125,0.622330097087379
15.7125,0.622394822006472
15.7125,0.622459546925566
15.7172222222222,0.62252427184466
15.7172222222222,0.622588996763754
15.7523611111111,0.622653721682848
15.7523611111111,0.622718446601942
15.7523611111111,0.622783171521036
15.7523611111111,0.62284789644013
15.7523611111111,0.622912621359223
15.7523611111111,0.622977346278317
15.7523611111111,0.623042071197411
15.7523611111111,0.623106796116505
15.7523611111111,0.623171521035599
15.7523611111111,0.623236245954693
15.7627777777778,0.623300970873786
15.7627777777778,0.62336569579288
15.7627777777778,0.623430420711974
15.7627777777778,0.623495145631068
15.7627777777778,0.623559870550162
15.7627777777778,0.623624595469256
15.7627777777778,0.62368932038835
15.7627777777778,0.623754045307443
15.7627777777778,0.623818770226537
15.7627777777778,0.623883495145631
15.7627777777778,0.623948220064725
15.7734722222222,0.624012944983819
15.7734722222222,0.624077669902913
15.7734722222222,0.624142394822007
15.7734722222222,0.6242071197411
15.7983333333333,0.624271844660194
15.7983333333333,0.624336569579288
15.7983333333333,0.624401294498382
15.7983333333333,0.624466019417476
15.7983333333333,0.62453074433657
15.7983333333333,0.624595469255663
15.7983333333333,0.624660194174757
15.7983333333333,0.624724919093851
15.7983333333333,0.624789644012945
15.7983333333333,0.624854368932039
15.7983333333333,0.624919093851133
15.8095833333333,0.624983818770227
15.8095833333333,0.62504854368932
15.8095833333333,0.625113268608414
15.8095833333333,0.625177993527508
15.8095833333333,0.625242718446602
15.8095833333333,0.625307443365696
15.8095833333333,0.62537216828479
15.8095833333333,0.625436893203884
15.8095833333333,0.625501618122977
15.8130555555556,0.625566343042071
15.8130555555556,0.625631067961165
15.8369444444444,0.625695792880259
15.8369444444444,0.625760517799353
15.8369444444444,0.625825242718447
15.8369444444444,0.62588996763754
15.8369444444444,0.625954692556634
15.8369444444444,0.626019417475728
15.8369444444444,0.626084142394822
15.8369444444444,0.626148867313916
15.8369444444444,0.62621359223301
15.94375,0.626278317152104
15.94375,0.626343042071197
15.9959722222222,0.626407766990291
15.9959722222222,0.626472491909385
16.0023611111111,0.626537216828479
16.0023611111111,0.626601941747573
16.0023611111111,0.626666666666667
16.0023611111111,0.626731391585761
16.0336111111111,0.626796116504854
16.0336111111111,0.626860841423948
16.0336111111111,0.626925566343042
16.0336111111111,0.626990291262136
16.0336111111111,0.62705501618123
16.0336111111111,0.627119741100324
16.0336111111111,0.627184466019417
16.0336111111111,0.627249190938511
16.0336111111111,0.627313915857605
16.03875,0.627378640776699
16.03875,0.627443365695793
16.03875,0.627508090614887
16.03875,0.627572815533981
16.03875,0.627637540453074
16.03875,0.627702265372168
16.03875,0.627766990291262
16.03875,0.627831715210356
16.03875,0.62789644012945
16.03875,0.627961165048544
16.0630555555556,0.628025889967638
16.0630555555556,0.628090614886731
16.0630555555556,0.628155339805825
16.0630555555556,0.628220064724919
16.0630555555556,0.628284789644013
16.0630555555556,0.628349514563107
16.0630555555556,0.628414239482201
16.0630555555556,0.628478964401294
16.0630555555556,0.628543689320388
16.0630555555556,0.628608414239482
16.1456944444444,0.628673139158576
16.1456944444444,0.62873786407767
16.1456944444444,0.628802588996764
16.1456944444444,0.628867313915858
16.1456944444444,0.628932038834951
16.1456944444444,0.628996763754045
16.1456944444444,0.629061488673139
16.1456944444444,0.629126213592233
16.1456944444444,0.629190938511327
16.1630555555556,0.629255663430421
16.1630555555556,0.629320388349515
16.1630555555556,0.629385113268608
16.1630555555556,0.629449838187702
16.1630555555556,0.629514563106796
16.1630555555556,0.62957928802589
16.1630555555556,0.629644012944984
16.1630555555556,0.629708737864078
16.1630555555556,0.629773462783171
16.1630555555556,0.629838187702265
16.1630555555556,0.629902912621359
16.1640277777778,0.629967637540453
16.1640277777778,0.630032362459547
16.1640277777778,0.630097087378641
16.1640277777778,0.630161812297735
16.1640277777778,0.630226537216829
16.1640277777778,0.630291262135922
16.1640277777778,0.630355987055016
16.1640277777778,0.63042071197411
16.1640277777778,0.630485436893204
16.1640277777778,0.630550161812298
16.1640277777778,0.630614886731392
16.1948611111111,0.630679611650485
16.1948611111111,0.630744336569579
16.1948611111111,0.630809061488673
16.1948611111111,0.630873786407767
16.1948611111111,0.630938511326861
16.1948611111111,0.631003236245955
16.1948611111111,0.631067961165049
16.1948611111111,0.631132686084142
16.1948611111111,0.631197411003236
16.1948611111111,0.63126213592233
16.1948611111111,0.631326860841424
16.1948611111111,0.631391585760518
16.1948611111111,0.631456310679612
16.2333333333333,0.631521035598706
16.2333333333333,0.631585760517799
16.2341666666667,0.631650485436893
16.2341666666667,0.631715210355987
16.2341666666667,0.631779935275081
16.2341666666667,0.631844660194175
16.2380555555556,0.631909385113269
16.2380555555556,0.631974110032362
16.2572222222222,0.632038834951456
16.2572222222222,0.63210355987055
16.2572222222222,0.632168284789644
16.2572222222222,0.632233009708738
16.2572222222222,0.632297734627832
16.2572222222222,0.632362459546926
16.2572222222222,0.632427184466019
16.2572222222222,0.632491909385113
16.2572222222222,0.632556634304207
16.2572222222222,0.632621359223301
16.2572222222222,0.632686084142395
16.2572222222222,0.632750809061489
16.2572222222222,0.632815533980583
16.2606944444444,0.632880258899676
16.2606944444444,0.63294498381877
16.2606944444444,0.633009708737864
16.2606944444444,0.633074433656958
16.2606944444444,0.633139158576052
16.2606944444444,0.633203883495146
16.2606944444444,0.633268608414239
16.2606944444444,0.633333333333333
16.2606944444444,0.633398058252427
16.3180555555556,0.633462783171521
16.3180555555556,0.633527508090615
16.3422222222222,0.633592233009709
16.3422222222222,0.633656957928803
16.3422222222222,0.633721682847896
16.3422222222222,0.63378640776699
16.3422222222222,0.633851132686084
16.3422222222222,0.633915857605178
16.3422222222222,0.633980582524272
16.3422222222222,0.634045307443366
16.3422222222222,0.63411003236246
16.3465277777778,0.634174757281553
16.3465277777778,0.634239482200647
16.3465277777778,0.634304207119741
16.3465277777778,0.634368932038835
16.3688888888889,0.634433656957929
16.3688888888889,0.634498381877023
16.3688888888889,0.634563106796116
16.3688888888889,0.63462783171521
16.4086111111111,0.634692556634304
16.4086111111111,0.634757281553398
16.4086111111111,0.634822006472492
16.4086111111111,0.634886731391586
16.4261111111111,0.63495145631068
16.4261111111111,0.635016181229773
16.4327777777778,0.635080906148867
16.4327777777778,0.635145631067961
16.49875,0.635210355987055
16.49875,0.635275080906149
16.49875,0.635339805825243
16.49875,0.635404530744337
16.49875,0.63546925566343
16.49875,0.635533980582524
16.49875,0.635598705501618
16.49875,0.635663430420712
16.49875,0.635728155339806
16.49875,0.6357928802589
16.49875,0.635857605177994
16.49875,0.635922330097087
16.49875,0.635987055016181
16.5052777777778,0.636051779935275
16.5052777777778,0.636116504854369
16.5308333333333,0.636181229773463
16.5308333333333,0.636245954692557
16.5308333333333,0.63631067961165
16.5308333333333,0.636375404530744
16.5308333333333,0.636440129449838
16.5308333333333,0.636504854368932
16.5308333333333,0.636569579288026
16.5308333333333,0.63663430420712
16.5308333333333,0.636699029126214
16.5308333333333,0.636763754045307
16.5308333333333,0.636828478964401
16.5463888888889,0.636893203883495
16.5463888888889,0.636957928802589
16.5463888888889,0.637022653721683
16.5463888888889,0.637087378640777
16.5463888888889,0.637152103559871
16.5463888888889,0.637216828478964
16.5463888888889,0.637281553398058
16.5463888888889,0.637346278317152
16.5463888888889,0.637411003236246
16.6763888888889,0.63747572815534
16.6763888888889,0.637540453074434
16.6763888888889,0.637605177993528
16.6763888888889,0.637669902912621
16.6763888888889,0.637734627831715
16.6763888888889,0.637799352750809
16.6763888888889,0.637864077669903
16.6763888888889,0.637928802588997
16.6763888888889,0.637993527508091
16.6763888888889,0.638058252427185
16.6763888888889,0.638122977346278
16.6763888888889,0.638187702265372
16.6763888888889,0.638252427184466
16.7609722222222,0.63831715210356
16.7609722222222,0.638381877022654
16.7609722222222,0.638446601941748
16.7609722222222,0.638511326860841
16.7609722222222,0.638576051779935
16.7609722222222,0.638640776699029
16.7609722222222,0.638705501618123
16.7609722222222,0.638770226537217
16.7609722222222,0.638834951456311
16.7609722222222,0.638899676375405
16.7609722222222,0.638964401294498
16.7609722222222,0.639029126213592
16.7609722222222,0.639093851132686
16.7754166666667,0.63915857605178
16.7754166666667,0.639223300970874
16.7754166666667,0.639288025889968
16.7754166666667,0.639352750809062
16.7754166666667,0.639417475728155
16.7754166666667,0.639482200647249
16.7754166666667,0.639546925566343
16.7754166666667,0.639611650485437
16.7754166666667,0.639676375404531
16.8601388888889,0.639741100323625
16.8601388888889,0.639805825242718
16.9320833333333,0.639870550161812
16.9320833333333,0.639935275080906
16.9320833333333,0.64
16.9320833333333,0.640064724919094
16.9320833333333,0.640129449838188
16.9320833333333,0.640194174757282
16.9320833333333,0.640258899676375
16.9320833333333,0.640323624595469
16.9320833333333,0.640388349514563
16.9320833333333,0.640453074433657
16.9320833333333,0.640517799352751
16.9320833333333,0.640582524271845
16.9320833333333,0.640647249190939
16.9320833333333,0.640711974110032
16.9320833333333,0.640776699029126
16.9320833333333,0.64084142394822
16.9320833333333,0.640906148867314
16.9320833333333,0.640970873786408
16.9908333333333,0.641035598705502
16.9908333333333,0.641100323624595
17,0.641165048543689
17,0.641229773462783
17,0.641294498381877
17,0.641359223300971
17,0.641423948220065
17,0.641488673139159
17,0.641553398058252
17,0.641618122977346
17,0.64168284789644
17.1148611111111,0.641747572815534
17.1148611111111,0.641812297734628
17.1148611111111,0.641877022653722
17.1148611111111,0.641941747572816
17.1148611111111,0.642006472491909
17.1148611111111,0.642071197411003
17.1148611111111,0.642135922330097
17.1148611111111,0.642200647249191
17.1148611111111,0.642265372168285
17.1363888888889,0.642330097087379
17.1363888888889,0.642394822006472
17.1363888888889,0.642459546925566
17.1363888888889,0.64252427184466
17.1363888888889,0.642588996763754
17.1363888888889,0.642653721682848
17.1363888888889,0.642718446601942
17.1363888888889,0.642783171521036
17.1363888888889,0.642847896440129
17.1752777777778,0.642912621359223
17.1752777777778,0.642977346278317
17.2530555555556,0.643042071197411
17.2530555555556,0.643106796116505
17.2572222222222,0.643171521035599
17.2572222222222,0.643236245954693
17.2572222222222,0.643300970873786
17.2572222222222,0.64336569579288
17.2572222222222,0.643430420711974
17.2572222222222,0.643495145631068
17.2572222222222,0.643559870550162
17.2572222222222,0.643624595469256
17.2572222222222,0.643689320388349
17.2572222222222,0.643754045307443
17.2890277777778,0.643818770226537
17.2890277777778,0.643883495145631
17.2890277777778,0.643948220064725
17.2890277777778,0.644012944983819
17.2890277777778,0.644077669902913
17.2890277777778,0.644142394822007
17.2890277777778,0.6442071197411
17.2890277777778,0.644271844660194
17.2890277777778,0.644336569579288
17.3658333333333,0.644401294498382
17.3658333333333,0.644466019417476
17.3658333333333,0.64453074433657
17.3658333333333,0.644595469255663
17.3658333333333,0.644660194174757
17.3658333333333,0.644724919093851
17.3658333333333,0.644789644012945
17.3658333333333,0.644854368932039
17.3658333333333,0.644919093851133
17.3658333333333,0.644983818770227
17.3658333333333,0.64504854368932
17.4625,0.645113268608414
17.4625,0.645177993527508
17.4625,0.645242718446602
17.4625,0.645307443365696
17.4625,0.64537216828479
17.4625,0.645436893203884
17.4625,0.645501618122977
17.4625,0.645566343042071
17.4625,0.645631067961165
17.5223611111111,0.645695792880259
17.5223611111111,0.645760517799353
17.5223611111111,0.645825242718447
17.5223611111111,0.64588996763754
17.5223611111111,0.645954692556634
17.5223611111111,0.646019417475728
17.5223611111111,0.646084142394822
17.5223611111111,0.646148867313916
17.5223611111111,0.64621359223301
17.5358333333333,0.646278317152104
17.5358333333333,0.646343042071197
17.5358333333333,0.646407766990291
17.5358333333333,0.646472491909385
17.5358333333333,0.646537216828479
17.5358333333333,0.646601941747573
17.5358333333333,0.646666666666667
17.5358333333333,0.646731391585761
17.5358333333333,0.646796116504854
17.5358333333333,0.646860841423948
17.5358333333333,0.646925566343042
17.5358333333333,0.646990291262136
17.5358333333333,0.64705501618123
17.5358333333333,0.647119741100324
17.5618055555556,0.647184466019417
17.5618055555556,0.647249190938511
17.5618055555556,0.647313915857605
17.5618055555556,0.647378640776699
17.5618055555556,0.647443365695793
17.5618055555556,0.647508090614887
17.5618055555556,0.647572815533981
17.5618055555556,0.647637540453074
17.5618055555556,0.647702265372168
17.5618055555556,0.647766990291262
17.5618055555556,0.647831715210356
17.5618055555556,0.64789644012945
17.5618055555556,0.647961165048544
17.5818055555556,0.648025889967638
17.5818055555556,0.648090614886731
17.5919444444444,0.648155339805825
17.5919444444444,0.648220064724919
17.6068055555556,0.648284789644013
17.6068055555556,0.648349514563107
17.6068055555556,0.648414239482201
17.6068055555556,0.648478964401294
17.6068055555556,0.648543689320388
17.6068055555556,0.648608414239482
17.6068055555556,0.648673139158576
17.6068055555556,0.64873786407767
17.6068055555556,0.648802588996764
17.6068055555556,0.648867313915858
17.6068055555556,0.648932038834951
17.6684722222222,0.648996763754045
17.6684722222222,0.649061488673139
17.6684722222222,0.649126213592233
17.6684722222222,0.649190938511327
17.6684722222222,0.649255663430421
17.6684722222222,0.649320388349515
17.6684722222222,0.649385113268608
17.6684722222222,0.649449838187702
17.6684722222222,0.649514563106796
17.6684722222222,0.64957928802589
17.6684722222222,0.649644012944984
17.6684722222222,0.649708737864078
17.6684722222222,0.649773462783171
17.6684722222222,0.649838187702265
17.6684722222222,0.649902912621359
17.7145833333333,0.649967637540453
17.7145833333333,0.650032362459547
17.7145833333333,0.650097087378641
17.7145833333333,0.650161812297735
17.7145833333333,0.650226537216828
17.7145833333333,0.650291262135922
17.7145833333333,0.650355987055016
17.7145833333333,0.65042071197411
17.7145833333333,0.650485436893204
17.9075,0.650550161812298
17.9075,0.650614886731392
17.9075,0.650679611650485
17.9075,0.650744336569579
17.9075,0.650809061488673
17.9075,0.650873786407767
17.9075,0.650938511326861
17.9075,0.651003236245955
17.9075,0.651067961165049
17.9877777777778,0.651132686084142
17.9877777777778,0.651197411003236
17.9877777777778,0.65126213592233
17.9877777777778,0.651326860841424
17.9877777777778,0.651391585760518
17.9877777777778,0.651456310679612
17.9877777777778,0.651521035598706
17.9877777777778,0.651585760517799
17.9877777777778,0.651650485436893
17.9877777777778,0.651715210355987
17.9877777777778,0.651779935275081
17.9877777777778,0.651844660194175
17.9877777777778,0.651909385113269
17.9877777777778,0.651974110032362
17.9877777777778,0.652038834951456
17.9877777777778,0.65210355987055
17.9877777777778,0.652168284789644
18.0145833333333,0.652233009708738
18.0145833333333,0.652297734627832
18.0145833333333,0.652362459546926
18.0145833333333,0.652427184466019
18.0145833333333,0.652491909385113
18.0145833333333,0.652556634304207
18.0145833333333,0.652621359223301
18.0145833333333,0.652686084142395
18.0145833333333,0.652750809061489
18.0158333333333,0.652815533980583
18.0158333333333,0.652880258899676
18.0320833333333,0.65294498381877
18.0320833333333,0.653009708737864
18.0320833333333,0.653074433656958
18.0320833333333,0.653139158576052
18.0320833333333,0.653203883495146
18.0320833333333,0.65326860841424
18.0320833333333,0.653333333333333
18.0320833333333,0.653398058252427
18.0320833333333,0.653462783171521
18.0320833333333,0.653527508090615
18.0320833333333,0.653592233009709
18.0488888888889,0.653656957928803
18.0488888888889,0.653721682847896
18.0488888888889,0.65378640776699
18.0488888888889,0.653851132686084
18.0488888888889,0.653915857605178
18.0488888888889,0.653980582524272
18.0488888888889,0.654045307443366
18.0488888888889,0.65411003236246
18.0488888888889,0.654174757281553
18.0519444444444,0.654239482200647
18.0519444444444,0.654304207119741
18.0519444444444,0.654368932038835
18.0519444444444,0.654433656957929
18.0519444444444,0.654498381877023
18.0519444444444,0.654563106796117
18.0519444444444,0.65462783171521
18.0519444444444,0.654692556634304
18.0519444444444,0.654757281553398
18.1019444444444,0.654822006472492
18.1019444444444,0.654886731391586
18.1019444444444,0.65495145631068
18.1019444444444,0.655016181229773
18.1019444444444,0.655080906148867
18.1019444444444,0.655145631067961
18.1019444444444,0.655210355987055
18.1019444444444,0.655275080906149
18.1019444444444,0.655339805825243
18.1208333333333,0.655404530744337
18.1208333333333,0.65546925566343
18.1494444444444,0.655533980582524
18.1494444444444,0.655598705501618
18.1494444444444,0.655663430420712
18.1494444444444,0.655728155339806
18.1494444444444,0.6557928802589
18.1494444444444,0.655857605177994
18.1494444444444,0.655922330097087
18.1494444444444,0.655987055016181
18.1494444444444,0.656051779935275
18.1494444444444,0.656116504854369
18.1494444444444,0.656181229773463
18.1494444444444,0.656245954692557
18.1494444444444,0.65631067961165
18.2533333333333,0.656375404530744
18.2533333333333,0.656440129449838
18.2533333333333,0.656504854368932
18.2533333333333,0.656569579288026
18.2533333333333,0.65663430420712
18.2533333333333,0.656699029126214
18.2533333333333,0.656763754045307
18.2533333333333,0.656828478964401
18.2533333333333,0.656893203883495
18.2641666666667,0.656957928802589
18.2641666666667,0.657022653721683
18.2641666666667,0.657087378640777
18.2641666666667,0.657152103559871
18.2641666666667,0.657216828478964
18.2641666666667,0.657281553398058
18.2641666666667,0.657346278317152
18.2641666666667,0.657411003236246
18.2641666666667,0.65747572815534
18.3419444444444,0.657540453074434
18.3419444444444,0.657605177993527
18.3419444444444,0.657669902912621
18.3419444444444,0.657734627831715
18.3419444444444,0.657799352750809
18.3419444444444,0.657864077669903
18.3419444444444,0.657928802588997
18.3419444444444,0.657993527508091
18.3419444444444,0.658058252427185
18.39875,0.658122977346278
18.39875,0.658187702265372
18.4252777777778,0.658252427184466
18.4252777777778,0.65831715210356
18.4252777777778,0.658381877022654
18.4252777777778,0.658446601941748
18.4252777777778,0.658511326860841
18.4252777777778,0.658576051779935
18.4252777777778,0.658640776699029
18.4252777777778,0.658705501618123
18.4252777777778,0.658770226537217
18.4308333333333,0.658834951456311
18.4308333333333,0.658899676375405
18.4308333333333,0.658964401294498
18.4308333333333,0.659029126213592
18.4308333333333,0.659093851132686
18.4308333333333,0.65915857605178
18.4308333333333,0.659223300970874
18.4308333333333,0.659288025889968
18.4308333333333,0.659352750809062
18.5,0.659417475728155
18.5,0.659482200647249
18.5,0.659546925566343
18.5,0.659611650485437
18.5,0.659676375404531
18.5,0.659741100323625
18.5,0.659805825242718
18.5,0.659870550161812
18.5,0.659935275080906
18.5872222222222,0.66
18.5872222222222,0.660064724919094
18.5872222222222,0.660129449838188
18.5872222222222,0.660194174757282
18.5872222222222,0.660258899676375
18.5872222222222,0.660323624595469
18.5872222222222,0.660388349514563
18.5872222222222,0.660453074433657
18.6940277777778,0.660517799352751
18.6940277777778,0.660582524271845
18.6940277777778,0.660647249190939
18.6940277777778,0.660711974110032
18.6940277777778,0.660776699029126
18.6940277777778,0.66084142394822
18.6940277777778,0.660906148867314
18.6940277777778,0.660970873786408
18.6940277777778,0.661035598705502
18.73875,0.661100323624595
18.73875,0.661165048543689
18.73875,0.661229773462783
18.73875,0.661294498381877
18.73875,0.661359223300971
18.73875,0.661423948220065
18.73875,0.661488673139159
18.73875,0.661553398058252
18.73875,0.661618122977346
18.8377777777778,0.66168284789644
18.8377777777778,0.661747572815534
18.8377777777778,0.661812297734628
18.8377777777778,0.661877022653722
18.8377777777778,0.661941747572816
18.8377777777778,0.662006472491909
18.8377777777778,0.662071197411003
18.8377777777778,0.662135922330097
18.8418055555556,0.662200647249191
18.8418055555556,0.662265372168285
18.8418055555556,0.662330097087379
18.8418055555556,0.662394822006472
18.8418055555556,0.662459546925566
18.8418055555556,0.66252427184466
18.8418055555556,0.662588996763754
18.8418055555556,0.662653721682848
18.8565277777778,0.662718446601942
18.8565277777778,0.662783171521036
18.8565277777778,0.662847896440129
18.8565277777778,0.662912621359223
18.8565277777778,0.662977346278317
18.8565277777778,0.663042071197411
18.8565277777778,0.663106796116505
18.8565277777778,0.663171521035599
18.8565277777778,0.663236245954693
18.8565277777778,0.663300970873786
18.8565277777778,0.66336569579288
18.8777777777778,0.663430420711974
18.8777777777778,0.663495145631068
18.8777777777778,0.663559870550162
18.8777777777778,0.663624595469256
18.8777777777778,0.663689320388349
18.8777777777778,0.663754045307443
18.8777777777778,0.663818770226537
18.8777777777778,0.663883495145631
18.8777777777778,0.663948220064725
18.8777777777778,0.664012944983819
18.8777777777778,0.664077669902913
18.9515277777778,0.664142394822006
18.9515277777778,0.6642071197411
18.9515277777778,0.664271844660194
18.9515277777778,0.664336569579288
18.96875,0.664401294498382
18.96875,0.664466019417476
18.96875,0.66453074433657
18.96875,0.664595469255663
18.96875,0.664660194174757
18.96875,0.664724919093851
18.96875,0.664789644012945
18.96875,0.664854368932039
18.96875,0.664919093851133
18.97375,0.664983818770226
18.97375,0.66504854368932
18.97375,0.665113268608414
18.97375,0.665177993527508
18.97375,0.665242718446602
18.97375,0.665307443365696
18.97375,0.66537216828479
18.97375,0.665436893203884
18.97375,0.665501618122977
19.1086111111111,0.665566343042071
19.1086111111111,0.665631067961165
19.1086111111111,0.665695792880259
19.1086111111111,0.665760517799353
19.1086111111111,0.665825242718447
19.1086111111111,0.66588996763754
19.1086111111111,0.665954692556634
19.1086111111111,0.666019417475728
19.1086111111111,0.666084142394822
19.1086111111111,0.666148867313916
19.1144444444444,0.66621359223301
19.1144444444444,0.666278317152104
19.1144444444444,0.666343042071197
19.1144444444444,0.666407766990291
19.1144444444444,0.666472491909385
19.1144444444444,0.666537216828479
19.1144444444444,0.666601941747573
19.1144444444444,0.666666666666667
19.1144444444444,0.666731391585761
19.1144444444444,0.666796116504854
19.1144444444444,0.666860841423948
19.1144444444444,0.666925566343042
19.1144444444444,0.666990291262136
19.1144444444444,0.66705501618123
19.1144444444444,0.667119741100324
19.1144444444444,0.667184466019417
19.1144444444444,0.667249190938511
19.1197222222222,0.667313915857605
19.1197222222222,0.667378640776699
19.1197222222222,0.667443365695793
19.1197222222222,0.667508090614887
19.1197222222222,0.667572815533981
19.1197222222222,0.667637540453074
19.1197222222222,0.667702265372168
19.1197222222222,0.667766990291262
19.1197222222222,0.667831715210356
19.1238888888889,0.66789644012945
19.1238888888889,0.667961165048544
19.1244444444444,0.668025889967638
19.1244444444444,0.668090614886731
19.1822222222222,0.668155339805825
19.1822222222222,0.668220064724919
19.1822222222222,0.668284789644013
19.1822222222222,0.668349514563107
19.1823611111111,0.668414239482201
19.1823611111111,0.668478964401295
19.1823611111111,0.668543689320388
19.1823611111111,0.668608414239482
19.1823611111111,0.668673139158576
19.1823611111111,0.66873786407767
19.1823611111111,0.668802588996764
19.1823611111111,0.668867313915858
19.1823611111111,0.668932038834951
19.1823611111111,0.668996763754045
19.1823611111111,0.669061488673139
19.2041666666667,0.669126213592233
19.2041666666667,0.669190938511327
19.3713888888889,0.669255663430421
19.3713888888889,0.669320388349515
19.3713888888889,0.669385113268608
19.3713888888889,0.669449838187702
19.3713888888889,0.669514563106796
19.3713888888889,0.66957928802589
19.3713888888889,0.669644012944984
19.3713888888889,0.669708737864078
19.3713888888889,0.669773462783172
19.4272222222222,0.669838187702265
19.4272222222222,0.669902912621359
19.4272222222222,0.669967637540453
19.4272222222222,0.670032362459547
19.5266666666667,0.670097087378641
19.5266666666667,0.670161812297735
19.5266666666667,0.670226537216828
19.5266666666667,0.670291262135922
19.5266666666667,0.670355987055016
19.5266666666667,0.67042071197411
19.5266666666667,0.670485436893204
19.5266666666667,0.670550161812298
19.5551388888889,0.670614886731392
19.5551388888889,0.670679611650485
19.5551388888889,0.670744336569579
19.5551388888889,0.670809061488673
19.5551388888889,0.670873786407767
19.5551388888889,0.670938511326861
19.5551388888889,0.671003236245955
19.5551388888889,0.671067961165049
19.5551388888889,0.671132686084142
19.56125,0.671197411003236
19.56125,0.67126213592233
19.56125,0.671326860841424
19.56125,0.671391585760518
19.56125,0.671456310679612
19.56125,0.671521035598705
19.56125,0.671585760517799
19.56125,0.671650485436893
19.56125,0.671715210355987
19.6193055555556,0.671779935275081
19.6193055555556,0.671844660194175
19.6193055555556,0.671909385113269
19.6193055555556,0.671974110032363
19.6193055555556,0.672038834951456
19.6193055555556,0.67210355987055
19.6193055555556,0.672168284789644
19.6193055555556,0.672233009708738
19.6219444444444,0.672297734627832
19.6219444444444,0.672362459546926
19.6219444444444,0.672427184466019
19.6219444444444,0.672491909385113
19.6219444444444,0.672556634304207
19.6219444444444,0.672621359223301
19.6219444444444,0.672686084142395
19.6219444444444,0.672750809061489
19.6219444444444,0.672815533980582
19.6219444444444,0.672880258899676
19.6219444444444,0.67294498381877
19.6219444444444,0.673009708737864
19.6219444444444,0.673074433656958
19.6219444444444,0.673139158576052
19.6219444444444,0.673203883495146
19.6219444444444,0.67326860841424
19.6219444444444,0.673333333333333
19.6219444444444,0.673398058252427
19.6219444444444,0.673462783171521
19.6409722222222,0.673527508090615
19.6409722222222,0.673592233009709
19.6515277777778,0.673656957928803
19.6515277777778,0.673721682847896
19.6602777777778,0.67378640776699
19.6602777777778,0.673851132686084
19.6602777777778,0.673915857605178
19.6602777777778,0.673980582524272
19.6602777777778,0.674045307443366
19.6602777777778,0.67411003236246
19.6602777777778,0.674174757281553
19.6602777777778,0.674239482200647
19.74125,0.674304207119741
19.74125,0.674368932038835
19.74125,0.674433656957929
19.74125,0.674498381877023
19.74125,0.674563106796117
19.74125,0.67462783171521
19.74125,0.674692556634304
19.74125,0.674757281553398
19.74125,0.674822006472492
19.7633333333333,0.674886731391586
19.7633333333333,0.67495145631068
19.7633333333333,0.675016181229773
19.7633333333333,0.675080906148867
19.7633333333333,0.675145631067961
19.7633333333333,0.675210355987055
19.7633333333333,0.675275080906149
19.7633333333333,0.675339805825243
19.7633333333333,0.675404530744337
19.7633333333333,0.67546925566343
19.7633333333333,0.675533980582524
19.7670833333333,0.675598705501618
19.7670833333333,0.675663430420712
19.7670833333333,0.675728155339806
19.7670833333333,0.6757928802589
19.7670833333333,0.675857605177994
19.7670833333333,0.675922330097087
19.7670833333333,0.675987055016181
19.7670833333333,0.676051779935275
19.7670833333333,0.676116504854369
19.8419444444444,0.676181229773463
19.8419444444444,0.676245954692557
19.8419444444444,0.67631067961165
19.8419444444444,0.676375404530744
19.8419444444444,0.676440129449838
19.8419444444444,0.676504854368932
19.8419444444444,0.676569579288026
19.8419444444444,0.67663430420712
19.8419444444444,0.676699029126214
19.8419444444444,0.676763754045307
19.8419444444444,0.676828478964401
19.8419444444444,0.676893203883495
19.8419444444444,0.676957928802589
19.8419444444444,0.677022653721683
19.87625,0.677087378640777
19.87625,0.677152103559871
19.9683333333333,0.677216828478964
19.9683333333333,0.677281553398058
19.9845833333333,0.677346278317152
19.9845833333333,0.677411003236246
19.9845833333333,0.67747572815534
19.9845833333333,0.677540453074434
19.9845833333333,0.677605177993527
19.9845833333333,0.677669902912621
19.9845833333333,0.677734627831715
19.9845833333333,0.677799352750809
19.9845833333333,0.677864077669903
19.9845833333333,0.677928802588997
19.9845833333333,0.677993527508091
19.9845833333333,0.678058252427184
20.0376388888889,0.678122977346278
20.0376388888889,0.678187702265372
20.0376388888889,0.678252427184466
20.0376388888889,0.67831715210356
20.0376388888889,0.678381877022654
20.0376388888889,0.678446601941748
20.0376388888889,0.678511326860841
20.0376388888889,0.678576051779935
20.0376388888889,0.678640776699029
20.2095833333333,0.678705501618123
20.2095833333333,0.678770226537217
20.2095833333333,0.678834951456311
20.2095833333333,0.678899676375404
20.2095833333333,0.678964401294498
20.2095833333333,0.679029126213592
20.2095833333333,0.679093851132686
20.2095833333333,0.67915857605178
20.2095833333333,0.679223300970874
20.2555555555556,0.679288025889968
20.2555555555556,0.679352750809061
20.2555555555556,0.679417475728155
20.2555555555556,0.679482200647249
20.2555555555556,0.679546925566343
20.2555555555556,0.679611650485437
20.2555555555556,0.679676375404531
20.2555555555556,0.679741100323625
20.2555555555556,0.679805825242718
20.2555555555556,0.679870550161812
20.2555555555556,0.679935275080906
20.2770833333333,0.68
20.2770833333333,0.680064724919094
20.2770833333333,0.680129449838188
20.2770833333333,0.680194174757282
20.2770833333333,0.680258899676375
20.2770833333333,0.680323624595469
20.2770833333333,0.680388349514563
20.2770833333333,0.680453074433657
20.2770833333333,0.680517799352751
20.2945833333333,0.680582524271845
20.2945833333333,0.680647249190939
20.2945833333333,0.680711974110032
20.2945833333333,0.680776699029126
20.2945833333333,0.68084142394822
20.2945833333333,0.680906148867314
20.2945833333333,0.680970873786408
20.2945833333333,0.681035598705502
20.2945833333333,0.681100323624595
20.3181944444444,0.681165048543689
20.3181944444444,0.681229773462783
20.3181944444444,0.681294498381877
20.3181944444444,0.681359223300971
20.3181944444444,0.681423948220065
20.3181944444444,0.681488673139159
20.3181944444444,0.681553398058252
20.3181944444444,0.681618122977346
20.3181944444444,0.68168284789644
20.34375,0.681747572815534
20.34375,0.681812297734628
20.34375,0.681877022653722
20.34375,0.681941747572816
20.34375,0.682006472491909
20.34375,0.682071197411003
20.34375,0.682135922330097
20.34375,0.682200647249191
20.34375,0.682265372168285
20.3815277777778,0.682330097087379
20.3815277777778,0.682394822006473
20.4202777777778,0.682459546925566
20.4202777777778,0.68252427184466
20.4238888888889,0.682588996763754
20.4238888888889,0.682653721682848
20.4238888888889,0.682718446601942
20.4238888888889,0.682783171521036
20.4238888888889,0.682847896440129
20.4238888888889,0.682912621359223
20.4238888888889,0.682977346278317
20.4238888888889,0.683042071197411
20.4238888888889,0.683106796116505
20.4238888888889,0.683171521035599
20.4238888888889,0.683236245954693
20.4705555555556,0.683300970873786
20.4705555555556,0.68336569579288
20.51625,0.683430420711974
20.51625,0.683495145631068
20.51625,0.683559870550162
20.51625,0.683624595469256
20.51625,0.68368932038835
20.51625,0.683754045307443
20.51625,0.683818770226537
20.51625,0.683883495145631
20.51625,0.683948220064725
20.5422222222222,0.684012944983819
20.5422222222222,0.684077669902913
20.5422222222222,0.684142394822006
20.5422222222222,0.6842071197411
20.5422222222222,0.684271844660194
20.5422222222222,0.684336569579288
20.5422222222222,0.684401294498382
20.5422222222222,0.684466019417476
20.5422222222222,0.68453074433657
20.5422222222222,0.684595469255663
20.5422222222222,0.684660194174757
20.5705555555556,0.684724919093851
20.5705555555556,0.684789644012945
20.59375,0.684854368932039
20.59375,0.684919093851133
20.59375,0.684983818770227
20.59375,0.68504854368932
20.59375,0.685113268608414
20.59375,0.685177993527508
20.59375,0.685242718446602
20.59375,0.685307443365696
20.59375,0.68537216828479
20.6020833333333,0.685436893203883
20.6020833333333,0.685501618122977
20.6229166666667,0.685566343042071
20.6229166666667,0.685631067961165
20.6229166666667,0.685695792880259
20.6229166666667,0.685760517799353
20.6229166666667,0.685825242718447
20.6229166666667,0.68588996763754
20.6229166666667,0.685954692556634
20.6229166666667,0.686019417475728
20.6229166666667,0.686084142394822
20.64,0.686148867313916
20.64,0.68621359223301
20.6622222222222,0.686278317152104
20.6622222222222,0.686343042071197
20.6622222222222,0.686407766990291
20.6622222222222,0.686472491909385
20.6622222222222,0.686537216828479
20.6622222222222,0.686601941747573
20.6622222222222,0.686666666666667
20.6622222222222,0.68673139158576
20.6622222222222,0.686796116504854
20.6622222222222,0.686860841423948
20.6622222222222,0.686925566343042
20.6622222222222,0.686990291262136
20.6622222222222,0.68705501618123
20.6622222222222,0.687119741100324
20.6622222222222,0.687184466019418
20.6622222222222,0.687249190938511
20.72875,0.687313915857605
20.72875,0.687378640776699
20.8327777777778,0.687443365695793
20.8327777777778,0.687508090614887
20.8327777777778,0.687572815533981
20.8327777777778,0.687637540453074
20.8327777777778,0.687702265372168
20.8327777777778,0.687766990291262
20.8327777777778,0.687831715210356
20.8327777777778,0.68789644012945
20.8327777777778,0.687961165048544
20.8327777777778,0.688025889967638
20.8327777777778,0.688090614886731
20.8327777777778,0.688155339805825
20.8327777777778,0.688220064724919
20.8327777777778,0.688284789644013
20.8327777777778,0.688349514563107
20.8327777777778,0.688414239482201
20.8327777777778,0.688478964401295
20.8327777777778,0.688543689320388
20.8327777777778,0.688608414239482
20.8327777777778,0.688673139158576
20.8327777777778,0.68873786407767
20.8327777777778,0.688802588996764
20.8327777777778,0.688867313915858
20.8913888888889,0.688932038834951
20.8913888888889,0.688996763754045
20.8913888888889,0.689061488673139
20.8913888888889,0.689126213592233
20.8913888888889,0.689190938511327
20.8913888888889,0.689255663430421
20.8913888888889,0.689320388349515
20.8913888888889,0.689385113268608
20.8913888888889,0.689449838187702
20.8943055555556,0.689514563106796
20.8943055555556,0.68957928802589
20.9205555555556,0.689644012944984
20.9205555555556,0.689708737864078
20.9205555555556,0.689773462783172
20.9205555555556,0.689838187702265
20.9205555555556,0.689902912621359
20.9205555555556,0.689967637540453
20.9205555555556,0.690032362459547
20.9205555555556,0.690097087378641
20.9205555555556,0.690161812297735
21.0136111111111,0.690226537216828
21.0136111111111,0.690291262135922
21.0136111111111,0.690355987055016
21.0136111111111,0.69042071197411
21.0136111111111,0.690485436893204
21.0136111111111,0.690550161812298
21.0136111111111,0.690614886731392
21.0136111111111,0.690679611650485
21.0136111111111,0.690744336569579
21.0136111111111,0.690809061488673
21.0136111111111,0.690873786407767
21.0136111111111,0.690938511326861
21.0136111111111,0.691003236245955
21.0136111111111,0.691067961165049
21.0136111111111,0.691132686084142
21.0136111111111,0.691197411003236
21.0136111111111,0.69126213592233
21.0456944444444,0.691326860841424
21.0456944444444,0.691391585760518
21.0718055555556,0.691456310679612
21.0718055555556,0.691521035598705
21.0718055555556,0.691585760517799
21.0718055555556,0.691650485436893
21.0718055555556,0.691715210355987
21.0718055555556,0.691779935275081
21.0718055555556,0.691844660194175
21.0718055555556,0.691909385113269
21.0718055555556,0.691974110032362
21.0718055555556,0.692038834951456
21.2025,0.69210355987055
21.2025,0.692168284789644
21.2025,0.692233009708738
21.2025,0.692297734627832
21.2025,0.692362459546926
21.2025,0.692427184466019
21.2025,0.692491909385113
21.2025,0.692556634304207
21.2025,0.692621359223301
21.2025,0.692686084142395
21.2025,0.692750809061489
21.2744444444444,0.692815533980582
21.2744444444444,0.692880258899676
21.2744444444444,0.69294498381877
21.2744444444444,0.693009708737864
21.2744444444444,0.693074433656958
21.2744444444444,0.693139158576052
21.2744444444444,0.693203883495146
21.2744444444444,0.693268608414239
21.2744444444444,0.693333333333333
21.2870833333333,0.693398058252427
21.2870833333333,0.693462783171521
21.2870833333333,0.693527508090615
21.2870833333333,0.693592233009709
21.2870833333333,0.693656957928803
21.2870833333333,0.693721682847896
21.2870833333333,0.69378640776699
21.2870833333333,0.693851132686084
21.2870833333333,0.693915857605178
21.2870833333333,0.693980582524272
21.2870833333333,0.694045307443366
21.3009722222222,0.694110032362459
21.3009722222222,0.694174757281553
21.3009722222222,0.694239482200647
21.3009722222222,0.694304207119741
21.3009722222222,0.694368932038835
21.3009722222222,0.694433656957929
21.3009722222222,0.694498381877023
21.3009722222222,0.694563106796117
21.3009722222222,0.69462783171521
21.3009722222222,0.694692556634304
21.3009722222222,0.694757281553398
21.3066666666667,0.694822006472492
21.3066666666667,0.694886731391586
21.3066666666667,0.69495145631068
21.3066666666667,0.695016181229773
21.3066666666667,0.695080906148867
21.3066666666667,0.695145631067961
21.3066666666667,0.695210355987055
21.3066666666667,0.695275080906149
21.3066666666667,0.695339805825243
21.4823611111111,0.695404530744337
21.4823611111111,0.69546925566343
21.4823611111111,0.695533980582524
21.4823611111111,0.695598705501618
21.4823611111111,0.695663430420712
21.4823611111111,0.695728155339806
21.4823611111111,0.6957928802589
21.4823611111111,0.695857605177994
21.4823611111111,0.695922330097087
21.4886111111111,0.695987055016181
21.4886111111111,0.696051779935275
21.4886111111111,0.696116504854369
21.4886111111111,0.696181229773463
21.4886111111111,0.696245954692557
21.4886111111111,0.69631067961165
21.4886111111111,0.696375404530744
21.4886111111111,0.696440129449838
21.4886111111111,0.696504854368932
21.4908333333333,0.696569579288026
21.4908333333333,0.69663430420712
21.4908333333333,0.696699029126214
21.4908333333333,0.696763754045307
21.4908333333333,0.696828478964401
21.4908333333333,0.696893203883495
21.4908333333333,0.696957928802589
21.5397222222222,0.697022653721683
21.5397222222222,0.697087378640777
21.5397222222222,0.697152103559871
21.5397222222222,0.697216828478964
21.5397222222222,0.697281553398058
21.5397222222222,0.697346278317152
21.5397222222222,0.697411003236246
21.5397222222222,0.69747572815534
21.5397222222222,0.697540453074434
21.5744444444444,0.697605177993528
21.5744444444444,0.697669902912621
21.5744444444444,0.697734627831715
21.5744444444444,0.697799352750809
21.5744444444444,0.697864077669903
21.5744444444444,0.697928802588997
21.5744444444444,0.697993527508091
21.5744444444444,0.698058252427184
21.5744444444444,0.698122977346278
21.6320833333333,0.698187702265372
21.6320833333333,0.698252427184466
21.6320833333333,0.69831715210356
21.6320833333333,0.698381877022654
21.6320833333333,0.698446601941748
21.6320833333333,0.698511326860841
21.6320833333333,0.698576051779935
21.6320833333333,0.698640776699029
21.6320833333333,0.698705501618123
21.6320833333333,0.698770226537217
21.6320833333333,0.698834951456311
21.6320833333333,0.698899676375405
21.6320833333333,0.698964401294498
21.6320833333333,0.699029126213592
21.6320833333333,0.699093851132686
21.6320833333333,0.69915857605178
21.6320833333333,0.699223300970874
21.6380555555556,0.699288025889968
21.6380555555556,0.699352750809061
21.6380555555556,0.699417475728155
21.6380555555556,0.699482200647249
21.6380555555556,0.699546925566343
21.6380555555556,0.699611650485437
21.6380555555556,0.699676375404531
21.6380555555556,0.699741100323625
21.6380555555556,0.699805825242718
21.8052777777778,0.699870550161812
21.8052777777778,0.699935275080906
21.8052777777778,0.7
21.8052777777778,0.700064724919094
21.8052777777778,0.700129449838188
21.8052777777778,0.700194174757282
21.8052777777778,0.700258899676375
21.8052777777778,0.700323624595469
21.8052777777778,0.700388349514563
21.8294444444444,0.700453074433657
21.8294444444444,0.700517799352751
21.8294444444444,0.700582524271845
21.8294444444444,0.700647249190938
21.8294444444444,0.700711974110032
21.8294444444444,0.700776699029126
21.8294444444444,0.70084142394822
21.8294444444444,0.700906148867314
21.8294444444444,0.700970873786408
21.9022222222222,0.701035598705502
21.9022222222222,0.701100323624596
21.9022222222222,0.701165048543689
21.9022222222222,0.701229773462783
21.9022222222222,0.701294498381877
21.9022222222222,0.701359223300971
21.9022222222222,0.701423948220065
21.9022222222222,0.701488673139159
21.9022222222222,0.701553398058252
21.9022222222222,0.701618122977346
21.9022222222222,0.70168284789644
21.9022222222222,0.701747572815534
21.9120833333333,0.701812297734628
21.9120833333333,0.701877022653722
21.9354166666667,0.701941747572816
21.9354166666667,0.702006472491909
21.9354166666667,0.702071197411003
21.9354166666667,0.702135922330097
21.9354166666667,0.702200647249191
21.9354166666667,0.702265372168285
21.9354166666667,0.702330097087379
21.9354166666667,0.702394822006473
21.9354166666667,0.702459546925566
21.9444444444444,0.70252427184466
21.9444444444444,0.702588996763754
21.9444444444444,0.702653721682848
21.9444444444444,0.702718446601942
21.9444444444444,0.702783171521036
21.9444444444444,0.702847896440129
21.9444444444444,0.702912621359223
21.9444444444444,0.702977346278317
21.9444444444444,0.703042071197411
21.9643055555556,0.703106796116505
21.9643055555556,0.703171521035599
21.9666666666667,0.703236245954693
21.9666666666667,0.703300970873786
22.0125,0.70336569579288
22.0125,0.703430420711974
22.0125,0.703495145631068
22.0125,0.703559870550162
22.0125,0.703624595469256
22.0125,0.70368932038835
22.0125,0.703754045307443
22.0125,0.703818770226537
22.0125,0.703883495145631
22.0176388888889,0.703948220064725
22.0176388888889,0.704012944983819
22.0645833333333,0.704077669902913
22.0645833333333,0.704142394822006
22.0645833333333,0.7042071197411
22.0645833333333,0.704271844660194
22.0645833333333,0.704336569579288
22.0645833333333,0.704401294498382
22.0645833333333,0.704466019417476
22.0645833333333,0.70453074433657
22.0645833333333,0.704595469255663
22.0645833333333,0.704660194174757
22.0645833333333,0.704724919093851
22.0879166666667,0.704789644012945
22.0879166666667,0.704854368932039
22.0879166666667,0.704919093851133
22.0879166666667,0.704983818770227
22.0879166666667,0.70504854368932
22.0879166666667,0.705113268608414
22.0879166666667,0.705177993527508
22.0879166666667,0.705242718446602
22.0879166666667,0.705307443365696
22.1273611111111,0.70537216828479
22.1273611111111,0.705436893203883
22.1273611111111,0.705501618122977
22.1273611111111,0.705566343042071
22.1273611111111,0.705631067961165
22.1273611111111,0.705695792880259
22.1273611111111,0.705760517799353
22.1273611111111,0.705825242718447
22.1273611111111,0.70588996763754
22.1422222222222,0.705954692556634
22.1422222222222,0.706019417475728
22.25625,0.706084142394822
22.25625,0.706148867313916
22.25625,0.70621359223301
22.25625,0.706278317152104
22.25625,0.706343042071197
22.25625,0.706407766990291
22.25625,0.706472491909385
22.25625,0.706537216828479
22.25625,0.706601941747573
22.2733333333333,0.706666666666667
22.2733333333333,0.70673139158576
22.3022222222222,0.706796116504854
22.3022222222222,0.706860841423948
22.3022222222222,0.706925566343042
22.3022222222222,0.706990291262136
22.3022222222222,0.70705501618123
22.3022222222222,0.707119741100324
22.3022222222222,0.707184466019417
22.3022222222222,0.707249190938511
22.3022222222222,0.707313915857605
22.3022222222222,0.707378640776699
22.3022222222222,0.707443365695793
22.3373611111111,0.707508090614887
22.3373611111111,0.707572815533981
22.3373611111111,0.707637540453074
22.3373611111111,0.707702265372168
22.3373611111111,0.707766990291262
22.3373611111111,0.707831715210356
22.3373611111111,0.70789644012945
22.3373611111111,0.707961165048544
22.3373611111111,0.708025889967637
22.3761111111111,0.708090614886731
22.3761111111111,0.708155339805825
22.3761111111111,0.708220064724919
22.3761111111111,0.708284789644013
22.3761111111111,0.708349514563107
22.3761111111111,0.708414239482201
22.3761111111111,0.708478964401295
22.3761111111111,0.708543689320388
22.3761111111111,0.708608414239482
22.3761111111111,0.708673139158576
22.3761111111111,0.70873786407767
22.385,0.708802588996764
22.385,0.708867313915858
22.385,0.708932038834951
22.385,0.708996763754045
22.385,0.709061488673139
22.385,0.709126213592233
22.385,0.709190938511327
22.385,0.709255663430421
22.385,0.709320388349515
22.385,0.709385113268608
22.385,0.709449838187702
22.4629166666667,0.709514563106796
22.4629166666667,0.70957928802589
22.52125,0.709644012944984
22.52125,0.709708737864078
22.52125,0.709773462783172
22.52125,0.709838187702265
22.52125,0.709902912621359
22.52125,0.709967637540453
22.52125,0.710032362459547
22.52125,0.710097087378641
22.52125,0.710161812297735
22.52125,0.710226537216828
22.52125,0.710291262135922
22.52125,0.710355987055016
22.52125,0.71042071197411
22.52125,0.710485436893204
22.52125,0.710550161812298
22.52125,0.710614886731392
22.56125,0.710679611650485
22.56125,0.710744336569579
22.56125,0.710809061488673
22.56125,0.710873786407767
22.56125,0.710938511326861
22.56125,0.711003236245955
22.56125,0.711067961165049
22.56125,0.711132686084142
22.56125,0.711197411003236
22.6791666666667,0.71126213592233
22.6791666666667,0.711326860841424
22.6791666666667,0.711391585760518
22.6791666666667,0.711456310679612
22.6791666666667,0.711521035598705
22.6791666666667,0.711585760517799
22.6791666666667,0.711650485436893
22.6791666666667,0.711715210355987
22.6936111111111,0.711779935275081
22.6936111111111,0.711844660194175
22.7422222222222,0.711909385113269
22.7422222222222,0.711974110032362
22.7422222222222,0.712038834951456
22.7422222222222,0.71210355987055
22.7422222222222,0.712168284789644
22.7422222222222,0.712233009708738
22.7422222222222,0.712297734627832
22.7422222222222,0.712362459546926
22.7422222222222,0.712427184466019
22.7422222222222,0.712491909385113
22.7422222222222,0.712556634304207
22.8845833333333,0.712621359223301
22.8845833333333,0.712686084142395
22.93625,0.712750809061489
22.93625,0.712815533980583
22.9505555555556,0.712880258899676
22.9505555555556,0.71294498381877
22.9922222222222,0.713009708737864
22.9922222222222,0.713074433656958
22.9922222222222,0.713139158576052
22.9922222222222,0.713203883495146
22.9922222222222,0.713268608414239
22.9922222222222,0.713333333333333
22.9922222222222,0.713398058252427
22.9922222222222,0.713462783171521
22.9922222222222,0.713527508090615
22.9922222222222,0.713592233009709
22.9922222222222,0.713656957928803
22.9968055555556,0.713721682847896
22.9968055555556,0.71378640776699
23.0086111111111,0.713851132686084
23.0086111111111,0.713915857605178
23.0086111111111,0.713980582524272
23.0086111111111,0.714045307443366
23.0086111111111,0.71411003236246
23.0086111111111,0.714174757281553
23.0086111111111,0.714239482200647
23.0086111111111,0.714304207119741
23.0086111111111,0.714368932038835
23.0681944444444,0.714433656957929
23.0681944444444,0.714498381877023
23.0811111111111,0.714563106796116
23.0811111111111,0.71462783171521
23.0811111111111,0.714692556634304
23.0811111111111,0.714757281553398
23.0811111111111,0.714822006472492
23.0811111111111,0.714886731391586
23.0811111111111,0.71495145631068
23.0811111111111,0.715016181229774
23.0811111111111,0.715080906148867
23.1947222222222,0.715145631067961
23.1947222222222,0.715210355987055
23.1947222222222,0.715275080906149
23.1947222222222,0.715339805825243
23.53125,0.715404530744337
23.53125,0.71546925566343
23.53125,0.715533980582524
23.53125,0.715598705501618
23.53125,0.715663430420712
23.53125,0.715728155339806
23.53125,0.7157928802589
23.53125,0.715857605177994
23.5468055555556,0.715922330097087
23.5468055555556,0.715987055016181
23.6034722222222,0.716051779935275
23.6034722222222,0.716116504854369
23.6840277777778,0.716181229773463
23.6840277777778,0.716245954692557
23.6841666666667,0.716310679611651
23.6841666666667,0.716375404530744
23.8243055555556,0.716440129449838
23.8243055555556,0.716504854368932
23.8243055555556,0.716569579288026
23.8243055555556,0.71663430420712
23.8243055555556,0.716699029126214
23.8243055555556,0.716763754045307
23.8243055555556,0.716828478964401
23.8243055555556,0.716893203883495
23.8243055555556,0.716957928802589
23.8697222222222,0.717022653721683
23.8697222222222,0.717087378640777
23.8786111111111,0.717152103559871
23.8786111111111,0.717216828478964
23.9280555555556,0.717281553398058
23.9280555555556,0.717346278317152
23.9280555555556,0.717411003236246
23.9280555555556,0.71747572815534
23.9280555555556,0.717540453074434
23.9280555555556,0.717605177993528
23.9280555555556,0.717669902912621
23.9280555555556,0.717734627831715
23.9280555555556,0.717799352750809
23.9280555555556,0.717864077669903
23.9280555555556,0.717928802588997
23.9280555555556,0.717993527508091
23.9280555555556,0.718058252427184
23.9730555555556,0.718122977346278
23.9730555555556,0.718187702265372
24.0813888888889,0.718252427184466
24.0813888888889,0.71831715210356
24.0813888888889,0.718381877022654
24.0813888888889,0.718446601941748
24.0813888888889,0.718511326860841
24.0813888888889,0.718576051779935
24.0813888888889,0.718640776699029
24.0813888888889,0.718705501618123
24.0813888888889,0.718770226537217
24.1480555555556,0.718834951456311
24.1480555555556,0.718899676375405
24.1480555555556,0.718964401294498
24.1480555555556,0.719029126213592
24.1480555555556,0.719093851132686
24.1480555555556,0.71915857605178
24.1480555555556,0.719223300970874
24.1480555555556,0.719288025889968
24.1480555555556,0.719352750809061
24.1480555555556,0.719417475728155
24.1480555555556,0.719482200647249
24.2093055555556,0.719546925566343
24.2093055555556,0.719611650485437
24.2093055555556,0.719676375404531
24.2093055555556,0.719741100323625
24.2093055555556,0.719805825242718
24.2093055555556,0.719870550161812
24.2093055555556,0.719935275080906
24.2093055555556,0.72
24.2093055555556,0.720064724919094
24.2673611111111,0.720129449838188
24.2673611111111,0.720194174757282
24.2673611111111,0.720258899676375
24.2673611111111,0.720323624595469
24.2673611111111,0.720388349514563
24.2673611111111,0.720453074433657
24.2673611111111,0.720517799352751
24.2673611111111,0.720582524271845
24.2926388888889,0.720647249190938
24.2926388888889,0.720711974110032
24.3376388888889,0.720776699029126
24.3376388888889,0.72084142394822
24.3818055555556,0.720906148867314
24.3818055555556,0.720970873786408
24.6634722222222,0.721035598705502
24.6634722222222,0.721100323624595
24.6634722222222,0.721165048543689
24.6634722222222,0.721229773462783
24.6634722222222,0.721294498381877
24.6634722222222,0.721359223300971
24.6634722222222,0.721423948220065
24.6634722222222,0.721488673139159
24.6634722222222,0.721553398058252
24.6634722222222,0.721618122977346
24.6634722222222,0.72168284789644
24.7772222222222,0.721747572815534
24.7772222222222,0.721812297734628
24.7772222222222,0.721877022653722
24.7772222222222,0.721941747572815
24.7772222222222,0.722006472491909
24.7772222222222,0.722071197411003
24.7772222222222,0.722135922330097
24.7772222222222,0.722200647249191
24.7772222222222,0.722265372168285
24.7772222222222,0.722330097087379
24.7772222222222,0.722394822006473
24.7772222222222,0.722459546925566
24.845,0.72252427184466
24.845,0.722588996763754
24.8669444444444,0.722653721682848
24.8669444444444,0.722718446601942
24.8669444444444,0.722783171521036
24.8669444444444,0.722847896440129
24.8669444444444,0.722912621359223
24.8669444444444,0.722977346278317
24.8669444444444,0.723042071197411
24.8669444444444,0.723106796116505
24.8669444444444,0.723171521035599
25.0130555555556,0.723236245954693
25.0130555555556,0.723300970873786
25.0130555555556,0.72336569579288
25.0130555555556,0.723430420711974
25.0883333333333,0.723495145631068
25.0883333333333,0.723559870550162
25.0883333333333,0.723624595469256
25.0883333333333,0.72368932038835
25.0883333333333,0.723754045307443
25.0883333333333,0.723818770226537
25.0883333333333,0.723883495145631
25.0883333333333,0.723948220064725
25.0883333333333,0.724012944983819
25.1048611111111,0.724077669902913
25.1048611111111,0.724142394822006
25.1048611111111,0.7242071197411
25.1048611111111,0.724271844660194
25.34875,0.724336569579288
25.34875,0.724401294498382
25.34875,0.724466019417476
25.34875,0.72453074433657
25.34875,0.724595469255663
25.34875,0.724660194174757
25.34875,0.724724919093851
25.34875,0.724789644012945
25.34875,0.724854368932039
25.3826388888889,0.724919093851133
25.3826388888889,0.724983818770227
25.3826388888889,0.72504854368932
25.3826388888889,0.725113268608414
25.3826388888889,0.725177993527508
25.3826388888889,0.725242718446602
25.3826388888889,0.725307443365696
25.3826388888889,0.72537216828479
25.3826388888889,0.725436893203883
25.3981944444444,0.725501618122977
25.3981944444444,0.725566343042071
25.3981944444444,0.725631067961165
25.3981944444444,0.725695792880259
25.3981944444444,0.725760517799353
25.3981944444444,0.725825242718447
25.3981944444444,0.72588996763754
25.3981944444444,0.725954692556634
25.3981944444444,0.726019417475728
25.4034722222222,0.726084142394822
25.4034722222222,0.726148867313916
25.4034722222222,0.72621359223301
25.4034722222222,0.726278317152104
25.4034722222222,0.726343042071197
25.4034722222222,0.726407766990291
25.4034722222222,0.726472491909385
25.4034722222222,0.726537216828479
25.4034722222222,0.726601941747573
25.4034722222222,0.726666666666667
25.4034722222222,0.726731391585761
25.4034722222222,0.726796116504854
25.4094444444444,0.726860841423948
25.4094444444444,0.726925566343042
25.4094444444444,0.726990291262136
25.4094444444444,0.72705501618123
25.4094444444444,0.727119741100324
25.4094444444444,0.727184466019417
25.4094444444444,0.727249190938511
25.4094444444444,0.727313915857605
25.4094444444444,0.727378640776699
25.4094444444444,0.727443365695793
25.4094444444444,0.727508090614887
25.4094444444444,0.727572815533981
25.4218055555556,0.727637540453074
25.4218055555556,0.727702265372168
25.5630555555556,0.727766990291262
25.5630555555556,0.727831715210356
25.6,0.72789644012945
25.6,0.727961165048544
25.6,0.728025889967638
25.6,0.728090614886731
25.6,0.728155339805825
25.6,0.728220064724919
25.6,0.728284789644013
25.6,0.728349514563107
25.6,0.728414239482201
25.6,0.728478964401294
25.6,0.728543689320388
25.6,0.728608414239482
25.6,0.728673139158576
25.6761111111111,0.72873786407767
25.6761111111111,0.728802588996764
25.6761111111111,0.728867313915858
25.6761111111111,0.728932038834952
25.6761111111111,0.728996763754045
25.6761111111111,0.729061488673139
25.6761111111111,0.729126213592233
25.6761111111111,0.729190938511327
25.6761111111111,0.729255663430421
25.7126388888889,0.729320388349515
25.7126388888889,0.729385113268608
25.7272222222222,0.729449838187702
25.7272222222222,0.729514563106796
25.8066666666667,0.72957928802589
25.8066666666667,0.729644012944984
25.8066666666667,0.729708737864078
25.8066666666667,0.729773462783172
25.8066666666667,0.729838187702265
25.8066666666667,0.729902912621359
25.8066666666667,0.729967637540453
25.8066666666667,0.730032362459547
25.8066666666667,0.730097087378641
25.8066666666667,0.730161812297735
25.8066666666667,0.730226537216829
25.83625,0.730291262135922
25.83625,0.730355987055016
25.83625,0.73042071197411
25.83625,0.730485436893204
25.8593055555556,0.730550161812298
25.8593055555556,0.730614886731392
25.8593055555556,0.730679611650485
25.8593055555556,0.730744336569579
25.8593055555556,0.730809061488673
25.8593055555556,0.730873786407767
25.8593055555556,0.730938511326861
25.8593055555556,0.731003236245955
25.8593055555556,0.731067961165049
25.8593055555556,0.731132686084142
26.0413888888889,0.731197411003236
26.0413888888889,0.73126213592233
26.1701388888889,0.731326860841424
26.1701388888889,0.731391585760518
26.1951388888889,0.731456310679612
26.1951388888889,0.731521035598706
26.2427777777778,0.731585760517799
26.2427777777778,0.731650485436893
26.4711111111111,0.731715210355987
26.4711111111111,0.731779935275081
26.4711111111111,0.731844660194175
26.4711111111111,0.731909385113269
26.4711111111111,0.731974110032362
26.4711111111111,0.732038834951456
26.4711111111111,0.73210355987055
26.4711111111111,0.732168284789644
26.5284722222222,0.732233009708738
26.5284722222222,0.732297734627832
26.5284722222222,0.732362459546926
26.5284722222222,0.732427184466019
26.5284722222222,0.732491909385113
26.5284722222222,0.732556634304207
26.5284722222222,0.732621359223301
26.5284722222222,0.732686084142395
26.5284722222222,0.732750809061489
26.5615277777778,0.732815533980583
26.5615277777778,0.732880258899676
26.5816666666667,0.73294498381877
26.5816666666667,0.733009708737864
26.5816666666667,0.733074433656958
26.5816666666667,0.733139158576052
26.5816666666667,0.733203883495146
26.5816666666667,0.733268608414239
26.69125,0.733333333333333
26.69125,0.733398058252427
26.7822222222222,0.733462783171521
26.7822222222222,0.733527508090615
26.7822222222222,0.733592233009709
26.7822222222222,0.733656957928803
26.7822222222222,0.733721682847896
26.7822222222222,0.73378640776699
26.7822222222222,0.733851132686084
26.7822222222222,0.733915857605178
26.8309722222222,0.733980582524272
26.8309722222222,0.734045307443366
26.8481944444444,0.73411003236246
26.8481944444444,0.734174757281553
26.8481944444444,0.734239482200647
26.8481944444444,0.734304207119741
26.8481944444444,0.734368932038835
26.8481944444444,0.734433656957929
26.8481944444444,0.734498381877023
26.8481944444444,0.734563106796116
26.8481944444444,0.73462783171521
26.8575,0.734692556634304
26.8575,0.734757281553398
26.8575,0.734822006472492
26.8575,0.734886731391586
26.8575,0.73495145631068
26.8575,0.735016181229773
26.8575,0.735080906148867
26.8575,0.735145631067961
26.8575,0.735210355987055
26.8575,0.735275080906149
26.8575,0.735339805825243
26.8858333333333,0.735404530744337
26.8858333333333,0.73546925566343
26.8858333333333,0.735533980582524
26.8858333333333,0.735598705501618
26.8858333333333,0.735663430420712
26.8858333333333,0.735728155339806
26.8858333333333,0.7357928802589
26.8858333333333,0.735857605177993
26.8858333333333,0.735922330097087
26.9841666666667,0.735987055016181
26.9841666666667,0.736051779935275
26.9841666666667,0.736116504854369
26.9841666666667,0.736181229773463
26.9891666666667,0.736245954692557
26.9891666666667,0.736310679611651
26.9891666666667,0.736375404530744
26.9891666666667,0.736440129449838
26.9891666666667,0.736504854368932
26.9891666666667,0.736569579288026
26.9891666666667,0.73663430420712
26.9891666666667,0.736699029126214
26.9891666666667,0.736763754045307
26.9891666666667,0.736828478964401
26.9891666666667,0.736893203883495
26.9891666666667,0.736957928802589
26.9891666666667,0.737022653721683
26.9891666666667,0.737087378640777
26.9891666666667,0.737152103559871
26.9891666666667,0.737216828478964
26.9891666666667,0.737281553398058
26.9891666666667,0.737346278317152
26.9891666666667,0.737411003236246
26.9891666666667,0.73747572815534
26.9891666666667,0.737540453074434
26.9891666666667,0.737605177993528
26.9891666666667,0.737669902912621
27.0145833333333,0.737734627831715
27.0145833333333,0.737799352750809
27.0145833333333,0.737864077669903
27.0145833333333,0.737928802588997
27.0145833333333,0.737993527508091
27.0145833333333,0.738058252427184
27.0145833333333,0.738122977346278
27.0145833333333,0.738187702265372
27.0145833333333,0.738252427184466
27.0255555555556,0.73831715210356
27.0255555555556,0.738381877022654
27.0266666666667,0.738446601941748
27.0266666666667,0.738511326860841
27.1156944444444,0.738576051779935
27.1156944444444,0.738640776699029
27.1156944444444,0.738705501618123
27.1156944444444,0.738770226537217
27.1156944444444,0.738834951456311
27.1156944444444,0.738899676375405
27.1156944444444,0.738964401294498
27.1156944444444,0.739029126213592
27.1156944444444,0.739093851132686
27.1156944444444,0.73915857605178
27.1156944444444,0.739223300970874
27.1156944444444,0.739288025889968
27.1156944444444,0.739352750809061
27.1195833333333,0.739417475728155
27.1195833333333,0.739482200647249
27.1408333333333,0.739546925566343
27.1408333333333,0.739611650485437
27.1408333333333,0.739676375404531
27.1408333333333,0.739741100323625
27.1408333333333,0.739805825242718
27.1408333333333,0.739870550161812
27.1408333333333,0.739935275080906
27.1408333333333,0.74
27.1408333333333,0.740064724919094
27.2555555555556,0.740129449838188
27.2555555555556,0.740194174757282
27.3573611111111,0.740258899676375
27.3573611111111,0.740323624595469
27.3573611111111,0.740388349514563
27.3573611111111,0.740453074433657
27.3573611111111,0.740517799352751
27.3573611111111,0.740582524271845
27.3573611111111,0.740647249190938
27.3573611111111,0.740711974110032
27.3573611111111,0.740776699029126
27.4122222222222,0.74084142394822
27.4122222222222,0.740906148867314
27.5009722222222,0.740970873786408
27.5009722222222,0.741035598705502
27.5009722222222,0.741100323624595
27.5009722222222,0.741165048543689
27.5009722222222,0.741229773462783
27.5009722222222,0.741294498381877
27.5009722222222,0.741359223300971
27.5009722222222,0.741423948220065
27.5009722222222,0.741488673139159
27.5534722222222,0.741553398058252
27.5534722222222,0.741618122977346
27.5534722222222,0.74168284789644
27.5534722222222,0.741747572815534
27.5534722222222,0.741812297734628
27.5534722222222,0.741877022653722
27.5534722222222,0.741941747572816
27.5534722222222,0.742006472491909
27.5534722222222,0.742071197411003
27.5534722222222,0.742135922330097
27.5534722222222,0.742200647249191
27.5534722222222,0.742265372168285
27.5851388888889,0.742330097087379
27.5851388888889,0.742394822006472
27.5877777777778,0.742459546925566
27.5877777777778,0.74252427184466
27.5877777777778,0.742588996763754
27.5877777777778,0.742653721682848
27.5877777777778,0.742718446601942
27.5877777777778,0.742783171521036
27.5877777777778,0.742847896440129
27.5877777777778,0.742912621359223
27.5877777777778,0.742977346278317
27.5877777777778,0.743042071197411
27.5877777777778,0.743106796116505
27.5877777777778,0.743171521035599
27.5877777777778,0.743236245954693
27.5877777777778,0.743300970873786
27.5877777777778,0.74336569579288
27.5877777777778,0.743430420711974
27.5877777777778,0.743495145631068
27.5877777777778,0.743559870550162
27.5877777777778,0.743624595469256
27.5877777777778,0.74368932038835
27.5877777777778,0.743754045307443
27.5877777777778,0.743818770226537
27.5877777777778,0.743883495145631
27.5877777777778,0.743948220064725
27.5877777777778,0.744012944983819
27.5877777777778,0.744077669902913
27.5877777777778,0.744142394822007
27.5877777777778,0.7442071197411
27.5877777777778,0.744271844660194
27.5877777777778,0.744336569579288
27.5877777777778,0.744401294498382
27.5877777777778,0.744466019417476
27.5877777777778,0.74453074433657
27.5877777777778,0.744595469255663
27.5877777777778,0.744660194174757
27.5877777777778,0.744724919093851
27.5877777777778,0.744789644012945
27.5877777777778,0.744854368932039
27.5877777777778,0.744919093851133
27.5877777777778,0.744983818770227
27.5877777777778,0.74504854368932
27.5877777777778,0.745113268608414
27.5877777777778,0.745177993527508
27.5933333333333,0.745242718446602
27.5933333333333,0.745307443365696
27.61125,0.74537216828479
27.61125,0.745436893203884
27.65625,0.745501618122977
27.65625,0.745566343042071
27.7470833333333,0.745631067961165
27.7470833333333,0.745695792880259
27.7470833333333,0.745760517799353
27.7470833333333,0.745825242718447
27.7470833333333,0.74588996763754
27.7470833333333,0.745954692556634
27.7470833333333,0.746019417475728
27.7470833333333,0.746084142394822
27.7470833333333,0.746148867313916
27.7665277777778,0.74621359223301
27.7665277777778,0.746278317152104
27.7665277777778,0.746343042071197
27.7665277777778,0.746407766990291
27.7665277777778,0.746472491909385
27.7665277777778,0.746537216828479
27.7665277777778,0.746601941747573
27.7665277777778,0.746666666666667
27.7665277777778,0.746731391585761
27.7797222222222,0.746796116504854
27.7797222222222,0.746860841423948
27.8584722222222,0.746925566343042
27.8584722222222,0.746990291262136
27.8584722222222,0.74705501618123
27.8584722222222,0.747119741100324
27.8584722222222,0.747184466019417
27.8584722222222,0.747249190938511
27.8584722222222,0.747313915857605
27.8584722222222,0.747378640776699
27.8584722222222,0.747443365695793
27.8694444444444,0.747508090614887
27.8694444444444,0.747572815533981
27.8694444444444,0.747637540453074
27.8694444444444,0.747702265372168
27.8694444444444,0.747766990291262
27.8694444444444,0.747831715210356
27.8694444444444,0.74789644012945
27.8694444444444,0.747961165048544
27.9826388888889,0.748025889967638
27.9826388888889,0.748090614886731
27.9826388888889,0.748155339805825
27.9826388888889,0.748220064724919
27.9826388888889,0.748284789644013
27.9826388888889,0.748349514563107
27.9826388888889,0.748414239482201
27.9826388888889,0.748478964401294
27.9826388888889,0.748543689320388
27.9920833333333,0.748608414239482
27.9920833333333,0.748673139158576
28.01125,0.74873786407767
28.01125,0.748802588996764
28.01125,0.748867313915858
28.01125,0.748932038834951
28.01125,0.748996763754045
28.01125,0.749061488673139
28.01125,0.749126213592233
28.01125,0.749190938511327
28.01125,0.749255663430421
28.01125,0.749320388349515
28.01125,0.749385113268608
28.1184722222222,0.749449838187702
28.1184722222222,0.749514563106796
28.1883333333333,0.74957928802589
28.1883333333333,0.749644012944984
28.1883333333333,0.749708737864078
28.1883333333333,0.749773462783171
28.1883333333333,0.749838187702265
28.1883333333333,0.749902912621359
28.1883333333333,0.749967637540453
28.1883333333333,0.750032362459547
28.1883333333333,0.750097087378641
28.1883333333333,0.750161812297735
28.1883333333333,0.750226537216829
28.1883333333333,0.750291262135922
28.1883333333333,0.750355987055016
28.1883333333333,0.75042071197411
28.1883333333333,0.750485436893204
28.2151388888889,0.750550161812298
28.2151388888889,0.750614886731392
28.2151388888889,0.750679611650485
28.2151388888889,0.750744336569579
28.2151388888889,0.750809061488673
28.2151388888889,0.750873786407767
28.2151388888889,0.750938511326861
28.2151388888889,0.751003236245955
28.2151388888889,0.751067961165049
28.2151388888889,0.751132686084142
28.2151388888889,0.751197411003236
28.2180555555556,0.75126213592233
28.2180555555556,0.751326860841424
28.2180555555556,0.751391585760518
28.2180555555556,0.751456310679612
28.2180555555556,0.751521035598706
28.2180555555556,0.751585760517799
28.2180555555556,0.751650485436893
28.2180555555556,0.751715210355987
28.2180555555556,0.751779935275081
28.2180555555556,0.751844660194175
28.2180555555556,0.751909385113269
28.2273611111111,0.751974110032362
28.2273611111111,0.752038834951456
28.2273611111111,0.75210355987055
28.2273611111111,0.752168284789644
28.2308333333333,0.752233009708738
28.2308333333333,0.752297734627832
28.2379166666667,0.752362459546926
28.2379166666667,0.752427184466019
28.2379166666667,0.752491909385113
28.2379166666667,0.752556634304207
28.2379166666667,0.752621359223301
28.2379166666667,0.752686084142395
28.2379166666667,0.752750809061489
28.2379166666667,0.752815533980583
28.2379166666667,0.752880258899676
28.2473611111111,0.75294498381877
28.2473611111111,0.753009708737864
28.2622222222222,0.753074433656958
28.2622222222222,0.753139158576052
28.2622222222222,0.753203883495146
28.2622222222222,0.753268608414239
28.2622222222222,0.753333333333333
28.2622222222222,0.753398058252427
28.2622222222222,0.753462783171521
28.2622222222222,0.753527508090615
28.2622222222222,0.753592233009709
28.2906944444444,0.753656957928803
28.2906944444444,0.753721682847896
28.29375,0.75378640776699
28.29375,0.753851132686084
28.29375,0.753915857605178
28.29375,0.753980582524272
28.29375,0.754045307443366
28.29375,0.75411003236246
28.29375,0.754174757281553
28.29375,0.754239482200647
28.29375,0.754304207119741
28.3525,0.754368932038835
28.3525,0.754433656957929
28.3525,0.754498381877023
28.3525,0.754563106796116
28.3525,0.75462783171521
28.3525,0.754692556634304
28.3525,0.754757281553398
28.3525,0.754822006472492
28.3608333333333,0.754886731391586
28.3608333333333,0.75495145631068
28.4136111111111,0.755016181229773
28.4136111111111,0.755080906148867
28.4136111111111,0.755145631067961
28.4136111111111,0.755210355987055
28.4136111111111,0.755275080906149
28.4136111111111,0.755339805825243
28.4136111111111,0.755404530744337
28.4136111111111,0.75546925566343
28.4136111111111,0.755533980582524
28.4136111111111,0.755598705501618
28.4136111111111,0.755663430420712
28.42125,0.755728155339806
28.42125,0.7557928802589
28.42125,0.755857605177993
28.42125,0.755922330097087
28.42125,0.755987055016181
28.42125,0.756051779935275
28.42125,0.756116504854369
28.42125,0.756181229773463
28.4334722222222,0.756245954692557
28.4334722222222,0.75631067961165
28.4334722222222,0.756375404530744
28.4334722222222,0.756440129449838
28.4334722222222,0.756504854368932
28.4334722222222,0.756569579288026
28.4334722222222,0.75663430420712
28.4334722222222,0.756699029126214
28.4334722222222,0.756763754045307
28.4334722222222,0.756828478964401
28.4334722222222,0.756893203883495
28.4334722222222,0.756957928802589
28.4334722222222,0.757022653721683
28.475,0.757087378640777
28.475,0.757152103559871
28.475,0.757216828478964
28.475,0.757281553398058
28.475,0.757346278317152
28.475,0.757411003236246
28.475,0.75747572815534
28.475,0.757540453074434
28.475,0.757605177993528
28.4922222222222,0.757669902912621
28.4922222222222,0.757734627831715
28.4945833333333,0.757799352750809
28.4945833333333,0.757864077669903
28.4945833333333,0.757928802588997
28.4945833333333,0.757993527508091
28.4970833333333,0.758058252427184
28.4970833333333,0.758122977346278
28.6118055555556,0.758187702265372
28.6118055555556,0.758252427184466
28.6348611111111,0.75831715210356
28.6348611111111,0.758381877022654
28.8256944444444,0.758446601941748
28.8256944444444,0.758511326860841
28.8256944444444,0.758576051779935
28.8256944444444,0.758640776699029
28.8256944444444,0.758705501618123
28.8256944444444,0.758770226537217
28.8256944444444,0.758834951456311
28.8256944444444,0.758899676375405
28.8256944444444,0.758964401294498
28.8256944444444,0.759029126213592
28.9761111111111,0.759093851132686
28.9761111111111,0.75915857605178
29.1577777777778,0.759223300970874
29.1577777777778,0.759288025889968
29.1577777777778,0.759352750809062
29.1577777777778,0.759417475728155
29.1577777777778,0.759482200647249
29.1577777777778,0.759546925566343
29.1577777777778,0.759611650485437
29.1577777777778,0.759676375404531
29.1577777777778,0.759741100323625
29.1577777777778,0.759805825242718
29.1577777777778,0.759870550161812
29.2895833333333,0.759935275080906
29.2895833333333,0.76
29.2895833333333,0.760064724919094
29.2895833333333,0.760129449838188
29.2895833333333,0.760194174757282
29.2895833333333,0.760258899676375
29.2895833333333,0.760323624595469
29.2895833333333,0.760388349514563
29.2895833333333,0.760453074433657
29.3227777777778,0.760517799352751
29.3227777777778,0.760582524271845
29.3227777777778,0.760647249190939
29.3227777777778,0.760711974110032
29.3227777777778,0.760776699029126
29.3227777777778,0.76084142394822
29.3227777777778,0.760906148867314
29.3227777777778,0.760970873786408
29.3227777777778,0.761035598705502
29.3636111111111,0.761100323624595
29.3636111111111,0.761165048543689
29.3636111111111,0.761229773462783
29.3636111111111,0.761294498381877
29.3636111111111,0.761359223300971
29.3636111111111,0.761423948220065
29.3636111111111,0.761488673139159
29.3636111111111,0.761553398058252
29.3636111111111,0.761618122977346
29.3873611111111,0.76168284789644
29.3873611111111,0.761747572815534
29.3873611111111,0.761812297734628
29.3873611111111,0.761877022653722
29.3873611111111,0.761941747572816
29.3873611111111,0.762006472491909
29.3873611111111,0.762071197411003
29.3873611111111,0.762135922330097
29.3873611111111,0.762200647249191
29.5805555555556,0.762265372168285
29.5805555555556,0.762330097087379
29.5805555555556,0.762394822006472
29.5805555555556,0.762459546925566
29.5805555555556,0.76252427184466
29.5805555555556,0.762588996763754
29.5805555555556,0.762653721682848
29.5805555555556,0.762718446601942
29.5805555555556,0.762783171521036
29.5805555555556,0.762847896440129
29.5805555555556,0.762912621359223
29.5805555555556,0.762977346278317
29.5805555555556,0.763042071197411
29.5805555555556,0.763106796116505
29.5831944444444,0.763171521035599
29.5831944444444,0.763236245954693
29.5831944444444,0.763300970873786
29.5831944444444,0.76336569579288
29.5831944444444,0.763430420711974
29.5831944444444,0.763495145631068
29.5831944444444,0.763559870550162
29.5831944444444,0.763624595469256
29.5831944444444,0.763689320388349
29.5831944444444,0.763754045307443
29.5831944444444,0.763818770226537
29.5891666666667,0.763883495145631
29.5891666666667,0.763948220064725
29.5891666666667,0.764012944983819
29.5891666666667,0.764077669902913
29.5891666666667,0.764142394822007
29.5891666666667,0.7642071197411
29.5891666666667,0.764271844660194
29.5891666666667,0.764336569579288
29.5891666666667,0.764401294498382
29.6391666666667,0.764466019417476
29.6391666666667,0.76453074433657
29.6391666666667,0.764595469255663
29.6391666666667,0.764660194174757
29.6391666666667,0.764724919093851
29.6391666666667,0.764789644012945
29.6391666666667,0.764854368932039
29.6391666666667,0.764919093851133
29.6391666666667,0.764983818770227
29.6391666666667,0.76504854368932
29.6616666666667,0.765113268608414
29.6616666666667,0.765177993527508
29.6616666666667,0.765242718446602
29.6616666666667,0.765307443365696
29.6616666666667,0.76537216828479
29.6616666666667,0.765436893203884
29.6616666666667,0.765501618122977
29.6616666666667,0.765566343042071
29.6773611111111,0.765631067961165
29.6773611111111,0.765695792880259
29.6773611111111,0.765760517799353
29.6773611111111,0.765825242718447
29.6773611111111,0.76588996763754
29.6773611111111,0.765954692556634
29.6773611111111,0.766019417475728
29.6773611111111,0.766084142394822
29.6773611111111,0.766148867313916
29.6773611111111,0.76621359223301
29.6773611111111,0.766278317152104
29.7059722222222,0.766343042071197
29.7059722222222,0.766407766990291
29.7488888888889,0.766472491909385
29.7488888888889,0.766537216828479
29.7488888888889,0.766601941747573
29.7488888888889,0.766666666666667
29.7488888888889,0.766731391585761
29.7488888888889,0.766796116504854
29.7488888888889,0.766860841423948
29.7488888888889,0.766925566343042
29.7488888888889,0.766990291262136
29.7488888888889,0.76705501618123
29.7488888888889,0.767119741100324
29.7904166666667,0.767184466019417
29.7904166666667,0.767249190938511
29.7904166666667,0.767313915857605
29.7904166666667,0.767378640776699
29.7904166666667,0.767443365695793
29.7904166666667,0.767508090614887
29.7904166666667,0.767572815533981
29.7904166666667,0.767637540453074
29.7904166666667,0.767702265372168
29.7904166666667,0.767766990291262
29.7904166666667,0.767831715210356
29.7904166666667,0.76789644012945
29.7904166666667,0.767961165048544
29.7904166666667,0.768025889967638
29.7904166666667,0.768090614886731
29.7904166666667,0.768155339805825
29.7904166666667,0.768220064724919
29.8094444444444,0.768284789644013
29.8094444444444,0.768349514563107
29.9288888888889,0.768414239482201
29.9288888888889,0.768478964401294
29.9288888888889,0.768543689320388
29.9288888888889,0.768608414239482
29.9288888888889,0.768673139158576
29.9288888888889,0.76873786407767
29.9288888888889,0.768802588996764
29.9288888888889,0.768867313915858
29.9288888888889,0.768932038834951
29.9288888888889,0.768996763754045
29.9288888888889,0.769061488673139
29.9584722222222,0.769126213592233
29.9584722222222,0.769190938511327
29.9597222222222,0.769255663430421
29.9597222222222,0.769320388349515
30.0241666666667,0.769385113268608
30.0241666666667,0.769449838187702
30.0698611111111,0.769514563106796
30.0698611111111,0.76957928802589
30.0698611111111,0.769644012944984
30.0698611111111,0.769708737864078
30.0698611111111,0.769773462783171
30.0698611111111,0.769838187702265
30.0698611111111,0.769902912621359
30.0698611111111,0.769967637540453
30.0698611111111,0.770032362459547
30.0706944444444,0.770097087378641
30.0706944444444,0.770161812297735
30.0706944444444,0.770226537216828
30.0706944444444,0.770291262135922
30.0706944444444,0.770355987055016
30.0706944444444,0.77042071197411
30.0706944444444,0.770485436893204
30.0706944444444,0.770550161812298
30.0706944444444,0.770614886731392
30.0706944444444,0.770679611650485
30.0706944444444,0.770744336569579
30.1883333333333,0.770809061488673
30.1883333333333,0.770873786407767
30.2036111111111,0.770938511326861
30.2036111111111,0.771003236245955
30.2655555555556,0.771067961165048
30.2655555555556,0.771132686084142
30.2655555555556,0.771197411003236
30.2655555555556,0.77126213592233
30.2655555555556,0.771326860841424
30.2655555555556,0.771391585760518
30.2655555555556,0.771456310679612
30.2655555555556,0.771521035598706
30.2655555555556,0.771585760517799
30.2655555555556,0.771650485436893
30.2655555555556,0.771715210355987
30.2668055555556,0.771779935275081
30.2668055555556,0.771844660194175
30.2690277777778,0.771909385113269
30.2690277777778,0.771974110032362
30.2690277777778,0.772038834951456
30.2690277777778,0.77210355987055
30.2690277777778,0.772168284789644
30.2690277777778,0.772233009708738
30.2690277777778,0.772297734627832
30.2690277777778,0.772362459546926
30.2690277777778,0.772427184466019
30.2690277777778,0.772491909385113
30.2690277777778,0.772556634304207
30.285,0.772621359223301
30.285,0.772686084142395
30.285,0.772750809061489
30.285,0.772815533980583
30.285,0.772880258899676
30.285,0.77294498381877
30.285,0.773009708737864
30.285,0.773074433656958
30.285,0.773139158576052
30.285,0.773203883495146
30.285,0.773268608414239
30.3355555555556,0.773333333333333
30.3355555555556,0.773398058252427
30.3355555555556,0.773462783171521
30.3355555555556,0.773527508090615
30.3355555555556,0.773592233009709
30.3355555555556,0.773656957928803
30.3355555555556,0.773721682847896
30.3355555555556,0.77378640776699
30.3355555555556,0.773851132686084
30.33625,0.773915857605178
30.33625,0.773980582524272
30.33625,0.774045307443366
30.33625,0.77411003236246
30.33625,0.774174757281553
30.33625,0.774239482200647
30.33625,0.774304207119741
30.33625,0.774368932038835
30.33625,0.774433656957929
30.43375,0.774498381877023
30.43375,0.774563106796117
30.43375,0.77462783171521
30.43375,0.774692556634304
30.43375,0.774757281553398
30.43375,0.774822006472492
30.43375,0.774886731391586
30.43375,0.77495145631068
30.43375,0.775016181229773
30.4411111111111,0.775080906148867
30.4411111111111,0.775145631067961
30.4411111111111,0.775210355987055
30.4411111111111,0.775275080906149
30.4411111111111,0.775339805825243
30.4411111111111,0.775404530744337
30.4411111111111,0.77546925566343
30.4411111111111,0.775533980582524
30.4411111111111,0.775598705501618
30.5240277777778,0.775663430420712
30.5240277777778,0.775728155339806
30.5240277777778,0.7757928802589
30.5240277777778,0.775857605177994
30.6379166666667,0.775922330097087
30.6379166666667,0.775987055016181
30.6379166666667,0.776051779935275
30.6379166666667,0.776116504854369
30.6379166666667,0.776181229773463
30.6379166666667,0.776245954692557
30.6379166666667,0.77631067961165
30.6379166666667,0.776375404530744
30.6379166666667,0.776440129449838
30.6379166666667,0.776504854368932
30.6379166666667,0.776569579288026
30.7341666666667,0.77663430420712
30.7341666666667,0.776699029126214
30.7341666666667,0.776763754045307
30.7341666666667,0.776828478964401
30.7341666666667,0.776893203883495
30.7341666666667,0.776957928802589
30.7341666666667,0.777022653721683
30.7341666666667,0.777087378640777
30.7341666666667,0.777152103559871
30.7686111111111,0.777216828478964
30.7686111111111,0.777281553398058
30.7686111111111,0.777346278317152
30.7686111111111,0.777411003236246
30.8475,0.77747572815534
30.8475,0.777540453074434
30.9793055555556,0.777605177993527
30.9793055555556,0.777669902912621
30.9793055555556,0.777734627831715
30.9793055555556,0.777799352750809
30.9793055555556,0.777864077669903
30.9793055555556,0.777928802588997
30.9793055555556,0.777993527508091
30.9793055555556,0.778058252427185
30.9793055555556,0.778122977346278
30.9793055555556,0.778187702265372
30.9793055555556,0.778252427184466
31.0268055555556,0.77831715210356
31.0268055555556,0.778381877022654
31.0476388888889,0.778446601941748
31.0476388888889,0.778511326860841
31.0476388888889,0.778576051779935
31.0476388888889,0.778640776699029
31.0476388888889,0.778705501618123
31.0476388888889,0.778770226537217
31.0476388888889,0.778834951456311
31.0476388888889,0.778899676375405
31.0476388888889,0.778964401294498
31.0577777777778,0.779029126213592
31.0577777777778,0.779093851132686
31.2751388888889,0.77915857605178
31.2751388888889,0.779223300970874
31.2751388888889,0.779288025889968
31.2751388888889,0.779352750809062
31.2751388888889,0.779417475728155
31.2751388888889,0.779482200647249
31.2751388888889,0.779546925566343
31.2751388888889,0.779611650485437
31.2751388888889,0.779676375404531
31.3988888888889,0.779741100323625
31.3988888888889,0.779805825242718
31.3988888888889,0.779870550161812
31.3988888888889,0.779935275080906
31.3988888888889,0.78
31.3988888888889,0.780064724919094
31.3988888888889,0.780129449838188
31.3988888888889,0.780194174757282
31.3988888888889,0.780258899676375
31.4005555555556,0.780323624595469
31.4005555555556,0.780388349514563
31.4005555555556,0.780453074433657
31.4005555555556,0.780517799352751
31.4005555555556,0.780582524271845
31.4005555555556,0.780647249190939
31.4005555555556,0.780711974110032
31.4005555555556,0.780776699029126
31.4005555555556,0.78084142394822
31.4134722222222,0.780906148867314
31.4134722222222,0.780970873786408
31.4134722222222,0.781035598705502
31.4134722222222,0.781100323624595
31.4134722222222,0.781165048543689
31.4134722222222,0.781229773462783
31.4134722222222,0.781294498381877
31.4134722222222,0.781359223300971
31.4134722222222,0.781423948220065
31.4195833333333,0.781488673139159
31.4195833333333,0.781553398058252
31.4195833333333,0.781618122977346
31.4195833333333,0.78168284789644
31.4195833333333,0.781747572815534
31.4195833333333,0.781812297734628
31.4195833333333,0.781877022653722
31.4195833333333,0.781941747572816
31.4195833333333,0.782006472491909
31.4195833333333,0.782071197411003
31.4195833333333,0.782135922330097
31.505,0.782200647249191
31.505,0.782265372168285
31.505,0.782330097087379
31.505,0.782394822006472
31.505,0.782459546925566
31.505,0.78252427184466
31.505,0.782588996763754
31.505,0.782653721682848
31.505,0.782718446601942
31.58125,0.782783171521036
31.58125,0.782847896440129
31.58125,0.782912621359223
31.58125,0.782977346278317
31.58125,0.783042071197411
31.58125,0.783106796116505
31.58125,0.783171521035599
31.58125,0.783236245954693
31.58125,0.783300970873786
31.58125,0.78336569579288
31.58125,0.783430420711974
31.6877777777778,0.783495145631068
31.6877777777778,0.783559870550162
31.6877777777778,0.783624595469256
31.6877777777778,0.783689320388349
31.6877777777778,0.783754045307443
31.6877777777778,0.783818770226537
31.6877777777778,0.783883495145631
31.6877777777778,0.783948220064725
31.6877777777778,0.784012944983819
31.6877777777778,0.784077669902913
31.7011111111111,0.784142394822006
31.7011111111111,0.7842071197411
31.7011111111111,0.784271844660194
31.7011111111111,0.784336569579288
31.7011111111111,0.784401294498382
31.7011111111111,0.784466019417476
31.7011111111111,0.78453074433657
31.7011111111111,0.784595469255663
31.7059722222222,0.784660194174757
31.7059722222222,0.784724919093851
31.7059722222222,0.784789644012945
31.7059722222222,0.784854368932039
31.7059722222222,0.784919093851133
31.7059722222222,0.784983818770226
31.7059722222222,0.78504854368932
31.7059722222222,0.785113268608414
31.7104166666667,0.785177993527508
31.7104166666667,0.785242718446602
31.7104166666667,0.785307443365696
31.7104166666667,0.78537216828479
31.7104166666667,0.785436893203884
31.7104166666667,0.785501618122977
31.7104166666667,0.785566343042071
31.7104166666667,0.785631067961165
31.7104166666667,0.785695792880259
31.7638888888889,0.785760517799353
31.7638888888889,0.785825242718447
31.7638888888889,0.78588996763754
31.7638888888889,0.785954692556634
31.7638888888889,0.786019417475728
31.7638888888889,0.786084142394822
31.7638888888889,0.786148867313916
31.7638888888889,0.78621359223301
31.7638888888889,0.786278317152104
31.7638888888889,0.786343042071197
31.7638888888889,0.786407766990291
31.7638888888889,0.786472491909385
31.7638888888889,0.786537216828479
31.7638888888889,0.786601941747573
31.7638888888889,0.786666666666667
31.8336111111111,0.786731391585761
31.8336111111111,0.786796116504854
31.8336111111111,0.786860841423948
31.8336111111111,0.786925566343042
31.8336111111111,0.786990291262136
31.8336111111111,0.78705501618123
31.8336111111111,0.787119741100324
31.8336111111111,0.787184466019417
31.8397222222222,0.787249190938511
31.8397222222222,0.787313915857605
31.8397222222222,0.787378640776699
31.8397222222222,0.787443365695793
31.8397222222222,0.787508090614887
31.8397222222222,0.787572815533981
31.8397222222222,0.787637540453074
31.8397222222222,0.787702265372168
31.8466666666667,0.787766990291262
31.8466666666667,0.787831715210356
31.8466666666667,0.78789644012945
31.8466666666667,0.787961165048544
31.8466666666667,0.788025889967638
31.8466666666667,0.788090614886731
31.8466666666667,0.788155339805825
31.8466666666667,0.788220064724919
31.84875,0.788284789644013
31.84875,0.788349514563107
31.8684722222222,0.788414239482201
31.8684722222222,0.788478964401295
31.8684722222222,0.788543689320388
31.8684722222222,0.788608414239482
31.8684722222222,0.788673139158576
31.8684722222222,0.78873786407767
31.8684722222222,0.788802588996764
31.8684722222222,0.788867313915858
31.8684722222222,0.788932038834951
31.8684722222222,0.788996763754045
31.8684722222222,0.789061488673139
31.9305555555556,0.789126213592233
31.9305555555556,0.789190938511327
31.9638888888889,0.789255663430421
31.9638888888889,0.789320388349515
31.9638888888889,0.789385113268608
31.9638888888889,0.789449838187702
31.9663888888889,0.789514563106796
31.9663888888889,0.78957928802589
32.0044444444444,0.789644012944984
32.0044444444444,0.789708737864078
32.0218055555556,0.789773462783172
32.0218055555556,0.789838187702265
32.0668055555556,0.789902912621359
32.0668055555556,0.789967637540453
32.22125,0.790032362459547
32.22125,0.790097087378641
32.3276388888889,0.790161812297735
32.3276388888889,0.790226537216828
32.3276388888889,0.790291262135922
32.3276388888889,0.790355987055016
32.3276388888889,0.79042071197411
32.3276388888889,0.790485436893204
32.3276388888889,0.790550161812298
32.3276388888889,0.790614886731392
32.3276388888889,0.790679611650485
32.4786111111111,0.790744336569579
32.4786111111111,0.790809061488673
32.4786111111111,0.790873786407767
32.4786111111111,0.790938511326861
32.4786111111111,0.791003236245955
32.4786111111111,0.791067961165049
32.4786111111111,0.791132686084142
32.4786111111111,0.791197411003236
32.4786111111111,0.79126213592233
32.5561111111111,0.791326860841424
32.5561111111111,0.791391585760518
32.5561111111111,0.791456310679612
32.5561111111111,0.791521035598705
32.5561111111111,0.791585760517799
32.5561111111111,0.791650485436893
32.5561111111111,0.791715210355987
32.5561111111111,0.791779935275081
32.5561111111111,0.791844660194175
32.6244444444444,0.791909385113269
32.6244444444444,0.791974110032363
32.6244444444444,0.792038834951456
32.6244444444444,0.79210355987055
32.6244444444444,0.792168284789644
32.6244444444444,0.792233009708738
32.6244444444444,0.792297734627832
32.6244444444444,0.792362459546926
32.7129166666667,0.792427184466019
32.7129166666667,0.792491909385113
32.7129166666667,0.792556634304207
32.7129166666667,0.792621359223301
32.7129166666667,0.792686084142395
32.7129166666667,0.792750809061489
32.7129166666667,0.792815533980583
32.7129166666667,0.792880258899676
32.7129166666667,0.79294498381877
32.7129166666667,0.793009708737864
32.9033333333333,0.793074433656958
32.9033333333333,0.793139158576052
32.9033333333333,0.793203883495146
32.9033333333333,0.79326860841424
32.9033333333333,0.793333333333333
32.9033333333333,0.793398058252427
32.9033333333333,0.793462783171521
32.9033333333333,0.793527508090615
32.9033333333333,0.793592233009709
32.9033333333333,0.793656957928803
32.9033333333333,0.793721682847896
32.9033333333333,0.79378640776699
32.9033333333333,0.793851132686084
32.9033333333333,0.793915857605178
32.9033333333333,0.793980582524272
32.9033333333333,0.794045307443366
32.9309722222222,0.79411003236246
32.9309722222222,0.794174757281553
32.9309722222222,0.794239482200647
32.9309722222222,0.794304207119741
32.9309722222222,0.794368932038835
32.9309722222222,0.794433656957929
32.9309722222222,0.794498381877023
32.9309722222222,0.794563106796117
32.9309722222222,0.79462783171521
33.0608333333333,0.794692556634304
33.0608333333333,0.794757281553398
33.0608333333333,0.794822006472492
33.0608333333333,0.794886731391586
33.2533333333333,0.79495145631068
33.2533333333333,0.795016181229773
33.2533333333333,0.795080906148867
33.2533333333333,0.795145631067961
33.2533333333333,0.795210355987055
33.2533333333333,0.795275080906149
33.2533333333333,0.795339805825243
33.2533333333333,0.795404530744337
33.4531944444444,0.79546925566343
33.4531944444444,0.795533980582524
33.5254166666667,0.795598705501618
33.5254166666667,0.795663430420712
33.5254166666667,0.795728155339806
33.5254166666667,0.7957928802589
33.5254166666667,0.795857605177994
33.5254166666667,0.795922330097087
33.5254166666667,0.795987055016181
33.5254166666667,0.796051779935275
33.6404166666667,0.796116504854369
33.6404166666667,0.796181229773463
33.6404166666667,0.796245954692557
33.6404166666667,0.79631067961165
33.6404166666667,0.796375404530744
33.6404166666667,0.796440129449838
33.6404166666667,0.796504854368932
33.6404166666667,0.796569579288026
33.6466666666667,0.79663430420712
33.6466666666667,0.796699029126214
33.6466666666667,0.796763754045307
33.6466666666667,0.796828478964401
33.7622222222222,0.796893203883495
33.7622222222222,0.796957928802589
33.7622222222222,0.797022653721683
33.7622222222222,0.797087378640777
33.7622222222222,0.797152103559871
33.7622222222222,0.797216828478964
33.7622222222222,0.797281553398058
33.7622222222222,0.797346278317152
33.7622222222222,0.797411003236246
33.7736111111111,0.79747572815534
33.7736111111111,0.797540453074434
33.7736111111111,0.797605177993527
33.7736111111111,0.797669902912621
33.7736111111111,0.797734627831715
33.7736111111111,0.797799352750809
33.7736111111111,0.797864077669903
33.7736111111111,0.797928802588997
33.7736111111111,0.797993527508091
33.8209722222222,0.798058252427184
33.8209722222222,0.798122977346278
34.0627777777778,0.798187702265372
34.0627777777778,0.798252427184466
34.0627777777778,0.79831715210356
34.0627777777778,0.798381877022654
34.0627777777778,0.798446601941748
34.0627777777778,0.798511326860841
34.0627777777778,0.798576051779935
34.0627777777778,0.798640776699029
34.0627777777778,0.798705501618123
34.1638888888889,0.798770226537217
34.1638888888889,0.798834951456311
34.1638888888889,0.798899676375404
34.1638888888889,0.798964401294498
34.1638888888889,0.799029126213592
34.1638888888889,0.799093851132686
34.1638888888889,0.79915857605178
34.1638888888889,0.799223300970874
34.1638888888889,0.799288025889968
34.1638888888889,0.799352750809062
34.1638888888889,0.799417475728155
34.2548611111111,0.799482200647249
34.2548611111111,0.799546925566343
34.2548611111111,0.799611650485437
34.2548611111111,0.799676375404531
34.2548611111111,0.799741100323625
34.2548611111111,0.799805825242718
34.2548611111111,0.799870550161812
34.2548611111111,0.799935275080906
34.2548611111111,0.8
34.2744444444444,0.800064724919094
34.2744444444444,0.800129449838188
34.2744444444444,0.800194174757282
34.2744444444444,0.800258899676375
34.2744444444444,0.800323624595469
34.2744444444444,0.800388349514563
34.2744444444444,0.800453074433657
34.2744444444444,0.800517799352751
34.2744444444444,0.800582524271845
34.2744444444444,0.800647249190939
34.2744444444444,0.800711974110032
34.2744444444444,0.800776699029126
34.2744444444444,0.80084142394822
34.2744444444444,0.800906148867314
34.2744444444444,0.800970873786408
34.2744444444444,0.801035598705502
34.2744444444444,0.801100323624595
34.2761111111111,0.801165048543689
34.2761111111111,0.801229773462783
34.2773611111111,0.801294498381877
34.2773611111111,0.801359223300971
34.2783333333333,0.801423948220065
34.2783333333333,0.801488673139159
34.3758333333333,0.801553398058252
34.3758333333333,0.801618122977346
34.3758333333333,0.80168284789644
34.3758333333333,0.801747572815534
34.3758333333333,0.801812297734628
34.3758333333333,0.801877022653722
34.3758333333333,0.801941747572816
34.3758333333333,0.802006472491909
34.3758333333333,0.802071197411003
34.3763888888889,0.802135922330097
34.3763888888889,0.802200647249191
34.3763888888889,0.802265372168285
34.3763888888889,0.802330097087379
34.3763888888889,0.802394822006472
34.3763888888889,0.802459546925566
34.3763888888889,0.80252427184466
34.3763888888889,0.802588996763754
34.3763888888889,0.802653721682848
34.4577777777778,0.802718446601942
34.4577777777778,0.802783171521036
34.4680555555556,0.802847896440129
34.4680555555556,0.802912621359223
34.4680555555556,0.802977346278317
34.4680555555556,0.803042071197411
34.4680555555556,0.803106796116505
34.4680555555556,0.803171521035599
34.4680555555556,0.803236245954693
34.4680555555556,0.803300970873786
34.4680555555556,0.80336569579288
34.5302777777778,0.803430420711974
34.5302777777778,0.803495145631068
34.815,0.803559870550162
34.815,0.803624595469256
34.8154166666667,0.80368932038835
34.8154166666667,0.803754045307443
34.8756944444444,0.803818770226537
34.8756944444444,0.803883495145631
34.8756944444444,0.803948220064725
34.8756944444444,0.804012944983819
34.8756944444444,0.804077669902913
34.8756944444444,0.804142394822006
34.8756944444444,0.8042071197411
34.8756944444444,0.804271844660194
34.8756944444444,0.804336569579288
34.8831944444444,0.804401294498382
34.8831944444444,0.804466019417476
34.8831944444444,0.80453074433657
34.8831944444444,0.804595469255663
34.8831944444444,0.804660194174757
34.8831944444444,0.804724919093851
34.8831944444444,0.804789644012945
34.8831944444444,0.804854368932039
34.8831944444444,0.804919093851133
34.9669444444444,0.804983818770227
34.9669444444444,0.80504854368932
34.9669444444444,0.805113268608414
34.9669444444444,0.805177993527508
34.9669444444444,0.805242718446602
34.9669444444444,0.805307443365696
34.9669444444444,0.80537216828479
34.9669444444444,0.805436893203883
34.9669444444444,0.805501618122977
35.0230555555556,0.805566343042071
35.0230555555556,0.805631067961165
35.0230555555556,0.805695792880259
35.0230555555556,0.805760517799353
35.0230555555556,0.805825242718447
35.0230555555556,0.805889967637541
35.0230555555556,0.805954692556634
35.0230555555556,0.806019417475728
35.0230555555556,0.806084142394822
35.0230555555556,0.806148867313916
35.0230555555556,0.80621359223301
35.0230555555556,0.806278317152104
35.0230555555556,0.806343042071197
35.0230555555556,0.806407766990291
35.0230555555556,0.806472491909385
35.0230555555556,0.806537216828479
35.0230555555556,0.806601941747573
35.0230555555556,0.806666666666667
35.0230555555556,0.806731391585761
35.0488888888889,0.806796116504854
35.0488888888889,0.806860841423948
35.0488888888889,0.806925566343042
35.0488888888889,0.806990291262136
35.0488888888889,0.80705501618123
35.0488888888889,0.807119741100324
35.0488888888889,0.807184466019418
35.0488888888889,0.807249190938511
35.0488888888889,0.807313915857605
35.0488888888889,0.807378640776699
35.0488888888889,0.807443365695793
35.0488888888889,0.807508090614887
35.0488888888889,0.807572815533981
35.2855555555556,0.807637540453074
35.2855555555556,0.807702265372168
35.2855555555556,0.807766990291262
35.2855555555556,0.807831715210356
35.2855555555556,0.80789644012945
35.2855555555556,0.807961165048544
35.2855555555556,0.808025889967638
35.2855555555556,0.808090614886731
35.2855555555556,0.808155339805825
35.4327777777778,0.808220064724919
35.4327777777778,0.808284789644013
35.7308333333333,0.808349514563107
35.7308333333333,0.808414239482201
35.7765277777778,0.808478964401295
35.7765277777778,0.808543689320388
35.7765277777778,0.808608414239482
35.7765277777778,0.808673139158576
35.7765277777778,0.80873786407767
35.7765277777778,0.808802588996764
35.7765277777778,0.808867313915858
35.7765277777778,0.808932038834951
35.8202777777778,0.808996763754045
35.8202777777778,0.809061488673139
35.9131944444444,0.809126213592233
35.9131944444444,0.809190938511327
35.9131944444444,0.809255663430421
35.9131944444444,0.809320388349515
35.91875,0.809385113268608
35.91875,0.809449838187702
35.91875,0.809514563106796
35.91875,0.80957928802589
35.91875,0.809644012944984
35.91875,0.809708737864078
35.91875,0.809773462783172
35.91875,0.809838187702265
35.91875,0.809902912621359
35.9244444444444,0.809967637540453
35.9244444444444,0.810032362459547
35.9398611111111,0.810097087378641
35.9398611111111,0.810161812297735
35.9398611111111,0.810226537216828
35.9398611111111,0.810291262135922
35.9398611111111,0.810355987055016
35.9398611111111,0.81042071197411
35.9398611111111,0.810485436893204
35.9398611111111,0.810550161812298
35.9398611111111,0.810614886731392
35.9398611111111,0.810679611650485
35.9398611111111,0.810744336569579
36.0601388888889,0.810809061488673
36.0601388888889,0.810873786407767
36.1080555555556,0.810938511326861
36.1080555555556,0.811003236245955
36.1080555555556,0.811067961165049
36.1080555555556,0.811132686084142
36.1080555555556,0.811197411003236
36.1080555555556,0.81126213592233
36.1080555555556,0.811326860841424
36.1080555555556,0.811391585760518
36.1080555555556,0.811456310679612
36.2854166666667,0.811521035598705
36.2854166666667,0.811585760517799
36.2854166666667,0.811650485436893
36.2854166666667,0.811715210355987
36.2854166666667,0.811779935275081
36.2854166666667,0.811844660194175
36.2854166666667,0.811909385113269
36.2854166666667,0.811974110032362
36.2854166666667,0.812038834951456
36.2854166666667,0.81210355987055
36.6113888888889,0.812168284789644
36.6113888888889,0.812233009708738
36.6113888888889,0.812297734627832
36.6113888888889,0.812362459546926
36.6113888888889,0.812427184466019
36.6113888888889,0.812491909385113
36.6113888888889,0.812556634304207
36.6113888888889,0.812621359223301
36.6113888888889,0.812686084142395
36.7395833333333,0.812750809061489
36.7395833333333,0.812815533980582
36.7395833333333,0.812880258899676
36.7395833333333,0.81294498381877
36.7395833333333,0.813009708737864
36.7395833333333,0.813074433656958
36.7395833333333,0.813139158576052
36.7395833333333,0.813203883495146
36.7395833333333,0.81326860841424
36.8995833333333,0.813333333333333
36.8995833333333,0.813398058252427
36.8995833333333,0.813462783171521
36.8995833333333,0.813527508090615
36.8995833333333,0.813592233009709
36.8995833333333,0.813656957928803
36.8995833333333,0.813721682847896
36.8995833333333,0.81378640776699
36.8995833333333,0.813851132686084
36.9305555555556,0.813915857605178
36.9305555555556,0.813980582524272
36.9305555555556,0.814045307443366
36.9305555555556,0.81411003236246
36.9305555555556,0.814174757281553
36.9305555555556,0.814239482200647
36.9305555555556,0.814304207119741
36.9305555555556,0.814368932038835
36.9305555555556,0.814433656957929
37.0169444444444,0.814498381877023
37.0169444444444,0.814563106796117
37.0169444444444,0.81462783171521
37.0169444444444,0.814692556634304
37.0169444444444,0.814757281553398
37.0169444444444,0.814822006472492
37.0169444444444,0.814886731391586
37.0169444444444,0.81495145631068
37.0169444444444,0.815016181229773
37.1248611111111,0.815080906148867
37.1248611111111,0.815145631067961
37.1248611111111,0.815210355987055
37.1248611111111,0.815275080906149
37.1248611111111,0.815339805825243
37.1248611111111,0.815404530744337
37.1248611111111,0.81546925566343
37.1248611111111,0.815533980582524
37.2031944444444,0.815598705501618
37.2031944444444,0.815663430420712
37.2031944444444,0.815728155339806
37.2031944444444,0.8157928802589
37.2031944444444,0.815857605177994
37.2031944444444,0.815922330097087
37.2031944444444,0.815987055016181
37.2031944444444,0.816051779935275
37.2031944444444,0.816116504854369
37.2188888888889,0.816181229773463
37.2188888888889,0.816245954692557
37.2188888888889,0.81631067961165
37.2188888888889,0.816375404530744
37.2188888888889,0.816440129449838
37.2188888888889,0.816504854368932
37.2188888888889,0.816569579288026
37.2188888888889,0.81663430420712
37.2188888888889,0.816699029126214
37.2188888888889,0.816763754045307
37.2188888888889,0.816828478964401
37.4354166666667,0.816893203883495
37.4354166666667,0.816957928802589
37.4354166666667,0.817022653721683
37.4354166666667,0.817087378640777
37.4354166666667,0.817152103559871
37.4354166666667,0.817216828478964
37.4354166666667,0.817281553398058
37.4354166666667,0.817346278317152
37.4354166666667,0.817411003236246
37.4354166666667,0.81747572815534
37.4354166666667,0.817540453074434
37.5541666666667,0.817605177993527
37.5541666666667,0.817669902912621
37.5541666666667,0.817734627831715
37.5541666666667,0.817799352750809
37.5541666666667,0.817864077669903
37.5541666666667,0.817928802588997
37.5541666666667,0.817993527508091
37.5541666666667,0.818058252427184
37.7204166666667,0.818122977346278
37.7204166666667,0.818187702265372
37.7204166666667,0.818252427184466
37.7204166666667,0.81831715210356
37.7204166666667,0.818381877022654
37.7204166666667,0.818446601941748
37.7204166666667,0.818511326860841
37.7204166666667,0.818576051779935
37.7204166666667,0.818640776699029
37.7713888888889,0.818705501618123
37.7713888888889,0.818770226537217
37.7713888888889,0.818834951456311
37.7713888888889,0.818899676375405
37.7713888888889,0.818964401294498
37.7713888888889,0.819029126213592
37.7713888888889,0.819093851132686
37.7713888888889,0.81915857605178
37.7713888888889,0.819223300970874
37.7713888888889,0.819288025889968
37.7713888888889,0.819352750809061
37.7713888888889,0.819417475728155
37.7713888888889,0.819482200647249
37.7713888888889,0.819546925566343
37.7713888888889,0.819611650485437
37.7713888888889,0.819676375404531
37.7713888888889,0.819741100323625
37.7713888888889,0.819805825242718
37.7741666666667,0.819870550161812
37.7741666666667,0.819935275080906
37.7741666666667,0.82
37.7741666666667,0.820064724919094
37.7741666666667,0.820129449838188
37.7741666666667,0.820194174757282
37.7741666666667,0.820258899676375
37.7741666666667,0.820323624595469
37.7741666666667,0.820388349514563
37.78125,0.820453074433657
37.78125,0.820517799352751
37.9208333333333,0.820582524271845
37.9208333333333,0.820647249190939
37.9208333333333,0.820711974110032
37.9208333333333,0.820776699029126
37.9208333333333,0.82084142394822
37.9208333333333,0.820906148867314
37.9208333333333,0.820970873786408
37.9208333333333,0.821035598705502
37.9208333333333,0.821100323624596
37.9208333333333,0.821165048543689
37.9208333333333,0.821229773462783
37.9879166666667,0.821294498381877
37.9879166666667,0.821359223300971
38.0113888888889,0.821423948220065
38.0113888888889,0.821488673139159
38.0113888888889,0.821553398058252
38.0113888888889,0.821618122977346
38.0113888888889,0.82168284789644
38.0113888888889,0.821747572815534
38.0113888888889,0.821812297734628
38.0113888888889,0.821877022653722
38.0113888888889,0.821941747572816
38.0513888888889,0.822006472491909
38.0513888888889,0.822071197411003
38.0513888888889,0.822135922330097
38.0513888888889,0.822200647249191
38.0513888888889,0.822265372168285
38.0513888888889,0.822330097087379
38.0513888888889,0.822394822006473
38.0513888888889,0.822459546925566
38.0780555555556,0.82252427184466
38.0780555555556,0.822588996763754
38.5015277777778,0.822653721682848
38.5015277777778,0.822718446601942
38.5015277777778,0.822783171521036
38.5015277777778,0.822847896440129
38.5015277777778,0.822912621359223
38.5015277777778,0.822977346278317
38.5015277777778,0.823042071197411
38.5015277777778,0.823106796116505
38.5015277777778,0.823171521035599
38.5015277777778,0.823236245954693
38.5015277777778,0.823300970873786
38.5015277777778,0.82336569579288
38.5015277777778,0.823430420711974
38.6097222222222,0.823495145631068
38.6097222222222,0.823559870550162
38.6097222222222,0.823624595469256
38.6097222222222,0.82368932038835
38.6097222222222,0.823754045307443
38.6097222222222,0.823818770226537
38.6097222222222,0.823883495145631
38.6097222222222,0.823948220064725
38.6097222222222,0.824012944983819
38.635,0.824077669902913
38.635,0.824142394822006
38.635,0.8242071197411
38.635,0.824271844660194
38.8758333333333,0.824336569579288
38.8758333333333,0.824401294498382
38.9991666666667,0.824466019417476
38.9991666666667,0.82453074433657
38.9991666666667,0.824595469255663
38.9991666666667,0.824660194174757
38.9991666666667,0.824724919093851
38.9991666666667,0.824789644012945
38.9991666666667,0.824854368932039
38.9991666666667,0.824919093851133
38.9991666666667,0.824983818770227
38.9991666666667,0.82504854368932
38.9991666666667,0.825113268608414
39.0144444444444,0.825177993527508
39.0144444444444,0.825242718446602
39.0144444444444,0.825307443365696
39.0144444444444,0.82537216828479
39.0254166666667,0.825436893203883
39.0254166666667,0.825501618122977
39.0254166666667,0.825566343042071
39.0254166666667,0.825631067961165
39.0254166666667,0.825695792880259
39.0254166666667,0.825760517799353
39.0254166666667,0.825825242718447
39.0254166666667,0.82588996763754
39.0254166666667,0.825954692556634
39.2481944444444,0.826019417475728
39.2481944444444,0.826084142394822
39.2481944444444,0.826148867313916
39.2481944444444,0.82621359223301
39.2481944444444,0.826278317152104
39.2481944444444,0.826343042071197
39.2481944444444,0.826407766990291
39.2481944444444,0.826472491909385
39.2481944444444,0.826537216828479
39.2481944444444,0.826601941747573
39.4754166666667,0.826666666666667
39.4754166666667,0.82673139158576
39.5070833333333,0.826796116504854
39.5070833333333,0.826860841423948
39.5070833333333,0.826925566343042
39.5070833333333,0.826990291262136
39.5070833333333,0.82705501618123
39.5070833333333,0.827119741100324
39.5070833333333,0.827184466019418
39.5070833333333,0.827249190938511
39.5070833333333,0.827313915857605
39.5576388888889,0.827378640776699
39.5576388888889,0.827443365695793
39.5576388888889,0.827508090614887
39.5576388888889,0.827572815533981
39.5576388888889,0.827637540453074
39.5576388888889,0.827702265372168
39.5576388888889,0.827766990291262
39.5576388888889,0.827831715210356
39.5905555555556,0.82789644012945
39.5905555555556,0.827961165048544
39.6688888888889,0.828025889967637
39.6688888888889,0.828090614886731
39.6838888888889,0.828155339805825
39.6838888888889,0.828220064724919
39.6838888888889,0.828284789644013
39.6838888888889,0.828349514563107
39.6838888888889,0.828414239482201
39.6838888888889,0.828478964401295
39.6838888888889,0.828543689320388
39.6838888888889,0.828608414239482
39.6838888888889,0.828673139158576
39.6838888888889,0.82873786407767
39.6838888888889,0.828802588996764
39.9159722222222,0.828867313915858
39.9159722222222,0.828932038834951
40.0843055555556,0.828996763754045
40.0843055555556,0.829061488673139
40.0843055555556,0.829126213592233
40.0843055555556,0.829190938511327
40.0843055555556,0.829255663430421
40.0843055555556,0.829320388349515
40.0843055555556,0.829385113268608
40.0843055555556,0.829449838187702
40.0843055555556,0.829514563106796
40.0843055555556,0.82957928802589
40.0843055555556,0.829644012944984
40.4019444444444,0.829708737864078
40.4019444444444,0.829773462783172
40.4019444444444,0.829838187702265
40.4019444444444,0.829902912621359
40.4019444444444,0.829967637540453
40.4019444444444,0.830032362459547
40.4019444444444,0.830097087378641
40.4019444444444,0.830161812297735
40.4019444444444,0.830226537216828
40.4597222222222,0.830291262135922
40.4597222222222,0.830355987055016
40.4597222222222,0.83042071197411
40.4597222222222,0.830485436893204
40.4597222222222,0.830550161812298
40.4597222222222,0.830614886731392
40.4597222222222,0.830679611650485
40.4597222222222,0.830744336569579
40.4597222222222,0.830809061488673
40.4597222222222,0.830873786407767
40.4597222222222,0.830938511326861
40.5195833333333,0.831003236245955
40.5195833333333,0.831067961165049
40.5195833333333,0.831132686084142
40.5195833333333,0.831197411003236
40.5195833333333,0.83126213592233
40.5195833333333,0.831326860841424
40.5195833333333,0.831391585760518
40.5195833333333,0.831456310679612
40.5195833333333,0.831521035598705
40.5283333333333,0.831585760517799
40.5283333333333,0.831650485436893
40.5283333333333,0.831715210355987
40.5283333333333,0.831779935275081
40.5869444444444,0.831844660194175
40.5869444444444,0.831909385113269
40.5966666666667,0.831974110032362
40.5966666666667,0.832038834951456
40.5966666666667,0.83210355987055
40.5966666666667,0.832168284789644
40.5966666666667,0.832233009708738
40.5966666666667,0.832297734627832
40.5966666666667,0.832362459546926
40.5966666666667,0.832427184466019
40.5966666666667,0.832491909385113
40.6176388888889,0.832556634304207
40.6176388888889,0.832621359223301
40.6176388888889,0.832686084142395
40.6176388888889,0.832750809061489
40.6176388888889,0.832815533980583
40.6176388888889,0.832880258899676
40.6176388888889,0.83294498381877
40.6176388888889,0.833009708737864
40.6176388888889,0.833074433656958
40.8776388888889,0.833139158576052
40.8776388888889,0.833203883495146
40.8776388888889,0.833268608414239
40.8776388888889,0.833333333333333
40.8776388888889,0.833398058252427
40.8776388888889,0.833462783171521
40.8776388888889,0.833527508090615
40.8776388888889,0.833592233009709
40.8776388888889,0.833656957928803
41.0483333333333,0.833721682847896
41.0483333333333,0.83378640776699
41.3391666666667,0.833851132686084
41.3391666666667,0.833915857605178
41.3391666666667,0.833980582524272
41.3391666666667,0.834045307443366
41.3391666666667,0.83411003236246
41.3391666666667,0.834174757281553
41.3391666666667,0.834239482200647
41.3391666666667,0.834304207119741
41.3391666666667,0.834368932038835
41.3391666666667,0.834433656957929
41.4176388888889,0.834498381877023
41.4176388888889,0.834563106796116
41.4176388888889,0.83462783171521
41.4176388888889,0.834692556634304
41.4176388888889,0.834757281553398
41.4176388888889,0.834822006472492
41.4176388888889,0.834886731391586
41.4176388888889,0.83495145631068
41.4176388888889,0.835016181229774
41.4176388888889,0.835080906148867
41.6009722222222,0.835145631067961
41.6009722222222,0.835210355987055
41.6009722222222,0.835275080906149
41.6009722222222,0.835339805825243
41.6009722222222,0.835404530744337
41.6009722222222,0.83546925566343
41.6009722222222,0.835533980582524
41.6009722222222,0.835598705501618
41.6009722222222,0.835663430420712
41.6009722222222,0.835728155339806
41.6009722222222,0.8357928802589
41.6069444444444,0.835857605177994
41.6069444444444,0.835922330097087
41.6069444444444,0.835987055016181
41.6069444444444,0.836051779935275
41.6069444444444,0.836116504854369
41.6069444444444,0.836181229773463
41.6069444444444,0.836245954692557
41.6069444444444,0.836310679611651
41.6069444444444,0.836375404530744
41.6069444444444,0.836440129449838
41.6069444444444,0.836504854368932
41.6069444444444,0.836569579288026
41.6069444444444,0.83663430420712
41.6069444444444,0.836699029126214
41.6491666666667,0.836763754045307
41.6491666666667,0.836828478964401
41.6491666666667,0.836893203883495
41.6491666666667,0.836957928802589
41.8161111111111,0.837022653721683
41.8161111111111,0.837087378640777
41.8161111111111,0.837152103559871
41.8161111111111,0.837216828478964
41.8161111111111,0.837281553398058
41.8161111111111,0.837346278317152
41.8161111111111,0.837411003236246
41.8161111111111,0.83747572815534
41.8161111111111,0.837540453074434
41.8161111111111,0.837605177993528
41.8161111111111,0.837669902912621
41.8370833333333,0.837734627831715
41.8370833333333,0.837799352750809
41.8370833333333,0.837864077669903
41.8370833333333,0.837928802588997
41.8370833333333,0.837993527508091
41.8370833333333,0.838058252427184
41.8370833333333,0.838122977346278
41.8370833333333,0.838187702265372
41.8370833333333,0.838252427184466
41.9804166666667,0.83831715210356
41.9804166666667,0.838381877022654
41.9836111111111,0.838446601941748
41.9836111111111,0.838511326860841
41.9844444444444,0.838576051779935
41.9844444444444,0.838640776699029
41.9852777777778,0.838705501618123
41.9852777777778,0.838770226537217
42.15,0.838834951456311
42.15,0.838899676375405
42.15,0.838964401294498
42.15,0.839029126213592
42.15,0.839093851132686
42.15,0.83915857605178
42.15,0.839223300970874
42.15,0.839288025889968
42.15,0.839352750809061
42.15,0.839417475728155
42.15,0.839482200647249
42.2894444444444,0.839546925566343
42.2894444444444,0.839611650485437
42.2894444444444,0.839676375404531
42.2894444444444,0.839741100323625
42.2894444444444,0.839805825242718
42.2894444444444,0.839870550161812
42.2894444444444,0.839935275080906
42.2894444444444,0.84
42.2894444444444,0.840064724919094
42.5193055555556,0.840129449838188
42.5193055555556,0.840194174757282
42.5193055555556,0.840258899676375
42.5193055555556,0.840323624595469
42.5193055555556,0.840388349514563
42.5193055555556,0.840453074433657
42.5193055555556,0.840517799352751
42.5193055555556,0.840582524271845
42.5193055555556,0.840647249190938
42.5755555555556,0.840711974110032
42.5755555555556,0.840776699029126
42.5755555555556,0.84084142394822
42.5755555555556,0.840906148867314
42.5755555555556,0.840970873786408
42.5755555555556,0.841035598705502
42.5755555555556,0.841100323624595
42.5755555555556,0.841165048543689
42.5755555555556,0.841229773462783
42.5755555555556,0.841294498381877
42.5755555555556,0.841359223300971
42.5755555555556,0.841423948220065
42.5755555555556,0.841488673139159
42.9686111111111,0.841553398058252
42.9686111111111,0.841618122977346
42.9686111111111,0.84168284789644
42.9686111111111,0.841747572815534
42.9686111111111,0.841812297734628
42.9686111111111,0.841877022653722
42.9686111111111,0.841941747572815
42.9686111111111,0.842006472491909
42.9731944444444,0.842071197411003
42.9731944444444,0.842135922330097
42.9731944444444,0.842200647249191
42.9731944444444,0.842265372168285
42.9731944444444,0.842330097087379
42.9731944444444,0.842394822006473
42.9731944444444,0.842459546925566
42.9731944444444,0.84252427184466
42.9731944444444,0.842588996763754
42.9731944444444,0.842653721682848
42.9731944444444,0.842718446601942
43.1866666666667,0.842783171521036
43.1866666666667,0.842847896440129
43.1866666666667,0.842912621359223
43.1866666666667,0.842977346278317
43.1866666666667,0.843042071197411
43.1866666666667,0.843106796116505
43.1866666666667,0.843171521035599
43.1866666666667,0.843236245954693
43.1866666666667,0.843300970873786
43.1866666666667,0.84336569579288
43.1866666666667,0.843430420711974
43.1866666666667,0.843495145631068
43.4033333333333,0.843559870550162
43.4033333333333,0.843624595469256
43.5056944444444,0.84368932038835
43.5056944444444,0.843754045307443
43.5056944444444,0.843818770226537
43.5056944444444,0.843883495145631
43.5056944444444,0.843948220064725
43.5056944444444,0.844012944983819
43.5056944444444,0.844077669902913
43.5056944444444,0.844142394822006
43.5056944444444,0.8442071197411
43.7881944444444,0.844271844660194
43.7881944444444,0.844336569579288
43.7881944444444,0.844401294498382
43.7881944444444,0.844466019417476
43.7881944444444,0.84453074433657
43.7881944444444,0.844595469255663
43.7881944444444,0.844660194174757
43.7881944444444,0.844724919093851
43.7881944444444,0.844789644012945
43.7881944444444,0.844854368932039
43.7881944444444,0.844919093851133
43.7881944444444,0.844983818770227
43.7881944444444,0.84504854368932
43.7881944444444,0.845113268608414
43.7881944444444,0.845177993527508
43.7881944444444,0.845242718446602
43.7881944444444,0.845307443365696
43.7881944444444,0.84537216828479
43.7881944444444,0.845436893203883
43.7881944444444,0.845501618122977
43.7881944444444,0.845566343042071
43.9880555555556,0.845631067961165
43.9880555555556,0.845695792880259
43.9880555555556,0.845760517799353
43.9880555555556,0.845825242718447
43.9880555555556,0.84588996763754
43.9880555555556,0.845954692556634
43.9880555555556,0.846019417475728
43.9880555555556,0.846084142394822
43.9880555555556,0.846148867313916
43.9880555555556,0.84621359223301
43.9880555555556,0.846278317152104
44.0106944444444,0.846343042071197
44.0106944444444,0.846407766990291
44.0106944444444,0.846472491909385
44.0106944444444,0.846537216828479
44.015,0.846601941747573
44.015,0.846666666666667
44.015,0.84673139158576
44.015,0.846796116504854
44.015,0.846860841423948
44.015,0.846925566343042
44.015,0.846990291262136
44.015,0.84705501618123
44.015,0.847119741100324
44.0461111111111,0.847184466019417
44.0461111111111,0.847249190938511
44.0679166666667,0.847313915857605
44.0679166666667,0.847378640776699
44.0679166666667,0.847443365695793
44.0679166666667,0.847508090614887
44.0679166666667,0.847572815533981
44.0679166666667,0.847637540453074
44.0679166666667,0.847702265372168
44.0679166666667,0.847766990291262
44.0679166666667,0.847831715210356
44.0679166666667,0.84789644012945
44.0679166666667,0.847961165048544
44.0679166666667,0.848025889967638
44.0679166666667,0.848090614886731
44.0679166666667,0.848155339805825
44.0679166666667,0.848220064724919
44.3125,0.848284789644013
44.3125,0.848349514563107
44.3125,0.848414239482201
44.3125,0.848478964401294
44.3125,0.848543689320388
44.3125,0.848608414239482
44.3125,0.848673139158576
44.3125,0.84873786407767
44.3125,0.848802588996764
44.5313888888889,0.848867313915858
44.5313888888889,0.848932038834951
44.5313888888889,0.848996763754045
44.5313888888889,0.849061488673139
44.5313888888889,0.849126213592233
44.5313888888889,0.849190938511327
44.5313888888889,0.849255663430421
44.5313888888889,0.849320388349515
44.5313888888889,0.849385113268608
44.5313888888889,0.849449838187702
44.7036111111111,0.849514563106796
44.7036111111111,0.84957928802589
44.7036111111111,0.849644012944984
44.7036111111111,0.849708737864078
44.7036111111111,0.849773462783172
44.7036111111111,0.849838187702265
44.7036111111111,0.849902912621359
44.7036111111111,0.849967637540453
44.7036111111111,0.850032362459547
44.7036111111111,0.850097087378641
44.7498611111111,0.850161812297735
44.7498611111111,0.850226537216829
44.7498611111111,0.850291262135922
44.7498611111111,0.850355987055016
44.7498611111111,0.85042071197411
44.7498611111111,0.850485436893204
44.7498611111111,0.850550161812298
44.7498611111111,0.850614886731392
44.7498611111111,0.850679611650485
44.75375,0.850744336569579
44.75375,0.850809061488673
44.9152777777778,0.850873786407767
44.9152777777778,0.850938511326861
44.9675,0.851003236245955
44.9675,0.851067961165049
44.9675,0.851132686084142
44.9675,0.851197411003236
44.9675,0.85126213592233
44.9675,0.851326860841424
44.9675,0.851391585760518
44.9675,0.851456310679612
44.9675,0.851521035598706
45.3161111111111,0.851585760517799
45.3161111111111,0.851650485436893
45.3161111111111,0.851715210355987
45.3161111111111,0.851779935275081
45.3161111111111,0.851844660194175
45.3161111111111,0.851909385113269
45.3161111111111,0.851974110032362
45.3161111111111,0.852038834951456
45.3161111111111,0.85210355987055
45.4536111111111,0.852168284789644
45.4536111111111,0.852233009708738
45.4536111111111,0.852297734627832
45.4536111111111,0.852362459546926
45.4536111111111,0.852427184466019
45.4536111111111,0.852491909385113
45.4536111111111,0.852556634304207
45.4536111111111,0.852621359223301
45.4536111111111,0.852686084142395
45.4791666666667,0.852750809061489
45.4791666666667,0.852815533980583
45.4791666666667,0.852880258899676
45.4791666666667,0.85294498381877
45.4791666666667,0.853009708737864
45.4791666666667,0.853074433656958
45.4791666666667,0.853139158576052
45.4791666666667,0.853203883495146
45.5870833333333,0.853268608414239
45.5870833333333,0.853333333333333
45.6158333333333,0.853398058252427
45.6158333333333,0.853462783171521
45.6158333333333,0.853527508090615
45.6158333333333,0.853592233009709
45.6158333333333,0.853656957928803
45.6158333333333,0.853721682847896
45.6158333333333,0.85378640776699
45.6158333333333,0.853851132686084
45.6158333333333,0.853915857605178
45.6158333333333,0.853980582524272
45.6158333333333,0.854045307443366
45.7738888888889,0.85411003236246
45.7738888888889,0.854174757281553
45.7738888888889,0.854239482200647
45.7738888888889,0.854304207119741
45.7738888888889,0.854368932038835
45.7738888888889,0.854433656957929
45.7738888888889,0.854498381877023
45.7738888888889,0.854563106796116
45.7738888888889,0.85462783171521
45.7738888888889,0.854692556634304
45.7738888888889,0.854757281553398
45.7738888888889,0.854822006472492
45.7738888888889,0.854886731391586
45.7738888888889,0.85495145631068
45.7738888888889,0.855016181229773
45.7738888888889,0.855080906148867
45.7738888888889,0.855145631067961
45.7738888888889,0.855210355987055
45.7738888888889,0.855275080906149
45.77875,0.855339805825243
45.77875,0.855404530744337
46.0269444444444,0.85546925566343
46.0269444444444,0.855533980582524
46.0986111111111,0.855598705501618
46.0986111111111,0.855663430420712
46.2376388888889,0.855728155339806
46.2376388888889,0.8557928802589
46.2376388888889,0.855857605177993
46.2376388888889,0.855922330097087
46.2376388888889,0.855987055016181
46.2376388888889,0.856051779935275
46.2376388888889,0.856116504854369
46.2376388888889,0.856181229773463
46.2376388888889,0.856245954692557
46.2376388888889,0.856310679611651
46.2376388888889,0.856375404530744
46.2376388888889,0.856440129449838
46.2376388888889,0.856504854368932
46.2376388888889,0.856569579288026
46.2376388888889,0.85663430420712
46.2376388888889,0.856699029126214
46.2376388888889,0.856763754045307
46.2376388888889,0.856828478964401
46.2376388888889,0.856893203883495
46.2376388888889,0.856957928802589
46.2376388888889,0.857022653721683
46.2376388888889,0.857087378640777
46.5365277777778,0.857152103559871
46.5365277777778,0.857216828478964
46.5365277777778,0.857281553398058
46.5365277777778,0.857346278317152
46.5365277777778,0.857411003236246
46.5365277777778,0.85747572815534
46.5365277777778,0.857540453074434
46.5365277777778,0.857605177993528
46.5365277777778,0.857669902912621
46.5365277777778,0.857734627831715
46.5365277777778,0.857799352750809
46.5922222222222,0.857864077669903
46.5922222222222,0.857928802588997
46.5922222222222,0.857993527508091
46.5922222222222,0.858058252427184
46.5922222222222,0.858122977346278
46.5922222222222,0.858187702265372
46.5922222222222,0.858252427184466
46.5922222222222,0.85831715210356
46.5922222222222,0.858381877022654
46.66,0.858446601941748
46.66,0.858511326860841
46.66,0.858576051779935
46.66,0.858640776699029
46.66,0.858705501618123
46.66,0.858770226537217
46.66,0.858834951456311
46.66,0.858899676375405
46.66,0.858964401294498
46.66,0.859029126213592
46.66,0.859093851132686
46.9190277777778,0.85915857605178
46.9190277777778,0.859223300970874
46.9190277777778,0.859288025889968
46.9190277777778,0.859352750809061
46.9190277777778,0.859417475728155
46.9190277777778,0.859482200647249
46.9190277777778,0.859546925566343
46.9190277777778,0.859611650485437
46.9190277777778,0.859676375404531
46.9190277777778,0.859741100323625
46.9190277777778,0.859805825242718
46.9804166666667,0.859870550161812
46.9804166666667,0.859935275080906
46.9804166666667,0.86
46.9804166666667,0.860064724919094
46.9922222222222,0.860129449838188
46.9922222222222,0.860194174757282
46.9922222222222,0.860258899676375
46.9922222222222,0.860323624595469
46.9922222222222,0.860388349514563
46.9922222222222,0.860453074433657
46.9922222222222,0.860517799352751
46.9922222222222,0.860582524271845
46.9922222222222,0.860647249190938
46.9922222222222,0.860711974110032
47.0179166666667,0.860776699029126
47.0179166666667,0.86084142394822
47.0179166666667,0.860906148867314
47.0179166666667,0.860970873786408
47.0179166666667,0.861035598705502
47.0179166666667,0.861100323624595
47.0179166666667,0.861165048543689
47.0179166666667,0.861229773462783
47.0179166666667,0.861294498381877
47.0179166666667,0.861359223300971
47.0179166666667,0.861423948220065
47.1656944444444,0.861488673139159
47.1656944444444,0.861553398058252
47.4254166666667,0.861618122977346
47.4254166666667,0.86168284789644
47.4254166666667,0.861747572815534
47.4254166666667,0.861812297734628
47.4254166666667,0.861877022653722
47.4254166666667,0.861941747572815
47.4254166666667,0.862006472491909
47.4254166666667,0.862071197411003
47.4254166666667,0.862135922330097
47.4663888888889,0.862200647249191
47.4663888888889,0.862265372168285
47.4663888888889,0.862330097087379
47.4663888888889,0.862394822006472
47.4663888888889,0.862459546925566
47.4663888888889,0.86252427184466
47.4663888888889,0.862588996763754
47.4663888888889,0.862653721682848
47.6105555555556,0.862718446601942
47.6105555555556,0.862783171521036
47.6105555555556,0.862847896440129
47.6105555555556,0.862912621359223
47.6105555555556,0.862977346278317
47.6105555555556,0.863042071197411
47.6105555555556,0.863106796116505
47.6105555555556,0.863171521035599
47.6105555555556,0.863236245954693
47.6105555555556,0.863300970873786
47.6931944444444,0.86336569579288
47.6931944444444,0.863430420711974
47.6931944444444,0.863495145631068
47.6931944444444,0.863559870550162
47.6931944444444,0.863624595469256
47.6931944444444,0.86368932038835
47.6931944444444,0.863754045307443
47.6931944444444,0.863818770226537
47.6931944444444,0.863883495145631
47.6931944444444,0.863948220064725
47.6931944444444,0.864012944983819
47.8011111111111,0.864077669902913
47.8011111111111,0.864142394822006
47.8011111111111,0.8642071197411
47.8011111111111,0.864271844660194
47.8011111111111,0.864336569579288
47.8011111111111,0.864401294498382
47.8011111111111,0.864466019417476
47.8011111111111,0.86453074433657
47.8011111111111,0.864595469255663
47.8011111111111,0.864660194174757
47.8011111111111,0.864724919093851
47.8283333333333,0.864789644012945
47.8283333333333,0.864854368932039
47.8295833333333,0.864919093851133
47.8295833333333,0.864983818770227
47.8647222222222,0.86504854368932
47.8647222222222,0.865113268608414
47.8647222222222,0.865177993527508
47.8647222222222,0.865242718446602
47.8647222222222,0.865307443365696
47.8647222222222,0.86537216828479
47.8647222222222,0.865436893203884
47.8647222222222,0.865501618122977
47.8647222222222,0.865566343042071
47.8647222222222,0.865631067961165
47.8647222222222,0.865695792880259
47.9690277777778,0.865760517799353
47.9690277777778,0.865825242718447
48.2026388888889,0.86588996763754
48.2026388888889,0.865954692556634
48.2026388888889,0.866019417475728
48.2026388888889,0.866084142394822
48.2026388888889,0.866148867313916
48.2026388888889,0.86621359223301
48.2026388888889,0.866278317152104
48.2026388888889,0.866343042071197
48.58125,0.866407766990291
48.58125,0.866472491909385
48.58125,0.866537216828479
48.58125,0.866601941747573
48.58125,0.866666666666667
48.58125,0.866731391585761
48.58125,0.866796116504854
48.58125,0.866860841423948
48.58125,0.866925566343042
48.6029166666667,0.866990291262136
48.6029166666667,0.86705501618123
48.6029166666667,0.867119741100324
48.6029166666667,0.867184466019417
48.6029166666667,0.867249190938511
48.6029166666667,0.867313915857605
48.6029166666667,0.867378640776699
48.6029166666667,0.867443365695793
48.6029166666667,0.867508090614887
48.6943055555556,0.867572815533981
48.6943055555556,0.867637540453074
48.7363888888889,0.867702265372168
48.7363888888889,0.867766990291262
48.8009722222222,0.867831715210356
48.8009722222222,0.86789644012945
48.8009722222222,0.867961165048544
48.8009722222222,0.868025889967638
48.8009722222222,0.868090614886731
48.8009722222222,0.868155339805825
48.8009722222222,0.868220064724919
48.8009722222222,0.868284789644013
48.8009722222222,0.868349514563107
48.8009722222222,0.868414239482201
48.8009722222222,0.868478964401294
48.8009722222222,0.868543689320388
48.8009722222222,0.868608414239482
48.8009722222222,0.868673139158576
48.8009722222222,0.86873786407767
48.8009722222222,0.868802588996764
48.8009722222222,0.868867313915858
49.0552777777778,0.868932038834951
49.0552777777778,0.868996763754045
49.0552777777778,0.869061488673139
49.0552777777778,0.869126213592233
49.0552777777778,0.869190938511327
49.0552777777778,0.869255663430421
49.0552777777778,0.869320388349515
49.0552777777778,0.869385113268608
49.0552777777778,0.869449838187702
49.0552777777778,0.869514563106796
49.0552777777778,0.86957928802589
49.0552777777778,0.869644012944984
49.0552777777778,0.869708737864078
49.0552777777778,0.869773462783171
49.0552777777778,0.869838187702265
49.0552777777778,0.869902912621359
49.0552777777778,0.869967637540453
49.0552777777778,0.870032362459547
49.0552777777778,0.870097087378641
49.0552777777778,0.870161812297735
49.0552777777778,0.870226537216829
49.0552777777778,0.870291262135922
49.0552777777778,0.870355987055016
49.0552777777778,0.87042071197411
49.0552777777778,0.870485436893204
49.0552777777778,0.870550161812298
49.0552777777778,0.870614886731392
49.0552777777778,0.870679611650485
49.0552777777778,0.870744336569579
49.0552777777778,0.870809061488673
49.0552777777778,0.870873786407767
49.0552777777778,0.870938511326861
49.0552777777778,0.871003236245955
49.0552777777778,0.871067961165049
49.0552777777778,0.871132686084142
49.2729166666667,0.871197411003236
49.2729166666667,0.87126213592233
49.2729166666667,0.871326860841424
49.2729166666667,0.871391585760518
49.2729166666667,0.871456310679612
49.2729166666667,0.871521035598706
49.2729166666667,0.871585760517799
49.2729166666667,0.871650485436893
49.2729166666667,0.871715210355987
49.2729166666667,0.871779935275081
49.2729166666667,0.871844660194175
49.2729166666667,0.871909385113269
49.6527777777778,0.871974110032362
49.6527777777778,0.872038834951456
49.9695833333333,0.87210355987055
49.9695833333333,0.872168284789644
50.1697222222222,0.872233009708738
50.1697222222222,0.872297734627832
50.1697222222222,0.872362459546926
50.1697222222222,0.872427184466019
50.1697222222222,0.872491909385113
50.1697222222222,0.872556634304207
50.1697222222222,0.872621359223301
50.1697222222222,0.872686084142395
50.1697222222222,0.872750809061489
50.1697222222222,0.872815533980583
50.1697222222222,0.872880258899676
50.1697222222222,0.87294498381877
50.1697222222222,0.873009708737864
50.3502777777778,0.873074433656958
50.3502777777778,0.873139158576052
50.4743055555556,0.873203883495146
50.4743055555556,0.873268608414239
50.4743055555556,0.873333333333333
50.4743055555556,0.873398058252427
50.4743055555556,0.873462783171521
50.4743055555556,0.873527508090615
50.4743055555556,0.873592233009709
50.4743055555556,0.873656957928803
50.4743055555556,0.873721682847896
50.4743055555556,0.87378640776699
50.4743055555556,0.873851132686084
50.6683333333333,0.873915857605178
50.6683333333333,0.873980582524272
50.6683333333333,0.874045307443366
50.6683333333333,0.87411003236246
50.6683333333333,0.874174757281553
50.6683333333333,0.874239482200647
50.6683333333333,0.874304207119741
50.6683333333333,0.874368932038835
50.6683333333333,0.874433656957929
50.76375,0.874498381877023
50.76375,0.874563106796116
50.76375,0.87462783171521
50.76375,0.874692556634304
50.76375,0.874757281553398
50.76375,0.874822006472492
50.76375,0.874886731391586
50.76375,0.87495145631068
50.76375,0.875016181229773
51.0294444444444,0.875080906148867
51.0294444444444,0.875145631067961
51.0294444444444,0.875210355987055
51.0294444444444,0.875275080906149
51.0294444444444,0.875339805825243
51.0294444444444,0.875404530744337
51.0294444444444,0.87546925566343
51.0294444444444,0.875533980582524
51.0294444444444,0.875598705501618
51.2568055555556,0.875663430420712
51.2568055555556,0.875728155339806
51.2568055555556,0.8757928802589
51.2568055555556,0.875857605177993
51.2568055555556,0.875922330097087
51.2568055555556,0.875987055016181
51.2568055555556,0.876051779935275
51.2568055555556,0.876116504854369
51.2568055555556,0.876181229773463
51.3316666666667,0.876245954692557
51.3316666666667,0.87631067961165
51.3316666666667,0.876375404530744
51.3316666666667,0.876440129449838
51.3316666666667,0.876504854368932
51.3316666666667,0.876569579288026
51.3316666666667,0.87663430420712
51.3316666666667,0.876699029126214
51.3316666666667,0.876763754045307
51.3736111111111,0.876828478964401
51.3736111111111,0.876893203883495
51.3736111111111,0.876957928802589
51.3736111111111,0.877022653721683
51.3736111111111,0.877087378640777
51.3736111111111,0.87715210355987
51.3736111111111,0.877216828478964
51.3736111111111,0.877281553398058
51.3736111111111,0.877346278317152
51.3736111111111,0.877411003236246
51.42125,0.87747572815534
51.42125,0.877540453074434
51.42125,0.877605177993528
51.42125,0.877669902912621
51.42125,0.877734627831715
51.42125,0.877799352750809
51.42125,0.877864077669903
51.42125,0.877928802588997
51.42125,0.877993527508091
51.42125,0.878058252427184
51.6758333333333,0.878122977346278
51.6758333333333,0.878187702265372
51.6758333333333,0.878252427184466
51.6758333333333,0.87831715210356
51.6758333333333,0.878381877022654
51.6758333333333,0.878446601941748
51.6758333333333,0.878511326860841
51.6758333333333,0.878576051779935
51.6758333333333,0.878640776699029
51.6758333333333,0.878705501618123
51.6758333333333,0.878770226537217
51.79625,0.878834951456311
51.79625,0.878899676375405
51.935,0.878964401294498
51.935,0.879029126213592
51.935,0.879093851132686
51.935,0.87915857605178
51.935,0.879223300970874
51.935,0.879288025889968
51.935,0.879352750809062
51.935,0.879417475728155
51.9770833333333,0.879482200647249
51.9770833333333,0.879546925566343
51.9770833333333,0.879611650485437
51.9770833333333,0.879676375404531
51.9770833333333,0.879741100323625
51.9770833333333,0.879805825242718
51.9770833333333,0.879870550161812
51.9770833333333,0.879935275080906
51.9770833333333,0.88
52.8731944444444,0.880064724919094
52.8731944444444,0.880129449838188
52.8731944444444,0.880194174757282
52.8731944444444,0.880258899676375
52.8794444444444,0.880323624595469
52.8794444444444,0.880388349514563
53.0425,0.880453074433657
53.0425,0.880517799352751
53.0425,0.880582524271845
53.0425,0.880647249190939
53.0425,0.880711974110032
53.0425,0.880776699029126
53.0425,0.88084142394822
53.0425,0.880906148867314
53.2508333333333,0.880970873786408
53.2508333333333,0.881035598705502
53.5494444444444,0.881100323624595
53.5494444444444,0.881165048543689
53.6411111111111,0.881229773462783
53.6411111111111,0.881294498381877
54.0169444444444,0.881359223300971
54.0169444444444,0.881423948220065
54.0169444444444,0.881488673139159
54.0169444444444,0.881553398058252
54.0169444444444,0.881618122977346
54.0169444444444,0.88168284789644
54.0169444444444,0.881747572815534
54.0169444444444,0.881812297734628
54.0540277777778,0.881877022653722
54.0540277777778,0.881941747572816
54.0766666666667,0.882006472491909
54.0766666666667,0.882071197411003
54.19375,0.882135922330097
54.19375,0.882200647249191
54.19375,0.882265372168285
54.19375,0.882330097087379
54.19375,0.882394822006472
54.19375,0.882459546925566
54.19375,0.88252427184466
54.19375,0.882588996763754
54.19375,0.882653721682848
54.4251388888889,0.882718446601942
54.4251388888889,0.882783171521036
54.5588888888889,0.882847896440129
54.5588888888889,0.882912621359223
54.5588888888889,0.882977346278317
54.5588888888889,0.883042071197411
54.5588888888889,0.883106796116505
54.5588888888889,0.883171521035599
54.5588888888889,0.883236245954693
54.5588888888889,0.883300970873786
54.7016666666667,0.88336569579288
54.7016666666667,0.883430420711974
54.7033333333333,0.883495145631068
54.7033333333333,0.883559870550162
54.7047222222222,0.883624595469256
54.7047222222222,0.883689320388349
54.8025,0.883754045307443
54.8025,0.883818770226537
55.7055555555556,0.883883495145631
55.7055555555556,0.883948220064725
55.7080555555556,0.884012944983819
55.7080555555556,0.884077669902913
55.7080555555556,0.884142394822007
55.7080555555556,0.8842071197411
55.7080555555556,0.884271844660194
55.7080555555556,0.884336569579288
55.7080555555556,0.884401294498382
55.7080555555556,0.884466019417476
56.5534722222222,0.88453074433657
56.5534722222222,0.884595469255663
56.5534722222222,0.884660194174757
56.5534722222222,0.884724919093851
56.5534722222222,0.884789644012945
56.5534722222222,0.884854368932039
56.5534722222222,0.884919093851133
56.5534722222222,0.884983818770227
56.5534722222222,0.88504854368932
56.7973611111111,0.885113268608414
56.7973611111111,0.885177993527508
56.7973611111111,0.885242718446602
56.7973611111111,0.885307443365696
56.7973611111111,0.88537216828479
56.7973611111111,0.885436893203884
56.7973611111111,0.885501618122977
56.7973611111111,0.885566343042071
56.7973611111111,0.885631067961165
56.7973611111111,0.885695792880259
56.7973611111111,0.885760517799353
56.8373611111111,0.885825242718447
56.8373611111111,0.88588996763754
56.9131944444444,0.885954692556634
56.9131944444444,0.886019417475728
57.0055555555556,0.886084142394822
57.0055555555556,0.886148867313916
57.4393055555556,0.88621359223301
57.4393055555556,0.886278317152104
57.4393055555556,0.886343042071197
57.4393055555556,0.886407766990291
57.4393055555556,0.886472491909385
57.4393055555556,0.886537216828479
57.4393055555556,0.886601941747573
57.4393055555556,0.886666666666667
57.4393055555556,0.886731391585761
57.4393055555556,0.886796116504854
57.4393055555556,0.886860841423948
57.4393055555556,0.886925566343042
57.4393055555556,0.886990291262136
57.6961111111111,0.88705501618123
57.6961111111111,0.887119741100324
57.6961111111111,0.887184466019417
57.6961111111111,0.887249190938511
57.6961111111111,0.887313915857605
57.6961111111111,0.887378640776699
57.9116666666667,0.887443365695793
57.9116666666667,0.887508090614887
58.3326388888889,0.887572815533981
58.3326388888889,0.887637540453074
58.3326388888889,0.887702265372168
58.3326388888889,0.887766990291262
58.3326388888889,0.887831715210356
58.3326388888889,0.88789644012945
58.3326388888889,0.887961165048544
58.3326388888889,0.888025889967638
58.3326388888889,0.888090614886731
58.9431944444444,0.888155339805825
58.9431944444444,0.888220064724919
59.0995833333333,0.888284789644013
59.0995833333333,0.888349514563107
59.1006944444444,0.888414239482201
59.1006944444444,0.888478964401294
59.1638888888889,0.888543689320388
59.1638888888889,0.888608414239482
59.2209722222222,0.888673139158576
59.2209722222222,0.88873786407767
59.2209722222222,0.888802588996764
59.2209722222222,0.888867313915858
59.2209722222222,0.888932038834951
59.2209722222222,0.888996763754045
59.2209722222222,0.889061488673139
59.2209722222222,0.889126213592233
59.4458333333333,0.889190938511327
59.4458333333333,0.889255663430421
59.4472222222222,0.889320388349515
59.4472222222222,0.889385113268608
59.7916666666667,0.889449838187702
59.7916666666667,0.889514563106796
59.9591666666667,0.88957928802589
59.9591666666667,0.889644012944984
59.9591666666667,0.889708737864078
59.9591666666667,0.889773462783171
59.9591666666667,0.889838187702265
59.9591666666667,0.889902912621359
59.9591666666667,0.889967637540453
59.9591666666667,0.890032362459547
59.9591666666667,0.890097087378641
59.9591666666667,0.890161812297735
59.9591666666667,0.890226537216828
59.9608333333333,0.890291262135922
59.9608333333333,0.890355987055016
60.0168055555556,0.89042071197411
60.0168055555556,0.890485436893204
60.0168055555556,0.890550161812298
60.0168055555556,0.890614886731392
60.0168055555556,0.890679611650485
60.0168055555556,0.890744336569579
60.0168055555556,0.890809061488673
60.0168055555556,0.890873786407767
60.0168055555556,0.890938511326861
60.4040277777778,0.891003236245955
60.4040277777778,0.891067961165048
60.4040277777778,0.891132686084142
60.4040277777778,0.891197411003236
60.4040277777778,0.89126213592233
60.4040277777778,0.891326860841424
60.4040277777778,0.891391585760518
60.4040277777778,0.891456310679612
60.5538888888889,0.891521035598706
60.5538888888889,0.891585760517799
60.7920833333333,0.891650485436893
60.7920833333333,0.891715210355987
60.7920833333333,0.891779935275081
60.7920833333333,0.891844660194175
60.7920833333333,0.891909385113269
60.7920833333333,0.891974110032362
60.8947222222222,0.892038834951456
60.8947222222222,0.89210355987055
60.8947222222222,0.892168284789644
60.8947222222222,0.892233009708738
60.8947222222222,0.892297734627832
60.8947222222222,0.892362459546926
60.8947222222222,0.892427184466019
60.8947222222222,0.892491909385113
60.8947222222222,0.892556634304207
61.0056944444444,0.892621359223301
61.0056944444444,0.892686084142395
61.0275,0.892750809061489
61.0275,0.892815533980583
61.1784722222222,0.892880258899676
61.1784722222222,0.89294498381877
61.6419444444444,0.893009708737864
61.6419444444444,0.893074433656958
61.6819444444444,0.893139158576052
61.6819444444444,0.893203883495146
61.6819444444444,0.893268608414239
61.6819444444444,0.893333333333333
61.6819444444444,0.893398058252427
61.6819444444444,0.893462783171521
61.6819444444444,0.893527508090615
61.6819444444444,0.893592233009709
61.6819444444444,0.893656957928803
61.6819444444444,0.893721682847896
61.7634722222222,0.89378640776699
61.7634722222222,0.893851132686084
61.7634722222222,0.893915857605178
61.7634722222222,0.893980582524272
61.7634722222222,0.894045307443366
61.7634722222222,0.89411003236246
61.7634722222222,0.894174757281553
61.7634722222222,0.894239482200647
61.7634722222222,0.894304207119741
61.81,0.894368932038835
61.81,0.894433656957929
61.81,0.894498381877023
61.81,0.894563106796117
61.81,0.89462783171521
61.81,0.894692556634304
61.81,0.894757281553398
61.81,0.894822006472492
61.81,0.894886731391586
61.8436111111111,0.89495145631068
61.8436111111111,0.895016181229773
61.8436111111111,0.895080906148867
61.8436111111111,0.895145631067961
61.8436111111111,0.895210355987055
61.8436111111111,0.895275080906149
61.8436111111111,0.895339805825243
61.8436111111111,0.895404530744337
61.8436111111111,0.89546925566343
61.9923611111111,0.895533980582524
61.9923611111111,0.895598705501618
62.0818055555556,0.895663430420712
62.0818055555556,0.895728155339806
62.0895833333333,0.8957928802589
62.0895833333333,0.895857605177994
62.0905555555556,0.895922330097087
62.0905555555556,0.895987055016181
62.2658333333333,0.896051779935275
62.2658333333333,0.896116504854369
62.2658333333333,0.896181229773463
62.2658333333333,0.896245954692557
62.2658333333333,0.89631067961165
62.2658333333333,0.896375404530744
62.7434722222222,0.896440129449838
62.7434722222222,0.896504854368932
63.0401388888889,0.896569579288026
63.0401388888889,0.89663430420712
63.2684722222222,0.896699029126214
63.2684722222222,0.896763754045307
63.2684722222222,0.896828478964401
63.2684722222222,0.896893203883495
63.2684722222222,0.896957928802589
63.2684722222222,0.897022653721683
63.2684722222222,0.897087378640777
63.2684722222222,0.897152103559871
63.2684722222222,0.897216828478964
63.2684722222222,0.897281553398058
63.2684722222222,0.897346278317152
63.4511111111111,0.897411003236246
63.4511111111111,0.89747572815534
63.4511111111111,0.897540453074434
63.4511111111111,0.897605177993527
63.4511111111111,0.897669902912621
63.4511111111111,0.897734627831715
63.7994444444444,0.897799352750809
63.7994444444444,0.897864077669903
64.0433333333333,0.897928802588997
64.0433333333333,0.897993527508091
64.0572222222222,0.898058252427185
64.0572222222222,0.898122977346278
64.0572222222222,0.898187702265372
64.0572222222222,0.898252427184466
64.0902777777778,0.89831715210356
64.0902777777778,0.898381877022654
64.1388888888889,0.898446601941748
64.1388888888889,0.898511326860841
64.1388888888889,0.898576051779935
64.1388888888889,0.898640776699029
64.1388888888889,0.898705501618123
64.1388888888889,0.898770226537217
64.1388888888889,0.898834951456311
64.1388888888889,0.898899676375405
64.1388888888889,0.898964401294498
64.1388888888889,0.899029126213592
64.2084722222222,0.899093851132686
64.2084722222222,0.89915857605178
64.23875,0.899223300970874
64.23875,0.899288025889968
64.3386111111111,0.899352750809062
64.3386111111111,0.899417475728155
64.8043055555556,0.899482200647249
64.8043055555556,0.899546925566343
64.8956944444444,0.899611650485437
64.8956944444444,0.899676375404531
64.8956944444444,0.899741100323625
64.8956944444444,0.899805825242718
64.8956944444444,0.899870550161812
64.8956944444444,0.899935275080906
64.8956944444444,0.9
64.8956944444444,0.900064724919094
64.8956944444444,0.900129449838188
64.8956944444444,0.900194174757282
64.8956944444444,0.900258899676375
64.9241666666667,0.900323624595469
64.9241666666667,0.900388349514563
65.1830555555556,0.900453074433657
65.1830555555556,0.900517799352751
65.1830555555556,0.900582524271845
65.1830555555556,0.900647249190939
65.1830555555556,0.900711974110032
65.1830555555556,0.900776699029126
65.4423611111111,0.90084142394822
65.4423611111111,0.900906148867314
65.4423611111111,0.900970873786408
65.4423611111111,0.901035598705502
65.4423611111111,0.901100323624595
65.4423611111111,0.901165048543689
65.4423611111111,0.901229773462783
65.4423611111111,0.901294498381877
65.4423611111111,0.901359223300971
65.4423611111111,0.901423948220065
65.4423611111111,0.901488673139159
65.4423611111111,0.901553398058252
65.4844444444444,0.901618122977346
65.4844444444444,0.90168284789644
65.58125,0.901747572815534
65.58125,0.901812297734628
65.58125,0.901877022653722
65.58125,0.901941747572816
65.58125,0.902006472491909
65.58125,0.902071197411003
65.58125,0.902135922330097
65.58125,0.902200647249191
65.58125,0.902265372168285
65.58125,0.902330097087379
65.58125,0.902394822006472
65.58125,0.902459546925566
65.58125,0.90252427184466
65.58125,0.902588996763754
65.58125,0.902653721682848
65.6386111111111,0.902718446601942
65.6386111111111,0.902783171521036
65.6386111111111,0.902847896440129
65.6386111111111,0.902912621359223
65.6386111111111,0.902977346278317
65.6386111111111,0.903042071197411
65.6386111111111,0.903106796116505
65.6386111111111,0.903171521035599
65.7133333333333,0.903236245954693
65.7133333333333,0.903300970873786
65.9355555555556,0.90336569579288
65.9355555555556,0.903430420711974
65.9355555555556,0.903495145631068
65.9355555555556,0.903559870550162
65.9355555555556,0.903624595469256
65.9355555555556,0.903689320388349
65.9355555555556,0.903754045307443
65.9355555555556,0.903818770226537
65.9355555555556,0.903883495145631
65.9355555555556,0.903948220064725
65.9355555555556,0.904012944983819
65.9355555555556,0.904077669902913
66.11625,0.904142394822006
66.11625,0.9042071197411
66.5208333333333,0.904271844660194
66.5208333333333,0.904336569579288
66.5208333333333,0.904401294498382
66.5208333333333,0.904466019417476
66.5208333333333,0.90453074433657
66.5208333333333,0.904595469255663
66.5208333333333,0.904660194174757
66.5208333333333,0.904724919093851
66.5208333333333,0.904789644012945
67.1256944444444,0.904854368932039
67.1256944444444,0.904919093851133
67.2756944444444,0.904983818770226
67.2756944444444,0.90504854368932
67.3969444444444,0.905113268608414
67.3969444444444,0.905177993527508
67.3969444444444,0.905242718446602
67.3969444444444,0.905307443365696
67.3969444444444,0.90537216828479
67.3969444444444,0.905436893203884
67.3969444444444,0.905501618122977
67.3969444444444,0.905566343042071
67.3969444444444,0.905631067961165
67.3969444444444,0.905695792880259
67.3969444444444,0.905760517799353
67.3969444444444,0.905825242718447
67.5784722222222,0.90588996763754
67.5784722222222,0.905954692556634
67.5784722222222,0.906019417475728
67.5784722222222,0.906084142394822
67.5784722222222,0.906148867313916
67.5784722222222,0.90621359223301
67.5784722222222,0.906278317152104
67.5784722222222,0.906343042071197
67.5784722222222,0.906407766990291
67.6731944444444,0.906472491909385
67.6731944444444,0.906537216828479
67.6731944444444,0.906601941747573
67.6731944444444,0.906666666666667
67.6731944444444,0.906731391585761
67.6731944444444,0.906796116504854
67.6731944444444,0.906860841423948
67.6731944444444,0.906925566343042
67.7298611111111,0.906990291262136
67.7298611111111,0.90705501618123
68.0209722222222,0.907119741100324
68.0209722222222,0.907184466019417
68.8025,0.907249190938511
68.8025,0.907313915857605
68.8025,0.907378640776699
68.8025,0.907443365695793
68.8025,0.907508090614887
68.8025,0.907572815533981
70.0679166666667,0.907637540453074
70.0679166666667,0.907702265372168
70.1198611111111,0.907766990291262
70.1198611111111,0.907831715210356
70.1198611111111,0.90789644012945
70.1198611111111,0.907961165048544
70.1198611111111,0.908025889967638
70.1198611111111,0.908090614886731
70.1198611111111,0.908155339805825
70.1198611111111,0.908220064724919
70.1198611111111,0.908284789644013
70.1198611111111,0.908349514563107
70.1198611111111,0.908414239482201
70.84375,0.908478964401294
70.84375,0.908543689320388
71.0579166666667,0.908608414239482
71.0579166666667,0.908673139158576
71.1776388888889,0.90873786407767
71.1776388888889,0.908802588996764
71.2744444444444,0.908867313915858
71.2744444444444,0.908932038834951
71.9586111111111,0.908996763754045
71.9586111111111,0.909061488673139
71.9626388888889,0.909126213592233
71.9626388888889,0.909190938511327
71.9626388888889,0.909255663430421
71.9626388888889,0.909320388349515
71.9626388888889,0.909385113268608
71.9626388888889,0.909449838187702
71.9626388888889,0.909514563106796
71.9626388888889,0.90957928802589
71.9626388888889,0.909644012944984
71.9626388888889,0.909708737864078
72.0040277777778,0.909773462783172
72.0040277777778,0.909838187702265
72.3518055555556,0.909902912621359
72.3518055555556,0.909967637540453
72.3518055555556,0.910032362459547
72.3518055555556,0.910097087378641
72.3518055555556,0.910161812297735
72.3518055555556,0.910226537216828
72.3518055555556,0.910291262135922
72.3518055555556,0.910355987055016
72.3518055555556,0.91042071197411
72.4152777777778,0.910485436893204
72.4152777777778,0.910550161812298
72.4152777777778,0.910614886731392
72.4152777777778,0.910679611650485
72.4152777777778,0.910744336569579
72.4152777777778,0.910809061488673
72.4152777777778,0.910873786407767
72.4152777777778,0.910938511326861
72.4152777777778,0.911003236245955
72.4573611111111,0.911067961165049
72.4573611111111,0.911132686084142
72.4573611111111,0.911197411003236
72.4573611111111,0.91126213592233
72.8797222222222,0.911326860841424
72.8797222222222,0.911391585760518
72.9154166666667,0.911456310679612
72.9154166666667,0.911521035598705
73.2363888888889,0.911585760517799
73.2363888888889,0.911650485436893
73.2363888888889,0.911715210355987
73.2363888888889,0.911779935275081
73.2363888888889,0.911844660194175
73.2363888888889,0.911909385113269
73.2363888888889,0.911974110032363
73.2363888888889,0.912038834951456
73.2363888888889,0.91210355987055
73.9197222222222,0.912168284789644
73.9197222222222,0.912233009708738
74.3670833333333,0.912297734627832
74.3670833333333,0.912362459546926
74.3670833333333,0.912427184466019
74.3670833333333,0.912491909385113
74.3670833333333,0.912556634304207
74.3670833333333,0.912621359223301
74.3670833333333,0.912686084142395
74.3670833333333,0.912750809061489
74.3670833333333,0.912815533980583
74.3679166666667,0.912880258899676
74.3679166666667,0.91294498381877
74.3679166666667,0.913009708737864
74.3679166666667,0.913074433656958
74.3679166666667,0.913139158576052
74.3679166666667,0.913203883495146
74.3679166666667,0.91326860841424
74.3679166666667,0.913333333333333
74.3679166666667,0.913398058252427
74.3679166666667,0.913462783171521
74.3679166666667,0.913527508090615
74.3679166666667,0.913592233009709
74.3679166666667,0.913656957928803
74.5723611111111,0.913721682847896
74.5723611111111,0.91378640776699
75.0172222222222,0.913851132686084
75.0172222222222,0.913915857605178
75.0172222222222,0.913980582524272
75.0172222222222,0.914045307443366
75.0172222222222,0.91411003236246
75.0172222222222,0.914174757281553
75.0172222222222,0.914239482200647
75.0172222222222,0.914304207119741
75.0172222222222,0.914368932038835
75.7109722222222,0.914433656957929
75.7109722222222,0.914498381877023
75.7131944444444,0.914563106796117
75.7131944444444,0.91462783171521
75.7740277777778,0.914692556634304
75.7740277777778,0.914757281553398
75.8475,0.914822006472492
75.8475,0.914886731391586
75.8475,0.91495145631068
75.8475,0.915016181229773
75.8475,0.915080906148867
75.8475,0.915145631067961
75.8475,0.915210355987055
75.8475,0.915275080906149
75.8475,0.915339805825243
75.8475,0.915404530744337
75.9133333333333,0.91546925566343
75.9133333333333,0.915533980582524
75.9133333333333,0.915598705501618
75.9133333333333,0.915663430420712
75.9133333333333,0.915728155339806
75.9133333333333,0.9157928802589
75.9133333333333,0.915857605177994
75.9133333333333,0.915922330097087
75.9133333333333,0.915987055016181
75.9133333333333,0.916051779935275
75.9133333333333,0.916116504854369
75.9133333333333,0.916181229773463
75.9133333333333,0.916245954692557
76.5951388888889,0.91631067961165
76.5951388888889,0.916375404530744
76.5951388888889,0.916440129449838
76.5951388888889,0.916504854368932
76.5951388888889,0.916569579288026
76.5951388888889,0.91663430420712
76.5951388888889,0.916699029126214
76.5951388888889,0.916763754045307
76.5951388888889,0.916828478964401
76.6352777777778,0.916893203883495
76.6352777777778,0.916957928802589
76.6661111111111,0.917022653721683
76.6661111111111,0.917087378640777
76.7955555555556,0.917152103559871
76.7955555555556,0.917216828478964
76.8001388888889,0.917281553398058
76.8001388888889,0.917346278317152
76.8001388888889,0.917411003236246
76.8001388888889,0.91747572815534
76.8001388888889,0.917540453074434
76.8001388888889,0.917605177993527
76.8001388888889,0.917669902912621
76.8001388888889,0.917734627831715
76.8001388888889,0.917799352750809
76.8001388888889,0.917864077669903
76.8001388888889,0.917928802588997
77.8452777777778,0.917993527508091
77.8452777777778,0.918058252427184
77.8683333333333,0.918122977346278
77.8683333333333,0.918187702265372
77.9884722222222,0.918252427184466
77.9884722222222,0.91831715210356
77.9884722222222,0.918381877022654
77.9884722222222,0.918446601941748
77.9884722222222,0.918511326860841
77.9884722222222,0.918576051779935
77.9884722222222,0.918640776699029
77.9884722222222,0.918705501618123
77.9884722222222,0.918770226537217
77.9884722222222,0.918834951456311
77.9884722222222,0.918899676375404
78.3109722222222,0.918964401294498
78.3109722222222,0.919029126213592
78.3109722222222,0.919093851132686
78.3109722222222,0.91915857605178
78.3109722222222,0.919223300970874
78.3109722222222,0.919288025889968
78.3109722222222,0.919352750809062
78.3109722222222,0.919417475728155
78.3109722222222,0.919482200647249
78.5345833333333,0.919546925566343
78.5345833333333,0.919611650485437
78.5345833333333,0.919676375404531
78.5345833333333,0.919741100323625
78.5345833333333,0.919805825242718
78.5345833333333,0.919870550161812
78.5345833333333,0.919935275080906
78.5345833333333,0.92
78.5345833333333,0.920064724919094
78.6915277777778,0.920129449838188
78.6915277777778,0.920194174757282
78.6915277777778,0.920258899676375
78.6915277777778,0.920323624595469
78.6915277777778,0.920388349514563
78.6915277777778,0.920453074433657
78.6915277777778,0.920517799352751
78.6915277777778,0.920582524271845
78.6915277777778,0.920647249190939
79.1411111111111,0.920711974110032
79.1411111111111,0.920776699029126
79.1411111111111,0.92084142394822
79.1411111111111,0.920906148867314
79.1411111111111,0.920970873786408
79.1411111111111,0.921035598705502
79.1411111111111,0.921100323624595
79.1411111111111,0.921165048543689
79.1411111111111,0.921229773462783
79.1411111111111,0.921294498381877
79.1411111111111,0.921359223300971
79.1411111111111,0.921423948220065
79.1411111111111,0.921488673139159
79.1411111111111,0.921553398058252
79.1411111111111,0.921618122977346
79.1818055555556,0.92168284789644
79.1818055555556,0.921747572815534
79.1818055555556,0.921812297734628
79.1818055555556,0.921877022653722
79.1818055555556,0.921941747572816
79.1818055555556,0.922006472491909
79.1818055555556,0.922071197411003
79.1818055555556,0.922135922330097
79.1818055555556,0.922200647249191
79.2638888888889,0.922265372168285
79.2638888888889,0.922330097087379
79.4163888888889,0.922394822006472
79.4163888888889,0.922459546925566
79.4163888888889,0.92252427184466
79.4163888888889,0.922588996763754
79.4163888888889,0.922653721682848
79.4163888888889,0.922718446601942
79.4163888888889,0.922783171521036
79.4163888888889,0.922847896440129
79.4163888888889,0.922912621359223
79.4423611111111,0.922977346278317
79.4423611111111,0.923042071197411
79.4709722222222,0.923106796116505
79.4709722222222,0.923171521035599
79.4709722222222,0.923236245954693
79.4709722222222,0.923300970873786
79.4709722222222,0.92336569579288
79.4709722222222,0.923430420711974
79.4709722222222,0.923495145631068
79.4709722222222,0.923559870550162
79.4709722222222,0.923624595469256
79.4709722222222,0.923689320388349
79.4709722222222,0.923754045307443
79.4980555555556,0.923818770226537
79.4980555555556,0.923883495145631
79.4980555555556,0.923948220064725
79.4980555555556,0.924012944983819
79.4980555555556,0.924077669902913
79.4980555555556,0.924142394822006
79.4980555555556,0.9242071197411
79.4980555555556,0.924271844660194
79.4980555555556,0.924336569579288
79.4980555555556,0.924401294498382
79.4980555555556,0.924466019417476
79.4980555555556,0.92453074433657
79.4980555555556,0.924595469255663
79.7552777777778,0.924660194174757
79.7552777777778,0.924724919093851
80.1331944444444,0.924789644012945
80.1331944444444,0.924854368932039
80.1331944444444,0.924919093851133
80.1331944444444,0.924983818770227
80.1331944444444,0.92504854368932
80.1331944444444,0.925113268608414
80.1331944444444,0.925177993527508
80.1331944444444,0.925242718446602
80.1331944444444,0.925307443365696
80.7909722222222,0.92537216828479
80.7909722222222,0.925436893203883
80.7909722222222,0.925501618122977
80.7909722222222,0.925566343042071
80.7909722222222,0.925631067961165
80.7909722222222,0.925695792880259
80.7909722222222,0.925760517799353
80.7909722222222,0.925825242718447
80.7909722222222,0.925889967637541
80.7909722222222,0.925954692556634
80.7909722222222,0.926019417475728
80.9519444444445,0.926084142394822
80.9519444444445,0.926148867313916
80.9519444444445,0.92621359223301
80.9519444444445,0.926278317152104
80.9519444444445,0.926343042071197
80.9519444444445,0.926407766990291
80.9519444444445,0.926472491909385
80.9519444444445,0.926537216828479
80.9519444444445,0.926601941747573
80.9519444444445,0.926666666666667
80.9519444444445,0.926731391585761
80.9519444444445,0.926796116504854
80.9519444444445,0.926860841423948
80.9519444444445,0.926925566343042
80.9519444444445,0.926990291262136
80.9519444444445,0.92705501618123
80.9519444444445,0.927119741100324
80.9519444444445,0.927184466019418
81.1545833333333,0.927249190938511
81.1545833333333,0.927313915857605
81.2905555555556,0.927378640776699
81.2905555555556,0.927443365695793
81.2905555555556,0.927508090614887
81.2905555555556,0.927572815533981
81.2905555555556,0.927637540453074
81.2905555555556,0.927702265372168
81.2905555555556,0.927766990291262
81.2905555555556,0.927831715210356
81.2905555555556,0.92789644012945
81.2905555555556,0.927961165048544
81.2905555555556,0.928025889967638
81.5630555555556,0.928090614886731
81.5630555555556,0.928155339805825
81.5630555555556,0.928220064724919
81.5630555555556,0.928284789644013
81.5630555555556,0.928349514563107
81.5630555555556,0.928414239482201
81.5630555555556,0.928478964401295
81.5630555555556,0.928543689320388
81.5630555555556,0.928608414239482
81.5690277777778,0.928673139158576
81.5690277777778,0.92873786407767
81.5690277777778,0.928802588996764
81.5690277777778,0.928867313915858
81.5690277777778,0.928932038834951
81.5690277777778,0.928996763754045
81.5690277777778,0.929061488673139
81.5690277777778,0.929126213592233
81.5690277777778,0.929190938511327
81.5694444444444,0.929255663430421
81.5694444444444,0.929320388349515
81.5694444444444,0.929385113268608
81.5694444444444,0.929449838187702
81.5694444444444,0.929514563106796
81.5694444444444,0.92957928802589
81.5694444444444,0.929644012944984
81.5694444444444,0.929708737864078
81.5694444444444,0.929773462783172
81.6304166666667,0.929838187702265
81.6304166666667,0.929902912621359
81.6304166666667,0.929967637540453
81.6304166666667,0.930032362459547
81.6304166666667,0.930097087378641
81.6304166666667,0.930161812297735
81.6304166666667,0.930226537216828
81.6304166666667,0.930291262135922
81.6304166666667,0.930355987055016
81.945,0.93042071197411
81.945,0.930485436893204
81.945,0.930550161812298
81.945,0.930614886731392
81.945,0.930679611650485
81.945,0.930744336569579
81.945,0.930809061488673
81.945,0.930873786407767
81.945,0.930938511326861
81.945,0.931003236245955
81.945,0.931067961165049
81.945,0.931132686084142
81.945,0.931197411003236
81.945,0.93126213592233
81.945,0.931326860841424
81.945,0.931391585760518
81.945,0.931456310679612
81.945,0.931521035598705
81.945,0.931585760517799
81.945,0.931650485436893
81.945,0.931715210355987
81.945,0.931779935275081
81.945,0.931844660194175
81.945,0.931909385113269
81.945,0.931974110032362
81.9502777777778,0.932038834951456
81.9502777777778,0.93210355987055
81.9502777777778,0.932168284789644
81.9502777777778,0.932233009708738
81.9502777777778,0.932297734627832
81.9502777777778,0.932362459546926
81.9502777777778,0.932427184466019
81.9502777777778,0.932491909385113
81.9502777777778,0.932556634304207
81.9502777777778,0.932621359223301
81.9502777777778,0.932686084142395
81.9502777777778,0.932750809061489
81.9502777777778,0.932815533980582
81.9502777777778,0.932880258899676
81.9502777777778,0.93294498381877
81.9502777777778,0.933009708737864
81.9502777777778,0.933074433656958
81.9502777777778,0.933139158576052
81.9502777777778,0.933203883495146
81.9502777777778,0.93326860841424
81.9502777777778,0.933333333333333
81.9502777777778,0.933398058252427
81.9502777777778,0.933462783171521
81.9502777777778,0.933527508090615
81.9502777777778,0.933592233009709
81.9502777777778,0.933656957928803
81.9502777777778,0.933721682847896
82.1225,0.93378640776699
82.1225,0.933851132686084
82.1225,0.933915857605178
82.1225,0.933980582524272
82.1225,0.934045307443366
82.1225,0.93411003236246
82.1225,0.934174757281553
82.1225,0.934239482200647
82.1225,0.934304207119741
82.1225,0.934368932038835
82.1225,0.934433656957929
82.1225,0.934498381877023
82.1225,0.934563106796117
82.1225,0.93462783171521
82.1225,0.934692556634304
82.1225,0.934757281553398
82.1225,0.934822006472492
82.1225,0.934886731391586
82.2423611111111,0.93495145631068
82.2423611111111,0.935016181229773
82.2423611111111,0.935080906148867
82.2423611111111,0.935145631067961
82.2423611111111,0.935210355987055
82.2423611111111,0.935275080906149
82.2423611111111,0.935339805825243
82.2423611111111,0.935404530744337
82.2423611111111,0.93546925566343
82.2423611111111,0.935533980582524
82.2423611111111,0.935598705501618
82.2854166666667,0.935663430420712
82.2854166666667,0.935728155339806
82.2854166666667,0.9357928802589
82.2854166666667,0.935857605177994
82.2854166666667,0.935922330097087
82.2854166666667,0.935987055016181
82.2854166666667,0.936051779935275
82.2854166666667,0.936116504854369
82.2854166666667,0.936181229773463
82.5280555555556,0.936245954692557
82.5280555555556,0.93631067961165
82.5280555555556,0.936375404530744
82.5280555555556,0.936440129449838
82.5280555555556,0.936504854368932
82.5280555555556,0.936569579288026
82.5280555555556,0.93663430420712
82.5280555555556,0.936699029126214
82.5280555555556,0.936763754045307
82.7431944444444,0.936828478964401
82.7431944444444,0.936893203883495
82.7451388888889,0.936957928802589
82.7451388888889,0.937022653721683
83.0252777777778,0.937087378640777
83.0252777777778,0.937152103559871
83.0252777777778,0.937216828478964
83.0252777777778,0.937281553398058
83.0252777777778,0.937346278317152
83.0252777777778,0.937411003236246
83.0252777777778,0.93747572815534
83.0252777777778,0.937540453074434
83.0252777777778,0.937605177993527
83.0252777777778,0.937669902912621
83.0252777777778,0.937734627831715
83.0252777777778,0.937799352750809
83.0252777777778,0.937864077669903
83.4297222222222,0.937928802588997
83.4297222222222,0.937993527508091
83.4297222222222,0.938058252427184
83.4297222222222,0.938122977346278
83.4297222222222,0.938187702265372
83.4297222222222,0.938252427184466
83.4297222222222,0.93831715210356
83.4297222222222,0.938381877022654
83.4297222222222,0.938446601941748
83.4297222222222,0.938511326860841
83.4297222222222,0.938576051779935
83.4297222222222,0.938640776699029
83.4297222222222,0.938705501618123
83.5015277777778,0.938770226537217
83.5015277777778,0.938834951456311
83.5015277777778,0.938899676375405
83.5015277777778,0.938964401294498
83.5015277777778,0.939029126213592
83.5015277777778,0.939093851132686
83.5015277777778,0.93915857605178
83.5015277777778,0.939223300970874
83.5015277777778,0.939288025889968
83.5044444444444,0.939352750809061
83.5044444444444,0.939417475728155
83.5044444444444,0.939482200647249
83.5044444444444,0.939546925566343
83.5044444444444,0.939611650485437
83.5044444444444,0.939676375404531
83.5044444444444,0.939741100323625
83.5044444444444,0.939805825242718
83.5044444444444,0.939870550161812
83.8430555555556,0.939935275080906
83.8430555555556,0.94
84.0541666666667,0.940064724919094
84.0541666666667,0.940129449838188
84.0541666666667,0.940194174757282
84.0541666666667,0.940258899676375
84.0541666666667,0.940323624595469
84.0541666666667,0.940388349514563
84.0541666666667,0.940453074433657
84.0541666666667,0.940517799352751
84.0541666666667,0.940582524271845
84.0541666666667,0.940647249190939
84.0541666666667,0.940711974110032
84.4818055555556,0.940776699029126
84.4818055555556,0.94084142394822
84.4818055555556,0.940906148867314
84.4818055555556,0.940970873786408
84.4818055555556,0.941035598705502
84.4818055555556,0.941100323624596
84.4818055555556,0.941165048543689
84.4818055555556,0.941229773462783
84.4818055555556,0.941294498381877
84.4818055555556,0.941359223300971
84.4818055555556,0.941423948220065
84.4818055555556,0.941488673139159
84.4818055555556,0.941553398058252
84.8073611111111,0.941618122977346
84.8073611111111,0.94168284789644
84.8073611111111,0.941747572815534
84.8073611111111,0.941812297734628
84.8073611111111,0.941877022653722
84.8073611111111,0.941941747572816
84.8073611111111,0.942006472491909
84.8073611111111,0.942071197411003
84.8073611111111,0.942135922330097
84.9481944444444,0.942200647249191
84.9481944444444,0.942265372168285
84.9481944444444,0.942330097087379
84.9481944444444,0.942394822006473
84.9481944444444,0.942459546925566
84.9481944444444,0.94252427184466
84.9481944444444,0.942588996763754
84.9481944444444,0.942653721682848
84.9481944444444,0.942718446601942
84.9481944444444,0.942783171521036
84.9481944444444,0.942847896440129
84.9481944444444,0.942912621359223
84.9481944444444,0.942977346278317
85.17625,0.943042071197411
85.17625,0.943106796116505
85.17625,0.943171521035599
85.17625,0.943236245954693
85.17625,0.943300970873786
85.17625,0.94336569579288
85.17625,0.943430420711974
85.17625,0.943495145631068
85.17625,0.943559870550162
86.7361111111111,0.943624595469256
86.7361111111111,0.94368932038835
86.8663888888889,0.943754045307443
86.8663888888889,0.943818770226537
86.8663888888889,0.943883495145631
86.8663888888889,0.943948220064725
86.8663888888889,0.944012944983819
86.8663888888889,0.944077669902913
86.8663888888889,0.944142394822006
86.8663888888889,0.9442071197411
86.8663888888889,0.944271844660194
86.8663888888889,0.944336569579288
86.8663888888889,0.944401294498382
87.0615277777778,0.944466019417476
87.0615277777778,0.94453074433657
87.0615277777778,0.944595469255663
87.0615277777778,0.944660194174757
87.0615277777778,0.944724919093851
87.0615277777778,0.944789644012945
87.0615277777778,0.944854368932039
87.0615277777778,0.944919093851133
87.0615277777778,0.944983818770227
87.0966666666667,0.94504854368932
87.0966666666667,0.945113268608414
87.0966666666667,0.945177993527508
87.0966666666667,0.945242718446602
87.0966666666667,0.945307443365696
87.0966666666667,0.94537216828479
87.0966666666667,0.945436893203883
87.0966666666667,0.945501618122977
87.0966666666667,0.945566343042071
87.0966666666667,0.945631067961165
87.0966666666667,0.945695792880259
87.4993055555556,0.945760517799353
87.4993055555556,0.945825242718447
87.4993055555556,0.94588996763754
87.4993055555556,0.945954692556634
87.4993055555556,0.946019417475728
87.4993055555556,0.946084142394822
87.4993055555556,0.946148867313916
87.4993055555556,0.94621359223301
87.5825,0.946278317152104
87.5825,0.946343042071197
87.5825,0.946407766990291
87.5825,0.946472491909385
87.5825,0.946537216828479
87.5825,0.946601941747573
87.5825,0.946666666666667
87.5825,0.94673139158576
87.5825,0.946796116504854
87.5825,0.946860841423948
87.5825,0.946925566343042
87.9218055555556,0.946990291262136
87.9218055555556,0.94705501618123
87.9218055555556,0.947119741100324
87.9218055555556,0.947184466019418
87.9218055555556,0.947249190938511
87.9218055555556,0.947313915857605
87.9218055555556,0.947378640776699
87.9218055555556,0.947443365695793
87.9218055555556,0.947508090614887
87.9629166666667,0.947572815533981
87.9629166666667,0.947637540453074
87.9629166666667,0.947702265372168
87.9629166666667,0.947766990291262
87.9629166666667,0.947831715210356
87.9629166666667,0.94789644012945
87.9629166666667,0.947961165048544
87.9629166666667,0.948025889967638
87.9629166666667,0.948090614886731
87.9629166666667,0.948155339805825
87.9629166666667,0.948220064724919
88.0054166666667,0.948284789644013
88.0054166666667,0.948349514563107
88.0054166666667,0.948414239482201
88.0054166666667,0.948478964401295
88.0054166666667,0.948543689320388
88.0054166666667,0.948608414239482
88.0054166666667,0.948673139158576
88.0054166666667,0.94873786407767
88.0054166666667,0.948802588996764
88.0054166666667,0.948867313915858
88.0054166666667,0.948932038834951
88.1925,0.948996763754045
88.1925,0.949061488673139
88.1925,0.949126213592233
88.1925,0.949190938511327
88.1925,0.949255663430421
88.1925,0.949320388349515
88.1925,0.949385113268608
88.1925,0.949449838187702
88.1925,0.949514563106796
88.1925,0.94957928802589
88.1925,0.949644012944984
88.1925,0.949708737864078
88.1925,0.949773462783172
88.3709722222222,0.949838187702265
88.3709722222222,0.949902912621359
88.3709722222222,0.949967637540453
88.3709722222222,0.950032362459547
88.3709722222222,0.950097087378641
88.3709722222222,0.950161812297735
88.3709722222222,0.950226537216828
88.3709722222222,0.950291262135922
88.3709722222222,0.950355987055016
88.3709722222222,0.95042071197411
88.3709722222222,0.950485436893204
88.3709722222222,0.950550161812298
88.3709722222222,0.950614886731392
88.3709722222222,0.950679611650485
88.3709722222222,0.950744336569579
88.4618055555556,0.950809061488673
88.4618055555556,0.950873786407767
88.4618055555556,0.950938511326861
88.4618055555556,0.951003236245955
88.4618055555556,0.951067961165049
88.4618055555556,0.951132686084142
88.4618055555556,0.951197411003236
88.4618055555556,0.95126213592233
88.4618055555556,0.951326860841424
88.4618055555556,0.951391585760518
88.4618055555556,0.951456310679612
89.1741666666667,0.951521035598705
89.1741666666667,0.951585760517799
89.1741666666667,0.951650485436893
89.1741666666667,0.951715210355987
89.1741666666667,0.951779935275081
89.1741666666667,0.951844660194175
89.1741666666667,0.951909385113269
89.1741666666667,0.951974110032362
89.1741666666667,0.952038834951456
89.1741666666667,0.95210355987055
89.1741666666667,0.952168284789644
89.1741666666667,0.952233009708738
89.1741666666667,0.952297734627832
89.1741666666667,0.952362459546926
89.1741666666667,0.952427184466019
89.1741666666667,0.952491909385113
89.1741666666667,0.952556634304207
89.1741666666667,0.952621359223301
89.1741666666667,0.952686084142395
89.1741666666667,0.952750809061489
89.1741666666667,0.952815533980582
89.1741666666667,0.952880258899676
89.1741666666667,0.95294498381877
89.1741666666667,0.953009708737864
89.1741666666667,0.953074433656958
89.1741666666667,0.953139158576052
89.1741666666667,0.953203883495146
89.20875,0.953268608414239
89.20875,0.953333333333333
89.20875,0.953398058252427
89.20875,0.953462783171521
89.20875,0.953527508090615
89.20875,0.953592233009709
89.20875,0.953656957928803
89.20875,0.953721682847896
89.20875,0.95378640776699
89.2229166666667,0.953851132686084
89.2229166666667,0.953915857605178
89.2897222222222,0.953980582524272
89.2897222222222,0.954045307443366
89.2897222222222,0.95411003236246
89.2897222222222,0.954174757281553
89.2897222222222,0.954239482200647
89.2897222222222,0.954304207119741
89.2897222222222,0.954368932038835
89.2897222222222,0.954433656957929
89.2897222222222,0.954498381877023
89.3345833333333,0.954563106796117
89.3345833333333,0.95462783171521
90.8951388888889,0.954692556634304
90.8951388888889,0.954757281553398
90.8951388888889,0.954822006472492
90.8951388888889,0.954886731391586
91.2218055555556,0.95495145631068
91.2218055555556,0.955016181229773
91.2218055555556,0.955080906148867
91.2218055555556,0.955145631067961
91.2218055555556,0.955210355987055
91.2218055555556,0.955275080906149
91.2218055555556,0.955339805825243
91.2218055555556,0.955404530744337
91.2218055555556,0.95546925566343
91.4901388888889,0.955533980582524
91.4901388888889,0.955598705501618
91.4901388888889,0.955663430420712
91.4901388888889,0.955728155339806
91.4901388888889,0.9557928802589
91.4901388888889,0.955857605177994
91.4901388888889,0.955922330097087
91.4901388888889,0.955987055016181
91.4901388888889,0.956051779935275
91.4901388888889,0.956116504854369
91.7254166666667,0.956181229773463
91.7254166666667,0.956245954692557
91.7254166666667,0.956310679611651
91.7254166666667,0.956375404530744
91.7254166666667,0.956440129449838
91.7254166666667,0.956504854368932
91.7254166666667,0.956569579288026
91.7254166666667,0.95663430420712
91.7254166666667,0.956699029126214
91.9766666666667,0.956763754045307
91.9766666666667,0.956828478964401
91.9766666666667,0.956893203883495
91.9766666666667,0.956957928802589
91.9766666666667,0.957022653721683
91.9766666666667,0.957087378640777
91.9766666666667,0.957152103559871
91.9766666666667,0.957216828478964
91.9766666666667,0.957281553398058
91.9766666666667,0.957346278317152
91.9766666666667,0.957411003236246
92.9106944444444,0.95747572815534
92.9106944444444,0.957540453074434
93.70625,0.957605177993528
93.70625,0.957669902912621
93.70625,0.957734627831715
93.70625,0.957799352750809
93.70625,0.957864077669903
93.70625,0.957928802588997
93.70625,0.957993527508091
93.70625,0.958058252427184
93.70625,0.958122977346278
93.70625,0.958187702265372
93.70625,0.958252427184466
93.8598611111111,0.95831715210356
93.8598611111111,0.958381877022654
94.4505555555556,0.958446601941748
94.4505555555556,0.958511326860841
94.4505555555556,0.958576051779935
94.4505555555556,0.958640776699029
94.4505555555556,0.958705501618123
94.4505555555556,0.958770226537217
94.4505555555556,0.958834951456311
94.4505555555556,0.958899676375405
94.4505555555556,0.958964401294498
96.6418055555555,0.959029126213592
96.6418055555555,0.959093851132686
97.8311111111111,0.95915857605178
97.8311111111111,0.959223300970874
98.2038888888889,0.959288025889968
98.2038888888889,0.959352750809061
98.2038888888889,0.959417475728155
98.2038888888889,0.959482200647249
98.2038888888889,0.959546925566343
98.2038888888889,0.959611650485437
98.2038888888889,0.959676375404531
98.2038888888889,0.959741100323625
98.2038888888889,0.959805825242718
98.2913888888889,0.959870550161812
98.2913888888889,0.959935275080906
98.2913888888889,0.96
98.2913888888889,0.960064724919094
98.2913888888889,0.960129449838188
98.2913888888889,0.960194174757282
98.2913888888889,0.960258899676375
98.2913888888889,0.960323624595469
98.2913888888889,0.960388349514563
98.3,0.960453074433657
98.3,0.960517799352751
98.3,0.960582524271845
98.3,0.960647249190938
98.3,0.960711974110032
98.3,0.960776699029126
98.3,0.96084142394822
98.3,0.960906148867314
98.3,0.960970873786408
98.3,0.961035598705502
98.3,0.961100323624596
98.3,0.961165048543689
98.3,0.961229773462783
98.3,0.961294498381877
98.3,0.961359223300971
98.3025,0.961423948220065
98.3025,0.961488673139159
98.3025,0.961553398058252
98.3025,0.961618122977346
98.3025,0.96168284789644
98.3025,0.961747572815534
98.3025,0.961812297734628
98.3025,0.961877022653722
98.3025,0.961941747572816
98.3170833333333,0.962006472491909
98.3170833333333,0.962071197411003
98.3170833333333,0.962135922330097
98.3170833333333,0.962200647249191
98.3170833333333,0.962265372168285
98.3170833333333,0.962330097087379
98.3170833333333,0.962394822006473
98.3170833333333,0.962459546925566
98.3170833333333,0.96252427184466
98.5551388888889,0.962588996763754
98.5551388888889,0.962653721682848
98.5551388888889,0.962718446601942
98.5551388888889,0.962783171521036
98.5551388888889,0.962847896440129
98.5551388888889,0.962912621359223
98.5551388888889,0.962977346278317
98.5551388888889,0.963042071197411
98.5551388888889,0.963106796116505
98.8383333333333,0.963171521035599
98.8383333333333,0.963236245954693
98.8383333333333,0.963300970873786
98.8383333333333,0.96336569579288
98.8383333333333,0.963430420711974
98.8383333333333,0.963495145631068
98.8383333333333,0.963559870550162
98.8383333333333,0.963624595469256
98.8383333333333,0.96368932038835
99.3641666666667,0.963754045307443
99.3641666666667,0.963818770226537
99.4620833333333,0.963883495145631
99.4620833333333,0.963948220064725
101.157083333333,0.964012944983819
101.157083333333,0.964077669902913
101.157083333333,0.964142394822006
101.157083333333,0.9642071197411
102.034027777778,0.964271844660194
102.034027777778,0.964336569579288
102.034027777778,0.964401294498382
102.034027777778,0.964466019417476
102.034027777778,0.96453074433657
102.034027777778,0.964595469255663
102.034027777778,0.964660194174757
102.034027777778,0.964724919093851
102.034027777778,0.964789644012945
103.93125,0.964854368932039
103.93125,0.964919093851133
103.932083333333,0.964983818770227
103.932083333333,0.96504854368932
104.2825,0.965113268608414
104.2825,0.965177993527508
104.2825,0.965242718446602
104.2825,0.965307443365696
104.2825,0.96537216828479
104.2825,0.965436893203883
104.2825,0.965501618122977
104.2825,0.965566343042071
104.2825,0.965631067961165
104.2825,0.965695792880259
104.2825,0.965760517799353
104.519305555556,0.965825242718447
104.519305555556,0.96588996763754
104.519305555556,0.965954692556634
104.519305555556,0.966019417475728
104.519305555556,0.966084142394822
104.519305555556,0.966148867313916
104.519305555556,0.96621359223301
104.519305555556,0.966278317152104
104.519305555556,0.966343042071197
104.519305555556,0.966407766990291
104.519305555556,0.966472491909385
104.544444444444,0.966537216828479
104.544444444444,0.966601941747573
104.975833333333,0.966666666666667
104.975833333333,0.96673139158576
105.345416666667,0.966796116504854
105.345416666667,0.966860841423948
105.345416666667,0.966925566343042
105.345416666667,0.966990291262136
105.345416666667,0.96705501618123
105.345416666667,0.967119741100324
105.345416666667,0.967184466019417
105.345416666667,0.967249190938511
105.345416666667,0.967313915857605
105.345416666667,0.967378640776699
105.345416666667,0.967443365695793
105.435416666667,0.967508090614887
105.435416666667,0.967572815533981
105.435416666667,0.967637540453074
105.435416666667,0.967702265372168
105.435416666667,0.967766990291262
105.435416666667,0.967831715210356
105.435416666667,0.96789644012945
105.435416666667,0.967961165048544
105.435416666667,0.968025889967637
105.446805555556,0.968090614886731
105.446805555556,0.968155339805825
105.805833333333,0.968220064724919
105.805833333333,0.968284789644013
105.957222222222,0.968349514563107
105.957222222222,0.968414239482201
105.957222222222,0.968478964401295
105.957222222222,0.968543689320388
105.957222222222,0.968608414239482
105.957222222222,0.968673139158576
105.957222222222,0.96873786407767
105.957222222222,0.968802588996764
105.957222222222,0.968867313915858
105.957222222222,0.968932038834951
105.957222222222,0.968996763754045
105.957222222222,0.969061488673139
105.957222222222,0.969126213592233
105.957222222222,0.969190938511327
105.957222222222,0.969255663430421
105.957222222222,0.969320388349515
105.957222222222,0.969385113268608
105.957222222222,0.969449838187702
105.957222222222,0.969514563106796
105.957222222222,0.96957928802589
105.957222222222,0.969644012944984
106.492777777778,0.969708737864078
106.492777777778,0.969773462783172
106.492916666667,0.969838187702265
106.492916666667,0.969902912621359
106.517083333333,0.969967637540453
106.517083333333,0.970032362459547
107.053611111111,0.970097087378641
107.053611111111,0.970161812297735
107.053611111111,0.970226537216828
107.053611111111,0.970291262135922
107.053611111111,0.970355987055016
107.053611111111,0.97042071197411
107.053611111111,0.970485436893204
107.053611111111,0.970550161812298
107.053611111111,0.970614886731392
107.053611111111,0.970679611650485
107.053611111111,0.970744336569579
107.053611111111,0.970809061488673
107.053611111111,0.970873786407767
107.053611111111,0.970938511326861
107.205138888889,0.971003236245955
107.205138888889,0.971067961165049
107.205138888889,0.971132686084142
107.205138888889,0.971197411003236
107.205138888889,0.97126213592233
107.205138888889,0.971326860841424
107.205138888889,0.971391585760518
107.205138888889,0.971456310679612
107.205138888889,0.971521035598706
107.2325,0.971585760517799
107.2325,0.971650485436893
107.2325,0.971715210355987
107.2325,0.971779935275081
107.2325,0.971844660194175
107.2325,0.971909385113269
107.2325,0.971974110032362
107.2325,0.972038834951456
107.458472222222,0.97210355987055
107.458472222222,0.972168284789644
107.458472222222,0.972233009708738
107.458472222222,0.972297734627832
107.458472222222,0.972362459546926
107.458472222222,0.972427184466019
107.458472222222,0.972491909385113
107.458472222222,0.972556634304207
107.458472222222,0.972621359223301
107.458472222222,0.972686084142395
107.458472222222,0.972750809061489
108.895833333333,0.972815533980583
108.895833333333,0.972880258899676
109.567361111111,0.97294498381877
109.567361111111,0.973009708737864
109.567361111111,0.973074433656958
109.567361111111,0.973139158576052
109.567361111111,0.973203883495146
109.567361111111,0.973268608414239
109.567361111111,0.973333333333333
109.567361111111,0.973398058252427
109.567361111111,0.973462783171521
109.959722222222,0.973527508090615
109.959722222222,0.973592233009709
110.267638888889,0.973656957928803
110.267638888889,0.973721682847896
110.267638888889,0.97378640776699
110.267638888889,0.973851132686084
110.267638888889,0.973915857605178
110.267638888889,0.973980582524272
110.267638888889,0.974045307443366
110.267638888889,0.97411003236246
110.267638888889,0.974174757281553
111.236111111111,0.974239482200647
111.236111111111,0.974304207119741
111.281666666667,0.974368932038835
111.281666666667,0.974433656957929
111.281666666667,0.974498381877023
111.281666666667,0.974563106796116
111.281666666667,0.97462783171521
111.281666666667,0.974692556634304
111.281666666667,0.974757281553398
111.281666666667,0.974822006472492
111.281666666667,0.974886731391586
111.5725,0.97495145631068
111.5725,0.975016181229774
111.92875,0.975080906148867
111.92875,0.975145631067961
111.92875,0.975210355987055
111.92875,0.975275080906149
111.92875,0.975339805825243
111.92875,0.975404530744337
111.92875,0.97546925566343
111.92875,0.975533980582524
111.9425,0.975598705501618
111.9425,0.975663430420712
111.9425,0.975728155339806
111.9425,0.9757928802589
111.9425,0.975857605177994
111.9425,0.975922330097087
111.9425,0.975987055016181
111.9425,0.976051779935275
111.9425,0.976116504854369
111.9425,0.976181229773463
111.9425,0.976245954692557
111.9425,0.976310679611651
111.9425,0.976375404530744
112.16625,0.976440129449838
112.16625,0.976504854368932
112.16625,0.976569579288026
112.16625,0.97663430420712
112.16625,0.976699029126214
112.16625,0.976763754045307
112.749166666667,0.976828478964401
112.749166666667,0.976893203883495
112.749166666667,0.976957928802589
112.749166666667,0.977022653721683
112.749166666667,0.977087378640777
112.749166666667,0.977152103559871
112.749166666667,0.977216828478964
112.749166666667,0.977281553398058
112.749166666667,0.977346278317152
112.749166666667,0.977411003236246
112.749166666667,0.97747572815534
112.749166666667,0.977540453074434
112.749166666667,0.977605177993528
112.749166666667,0.977669902912621
112.749166666667,0.977734627831715
112.749166666667,0.977799352750809
112.772777777778,0.977864077669903
112.772777777778,0.977928802588997
112.772777777778,0.977993527508091
112.772777777778,0.978058252427184
112.772777777778,0.978122977346278
112.772777777778,0.978187702265372
112.772777777778,0.978252427184466
112.772777777778,0.97831715210356
112.772777777778,0.978381877022654
112.772777777778,0.978446601941748
112.772777777778,0.978511326860841
112.772777777778,0.978576051779935
112.772777777778,0.978640776699029
112.772777777778,0.978705501618123
112.772777777778,0.978770226537217
112.772777777778,0.978834951456311
112.869722222222,0.978899676375405
112.869722222222,0.978964401294498
112.869722222222,0.979029126213592
112.869722222222,0.979093851132686
112.869722222222,0.97915857605178
112.869722222222,0.979223300970874
112.869722222222,0.979288025889968
112.869722222222,0.979352750809061
112.869722222222,0.979417475728155
113.576388888889,0.979482200647249
113.576388888889,0.979546925566343
113.576388888889,0.979611650485437
113.576388888889,0.979676375404531
113.576388888889,0.979741100323625
113.576388888889,0.979805825242718
113.576388888889,0.979870550161812
113.576388888889,0.979935275080906
113.576388888889,0.98
113.866527777778,0.980064724919094
113.866527777778,0.980129449838188
114.686527777778,0.980194174757282
114.686527777778,0.980258899676375
114.797777777778,0.980323624595469
114.797777777778,0.980388349514563
114.797777777778,0.980453074433657
114.797777777778,0.980517799352751
114.797777777778,0.980582524271845
114.797777777778,0.980647249190938
114.797777777778,0.980711974110032
114.797777777778,0.980776699029126
114.797777777778,0.98084142394822
114.797777777778,0.980906148867314
114.797777777778,0.980970873786408
114.797777777778,0.981035598705502
114.797777777778,0.981100323624595
114.797777777778,0.981165048543689
114.797777777778,0.981229773462783
114.797777777778,0.981294498381877
114.797777777778,0.981359223300971
114.797777777778,0.981423948220065
114.797777777778,0.981488673139159
114.797777777778,0.981553398058252
114.797777777778,0.981618122977346
114.797777777778,0.98168284789644
114.797777777778,0.981747572815534
114.797777777778,0.981812297734628
115.604722222222,0.981877022653722
115.604722222222,0.981941747572815
115.604722222222,0.982006472491909
115.604722222222,0.982071197411003
115.604722222222,0.982135922330097
115.604722222222,0.982200647249191
115.604722222222,0.982265372168285
115.604722222222,0.982330097087379
115.604722222222,0.982394822006473
115.722222222222,0.982459546925566
115.722222222222,0.98252427184466
115.722222222222,0.982588996763754
115.722222222222,0.982653721682848
115.722222222222,0.982718446601942
115.722222222222,0.982783171521036
115.722222222222,0.982847896440129
115.722222222222,0.982912621359223
115.722222222222,0.982977346278317
115.951388888889,0.983042071197411
115.951388888889,0.983106796116505
115.987083333333,0.983171521035599
115.987083333333,0.983236245954693
115.987083333333,0.983300970873786
115.987083333333,0.98336569579288
115.987083333333,0.983430420711974
115.987083333333,0.983495145631068
115.987083333333,0.983559870550162
115.987083333333,0.983624595469256
115.987083333333,0.98368932038835
116.541805555556,0.983754045307443
116.541805555556,0.983818770226537
116.541805555556,0.983883495145631
116.541805555556,0.983948220064725
116.541805555556,0.984012944983819
116.541805555556,0.984077669902913
116.541805555556,0.984142394822006
116.541805555556,0.9842071197411
116.541805555556,0.984271844660194
116.541805555556,0.984336569579288
116.541805555556,0.984401294498382
117.290277777778,0.984466019417476
117.290277777778,0.98453074433657
117.290277777778,0.984595469255663
117.290277777778,0.984660194174757
117.290277777778,0.984724919093851
117.290277777778,0.984789644012945
117.290277777778,0.984854368932039
117.290277777778,0.984919093851133
117.290277777778,0.984983818770227
117.319166666667,0.98504854368932
117.319166666667,0.985113268608414
117.319166666667,0.985177993527508
117.319166666667,0.985242718446602
117.319166666667,0.985307443365696
117.319166666667,0.98537216828479
117.319166666667,0.985436893203884
117.319166666667,0.985501618122977
117.319166666667,0.985566343042071
117.319166666667,0.985631067961165
117.319166666667,0.985695792880259
117.958611111111,0.985760517799353
117.958611111111,0.985825242718447
117.958611111111,0.98588996763754
117.958611111111,0.985954692556634
117.958611111111,0.986019417475728
117.958611111111,0.986084142394822
117.958611111111,0.986148867313916
117.958611111111,0.98621359223301
117.958611111111,0.986278317152104
119.054722222222,0.986343042071197
119.054722222222,0.986407766990291
119.054722222222,0.986472491909385
119.054722222222,0.986537216828479
119.054722222222,0.986601941747573
119.054722222222,0.986666666666667
119.054722222222,0.986731391585761
119.054722222222,0.986796116504854
119.054722222222,0.986860841423948
120.526666666667,0.986925566343042
120.526666666667,0.986990291262136
121.675694444444,0.98705501618123
121.675694444444,0.987119741100324
124.113888888889,0.987184466019417
124.113888888889,0.987249190938511
124.901944444444,0.987313915857605
124.901944444444,0.987378640776699
125.574027777778,0.987443365695793
125.574027777778,0.987508090614887
125.757361111111,0.987572815533981
125.757361111111,0.987637540453074
126.10125,0.987702265372168
126.10125,0.987766990291262
127.035694444444,0.987831715210356
127.035694444444,0.98789644012945
127.056944444444,0.987961165048544
127.056944444444,0.988025889967638
127.059444444444,0.988090614886731
127.059444444444,0.988155339805825
127.063055555556,0.988220064724919
127.063055555556,0.988284789644013
127.068888888889,0.988349514563107
127.068888888889,0.988414239482201
127.930277777778,0.988478964401294
127.930277777778,0.988543689320388
130.041944444444,0.988608414239482
130.041944444444,0.988673139158576
134.239166666667,0.98873786407767
134.239166666667,0.988802588996764
134.239166666667,0.988867313915858
134.239166666667,0.988932038834952
134.239166666667,0.988996763754045
134.239166666667,0.989061488673139
134.239166666667,0.989126213592233
134.239166666667,0.989190938511327
134.239166666667,0.989255663430421
134.828055555556,0.989320388349515
134.828055555556,0.989385113268608
134.828055555556,0.989449838187702
134.828055555556,0.989514563106796
134.828055555556,0.98957928802589
134.828055555556,0.989644012944984
134.828055555556,0.989708737864078
134.828055555556,0.989773462783172
134.828055555556,0.989838187702265
134.889722222222,0.989902912621359
134.889722222222,0.989967637540453
134.889722222222,0.990032362459547
134.889722222222,0.990097087378641
134.889722222222,0.990161812297735
134.889722222222,0.990226537216829
134.889722222222,0.990291262135922
134.889722222222,0.990355987055016
134.889722222222,0.99042071197411
139.9625,0.990485436893204
139.9625,0.990550161812298
139.965138888889,0.990614886731392
139.965138888889,0.990679611650485
141.072916666667,0.990744336569579
141.072916666667,0.990809061488673
141.072916666667,0.990873786407767
141.072916666667,0.990938511326861
141.072916666667,0.991003236245955
141.072916666667,0.991067961165049
141.072916666667,0.991132686084142
141.072916666667,0.991197411003236
141.072916666667,0.99126213592233
141.431111111111,0.991326860841424
141.431111111111,0.991391585760518
142.772222222222,0.991456310679612
142.772222222222,0.991521035598706
143.978333333333,0.991585760517799
143.978333333333,0.991650485436893
145.175277777778,0.991715210355987
145.175277777778,0.991779935275081
145.548333333333,0.991844660194175
145.548333333333,0.991909385113269
148.076111111111,0.991974110032362
148.076111111111,0.992038834951456
148.077083333333,0.99210355987055
148.077083333333,0.992168284789644
148.077083333333,0.992233009708738
148.077083333333,0.992297734627832
153.800694444444,0.992362459546926
153.800694444444,0.992427184466019
153.822361111111,0.992491909385113
153.822361111111,0.992556634304207
154.340277777778,0.992621359223301
154.340277777778,0.992686084142395
154.388472222222,0.992750809061489
154.388472222222,0.992815533980583
154.450694444444,0.992880258899676
154.450694444444,0.99294498381877
154.502638888889,0.993009708737864
154.502638888889,0.993074433656958
154.931388888889,0.993139158576052
154.931388888889,0.993203883495146
154.931388888889,0.993268608414239
154.931388888889,0.993333333333333
154.931388888889,0.993398058252427
154.931388888889,0.993462783171521
154.931388888889,0.993527508090615
154.931388888889,0.993592233009709
154.931388888889,0.993656957928803
162.962777777778,0.993721682847896
162.962777777778,0.99378640776699
165.905972222222,0.993851132686084
165.905972222222,0.993915857605178
166.923472222222,0.993980582524272
166.923472222222,0.994045307443366
168.559305555556,0.99411003236246
168.559305555556,0.994174757281553
169.471805555556,0.994239482200647
169.471805555556,0.994304207119741
170.894722222222,0.994368932038835
170.894722222222,0.994433656957929
172.231944444444,0.994498381877023
172.231944444444,0.994563106796116
183.406944444444,0.99462783171521
183.406944444444,0.994692556634304
186.032916666667,0.994757281553398
186.032916666667,0.994822006472492
210.694861111111,0.994886731391586
210.694861111111,0.99495145631068
211.063333333333,0.995016181229773
211.063333333333,0.995080906148867
214.940833333333,0.995145631067961
214.940833333333,0.995210355987055
215.088055555556,0.995275080906149
215.088055555556,0.995339805825243
223.553472222222,0.995404530744337
223.553472222222,0.99546925566343
223.572777777778,0.995533980582524
223.572777777778,0.995598705501618
237.136111111111,0.995663430420712
237.136111111111,0.995728155339806
237.137361111111,0.9957928802589
237.137361111111,0.995857605177993
240.523888888889,0.995922330097087
240.523888888889,0.995987055016181
240.571944444444,0.996051779935275
240.571944444444,0.996116504854369
240.736805555556,0.996181229773463
240.736805555556,0.996245954692557
260.593194444444,0.996310679611651
260.593194444444,0.996375404530744
263.781527777778,0.996440129449838
263.781527777778,0.996504854368932
270.793611111111,0.996569579288026
270.793611111111,0.99663430420712
272.875277777778,0.996699029126214
272.875277777778,0.996763754045307
273.117777777778,0.996828478964401
273.117777777778,0.996893203883495
286.732222222222,0.996957928802589
286.732222222222,0.997022653721683
287.107222222222,0.997087378640777
287.107222222222,0.99715210355987
303.220138888889,0.997216828478964
303.220138888889,0.997281553398058
308.79875,0.997346278317152
308.79875,0.997411003236246
315.642083333333,0.99747572815534
315.642083333333,0.997540453074434
315.925694444444,0.997605177993528
315.925694444444,0.997669902912621
337.269722222222,0.997734627831715
337.269722222222,0.997799352750809
369.912361111111,0.997864077669903
369.912361111111,0.997928802588997
369.981388888889,0.997993527508091
369.981388888889,0.998058252427184
373.779305555556,0.998122977346278
373.779305555556,0.998187702265372
373.779305555556,0.998252427184466
373.779305555556,0.99831715210356
380.395416666667,0.998381877022654
380.395416666667,0.998446601941748
394.690555555556,0.998511326860841
394.690555555556,0.998576051779935
394.693611111111,0.998640776699029
394.693611111111,0.998705501618123
474.301111111111,0.998770226537217
474.301111111111,0.998834951456311
480.775,0.998899676375405
480.775,0.998964401294498
483.878611111111,0.999029126213592
483.878611111111,0.999093851132686
494.296805555556,0.99915857605178
494.296805555556,0.999223300970874
494.297361111111,0.999288025889968
494.297361111111,0.999352750809061
495.140833333333,0.999417475728155
495.140833333333,0.999482200647249
596.284444444444,0.999546925566343
596.284444444444,0.999611650485437
596.291805555556,0.999676375404531
596.291805555556,0.999741100323625
651.379861111111,0.999805825242718
651.379861111111,0.999870550161812
652.194861111111,0.999935275080906
652.194861111111,1


==> Figures/cdf_deltas_data_sampled_y_001.csv <==
days,cdf
0,6.47249190939e-05
0,0.000970873786408
0.00138888888889,0.00200647249191
0.0025,0.00297734627832
0.00277777777778,0.00401294498382
0.00375,0.00498381877023
0.00402777777778,0.00601941747573
0.00472222222222,0.00699029126214
0.00638888888889,0.00802588996764
0.0075,0.00899676375405
0.00791666666667,0.0100323624595
0.00986111111111,0.011003236246
0.0102777777778,0.0119741100324
0.0133333333333,0.0130097087379
0.0206944444444,0.0139805825243
0.025,0.0150161812298
0.0293055555556,0.0159870550162
0.0295833333333,0.0170226537217
0.0323611111111,0.0179935275081
0.0345833333333,0.0190291262136
0.0402777777778,0.02
0.0429166666667,0.0209708737864
0.0430555555556,0.0220064724919
0.0431944444444,0.0229773462783
0.0434722222222,0.0240129449838
0.04375,0.0249838187702
0.0438888888889,0.0260194174757
0.0443055555556,0.0269902912621
0.0447222222222,0.0280258899676
0.0448611111111,0.028996763754
0.0451388888889,0.0300323624595
0.0452777777778,0.031003236246
0.0454166666667,0.0319741100324
0.0458333333333,0.0330097087379
0.0461111111111,0.0339805825243
0.0465277777778,0.0350161812298
0.0466666666667,0.0359870550162
0.0469444444444,0.0370226537217
0.0473611111111,0.0379935275081
0.0477777777778,0.0390291262136
0.0480555555556,0.04
0.0486111111111,0.0409708737864
0.04875,0.0420064724919
0.0494444444444,0.0429773462783
0.05,0.0440129449838
0.0508333333333,0.0449838187702
0.0513888888889,0.0460194174757
0.0518055555556,0.0469902912621
0.0529166666667,0.0480258899676
0.0538888888889,0.048996763754
0.0545833333333,0.0500323624595
0.0555555555556,0.051003236246
0.0561111111111,0.0519741100324
0.0569444444444,0.0530097087379
0.0573611111111,0.0539805825243
0.0591666666667,0.0550161812298
0.0604166666667,0.0559870550162
0.0620833333333,0.0570226537217
0.0633333333333,0.0579935275081
0.0648611111111,0.0590291262136
0.0663888888889,0.06
0.0683333333333,0.0609708737864
0.0701388888889,0.0620064724919
0.0719444444444,0.0629773462783
0.0729166666667,0.0640129449838
0.0744444444444,0.0649838187702
0.0751388888889,0.0660194174757
0.0772222222222,0.0669902912621
0.08125,0.0680258899676
0.0816666666667,0.068996763754
0.0831944444444,0.0700323624595
0.0856944444444,0.071003236246
0.0865277777778,0.0719741100324
0.0866666666667,0.0730097087379
0.0916666666667,0.0739805825243
0.0943055555556,0.0750161812298
0.0975,0.0759870550162
0.101111111111,0.0770226537217
0.105972222222,0.0779935275081
0.108611111111,0.0790291262136
0.110555555556,0.08
0.113194444444,0.0809708737864
0.117638888889,0.0820064724919
0.121666666667,0.0829773462783
0.126527777778,0.0840129449838
0.131666666667,0.0849838187702
0.138055555556,0.0860194174757
0.144166666667,0.0869902912621
0.148055555556,0.0880258899676
0.149027777778,0.088996763754
0.153194444444,0.0900323624595
0.163333333333,0.091003236246
0.166944444444,0.0919741100324
0.17625,0.0930097087379
0.181666666667,0.0939805825243
0.189583333333,0.0950161812298
0.195555555556,0.0959870550162
0.204722222222,0.0970226537217
0.208888888889,0.0979935275081
0.218194444444,0.0990291262136
0.224166666667,0.1
0.232638888889,0.100970873786
0.234722222222,0.102006472492
0.238472222222,0.102977346278
0.243055555556,0.104012944984
0.245694444444,0.10498381877
0.260277777778,0.106019417476
0.270694444444,0.106990291262
0.281111111111,0.108025889968
0.290833333333,0.108996763754
0.294166666667,0.11003236246
0.296388888889,0.111003236246
0.308333333333,0.111974110032
0.325277777778,0.113009708738
0.342222222222,0.113980582524
0.347361111111,0.11501618123
0.357222222222,0.115987055016
0.385833333333,0.117022653722
0.393472222222,0.117993527508
0.399861111111,0.119029126214
0.402916666667,0.12
0.424166666667,0.120970873786
0.445555555556,0.122006472492
0.481805555556,0.122977346278
0.483611111111,0.124012944984
0.489583333333,0.12498381877
0.512083333333,0.126019417476
0.517083333333,0.126990291262
0.54,0.128025889968
0.546805555556,0.128996763754
0.563611111111,0.13003236246
0.569722222222,0.131003236246
0.574027777778,0.131974110032
0.595694444444,0.133009708738
0.614583333333,0.133980582524
0.627638888889,0.13501618123
0.63,0.135987055016
0.634305555556,0.137022653722
0.635277777778,0.137993527508
0.646388888889,0.139029126214
0.647777777778,0.14
0.648888888889,0.140970873786
0.663888888889,0.142006472492
0.672638888889,0.142977346278
0.67625,0.144012944984
0.680694444444,0.14498381877
0.69125,0.146019417476
0.709444444444,0.146990291262
0.718611111111,0.148025889968
0.726388888889,0.148996763754
0.736666666667,0.15003236246
0.741944444444,0.151003236246
0.745694444444,0.151974110032
0.754305555556,0.153009708738
0.767222222222,0.153980582524
0.773472222222,0.15501618123
0.787638888889,0.155987055016
0.800416666667,0.157022653722
0.806666666667,0.157993527508
0.816944444444,0.159029126214
0.82875,0.16
0.834583333333,0.160970873786
0.851805555556,0.162006472492
0.885138888889,0.162977346278
0.922361111111,0.164012944984
0.93,0.16498381877
0.935138888889,0.166019417476
0.948194444444,0.166990291262
0.973888888889,0.168025889968
0.9825,0.168996763754
1.02041666667,0.17003236246
1.03791666667,0.171003236246
1.04361111111,0.171974110032
1.06486111111,0.173009708738
1.10194444444,0.173980582524
1.12597222222,0.17501618123
1.13527777778,0.175987055016
1.15,0.177022653722
1.17194444444,0.177993527508
1.21319444444,0.179029126214
1.22833333333,0.18
1.23513888889,0.180970873786
1.24,0.182006472492
1.25583333333,0.182977346278
1.28111111111,0.184012944984
1.28444444444,0.18498381877
1.3175,0.186019417476
1.35472222222,0.186990291262
1.40625,0.188025889968
1.45444444444,0.188996763754
1.46180555556,0.19003236246
1.47611111111,0.191003236246
1.48708333333,0.191974110032
1.49777777778,0.193009708738
1.50083333333,0.193980582524
1.50583333333,0.19501618123
1.51194444444,0.195987055016
1.52291666667,0.197022653722
1.59555555556,0.197993527508
1.61222222222,0.199029126214
1.62847222222,0.2
1.63694444444,0.200970873786
1.64194444444,0.202006472492
1.67458333333,0.202977346278
1.71138888889,0.204012944984
1.72722222222,0.20498381877
1.74069444444,0.206019417476
1.745,0.206990291262
1.74638888889,0.208025889968
1.74652777778,0.208996763754
1.75888888889,0.21003236246
1.79430555556,0.211003236246
1.81583333333,0.211974110032
1.81833333333,0.213009708738
1.82375,0.213980582524
1.83555555556,0.21501618123
1.84430555556,0.215987055016
1.85347222222,0.217022653722
1.86819444444,0.217993527508
1.90263888889,0.219029126214
1.925,0.22
1.93930555556,0.220970873786
1.97472222222,0.222006472492
1.98930555556,0.222977346278
2.01305555556,0.224012944984
2.03861111111,0.22498381877
2.06083333333,0.226019417476
2.07597222222,0.226990291262
2.08888888889,0.228025889968
2.12013888889,0.228996763754
2.14375,0.23003236246
2.19152777778,0.231003236246
2.21277777778,0.231974110032
2.21680555556,0.233009708738
2.21763888889,0.233980582524
2.22555555556,0.23501618123
2.22930555556,0.235987055016
2.25041666667,0.237022653722
2.27069444444,0.237993527508
2.29305555556,0.239029126214
2.31833333333,0.24
2.33847222222,0.240970873786
2.35097222222,0.242006472492
2.41291666667,0.242977346278
2.41930555556,0.244012944984
2.43,0.24498381877
2.45055555556,0.246019417476
2.4575,0.246990291262
2.51305555556,0.248025889968
2.52763888889,0.248996763754
2.59666666667,0.25003236246
2.62055555556,0.251003236246
2.63055555556,0.251974110032
2.63569444444,0.253009708738
2.66680555556,0.253980582524
2.67694444444,0.25501618123
2.69583333333,0.255987055016
2.7125,0.257022653722
2.76208333333,0.257993527508
2.77402777778,0.259029126214
2.79430555556,0.26
2.81722222222,0.260970873786
2.82902777778,0.262006472492
2.84638888889,0.262977346278
2.86555555556,0.264012944984
2.88833333333,0.26498381877
2.91722222222,0.266019417476
2.92722222222,0.266990291262
2.92916666667,0.268025889968
2.93861111111,0.268996763754
2.96638888889,0.27003236246
2.99861111111,0.271003236246
3.03041666667,0.271974110032
3.06638888889,0.273009708738
3.06736111111,0.273980582524
3.10444444444,0.27501618123
3.13166666667,0.275987055016
3.14,0.277022653722
3.18027777778,0.277993527508
3.21680555556,0.279029126214
3.22416666667,0.28
3.26166666667,0.280970873786
3.31708333333,0.282006472492
3.32625,0.282977346278
3.34055555556,0.284012944984
3.36569444444,0.28498381877
3.44541666667,0.286019417476
3.46972222222,0.286990291262
3.51152777778,0.288025889968
3.51847222222,0.288996763754
3.52055555556,0.29003236246
3.57777777778,0.291003236246
3.59430555556,0.291974110032
3.59666666667,0.293009708738
3.6025,0.293980582524
3.64208333333,0.29501618123
3.64638888889,0.295987055016
3.68319444444,0.297022653722
3.7575,0.297993527508
3.76444444444,0.299029126214
3.79222222222,0.3
3.81347222222,0.300970873786
3.82555555556,0.302006472492
3.83847222222,0.302977346278
3.84513888889,0.304012944984
3.86777777778,0.30498381877
3.87375,0.306019417476
3.87375,0.306990291262
3.87375,0.308025889968
3.90986111111,0.308996763754
3.94111111111,0.31003236246
3.94138888889,0.311003236246
3.97666666667,0.311974110032
3.99097222222,0.313009708738
4.06319444444,0.313980582524
4.07625,0.31501618123
4.10847222222,0.315987055016
4.21319444444,0.317022653722
4.23083333333,0.317993527508
4.26138888889,0.319029126214
4.31763888889,0.32
4.32291666667,0.320970873786
4.32986111111,0.322006472492
4.36222222222,0.322977346278
4.38944444444,0.324012944984
4.42416666667,0.32498381877
4.43347222222,0.326019417476
4.46277777778,0.326990291262
4.47847222222,0.328025889968
4.49069444444,0.328996763754
4.52222222222,0.33003236246
4.55319444444,0.331003236246
4.56416666667,0.331974110032
4.60652777778,0.333009708738
4.61055555556,0.333980582524
4.62763888889,0.33501618123
4.63638888889,0.335987055016
4.66611111111,0.337022653722
4.72319444444,0.337993527508
4.73555555556,0.339029126214
4.75638888889,0.34
4.80791666667,0.340970873786
4.8225,0.342006472492
4.85513888889,0.342977346278
4.85513888889,0.344012944984
4.85944444444,0.34498381877
4.89611111111,0.346019417476
4.91777777778,0.346990291262
4.95013888889,0.348025889968
4.97444444444,0.348996763754
5.00833333333,0.35003236246
5.04430555556,0.351003236246
5.06055555556,0.351974110032
5.06819444444,0.353009708738
5.10763888889,0.353980582524
5.13986111111,0.35501618123
5.14208333333,0.355987055016
5.16416666667,0.357022653722
5.18319444444,0.357993527508
5.21541666667,0.359029126214
5.24041666667,0.36
5.26888888889,0.360970873786
5.31625,0.362006472492
5.32819444444,0.362977346278
5.37402777778,0.364012944984
5.38013888889,0.36498381877
5.39180555556,0.366019417476
5.39180555556,0.366990291262
5.42625,0.368025889968
5.44347222222,0.368996763754
5.45013888889,0.37003236246
5.46125,0.371003236246
5.46222222222,0.371974110032
5.47319444444,0.373009708738
5.47319444444,0.373980582524
5.48208333333,0.37501618123
5.48694444444,0.375987055016
5.49125,0.377022653722
5.49319444444,0.377993527508
5.50597222222,0.379029126214
5.50861111111,0.38
5.53013888889,0.380970873786
5.53694444444,0.382006472492
5.55583333333,0.382977346278
5.58444444444,0.384012944984
5.68708333333,0.38498381877
5.73194444444,0.386019417476
5.74944444444,0.386990291262
5.77569444444,0.388025889968
5.79097222222,0.388996763754
5.80458333333,0.39003236246
5.80986111111,0.391003236246
5.86861111111,0.391974110032
5.87472222222,0.393009708738
5.94541666667,0.393980582524
5.95666666667,0.39501618123
5.95694444444,0.395987055016
5.96638888889,0.397022653722
5.96902777778,0.397993527508
5.985,0.399029126214
6.00375,0.4
6.03444444444,0.400970873786
6.05416666667,0.402006472492
6.13736111111,0.402977346278
6.16583333333,0.404012944984
6.20902777778,0.40498381877
6.22166666667,0.406019417476
6.22416666667,0.406990291262
6.23388888889,0.408025889968
6.30777777778,0.408996763754
6.33402777778,0.41003236246
6.46597222222,0.411003236246
6.50305555556,0.411974110032
6.53013888889,0.413009708738
6.58680555556,0.413980582524
6.59666666667,0.41501618123
6.62472222222,0.415987055016
6.64541666667,0.417022653722
6.64611111111,0.417993527508
6.67819444444,0.419029126214
6.68638888889,0.42
6.70083333333,0.420970873786
6.70138888889,0.422006472492
6.76305555556,0.422977346278
6.78222222222,0.424012944984
6.78875,0.42498381877
6.78875,0.426019417476
6.80986111111,0.426990291262
6.81472222222,0.428025889968
6.82736111111,0.428996763754
6.84708333333,0.43003236246
6.88458333333,0.431003236246
6.88930555556,0.431974110032
6.92361111111,0.433009708738
6.97319444444,0.433980582524
7.01694444444,0.43501618123
7.05347222222,0.435987055016
7.07402777778,0.437022653722
7.11763888889,0.437993527508
7.16375,0.439029126214
7.19083333333,0.44
7.23319444444,0.440970873786
7.25236111111,0.442006472492
7.295,0.442977346278
7.30777777778,0.444012944984
7.32013888889,0.44498381877
7.33333333333,0.446019417476
7.34805555556,0.446990291262
7.36152777778,0.448025889968
7.39138888889,0.448996763754
7.43736111111,0.45003236246
7.48402777778,0.451003236246
7.51305555556,0.451974110032
7.53041666667,0.453009708738
7.60472222222,0.453980582524
7.67277777778,0.45501618123
7.70736111111,0.455987055016
7.74680555556,0.457022653722
7.81041666667,0.457993527508
7.84569444444,0.459029126214
7.85875,0.46
7.88708333333,0.460970873786
7.94708333333,0.462006472492
8.00541666667,0.462977346278
8.11208333333,0.464012944984
8.11333333333,0.46498381877
8.14513888889,0.466019417476
8.21652777778,0.466990291262
8.22,0.468025889968
8.22847222222,0.468996763754
8.25888888889,0.47003236246
8.26305555556,0.471003236246
8.33597222222,0.471974110032
8.34541666667,0.473009708738
8.36513888889,0.473980582524
8.36930555556,0.47501618123
8.38597222222,0.475987055016
8.40888888889,0.477022653722
8.42222222222,0.477993527508
8.45486111111,0.479029126214
8.47319444444,0.48
8.52013888889,0.480970873786
8.52013888889,0.482006472492
8.54430555556,0.482977346278
8.55430555556,0.484012944984
8.70277777778,0.48498381877
8.74972222222,0.486019417476
8.77472222222,0.486990291262
8.88402777778,0.488025889968
8.91236111111,0.488996763754
8.97486111111,0.49003236246
8.97916666667,0.491003236246
9.14847222222,0.491974110032
9.18402777778,0.493009708738
9.18666666667,0.493980582524
9.2,0.49501618123
9.21944444444,0.495987055016
9.27638888889,0.497022653722
9.35194444444,0.497993527508
9.35527777778,0.499029126214
9.37847222222,0.5
9.39375,0.500970873786
9.44680555556,0.502006472492
9.49472222222,0.502977346278
9.56055555556,0.504012944984
9.58708333333,0.50498381877
9.61916666667,0.506019417476
9.75111111111,0.506990291262
9.77569444444,0.508025889968
9.77569444444,0.508996763754
9.88569444444,0.51003236246
9.89194444444,0.511003236246
9.89194444444,0.511974110032
9.92527777778,0.513009708738
9.99208333333,0.513980582524
10.0234722222,0.51501618123
10.0948611111,0.515987055016
10.1729166667,0.517022653722
10.3501388889,0.517993527508
10.4697222222,0.519029126214
10.4711111111,0.52
10.5229166667,0.520970873786
10.5458333333,0.522006472492
10.5458333333,0.522977346278
10.5755555556,0.524012944984
10.6108333333,0.52498381877
10.6175,0.526019417476
10.6468055556,0.526990291262
10.7018055556,0.528025889968
10.7152777778,0.528996763754
10.7152777778,0.53003236246
10.8695833333,0.531003236246
10.9538888889,0.531974110032
10.9986111111,0.533009708738
11.035,0.533980582524
11.0977777778,0.53501618123
11.1995833333,0.535987055016
11.3080555556,0.537022653722
11.4004166667,0.537993527508
11.4297222222,0.539029126214
11.4819444444,0.54
11.4873611111,0.540970873786
11.53125,0.542006472492
11.5431944444,0.542977346278
11.55875,0.544012944984
11.645,0.54498381877
11.6484722222,0.546019417476
11.6516666667,0.546990291262
11.6652777778,0.548025889968
11.7722222222,0.548996763754
11.8223611111,0.55003236246
11.8568055556,0.551003236246
11.87,0.551974110032
11.8731944444,0.553009708738
11.9166666667,0.553980582524
11.9218055556,0.55501618123
11.9554166667,0.555987055016
11.9669444444,0.557022653722
12.0361111111,0.557993527508
12.0461111111,0.559029126214
12.1416666667,0.56
12.1454166667,0.560970873786
12.2509722222,0.562006472492
12.3720833333,0.562977346278
12.4088888889,0.564012944984
12.4795833333,0.56498381877
12.6373611111,0.566019417476
12.8723611111,0.566990291262
12.8933333333,0.568025889968
12.9808333333,0.568996763754
13.0255555556,0.57003236246
13.1538888889,0.571003236246
13.1944444444,0.571974110032
13.20375,0.573009708738
13.25875,0.573980582524
13.3547222222,0.57501618123
13.3547222222,0.575987055016
13.3547222222,0.577022653722
13.4372222222,0.577993527508
13.46,0.579029126214
13.4665277778,0.58
13.4666666667,0.580970873786
13.4836111111,0.582006472492
13.5461111111,0.582977346278
13.60375,0.584012944984
13.6930555556,0.58498381877
13.7675,0.586019417476
13.79625,0.586990291262
13.8347222222,0.588025889968
14.0840277778,0.588996763754
14.1445833333,0.59003236246
14.1829166667,0.591003236246
14.2497222222,0.591974110032
14.3475,0.593009708738
14.3636111111,0.593980582524
14.3744444444,0.59501618123
14.3980555556,0.595987055016
14.4922222222,0.597022653722
14.5436111111,0.597993527508
14.5629166667,0.599029126214
14.7054166667,0.6
14.7506944444,0.600970873786
14.8151388889,0.602006472492
14.9259722222,0.602977346278
14.9494444444,0.604012944984
14.9804166667,0.60498381877
15.0906944444,0.606019417476
15.0916666667,0.606990291262
15.1168055556,0.608025889968
15.1229166667,0.608996763754
15.1405555556,0.61003236246
15.2225,0.611003236246
15.2788888889,0.611974110032
15.2816666667,0.613009708738
15.2855555556,0.613980582524
15.3334722222,0.61501618123
15.3456944444,0.615987055016
15.3930555556,0.617022653722
15.4131944444,0.617993527508
15.4183333333,0.619029126214
15.4848611111,0.62
15.6290277778,0.620970873786
15.7125,0.622006472492
15.7523611111,0.622977346278
15.7734722222,0.624012944984
15.8095833333,0.62498381877
15.8369444444,0.626019417476
16.0336111111,0.626990291262
16.0630555556,0.628025889968
16.1456944444,0.628996763754
16.1640277778,0.63003236246
16.1948611111,0.631003236246
16.2380555556,0.631974110032
16.2606944444,0.633009708738
16.3422222222,0.633980582524
16.4261111111,0.63501618123
16.49875,0.635987055016
16.5463888889,0.637022653722
16.6763888889,0.637993527508
16.7609722222,0.639029126214
16.9320833333,0.64
16.9320833333,0.640970873786
17.1148611111,0.642006472492
17.1752777778,0.642977346278
17.2890277778,0.644012944984
17.3658333333,0.64498381877
17.5223611111,0.646019417476
17.5358333333,0.646990291262
17.5818055556,0.648025889968
17.6684722222,0.648996763754
17.7145833333,0.65003236246
17.9075,0.651003236246
17.9877777778,0.651974110032
18.0320833333,0.653009708738
18.0488888889,0.653980582524
18.1019444444,0.65501618123
18.1494444444,0.655987055016
18.2641666667,0.657022653722
18.3419444444,0.657993527508
18.4308333333,0.659029126214
18.5872222222,0.66
18.6940277778,0.660970873786
18.8377777778,0.662006472492
18.8565277778,0.662977346278
18.8777777778,0.664012944984
18.97375,0.66498381877
19.1086111111,0.666019417476
19.1144444444,0.666990291262
19.1244444444,0.668025889968
19.1823611111,0.668996763754
19.4272222222,0.67003236246
19.5551388889,0.671003236246
19.6193055556,0.671974110032
19.6219444444,0.673009708738
19.6602777778,0.673980582524
19.7633333333,0.67501618123
19.7670833333,0.675987055016
19.8419444444,0.677022653722
19.9845833333,0.677993527508
20.2095833333,0.679029126214
20.2770833333,0.68
20.2945833333,0.680970873786
20.34375,0.682006472492
20.4238888889,0.682977346278
20.5422222222,0.684012944984
20.59375,0.68498381877
20.6229166667,0.686019417476
20.6622222222,0.686990291262
20.8327777778,0.688025889968
20.8913888889,0.688996763754
20.9205555556,0.69003236246
21.0136111111,0.691003236246
21.0718055556,0.691974110032
21.2744444444,0.693009708738
21.2870833333,0.693980582524
21.3066666667,0.69501618123
21.4886111111,0.695987055016
21.5397222222,0.697022653722
21.5744444444,0.697993527508
21.6320833333,0.699029126214
21.8052777778,0.7
21.8294444444,0.700970873786
21.9354166667,0.702006472492
21.9444444444,0.702977346278
22.0176388889,0.704012944984
22.0879166667,0.70498381877
22.1422222222,0.706019417476
22.3022222222,0.706990291262
22.3373611111,0.708025889968
22.385,0.708996763754
22.52125,0.71003236246
22.56125,0.711003236246
22.7422222222,0.711974110032
22.9922222222,0.713009708738
23.0086111111,0.713980582524
23.0811111111,0.71501618123
23.5468055556,0.715987055016
23.8697222222,0.717022653722
23.9280555556,0.717993527508
24.1480555556,0.719029126214
24.2093055556,0.72
24.3818055556,0.720970873786
24.7772222222,0.722006472492
24.8669444444,0.722977346278
25.0883333333,0.724012944984
25.3826388889,0.72498381877
25.3981944444,0.726019417476
25.4094444444,0.726990291262
25.6,0.728025889968
25.6761111111,0.728996763754
25.8066666667,0.73003236246
25.8593055556,0.731003236246
26.4711111111,0.731974110032
26.5816666667,0.733009708738
26.8309722222,0.733980582524
26.8575,0.73501618123
26.9841666667,0.735987055016
26.9891666667,0.737022653722
27.0145833333,0.737993527508
27.1156944444,0.739029126214
27.1408333333,0.74
27.5009722222,0.740970873786
27.5534722222,0.742006472492
27.5877777778,0.742977346278
27.5877777778,0.744012944984
27.5877777778,0.74498381877
27.7470833333,0.746019417476
27.8584722222,0.746990291262
27.9826388889,0.748025889968
28.01125,0.748996763754
28.1883333333,0.75003236246
28.2151388889,0.751003236246
28.2273611111,0.751974110032
28.2473611111,0.753009708738
28.29375,0.753980582524
28.4136111111,0.75501618123
28.42125,0.755987055016
28.4334722222,0.757022653722
28.4945833333,0.757993527508
28.8256944444,0.759029126214
29.2895833333,0.76
29.3227777778,0.760970873786
29.3873611111,0.762006472492
29.5805555556,0.762977346278
29.5891666667,0.764012944984
29.6391666667,0.76498381877
29.6773611111,0.766019417476
29.7488888889,0.766990291262
29.7904166667,0.768025889968
29.9288888889,0.768996763754
30.0698611111,0.77003236246
30.2036111111,0.771003236246
30.2690277778,0.771974110032
30.285,0.773009708738
30.33625,0.773980582524
30.43375,0.77501618123
30.6379166667,0.775987055016
30.7341666667,0.777022653722
30.9793055556,0.777993527508
31.0577777778,0.779029126214
31.3988888889,0.78
31.4134722222,0.780970873786
31.4195833333,0.782006472492
31.58125,0.782977346278
31.6877777778,0.784012944984
31.7059722222,0.78498381877
31.7638888889,0.786019417476
31.8336111111,0.786990291262
31.8466666667,0.788025889968
31.8684722222,0.788996763754
32.22125,0.79003236246
32.4786111111,0.791003236246
32.6244444444,0.791974110032
32.7129166667,0.793009708738
32.9033333333,0.793980582524
33.2533333333,0.79501618123
33.5254166667,0.795987055016
33.7622222222,0.797022653722
33.7736111111,0.797993527508
34.1638888889,0.799029126214
34.2548611111,0.8
34.2744444444,0.800970873786
34.3758333333,0.802006472492
34.4680555556,0.802977346278
34.8756944444,0.804012944984
34.9669444444,0.80498381877
35.0230555556,0.806019417476
35.0488888889,0.806990291262
35.2855555556,0.808025889968
35.8202777778,0.808996763754
35.9244444444,0.81003236246
36.1080555556,0.811003236246
36.2854166667,0.811974110032
36.7395833333,0.813009708738
36.9305555556,0.813980582524
37.0169444444,0.81501618123
37.2031944444,0.815987055016
37.4354166667,0.817022653722
37.5541666667,0.817993527508
37.7713888889,0.819029126214
37.7741666667,0.82
37.9208333333,0.820970873786
38.0513888889,0.822006472492
38.5015277778,0.822977346278
38.6097222222,0.824012944984
38.9991666667,0.82498381877
39.2481944444,0.826019417476
39.5070833333,0.826990291262
39.6688888889,0.828025889968
40.0843055556,0.828996763754
40.4019444444,0.83003236246
40.5195833333,0.831003236246
40.5966666667,0.831974110032
40.6176388889,0.833009708738
41.3391666667,0.833980582524
41.4176388889,0.83501618123
41.6069444444,0.835987055016
41.8161111111,0.837022653722
41.8370833333,0.837993527508
42.15,0.839029126214
42.2894444444,0.84
42.5755555556,0.840970873786
42.9686111111,0.842006472492
43.1866666667,0.842977346278
43.5056944444,0.844012944984
43.7881944444,0.84498381877
43.9880555556,0.846019417476
44.015,0.846990291262
44.0679166667,0.848025889968
44.5313888889,0.848996763754
44.7036111111,0.85003236246
44.9675,0.851003236246
45.3161111111,0.851974110032
45.4791666667,0.853009708738
45.6158333333,0.853980582524
45.7738888889,0.85501618123
46.2376388889,0.855987055016
46.2376388889,0.857022653722
46.5922222222,0.857993527508
46.66,0.859029126214
46.9804166667,0.86
47.0179166667,0.860970873786
47.4254166667,0.862006472492
47.6105555556,0.862977346278
47.6931944444,0.864012944984
47.8295833333,0.86498381877
48.2026388889,0.866019417476
48.6029166667,0.866990291262
48.8009722222,0.868025889968
49.0552777778,0.868996763754
49.0552777778,0.87003236246
49.0552777778,0.871003236246
49.6527777778,0.871974110032
50.1697222222,0.873009708738
50.6683333333,0.873980582524
50.76375,0.87501618123
51.2568055556,0.875987055016
51.3736111111,0.877022653722
51.42125,0.877993527508
51.935,0.879029126214
51.9770833333,0.88
53.2508333333,0.880970873786
54.0766666667,0.882006472492
54.5588888889,0.882977346278
55.7080555556,0.884012944984
56.5534722222,0.88498381877
56.9131944444,0.886019417476
57.4393055556,0.886990291262
58.3326388889,0.888025889968
59.2209722222,0.888996763754
59.9591666667,0.89003236246
60.4040277778,0.891003236246
60.7920833333,0.891974110032
61.6419444444,0.893009708738
61.7634722222,0.893980582524
61.8436111111,0.89501618123
62.0905555556,0.895987055016
63.2684722222,0.897022653722
64.0433333333,0.897993527508
64.1388888889,0.899029126214
64.8956944444,0.9
65.4423611111,0.900970873786
65.58125,0.902006472492
65.6386111111,0.902977346278
65.9355555556,0.904012944984
67.2756944444,0.90498381877
67.5784722222,0.906019417476
67.7298611111,0.906990291262
70.1198611111,0.908025889968
71.9586111111,0.908996763754
72.3518055556,0.91003236246
72.4152777778,0.911003236246
73.2363888889,0.911974110032
74.3679166667,0.913009708738
75.0172222222,0.913980582524
75.8475,0.91501618123
75.9133333333,0.915987055016
76.6661111111,0.917022653722
77.8452777778,0.917993527508
78.3109722222,0.919029126214
78.5345833333,0.92
79.1411111111,0.920970873786
79.1818055556,0.922006472492
79.4423611111,0.922977346278
79.4980555556,0.924012944984
80.1331944444,0.92498381877
80.7909722222,0.926019417476
80.9519444444,0.926990291262
81.2905555556,0.928025889968
81.5690277778,0.928996763754
81.6304166667,0.93003236246
81.945,0.931003236246
81.945,0.931974110032
81.9502777778,0.933009708738
82.1225,0.933980582524
82.2423611111,0.93501618123
82.2854166667,0.935987055016
82.7451388889,0.937022653722
83.4297222222,0.937993527508
83.5015277778,0.939029126214
83.8430555556,0.94
84.4818055556,0.940970873786
84.8073611111,0.942006472492
84.9481944444,0.942977346278
86.8663888889,0.944012944984
87.0615277778,0.94498381877
87.4993055556,0.946019417476
87.9218055556,0.946990291262
87.9629166667,0.948025889968
88.1925,0.948996763754
88.3709722222,0.95003236246
88.4618055556,0.951003236246
89.1741666667,0.951974110032
89.1741666667,0.953009708738
89.2897222222,0.953980582524
91.2218055556,0.95501618123
91.4901388889,0.955987055016
91.9766666667,0.957022653722
93.70625,0.957993527508
96.6418055556,0.959029126214
98.2913888889,0.96
98.3,0.960970873786
98.3170833333,0.962006472492
98.5551388889,0.962977346278
101.157083333,0.964012944984
103.932083333,0.96498381877
104.519305556,0.966019417476
105.345416667,0.966990291262
105.435416667,0.968025889968
105.957222222,0.968996763754
106.517083333,0.97003236246
107.205138889,0.971003236246
107.2325,0.971974110032
109.567361111,0.973009708738
110.267638889,0.973980582524
111.5725,0.97501618123
111.9425,0.975987055016
112.749166667,0.977022653722
112.772777778,0.977993527508
112.869722222,0.979029126214
113.576388889,0.98
114.797777778,0.980970873786
115.604722222,0.982006472492
115.722222222,0.982977346278
116.541805556,0.984012944984
117.290277778,0.98498381877
117.958611111,0.986019417476
120.526666667,0.986990291262
127.056944444,0.988025889968
134.239166667,0.988996763754
134.889722222,0.99003236246
141.072916667,0.991003236246
148.076111111,0.991974110032
154.502638889,0.993009708738
166.923472222,0.993980582524
211.063333333,0.99501618123
240.523888889,0.995987055016
286.732222222,0.997022653722
369.981388889,0.997993527508
483.878611111,0.999029126214
652.194861111,1


==> Figures/cdf_deltas_pdf_data.csv <==
days,pdf,left_days,right_days,probability_mass
0.000347222222222,0.18640776699,0,0.000694444444444,0.000129449838188
0.000763888888889,0.932038834951,0.000694444444444,0.000833333333333,0.000129449838188
0.000902777777778,0.932038834951,0.000833333333333,0.000972222222222,0.000129449838188
0.00111111111111,0.466019417476,0.000972222222222,0.00125,0.000129449838188
0.00131944444444,0.932038834952,0.00125,0.00138888888889,0.000129449838188
0.00145833333333,0.932038834951,0.00138888888889,0.00152777777778,0.000129449838188
0.00159722222222,0.932038834951,0.00152777777778,0.00166666666667,0.000129449838188
0.00208333333333,1.32038834951,0.00166666666667,0.0025,0.0011003236246
0.00256944444444,0.932038834951,0.0025,0.00263888888889,0.000129449838188
0.00270833333333,4.19417475728,0.00263888888889,0.00277777777778,0.000582524271845
0.00291666666667,2.09708737864,0.00277777777778,0.00305555555556,0.000582524271845
0.00326388888889,0.31067961165,0.00305555555556,0.00347222222222,0.000129449838188
0.00354166666667,0.932038834951,0.00347222222222,0.00361111111111,0.000129449838188
0.00368055555556,2.79611650485,0.00361111111111,0.00375,0.000388349514563
0.00388888888889,3.49514563107,0.00375,0.00402777777778,0.000970873786408
0.004375,1.02524271845,0.00402777777778,0.00472222222222,0.000711974110032
0.00506944444444,0.18640776699,0.00472222222222,0.00541666666667,0.000129449838188
0.00555555555556,1.8640776699,0.00541666666667,0.00569444444444,0.000517799352751
0.00597222222222,0.233009708738,0.00569444444444,0.00625,0.000129449838188
0.00631944444444,5.12621359223,0.00625,0.00638888888889,0.000711974110032
0.00645833333333,0.932038834951,0.00638888888889,0.00652777777778,0.000129449838188
0.00666666666667,0.466019417476,0.00652777777778,0.00680555555556,0.000129449838188
0.00694444444444,0.466019417476,0.00680555555556,0.00708333333333,0.000129449838188
0.00729166666667,0.310679611651,0.00708333333333,0.0075,0.000129449838188
0.00756944444444,0.932038834951,0.0075,0.00763888888889,0.000129449838188
0.00770833333333,4.19417475728,0.00763888888889,0.00777777777778,0.000582524271845
0.00784722222222,4.19417475728,0.00777777777778,0.00791666666667,0.000582524271845
0.00819444444444,0.233009708738,0.00791666666667,0.00847222222222,0.000129449838188
0.00854166666667,0.932038834951,0.00847222222222,0.00861111111111,0.000129449838188
0.00888888888889,0.233009708738,0.00861111111111,0.00916666666667,0.000129449838188
0.00923611111111,0.932038834952,0.00916666666667,0.00930555555556,0.000129449838188
0.009375,0.932038834951,0.00930555555556,0.00944444444444,0.000129449838188
0.00965277777778,1.2427184466,0.00944444444444,0.00986111111111,0.000517799352751
0.00993055555556,0.932038834951,0.00986111111111,0.01,0.000129449838188
0.0101388888889,2.09708737864,0.01,0.0102777777778,0.000582524271845
0.010625,0.18640776699,0.0102777777778,0.0109722222222,0.000129449838188
0.0111805555556,0.31067961165,0.0109722222222,0.0113888888889,0.000129449838188
0.011875,0.266296809986,0.0113888888889,0.0123611111111,0.000258899676375
0.0125694444444,0.31067961165,0.0123611111111,0.0127777777778,0.000129449838188
0.0130555555556,0.466019417476,0.0127777777778,0.0133333333333,0.000258899676375
0.0149305555556,0.0405234276066,0.0133333333333,0.0165277777778,0.000129449838188
0.0168055555556,0.233009708738,0.0165277777778,0.0170833333333,0.000129449838188
0.0172222222222,0.466019417476,0.0170833333333,0.0173611111111,0.000129449838188
0.0179861111111,0.10355987055,0.0173611111111,0.0186111111111,0.000129449838188
0.01875,0.466019417476,0.0186111111111,0.0188888888889,0.000129449838188
0.0197916666667,0.143390589993,0.0188888888889,0.0206944444444,0.000258899676375
0.0213888888889,0.0932038834951,0.0206944444444,0.0220833333333,0.000129449838188
0.0226388888889,0.466019417476,0.0220833333333,0.0231944444444,0.000517799352751
0.0240972222222,0.394324122479,0.0231944444444,0.025,0.000711974110032
0.0253472222222,0.18640776699,0.025,0.0256944444444,0.000129449838188
0.0259027777778,0.31067961165,0.0256944444444,0.0261111111111,0.000129449838188
0.0265277777778,0.155339805825,0.0261111111111,0.0269444444444,0.000129449838188
0.0276388888889,0.0932038834951,0.0269444444444,0.0283333333333,0.000129449838188
0.0288194444444,0.732316227462,0.0283333333333,0.0293055555556,0.000711974110032
0.029375,0.932038834952,0.0293055555556,0.0294444444444,0.000129449838188
0.0295138888889,4.19417475728,0.0294444444444,0.0295833333333,0.000582524271845
0.0300694444444,0.133148404993,0.0295833333333,0.0305555555556,0.000129449838188
0.0307638888889,1.2427184466,0.0305555555556,0.0309722222222,0.000517799352751
0.0316666666667,0.0932038834951,0.0309722222222,0.0323611111111,0.000129449838188
0.0325694444444,0.31067961165,0.0323611111111,0.0327777777778,0.000129449838188
0.0331944444444,0.699029126214,0.0327777777778,0.0336111111111,0.000582524271845
0.0338888888889,0.233009708738,0.0336111111111,0.0341666666667,0.000129449838188
0.034375,0.310679611651,0.0341666666667,0.0345833333333,0.000129449838188
0.0360416666667,0.0443828016644,0.0345833333333,0.0375,0.000129449838188
0.0377777777778,0.233009708738,0.0375,0.0380555555556,0.000129449838188
0.0384722222222,0.155339805825,0.0380555555556,0.0388888888889,0.000129449838188
0.0389583333333,0.932038834951,0.0388888888889,0.0390277777778,0.000129449838188
0.039375,0.18640776699,0.0390277777778,0.0397222222222,0.000129449838188
0.04,0.932038834952,0.0397222222222,0.0402777777778,0.000517799352751
0.0408333333333,0.116504854369,0.0402777777778,0.0413888888889,0.000129449838188
0.0416666666667,0.233009708738,0.0413888888889,0.0419444444444,0.000129449838188
0.0420833333333,0.466019417476,0.0419444444444,0.0422222222222,0.000129449838188
0.0425,0.466019417476,0.0422222222222,0.0427777777778,0.000258899676375
0.0428472222222,3.72815533981,0.0427777777778,0.0429166666667,0.000517799352751
0.0429861111111,10.2524271845,0.0429166666667,0.0430555555556,0.00142394822006
0.043125,6.52427184466,0.0430555555556,0.0431944444444,0.000906148867314
0.0432638888889,1.8640776699,0.0431944444444,0.0433333333333,0.000258899676375
0.0434027777778,3.72815533981,0.0433333333333,0.0434722222222,0.000517799352751
0.0435416666667,0.932038834951,0.0434722222222,0.0436111111111,0.000129449838188
0.0436805555556,4.66019417476,0.0436111111111,0.04375,0.000647249190939
0.0438194444444,5.59223300971,0.04375,0.0438888888889,0.000776699029126
0.0439583333333,4.66019417476,0.0438888888889,0.0440277777778,0.000647249190939
0.0440972222222,0.932038834951,0.0440277777778,0.0441666666667,0.000129449838188
0.0442361111111,1.8640776699,0.0441666666667,0.0443055555556,0.000258899676375
0.044375,1.8640776699,0.0443055555556,0.0444444444444,0.000258899676375
0.0445138888889,3.72815533981,0.0444444444444,0.0445833333333,0.000517799352751
0.0446527777778,3.72815533981,0.0445833333333,0.0447222222222,0.000517799352751
0.0447916666667,4.66019417476,0.0447222222222,0.0448611111111,0.000647249190939
0.0449305555556,3.72815533981,0.0448611111111,0.045,0.000517799352751
0.0450694444444,5.59223300971,0.045,0.0451388888889,0.000776699029126
0.0452083333333,7.45631067961,0.0451388888889,0.0452777777778,0.0010355987055
0.0453472222222,4.66019417476,0.0452777777778,0.0454166666667,0.000647249190939
0.0454861111111,3.72815533981,0.0454166666667,0.0455555555556,0.000517799352751
0.045625,1.8640776699,0.0455555555556,0.0456944444444,0.000258899676375
0.0457638888889,3.72815533981,0.0456944444444,0.0458333333333,0.000517799352751
0.0459027777778,3.72815533981,0.0458333333333,0.0459722222222,0.000517799352751
0.0460416666667,1.8640776699,0.0459722222222,0.0461111111111,0.000258899676375
0.0461805555556,3.72815533981,0.0461111111111,0.04625,0.000517799352751
0.0463194444444,2.79611650485,0.04625,0.0463888888889,0.000388349514563
0.0464583333333,4.66019417476,0.0463888888889,0.0465277777778,0.000647249190939
0.0465972222222,2.79611650485,0.0465277777778,0.0466666666667,0.000388349514563
0.0467361111111,1.8640776699,0.0466666666667,0.0468055555556,0.000258899676375
0.046875,5.59223300971,0.0468055555556,0.0469444444444,0.000776699029126
0.0470138888889,4.66019417476,0.0469444444444,0.0470833333333,0.000647249190939
0.0471527777778,1.8640776699,0.0470833333333,0.0472222222222,0.000258899676375
0.0472916666667,0.932038834951,0.0472222222222,0.0473611111111,0.000129449838188
0.0474305555556,3.72815533981,0.0473611111111,0.0475,0.000517799352751
0.0475694444444,2.79611650485,0.0475,0.0476388888889,0.000388349514563
0.0477083333333,3.72815533981,0.0476388888889,0.0477777777778,0.000517799352751
0.0478472222222,2.79611650485,0.0477777777778,0.0479166666667,0.000388349514563
0.0479861111111,1.8640776699,0.0479166666667,0.0480555555556,0.000258899676375
0.0481944444444,0.932038834952,0.0480555555556,0.0483333333333,0.000258899676375
0.0484027777778,2.79611650485,0.0483333333333,0.0484722222222,0.000388349514563
0.0485416666667,1.8640776699,0.0484722222222,0.0486111111111,0.000258899676375
0.0486805555556,7.45631067961,0.0486111111111,0.04875,0.0010355987055
0.0488194444444,2.79611650485,0.04875,0.0488888888889,0.000388349514563
0.0489583333333,1.8640776699,0.0488888888889,0.0490277777778,0.000258899676375
0.0491666666667,0.466019417476,0.0490277777778,0.0493055555556,0.000129449838188
0.049375,3.72815533981,0.0493055555556,0.0494444444444,0.000517799352751
0.0495138888889,1.8640776699,0.0494444444444,0.0495833333333,0.000258899676375
0.0496527777778,1.8640776699,0.0495833333333,0.0497222222222,0.000258899676375
0.0498611111111,0.932038834951,0.0497222222222,0.05,0.000258899676375
0.0501388888889,0.932038834951,0.05,0.0502777777778,0.000258899676375
0.0503472222222,1.8640776699,0.0502777777778,0.0504166666667,0.000258899676375
0.0504861111111,0.932038834951,0.0504166666667,0.0505555555556,0.000129449838188
0.050625,0.932038834952,0.0505555555556,0.0506944444444,0.000129449838188
0.0507638888889,0.932038834951,0.0506944444444,0.0508333333333,0.000129449838188
0.0509027777778,1.8640776699,0.0508333333333,0.0509722222222,0.000258899676375
0.0510416666667,1.8640776699,0.0509722222222,0.0511111111111,0.000258899676375
0.0511805555556,1.8640776699,0.0511111111111,0.05125,0.000258899676375
0.0513194444444,4.66019417476,0.05125,0.0513888888889,0.000647249190938
0.0515277777778,0.932038834951,0.0513888888889,0.0516666666667,0.000258899676375
0.0517361111111,1.8640776699,0.0516666666667,0.0518055555556,0.000258899676375
0.051875,3.72815533981,0.0518055555556,0.0519444444444,0.000517799352751
0.0520138888889,0.932038834951,0.0519444444444,0.0520833333333,0.000129449838188
0.0522916666667,0.621359223301,0.0520833333333,0.0525,0.000258899676375
0.0527083333333,0.31067961165,0.0525,0.0529166666667,0.000129449838188
0.0529861111111,0.932038834951,0.0529166666667,0.0530555555556,0.000129449838188
0.053125,1.8640776699,0.0530555555556,0.0531944444444,0.000258899676375
0.0534722222222,0.699029126214,0.0531944444444,0.05375,0.000388349514563
0.0538194444444,1.8640776699,0.05375,0.0538888888889,0.000258899676375
0.0539583333333,1.8640776699,0.0538888888889,0.0540277777778,0.000258899676375
0.0540972222222,2.79611650485,0.0540277777778,0.0541666666667,0.000388349514563
0.0542361111111,1.8640776699,0.0541666666667,0.0543055555556,0.000258899676375
0.0544444444444,0.466019417476,0.0543055555556,0.0545833333333,0.000129449838188
0.0546527777778,0.932038834951,0.0545833333333,0.0547222222222,0.000129449838188
0.0547916666667,0.932038834951,0.0547222222222,0.0548611111111,0.000129449838188
0.055,0.932038834951,0.0548611111111,0.0551388888889,0.000258899676375
0.0552083333333,0.932038834951,0.0551388888889,0.0552777777778,0.000129449838188
0.0554166666667,0.932038834951,0.0552777777778,0.0555555555556,0.000258899676375
0.055625,2.79611650486,0.0555555555556,0.0556944444444,0.000388349514563
0.0557638888889,0.932038834951,0.0556944444444,0.0558333333333,0.000129449838188
0.0559027777778,1.8640776699,0.0558333333333,0.0559722222222,0.000258899676375
0.0560416666667,2.79611650485,0.0559722222222,0.0561111111111,0.000388349514563
0.05625,1.39805825243,0.0561111111111,0.0563888888889,0.000388349514563
0.0564583333333,0.932038834951,0.0563888888889,0.0565277777778,0.000129449838188
0.0565972222222,1.8640776699,0.0565277777778,0.0566666666667,0.000258899676375
0.0568055555556,0.466019417476,0.0566666666667,0.0569444444444,0.000129449838188
0.0570138888889,3.72815533981,0.0569444444444,0.0570833333333,0.000517799352751
0.0571527777778,1.8640776699,0.0570833333333,0.0572222222222,0.000258899676375
0.0572916666667,0.932038834951,0.0572222222222,0.0573611111111,0.000129449838188
0.0574305555556,1.8640776699,0.0573611111111,0.0575,0.000258899676375
0.0577083333333,0.310679611651,0.0575,0.0579166666667,0.000129449838188
0.0580555555556,0.932038834952,0.0579166666667,0.0581944444444,0.000258899676375
0.0584722222222,0.233009708738,0.0581944444444,0.05875,0.000129449838188
0.0588888888889,0.466019417476,0.05875,0.0590277777778,0.000129449838188
0.0590972222222,0.932038834951,0.0590277777778,0.0591666666667,0.000129449838188
0.059375,0.310679611651,0.0591666666667,0.0595833333333,0.000129449838188
0.0596527777778,0.932038834951,0.0595833333333,0.0597222222222,0.000129449838188
0.0597916666667,0.932038834951,0.0597222222222,0.0598611111111,0.000129449838188
0.0599305555556,0.932038834951,0.0598611111111,0.06,0.000129449838188
0.0600694444444,0.932038834951,0.06,0.0601388888889,0.000129449838188
0.0602777777778,1.39805825243,0.0601388888889,0.0604166666667,0.000388349514563
0.0604861111111,0.932038834951,0.0604166666667,0.0605555555556,0.000129449838188
0.0607638888889,0.621359223301,0.0605555555556,0.0609722222222,0.000258899676375
0.0610416666667,0.932038834951,0.0609722222222,0.0611111111111,0.000129449838188
0.0611805555556,0.932038834951,0.0611111111111,0.06125,0.000129449838188
0.0615277777778,0.466019417476,0.06125,0.0618055555556,0.000258899676375
0.0619444444444,0.932038834952,0.0618055555556,0.0620833333333,0.000258899676375
0.0621527777778,0.932038834951,0.0620833333333,0.0622222222222,0.000129449838188
0.0622916666667,0.932038834951,0.0622222222222,0.0623611111111,0.000129449838188
0.0626388888889,0.233009708738,0.0623611111111,0.0629166666667,0.000129449838188
0.0629861111111,0.932038834951,0.0629166666667,0.0630555555556,0.000129449838188
0.0631944444444,0.932038834952,0.0630555555556,0.0633333333333,0.000258899676375
0.0634722222222,1.39805825243,0.0633333333333,0.0636111111111,0.000388349514563
0.0640972222222,0.399445214979,0.0636111111111,0.0645833333333,0.000388349514563
0.0647222222222,0.932038834951,0.0645833333333,0.0648611111111,0.000258899676375
0.0651388888889,0.233009708738,0.0648611111111,0.0654166666667,0.000129449838188
0.0658333333333,0.854368932039,0.0654166666667,0.06625,0.000711974110032
0.0663194444444,0.932038834951,0.06625,0.0663888888889,0.000129449838188
0.0665277777778,0.466019417476,0.0663888888889,0.0666666666667,0.000129449838188
0.0669444444444,0.233009708738,0.0666666666667,0.0672222222222,0.000129449838188
0.0673611111111,0.932038834951,0.0672222222222,0.0675,0.000258899676375
0.0676388888889,0.466019417476,0.0675,0.0677777777778,0.000129449838188
0.0678472222222,0.932038834951,0.0677777777778,0.0679166666667,0.000129449838188
0.0679861111111,0.932038834952,0.0679166666667,0.0680555555556,0.000129449838188
0.0681944444444,0.932038834951,0.0680555555556,0.0683333333333,0.000258899676375
0.0685416666667,0.31067961165,0.0683333333333,0.06875,0.000129449838188
0.0690277777778,0.233009708738,0.06875,0.0693055555556,0.000129449838188
0.069375,1.8640776699,0.0693055555556,0.0694444444444,0.000258899676375
0.0695833333333,0.466019417476,0.0694444444444,0.0697222222222,0.000129449838188
0.0698611111111,0.466019417476,0.0697222222222,0.07,0.000129449838188
0.0700694444444,1.8640776699,0.07,0.0701388888889,0.000258899676375
0.0706944444444,0.116504854369,0.0701388888889,0.07125,0.000129449838188
0.0713194444444,0.932038834951,0.07125,0.0713888888889,0.000129449838188
0.0714583333333,0.932038834951,0.0713888888889,0.0715277777778,0.000129449838188
0.0715972222222,0.932038834951,0.0715277777778,0.0716666666667,0.000129449838188
0.0718055555556,1.39805825243,0.0716666666667,0.0719444444444,0.000388349514563
0.0720138888889,1.8640776699,0.0719444444444,0.0720833333333,0.000258899676375
0.0721527777778,0.932038834951,0.0720833333333,0.0722222222222,0.000129449838188
0.0722916666667,0.932038834951,0.0722222222222,0.0723611111111,0.000129449838188
0.0725694444444,0.621359223301,0.0723611111111,0.0727777777778,0.000258899676375
0.0728472222222,0.932038834951,0.0727777777778,0.0729166666667,0.000129449838188
0.0731944444444,1.04854368932,0.0729166666667,0.0734722222222,0.000582524271845
0.0738888888889,0.155339805825,0.0734722222222,0.0743055555556,0.000129449838188
0.074375,6.05825242719,0.0743055555556,0.0744444444444,0.00084142394822
0.0745833333333,0.466019417476,0.0744444444444,0.0747222222222,0.000129449838188
0.0747916666667,1.8640776699,0.0747222222222,0.0748611111111,0.000258899676375
0.075,0.466019417476,0.0748611111111,0.0751388888889,0.000129449838188
0.0752083333333,0.932038834951,0.0751388888889,0.0752777777778,0.000129449838188
0.0754861111111,0.310679611651,0.0752777777778,0.0756944444444,0.000129449838188
0.0757638888889,0.932038834951,0.0756944444444,0.0758333333333,0.000129449838188
0.0759722222222,0.466019417476,0.0758333333333,0.0761111111111,0.000129449838188
0.0761805555556,0.932038834951,0.0761111111111,0.07625,0.000129449838188
0.0763888888889,0.466019417476,0.07625,0.0765277777778,0.000129449838188
0.076875,0.18640776699,0.0765277777778,0.0772222222222,0.000129449838188
0.0775694444444,0.18640776699,0.0772222222222,0.0779166666667,0.000129449838188
0.0781944444444,0.466019417476,0.0779166666667,0.0784722222222,0.000258899676375
0.0791666666667,0.0932038834951,0.0784722222222,0.0798611111111,0.000129449838188
0.0800694444444,0.31067961165,0.0798611111111,0.0802777777778,0.000129449838188
0.0807638888889,0.599167822469,0.0802777777778,0.08125,0.000582524271845
0.0814583333333,2.01941747573,0.08125,0.0816666666667,0.00084142394822
0.0817361111111,2.79611650485,0.0816666666667,0.0818055555556,0.000388349514563
0.081875,0.932038834952,0.0818055555556,0.0819444444444,0.000129449838188
0.0820833333333,0.466019417476,0.0819444444444,0.0822222222222,0.000129449838188
0.0824305555556,0.31067961165,0.0822222222222,0.0826388888889,0.000129449838188
0.0827083333333,0.932038834951,0.0826388888889,0.0827777777778,0.000129449838188
0.0829861111111,0.621359223301,0.0827777777778,0.0831944444444,0.000258899676375
0.0833333333333,0.466019417476,0.0831944444444,0.0834722222222,0.000129449838188
0.0836111111111,0.932038834951,0.0834722222222,0.08375,0.000258899676375
0.0842361111111,0.133148404993,0.08375,0.0847222222222,0.000129449838188
0.0850694444444,0.18640776699,0.0847222222222,0.0854166666667,0.000129449838188
0.0855555555556,2.33009708738,0.0854166666667,0.0856944444444,0.000647249190939
0.0857638888889,0.932038834951,0.0856944444444,0.0858333333333,0.000129449838188
0.0859027777778,0.932038834951,0.0858333333333,0.0859722222222,0.000129449838188
0.0861805555556,0.31067961165,0.0859722222222,0.0863888888889,0.000129449838188
0.0864583333333,6.99029126214,0.0863888888889,0.0865277777778,0.000970873786408
0.0865972222222,0.932038834951,0.0865277777778,0.0866666666667,0.000129449838188
0.086875,0.310679611651,0.0866666666667,0.0870833333333,0.000129449838188
0.0871527777778,2.79611650485,0.0870833333333,0.0872222222222,0.000388349514563
0.0874305555556,0.31067961165,0.0872222222222,0.0876388888889,0.000129449838188
0.08875,0.0582524271845,0.0876388888889,0.0898611111111,0.000129449838188
0.0907638888889,0.394324122479,0.0898611111111,0.0916666666667,0.000711974110032
0.0920833333333,0.155339805825,0.0916666666667,0.0925,0.000129449838188
0.0927083333333,0.31067961165,0.0925,0.0929166666667,0.000129449838188
0.0929861111111,0.932038834951,0.0929166666667,0.0930555555556,0.000129449838188
0.0936805555556,0.10355987055,0.0930555555556,0.0943055555556,0.000129449838188
0.0945833333333,0.233009708738,0.0943055555556,0.0948611111111,0.000129449838188
0.095,0.466019417476,0.0948611111111,0.0951388888889,0.000129449838188
0.0953472222222,0.31067961165,0.0951388888889,0.0955555555556,0.000129449838188
0.0963888888889,0.0776699029126,0.0955555555556,0.0972222222222,0.000129449838188
0.0973611111111,2.56310679612,0.0972222222222,0.0975,0.000711974110032
0.098125,0.10355987055,0.0975,0.09875,0.000129449838188
0.0990277777778,0.233009708738,0.09875,0.0993055555556,0.000129449838188
0.0997916666667,0.133148404993,0.0993055555556,0.100277777778,0.000129449838188
0.100416666667,0.466019417475,0.100277777778,0.100555555556,0.000129449838188
0.100763888889,0.310679611651,0.100555555556,0.100972222222,0.000129449838188
0.101041666667,0.932038834951,0.100972222222,0.101111111111,0.000129449838188
0.10125,0.466019417476,0.101111111111,0.101388888889,0.000129449838188
0.102847222222,0.0887656033287,0.101388888889,0.104305555556,0.000258899676375
0.104861111111,0.233009708738,0.104305555556,0.105416666667,0.000258899676375
0.105486111111,0.932038834951,0.105416666667,0.105555555556,0.000129449838188
0.105694444444,0.466019417477,0.105555555556,0.105833333333,0.000129449838188
0.105902777778,0.932038834951,0.105833333333,0.105972222222,0.000129449838188
0.106041666667,0.932038834951,0.105972222222,0.106111111111,0.000129449838188
0.10625,0.466019417475,0.106111111111,0.106388888889,0.000129449838188
0.106458333333,0.932038834951,0.106388888889,0.106527777778,0.000129449838188
0.106805555556,0.466019417476,0.106527777778,0.107083333333,0.000258899676375
0.107847222222,0.381288614298,0.107083333333,0.108611111111,0.000582524271845
0.109236111111,0.2071197411,0.108611111111,0.109861111111,0.000258899676375
0.109930555556,0.932038834951,0.109861111111,0.11,0.000129449838188
0.110069444444,0.932038834951,0.11,0.110138888889,0.000129449838188
0.110347222222,0.6213592233,0.110138888889,0.110555555556,0.000258899676375
0.110972222222,0.310679611651,0.110555555556,0.111388888889,0.000258899676375
0.111458333333,0.932038834951,0.111388888889,0.111527777778,0.000129449838188
0.112083333333,0.233009708738,0.111527777778,0.112638888889,0.000258899676375
0.112847222222,0.31067961165,0.112638888889,0.113055555556,0.000129449838188
0.113125,0.932038834957,0.113055555556,0.113194444444,0.000129449838188
0.113402777778,0.6213592233,0.113194444444,0.113611111111,0.000258899676375
0.114652777778,0.0621359223301,0.113611111111,0.115694444444,0.000129449838188
0.115833333333,0.466019417475,0.115694444444,0.115972222222,0.000129449838188
0.116180555556,0.31067961165,0.115972222222,0.116388888889,0.000129449838188
0.116458333333,0.932038834951,0.116388888889,0.116527777778,0.000129449838188
0.116666666667,0.466019417475,0.116527777778,0.116805555556,0.000129449838188
0.117222222222,0.310679611651,0.116805555556,0.117638888889,0.000258899676375
0.117847222222,0.31067961165,0.117638888889,0.118055555556,0.000129449838188
0.119027777778,0.0665742024965,0.118055555556,0.12,0.000129449838188
0.120069444444,0.932038834951,0.12,0.120138888889,0.000129449838188
0.120486111111,0.18640776699,0.120138888889,0.120833333333,0.000129449838188
0.121180555556,0.37281553398,0.120833333333,0.121527777778,0.000258899676375
0.121597222222,0.932038834951,0.121527777778,0.121666666667,0.000129449838188
0.121875,0.310679611651,0.121666666667,0.122083333333,0.000129449838188
0.122152777778,0.932038834951,0.122083333333,0.122222222222,0.000129449838188
0.122291666667,0.932038834951,0.122222222222,0.122361111111,0.000129449838188
0.1225,0.466019417475,0.122361111111,0.122638888889,0.000129449838188
0.122708333333,0.932038834951,0.122638888889,0.122777777778,0.000129449838188
0.123194444444,0.155339805825,0.122777777778,0.123611111111,0.000129449838188
0.124236111111,0.10355987055,0.123611111111,0.124861111111,0.000129449838188
0.125694444444,0.349514563107,0.124861111111,0.126527777778,0.000582524271845
0.126666666667,0.466019417475,0.126527777778,0.126805555556,0.000129449838188
0.127430555556,0.10355987055,0.126805555556,0.128055555556,0.000129449838188
0.129305555556,0.0517799352751,0.128055555556,0.130555555556,0.000129449838188
0.131111111111,0.116504854369,0.130555555556,0.131666666667,0.000129449838188
0.132083333333,0.155339805825,0.131666666667,0.1325,0.000129449838188
0.132847222222,0.18640776699,0.1325,0.133194444444,0.000129449838188
0.134444444444,0.0517799352751,0.133194444444,0.135694444444,0.000129449838188
0.136319444444,0.10355987055,0.135694444444,0.136944444444,0.000129449838188
0.137013888889,0.932038834951,0.136944444444,0.137083333333,0.000129449838188
0.137291666667,0.31067961165,0.137083333333,0.1375,0.000129449838188
0.137569444444,0.932038834951,0.1375,0.137638888889,0.000129449838188
0.137847222222,0.31067961165,0.137638888889,0.138055555556,0.000129449838188
0.138125,0.932038834957,0.138055555556,0.138194444444,0.000129449838188
0.13875,0.116504854369,0.138194444444,0.139305555556,0.000129449838188
0.139513888889,0.310679611651,0.139305555556,0.139722222222,0.000129449838188
0.140902777778,0.109651627641,0.139722222222,0.142083333333,0.000258899676375
0.142708333333,0.10355987055,0.142083333333,0.143333333333,0.000129449838188
0.14375,0.155339805825,0.143333333333,0.144166666667,0.000129449838188
0.144513888889,0.18640776699,0.144166666667,0.144861111111,0.000129449838188
0.145138888889,0.233009708738,0.144861111111,0.145416666667,0.000129449838188
0.145555555556,0.466019417477,0.145416666667,0.145694444444,0.000129449838188
0.145972222222,0.233009708738,0.145694444444,0.14625,0.000129449838188
0.146527777778,0.233009708738,0.14625,0.146805555556,0.000129449838188
0.147222222222,0.155339805825,0.146805555556,0.147638888889,0.000129449838188
0.147777777778,0.466019417475,0.147638888889,0.147916666667,0.000129449838188
0.147986111111,1.8640776699,0.147916666667,0.148055555556,0.000258899676375
0.148125,0.932038834957,0.148055555556,0.148194444444,0.000129449838188
0.148402777778,0.6213592233,0.148194444444,0.148611111111,0.000258899676375
0.148819444444,1.08737864078,0.148611111111,0.149027777778,0.000453074433657
0.149375,1.02524271845,0.149027777778,0.149722222222,0.000711974110032
0.150138888889,0.155339805825,0.149722222222,0.150555555556,0.000129449838188
0.151111111111,0.116504854369,0.150555555556,0.151666666667,0.000129449838188
0.152430555556,0.0847308031774,0.151666666667,0.153194444444,0.000129449838188
0.154166666667,0.19972260749,0.153194444444,0.155138888889,0.000388349514563
0.156388888889,0.0517799352751,0.155138888889,0.157638888889,0.000129449838188
0.159305555556,0.0388349514563,0.157638888889,0.160972222222,0.000129449838188
0.161041666667,0.932038834951,0.160972222222,0.161111111111,0.000129449838188
0.162222222222,0.0582524271845,0.161111111111,0.163333333333,0.000129449838188
0.163680555556,0.18640776699,0.163333333333,0.164027777778,0.000129449838188
0.164375,0.18640776699,0.164027777778,0.164722222222,0.000129449838188
0.164861111111,0.466019417475,0.164722222222,0.165,0.000129449838188
0.165277777778,0.233009708738,0.165,0.165555555556,0.000129449838188
0.165763888889,0.310679611651,0.165555555556,0.165972222222,0.000129449838188
0.166458333333,0.399445214979,0.165972222222,0.166944444444,0.000388349514563
0.167152777778,0.6213592233,0.166944444444,0.167361111111,0.000258899676375
0.167916666667,0.116504854369,0.167361111111,0.168472222222,0.000129449838188
0.168680555556,0.31067961165,0.168472222222,0.168888888889,0.000129449838188
0.170416666667,0.0423654015887,0.168888888889,0.171944444444,0.000129449838188
0.172222222222,0.233009708738,0.171944444444,0.1725,0.000129449838188
0.17375,0.0517799352751,0.1725,0.175,0.000129449838188
0.175625,0.10355987055,0.175,0.17625,0.000129449838188
0.178125,0.0345199568501,0.17625,0.18,0.000129449838188
0.180069444444,4.66019417475,0.18,0.180138888889,0.000647249190938
0.180902777778,0.0847308031774,0.180138888889,0.181666666667,0.000129449838188
0.182847222222,0.0548258138207,0.181666666667,0.184027777778,0.000129449838188
0.185,0.0665742024965,0.184027777778,0.185972222222,0.000129449838188
0.186736111111,0.169461606355,0.185972222222,0.1875,0.000258899676375
0.188541666667,0.279611650485,0.1875,0.189583333333,0.000582524271845
0.189791666667,0.31067961165,0.189583333333,0.19,0.000129449838188
0.190069444444,1.8640776699,0.19,0.190138888889,0.000258899676375
0.19125,0.0582524271845,0.190138888889,0.192361111111,0.000129449838188
0.192638888889,0.233009708738,0.192361111111,0.192916666667,0.000129449838188
0.193472222222,0.116504854369,0.192916666667,0.194027777778,0.000129449838188
0.194791666667,0.0847308031774,0.194027777778,0.195555555556,0.000129449838188
0.196319444444,0.0847308031774,0.195555555556,0.197083333333,0.000129449838188
0.197222222222,0.466019417475,0.197083333333,0.197361111111,0.000129449838188
0.197569444444,0.31067961165,0.197361111111,0.197777777778,0.000129449838188
0.198333333333,0.116504854369,0.197777777778,0.198888888889,0.000129449838188
0.201041666667,0.0901973066082,0.198888888889,0.203194444444,0.000388349514563
0.203958333333,0.0847308031775,0.203194444444,0.204722222222,0.000129449838188
0.205138888889,0.699029126213,0.204722222222,0.205555555556,0.000582524271845
0.206805555556,0.0517799352751,0.205555555556,0.208055555556,0.000129449838188
0.208472222222,0.310679611651,0.208055555556,0.208888888889,0.000258899676375
0.209027777778,0.466019417475,0.208888888889,0.209166666667,0.000129449838188
0.209652777778,0.133148404993,0.209166666667,0.210138888889,0.000129449838188
0.210208333333,0.932038834951,0.210138888889,0.210277777778,0.000129449838188
0.210416666667,0.466019417475,0.210277777778,0.210555555556,0.000129449838188
0.212569444444,0.0321392701707,0.210555555556,0.214583333333,0.000129449838188
0.215694444444,0.116504854369,0.214583333333,0.216805555556,0.000258899676375
0.2175,0.0932038834952,0.216805555556,0.218194444444,0.000129449838188
0.21875,0.116504854369,0.218194444444,0.219305555556,0.000129449838188
0.219583333333,0.233009708738,0.219305555556,0.219861111111,0.000129449838188
0.220069444444,0.31067961165,0.219861111111,0.220277777778,0.000129449838188
0.220833333333,0.116504854369,0.220277777778,0.221388888889,0.000129449838188
0.222777777778,0.302912621359,0.221388888889,0.224166666667,0.00084142394822
0.224861111111,0.0932038834953,0.224166666667,0.225555555556,0.000129449838188
0.226944444444,0.0466019417477,0.225555555556,0.228333333333,0.000129449838188
0.228472222222,0.466019417473,0.228333333333,0.228611111111,0.000129449838187
0.229930555556,0.0490546755239,0.228611111111,0.23125,0.000129449838188
0.231944444444,0.0932038834953,0.23125,0.232638888889,0.000129449838188
0.232777777778,0.466019417473,0.232638888889,0.232916666667,0.000129449838187
0.233194444444,0.233009708739,0.232916666667,0.233472222222,0.000129449838188
0.233888888889,0.699029126213,0.233472222222,0.234305555556,0.000582524271845
0.234513888889,1.55339805825,0.234305555556,0.234722222222,0.000647249190938
0.235486111111,0.0847308031776,0.234722222222,0.23625,0.000129449838188
0.236319444444,0.932038834953,0.23625,0.236388888889,0.000129449838188
0.236805555556,0.155339805824,0.236388888889,0.237222222222,0.000129449838187
0.237847222222,0.10355987055,0.237222222222,0.238472222222,0.000129449838188
0.238958333333,0.133148404993,0.238472222222,0.239444444444,0.000129449838188
0.240416666667,0.0665742024961,0.239444444444,0.241388888889,0.000129449838187
0.241597222222,0.310679611651,0.241388888889,0.241805555556,0.000129449838188
0.242013888889,0.310679611652,0.241805555556,0.242222222222,0.000129449838188
0.242291666667,0.932038834953,0.242222222222,0.242361111111,0.000129449838188
0.242708333333,0.745631067959,0.242361111111,0.243055555556,0.00051779935275
0.243125,0.93203883496,0.243055555556,0.243194444444,0.000129449838188
0.243680555556,0.532593619972,0.243194444444,0.244166666667,0.000517799352751
0.244930555556,0.0847308031776,0.244166666667,0.245694444444,0.000129449838188
0.246597222222,0.0716952949959,0.245694444444,0.2475,0.000129449838187
0.248263888889,0.0847308031776,0.2475,0.249027777778,0.000129449838188
0.249652777778,0.10355987055,0.249027777778,0.250277777778,0.000129449838188
0.251875,0.0405234276064,0.250277777778,0.253472222222,0.000129449838187
0.255833333333,0.0274129069104,0.253472222222,0.258194444444,0.000129449838188
0.258541666667,0.186407766991,0.258194444444,0.258888888889,0.000129449838188
0.259583333333,0.419417475728,0.258888888889,0.260277777778,0.000582524271844
0.260694444444,0.155339805826,0.260277777778,0.261111111111,0.000129449838188
0.263055555556,0.0332871012483,0.261111111111,0.265,0.000129449838188
0.267222222222,0.0291262135923,0.265,0.269444444444,0.000129449838188
0.269791666667,0.186407766989,0.269444444444,0.270138888889,0.000129449838187
0.270416666667,0.233009708739,0.270138888889,0.270694444444,0.000129449838188
0.272291666667,0.0405234276067,0.270694444444,0.273888888889,0.000129449838188
0.275138888889,0.284789644013,0.273888888889,0.276388888889,0.000711974110032
0.27875,0.109651627641,0.276388888889,0.281111111111,0.000517799352751
0.281319444444,0.310679611649,0.281111111111,0.281527777778,0.000129449838187
0.283125,0.0405234276067,0.281527777778,0.284722222222,0.000129449838188
0.285833333333,0.0582524271846,0.284722222222,0.286944444444,0.000129449838188
0.287152777778,0.310679611651,0.286944444444,0.287361111111,0.000129449838188
0.289097222222,0.0372815533979,0.287361111111,0.290833333333,0.000129449838187
0.290902777778,0.932038834953,0.290833333333,0.290972222222,0.000129449838188
0.291319444444,0.186407766991,0.290972222222,0.291666666667,0.000129449838188
0.292777777778,0.0582524271842,0.291666666667,0.293888888889,0.000129449838187
0.294027777778,2.33009708738,0.293888888889,0.294166666667,0.000647249190939
0.294652777778,0.599167822469,0.294166666667,0.295138888889,0.000582524271845
0.295763888889,0.51779935275,0.295138888889,0.296388888889,0.000647249190938
0.296527777778,0.466019417476,0.296388888889,0.296666666667,0.000129449838188
0.298194444444,0.0423654015888,0.296666666667,0.299722222222,0.000129449838188
0.300694444444,0.0665742024961,0.299722222222,0.301666666667,0.000129449838187
0.303472222222,0.0358476474982,0.301666666667,0.305277777778,0.000129449838188
0.306111111111,0.0776699029128,0.305277777778,0.306944444444,0.000129449838188
0.307638888889,0.0932038834946,0.306944444444,0.308333333333,0.000129449838187
0.31,0.0388349514564,0.308333333333,0.311666666667,0.000129449838188
0.312222222222,0.116504854369,0.311666666667,0.312777777778,0.000129449838188
0.313055555556,0.233009708737,0.312777777778,0.313333333333,0.000129449838187
0.314305555556,0.0665742024967,0.313333333333,0.315277777778,0.000129449838188
0.315625,0.186407766991,0.315277777778,0.315972222222,0.000129449838188
0.317430555556,0.0443828016645,0.315972222222,0.318888888889,0.000129449838188
0.320555555556,0.0388349514561,0.318888888889,0.322222222222,0.000129449838187
0.32375,0.0423654015888,0.322222222222,0.325277777778,0.000129449838188
0.327291666667,0.0321392701708,0.325277777778,0.329305555556,0.000129449838188
0.330208333333,0.0716952949959,0.329305555556,0.331111111111,0.000129449838187
0.332916666667,0.0358476474982,0.331111111111,0.334722222222,0.000129449838188
0.335763888889,0.0621359223302,0.334722222222,0.336805555556,0.000129449838188
0.338125,0.0490546755235,0.336805555556,0.339444444444,0.000129449838187
0.339861111111,0.155339805825,0.339444444444,0.340277777778,0.000129449838188
0.34125,0.0665742024967,0.340277777778,0.342222222222,0.000129449838188
0.342986111111,0.381288614298,0.342222222222,0.34375,0.000582524271845
0.344861111111,0.0582524271842,0.34375,0.345972222222,0.000129449838187
0.346666666667,0.512621359224,0.345972222222,0.347361111111,0.000711974110033
0.347638888889,0.233009708736,0.347361111111,0.347916666667,0.000129449838187
0.348194444444,0.233009708739,0.347916666667,0.348472222222,0.000129449838188
0.348680555556,0.310679611651,0.348472222222,0.348888888889,0.000129449838188
0.349930555556,0.0621359223298,0.348888888889,0.350972222222,0.000129449838187
0.354097222222,0.0207119741101,0.350972222222,0.357222222222,0.000129449838188
0.357638888889,0.155339805825,0.357222222222,0.358055555556,0.000129449838188
0.359722222222,0.0388349514561,0.358055555556,0.361388888889,0.000129449838187
0.365069444444,0.0175856383954,0.361388888889,0.36875,0.000129449838188
0.371527777778,0.0233009708738,0.36875,0.374305555556,0.000129449838188
0.375277777778,0.0665742024967,0.374305555556,0.37625,0.000129449838188
0.377986111111,0.0372815533979,0.37625,0.379722222222,0.000129449838187
0.382430555556,0.0238984316655,0.379722222222,0.385138888889,0.000129449838188
0.385486111111,0.186407766991,0.385138888889,0.385833333333,0.000129449838188
0.387847222222,0.0321392701706,0.385833333333,0.389861111111,0.000129449838187
0.391041666667,0.246716162193,0.389861111111,0.392222222222,0.000582524271845
0.3925,0.233009708738,0.392222222222,0.392777777778,0.000129449838188
0.393125,0.186407766989,0.392777777778,0.393472222222,0.000129449838187
0.393680555556,0.310679611651,0.393472222222,0.393888888889,0.000129449838188
0.394791666667,0.358476474982,0.393888888889,0.395694444444,0.000647249190939
0.396319444444,0.10355987055,0.395694444444,0.396944444444,0.000129449838187
0.398402777778,0.0443828016645,0.396944444444,0.399861111111,0.000129449838188
0.400277777778,0.854368932039,0.399861111111,0.400694444444,0.000711974110032
0.401458333333,0.0847308031776,0.400694444444,0.402222222222,0.000129449838188
0.402569444444,0.186407766991,0.402222222222,0.402916666667,0.000129449838188
0.404444444444,0.190644307149,0.402916666667,0.405972222222,0.000582524271845
0.40625,0.233009708736,0.405972222222,0.406527777778,0.000129449838187
0.407777777778,0.0517799352752,0.406527777778,0.409027777778,0.000129449838188
0.416597222222,0.00855081499957,0.409027777778,0.424166666667,0.000129449838188
0.427152777778,0.0216753217429,0.424166666667,0.430138888889,0.000129449838187
0.430555555556,0.155339805826,0.430138888889,0.430972222222,0.000129449838188
0.4325,0.0423654015888,0.430972222222,0.434027777778,0.000129449838188
0.435138888889,0.0582524271842,0.434027777778,0.43625,0.000129449838187
0.437361111111,0.0582524271846,0.43625,0.438472222222,0.000129449838188
0.439375,0.0716952949964,0.438472222222,0.440277777778,0.000129449838188
0.441388888889,0.0582524271846,0.440277777778,0.4425,0.000129449838188
0.444027777778,0.0423654015885,0.4425,0.445555555556,0.000129449838187
0.452708333333,0.0090489207277,0.445555555556,0.459861111111,0.000129449838188
0.464375,0.0645257654967,0.459861111111,0.468888888889,0.000582524271845
0.474930555556,0.0107130900569,0.468888888889,0.480972222222,0.000129449838187
0.481388888889,0.699029126213,0.480972222222,0.481805555556,0.000582524271845
0.482708333333,0.394324122479,0.481805555556,0.483611111111,0.000711974110032
0.486180555556,0.0251902387825,0.483611111111,0.48875,0.000129449838188
0.489097222222,0.745631067962,0.48875,0.489444444444,0.000517799352751
0.489513888889,0.932038834953,0.489444444444,0.489583333333,0.000129449838188
0.493611111111,0.0160696350853,0.489583333333,0.497638888889,0.000129449838187
0.498472222222,0.0776699029128,0.497638888889,0.499305555556,0.000129449838188
0.499444444444,0.466019417478,0.499305555556,0.499583333333,0.000129449838188
0.505069444444,0.011797959936,0.499583333333,0.510555555556,0.000129449838187
0.511319444444,0.550750220653,0.510555555556,0.512083333333,0.00084142394822
0.513194444444,0.0582524271846,0.512083333333,0.514305555556,0.000129449838188
0.515694444444,0.18640776699,0.514305555556,0.517083333333,0.000517799352751
0.517569444444,0.399445214979,0.517083333333,0.518055555556,0.000388349514563
0.522430555556,0.0147942672215,0.518055555556,0.526805555556,0.000129449838188
0.533402777778,0.0539601430761,0.526805555556,0.54,0.000711974110032
0.540694444444,0.0932038834953,0.54,0.541388888889,0.000129449838188
0.543680555556,0.028243601059,0.541388888889,0.545972222222,0.000129449838187
0.546388888889,1.00970873786,0.545972222222,0.546805555556,0.000841423948221
0.553541666667,0.00960864778295,0.546805555556,0.560277777778,0.000129449838187
0.561944444444,0.21359223301,0.560277777778,0.563611111111,0.000711974110033
0.563958333333,0.186407766989,0.563611111111,0.564305555556,0.000129449838187
0.565486111111,0.246716162193,0.564305555556,0.566666666667,0.000582524271845
0.568194444444,0.0423654015888,0.566666666667,0.569722222222,0.000129449838188
0.570069444444,0.186407766989,0.569722222222,0.570416666667,0.000129449838187
0.571041666667,0.466019417476,0.570416666667,0.571666666667,0.000582524271845
0.572847222222,0.301541976014,0.571666666667,0.574027777778,0.000711974110032
0.575555555556,0.0423654015888,0.574027777778,0.577083333333,0.000129449838188
0.582569444444,0.0117979599361,0.577083333333,0.588055555556,0.000129449838188
0.589097222222,0.0621359223302,0.588055555556,0.590138888889,0.000129449838188
0.591666666667,0.0423654015885,0.590138888889,0.593194444444,0.000129449838187
0.594444444444,0.0517799352752,0.593194444444,0.595694444444,0.000129449838188
0.596875,0.0548258138208,0.595694444444,0.598055555556,0.000129449838188
0.598680555556,0.10355987055,0.598055555556,0.599305555556,0.000129449838187
0.602361111111,0.0211827007944,0.599305555556,0.605416666667,0.000129449838188
0.605833333333,0.155339805826,0.605416666667,0.60625,0.000129449838188
0.608611111111,0.0274129069102,0.60625,0.610972222222,0.000129449838187
0.612777777778,0.0716952949964,0.610972222222,0.614583333333,0.000258899676376
0.615069444444,0.133148404993,0.614583333333,0.615555555556,0.000129449838188
0.616458333333,0.0716952949959,0.615555555556,0.617361111111,0.000129449838187
0.619861111111,0.0258899676376,0.617361111111,0.622361111111,0.000129449838188
0.624861111111,0.0258899676376,0.622361111111,0.627361111111,0.000129449838188
0.6275,2.33009708738,0.627361111111,0.627638888889,0.000647249190938
0.627986111111,0.838834951457,0.627638888889,0.628333333333,0.000582524271845
0.629027777778,0.0932038834953,0.628333333333,0.629722222222,0.000129449838188
0.629861111111,3.02912621359,0.629722222222,0.63,0.00084142394822
0.631180555556,0.109651627641,0.63,0.632361111111,0.000258899676375
0.633333333333,0.499306518724,0.632361111111,0.634305555556,0.000970873786408
0.634791666667,0.133148404992,0.634305555556,0.635277777778,0.000129449838187
0.637291666667,0.0321392701708,0.635277777778,0.639305555556,0.000129449838188
0.639861111111,0.524271844661,0.639305555556,0.640416666667,0.000582524271845
0.642152777778,0.0372815533982,0.640416666667,0.643888888889,0.000129449838188
0.645138888889,0.0517799352748,0.643888888889,0.646388888889,0.000129449838187
0.646527777778,3.02912621359,0.646388888889,0.646666666667,0.00084142394822
0.647222222222,0.349514563107,0.646666666667,0.647777777778,0.000388349514563
0.648055555556,0.233009708739,0.647777777778,0.648333333333,0.000129449838188
0.648611111111,1.04854368932,0.648333333333,0.648888888889,0.000582524271845
0.654652777778,0.0112293835536,0.648888888889,0.660416666667,0.000129449838187
0.660486111111,1.86407766991,0.660416666667,0.660555555556,0.000258899676376
0.660902777778,0.186407766991,0.660555555556,0.66125,0.000129449838188
0.661319444444,0.932038834945,0.66125,0.661388888889,0.000129449838187
0.662638888889,0.284789644013,0.661388888889,0.663888888889,0.000711974110033
0.665,0.0582524271842,0.663888888889,0.666111111111,0.000129449838187
0.668541666667,0.0266296809987,0.666111111111,0.670972222222,0.000129449838188
0.67125,0.233009708738,0.670972222222,0.671527777778,0.000129449838188
0.671736111111,0.310679611649,0.671527777778,0.671944444444,0.000129449838187
0.672291666667,1.21165048544,0.671944444444,0.672638888889,0.000841423948221
0.674166666667,0.0423654015885,0.672638888889,0.675694444444,0.000129449838187
0.675972222222,1.16504854369,0.675694444444,0.67625,0.000647249190939
0.677152777778,0.143390589992,0.67625,0.678055555556,0.000258899676375
0.678611111111,0.116504854369,0.678055555556,0.679166666667,0.000129449838188
0.679930555556,0.381288614299,0.679166666667,0.680694444444,0.000582524271845
0.682986111111,0.028243601059,0.680694444444,0.685277777778,0.000129449838187
0.685763888889,0.133148404993,0.685277777778,0.68625,0.000129449838188
0.687291666667,0.0621359223302,0.68625,0.688333333333,0.000129449838188
0.689236111111,0.0716952949959,0.688333333333,0.690138888889,0.000129449838187
0.690694444444,0.116504854369,0.690138888889,0.69125,0.000129449838188
0.698055555556,0.00951060035667,0.69125,0.704861111111,0.000129449838188
0.705069444444,0.310679611649,0.704861111111,0.705277777778,0.000129449838187
0.707361111111,0.170873786408,0.705277777778,0.709444444444,0.000711974110033
0.710069444444,0.10355987055,0.709444444444,0.710694444444,0.000129449838187
0.711666666667,0.133148404993,0.710694444444,0.712638888889,0.000258899676376
0.714791666667,0.0300657688695,0.712638888889,0.716944444444,0.000129449838188
0.717777777778,0.388349514563,0.716944444444,0.718611111111,0.000647249190938
0.722291666667,0.0703425535813,0.718611111111,0.725972222222,0.000517799352751
0.726180555556,1.8640776699,0.725972222222,0.726388888889,0.000776699029126
0.728333333333,0.0332871012483,0.726388888889,0.730277777778,0.000129449838188
0.731944444444,0.0388349514564,0.730277777778,0.733611111111,0.000129449838188
0.734236111111,0.10355987055,0.733611111111,0.734861111111,0.000129449838187
0.735763888889,0.0716952949964,0.734861111111,0.736666666667,0.000129449838188
0.736736111111,0.932038834953,0.736666666667,0.736805555556,0.000129449838188
0.738958333333,0.0300657688692,0.736805555556,0.741111111111,0.000129449838187
0.741527777778,1.94174757282,0.741111111111,0.741944444444,0.00161812297735
0.743819444444,0.155339805825,0.741944444444,0.745694444444,0.000582524271844
0.748055555556,0.0274129069104,0.745694444444,0.750416666667,0.000129449838188
0.750555555556,0.466019417478,0.750416666667,0.750694444444,0.000129449838188
0.7525,0.161314413741,0.750694444444,0.754305555556,0.000582524271844
0.758125,0.0169461606355,0.754305555556,0.761944444444,0.000129449838188
0.763888888889,0.0332871012483,0.761944444444,0.765833333333,0.000129449838188
0.766527777778,0.279611650485,0.765833333333,0.767222222222,0.000388349514563
0.769791666667,0.0251902387825,0.767222222222,0.772361111111,0.000129449838188
0.772708333333,0.186407766989,0.772361111111,0.773055555556,0.000129449838187
0.773263888889,2.01941747573,0.773055555556,0.773472222222,0.00084142394822
0.7775,0.0160696350854,0.773472222222,0.781527777778,0.000129449838188
0.781805555556,0.233009708739,0.781527777778,0.782083333333,0.000129449838188
0.782777777778,0.18640776699,0.782083333333,0.783472222222,0.000258899676375
0.78375,0.233009708738,0.783472222222,0.784027777778,0.000129449838188
0.784375,0.186407766991,0.784027777778,0.784722222222,0.000129449838188
0.786180555556,0.0443828016641,0.784722222222,0.787638888889,0.000129449838187
0.788888888889,0.0517799352752,0.787638888889,0.790138888889,0.000129449838188
0.791666666667,0.0423654015888,0.790138888889,0.793194444444,0.000129449838188
0.794236111111,0.0621359223297,0.793194444444,0.795277777778,0.000129449838187
0.797847222222,0.138546313304,0.795277777778,0.800416666667,0.000711974110033
0.800694444444,0.233009708737,0.800416666667,0.800972222222,0.000129449838187
0.801805555556,0.233009708738,0.800972222222,0.802638888889,0.000388349514563
0.803472222222,0.0776699029128,0.802638888889,0.804305555556,0.000129449838188
0.805069444444,0.0847308031777,0.804305555556,0.805833333333,0.000129449838188
0.80625,0.155339805825,0.805833333333,0.806666666667,0.000129449838188
0.807638888889,0.0665742024962,0.806666666667,0.808611111111,0.000129449838187
0.809861111111,0.0517799352752,0.808611111111,0.811111111111,0.000129449838188
0.811388888889,0.233009708738,0.811111111111,0.811666666667,0.000129449838188
0.812222222222,0.116504854368,0.811666666667,0.812777777778,0.000129449838187
0.814861111111,0.139805825243,0.812777777778,0.816944444444,0.000582524271845
0.819375,0.0266296809987,0.816944444444,0.821805555556,0.000129449838188
0.822361111111,0.640776699029,0.821805555556,0.822916666667,0.000711974110032
0.825833333333,0.0221914008322,0.822916666667,0.82875,0.000129449838188
0.830208333333,0.177531206657,0.82875,0.831666666667,0.000517799352751
0.832638888889,0.0665742024962,0.831666666667,0.833611111111,0.000129449838187
0.834097222222,0.732316227463,0.833611111111,0.834583333333,0.000711974110033
0.843194444444,0.033823989978,0.834583333333,0.851805555556,0.000582524271844
0.8525,0.0932038834954,0.851805555556,0.853194444444,0.000129449838188
0.857708333333,0.0143390589993,0.853194444444,0.862222222222,0.000129449838188
0.864652777778,0.0266296809985,0.862222222222,0.867083333333,0.000129449838187
0.870138888889,0.0211827007944,0.867083333333,0.873194444444,0.000129449838188
0.877013888889,0.0169461606355,0.873194444444,0.880833333333,0.000129449838188
0.88125,0.155339805825,0.880833333333,0.881666666667,0.000129449838188
0.882291666667,0.10355987055,0.881666666667,0.882916666667,0.000129449838187
0.884027777778,0.0582524271846,0.882916666667,0.885138888889,0.000129449838188
0.885416666667,0.233009708739,0.885138888889,0.885694444444,0.000129449838188
0.890833333333,0.0251902387824,0.885694444444,0.895972222222,0.000258899676375
0.901597222222,0.0115066522834,0.895972222222,0.907222222222,0.000129449838188
0.914791666667,0.038478667498,0.907222222222,0.922361111111,0.000582524271844
0.925208333333,0.0227326545111,0.922361111111,0.928055555556,0.000129449838188
0.928472222222,0.310679611651,0.928055555556,0.928888888889,0.000258899676376
0.929444444444,0.52427184466,0.928888888889,0.93,0.000582524271844
0.930763888889,0.169461606355,0.93,0.931527777778,0.000258899676376
0.933333333333,0.340552651232,0.931527777778,0.935138888889,0.00122977346278
0.940902777778,0.0224587671072,0.935138888889,0.946666666667,0.000258899676375
0.947430555556,0.0847308031776,0.946666666667,0.948194444444,0.000129449838188
0.948333333333,0.466019417476,0.948194444444,0.948472222222,0.000129449838188
0.951666666667,0.0911777121147,0.948472222222,0.954861111111,0.000582524271844
0.961041666667,0.0104723464602,0.954861111111,0.967222222222,0.000129449838188
0.967986111111,0.0847308031776,0.967222222222,0.96875,0.000129449838188
0.971319444444,0.0251902387823,0.96875,0.973888888889,0.000129449838187
0.978194444444,0.127779517695,0.973888888889,0.9825,0.0011003236246
0.982847222222,0.186407766991,0.9825,0.983194444444,0.000129449838188
0.986041666667,0.0227326545109,0.983194444444,0.988888888889,0.000129449838187
0.992291666667,0.0190212007133,0.988888888889,0.995694444444,0.000129449838188
1.00083333333,0.0125951193913,0.995694444444,1.00597222222,0.000129449838188
1.00701388889,0.0621359223296,1.00597222222,1.00805555556,0.000129449838187
1.01048611111,0.0266296809987,1.00805555556,1.01291666667,0.000129449838188
1.01666666667,0.0172599784251,1.01291666667,1.02041666667,0.000129449838188
1.02270833333,0.0564872021182,1.02041666667,1.025,0.000258899676375
1.02826388889,0.0198306135096,1.025,1.03152777778,0.000129449838188
1.03159722222,1.86407766988,1.03152777778,1.03166666667,0.000258899676375
1.03256944444,0.0716952949967,1.03166666667,1.03347222222,0.000129449838188
1.03569444444,0.174757281553,1.03347222222,1.03791666667,0.000776699029126
1.038125,0.310679611656,1.03791666667,1.03833333333,0.000129449838188
1.04006944444,0.0372815533981,1.03833333333,1.04180555556,0.000129449838188
1.04270833333,0.0716952949961,1.04180555556,1.04361111111,0.000129449838187
1.04708333333,0.0186407766991,1.04361111111,1.05055555556,0.000129449838188
1.05319444444,0.024527337762,1.05055555556,1.05583333333,0.000129449838188
1.06034722222,0.0788648244958,1.05583333333,1.06486111111,0.000711974110032
1.06548611111,0.2071197411,1.06486111111,1.06611111111,0.000258899676375
1.07326388889,0.0090489207277,1.06611111111,1.08041666667,0.000129449838188
1.08284722222,0.106518723995,1.08041666667,1.08527777778,0.000517799352751
1.09361111111,0.00776699029128,1.08527777778,1.10194444444,0.000129449838188
1.10291666667,0.066574202496,1.10194444444,1.10388888889,0.000129449838187
1.10631944444,0.0266296809987,1.10388888889,1.10875,0.000129449838188
1.11347222222,0.0616790405483,1.10875,1.11819444444,0.000582524271845
1.12208333333,0.108183079057,1.11819444444,1.12597222222,0.00084142394822
1.12763888889,0.0388349514563,1.12597222222,1.12930555556,0.000129449838188
1.13229166667,0.0216753217429,1.12930555556,1.13527777778,0.000129449838187
1.135625,0.186407766992,1.13527777778,1.13597222222,0.000129449838188
1.1375,0.0423654015887,1.13597222222,1.13902777778,0.000129449838188
1.14243055556,0.0570636021399,1.13902777778,1.14583333333,0.000388349514563
1.14652777778,0.0932038834946,1.14583333333,1.14722222222,0.000129449838187
1.14861111111,0.302912621359,1.14722222222,1.15,0.000841423948221
1.15694444444,0.00932038834946,1.15,1.16388888889,0.000129449838187
1.16409722222,0.310679611649,1.16388888889,1.16430555556,0.000129449838188
1.168125,0.0338923212709,1.16430555556,1.17194444444,0.000258899676375
1.17284722222,0.0716952949962,1.17194444444,1.17375,0.000129449838188
1.17555555556,0.0358476474982,1.17375,1.17736111111,0.000129449838188
1.18104166667,0.0175856383952,1.17736111111,1.18472222222,0.000129449838187
1.19270833333,0.0162093710427,1.18472222222,1.20069444444,0.000258899676376
1.205625,0.0131273075345,1.20069444444,1.21055555556,0.000129449838188
1.211875,0.196218702095,1.21055555556,1.21319444444,0.00051779935275
1.21625,0.0211827007944,1.21319444444,1.21930555556,0.000129449838188
1.22381944444,0.0573562359971,1.21930555556,1.22833333333,0.000517799352751
1.22972222222,0.18640776699,1.22833333333,1.23111111111,0.000517799352751
1.233125,0.144626715768,1.23111111111,1.23513888889,0.000582524271844
1.23583333333,0.0932038834953,1.23513888889,1.23652777778,0.000129449838188
1.23708333333,0.116504854369,1.23652777778,1.23763888889,0.000129449838188
1.23881944444,0.301541976014,1.23763888889,1.24,0.000711974110032
1.243125,0.0932038834952,1.24,1.24625,0.000582524271845
1.25048611111,0.0152793251631,1.24625,1.25472222222,0.000129449838187
1.25527777778,0.116504854369,1.25472222222,1.25583333333,0.000129449838188
1.25604166667,0.310679611649,1.25583333333,1.25625,0.000129449838188
1.26027777778,0.0883829929694,1.25625,1.26430555556,0.000711974110032
1.26479166667,0.133148404994,1.26430555556,1.26527777778,0.000129449838188
1.27319444444,0.0367910066428,1.26527777778,1.28111111111,0.000582524271845
1.28208333333,0.066574202496,1.28111111111,1.28305555556,0.000129449838187
1.28375,0.512621359227,1.28305555556,1.28444444444,0.000711974110033
1.28958333333,0.0125951193912,1.28444444444,1.29472222222,0.000129449838187
1.30611111111,0.0426237272082,1.29472222222,1.3175,0.000970873786408
1.31826388889,0.0847308031775,1.3175,1.31902777778,0.000129449838188
1.31958333333,0.233009708738,1.31902777778,1.32013888889,0.000258899676375
1.33743055556,0.00374312785122,1.32013888889,1.35472222222,0.000129449838188
1.36444444444,0.00665742024967,1.35472222222,1.37416666667,0.000129449838188
1.37444444444,0.233009708739,1.37416666667,1.37472222222,0.000129449838187
1.38388888889,0.0317740511915,1.37472222222,1.39305555556,0.000582524271845
1.39965277778,0.0441492079714,1.39305555556,1.40625,0.000582524271845
1.42680555556,0.00314877984779,1.40625,1.44736111111,0.000129449838187
1.45090277778,0.100513992005,1.44736111111,1.45444444444,0.000711974110033
1.45604166667,0.162093710426,1.45444444444,1.45763888889,0.000517799352751
1.45972222222,0.155339805825,1.45763888889,1.46180555556,0.000647249190938
1.46895833333,0.0407201432746,1.46180555556,1.47611111111,0.000582524271845
1.47819444444,0.139805825242,1.47611111111,1.48027777778,0.000582524271844
1.48145833333,0.109651627642,1.48027777778,1.48263888889,0.000258899676376
1.48486111111,0.0582524271844,1.48263888889,1.48708333333,0.000258899676375
1.49201388889,0.07220019144,1.48708333333,1.49694444444,0.000711974110033
1.49736111111,0.854368932031,1.49694444444,1.49777777778,0.000711974110032
1.49930555556,0.19064430715,1.49777777778,1.50083333333,0.000582524271845
1.50173611111,0.322628827482,1.50083333333,1.50263888889,0.000582524271844
1.50347222222,0.0776699029127,1.50263888889,1.50430555556,0.000129449838188
1.50506944444,0.466019417478,1.50430555556,1.50583333333,0.000711974110032
1.50888888889,0.0953221535747,1.50583333333,1.51194444444,0.000582524271845
1.51208333333,2.33009708736,1.51194444444,1.51222222222,0.000647249190938
1.51756944444,0.0242088009079,1.51222222222,1.52291666667,0.000258899676376
1.52604166667,0.0207119741101,1.52291666667,1.52916666667,0.000129449838188
1.56138888889,0.00903916973551,1.52916666667,1.59361111111,0.000582524271844
1.59458333333,0.36615811373,1.59361111111,1.59555555556,0.000711974110033
1.59576388889,0.62135922331,1.59555555556,1.59597222222,0.000258899676375
1.59694444444,0.133148404992,1.59597222222,1.59791666667,0.000258899676375
1.60506944444,0.00904892072771,1.59791666667,1.61222222222,0.000129449838188
1.61493055556,0.0238984316655,1.61222222222,1.61763888889,0.000129449838188
1.61916666667,0.0423654015885,1.61763888889,1.62069444444,0.000129449838187
1.62458333333,0.141470180305,1.62069444444,1.62847222222,0.0011003236246
1.629375,0.0716952949963,1.62847222222,1.63027777778,0.000129449838188
1.63361111111,0.0873786407767,1.63027777778,1.63694444444,0.000582524271844
1.63715277778,0.310679611649,1.63694444444,1.63736111111,0.000129449838188
1.63965277778,0.197705207414,1.63736111111,1.64194444444,0.000906148867314
1.64361111111,0.0388349514563,1.64194444444,1.64527777778,0.000129449838188
1.64645833333,0.0548258138204,1.64527777778,1.64763888889,0.000129449838187
1.65465277778,0.00922810727677,1.64763888889,1.66166666667,0.000129449838188
1.668125,0.0300657688694,1.66166666667,1.67458333333,0.000388349514563
1.67645833333,0.155339805825,1.67458333333,1.67833333333,0.000582524271845
1.67979166667,0.0443828016644,1.67833333333,1.68125,0.000129449838188
1.69361111111,0.00523617323004,1.68125,1.70597222222,0.000129449838187
1.70868055556,0.107542942494,1.70597222222,1.71138888889,0.000582524271845
1.71847222222,0.0365505425471,1.71138888889,1.72555555556,0.000517799352751
1.72638888889,0.388349514564,1.72555555556,1.72722222222,0.000647249190938
1.72881944444,0.0405234276066,1.72722222222,1.73041666667,0.000129449838188
1.73145833333,0.0621359223303,1.73041666667,1.7325,0.000129449838188
1.73402777778,0.0423654015884,1.7325,1.73555555556,0.000129449838187
1.738125,0.113356074521,1.73555555556,1.74069444444,0.000582524271845
1.74284722222,0.135295959912,1.74069444444,1.745,0.000582524271845
1.74520833333,2.01941747571,1.745,1.74541666667,0.00084142394822
1.74590277778,0.599167822469,1.74541666667,1.74638888889,0.000582524271844
1.74645833333,3.72815533978,1.74638888889,1.74652777778,0.000517799352751
1.74701388889,0.59916782247,1.74652777778,1.7475,0.000582524271845
1.74951388889,0.0321392701708,1.7475,1.75152777778,0.000129449838188
1.75465277778,0.0207119741099,1.75152777778,1.75777777778,0.000129449838187
1.75833333333,0.466019417476,1.75777777778,1.75888888889,0.000517799352751
1.76055555556,0.0388349514564,1.75888888889,1.76222222222,0.000129449838188
1.7675,0.0122636688809,1.76222222222,1.77277777778,0.000129449838187
1.78090277778,0.00796614388849,1.77277777778,1.78902777778,0.000129449838188
1.79166666667,0.13490035769,1.78902777778,1.79430555556,0.000711974110032
1.79534722222,0.0621359223303,1.79430555556,1.79638888889,0.000129449838188
1.79729166667,0.0716952949966,1.79638888889,1.79819444444,0.000129449838188
1.80701388889,0.0477027750172,1.79819444444,1.81583333333,0.00084142394822
1.81708333333,0.258899676375,1.81583333333,1.81833333333,0.000647249190938
1.81958333333,0.155339805826,1.81833333333,1.82083333333,0.000388349514564
1.82229166667,0.199722607489,1.82083333333,1.82375,0.000582524271844
1.825625,0.0345199568501,1.82375,1.8275,0.000129449838188
1.82840277778,0.0716952949962,1.8275,1.82930555556,0.000129449838188
1.83027777778,0.0665742024963,1.82930555556,1.83125,0.000129449838187
1.83201388889,0.0847308031775,1.83125,1.83277777778,0.000129449838188
1.83368055556,0.0716952949967,1.83277777778,1.83458333333,0.000129449838188
1.83506944444,0.133148404991,1.83458333333,1.83555555556,0.000129449838187
1.83875,0.0202617138034,1.83555555556,1.84194444444,0.000129449838188
1.84229166667,0.186407766989,1.84194444444,1.84263888889,0.000129449838188
1.84347222222,0.504854368931,1.84263888889,1.84430555556,0.00084142394822
1.84715277778,0.147762254322,1.84430555556,1.85,0.00084142394822
1.85173611111,0.149126213592,1.85,1.85347222222,0.000517799352751
1.85520833333,0.0372815533982,1.85347222222,1.85694444444,0.000129449838188
1.86256944444,0.051779935275,1.85694444444,1.86819444444,0.000582524271844
1.87590277778,0.0377853581737,1.86819444444,1.88361111111,0.000582524271845
1.88423611111,0.10355987055,1.88361111111,1.88486111111,0.000129449838188
1.89375,0.00728155339802,1.88486111111,1.90263888889,0.000129449838187
1.91013888889,0.0388349514563,1.90263888889,1.91763888889,0.000582524271845
1.91895833333,0.0490546755239,1.91763888889,1.92027777778,0.000129449838188
1.92263888889,0.123358081096,1.92027777778,1.925,0.000582524271844
1.92548611111,0.133148404994,1.925,1.92597222222,0.000129449838188
1.92826388889,0.0282436010592,1.92597222222,1.93055555556,0.000129449838188
1.93083333333,0.233009708739,1.93055555556,1.93111111111,0.000129449838187
1.93291666667,0.0358476474982,1.93111111111,1.93472222222,0.000129449838188
1.93701388889,0.0282436010592,1.93472222222,1.93930555556,0.000129449838188
1.94048611111,0.246716162193,1.93930555556,1.94166666667,0.000582524271844
1.94451388889,0.0227326545111,1.94166666667,1.94736111111,0.000129449838188
1.9525,0.0125951193913,1.94736111111,1.95763888889,0.000129449838188
1.96576388889,0.00796614388849,1.95763888889,1.97388888889,0.000129449838188
1.97430555556,1.16504854369,1.97388888889,1.97472222222,0.000970873786407
1.98201388889,0.00887656033289,1.97472222222,1.98930555556,0.000129449838188
1.99409722222,0.0135078092022,1.98930555556,1.99888888889,0.000129449838188
2.00208333333,0.0202617138032,1.99888888889,2.00527777778,0.000129449838187
2.008125,0.0227326545111,2.00527777778,2.01097222222,0.000129449838188
2.01201388889,0.279611650485,2.01097222222,2.01305555556,0.000582524271845
2.01666666667,0.017923823749,2.01305555556,2.02027777778,0.000129449838187
2.02847222222,0.0355438538753,2.02027777778,2.03666666667,0.000582524271845
2.03763888889,0.366158113732,2.03666666667,2.03861111111,0.000711974110032
2.04576388889,0.0090489207277,2.03861111111,2.05291666667,0.000129449838188
2.05409722222,0.0548258138208,2.05291666667,2.05527777778,0.000129449838188
2.05805555556,0.104854368932,2.05527777778,2.06083333333,0.000582524271845
2.06576388889,0.0590728839053,2.06083333333,2.07069444444,0.000582524271844
2.07333333333,0.13490035769,2.07069444444,2.07597222222,0.000711974110033
2.07958333333,0.017923823749,2.07597222222,2.08319444444,0.000129449838187
2.08604166667,0.1022969453,2.08319444444,2.08888888889,0.000582524271845
2.09229166667,0.0190212007134,2.08888888889,2.09569444444,0.000129449838188
2.09875,0.0211827007942,2.09569444444,2.10180555556,0.000129449838187
2.10833333333,0.00991530675483,2.10180555556,2.11486111111,0.000129449838188
2.11680555556,0.0332871012483,2.11486111111,2.11875,0.000129449838188
2.11944444444,0.419417475727,2.11875,2.12013888889,0.000582524271844
2.12972222222,0.00675390460111,2.12013888889,2.13930555556,0.000129449838188
2.14006944444,0.254192409533,2.13930555556,2.14083333333,0.000388349514563
2.14229166667,0.0443828016644,2.14083333333,2.14375,0.000129449838188
2.14618055556,0.0266296809987,2.14375,2.14861111111,0.000129449838188
2.15284722222,0.0611173006525,2.14861111111,2.15708333333,0.00051779935275
2.17430555556,0.0150328844347,2.15708333333,2.19152777778,0.000517799352751
2.19159722222,0.932038834948,2.19152777778,2.19166666667,0.000129449838188
2.194375,0.0955937266618,2.19166666667,2.19708333333,0.000517799352751
2.20493055556,0.0618609846207,2.19708333333,2.21277777778,0.000970873786408
2.21298611111,0.310679611654,2.21277777778,2.21319444444,0.000129449838187
2.215,0.161314413741,2.21319444444,2.21680555556,0.000582524271845
2.21722222222,0.854368932042,2.21680555556,2.21763888889,0.000711974110032
2.22090277778,0.109068374303,2.21763888889,2.22416666667,0.000711974110033
2.22486111111,0.512621359223,2.22416666667,2.22555555556,0.000711974110032
2.22694444444,0.0932038834953,2.22555555556,2.22833333333,0.000258899676375
2.22881944444,0.399445214976,2.22833333333,2.22930555556,0.000388349514563
2.23416666667,0.0133148404993,2.22930555556,2.23902777778,0.000129449838188
2.23986111111,0.0776699029131,2.23902777778,2.24069444444,0.000129449838188
2.24555555556,0.0599167822469,2.24069444444,2.25041666667,0.000582524271845
2.25909722222,0.00745631067957,2.25041666667,2.26777777778,0.000129449838187
2.26923611111,0.266296809987,2.26777777778,2.27069444444,0.000776699029126
2.28118055556,0.0277759917701,2.27069444444,2.29166666667,0.000582524271845
2.29236111111,0.605825242718,2.29166666667,2.29305555556,0.00084142394822
2.293125,0.932038835013,2.29305555556,2.29319444444,0.000129449838188
2.29638888889,0.0202617138033,2.29319444444,2.29958333333,0.000129449838188
2.30895833333,0.037971952535,2.29958333333,2.31833333333,0.000711974110032
2.32770833333,0.00690399137003,2.31833333333,2.33708333333,0.000129449838188
2.33777777778,0.37281553398,2.33708333333,2.33847222222,0.00051779935275
2.34347222222,0.0388349514564,2.33847222222,2.34847222222,0.000388349514564
2.34972222222,0.284789644013,2.34847222222,2.35097222222,0.000711974110032
2.36479166667,0.0140508367078,2.35097222222,2.37861111111,0.000388349514563
2.38909722222,0.00617244261559,2.37861111111,2.39958333333,0.000129449838188
2.40590277778,0.0102421849994,2.39958333333,2.41222222222,0.000129449838187
2.41256944444,1.21165048543,2.41222222222,2.41291666667,0.000841423948221
2.41611111111,0.12157028282,2.41291666667,2.41930555556,0.000776699029126
2.42465277778,0.0544698020426,2.41930555556,2.43,0.000582524271844
2.43673611111,0.038434591132,2.43,2.44347222222,0.000517799352751
2.44701388889,0.082238720731,2.44347222222,2.45055555556,0.000582524271845
2.45111111111,0.116504854369,2.45055555556,2.45166666667,0.000129449838188
2.45458333333,0.144244105409,2.45166666667,2.4575,0.00084142394822
2.46291666667,0.0119492158326,2.4575,2.46833333333,0.000129449838187
2.47902777778,0.0272349010213,2.46833333333,2.48972222222,0.000582524271845
2.49375,0.0160696350854,2.48972222222,2.49777777778,0.000129449838188
2.50541666667,0.0254192409532,2.49777777778,2.51305555556,0.000388349514563
2.51958333333,0.00991530675475,2.51305555556,2.52611111111,0.000129449838187
2.526875,0.381288614298,2.52611111111,2.52763888889,0.000582524271845
2.53284722222,0.012427184466,2.52763888889,2.53805555556,0.000129449838188
2.54819444444,0.00638382763667,2.53805555556,2.55833333333,0.000129449838188
2.56340277778,0.0127676552732,2.55833333333,2.56847222222,0.000129449838187
2.58256944444,0.0229566215505,2.56847222222,2.59666666667,0.000647249190939
2.60180555556,0.0377853581737,2.59666666667,2.60694444444,0.000388349514563
2.60819444444,0.0517799352752,2.60694444444,2.60944444444,0.000129449838188
2.61138888889,0.0332871012481,2.60944444444,2.61333333333,0.000129449838187
2.61694444444,0.0358476474982,2.61333333333,2.62055555556,0.000258899676376
2.62194444444,0.0466019417475,2.62055555556,2.62333333333,0.000129449838187
2.62611111111,0.116504854369,2.62333333333,2.62888888889,0.000647249190939
2.62972222222,0.233009708737,2.62888888889,2.63055555556,0.000388349514563
2.630625,0.932038835013,2.63055555556,2.63069444444,0.000129449838188
2.63097222222,0.233009708735,2.63069444444,2.63125,0.000129449838187
2.63236111111,0.0582524271847,2.63125,2.63347222222,0.000129449838188
2.63354166667,0.932038834948,2.63347222222,2.63361111111,0.000129449838188
2.634375,0.169461606354,2.63361111111,2.63513888889,0.000258899676375
2.63541666667,0.466019417482,2.63513888889,2.63569444444,0.000258899676376
2.63708333333,0.0466019417473,2.63569444444,2.63847222222,0.000129449838187
2.64326388889,0.0135078092022,2.63847222222,2.64805555556,0.000129449838188
2.65743055556,0.0310679611651,2.64805555556,2.66680555556,0.000582524271845
2.67083333333,0.0883829929695,2.66680555556,2.67486111111,0.000711974110032
2.67590277778,0.279611650486,2.67486111111,2.67694444444,0.000582524271845
2.67784722222,0.215085884988,2.67694444444,2.67875,0.000388349514563
2.68729166667,0.022732654511,2.67875,2.69583333333,0.000388349514563
2.69659722222,0.0847308031775,2.69583333333,2.69736111111,0.000129449838188
2.70041666667,0.0635481023831,2.69736111111,2.70347222222,0.000388349514563
2.70638888889,0.022191400832,2.70347222222,2.70930555556,0.000129449838187
2.71090277778,0.222878851837,2.70930555556,2.7125,0.000711974110033
2.72930555556,0.00385140014444,2.7125,2.74611111111,0.000129449838188
2.74715277778,0.0621359223299,2.74611111111,2.74819444444,0.000129449838187
2.75513888889,0.0559223300971,2.74819444444,2.76208333333,0.000776699029126
2.76805555556,0.0596071347934,2.76208333333,2.77402777778,0.000711974110033
2.77506944444,0.279611650486,2.77402777778,2.77611111111,0.000582524271844
2.77736111111,0.0517799352752,2.77611111111,2.77861111111,0.000129449838188
2.78645833333,0.00824813128277,2.77861111111,2.79430555556,0.000129449838188
2.79909722222,0.0607851414099,2.79430555556,2.80388888889,0.000582524271845
2.81055555556,0.0631067961165,2.80388888889,2.81722222222,0.00084142394822
2.823125,0.0493432324385,2.81722222222,2.82902777778,0.000582524271844
2.83673611111,0.0461821044346,2.82902777778,2.84444444444,0.000711974110033
2.84527777778,0.0776699029121,2.84444444444,2.84611111111,0.000129449838187
2.84625,0.466019417473,2.84611111111,2.84638888889,0.000129449838188
2.84861111111,0.116504854369,2.84638888889,2.85083333333,0.000517799352751
2.85819444444,0.0395676863894,2.85083333333,2.86555555556,0.000582524271844
2.87104166667,0.0530908197125,2.86555555556,2.87652777778,0.000582524271845
2.88243055556,0.0438606510566,2.87652777778,2.88833333333,0.000517799352751
2.89736111111,0.00716952949964,2.88833333333,2.90638888889,0.000129449838188
2.909375,0.021675321743,2.90638888889,2.91236111111,0.000129449838187
2.91479166667,0.106518723995,2.91236111111,2.91722222222,0.000517799352751
2.92041666667,0.0202617138033,2.91722222222,2.92361111111,0.000129449838188
2.92493055556,0.220746039857,2.92361111111,2.92625,0.000582524271845
2.92673611111,0.732316227463,2.92625,2.92722222222,0.000711974110032
2.92819444444,0.36615811373,2.92722222222,2.92916666667,0.000711974110032
2.93208333333,0.0443828016645,2.92916666667,2.935,0.000258899676376
2.93680555556,0.161314413741,2.935,2.93861111111,0.000582524271844
2.93868055556,0.932038834944,2.93861111111,2.93875,0.000129449838188
2.95215277778,0.0144876502842,2.93875,2.96555555556,0.000388349514563
2.96597222222,0.621359223304,2.96555555556,2.96638888889,0.000517799352751
2.97131944444,0.0131273075346,2.96638888889,2.97625,0.000129449838188
2.98201388889,0.0505322259913,2.97625,2.98777777778,0.000582524271844
2.99319444444,0.0477968633309,2.98777777778,2.99861111111,0.000517799352751
3.00020833333,0.0405234276066,2.99861111111,3.00180555556,0.000129449838188
3.00708333333,0.0122636688809,3.00180555556,3.01236111111,0.000129449838187
3.02138888889,0.0286781179985,3.01236111111,3.03041666667,0.000517799352751
3.04083333333,0.00621359223303,3.03041666667,3.05125,0.000129449838188
3.05430555556,0.0423654015886,3.05125,3.05736111111,0.000258899676375
3.06097222222,0.0537714712473,3.05736111111,3.06458333333,0.000388349514564
3.06548611111,0.394324122478,3.06458333333,3.06638888889,0.000711974110032
3.066875,0.59916782247,3.06638888889,3.06736111111,0.000582524271845
3.06930555556,0.0998613037447,3.06736111111,3.07125,0.000388349514563
3.08479166667,0.00477968633306,3.07125,3.09833333333,0.000129449838187
3.10138888889,0.0847308031775,3.09833333333,3.10444444444,0.000517799352751
3.10972222222,0.0490546755238,3.10444444444,3.115,0.000517799352751
3.12333333333,0.0427184466019,3.115,3.13166666667,0.000711974110032
3.13583333333,0.100970873786,3.13166666667,3.14,0.00084142394822
3.14340277778,0.104616603923,3.14,3.14680555556,0.000711974110033
3.16354166667,0.00773476211577,3.14680555556,3.18027777778,0.000258899676375
3.18069444444,0.699029126217,3.18027777778,3.18111111111,0.000582524271845
3.19895833333,0.01994635639,3.18111111111,3.21680555556,0.000711974110032
3.22048611111,0.0879281919766,3.21680555556,3.22416666667,0.000647249190939
3.22590277778,0.0372815533979,3.22416666667,3.22763888889,0.000129449838187
3.23791666667,0.00629755969563,3.22763888889,3.24819444444,0.000129449838188
3.25493055556,0.0432389150235,3.24819444444,3.26166666667,0.000582524271845
3.26236111111,0.419417475727,3.26166666667,3.26305555556,0.000582524271844
3.26798611111,0.0131273075346,3.26305555556,3.27291666667,0.000129449838188
3.27875,0.0110957004161,3.27291666667,3.28458333333,0.000129449838188
3.30083333333,0.017923823749,3.28458333333,3.31708333333,0.000582524271844
3.320625,0.0182752712736,3.31708333333,3.32416666667,0.000129449838188
3.32520833333,0.248543689321,3.32416666667,3.32625,0.000517799352751
3.32638888889,0.466019417473,3.32625,3.32652777778,0.000129449838188
3.32777777778,0.233009708738,3.32652777778,3.32902777778,0.000582524271844
3.33479166667,0.0898350684291,3.32902777778,3.34055555556,0.0010355987055
3.353125,0.0154481574854,3.34055555556,3.36569444444,0.000388349514563
3.36652777778,0.233009708737,3.36569444444,3.36736111111,0.000388349514563
3.36958333333,0.0291262135923,3.36736111111,3.37180555556,0.000129449838188
3.40861111111,0.00703425535813,3.37180555556,3.44541666667,0.000517799352751
3.45326388889,0.00824813128271,3.44541666667,3.46111111111,0.000129449838187
3.46423611111,0.0621359223301,3.46111111111,3.46736111111,0.000388349514563
3.46854166667,0.246716162193,3.46736111111,3.46972222222,0.000582524271845
3.48763888889,0.0162564913073,3.46972222222,3.50555555556,0.000582524271845
3.50854166667,0.14088959133,3.50555555556,3.51152777778,0.00084142394822
3.515,0.0745631067962,3.51152777778,3.51847222222,0.000517799352751
3.51951388889,0.372815533979,3.51847222222,3.52055555556,0.000776699029126
3.528125,0.038478667498,3.52055555556,3.53569444444,0.000582524271845
3.53729166667,0.0405234276063,3.53569444444,3.53888888889,0.000129449838187
3.55833333333,0.0216366158114,3.53888888889,3.57777777778,0.00084142394822
3.58604166667,0.0391612955862,3.57777777778,3.59430555556,0.000647249190939
3.59527777778,0.299583911235,3.59430555556,3.59625,0.000582524271845
3.59645833333,0.932038834944,3.59625,3.59666666667,0.000388349514563
3.59881944444,0.0901973066083,3.59666666667,3.60097222222,0.000388349514563
3.60173611111,0.508384819063,3.60097222222,3.6025,0.000776699029126
3.61895833333,0.0176969399041,3.6025,3.63541666667,0.000582524271845
3.63875,0.0776699029126,3.63541666667,3.64208333333,0.00051779935275
3.64423611111,0.150328844347,3.64208333333,3.64638888889,0.000647249190939
3.64708333333,0.0932038834953,3.64638888889,3.64777777778,0.000129449838188
3.66152777778,0.0211827007943,3.64777777778,3.67527777778,0.000582524271844
3.67909722222,0.0169461606355,3.67527777778,3.68291666667,0.000129449838188
3.68305555556,0.466019417489,3.68291666667,3.68319444444,0.000129449838188
3.68333333333,0.46601941747,3.68319444444,3.68347222222,0.000129449838187
3.68361111111,0.466019417473,3.68347222222,3.68375,0.000129449838188
3.68388888889,0.466019417473,3.68375,3.68402777778,0.000129449838188
3.68416666667,0.466019417469,3.68402777778,3.68430555556,0.000129449838187
3.68451388889,0.310679611656,3.68430555556,3.68472222222,0.000129449838188
3.69979166667,0.0042951098385,3.68472222222,3.71486111111,0.000129449838188
3.73618055556,0.0166977641441,3.71486111111,3.7575,0.000711974110032
3.76097222222,0.0838834951457,3.7575,3.76444444444,0.000582524271845
3.76888888889,0.0800970873786,3.76444444444,3.77333333333,0.000711974110032
3.78277777778,0.0274129069103,3.77333333333,3.79222222222,0.000517799352751
3.79638888889,0.0155339805826,3.79222222222,3.80055555556,0.000129449838188
3.80090277778,0.18640776699,3.80055555556,3.80125,0.000129449838187
3.80472222222,0.0186407766991,3.80125,3.80819444444,0.000129449838188
3.81083333333,0.0735820132856,3.80819444444,3.81347222222,0.000388349514563
3.81777777778,0.0150328844347,3.81347222222,3.82208333333,0.000129449838188
3.82215277778,0.932038834945,3.82208333333,3.82222222222,0.000129449838188
3.82388888889,0.213592233009,3.82222222222,3.82555555556,0.000711974110032
3.82854166667,0.0650259652292,3.82555555556,3.83152777778,0.000388349514563
3.835,0.139805825243,3.83152777778,3.83847222222,0.000970873786408
3.84180555556,0.0873786407767,3.83847222222,3.84513888889,0.000582524271845
3.84826388889,0.0207119741099,3.84513888889,3.85138888889,0.000129449838187
3.85340277778,0.0321392701708,3.85138888889,3.85541666667,0.000129449838188
3.85798611111,0.0251902387825,3.85541666667,3.86055555556,0.000129449838188
3.86416666667,0.0985810306198,3.86055555556,3.86777777778,0.000711974110032
3.868125,0.186407766992,3.86777777778,3.86847222222,0.000129449838188
3.87111111111,0.515074092999,3.86847222222,3.87375,0.00271844660194
3.885,0.0258899676375,3.87375,3.89625,0.000582524271844
3.89659722222,0.186407766992,3.89625,3.89694444444,0.000129449838188
3.90340277778,0.0551205762605,3.89694444444,3.90986111111,0.000711974110032
3.91527777778,0.0477968633309,3.90986111111,3.92069444444,0.000517799352751
3.93090277778,0.02853180107,3.92069444444,3.94111111111,0.000582524271845
3.94125,2.09708737862,3.94111111111,3.94138888889,0.000582524271844
3.95180555556,0.00621359223302,3.94138888889,3.96222222222,0.000129449838188
3.96326388889,0.279611650485,3.96222222222,3.96430555556,0.000582524271845
3.97048611111,0.0575979055307,3.96430555556,3.97666666667,0.000711974110032
3.97875,0.0621359223303,3.97666666667,3.98083333333,0.000258899676376
3.98590277778,0.0574544487298,3.98083333333,3.99097222222,0.000582524271844
3.99805555556,0.0182752712736,3.99097222222,4.00513888889,0.000258899676376
4.03222222222,0.00238984316653,4.00513888889,4.05930555556,0.000129449838187
4.05965277778,0.186407766992,4.05930555556,4.06,0.000129449838188
4.06159722222,0.0405234276067,4.06,4.06319444444,0.000129449838188
4.06576388889,0.113356074521,4.06319444444,4.06833333333,0.000582524271844
4.06923611111,0.0716952949962,4.06833333333,4.07013888889,0.000129449838188
4.07027777778,0.466019417472,4.07013888889,4.07041666667,0.000129449838188
4.07333333333,0.0665742024965,4.07041666667,4.07625,0.000388349514563
4.09090277778,0.0198776054848,4.07625,4.10555555556,0.000582524271845
4.10701388889,0.0443828016642,4.10555555556,4.10847222222,0.000129449838187
4.11298611111,0.0143390589993,4.10847222222,4.1175,0.000129449838188
4.11916666667,0.0388349514564,4.1175,4.12083333333,0.000129449838188
4.12958333333,0.0332871012482,4.12083333333,4.13833333333,0.000582524271844
4.16173611111,0.00276569387227,4.13833333333,4.18513888889,0.000129449838188
4.19916666667,0.00461405363839,4.18513888889,4.21319444444,0.000129449838188
4.21368055556,0.732316227456,4.21319444444,4.21416666667,0.000711974110032
4.2225,0.0155339805825,4.21416666667,4.23083333333,0.000258899676375
4.23986111111,0.0322628827483,4.23083333333,4.24888888889,0.000582524271845
4.25395833333,0.0127676552733,4.24888888889,4.25902777778,0.000129449838188
4.26020833333,0.109651627641,4.25902777778,4.26138888889,0.000258899676375
4.26416666667,0.0233009708739,4.26138888889,4.26694444444,0.000129449838188
4.26854166667,0.182355424229,4.26694444444,4.27013888889,0.000582524271845
4.29097222222,0.00310679611649,4.27013888889,4.31180555556,0.000129449838187
4.31472222222,0.110957004161,4.31180555556,4.31763888889,0.000647249190939
4.32027777778,0.220746039857,4.31763888889,4.32291666667,0.00116504854369
4.32638888889,0.102524271845,4.32291666667,4.32986111111,0.000711974110033
4.34604166667,0.0260010833785,4.32986111111,4.36222222222,0.00084142394822
4.36909722222,0.00941453368632,4.36222222222,4.37597222222,0.000129449838187
4.38270833333,0.0480432389151,4.37597222222,4.38944444444,0.000647249190939
4.39409722222,0.0139110273873,4.38944444444,4.39875,0.000129449838187
4.39909722222,0.186407766992,4.39875,4.39944444444,0.000129449838188
4.40319444444,0.0345199568501,4.39944444444,4.40694444444,0.000258899676376
4.41520833333,0.0234967773517,4.40694444444,4.42347222222,0.000388349514563
4.42381944444,1.02524271844,4.42347222222,4.42416666667,0.000711974110032
4.42881944444,0.0695551369368,4.42416666667,4.43347222222,0.000647249190939
4.44152777778,0.036156678942,4.43347222222,4.44958333333,0.000582524271844
4.45618055556,0.0441492079714,4.44958333333,4.46277777778,0.000582524271845
4.46354166667,0.254192409532,4.46277777778,4.46430555556,0.000388349514563
4.47027777778,0.0108376608716,4.46430555556,4.47625,0.000129449838188
4.47736111111,0.174757281554,4.47625,4.47847222222,0.000388349514563
4.48361111111,0.0377853581737,4.47847222222,4.48875,0.000388349514563
4.48972222222,0.19972260749,4.48875,4.49069444444,0.000388349514563
4.49868055556,0.0364710848459,4.49069444444,4.50666666667,0.000582524271845
4.51444444444,0.0416088765603,4.50666666667,4.52222222222,0.000647249190938
4.53625,0.00922810727677,4.52222222222,4.55027777778,0.000258899676376
4.55173611111,0.19972260749,4.55027777778,4.55319444444,0.000582524271844
4.55868055556,0.0707877596165,4.55319444444,4.56416666667,0.000776699029126
4.56451388889,0.186407766992,4.56416666667,4.56486111111,0.000129449838188
4.57854166667,0.0212902271943,4.56486111111,4.59222222222,0.000582524271845
4.59930555556,0.0091376356368,4.59222222222,4.60638888889,0.000129449838188
4.60645833333,5.12621359221,4.60638888889,4.60652777778,0.000711974110032
4.60854166667,0.20890525611,4.60652777778,4.61055555556,0.00084142394822
4.61229166667,0.111844660194,4.61055555556,4.61402777778,0.000388349514563
4.62083333333,0.0665742024965,4.61402777778,4.62763888889,0.000906148867314
4.63180555556,0.0155339805826,4.62763888889,4.63597222222,0.000129449838188
4.63618055556,1.39805825242,4.63597222222,4.63638888889,0.000582524271844
4.64944444444,0.0148729601322,4.63638888889,4.6625,0.000388349514563
4.66430555556,0.0716952949964,4.6625,4.66611111111,0.000258899676376
4.68895833333,0.0127482515419,4.66611111111,4.71180555556,0.000582524271845
4.7175,0.1022969453,4.71180555556,4.72319444444,0.00116504854369
4.72520833333,0.0321392701708,4.72319444444,4.72722222222,0.000129449838188
4.73138888889,0.031067961165,4.72722222222,4.73555555556,0.000258899676375
4.73611111111,0.233009708738,4.73555555556,4.73666666667,0.000258899676375
4.73708333333,0.310679611652,4.73666666667,4.7375,0.000258899676376
4.74694444444,0.0376927470017,4.7375,4.75638888889,0.000711974110032
4.77680555556,0.0126808004755,4.75638888889,4.79722222222,0.000517799352751
4.80256944444,0.0544698020426,4.79722222222,4.80791666667,0.000582524271845
4.813125,0.012427184466,4.80791666667,4.81833333333,0.000129449838187
4.82041666667,0.139805825243,4.81833333333,4.8225,0.000582524271845
4.83409722222,0.0223242834719,4.8225,4.84569444444,0.000517799352751
4.85041666667,0.185037121645,4.84569444444,4.85513888889,0.00174757281553
4.85618055556,0.0621359223298,4.85513888889,4.85722222222,0.000129449838187
4.85777777778,0.116504854369,4.85722222222,4.85833333333,0.000129449838188
4.85888888889,0.349514563107,4.85833333333,4.85944444444,0.000388349514563
4.87694444444,0.0221914008322,4.85944444444,4.89444444444,0.000776699029126
4.89527777778,0.0776699029127,4.89444444444,4.89611111111,0.000129449838188
4.89756944444,0.0443828016644,4.89611111111,4.89902777778,0.000129449838188
4.904375,0.012104400454,4.89902777778,4.90972222222,0.000129449838188
4.91,0.233009708735,4.90972222222,4.91027777778,0.000129449838187
4.91402777778,0.0862998921252,4.91027777778,4.91777777778,0.000647249190939
4.91798611111,0.310679611654,4.91777777778,4.91819444444,0.000129449838187
4.92576388889,0.0470294824976,4.91819444444,4.93333333333,0.000711974110033
4.94173611111,0.0154056005777,4.93333333333,4.95013888889,0.000258899676375
4.95388888889,0.0172599784251,4.95013888889,4.95763888889,0.000129449838188
4.95944444444,0.161314413742,4.95763888889,4.96125,0.000582524271845
4.96784722222,0.0441492079713,4.96125,4.97444444444,0.000582524271844
4.99138888889,0.0267388190355,4.97444444444,5.00833333333,0.000906148867314
5.02631944444,0.0179930277018,5.00833333333,5.04430555556,0.000647249190939
5.04715277778,0.113663272555,5.04430555556,5.05,0.000647249190938
5.053125,0.0207119741101,5.05,5.05625,0.000129449838188
5.05840277778,0.135295959912,5.05625,5.06055555556,0.000582524271845
5.064375,0.118623124448,5.06055555556,5.06819444444,0.000906148867313
5.07909722222,0.0178096592666,5.06819444444,5.09,0.000388349514564
5.09069444444,0.18640776699,5.09,5.09138888889,0.000258899676375
5.09951388889,0.0278815036097,5.09138888889,5.10763888889,0.000453074433657
5.11048611111,0.0227326545111,5.10763888889,5.11333333333,0.000129449838188
5.12104166667,0.00839674626078,5.11333333333,5.12875,0.000129449838187
5.13430555556,0.104854368932,5.12875,5.13986111111,0.00116504854369
5.14097222222,0.174757281554,5.13986111111,5.14208333333,0.000388349514563
5.14284722222,0.338923212709,5.14208333333,5.14361111111,0.000517799352751
5.15215277778,0.00757755150363,5.14361111111,5.16069444444,0.000129449838187
5.16243055556,0.111844660194,5.16069444444,5.16416666667,0.000388349514563
5.16708333333,0.110957004161,5.16416666667,5.17,0.000647249190939
5.17659722222,0.0196218702095,5.17,5.18319444444,0.000258899676375
5.19201388889,0.0073388884642,5.18319444444,5.20083333333,0.000129449838188
5.20444444444,0.0179238237491,5.20083333333,5.20805555556,0.000129449838188
5.21020833333,0.0300657688693,5.20805555556,5.21236111111,0.000129449838187
5.21388888889,0.317740511915,5.21236111111,5.21541666667,0.000970873786408
5.21770833333,0.0282436010592,5.21541666667,5.22,0.000129449838188
5.23020833333,0.02853180107,5.22,5.24041666667,0.000582524271845
5.24777777778,0.026378457593,5.24041666667,5.25513888889,0.000388349514563
5.25979166667,0.0139110273873,5.25513888889,5.26444444444,0.000129449838187
5.26666666667,0.233009708738,5.26444444444,5.26888888889,0.0010355987055
5.29256944444,0.0150328844347,5.26888888889,5.31625,0.000711974110032
5.32222222222,0.0596071347935,5.31625,5.32819444444,0.000711974110033
5.33826388889,0.0192835621024,5.32819444444,5.34833333333,0.000388349514563
5.35680555556,0.00763966258159,5.34833333333,5.36527777778,0.000129449838188
5.36965277778,0.0665742024965,5.36527777778,5.37402777778,0.000582524271844
5.37708333333,0.116504854369,5.37402777778,5.38013888889,0.000711974110033
5.38347222222,0.106796116505,5.38013888889,5.38680555556,0.000711974110032
5.38930555556,0.336569579288,5.38680555556,5.39180555556,0.00168284789644
5.39784722222,0.0428523602277,5.39180555556,5.40388888889,0.000517799352751
5.41506944444,0.0231562443466,5.40388888889,5.42625,0.000517799352751
5.43416666667,0.0245273377619,5.42625,5.44208333333,0.000388349514563
5.44277777778,0.37281553398,5.44208333333,5.44347222222,0.000517799352751
5.44680555556,0.116504854369,5.44347222222,5.45013888889,0.000776699029126
5.45152777778,0.209708737864,5.45013888889,5.45291666667,0.000582524271844
5.45708333333,0.132038834952,5.45291666667,5.46125,0.0011003236246
5.46173611111,0.732316227463,5.46125,5.46222222222,0.000711974110032
5.46770833333,0.135676539265,5.46222222222,5.47319444444,0.00148867313916
5.47763888889,0.203883495146,5.47319444444,5.48208333333,0.00181229773463
5.48451388889,0.119833564494,5.48208333333,5.48694444444,0.000582524271844
5.48722222222,1.04854368931,5.48694444444,5.4875,0.000582524271845
5.489375,0.189859762675,5.4875,5.49125,0.000711974110032
5.49222222222,0.266296809987,5.49125,5.49319444444,0.000517799352751
5.49659722222,0.104616603923,5.49319444444,5.5,0.000711974110033
5.50298611111,0.0975389478437,5.5,5.50597222222,0.000582524271844
5.50729166667,0.245273377619,5.50597222222,5.50861111111,0.000647249190939
5.51125,0.0490546755237,5.50861111111,5.51388888889,0.000258899676375
5.52076388889,0.0188290673728,5.51388888889,5.52763888889,0.000258899676376
5.52784722222,0.621359223295,5.52763888889,5.52805555556,0.000258899676375
5.52909722222,0.279611650486,5.52805555556,5.53013888889,0.000582524271845
5.53354166667,0.0760848028531,5.53013888889,5.53694444444,0.00051779935275
5.54548611111,0.0303102060147,5.53694444444,5.55402777778,0.000517799352751
5.55493055556,0.322628827484,5.55402777778,5.55583333333,0.000582524271845
5.55708333333,0.2071197411,5.55583333333,5.55833333333,0.000517799352751
5.57138888889,0.0148729601322,5.55833333333,5.58444444444,0.000388349514563
5.60034722222,0.0122101157417,5.58444444444,5.61625,0.000388349514563
5.62152777778,0.012263668881,5.61625,5.62680555556,0.000129449838188
5.62916666667,0.0274129069102,5.62680555556,5.63152777778,0.000129449838187
5.63708333333,0.0116504854369,5.63152777778,5.64263888889,0.000129449838188
5.65340277778,0.00601315377389,5.64263888889,5.66416666667,0.000129449838188
5.675625,0.0056487202118,5.66416666667,5.68708333333,0.000129449838187
5.69041666667,0.0873786407767,5.68708333333,5.69375,0.000582524271845
5.71284722222,0.0152515445719,5.69375,5.73194444444,0.000582524271845
5.73673611111,0.0135078092021,5.73194444444,5.74152777778,0.000129449838187
5.74548611111,0.0817577925397,5.74152777778,5.74944444444,0.000647249190939
5.750625,0.109651627641,5.74944444444,5.75180555556,0.000258899676375
5.75493055556,0.0932038834952,5.75180555556,5.75805555556,0.000582524271845
5.766875,0.0330249980889,5.75805555556,5.77569444444,0.000582524271845
5.78333333333,0.0466019417475,5.77569444444,5.79097222222,0.000711974110032
5.79555555556,0.0917917034422,5.79097222222,5.80013888889,0.00084142394822
5.80236111111,0.116504854369,5.80013888889,5.80458333333,0.000517799352751
5.80722222222,0.110373019928,5.80458333333,5.80986111111,0.000582524271845
5.81006944444,0.310679611646,5.80986111111,5.81027777778,0.000129449838187
5.81743055556,0.00904892072771,5.81027777778,5.82458333333,0.000129449838188
5.83743055556,0.020152191026,5.82458333333,5.85027777778,0.000517799352751
5.85944444444,0.0282436010591,5.85027777778,5.86861111111,0.000517799352751
5.87166666667,0.116504854369,5.86861111111,5.87472222222,0.000711974110032
5.89048611111,0.018476540781,5.87472222222,5.90625,0.000582524271845
5.90951388889,0.0198306135095,5.90625,5.91277777778,0.000129449838187
5.91979166667,0.00922810727677,5.91277777778,5.92680555556,0.000129449838188
5.93611111111,0.020866541081,5.92680555556,5.94541666667,0.000388349514563
5.94756944444,0.135295959913,5.94541666667,5.94972222222,0.000582524271845
5.95319444444,0.0838834951455,5.94972222222,5.95666666667,0.000582524271844
5.95680555556,1.86407766995,5.95666666667,5.95694444444,0.000517799352751
5.96034722222,0.0570636021398,5.95694444444,5.96375,0.000388349514563
5.96506944444,0.269800715381,5.96375,5.96638888889,0.000711974110033
5.96729166667,0.143390589993,5.96638888889,5.96819444444,0.000258899676375
5.96861111111,0.854368932032,5.96819444444,5.96902777778,0.000711974110032
5.97506944444,0.0107130900569,5.96902777778,5.98111111111,0.000129449838188
5.98291666667,0.0716952949965,5.98111111111,5.98472222222,0.000258899676376
5.98486111111,2.56310679609,5.98472222222,5.985,0.000711974110032
5.98604166667,0.186407766991,5.985,5.98708333333,0.000388349514563
5.99541666667,0.0466019417475,5.98708333333,6.00375,0.000776699029126
6.01909722222,0.0231955366165,6.00375,6.03444444444,0.000711974110033
6.03888888889,0.0800970873786,6.03444444444,6.04333333333,0.000711974110032
6.04875,0.0477968633308,6.04333333333,6.05416666667,0.000517799352751
6.068125,0.0139110273873,6.05416666667,6.08208333333,0.000388349514563
6.08611111111,0.0321392701707,6.08208333333,6.09013888889,0.000258899676375
6.11375,0.00274129069104,6.09013888889,6.13736111111,0.000129449838188
6.14409722222,0.0432389150236,6.13736111111,6.15083333333,0.000582524271845
6.15833333333,0.0258899676375,6.15083333333,6.16583333333,0.000388349514563
6.17479166667,0.0325129826145,6.16583333333,6.18375,0.000582524271844
6.19638888889,0.0204843699989,6.18375,6.20902777778,0.000517799352751
6.20965277778,0.10355987055,6.20902777778,6.21027777778,0.000129449838188
6.21243055556,0.0901973066083,6.21027777778,6.21458333333,0.000388349514563
6.218125,0.0548258138206,6.21458333333,6.22166666667,0.000388349514563
6.22291666667,0.388349514563,6.22166666667,6.22416666667,0.000970873786408
6.22743055556,0.0793224540385,6.22416666667,6.23069444444,0.000517799352751
6.23229166667,0.222878851836,6.23069444444,6.23388888889,0.000711974110032
6.24361111111,0.019972260749,6.23388888889,6.25333333333,0.000388349514563
6.28055555556,0.0106994254012,6.25333333333,6.30777777778,0.000582524271845
6.31694444444,0.0070609002648,6.30777777778,6.32611111111,0.000129449838188
6.32645833333,0.186407766988,6.32611111111,6.32680555556,0.000129449838187
6.32708333333,0.233009708741,6.32680555556,6.32736111111,0.000129449838188
6.33069444444,0.0873786407767,6.32736111111,6.33402777778,0.000582524271845
6.37784722222,0.0014770821473,6.33402777778,6.42166666667,0.000129449838187
6.42729166667,0.0115066522834,6.42166666667,6.43291666667,0.000129449838188
6.44944444444,0.0176225830138,6.43291666667,6.46597222222,0.000582524271845
6.47375,0.00832177531202,6.46597222222,6.48152777778,0.000129449838187
6.48208333333,0.116504854369,6.48152777778,6.48263888889,0.000129449838188
6.49284722222,0.0443828016644,6.48263888889,6.50305555556,0.000906148867314
6.50756944444,0.0143390589993,6.50305555556,6.51208333333,0.000129449838188
6.51923611111,0.0452446036384,6.51208333333,6.52638888889,0.000647249190938
6.52826388889,0.0345199568501,6.52638888889,6.53013888889,0.000129449838188
6.55194444444,0.00593655308885,6.53013888889,6.57375,0.000258899676375
6.58027777778,0.0545341871514,6.57375,6.58680555556,0.000711974110033
6.58833333333,0.211827007944,6.58680555556,6.58986111111,0.000647249190938
6.59326388889,0.104616603923,6.58986111111,6.59666666667,0.000711974110033
6.59875,0.0310679611649,6.59666666667,6.60083333333,0.000129449838187
6.61277777778,0.0216753217431,6.60083333333,6.62472222222,0.000517799352751
6.62930555556,0.0564872021183,6.62472222222,6.63388888889,0.000517799352751
6.63722222222,0.0582524271844,6.63388888889,6.64055555556,0.000388349514563
6.64298611111,0.106518723995,6.64055555556,6.64541666667,0.000517799352751
6.64576388889,0.745631067967,6.64541666667,6.64611111111,0.000517799352751
6.65048611111,0.0665742024965,6.64611111111,6.65486111111,0.000582524271844
6.66652777778,0.0360610263523,6.65486111111,6.67819444444,0.00084142394822
6.68229166667,0.0868849761396,6.67819444444,6.68638888889,0.000711974110033
6.69027777778,0.0915395284326,6.68638888889,6.69416666667,0.000711974110032
6.6975,0.126213592233,6.69416666667,6.70083333333,0.00084142394822
6.70111111111,1.28155339805,6.70083333333,6.70138888889,0.000711974110032
6.70388888889,0.0258899676376,6.70138888889,6.70638888889,0.000129449838188
6.73472222222,0.0125642490006,6.70638888889,6.76305555556,0.000711974110033
6.77083333333,0.0374479889043,6.76305555556,6.77861111111,0.000582524271844
6.78041666667,0.19716206124,6.77861111111,6.78222222222,0.000711974110033
6.78548611111,0.287543895889,6.78222222222,6.78875,0.00187702265372
6.79215277778,0.0570636021398,6.78875,6.79555555556,0.000388349514563
6.80270833333,0.0678669054577,6.79555555556,6.80986111111,0.000970873786408
6.81229166667,0.173092926491,6.80986111111,6.81472222222,0.00084142394822
6.8175,0.0466019417476,6.81472222222,6.82027777778,0.000258899676376
6.82381944444,0.0548258138207,6.82027777778,6.82736111111,0.000388349514563
6.82930555556,0.0998613037448,6.82736111111,6.83125,0.000388349514563
6.83916666667,0.0327031170159,6.83125,6.84708333333,0.000517799352751
6.86527777778,0.0195657007337,6.84708333333,6.88347222222,0.000711974110032
6.88402777778,0.64077669903,6.88347222222,6.88458333333,0.000711974110032
6.88694444444,0.123358081096,6.88458333333,6.88930555556,0.000582524271845
6.89888888889,0.030392570705,6.88930555556,6.90847222222,0.000582524271845
6.91541666667,0.00932038834946,6.90847222222,6.92236111111,0.000129449838187
6.92298611111,0.31067961165,6.92236111111,6.92361111111,0.000388349514563
6.94277777778,0.0151962853525,6.92361111111,6.96194444444,0.000582524271845
6.96756944444,0.0115066522834,6.96194444444,6.97319444444,0.000129449838188
6.98298611111,0.0198306135096,6.97319444444,6.99277777778,0.000388349514563
7.00145833333,0.0149126213592,6.99277777778,7.01013888889,0.000258899676375
7.01354166667,0.0570636021399,7.01013888889,7.01694444444,0.000388349514563
7.01805555556,0.262135922329,7.01694444444,7.01916666667,0.000582524271845
7.03631944444,0.0169804646044,7.01916666667,7.05347222222,0.000582524271845
7.06076388889,0.0399445214979,7.05347222222,7.06805555556,0.000582524271844
7.07104166667,0.0975389478439,7.06805555556,7.07402777778,0.000582524271845
7.09583333333,0.0148413827222,7.07402777778,7.11763888889,0.000647249190939
7.12590277778,0.0430774251448,7.11763888889,7.13416666667,0.000711974110032
7.14895833333,0.0131273075345,7.13416666667,7.16375,0.000388349514563
7.17729166667,0.0334578043316,7.16375,7.19083333333,0.000906148867314
7.19618055556,0.0121044004539,7.19083333333,7.20152777778,0.000129449838188
7.20763888889,0.0476610767872,7.20152777778,7.21375,0.000582524271844
7.22347222222,0.0299583911235,7.21375,7.23319444444,0.000582524271845
7.23527777778,0.093203883495,7.23319444444,7.23736111111,0.000388349514563
7.24486111111,0.0388349514563,7.23736111111,7.25236111111,0.000582524271845
7.25548611111,0.0207119741101,7.25236111111,7.25861111111,0.000129449838188
7.27680555556,0.0213444008004,7.25861111111,7.295,0.000776699029126
7.29909722222,0.0710877077505,7.295,7.30319444444,0.000582524271844
7.30548611111,0.112974404236,7.30319444444,7.30777777778,0.000517799352751
7.30875,0.299583911235,7.30777777778,7.30972222222,0.000582524271845
7.31493055556,0.0745631067961,7.30972222222,7.32013888889,0.000776699029126
7.32673611111,0.0441492079714,7.32013888889,7.33333333333,0.000582524271845
7.34069444444,0.0527569151859,7.33333333333,7.34805555556,0.000776699029126
7.35083333333,0.104854368932,7.34805555556,7.35361111111,0.000582524271845
7.35756944444,0.0735820132855,7.35361111111,7.36152777778,0.000582524271844
7.37284722222,0.0257311334803,7.36152777778,7.38416666667,0.000582524271845
7.38777777778,0.0985810306198,7.38416666667,7.39138888889,0.000711974110032
7.39923611111,0.0247443938483,7.39138888889,7.40708333333,0.000388349514563
7.42222222222,0.019239333749,7.40708333333,7.43736111111,0.000582524271845
7.45013888889,0.0151962853525,7.43736111111,7.46291666667,0.000388349514563
7.46743055556,0.0143390589993,7.46291666667,7.47194444444,0.000129449838188
7.47798611111,0.058921995313,7.47194444444,7.48402777778,0.000711974110032
7.49854166667,0.0178380638268,7.48402777778,7.51305555556,0.000517799352751
7.51611111111,0.0847308031775,7.51305555556,7.51916666667,0.000517799352751
7.52479166667,0.051779935275,7.51916666667,7.53041666667,0.000582524271844
7.54270833333,0.0263287806484,7.53041666667,7.555,0.000647249190939
7.57986111111,0.0117155719477,7.555,7.60472222222,0.000582524271845
7.62277777778,0.00358476474979,7.60472222222,7.64083333333,0.000129449838187
7.65680555556,0.0303925707049,7.64083333333,7.67277777778,0.000970873786408
7.69006944444,0.0168440753305,7.67277777778,7.70736111111,0.000582524271845
7.71236111111,0.0582524271844,7.70736111111,7.71736111111,0.000582524271844
7.726875,0.00680320317484,7.71736111111,7.73638888889,0.000129449838188
7.74159722222,0.037281553398,7.73638888889,7.74680555556,0.000388349514563
7.75451388889,0.00839674626085,7.74680555556,7.76222222222,0.000129449838188
7.77791666667,0.00412406564139,7.76222222222,7.79361111111,0.000129449838188
7.80201388889,0.0577710021664,7.79361111111,7.81041666667,0.000970873786407
7.81326388889,0.0227326545111,7.81041666667,7.81611111111,0.000129449838188
7.83090277778,0.0328182688363,7.81611111111,7.84569444444,0.000970873786408
7.85222222222,0.0446188803966,7.84569444444,7.85875,0.000582524271845
7.86826388889,0.00680320317479,7.85875,7.87777777778,0.000129449838187
7.88243055556,0.0765106506305,7.87777777778,7.88708333333,0.000711974110033
7.89145833333,0.0147942672214,7.88708333333,7.89583333333,0.000129449838187
7.89868055556,0.090930618044,7.89583333333,7.90152777778,0.000517799352751
7.92430555556,0.00852474544163,7.90152777778,7.94708333333,0.000388349514563
7.95256944444,0.0117979599361,7.94708333333,7.95805555556,0.000129449838188
7.98048611111,0.0057711382969,7.95805555556,8.00291666667,0.000258899676375
8.00416666667,0.233009708738,8.00291666667,8.00541666667,0.000582524271845
8.01298611111,0.00855081499958,8.00541666667,8.02055555556,0.000129449838188
8.025625,0.0127676552733,8.02055555556,8.03069444444,0.000129449838187
8.05958333333,0.0100821508589,8.03069444444,8.08847222222,0.000582524271845
8.10027777778,0.0219303255283,8.08847222222,8.11208333333,0.000517799352751
8.11270833333,0.569579288026,8.11208333333,8.11333333333,0.000711974110032
8.11361111111,0.932038834943,8.11333333333,8.11388888889,0.000517799352751
8.11625,0.0274129069104,8.11388888889,8.11861111111,0.000129449838188
8.131875,0.0146393534286,8.11861111111,8.14513888889,0.000388349514563
8.15666666667,0.0308808047725,8.14513888889,8.16819444444,0.000711974110032
8.19236111111,0.012052226314,8.16819444444,8.21652777778,0.000582524271845
8.21826388889,0.167766990291,8.21652777778,8.22,0.000582524271845
8.22409722222,0.047391805167,8.22,8.22819444444,0.000388349514563
8.22833333333,2.56310679611,8.22819444444,8.22847222222,0.000711974110032
8.23020833333,0.111844660194,8.22847222222,8.23194444444,0.000388349514563
8.23909722222,0.0090489207277,8.23194444444,8.24625,0.000129449838188
8.25256944444,0.0307265549984,8.24625,8.25888888889,0.000388349514563
8.26097222222,0.233009708738,8.25888888889,8.26305555556,0.000970873786408
8.28534722222,0.00290354777242,8.26305555556,8.30763888889,0.000129449838187
8.31388888889,0.0517799352751,8.30763888889,8.32013888889,0.000647249190939
8.32805555556,0.0572304547777,8.32013888889,8.33597222222,0.000906148867314
8.34069444444,0.0616790405481,8.33597222222,8.34541666667,0.000582524271844
8.34590277778,0.59916782247,8.34541666667,8.34638888889,0.000582524271845
8.35576388889,0.0310679611651,8.34638888889,8.36513888889,0.000582524271845
8.36722222222,0.170873786408,8.36513888889,8.36930555556,0.000711974110032
8.37076388889,0.244105409155,8.36930555556,8.37222222222,0.000711974110033
8.37909722222,0.0423654015887,8.37222222222,8.38597222222,0.000582524271844
8.39583333333,0.0262546150691,8.38597222222,8.40569444444,0.000517799352751
8.40729166667,0.162093710426,8.40569444444,8.40888888889,0.000517799352751
8.41555555556,0.0436893203883,8.40888888889,8.42222222222,0.000582524271844
8.42333333333,0.262135922329,8.42222222222,8.42444444444,0.000582524271845
8.43965277778,0.01915148291,8.42444444444,8.45486111111,0.000582524271845
8.45694444444,0.12427184466,8.45486111111,8.45902777778,0.000517799352751
8.46611111111,0.0411193603655,8.45902777778,8.47319444444,0.000582524271844
8.4775,0.0676479799563,8.47319444444,8.48180555556,0.000582524271845
8.50097222222,0.0320810468552,8.48180555556,8.52013888889,0.00122977346278
8.52416666667,0.0160696350854,8.52013888889,8.52819444444,0.000129449838188
8.53270833333,0.0645257654965,8.52819444444,8.53722222222,0.000582524271844
8.54076388889,0.0822387207311,8.53722222222,8.54430555556,0.000582524271845
8.54708333333,0.0699029126213,8.54430555556,8.54986111111,0.000388349514563
8.55208333333,0.0582524271847,8.54986111111,8.55430555556,0.000258899676376
8.61583333333,0.00525981283832,8.55430555556,8.67736111111,0.000647249190938
8.68916666667,0.00548258138208,8.67736111111,8.70097222222,0.000129449838188
8.701875,0.322628827483,8.70097222222,8.70277777778,0.000582524271845
8.72625,0.012408801057,8.70277777778,8.74972222222,0.000582524271844
8.75604166667,0.0563320174971,8.74972222222,8.76236111111,0.000711974110033
8.76854166667,0.0314170393804,8.76236111111,8.77472222222,0.000388349514563
8.77486111111,0.466019417469,8.77472222222,8.775,0.000129449838187
8.80555555556,0.00953221535746,8.775,8.83611111111,0.000582524271845
8.86006944444,0.0135078092022,8.83611111111,8.88402777778,0.000647249190939
8.89729166667,0.0146393534286,8.88402777778,8.91055555556,0.000388349514563
8.91145833333,0.071695294996,8.91055555556,8.91236111111,0.000129449838187
8.91743055556,0.0702221040033,8.91236111111,8.9225,0.000711974110033
8.94868055556,0.00988900620637,8.9225,8.97486111111,0.00051779935275
8.97604166667,0.301541976014,8.97486111111,8.97722222222,0.000711974110033
8.97819444444,0.133148404993,8.97722222222,8.97916666667,0.000258899676375
9.00909722222,0.006487509292,8.97916666667,9.03902777778,0.000388349514563
9.05527777778,0.00398307194425,9.03902777778,9.07152777778,0.000129449838188
9.11,0.00504714170551,9.07152777778,9.14847222222,0.000388349514563
9.154375,0.0603083952028,9.14847222222,9.16027777778,0.000711974110033
9.17215277778,0.0245273377619,9.16027777778,9.18402777778,0.000582524271844
9.18534722222,0.269800715381,9.18402777778,9.18666666667,0.000711974110033
9.18923611111,0.10076095513,9.18666666667,9.19180555556,0.00051779935275
9.19590277778,0.0631890735561,9.19180555556,9.2,0.000517799352751
9.20479166667,0.0405234276066,9.2,9.20958333333,0.000388349514563
9.21451388889,0.0590728839054,9.20958333333,9.21944444444,0.000582524271845
9.23284722222,0.024146083807,9.21944444444,9.24625,0.000647249190938
9.26131944444,0.0193279942732,9.24625,9.27638888889,0.000582524271845
9.29395833333,0.00736789592846,9.27638888889,9.31152777778,0.000258899676375
9.32451388889,0.0049841648928,9.31152777778,9.3375,0.000129449838188
9.34472222222,0.0403286034354,9.3375,9.35194444444,0.000582524271845
9.35361111111,0.21359223301,9.35194444444,9.35527777778,0.000711974110032
9.36569444444,0.018640776699,9.35527777778,9.37611111111,0.000388349514563
9.37729166667,0.301541976014,9.37611111111,9.37847222222,0.000711974110033
9.38555555556,0.0365505425471,9.37847222222,9.39263888889,0.000517799352751
9.39319444444,0.349514563107,9.39263888889,9.39375,0.000388349514563
9.42013888889,0.00735820132856,9.39375,9.44652777778,0.000388349514563
9.44666666667,2.0970873787,9.44652777778,9.44680555556,0.000582524271844
9.4525,0.0511484726498,9.44680555556,9.45819444444,0.000582524271845
9.47645833333,0.0177193694858,9.45819444444,9.49472222222,0.000647249190939
9.501875,0.0407201432745,9.49472222222,9.50902777778,0.000582524271844
9.53479166667,0.00502446811296,9.50902777778,9.56055555556,0.000258899676376
9.57034722222,0.0297459202644,9.56055555556,9.58013888889,0.000582524271844
9.58361111111,0.0745631067962,9.58013888889,9.58708333333,0.000517799352751
9.58819444444,0.262135922331,9.58708333333,9.58930555556,0.000582524271845
9.60423611111,0.0195077895687,9.58930555556,9.61916666667,0.000582524271844
9.64270833333,0.00274937709426,9.61916666667,9.66625,0.000129449838188
9.69784722222,0.00614531099968,9.66625,9.72944444444,0.000388349514563
9.74027777778,0.0298730395818,9.72944444444,9.75111111111,0.000647249190939
9.76340277778,0.0763534638802,9.75111111111,9.77569444444,0.00187702265372
9.78736111111,0.00554785020805,9.77569444444,9.79902777778,0.000129449838188
9.81451388889,0.0125386390352,9.79902777778,9.83,0.000388349514563
9.85784722222,0.00697285911435,9.83,9.88569444444,0.000388349514563
9.88881944444,0.279611650485,9.88569444444,9.89194444444,0.00174757281553
9.895,0.0847308031775,9.89194444444,9.89805555556,0.000517799352751
9.90152777778,0.055922330097,9.89805555556,9.905,0.000388349514563
9.91513888889,0.028727224365,9.905,9.92527777778,0.000582524271845
9.94416666667,0.0102798400914,9.92527777778,9.96305555556,0.000388349514563
9.97756944444,0.00445951595672,9.96305555556,9.99208333333,0.000129449838188
10.0036805556,0.0167432126039,9.99208333333,10.0152777778,0.000388349514563
10.019375,0.0710877077509,10.0152777778,10.0234722222,0.000582524271844
10.0245138889,0.279611650477,10.0234722222,10.0255555556,0.000582524271845
10.0438888889,0.00353045013241,10.0255555556,10.0622222222,0.000129449838188
10.0671527778,0.0131273075346,10.0622222222,10.0720833333,0.000129449838188
10.0834722222,0.0369405635804,10.0720833333,10.0948611111,0.00084142394822
10.1338888889,0.00746294440796,10.0948611111,10.1729166667,0.000582524271844
10.1736805556,0.0847308031818,10.1729166667,10.1744444444,0.000129449838188
10.1894444444,0.00431499460627,10.1744444444,10.2044444444,0.000129449838188
10.2261805556,0.00297775985606,10.2044444444,10.2479166667,0.000129449838187
10.2494444444,0.0423654015896,10.2479166667,10.2509722222,0.000129449838188
10.3005555556,0.00979032389655,10.2509722222,10.3501388889,0.000970873786408
10.3613888889,0.00575332614169,10.3501388889,10.3726388889,0.000129449838188
10.4211805556,0.00800033334722,10.3726388889,10.4697222222,0.000776699029126
10.4704166667,0.372815533978,10.4697222222,10.4711111111,0.000517799352751
10.4840972222,0.0224287420175,10.4711111111,10.4970833333,0.000582524271844
10.51,0.0150328844347,10.4970833333,10.5229166667,0.000388349514563
10.534375,0.112974404237,10.5229166667,10.5458333333,0.00258899676375
10.5606944444,0.0130659649759,10.5458333333,10.5755555556,0.000388349514563
10.5906944444,0.0128262224994,10.5755555556,10.6058333333,0.000388349514564
10.6066666667,0.0776699029106,10.6058333333,10.6075,0.000129449838187
10.6091666667,0.213592233012,10.6075,10.6108333333,0.000711974110033
10.6141666667,0.116504854368,10.6108333333,10.6175,0.000776699029126
10.6261805556,0.0372815533981,10.6175,10.6348611111,0.000647249190938
10.6408333333,0.021675321743,10.6348611111,10.6468055556,0.000258899676376
10.6602777778,0.0216194575118,10.6468055556,10.67375,0.000582524271844
10.6802083333,0.0100219229565,10.67375,10.6866666667,0.000129449838188
10.6942361111,0.038478667498,10.6866666667,10.7018055556,0.000582524271845
10.7085416667,0.134521068962,10.7018055556,10.7152777778,0.00181229773463
10.7315972222,0.0118983681058,10.7152777778,10.7479166667,0.000388349514563
10.80875,0.00425588509111,10.7479166667,10.8695833333,0.000517799352751
10.8980555556,0.0102296945299,10.8695833333,10.9265277778,0.000582524271844
10.9275,0.0665742024982,10.9265277778,10.9284722222,0.000129449838188
10.9411805556,0.0203724335508,10.9284722222,10.9538888889,0.000517799352751
10.9650694444,0.0115781221733,10.9538888889,10.97625,0.000258899676375
10.9865277778,0.0188926790868,10.97625,10.9968055556,0.000388349514563
10.9977083333,0.0716952949986,10.9968055556,10.9986111111,0.000129449838188
11.0002777778,0.0776699029133,10.9986111111,11.0019444444,0.000258899676375
11.0184722222,0.0215387125724,11.0019444444,11.035,0.000711974110033
11.0436111111,0.00751644221732,11.035,11.0522222222,0.000129449838187
11.0568055556,0.0282436010591,11.0522222222,11.0613888889,0.000258899676376
11.0795833333,0.0160083006003,11.0613888889,11.0977777778,0.000582524271844
11.1325694444,0.010231963258,11.0977777778,11.1673611111,0.000711974110033
11.1834722222,0.00803481754268,11.1673611111,11.1995833333,0.000258899676375
11.2268055556,0.00237765008916,11.1995833333,11.2540277778,0.000129449838188
11.2623611111,0.0155339805826,11.2540277778,11.2706944444,0.000258899676375
11.2707638889,0.93203883488,11.2706944444,11.2708333333,0.000129449838188
11.2894444444,0.0156499058107,11.2708333333,11.3080555556,0.000582524271845
11.32875,0.0140744119372,11.3080555556,11.3494444444,0.000582524271844
11.3749305556,0.0101584614164,11.3494444444,11.4004166667,0.000517799352751
11.4115972222,0.0115781221733,11.4004166667,11.4227777778,0.000258899676376
11.42625,0.0838834951461,11.4227777778,11.4297222222,0.000582524271844
11.4511805556,0.0150815345461,11.4297222222,11.4726388889,0.000647249190939
11.4772916667,0.0765106506308,11.4726388889,11.4819444444,0.000711974110032
11.4846527778,0.107542942494,11.4819444444,11.4873611111,0.000582524271845
11.5093055556,0.0368686248003,11.4873611111,11.53125,0.00161812297735
11.5372222222,0.0487694739221,11.53125,11.5431944444,0.000582524271845
11.5478472222,0.0417330821618,11.5431944444,11.5525,0.000388349514563
11.555625,0.093203883495,11.5525,11.55875,0.000582524271844
11.5721527778,0.0217314754263,11.55875,11.5855555556,0.000582524271845
11.6091666667,0.00274129069104,11.5855555556,11.6327777778,0.000129449838188
11.6388888889,0.0476610767873,11.6327777778,11.645,0.000582524271844
11.6467361111,0.167766990292,11.645,11.6484722222,0.000582524271845
11.6486111111,2.09708737847,11.6484722222,11.64875,0.000582524271845
11.6502083333,0.266296809983,11.64875,11.6516666667,0.000776699029126
11.6584722222,0.0475530017833,11.6516666667,11.6652777778,0.000647249190939
11.6688194444,0.0365505425472,11.6652777778,11.6723611111,0.000258899676375
11.6736111111,0.0517799352752,11.6723611111,11.6748611111,0.000129449838188
11.6859722222,0.0116504854369,11.6748611111,11.6970833333,0.000258899676375
11.7325,0.00182752712736,11.6970833333,11.7679166667,0.000129449838188
11.7700694444,0.135295959914,11.7679166667,11.7722222222,0.000582524271844
11.7972916667,0.0142000376516,11.7722222222,11.8223611111,0.000711974110033
11.8235416667,0.0548258138206,11.8223611111,11.8247222222,0.000129449838187
11.8383333333,0.00475530017834,11.8247222222,11.8519444444,0.000129449838188
11.8525694444,0.310679611651,11.8519444444,11.8531944444,0.000388349514563
11.855,0.197162061235,11.8531944444,11.8568055556,0.000711974110033
11.8581944444,0.0466019417486,11.8568055556,11.8595833333,0.000129449838187
11.8647916667,0.0559223300969,11.8595833333,11.87,0.000582524271845
11.8715277778,0.21182700794,11.87,11.8730555556,0.000647249190938
11.873125,3.72815534223,11.8730555556,11.8731944444,0.000517799352751
11.8918055556,0.0156499058107,11.8731944444,11.9104166667,0.000582524271845
11.9135416667,0.113915857605,11.9104166667,11.9166666667,0.000711974110032
11.9192361111,0.113356074521,11.9166666667,11.9218055556,0.000582524271845
11.9230555556,0.233009708738,11.9218055556,11.9243055556,0.000582524271845
11.9398611111,0.0187239944521,11.9243055556,11.9554166667,0.000582524271844
11.9554861111,3.72815533951,11.9554166667,11.9555555556,0.000517799352751
11.96125,0.0625147999057,11.9555555556,11.9669444444,0.000711974110032
11.978125,0.00578906108664,11.9669444444,11.9893055556,0.000129449838188
12.0035416667,0.00454653090222,11.9893055556,12.0177777778,0.000129449838188
12.0269444444,0.0317740511916,12.0177777778,12.0361111111,0.000582524271845
12.0411111111,0.0582524271844,12.0361111111,12.0461111111,0.000582524271844
12.0684722222,0.01736718326,12.0461111111,12.0908333333,0.000776699029126
12.11625,0.0101862167754,12.0908333333,12.1416666667,0.000517799352751
12.1435416667,0.224379719525,12.1416666667,12.1454166667,0.00084142394822
12.1600694444,0.00441724566329,12.1454166667,12.1747222222,0.000129449838188
12.19,0.00423654015888,12.1747222222,12.2052777778,0.000129449838188
12.2240277778,0.00345199568499,12.2052777778,12.2427777778,0.000129449838187
12.246875,0.071087707751,12.2427777778,12.2509722222,0.000582524271845
12.3061805556,0.00351712767906,12.2509722222,12.3613888889,0.000388349514563
12.3667361111,0.127096204767,12.3613888889,12.3720833333,0.00135922330097
12.3904861111,0.0158270745558,12.3720833333,12.4088888889,0.000582524271845
12.4442361111,0.00732447021574,12.4088888889,12.4795833333,0.000517799352751
12.5060416667,0.00733888846418,12.4795833333,12.5325,0.000388349514563
12.5567361111,0.00267059838094,12.5325,12.5809722222,0.000129449838187
12.6075,0.00731967671427,12.5809722222,12.6340277778,0.000388349514563
12.6356944444,0.11650485437,12.6340277778,12.6373611111,0.000388349514564
12.689375,0.00124437761675,12.6373611111,12.7413888889,0.000129449838187
12.7977777778,0.00344349323258,12.7413888889,12.8541666667,0.000388349514563
12.8632638889,0.0284592010673,12.8541666667,12.8723611111,0.000517799352751
12.8828472222,0.0339484343857,12.8723611111,12.8933333333,0.000711974110033
12.8939583333,0.4142394822,12.8933333333,12.8945833333,0.00051779935275
12.9377083333,0.0157591107359,12.8945833333,12.9808333333,0.00135922330097
13.0031944444,0.013025387445,12.9808333333,13.0255555556,0.000582524271845
13.0269444444,0.046601941749,13.0255555556,13.0283333333,0.000129449838188
13.0302083333,0.0345199568499,13.0283333333,13.0320833333,0.000129449838187
13.0875,0.00116796846485,13.0320833333,13.1429166667,0.000129449838188
13.1484027778,0.0117979599361,13.1429166667,13.1538888889,0.000129449838188
13.1677083333,0.00468361223591,13.1538888889,13.1815277778,0.000129449838187
13.1829166667,0.209708737863,13.1815277778,13.1843055556,0.000582524271845
13.189375,0.0574544487304,13.1843055556,13.1944444444,0.000582524271845
13.1981944444,0.0776699029125,13.1944444444,13.2019444444,0.000582524271844
13.2028472222,0.322628827476,13.2019444444,13.20375,0.000582524271845
13.2113888889,0.00847308031775,13.20375,13.2190277778,0.000129449838188
13.2197222222,0.0932038834939,13.2190277778,13.2204166667,0.000129449838187
13.2395833333,0.0151962853525,13.2204166667,13.25875,0.000582524271845
13.2740972222,0.0189781663226,13.25875,13.2894444444,0.000582524271845
13.3220833333,0.0406527576947,13.2894444444,13.3547222222,0.00265372168285
13.3836111111,0.00224047796862,13.3547222222,13.4125,0.000129449838187
13.4248611111,0.0157085196902,13.4125,13.4372222222,0.000388349514563
13.4401388889,0.0998613037437,13.4372222222,13.4430555556,0.000582524271845
13.4515277778,0.0420181441987,13.4430555556,13.46,0.000711974110032
13.4626388889,0.110373019928,13.46,13.4652777778,0.000582524271845
13.4659027778,0.466019417476,13.4652777778,13.4665277778,0.000582524271845
13.4665972222,4.19417475695,13.4665277778,13.4666666667,0.000582524271845
13.4701388889,0.102524271845,13.4666666667,13.4736111111,0.000711974110032
13.4786111111,0.0647249190938,13.4736111111,13.4836111111,0.000647249190938
13.5148611111,0.0113915857605,13.4836111111,13.5461111111,0.000711974110033
13.5522916667,0.0471255590706,13.5461111111,13.5584722222,0.000582524271844
13.5611805556,0.0238984316653,13.5584722222,13.5638888889,0.000129449838188
13.5838194444,0.012990088292,13.5638888889,13.60375,0.000517799352751
13.6484027778,0.00652282232859,13.60375,13.6930555556,0.000582524271845
13.7013888889,0.0310679611651,13.6930555556,13.7097222222,0.00051779935275
13.7174305556,0.00839674626083,13.7097222222,13.7251388889,0.000129449838188
13.72625,0.0582524271852,13.7251388889,13.7273611111,0.000129449838188
13.7474305556,0.00967514361541,13.7273611111,13.7675,0.000388349514563
13.7761111111,0.00751644221738,13.7675,13.7847222222,0.000129449838188
13.7876388889,0.0221914008318,13.7847222222,13.7905555556,0.000129449838187
13.7920138889,0.0443828016655,13.7905555556,13.7934722222,0.000129449838188
13.7948611111,0.256310679609,13.7934722222,13.79625,0.000711974110032
13.805,0.00739713361074,13.79625,13.81375,0.000129449838188
13.8242361111,0.0401208770013,13.81375,13.8347222222,0.00084142394822
13.9113194444,0.0046475191226,13.8347222222,13.9879166667,0.000711974110032
14.0359722222,0.00134687692912,13.9879166667,14.0840277778,0.000129449838188
14.0859027778,0.0345199568501,14.0840277778,14.0877777778,0.000129449838188
14.0955555556,0.0374479889045,14.0877777778,14.1033333333,0.000582524271845
14.1203472222,0.00380424014263,14.1033333333,14.1373611111,0.000129449838187
14.1409722222,0.0806572068711,14.1373611111,14.1445833333,0.000582524271845
14.16375,0.0151962853525,14.1445833333,14.1829166667,0.000582524271845
14.2139583333,0.00938294129145,14.1829166667,14.245,0.000582524271844
14.2473611111,0.123358081097,14.245,14.2497222222,0.000582524271845
14.2730555556,0.00832177531206,14.2497222222,14.2963888889,0.000388349514563
14.3136111111,0.00375822110869,14.2963888889,14.3308333333,0.000129449838188
14.3391666667,0.0349514563106,14.3308333333,14.3475,0.000582524271844
14.3546527778,0.0407201432745,14.3475,14.3618055556,0.000582524271845
14.3627083333,0.322628827493,14.3618055556,14.3636111111,0.000582524271845
14.3657638889,0.0300657688689,14.3636111111,14.3679166667,0.000129449838187
14.3711805556,0.0793224540394,14.3679166667,14.3744444444,0.000517799352751
14.3838888889,0.0274129069103,14.3744444444,14.3933333333,0.000517799352751
14.3956944444,0.123358081095,14.3933333333,14.3980555556,0.000582524271845
14.4035416667,0.0530908197125,14.3980555556,14.4090277778,0.000582524271844
14.450625,0.00622396550886,14.4090277778,14.4922222222,0.000517799352751
14.5179166667,0.0138546313303,14.4922222222,14.5436111111,0.000711974110032
14.5479861111,0.0665742024966,14.5436111111,14.5523611111,0.000582524271845
14.5576388889,0.0367910066426,14.5523611111,14.5629166667,0.000388349514563
14.5934722222,0.00847308031775,14.5629166667,14.6240277778,0.000517799352751
14.6300694444,0.0214261801138,14.6240277778,14.6361111111,0.000258899676375
14.6707638889,0.0102729731307,14.6361111111,14.7054166667,0.000711974110033
14.7280555556,0.0142950741557,14.7054166667,14.7506944444,0.000647249190938
14.7743055556,0.0109651627641,14.7506944444,14.7979166667,0.000517799352751
14.8065277778,0.0338239899781,14.7979166667,14.8151388889,0.000582524271845
14.8497222222,0.00842203766521,14.8151388889,14.8843055556,0.000582524271844
14.9051388889,0.0139805825243,14.8843055556,14.9259722222,0.000582524271845
14.9377083333,0.0248176021141,14.9259722222,14.9494444444,0.000582524271845
14.9586805556,0.0280312431563,14.9494444444,14.9679166667,0.000517799352751
14.9741666667,0.0466019417475,14.9679166667,14.9804166667,0.000582524271844
14.98875,0.0155339805826,14.9804166667,14.9970833333,0.000258899676376
14.998125,0.279611650476,14.9970833333,14.9991666667,0.000582524271844
15.0449305556,0.00919309928253,14.9991666667,15.0906944444,0.00084142394822
15.0911805556,0.599167822421,15.0906944444,15.0916666667,0.000582524271845
15.0961805556,0.0645257654972,15.0916666667,15.1006944444,0.000582524271845
15.10875,0.0321392701705,15.1006944444,15.1168055556,0.00051779935275
15.1198611111,0.0953221535748,15.1168055556,15.1229166667,0.000582524271845
15.1268055556,0.0748959778094,15.1229166667,15.1306944444,0.000582524271845
15.135625,0.0393819226032,15.1306944444,15.1405555556,0.000388349514563
15.1621527778,0.0119876377486,15.1405555556,15.18375,0.000517799352751
15.1913888889,0.00847308031768,15.18375,15.1990277778,0.000129449838187
15.2041666667,0.0125951193912,15.1990277778,15.2093055556,0.000129449838188
15.2159027778,0.0441492079716,15.2093055556,15.2225,0.000582524271845
15.2267361111,0.0611173006527,15.2225,15.2309722222,0.000517799352751
15.2549305556,0.0148585901224,15.2309722222,15.2788888889,0.000711974110032
15.2789583333,1.86407766975,15.2788888889,15.2790277778,0.000258899676375
15.2803472222,0.220746039856,15.2790277778,15.2816666667,0.000582524271845
15.2836111111,0.133148404993,15.2816666667,15.2855555556,0.000517799352751
15.290625,0.0127676552734,15.2855555556,15.2956944444,0.000129449838188
15.2990972222,0.0190212007131,15.2956944444,15.3025,0.000129449838187
15.310625,0.0398307194424,15.3025,15.31875,0.000647249190939
15.3261111111,0.0483605055871,15.31875,15.3334722222,0.000711974110032
15.3395833333,0.0423654015888,15.3334722222,15.3456944444,0.000517799352751
15.3583333333,0.0230449162488,15.3456944444,15.3709722222,0.000582524271845
15.3820138889,0.0263784575929,15.3709722222,15.3930555556,0.000582524271844
15.3934027778,0.83883495151,15.3930555556,15.39375,0.000582524271845
15.4034722222,0.0266296809987,15.39375,15.4131944444,0.000517799352751
15.4157638889,0.138546313303,15.4131944444,15.4183333333,0.000711974110032
15.4211805556,0.125029599809,15.4183333333,15.4240277778,0.000711974110032
15.4544444444,0.00851177018221,15.4240277778,15.4848611111,0.000517799352751
15.5097222222,0.0117155719477,15.4848611111,15.5345833333,0.000582524271845
15.5818055556,0.00753854940033,15.5345833333,15.6290277778,0.000711974110032
15.6366666667,0.0169461606355,15.6290277778,15.6443055556,0.000258899676376
15.6784027778,0.00854210744863,15.6443055556,15.7125,0.000582524271844
15.7148611111,0.0274129069105,15.7125,15.7172222222,0.000129449838188
15.7347916667,0.0184197398212,15.7172222222,15.7523611111,0.000647249190939
15.7575694444,0.0683495145629,15.7523611111,15.7627777778,0.000711974110032
15.768125,0.0242088009079,15.7627777778,15.7734722222,0.000258899676375
15.7859027778,0.0286380647611,15.7734722222,15.7983333333,0.000711974110033
15.8039583333,0.051779935275,15.7983333333,15.8095833333,0.000582524271844
15.8113194444,0.0372815533973,15.8095833333,15.8130555556,0.000129449838188
15.825,0.024384736961,15.8130555556,15.8369444444,0.000582524271845
15.8903472222,0.00121201408966,15.8369444444,15.94375,0.000129449838187
15.9698611111,0.00247882668871,15.94375,15.9959722222,0.000129449838188
15.9991666667,0.0405234276066,15.9959722222,16.0023611111,0.000258899676376
16.0179861111,0.018640776699,16.0023611111,16.0336111111,0.000582524271844
16.0361805556,0.125951193912,16.0336111111,16.03875,0.000647249190939
16.0509027778,0.0266296809985,16.03875,16.0630555556,0.000647249190938
16.104375,0.00704903320553,16.0630555556,16.1456944444,0.000582524271845
16.154375,0.0410097087376,16.1456944444,16.1630555556,0.000711974110032
16.1635416667,0.73231622748,16.1630555556,16.1640277778,0.000711974110033
16.1794444444,0.0272894253477,16.1640277778,16.1948611111,0.00084142394822
16.2140972222,0.00336476113699,16.1948611111,16.2333333333,0.000129449838187
16.23375,0.310679611626,16.2333333333,16.2341666667,0.000258899676376
16.2361111111,0.033287101248,16.2341666667,16.2380555556,0.000129449838187
16.2476388889,0.0439003799073,16.2380555556,16.2572222222,0.000841423948221
16.2589583333,0.167766990292,16.2572222222,16.2606944444,0.000582524271844
16.289375,0.002256752627,16.2606944444,16.3180555556,0.000129449838188
16.3301388889,0.0241044526281,16.3180555556,16.3422222222,0.000582524271845
16.344375,0.0601315377381,16.3422222222,16.3465277778,0.000258899676375
16.3577083333,0.0115781221733,16.3465277778,16.3688888889,0.000258899676375
16.38875,0.00651775409059,16.3688888889,16.4086111111,0.000258899676376
16.4173611111,0.00739713361068,16.4086111111,16.4261111111,0.000129449838187
16.4294444444,0.0194174757281,16.4261111111,16.4327777778,0.000129449838188
16.4657638889,0.0127542156362,16.4327777778,16.49875,0.00084142394822
16.5020138889,0.0198306135096,16.49875,16.5052777778,0.000129449838188
16.5180555556,0.0278598564796,16.5052777778,16.5308333333,0.000711974110032
16.5386111111,0.0374479889042,16.5308333333,16.5463888889,0.000582524271845
16.6113888889,0.00647249190938,16.5463888889,16.6763888889,0.00084142394822
16.7186805556,0.00994786933857,16.6763888889,16.7609722222,0.00084142394822
16.7681944444,0.0403286034353,16.7609722222,16.7754166667,0.000582524271845
16.8177777778,0.00152793251631,16.7754166667,16.8601388889,0.000129449838187
16.8961111111,0.0161937249316,16.8601388889,16.9320833333,0.00116504854369
16.9614583333,0.00220340150105,16.9320833333,16.9908333333,0.000129449838187
16.9954166667,0.0635481023829,16.9908333333,17,0.000582524271845
17.0574305556,0.00507155351546,17,17.1148611111,0.000582524271845
17.125625,0.0270591919824,17.1148611111,17.1363888889,0.000582524271844
17.1558333333,0.00332871012484,17.1363888889,17.1752777778,0.000129449838188
17.2141666667,0.00166435506242,17.1752777778,17.2530555556,0.000129449838188
17.2551388889,0.155339805828,17.2530555556,17.2572222222,0.000647249190938
17.273125,0.0183151736126,17.2572222222,17.2890277778,0.000582524271845
17.3274305556,0.00926982566408,17.2890277778,17.3658333333,0.000711974110032
17.4141666667,0.00602611315702,17.3658333333,17.4625,0.000582524271845
17.4924305556,0.00973126393802,17.4625,17.5223611111,0.000582524271845
17.5290972222,0.0672605344811,17.5223611111,17.5358333333,0.000906148867314
17.5488194444,0.032397071803,17.5358333333,17.5618055556,0.00084142394822
17.5718055556,0.00647249190935,17.5618055556,17.5818055556,0.000129449838187
17.586875,0.0127676552734,17.5818055556,17.5919444444,0.000129449838188
17.599375,0.0479085382449,17.5919444444,17.6068055556,0.000711974110032
17.6376388889,0.0157438992391,17.6068055556,17.6684722222,0.000970873786408
17.6915277778,0.0126330564978,17.6684722222,17.7145833333,0.000582524271845
17.8110416667,0.0030195642601,17.7145833333,17.9075,0.000582524271845
17.9476388889,0.0137064534552,17.9075,17.9877777778,0.0011003236246
18.0011805556,0.0217314754264,17.9877777778,18.0145833333,0.000582524271845
18.0152083333,0.103559870549,18.0145833333,18.0158333333,0.000129449838187
18.0239583333,0.0438137913866,18.0158333333,18.0320833333,0.000711974110033
18.0404861111,0.0346626012997,18.0320833333,18.0488888889,0.000582524271844
18.0504166667,0.190644307153,18.0488888889,18.0519444444,0.000582524271845
18.0769444444,0.0116504854369,18.0519444444,18.1019444444,0.000582524271845
18.1113888889,0.00685322672754,18.1019444444,18.1208333333,0.000129449838187
18.1351388889,0.029408992365,18.1208333333,18.1494444444,0.00084142394822
18.2013888889,0.00560718550439,18.1494444444,18.2533333333,0.000582524271845
18.25875,0.0537714712469,18.2533333333,18.2641666667,0.000582524271845
18.3030555556,0.00748959778087,18.2641666667,18.3419444444,0.000582524271845
18.3703472222,0.00227882355733,18.3419444444,18.39875,0.000129449838187
18.4120138889,0.0219590301428,18.39875,18.4252777778,0.000582524271845
18.4280555556,0.104854368933,18.4252777778,18.4308333333,0.000582524271845
18.4654166667,0.00842203766521,18.4308333333,18.5,0.000582524271844
18.5436111111,0.00593655308887,18.5,18.5872222222,0.000517799352751
18.640625,0.00545406340349,18.5872222222,18.6940277778,0.000582524271845
18.7163888889,0.013025387445,18.6940277778,18.73875,0.000582524271844
18.7882638889,0.00522882936859,18.73875,18.8377777778,0.000517799352751
18.8397916667,0.128557080682,18.8377777778,18.8418055556,0.000517799352751
18.8491666667,0.0483605055871,18.8418055556,18.8565277778,0.000711974110032
18.8671527778,0.0335046640015,18.8565277778,18.8777777778,0.000711974110033
18.9146527778,0.00351050408644,18.8777777778,18.9515277778,0.000258899676375
18.9601388889,0.0338239899781,18.9515277778,18.96875,0.000582524271845
18.97125,0.116504854369,18.96875,18.97375,0.000582524271844
19.0411805556,0.00479937608111,18.97375,19.1086111111,0.000647249190939
19.1115277778,0.188626907075,19.1086111111,19.1144444444,0.0011003236246
19.1170833333,0.110373019928,19.1144444444,19.1197222222,0.000582524271845
19.1218055556,0.0310679611649,19.1197222222,19.1238888889,0.000129449838188
19.1241666667,0.23300970876,19.1238888889,19.1244444444,0.000129449838187
19.1533333333,0.00448095593727,19.1244444444,19.1822222222,0.000258899676376
19.1822916667,5.12621359189,19.1822222222,19.1823611111,0.000711974110032
19.1932638889,0.00593655308887,19.1823611111,19.2041666667,0.000129449838188
19.2877777778,0.00348353385156,19.2041666667,19.3713888889,0.000582524271845
19.3993055556,0.00463700912911,19.3713888889,19.4272222222,0.000258899676375
19.4769444444,0.00520692086565,19.4272222222,19.5266666667,0.000517799352751
19.5409027778,0.0204593890599,19.5266666667,19.5551388889,0.000582524271844
19.5581944444,0.0953221535748,19.5551388889,19.56125,0.000582524271845
19.5902777778,0.00891903191341,19.56125,19.6193055556,0.000517799352751
19.620625,0.466019417491,19.6193055556,19.6219444444,0.00122977346278
19.6314583333,0.00680320317484,19.6219444444,19.6409722222,0.000129449838188
19.64625,0.0122636688808,19.6409722222,19.6515277778,0.000129449838187
19.6559027778,0.0591770688858,19.6515277778,19.6602777778,0.000517799352751
19.7007638889,0.00719412479809,19.6602777778,19.74125,0.000582524271845
19.7522916667,0.0322403370581,19.74125,19.7633333333,0.000711974110032
19.7652083333,0.155339805825,19.7633333333,19.7670833333,0.000582524271845
19.8045138889,0.0121044004539,19.7670833333,19.8419444444,0.000906148867314
19.8590972222,0.00377343657875,19.8419444444,19.87625,0.000129449838188
19.9222916667,0.00140579009796,19.87625,19.9683333333,0.000129449838187
19.9764583333,0.0477968633308,19.9683333333,19.9845833333,0.000776699029126
20.0111111111,0.0109795150714,19.9845833333,20.0376388889,0.000582524271845
20.1236111111,0.00338786329345,20.0376388889,20.2095833333,0.000582524271845
20.2325694444,0.0154870501276,20.2095833333,20.2555555556,0.000711974110032
20.2663194444,0.0270591919826,20.2555555556,20.2770833333,0.000582524271845
20.2858333333,0.0332871012482,20.2770833333,20.2945833333,0.000582524271844
20.3063888889,0.0246716162193,20.2945833333,20.3181944444,0.000582524271845
20.3309722222,0.0227944280287,20.3181944444,20.34375,0.000582524271845
20.3626388889,0.0034266133638,20.34375,20.3815277778,0.000129449838188
20.4009027778,0.00334064098547,20.3815277778,20.4202777778,0.000129449838187
20.4220833333,0.197162061241,20.4202777778,20.4238888889,0.000711974110033
20.4472222222,0.002773925104,20.4238888889,20.4705555556,0.000129449838187
20.4934027778,0.0127482515419,20.4705555556,20.51625,0.000582524271845
20.5292361111,0.0274129069103,20.51625,20.5422222222,0.000711974110032
20.5563888889,0.00456881781839,20.5422222222,20.5705555556,0.000129449838188
20.5821527778,0.0251148189059,20.5705555556,20.59375,0.000582524271845
20.5979166667,0.0155339805825,20.59375,20.6020833333,0.000129449838187
20.6125,0.0279611650485,20.6020833333,20.6229166667,0.000582524271845
20.6314583333,0.00757755150371,20.6229166667,20.64,0.000129449838188
20.6511111111,0.0466019417476,20.64,20.6622222222,0.0010355987055
20.6954861111,0.00194580132558,20.6622222222,20.72875,0.000129449838188
20.7807638889,0.0143103425927,20.72875,20.8327777778,0.00148867313916
20.8620833333,0.00993880274236,20.8327777778,20.8913888889,0.000582524271844
20.8928472222,0.0443828016639,20.8913888889,20.8943055556,0.000129449838188
20.9074305556,0.0221914008322,20.8943055556,20.9205555556,0.000582524271845
20.9670833333,0.0118243732792,20.9205555556,21.0136111111,0.0011003236246
21.0296527778,0.00403480015132,21.0136111111,21.0456944444,0.000129449838188
21.05875,0.0247882668869,21.0456944444,21.0718055556,0.000647249190938
21.1371527778,0.00544762337114,21.0718055556,21.2025,0.000711974110033
21.2384722222,0.00809686246579,21.2025,21.2744444444,0.000582524271844
21.2807638889,0.0563320174971,21.2744444444,21.2870833333,0.000711974110033
21.2940277778,0.0512621359223,21.2870833333,21.3009722222,0.000711974110032
21.3038194444,0.102296945299,21.3009722222,21.3066666667,0.000582524271845
21.3945138889,0.00331555316781,21.3066666667,21.4823611111,0.000582524271844
21.4854861111,0.0932038834952,21.4823611111,21.4886111111,0.000582524271845
21.4897222222,0.203883495148,21.4886111111,21.4908333333,0.000453074433657
21.5152777778,0.0119152691968,21.4908333333,21.5397222222,0.000582524271845
21.5570833333,0.0167766990291,21.5397222222,21.5744444444,0.000582524271844
21.6032638889,0.0190899520412,21.5744444444,21.6320833333,0.0011003236246
21.6350694444,0.0975389478423,21.6320833333,21.6380555556,0.000582524271844
21.7216666667,0.00348353385157,21.6380555556,21.8052777778,0.000582524271845
21.8173611111,0.0241044526281,21.8052777778,21.8294444444,0.000582524271845
21.8658333333,0.0106722004002,21.8294444444,21.9022222222,0.000776699029126
21.9071527778,0.0131273075346,21.9022222222,21.9120833333,0.000129449838188
21.92375,0.0249653259361,21.9120833333,21.9354166667,0.000582524271844
21.9399305556,0.0645257654972,21.9354166667,21.9444444444,0.000582524271845
21.954375,0.00651775409055,21.9444444444,21.9643055556,0.000129449838188
21.9654861111,0.0548258138206,21.9643055556,21.9666666667,0.000129449838187
21.9895833333,0.0127096204766,21.9666666667,22.0125,0.000582524271845
22.0150694444,0.0251902387825,22.0125,22.0176388889,0.000129449838188
22.0411111111,0.0151663124031,22.0176388889,22.0645833333,0.000711974110032
22.07625,0.0249653259361,22.0645833333,22.0879166667,0.000582524271845
22.1076388889,0.0147682209763,22.0879166667,22.1273611111,0.000582524271844
22.1347916667,0.00871064331734,22.1273611111,22.1422222222,0.000129449838188
22.1992361111,0.00510861724395,22.1422222222,22.25625,0.000582524271845
22.2647916667,0.00757755150365,22.25625,22.2733333333,0.000129449838187
22.2877777778,0.024645257655,22.2733333333,22.3022222222,0.000711974110033
22.3197916667,0.016577765839,22.3022222222,22.3373611111,0.000582524271844
22.3567361111,0.0183735254202,22.3373611111,22.3761111111,0.000711974110033
22.3805555556,0.0800970873785,22.3761111111,22.385,0.000711974110032
22.4239583333,0.0016613882976,22.385,22.4629166667,0.000129449838188
22.4920833333,0.0177531206658,22.4629166667,22.52125,0.0010355987055
22.54125,0.0145631067961,22.52125,22.56125,0.000582524271844
22.6202083333,0.00439123126008,22.56125,22.6791666667,0.000517799352751
22.6863888889,0.00896191187459,22.6791666667,22.6936111111,0.000129449838188
22.7179166667,0.0146463245492,22.6936111111,22.7422222222,0.000711974110032
22.8134027778,0.000909306180442,22.7422222222,22.8845833333,0.000129449838188
22.9104166667,0.00250548073912,22.8845833333,22.93625,0.000129449838188
22.9434027778,0.00904892072761,22.93625,22.9505555556,0.000129449838187
22.9713888889,0.0170873786408,22.9505555556,22.9922222222,0.000711974110033
22.9945138889,0.0282436010586,22.9922222222,22.9968055556,0.000129449838187
23.0027083333,0.0493432324389,22.9968055556,23.0086111111,0.000582524271845
23.0384027778,0.00217258469686,23.0086111111,23.0681944444,0.000129449838188
23.0746527778,0.0450986533039,23.0681944444,23.0811111111,0.000582524271844
23.1379166667,0.00227882355734,23.0811111111,23.1947222222,0.000258899676376
23.3629861111,0.00153865263715,23.1947222222,23.53125,0.000517799352751
23.5390277778,0.008321775312,23.53125,23.5468055556,0.000129449838187
23.5751388889,0.0022844089092,23.5468055556,23.6034722222,0.000129449838188
23.64375,0.00160696350854,23.6034722222,23.6840277778,0.000129449838188
23.6840972222,0.93203883486,23.6840277778,23.6841666667,0.000129449838187
23.7542361111,0.00415676388234,23.6841666667,23.8243055556,0.000582524271845
23.8470138889,0.00285027166653,23.8243055556,23.8697222222,0.000129449838188
23.8741666667,0.014563106796,23.8697222222,23.8786111111,0.000129449838187
23.9033333333,0.0170175629977,23.8786111111,23.9280555556,0.00084142394822
23.9505555556,0.00287666307084,23.9280555556,23.9730555556,0.000129449838188
24.0272222222,0.00537714712472,23.9730555556,24.0813888889,0.000582524271845
24.1147222222,0.0106796116505,24.0813888889,24.1480555556,0.000711974110032
24.1786805556,0.00951060035665,24.1480555556,24.2093055556,0.000582524271845
24.2383333333,0.00891903191342,24.2093055556,24.2673611111,0.000517799352751
24.28,0.0051210924997,24.2673611111,24.2926388889,0.000129449838187
24.3151388889,0.00287666307085,24.2926388889,24.3376388889,0.000129449838188
24.3597222222,0.00293093973256,24.3376388889,24.3818055556,0.000129449838188
24.5226388889,0.00252771873384,24.3818055556,24.6634722222,0.000711974110032
24.7203472222,0.00682812333298,24.6634722222,24.7772222222,0.000776699029126
24.8111111111,0.0019099156454,24.7772222222,24.845,0.000129449838188
24.8559722222,0.0265454098563,24.845,24.8669444444,0.000582524271845
24.94,0.00177193694857,24.8669444444,25.0130555556,0.000258899676375
25.0506944444,0.00773832981049,25.0130555556,25.0883333333,0.000582524271845
25.0965972222,0.0156645182344,25.0883333333,25.1048611111,0.000258899676375
25.2268055556,0.00238848220802,25.1048611111,25.34875,0.000582524271845
25.3656944444,0.0171892408085,25.34875,25.3826388889,0.000582524271844
25.3904166667,0.0374479889044,25.3826388889,25.3981944444,0.000582524271845
25.4008333333,0.147164026571,25.3981944444,25.4034722222,0.000776699029126
25.4064583333,0.130051930459,25.4034722222,25.4094444444,0.000776699029127
25.415625,0.01047234646,25.4094444444,25.4218055556,0.000129449838187
25.4924305556,0.000916459031419,25.4218055556,25.5630555556,0.000129449838188
25.5815277778,0.0227753850646,25.5630555556,25.6,0.00084142394822
25.6380555556,0.00765360357169,25.6,25.6761111111,0.000582524271845
25.694375,0.00354387389713,25.6761111111,25.7126388889,0.000129449838187
25.7199305556,0.00887656033291,25.7126388889,25.7272222222,0.000129449838188
25.7669444444,0.00896191187453,25.7272222222,25.8066666667,0.000711974110033
25.8214583333,0.00875153835635,25.8066666667,25.83625,0.000258899676375
25.8477777778,0.028073458884,25.83625,25.8593055556,0.000647249190938
25.9503472222,0.000710937326434,25.8593055556,26.0413888889,0.000129449838188
26.1057638889,0.00100543563641,26.0413888889,26.1701388889,0.000129449838188
26.1826388889,0.00517799352752,26.1701388889,26.1951388889,0.000129449838188
26.2189583333,0.0027173143876,26.1951388889,26.2427777778,0.000129449838187
26.3569444444,0.00226773439161,26.2427777778,26.4711111111,0.000517799352751
26.4997916667,0.0101553868215,26.4711111111,26.5284722222,0.000582524271845
26.545,0.00391612955859,26.5284722222,26.5615277778,0.000129449838187
26.5715972222,0.0192835621024,26.5615277778,26.5816666667,0.000388349514563
26.6364583333,0.00118129129905,26.5816666667,26.69125,0.000129449838188
26.7367361111,0.00569184021345,26.69125,26.7822222222,0.000517799352751
26.8065972222,0.00265538129617,26.7822222222,26.8309722222,0.000129449838188
26.8395833333,0.0338239899781,26.8309722222,26.8481944444,0.000582524271844
26.8528472222,0.07651065063,26.8481944444,26.8575,0.000711974110033
26.8716666667,0.0205596801828,26.8575,26.8858333333,0.000582524271844
26.935,0.00263287806484,26.8858333333,26.9841666667,0.000258899676376
26.9866666667,0.297734627831,26.9841666667,26.9891666667,0.00148867313916
27.001875,0.0229189877448,26.9891666667,27.0145833333,0.000582524271845
27.0200694444,0.011797959936,27.0145833333,27.0255555556,0.000129449838188
27.0261111111,0.116504854369,27.0255555556,27.0266666667,0.000129449838187
27.0711805556,0.00945125183649,27.0266666667,27.1156944444,0.00084142394822
27.1176388889,0.0332871012483,27.1156944444,27.1195833333,0.000129449838188
27.1302083333,0.0274129069104,27.1195833333,27.1408333333,0.000582524271845
27.1981944444,0.0011283763135,27.1408333333,27.2555555556,0.000129449838188
27.3064583333,0.00572193009179,27.2555555556,27.3573611111,0.000582524271844
27.3847916667,0.00235959198722,27.3573611111,27.4122222222,0.000129449838188
27.4565972222,0.00656365376727,27.4122222222,27.5009722222,0.000582524271845
27.5272222222,0.0147942672214,27.5009722222,27.5534722222,0.000776699029126
27.5693055556,0.00408788962695,27.5534722222,27.5851388889,0.000129449838187
27.5864583333,1.05467552376,27.5851388889,27.5877777778,0.00278317152104
27.5905555556,0.0233009708741,27.5877777778,27.5933333333,0.000129449838188
27.6022916667,0.00722510724769,27.5933333333,27.61125,0.000129449838188
27.63375,0.00287666307082,27.61125,27.65625,0.000129449838187
27.7016666667,0.00641311124967,27.65625,27.7470833333,0.000582524271845
27.7568055556,0.0299583911234,27.7470833333,27.7665277778,0.000582524271845
27.773125,0.00981093510474,27.7665277778,27.7797222222,0.000129449838187
27.8190972222,0.00739713361073,27.7797222222,27.8584722222,0.000582524271845
27.8639583333,0.0471918397445,27.8584722222,27.8694444444,0.000517799352751
27.9260416667,0.00514622669604,27.8694444444,27.9826388889,0.000582524271844
27.9873611111,0.0137064534553,27.9826388889,27.9920833333,0.000129449838188
28.0016666667,0.037146475306,27.9920833333,28.01125,0.000711974110032
28.0648611111,0.00120730419035,28.01125,28.1184722222,0.000129449838188
28.1534027778,0.0138971993283,28.1184722222,28.1883333333,0.000970873786408
28.2017361111,0.0265606921877,28.1883333333,28.2151388889,0.000711974110032
28.2165972222,0.244105409151,28.2151388889,28.2180555556,0.000711974110033
28.2227083333,0.0278220547748,28.2180555556,28.2273611111,0.000258899676375
28.2290972222,0.0372815533984,28.2273611111,28.2308333333,0.000129449838188
28.234375,0.0822387207302,28.2308333333,28.2379166667,0.000582524271844
28.2426388889,0.0137064534553,28.2379166667,28.2473611111,0.000129449838188
28.2547916667,0.0391978949279,28.2473611111,28.2622222222,0.000582524271845
28.2764583333,0.00454653090218,28.2622222222,28.2906944444,0.000129449838187
28.2922222222,0.190644307147,28.2906944444,28.29375,0.000582524271845
28.323125,0.00881360600427,28.29375,28.3525,0.000517799352751
28.3566666667,0.0155339805826,28.3525,28.3608333333,0.000129449838188
28.3872222222,0.013490035769,28.3608333333,28.4136111111,0.000711974110032
28.4174305556,0.0677846425418,28.4136111111,28.42125,0.000517799352751
28.4273611111,0.0688437775818,28.42125,28.4334722222,0.00084142394822
28.4542361111,0.0140273403254,28.4334722222,28.475,0.000582524271845
28.4836111111,0.00751644221732,28.475,28.4922222222,0.000129449838187
28.4934027778,0.109651627642,28.4922222222,28.4945833333,0.000258899676376
28.4958333333,0.0517799352748,28.4945833333,28.4970833333,0.000129449838187
28.5544444444,0.0011283763135,28.4970833333,28.6118055556,0.000129449838188
28.6233333333,0.00561469177685,28.6118055556,28.6348611111,0.000129449838188
28.7302777778,0.00339169881714,28.6348611111,28.8256944444,0.000647249190938
28.9009027778,0.000860608342524,28.8256944444,28.9761111111,0.000129449838188
29.0669444444,0.00391912354146,28.9761111111,29.1577777778,0.000711974110032
29.2236805556,0.00441957297923,29.1577777778,29.2895833333,0.000582524271845
29.3061805556,0.0175488483568,29.2895833333,29.3227777778,0.000582524271845
29.3431944444,0.014265900535,29.3227777778,29.3636111111,0.000582524271844
29.3754861111,0.0245273377619,29.3636111111,29.3873611111,0.000582524271845
29.4839583333,0.00469034640162,29.3873611111,29.5805555556,0.000906148867314
29.581875,0.26980071539,29.5805555556,29.5831944444,0.000711974110032
29.5861805556,0.0975389478425,29.5831944444,29.5891666667,0.000582524271845
29.6141666667,0.0129449838188,29.5891666667,29.6391666667,0.000647249190938
29.6504166667,0.0230133045667,29.6391666667,29.6616666667,0.000517799352751
29.6695138889,0.0453647220553,29.6616666667,29.6773611111,0.000711974110033
29.6916666667,0.00452446036382,29.6773611111,29.7059722222,0.000129449838187
29.7274305556,0.0165896880008,29.7059722222,29.7488888889,0.000711974110033
29.7696527778,0.0264960872812,29.7488888889,29.7904166667,0.0011003236246
29.7999305556,0.00680320317487,29.7904166667,29.8094444444,0.000129449838188
29.8691666667,0.00596071347933,29.8094444444,29.9288888889,0.000711974110032
29.9436805556,0.00437576917819,29.9288888889,29.9584722222,0.000129449838188
29.9590972222,0.10355987055,29.9584722222,29.9597222222,0.000129449838188
29.9919444444,0.00200870438566,29.9597222222,30.0241666667,0.000129449838187
30.0470138889,0.0127482515419,30.0241666667,30.0698611111,0.000582524271845
30.0702777778,0.854368932072,30.0698611111,30.0706944444,0.000711974110032
30.1295138889,0.00110040004127,30.0706944444,30.1883333333,0.000129449838188
30.1959722222,0.00847308031775,30.1883333333,30.2036111111,0.000129449838188
30.2345833333,0.0114937524489,30.2036111111,30.2655555556,0.000711974110032
30.2661805556,0.10355987055,30.2655555556,30.2668055556,0.000129449838188
30.2679166667,0.320388349517,30.2668055556,30.2690277778,0.000711974110032
30.2770138889,0.0445757703673,30.2690277778,30.285,0.000711974110032
30.3102777778,0.0115224581244,30.285,30.3355555556,0.000582524271845
30.3359027778,0.838834951512,30.3355555556,30.33625,0.000582524271845
30.385,0.00597460791635,30.33625,30.43375,0.000582524271844
30.4374305556,0.0791353727791,30.43375,30.4411111111,0.000582524271845
30.4825694444,0.0031224081573,30.4411111111,30.5240277778,0.000258899676376
30.5809722222,0.00625147999052,30.5240277778,30.6379166667,0.000711974110032
30.6860416667,0.00605220022696,30.6379166667,30.7341666667,0.000582524271845
30.7513888889,0.00751644221735,30.7341666667,30.7686111111,0.000258899676375
30.8080555556,0.00164091344182,30.7686111111,30.8475,0.000129449838188
30.9134027778,0.00540170030793,30.8475,30.9793055556,0.000711974110032
31.0030555556,0.00272525975133,30.9793055556,31.0268055556,0.000129449838188
31.0372222222,0.0279611650486,31.0268055556,31.0476388889,0.000582524271844
31.0527083333,0.0127676552733,31.0476388889,31.0577777778,0.000129449838188
31.1664583333,0.00267998387047,31.0577777778,31.2751388889,0.000582524271845
31.3370138889,0.00470726684318,31.2751388889,31.3988888889,0.000582524271844
31.3997222222,0.349514563101,31.3988888889,31.4005555556,0.000582524271845
31.4070138889,0.0450986533044,31.4005555556,31.4134722222,0.000582524271845
31.4165277778,0.116504854369,31.4134722222,31.4195833333,0.000711974110032
31.4622916667,0.0068197963533,31.4195833333,31.505,0.000582524271845
31.543125,0.00933736537747,31.505,31.58125,0.000711974110032
31.6345138889,0.00607587245731,31.58125,31.6877777778,0.000647249190939
31.6944444444,0.0388349514563,31.6877777778,31.7011111111,0.00051779935275
31.7035416667,0.106518723995,31.7011111111,31.7059722222,0.000517799352751
31.7081944444,0.131067961164,31.7059722222,31.7104166667,0.000582524271845
31.7371527778,0.0181566006809,31.7104166667,31.7638888889,0.000970873786408
31.79875,0.00742660426255,31.7638888889,31.8336111111,0.00051779935275
31.8366666667,0.0847308031776,31.8336111111,31.8397222222,0.000517799352751
31.8431944444,0.0745631067955,31.8397222222,31.8466666667,0.000517799352751
31.8477083333,0.0621359223312,31.8466666667,31.84875,0.000129449838188
31.8586111111,0.03610009572,31.84875,31.8684722222,0.000711974110032
31.8995138889,0.00208509806477,31.8684722222,31.9305555556,0.000129449838188
31.9472222222,0.00776699029126,31.9305555556,31.9638888889,0.000258899676375
31.9651388889,0.0517799352752,31.9638888889,31.9663888889,0.000129449838188
31.9854166667,0.00340160158743,31.9663888889,32.0044444444,0.000129449838188
32.013125,0.00745631067953,32.0044444444,32.0218055556,0.000129449838187
32.0443055556,0.00287666307084,32.0218055556,32.0668055556,0.000129449838188
32.1440277778,0.000838164419923,32.0668055556,32.22125,0.000129449838188
32.2744444444,0.00547542396511,32.22125,32.3276388889,0.000582524271844
32.403125,0.00385848643724,32.3276388889,32.4786111111,0.000582524271845
32.5173611111,0.00751644221736,32.4786111111,32.5561111111,0.000582524271845
32.5902777778,0.00757755150368,32.5561111111,32.6244444444,0.000517799352751
32.6686805556,0.00731584642818,32.6244444444,32.7129166667,0.000647249190938
32.808125,0.00543859276413,32.7129166667,32.9033333333,0.0010355987055
32.9171527778,0.0210762550617,32.9033333333,32.9309722222,0.000582524271844
32.9959027778,0.00199366595712,32.9309722222,33.0608333333,0.000258899676376
33.1570833333,0.00268986676754,33.0608333333,33.2533333333,0.000517799352751
33.3532638889,0.000647698981895,33.2533333333,33.4531944444,0.000129449838187
33.4893055556,0.00716952949962,33.4531944444,33.5254166667,0.000517799352751
33.5829166667,0.0045026030674,33.5254166667,33.6404166667,0.000517799352751
33.6435416667,0.04142394822,33.6404166667,33.6466666667,0.000258899676375
33.7044444444,0.00504107542943,33.6466666667,33.7622222222,0.000582524271845
33.7679166667,0.0511484726497,33.7622222222,33.7736111111,0.000582524271845
33.7972916667,0.00273325171539,33.7736111111,33.8209722222,0.000129449838187
33.941875,0.00240906074514,33.8209722222,34.0627777778,0.000582524271845
34.1133333333,0.00704150218713,34.0627777778,34.1638888889,0.000711974110032
34.209375,0.00640332024013,34.1638888889,34.2548611111,0.000582524271845
34.2646527778,0.0561867382773,34.2548611111,34.2744444444,0.0011003236246
34.2752777778,0.0776699029112,34.2744444444,34.2761111111,0.000129449838188
34.2767361111,0.10355987055,34.2761111111,34.2773611111,0.000129449838188
34.2778472222,0.133148404996,34.2773611111,34.2783333333,0.000129449838188
34.3270833333,0.00597460791635,34.2783333333,34.3758333333,0.000582524271844
34.3761111111,1.04854368924,34.3758333333,34.3763888889,0.000582524271845
34.4170833333,0.00159050995726,34.3763888889,34.4577777778,0.000129449838188
34.4629166667,0.0566780372604,34.4577777778,34.4680555556,0.000582524271844
34.4991666667,0.00208044382802,34.4680555556,34.5302777778,0.000129449838188
34.6726388889,0.000454653090221,34.5302777778,34.815,0.000129449838188
34.8152083333,0.310679611623,34.815,34.8154166667,0.000129449838187
34.8455555556,0.00966399713661,34.8154166667,34.8756944444,0.000582524271845
34.8794444444,0.0776699029127,34.8756944444,34.8831944444,0.000582524271845
34.9250694444,0.00695551369366,34.8831944444,34.9669444444,0.000582524271844
34.995,0.0219167547823,34.9669444444,35.0230555556,0.00122977346278
35.0359722222,0.0325712496086,35.0230555556,35.0488888889,0.00084142394822
35.1672222222,0.00246137016272,35.0488888889,35.2855555556,0.000582524271844
35.3591666667,0.000879281919767,35.2855555556,35.4327777778,0.000129449838188
35.5818055556,0.000434314461768,35.4327777778,35.7308333333,0.000129449838188
35.7536805556,0.0113317791483,35.7308333333,35.7765277778,0.00051779935275
35.7984027778,0.0029588534443,35.7765277778,35.8202777778,0.000129449838188
35.8667361111,0.00278636423006,35.8202777778,35.9131944444,0.000258899676376
35.9159722222,0.104854368931,35.9131944444,35.91875,0.000582524271844
35.9215972222,0.0227326545113,35.91875,35.9244444444,0.000129449838188
35.9321527778,0.0461821044344,35.9244444444,35.9398611111,0.000711974110032
36,0.00107625731519,35.9398611111,36.0601388889,0.000129449838188
36.0840972222,0.012157028282,36.0601388889,36.1080555556,0.000582524271845
36.1967361111,0.00364932981578,36.1080555556,36.2854166667,0.000647249190938
36.4484027778,0.00178703653911,36.2854166667,36.6113888889,0.000582524271845
36.6754861111,0.00454406799273,36.6113888889,36.7395833333,0.000582524271845
36.8195833333,0.00364077669903,36.7395833333,36.8995833333,0.000582524271844
36.9150694444,0.0188079585528,36.8995833333,36.9305555556,0.000582524271845
36.97375,0.00674304623357,36.9305555556,37.0169444444,0.000582524271844
37.0709027778,0.00479814072047,37.0169444444,37.1248611111,0.000517799352751
37.1640277778,0.00743648006611,37.1248611111,37.2031944444,0.000582524271845
37.2110416667,0.045364722055,37.2031944444,37.2188888889,0.000711974110032
37.3271527778,0.00328814213742,37.2188888889,37.4354166667,0.000711974110033
37.4947916667,0.0043604156021,37.4354166667,37.5541666667,0.00051779935275
37.6372916667,0.00350390539456,37.5541666667,37.7204166667,0.000582524271845
37.7459027778,0.0228565381868,37.7204166667,37.7713888889,0.00116504854369
37.7727777778,0.209708737862,37.7713888889,37.7741666667,0.000582524271845
37.7777083333,0.0182752712737,37.7741666667,37.78125,0.000129449838188
37.8510416667,0.00510071004202,37.78125,37.9208333333,0.000711974110032
37.954375,0.00192968702889,37.9208333333,37.9879166667,0.000129449838188
37.9996527778,0.0248176021141,37.9879166667,38.0113888889,0.000582524271845
38.0313888889,0.0129449838187,38.0113888889,38.0513888889,0.00051779935275
38.0647222222,0.00485436893204,38.0513888889,38.0780555556,0.000129449838188
38.2897916667,0.00198696373473,38.0780555556,38.5015277778,0.00084142394822
38.555625,0.00538404975261,38.5015277778,38.6097222222,0.000582524271845
38.6223611111,0.0102421849994,38.6097222222,38.635,0.000258899676375
38.7554166667,0.000537507978635,38.635,38.8758333333,0.000129449838188
38.9375,0.00577276305431,38.8758333333,38.9991666667,0.000711974110032
39.0068055556,0.0169461606356,38.9991666667,39.0144444444,0.000258899676376
39.0199305556,0.053090819712,39.0144444444,39.0254166667,0.000582524271844
39.1368055556,0.00290535796432,39.0254166667,39.2481944444,0.000647249190939
39.3618055556,0.000569705889332,39.2481944444,39.4754166667,0.000129449838187
39.49125,0.0183955033215,39.4754166667,39.5070833333,0.000582524271845
39.5323611111,0.0102421849995,39.5070833333,39.5576388889,0.000517799352751
39.5740972222,0.00393265331204,39.5576388889,39.5905555556,0.000129449838188
39.6297222222,0.00165255112579,39.5905555556,39.6688888889,0.000129449838187
39.6763888889,0.0474649406689,39.6688888889,39.6838888889,0.000711974110033
39.7999305556,0.000557773090932,39.6838888889,39.9159722222,0.000129449838187
40.0001388889,0.00422954916851,39.9159722222,40.0843055556,0.000711974110033
40.243125,0.00183391987638,40.0843055556,40.4019444444,0.000582524271844
40.4308333333,0.0123226288275,40.4019444444,40.4597222222,0.000711974110033
40.4896527778,0.009731263938,40.4597222222,40.5195833333,0.000582524271844
40.5239583333,0.029588534443,40.5195833333,40.5283333333,0.000258899676376
40.5576388889,0.00220862283164,40.5283333333,40.5869444444,0.000129449838188
40.5918055556,0.0599167822463,40.5869444444,40.5966666667,0.000582524271844
40.6071527778,0.0277759917701,40.5966666667,40.6176388889,0.000582524271845
40.7476388889,0.00224047796863,40.6176388889,40.8776388889,0.000582524271845
40.9629861111,0.000758371712731,40.8776388889,41.0483333333,0.000129449838187
41.19375,0.00222549865079,41.0483333333,41.3391666667,0.000647249190939
41.3784027778,0.00824813128275,41.3391666667,41.4176388889,0.000647249190938
41.5093055556,0.00388349514564,41.4176388889,41.6009722222,0.000711974110033
41.6039583333,0.151727252202,41.6009722222,41.6069444444,0.000906148867314
41.6280555556,0.00613183444045,41.6069444444,41.6491666667,0.000258899676375
41.7326388889,0.00426473676558,41.6491666667,41.8161111111,0.000711974110032
41.8265972222,0.0277759917701,41.8161111111,41.8370833333,0.000582524271845
41.90875,0.000903138405962,41.8370833333,41.9804166667,0.000129449838188
41.9820138889,0.0405234276069,41.9804166667,41.9836111111,0.000129449838187
41.9840277778,0.155339805832,41.9836111111,41.9844444444,0.000129449838188
41.9848611111,0.155339805812,41.9844444444,41.9852777778,0.000129449838188
42.0676388889,0.00432227115702,41.9852777778,42.15,0.000711974110032
42.2197222222,0.00417746489769,42.15,42.2894444444,0.000582524271845
42.404375,0.00253424456633,42.2894444444,42.5193055556,0.000582524271844
42.5474305556,0.0149586479684,42.5193055556,42.5755555556,0.000841423948221
42.7720833333,0.00131736937802,42.5755555556,42.9686111111,0.00051779935275
42.9709027778,0.155339805826,42.9686111111,42.9731944444,0.000711974110033
43.0799305556,0.00363840794386,42.9731944444,43.1866666667,0.000776699029126
43.295,0.000597460791637,43.1866666667,43.4033333333,0.000129449838188
43.4545138889,0.00569087484027,43.4033333333,43.5056944444,0.000582524271844
43.6469444444,0.00481140991494,43.5056944444,43.7881944444,0.00135922330097
43.888125,0.00356234440044,43.7881944444,43.9880555556,0.000711974110033
43.999375,0.0114360593246,43.9880555556,44.0106944444,0.000258899676375
44.0128472222,0.135295959911,44.0106944444,44.015,0.000582524271845
44.0305555556,0.00416088765601,44.015,44.0461111111,0.000129449838187
44.0570138889,0.0445241481664,44.0461111111,44.0679166667,0.000970873786408
44.1902083333,0.00238170060039,44.0679166667,44.3125,0.000582524271845
44.4219444444,0.00295697599921,44.3125,44.5313888889,0.000647249190938
44.6175,0.00375822110868,44.5313888889,44.7036111111,0.000647249190939
44.7267361111,0.0125951193912,44.7036111111,44.7498611111,0.000582524271844
44.7518055556,0.0332871012483,44.7498611111,44.75375,0.000129449838188
44.8345138889,0.000801409144414,44.75375,44.9152777778,0.000129449838188
44.9413888889,0.0111547200992,44.9152777778,44.9675,0.000582524271845
45.1418055556,0.00167098595907,44.9675,45.3161111111,0.000582524271844
45.3848611111,0.00423654015887,45.3161111111,45.4536111111,0.000582524271845
45.4663888889,0.0202617138033,45.4536111111,45.4791666667,0.000517799352751
45.533125,0.00119953518011,45.4791666667,45.5870833333,0.000129449838187
45.6014583333,0.0247643168707,45.5870833333,45.6158333333,0.000711974110033
45.6948611111,0.00778064053782,45.6158333333,45.7738888889,0.00122977346278
45.7763194444,0.0266296809987,45.7738888889,45.77875,0.000129449838188
45.9028472222,0.000521566219892,45.77875,46.0269444444,0.000129449838187
46.0627777778,0.00180627681193,46.0269444444,46.0986111111,0.000129449838188
46.168125,0.0102421849995,46.0986111111,46.2376388889,0.00142394822006
46.3870833333,0.00238206951312,46.2376388889,46.5365277778,0.000711974110032
46.564375,0.0104592886715,46.5365277778,46.5922222222,0.000582524271845
46.6261111111,0.0105045360496,46.5922222222,46.66,0.000711974110032
46.7895138889,0.00274863999583,46.66,46.9190277778,0.000711974110032
46.9497222222,0.00421737029391,46.9190277778,46.9804166667,0.000258899676376
46.9863194444,0.0548258138209,46.9804166667,46.9922222222,0.000647249190938
47.0050694444,0.0277092626607,46.9922222222,47.0179166667,0.000711974110033
47.0918055556,0.000875976348635,47.0179166667,47.1656944444,0.000129449838187
47.2955555556,0.00224287420176,47.1656944444,47.4254166667,0.000582524271845
47.4459027778,0.0126378147112,47.4254166667,47.4663888889,0.000517799352751
47.5384722222,0.00448958976373,47.4663888889,47.6105555556,0.000647249190938
47.651875,0.00861548502898,47.6105555556,47.6931944444,0.000711974110033
47.7471527778,0.00659744349064,47.6931944444,47.8011111111,0.000711974110032
47.8147222222,0.00475530017834,47.8011111111,47.8283333333,0.000129449838188
47.8289583333,0.10355987055,47.8283333333,47.8295833333,0.000129449838188
47.8471527778,0.0202617138033,47.8295833333,47.8647222222,0.000711974110032
47.916875,0.00124106369501,47.8647222222,47.9690277778,0.000129449838188
48.0858333333,0.00221650139108,47.9690277778,48.2026388889,0.00051779935275
48.3919444444,0.00153858208264,48.2026388889,48.58125,0.000582524271845
48.5920833333,0.0268857356236,48.58125,48.6029166667,0.000582524271845
48.6486111111,0.00141647239354,48.6029166667,48.6943055556,0.000129449838187
48.7153472222,0.00307603575893,48.6943055556,48.7363888889,0.000129449838188
48.7686805556,0.017037269026,48.7363888889,48.8009722222,0.0011003236246
48.928125,0.00890807187965,48.8009722222,49.0552777778,0.00226537216828
49.1640972222,0.00356875112298,49.0552777778,49.2729166667,0.000776699029127
49.4628472222,0.000340782023746,49.2729166667,49.6527777778,0.000129449838187
49.8111805556,0.000408609747898,49.6527777778,49.9695833333,0.000129449838188
50.0696527778,0.00420420015766,49.9695833333,50.1697222222,0.00084142394822
50.26,0.000716952949964,50.1697222222,50.3502777778,0.000129449838188
50.4122916667,0.00574044075278,50.3502777778,50.4743055556,0.000711974110032
50.5713194444,0.00300227255353,50.4743055556,50.6683333333,0.000582524271845
50.7160416667,0.00610505787085,50.6683333333,50.76375,0.000582524271844
50.8965972222,0.00219245936084,50.76375,51.0294444444,0.000582524271845
51.143125,0.00256211041984,51.0294444444,51.2568055556,0.000582524271845
51.2942361111,0.0077814002918,51.2568055556,51.3316666667,0.000582524271844
51.3526388889,0.015431106539,51.3316666667,51.3736111111,0.000647249190939
51.3974305556,0.0135865719381,51.3736111111,51.42125,0.000647249190938
51.5485416667,0.00279662498213,51.42125,51.6758333333,0.000711974110033
51.7360416667,0.00107501595727,51.6758333333,51.79625,0.000129449838188
51.865625,0.00373188722703,51.79625,51.935,0.00051779935275
51.9560416667,0.0138421609151,51.935,51.9770833333,0.000582524271845
52.4251388889,0.000288914703952,51.9770833333,52.8731944444,0.000258899676375
52.8763194444,0.0207119741101,52.8731944444,52.8794444444,0.000129449838188
52.9609722222,0.00317560080052,52.8794444444,53.0425,0.000517799352751
53.1466666667,0.000621359223302,53.0425,53.2508333333,0.000129449838188
53.4001388889,0.000433506434859,53.2508333333,53.5494444444,0.000129449838187
53.5952777778,0.00141218005296,53.5494444444,53.6411111111,0.000129449838188
53.8290277778,0.00137773663703,53.6411111111,54.0169444444,0.000517799352751
54.0354861111,0.00349078215338,54.0169444444,54.0540277778,0.000129449838188
54.0653472222,0.00571802966225,54.0540277778,54.0766666667,0.000129449838187
54.1352083333,0.00497529627199,54.0766666667,54.19375,0.000582524271845
54.3094444444,0.000559447079804,54.19375,54.4251388889,0.000129449838188
54.4920138889,0.00387139702991,54.4251388889,54.5588888889,0.00051779935275
54.6302777778,0.000906652563184,54.5588888889,54.7016666667,0.000129449838188
54.7025,0.0776699029162,54.7016666667,54.7033333333,0.000129449838188
54.7040277778,0.0932038834936,54.7033333333,54.7047222222,0.000129449838187
54.7536111111,0.00132391879965,54.7047222222,54.8025,0.000129449838188
55.2540277778,0.000143346483383,54.8025,55.7055555556,0.000129449838188
55.7068055556,0.2071197411,55.7055555556,55.7080555556,0.000517799352751
56.1307638889,0.000689038074138,55.7080555556,56.5534722222,0.000582524271844
56.6754166667,0.00291925603203,56.5534722222,56.7973611111,0.000711974110033
56.8173611111,0.00323624595467,56.7973611111,56.8373611111,0.000129449838187
56.8752777778,0.00170703083325,56.8373611111,56.9131944444,0.000129449838188
56.959375,0.00140156215782,56.9131944444,57.0055555556,0.000129449838188
57.2224305556,0.00193988230137,57.0055555556,57.4393055556,0.00084142394822
57.5677083333,0.00151223174952,57.4393055556,57.6961111111,0.000388349514563
57.8038888889,0.000600540486439,57.6961111111,57.9116666667,0.000129449838188
58.1221527778,0.00138375940524,57.9116666667,58.3326388889,0.000582524271844
58.6379166667,0.000212019753174,58.3326388889,58.9431944444,0.000129449838188
59.0213888889,0.000827743192676,58.9431944444,59.0995833333,0.000129449838188
59.1001388889,0.116504854369,59.0995833333,59.1006944444,0.000129449838187
59.1322916667,0.0020484369999,59.1006944444,59.1638888889,0.000129449838188
59.1924305556,0.00907093756645,59.1638888889,59.2209722222,0.000517799352751
59.3334027778,0.000575687977118,59.2209722222,59.4458333333,0.000129449838188
59.4465277778,0.0932038834937,59.4458333333,59.4472222222,0.000129449838187
59.6194444444,0.000375822110868,59.4472222222,59.7916666667,0.000129449838188
59.8754166667,0.00425059170168,59.7916666667,59.9591666667,0.000711974110032
59.96,0.0776699029158,59.9591666667,59.9608333333,0.000129449838188
59.9888194444,0.0104073815317,59.9608333333,60.0168055556,0.000582524271845
60.2104166667,0.00133721497124,60.0168055556,60.4040277778,0.000517799352751
60.4789583333,0.000863798734891,60.4040277778,60.5538888889,0.000129449838187
60.6729861111,0.00163038863257,60.5538888889,60.7920833333,0.000388349514563
60.8434027778,0.00567547328455,60.7920833333,60.8947222222,0.000582524271845
60.9502083333,0.00116650667704,60.8947222222,61.0056944444,0.000129449838188
61.0165972222,0.00593655308886,61.0056944444,61.0275,0.000129449838188
61.1029861111,0.000857441430493,61.0275,61.1784722222,0.000129449838187
61.4102083333,0.000279304415629,61.1784722222,61.6419444444,0.000129449838188
61.6619444444,0.0161812297734,61.6419444444,61.6819444444,0.000647249190938
61.7227083333,0.00714510180116,61.6819444444,61.7634722222,0.000582524271845
61.7867361111,0.0125199246486,61.7634722222,61.81,0.000582524271845
61.8268055556,0.0173313006499,61.81,61.8436111111,0.000582524271844
61.9179861111,0.000870251013028,61.8436111111,61.9923611111,0.000129449838188
62.0370833333,0.00144726527167,61.9923611111,62.0818055556,0.000129449838188
62.0856944444,0.0166435506243,62.0818055556,62.0895833333,0.000129449838188
62.0900694444,0.133148404982,62.0895833333,62.0905555556,0.000129449838187
62.1781944444,0.00221562322096,62.0905555556,62.2658333333,0.000388349514563
62.5046527778,0.000271020306762,62.2658333333,62.7434722222,0.000129449838188
62.8918055556,0.000436347769173,62.7434722222,63.0401388889,0.000129449838188
63.1543055556,0.00311813478846,63.0401388889,63.2684722222,0.000711974110032
63.3597916667,0.00212632433829,63.2684722222,63.4511111111,0.000388349514563
63.6252777778,0.000371626329726,63.4511111111,63.7994444444,0.000129449838188
63.9213888889,0.000530773824006,63.7994444444,64.0433333333,0.000129449838188
64.0502777778,0.018640776699,64.0433333333,64.0572222222,0.000258899676375
64.07375,0.00391612955862,64.0572222222,64.0902777778,0.000129449838188
64.1145833333,0.0133148404993,64.0902777778,64.1388888889,0.000647249190938
64.1736805556,0.001860356956,64.1388888889,64.2084722222,0.000129449838188
64.2236111111,0.00427540749979,64.2084722222,64.23875,0.000129449838188
64.2886805556,0.00129629879687,64.23875,64.3386111111,0.000129449838187
64.5714583333,0.00027797161794,64.3386111111,64.8043055556,0.000129449838188
64.85,0.00779059816449,64.8043055556,64.8956944444,0.000711974110032
64.9099305556,0.0045465309022,64.8956944444,64.9241666667,0.000129449838188
65.0536111111,0.0015000625026,64.9241666667,65.1830555556,0.000388349514563
65.3127083333,0.00299530423659,65.1830555556,65.4423611111,0.000776699029126
65.4634027778,0.00307603575893,65.4423611111,65.4844444444,0.000129449838188
65.5328472222,0.0100291122843,65.4844444444,65.58125,0.000970873786408
65.6099305556,0.00902701050801,65.58125,65.6386111111,0.000517799352751
65.6759722222,0.00173241419135,65.6386111111,65.7133333333,0.000129449838187
65.8244444444,0.00349514563107,65.7133333333,65.9355555556,0.000776699029127
66.0259027778,0.000716401871596,65.9355555556,66.11625,0.000129449838187
66.3185416667,0.00143981282433,66.11625,66.5208333333,0.000582524271845
66.8232638889,0.000214015805959,66.5208333333,67.1256944444,0.000129449838188
67.2006944444,0.000862998921247,67.1256944444,67.2756944444,0.000129449838187
67.3363194444,0.00640576518868,67.2756944444,67.3969444444,0.000776699029127
67.4877083333,0.00320900899562,67.3969444444,67.5784722222,0.000582524271844
67.6258333333,0.0054665034308,67.5784722222,67.6731944444,0.000517799352751
67.7015277778,0.0022844089092,67.6731944444,67.7298611111,0.000129449838188
67.8754166667,0.000444675016673,67.7298611111,68.0209722222,0.000129449838187
68.4117361111,0.000496910699282,68.0209722222,68.8025,0.000388349514564
69.4352083333,0.000102298192838,68.8025,70.0679166667,0.000129449838187
70.0938888889,0.0137064534552,70.0679166667,70.1198611111,0.000711974110033
70.4818055556,0.000178825563113,70.1198611111,70.84375,0.000129449838187
70.9508333333,0.000604435042123,70.84375,71.0579166667,0.000129449838188
71.1177777778,0.00108125154867,71.0579166667,71.1776388889,0.000129449838188
71.2260416667,0.00133721497123,71.1776388889,71.2744444444,0.000129449838187
71.6165277778,0.000189208046073,71.2744444444,71.9586111111,0.000129449838188
71.960625,0.160696350853,71.9586111111,71.9626388889,0.000647249190939
71.9833333333,0.00312764709713,71.9626388889,72.0040277778,0.000129449838187
72.1779166667,0.00167498991904,72.0040277778,72.3518055556,0.000582524271845
72.3835416667,0.00917762528946,72.3518055556,72.4152777778,0.000582524271845
72.4363194444,0.00615207151783,72.4152777778,72.4573611111,0.000258899676375
72.6685416667,0.000306490902649,72.4573611111,72.8797222222,0.000129449838188
72.8975694444,0.0036266102527,72.8797222222,72.9154166667,0.000129449838187
73.0759027778,0.00181487440817,72.9154166667,73.2363888889,0.000582524271845
73.5780555556,0.000189438787592,73.2363888889,73.9197222222,0.000129449838188
74.1434027778,0.00130213435495,73.9197222222,74.3670833333,0.000582524271845
74.3675,1.00970873778,74.3670833333,74.3679166667,0.00084142394822
74.4701388889,0.00063317855635,74.3679166667,74.5723611111,0.000129449838187
74.7947916667,0.0013094520004,74.5723611111,75.0172222222,0.000582524271845
75.3640972222,0.000186594361352,75.0172222222,75.7109722222,0.000129449838188
75.7120833333,0.0582524271847,75.7109722222,75.7131944444,0.000129449838187
75.7436111111,0.00212794254555,75.7131944444,75.7740277778,0.000129449838188
75.8107638889,0.00880944078405,75.7740277778,75.8475,0.000647249190939
75.8804166667,0.0127811232641,75.8475,75.9133333333,0.00084142394822
76.2542361111,0.000854384753978,75.9133333333,76.5951388889,0.000582524271844
76.6152083333,0.00322504787181,76.5951388889,76.6352777778,0.000129449838188
76.6506944444,0.00419837313043,76.6352777778,76.6661111111,0.000129449838188
76.7308333333,0.0010000416684,76.6661111111,76.7955555556,0.000129449838187
76.7978472222,0.155339805826,76.7955555556,76.8001388889,0.000711974110033
77.3227083333,0.000123858981388,76.8001388889,77.8452777778,0.000129449838187
77.8568055556,0.00561469177685,77.8452777778,77.8683333333,0.000129449838188
77.9284027778,0.00592625848813,77.8683333333,77.9884722222,0.000711974110032
78.1497222222,0.00180627681192,77.9884722222,78.3109722222,0.000582524271845
78.4227777778,0.002605077489,78.3109722222,78.5345833333,0.000582524271845
78.6130555556,0.00371165907724,78.5345833333,78.6915277778,0.000582524271845
78.9163194444,0.00215949683724,78.6915277778,79.1411111111,0.000970873786407
79.1614583333,0.0143145896153,79.1411111111,79.1818055556,0.000582524271845
79.2228472222,0.00157705386625,79.1818055556,79.2638888889,0.000129449838188
79.3401388889,0.00381983129078,79.2638888889,79.4163888889,0.000582524271844
79.429375,0.0049841648928,79.4163888889,79.4423611111,0.000129449838188
79.4566666667,0.0248845320011,79.4423611111,79.4709722222,0.000711974110032
79.4845138889,0.031067961165,79.4709722222,79.4980555556,0.00084142394822
79.6266666667,0.000503260710018,79.4980555556,79.7552777778,0.000129449838188
79.9442361111,0.00154140931911,79.7552777778,80.1331944444,0.000582524271845
80.4620833333,0.00108239307268,80.1331944444,80.7909722222,0.000711974110032
80.8714583333,0.00723757507728,80.7909722222,80.9519444444,0.00116504854369
81.0532638889,0.000638820311821,80.9519444444,81.1545833333,0.000129449838187
81.2225694444,0.00523617323007,81.1545833333,81.2905555556,0.000711974110033
81.4268055556,0.00213770374989,81.2905555556,81.5630555556,0.000582524271844
81.5660416667,0.097538947844,81.5630555556,81.5690277778,0.000582524271845
81.5692361111,1.39805825267,81.5690277778,81.5694444444,0.000582524271845
81.5999305556,0.00955392883205,81.5694444444,81.6304166667,0.000582524271844
81.7877083333,0.00514370217964,81.6304166667,81.945,0.00161812297735
81.9476388889,0.331119059784,81.945,81.9502777778,0.00174757281553
82.0363888889,0.00676479799562,81.9502777778,82.1225,0.00116504854369
82.1824305556,0.00593999257501,82.1225,82.2423611111,0.000711974110032
82.2638888889,0.0135295959912,82.2423611111,82.2854166667,0.000582524271845
82.4067361111,0.0024007869246,82.2854166667,82.5280555556,0.000582524271844
82.635625,0.000601703573243,82.5280555556,82.7431944444,0.000129449838188
82.7441666667,0.0665742024947,82.7431944444,82.7451388889,0.000129449838188
82.8852083333,0.00300359565056,82.7451388889,83.0252777778,0.00084142394822
83.2275,0.00208044382802,83.0252777778,83.4297222222,0.00084142394822
83.465625,0.00811252370847,83.4297222222,83.5015277778,0.000582524271845
83.5029861111,0.199722607493,83.5015277778,83.5044444444,0.000582524271844
83.67375,0.000382296486855,83.5044444444,83.8430555556,0.000129449838188
83.9486111111,0.00337250894226,83.8430555556,84.0541666667,0.000711974110032
84.2679861111,0.0019676039062,84.0541666667,84.4818055556,0.00084142394822
84.6445833333,0.00178932370191,84.4818055556,84.8073611111,0.000582524271845
84.8777777778,0.00597460791636,84.8073611111,84.9481944444,0.00084142394822
85.0622222222,0.00255430862198,84.9481944444,85.17625,0.000582524271845
85.9561805556,8.29880540427e-05,85.17625,86.7361111111,0.000129449838188
86.80125,0.00546504647359,86.7361111111,86.8663888889,0.000711974110032
86.9639583333,0.00298517776319,86.8663888889,87.0615277778,0.000582524271845
87.0790972222,0.0202617138033,87.0615277778,87.0966666667,0.000711974110032
87.2979861111,0.00128601426002,87.0966666667,87.4993055556,0.000517799352751
87.5409027778,0.00855795257468,87.4993055556,87.5825,0.000711974110032
87.7521527778,0.0017168132449,87.5825,87.9218055556,0.000582524271845
87.9423611111,0.0173182891629,87.9218055556,87.9629166667,0.000711974110032
87.9841666667,0.0167523320008,87.9629166667,88.0054166667,0.000711974110032
88.0989583333,0.00449758903281,88.0054166667,88.1925,0.000841423948221
88.2817361111,0.00543991537909,88.1925,88.3709722222,0.000970873786407
88.4163888889,0.00783824708293,88.3709722222,88.4618055556,0.000711974110033
88.8179861111,0.00245321198515,88.4618055556,89.1741666667,0.00174757281553
89.1914583333,0.0168440753304,89.1741666667,89.20875,0.000582524271844
89.2158333333,0.00913763563678,89.20875,89.2229166667,0.000129449838188
89.2563194444,0.0087196980401,89.2229166667,89.2897222222,0.000582524271845
89.3121527778,0.00288556914844,89.2897222222,89.3345833333,0.000129449838187
90.1148611111,0.000165902249013,89.3345833333,90.8951388889,0.000258899676376
91.0584722222,0.00178323756687,90.8951388889,91.2218055556,0.000582524271844
91.3559722222,0.00241210878611,91.2218055556,91.4901388889,0.000647249190939
91.6077777778,0.00247590009285,91.4901388889,91.7254166667,0.000582524271845
91.8510416667,0.00283372780112,91.7254166667,91.9766666667,0.000711974110032
92.4436805556,0.000138593135309,91.9766666667,92.9106944444,0.000129449838188
93.3084722222,0.000894939523783,92.9106944444,93.70625,0.000711974110032
93.7830555556,0.000842711424009,93.70625,93.8598611111,0.000129449838188
94.1552083333,0.000986168529809,93.8598611111,94.4505555556,0.000582524271844
95.5461805556,5.90757960926e-05,94.4505555556,96.6418055556,0.000129449838188
97.2364583333,0.000108844894891,96.6418055556,97.8311111111,0.000129449838188
98.0175,0.00156265825532,97.8311111111,98.2038888889,0.000582524271844
98.2476388889,0.00665742024966,98.2038888889,98.2913888889,0.000582524271845
98.2956944444,0.112746633261,98.2913888889,98.3,0.000970873786408
98.30125,0.233009708738,98.3,98.3025,0.000582524271845
98.3097916667,0.039944521498,98.3025,98.3170833333,0.000582524271844
98.4361111111,0.00244700977671,98.3170833333,98.5551388889,0.000582524271845
98.6967361111,0.00205697634001,98.5551388889,98.8383333333,0.000582524271845
99.10125,0.000246180357883,98.8383333333,99.3641666667,0.000129449838187
99.413125,0.00132204090065,99.3641666667,99.4620833333,0.000129449838188
100.309583333,0.000152743171903,99.4620833333,101.157083333,0.000258899676375
101.595555556,0.000664265878569,101.157083333,102.034027778,0.000582524271845
102.982638889,6.82312470683e-05,102.034027778,103.93125,0.000129449838188
103.931666667,0.155339805888,103.93125,103.932083333,0.000129449838187
104.107291667,0.00203179294183,103.932083333,104.2825,0.000711974110033
104.400902778,0.00300657688693,104.2825,104.519305556,0.000711974110032
104.531875,0.00514938582865,104.519305556,104.544444444,0.000129449838188
104.760138889,0.000300076894703,104.544444444,104.975833333,0.000129449838187
105.160625,0.00192642374755,104.975833333,105.345416667,0.000711974110033
105.390416667,0.00647249190938,105.345416667,105.435416667,0.000582524271844
105.441111111,0.0113663272554,105.435416667,105.446805556,0.000129449838188
105.626319444,0.000360556609267,105.446805556,105.805833333,0.000129449838188
105.881527778,0.00897835574953,105.805833333,105.957222222,0.00135922330097
106.225,0.000241711316118,105.957222222,106.492777778,0.000129449838188
106.492847222,0.932038834216,106.492777778,106.492916667,0.000129449838187
106.505,0.00535654502862,106.492916667,106.517083333,0.000129449838188
106.785347222,0.00168891323962,106.517083333,107.053611111,0.000906148867314
107.129375,0.00384433983252,107.053611111,107.205138889,0.000582524271845
107.218819444,0.018924646395,107.205138889,107.2325,0.00051779935275
107.345486111,0.00315071517655,107.2325,107.458472222,0.000711974110033
108.177152778,9.00607628704e-05,107.458472222,108.895833333,0.000129449838187
109.231597222,0.000867461170069,108.895833333,109.567361111,0.000582524271845
109.763541667,0.000329925251311,109.567361111,109.959722222,0.000129449838188
110.113680556,0.00189182442818,109.959722222,110.267638889,0.000582524271844
110.751875,0.000133663966005,110.267638889,111.236111111,0.000129449838188
111.258888889,0.0127871181623,111.236111111,111.281666667,0.000582524271845
111.427083333,0.00044509973016,111.281666667,111.5725,0.000129449838188
111.750625,0.00145347186737,111.5725,111.92875,0.00051779935275
111.935625,0.0611944689614,111.92875,111.9425,0.00084142394822
112.054375,0.00173564028855,111.9425,112.16625,0.000388349514563
112.457708333,0.00177658105304,112.16625,112.749166667,0.0010355987055
112.760972222,0.0438606510567,112.749166667,112.772777778,0.0010355987055
112.82125,0.00600884635716,112.772777778,112.869722222,0.000582524271844
113.223055556,0.00082432679978,112.869722222,113.576388889,0.000582524271845
113.721458333,0.000446165071782,113.576388889,113.866527778,0.000129449838188
114.276527778,0.000157865656326,113.866527778,114.686527778,0.000129449838187
114.742152778,0.0139631286135,114.686527778,114.797777778,0.00155339805825
115.20125,0.000721888942734,114.797777778,115.604722222,0.000582524271845
115.663472222,0.0049576533774,115.604722222,115.722222222,0.000582524271844
115.836805556,0.000564872021183,115.722222222,115.951388889,0.000129449838188
115.969236111,0.0163197461375,115.951388889,115.987083333,0.000582524271845
116.264444444,0.00128347861598,115.987083333,116.541805556,0.000711974110032
116.916041667,0.000778284423323,116.541805556,117.290277778,0.000582524271845
117.304722222,0.0246452576549,117.290277778,117.319166667,0.000711974110032
117.638888889,0.000910984960314,117.319166667,117.958611111,0.000582524271845
118.506666667,0.000531446370664,117.958611111,119.054722222,0.000582524271844
119.790694444,8.79447853324e-05,119.054722222,120.526666667,0.000129449838188
121.101180556,0.000112660320918,120.526666667,121.675694444,0.000129449838188
122.894791667,5.30924998546e-05,121.675694444,124.113888889,0.000129449838187
124.507916667,0.000164264863404,124.113888889,124.901944444,0.000129449838188
125.237986111,0.000192609802635,124.901944444,125.574027778,0.000129449838188
125.665694444,0.000706090026476,125.574027778,125.757361111,0.000129449838187
125.929305556,0.000376429254828,125.757361111,126.10125,0.000129449838188
126.568472222,0.000138531336943,126.10125,127.035694444,0.000129449838188
127.046319444,0.0060917570912,127.035694444,127.056944444,0.000129449838188
127.058194444,0.0517799352749,127.056944444,127.059444444,0.000129449838187
127.06125,0.0358476474893,127.059444444,127.063055556,0.000129449838188
127.065972222,0.0221914008335,127.063055556,127.068888889,0.000129449838188
127.499583333,0.000150280366809,127.068888889,127.930277778,0.000129449838187
128.986111111,6.13022122437e-05,127.930277778,130.041944444,0.000129449838188
132.140555556,0.000138788046237,130.041944444,134.239166667,0.000582524271845
134.533611111,0.000989192159735,134.239166667,134.828055556,0.000582524271844
134.858888889,0.00944633954354,134.828055556,134.889722222,0.000582524271845
137.426111111,2.55185312385e-05,134.889722222,139.9625,0.000129449838188
139.963819444,0.0490546755218,139.9625,139.965138889,0.000129449838187
140.519027778,0.000525849392839,139.965138889,141.072916667,0.000582524271845
141.252013889,0.000361395438137,141.072916667,141.431111111,0.000129449838188
142.101666667,9.6524320107e-05,141.431111111,142.772222222,0.000129449838188
143.375277778,0.000107328285922,142.772222222,143.978333333,0.000129449838187
144.576805556,0.000108150247732,143.978333333,145.175277778,0.000129449838188
145.361805556,0.000346998821651,145.175277778,145.548333333,0.000129449838188
146.812222222,5.1210924997e-05,145.548333333,148.076111111,0.000129449838187
148.076597222,0.266296810047,148.076111111,148.077083333,0.000258899676376
150.938888889,2.26168123015e-05,148.077083333,153.800694444,0.000129449838187
153.811527778,0.00597460791628,153.800694444,153.822361111,0.000129449838188
154.081319444,0.000249943372205,153.822361111,154.340277778,0.000129449838188
154.364375,0.00268599087885,154.340277778,154.388472222,0.000129449838188
154.419583333,0.00208044382801,154.388472222,154.450694444,0.000129449838187
154.476666667,0.00249208244637,154.450694444,154.502638889,0.000129449838188
154.717013889,0.00135865719381,154.502638889,154.931388889,0.000582524271845
158.947083333,1.61179890524e-05,154.931388889,162.962777778,0.000129449838187
164.434375,4.39827679181e-05,162.962777778,165.905972222,0.000129449838188
166.414722222,0.000127223428195,165.905972222,166.923472222,0.000129449838188
167.741388889,7.91338796863e-05,166.923472222,168.559305556,0.000129449838187
169.015555556,0.00014186283637,168.559305556,169.471805556,0.000129449838188
170.183263889,9.09749960911e-05,169.471805556,170.894722222,0.000129449838188
171.563333333,9.68050306343e-05,170.894722222,172.231944444,0.000129449838187
177.819444444,1.15838781376e-05,172.231944444,183.406944444,0.000129449838188
184.719930556,4.92959663063e-05,183.406944444,186.032916667,0.000129449838188
198.363888889,5.24897128366e-06,186.032916667,210.694861111,0.000129449838188
210.879097222,0.00035131505275,210.694861111,211.063333333,0.000129449838187
213.002083333,3.33848712284e-05,211.063333333,214.940833333,0.000129449838188
215.014444444,0.000879281919763,214.940833333,215.088055556,0.000129449838188
219.320763889,1.52916085864e-05,215.088055556,223.553472222,0.000129449838187
223.563125,0.00670531535923,223.553472222,223.572777778,0.000129449838188
230.354444444,9.54410210282e-06,223.572777778,237.136111111,0.000129449838188
237.136736111,0.10355987055,237.136111111,237.137361111,0.000129449838187
238.830625,3.82249450418e-05,237.137361111,240.523888889,0.000129449838188
240.547916667,0.00269375385828,240.523888889,240.571944444,0.000129449838188
240.654375,0.000785205421186,240.571944444,240.736805556,0.000129449838188
250.665,6.51930413488e-06,240.736805556,260.593194444,0.000129449838187
262.187361111,4.06010992748e-05,260.593194444,263.781527778,0.000129449838188
267.287569444,1.84609668816e-05,263.781527778,270.793611111,0.000129449838188
271.834444444,6.21856708665e-05,270.793611111,272.875277778,0.000129449838187
272.996527778,0.000533813765724,272.875277778,273.117777778,0.000129449838188
279.925,9.50827180031e-06,273.117777778,286.732222222,0.000129449838188
286.919722222,0.000345199568499,286.732222222,287.107222222,0.000129449838187
295.163680556,8.03391718991e-06,287.107222222,303.220138889,0.000129449838188
306.009444444,2.32046714872e-05,303.220138889,308.79875,0.000129449838188
312.220416667,1.89161965204e-05,308.79875,315.642083333,0.000129449838188
315.783888889,0.000456434297232,315.642083333,315.925694444,0.000129449838187
326.597708333,6.06492080762e-06,315.925694444,337.269722222,0.000129449838188
353.591041667,3.9656670721e-06,337.269722222,369.912361111,0.000129449838188
369.946875,0.00187532964777,369.912361111,369.981388889,0.000129449838187
371.880347222,6.81688670655e-05,369.981388889,373.779305556,0.000258899676376
377.087361111,1.95658500914e-05,373.779305556,380.395416667,0.000129449838188
387.542986111,9.05551454891e-06,380.395416667,394.690555556,0.000129449838187
394.692083333,0.0423654015962,394.690555556,394.693611111,0.000129449838188
434.497361111,1.62610103556e-06,394.693611111,474.301111111,0.000129449838188
477.538055556,1.99956842647e-05,474.301111111,480.775,0.000129449838187
482.326805556,4.17094260697e-05,480.775,483.878611111,0.000129449838188
489.087708333,1.24253620796e-05,483.878611111,494.296805556,0.000129449838188
494.297083333,0.233009708959,494.296805556,494.297361111,0.000129449838187
494.719097222,0.00015347255639,494.297361111,495.140833333,0.000129449838188
545.712638889,1.2798617408e-06,495.140833333,596.284444444,0.000129449838188
596.288125,0.0175856383932,596.284444444,596.291805556,0.000129449838188
623.835833333,2.34987125397e-06,596.291805556,651.379861111,0.000129449838187
651.787361111,0.000158834157286,651.379861111,652.194861111,0.000129449838188


==> Figures/cdf_deltas_pdf_data_sampled.csv <==
days,pdf,left_days,right_days,probability_mass
0.000347222222222,0.18640776699,0,0.000694444444444,0.000129449838188
0.000763888888889,0.932038834951,0.000694444444444,0.000833333333333,0.000129449838188
0.000902777777778,0.932038834951,0.000833333333333,0.000972222222222,0.000129449838188
0.00111111111111,0.466019417476,0.000972222222222,0.00125,0.000129449838188
0.00131944444444,0.932038834952,0.00125,0.00138888888889,0.000129449838188
0.00145833333333,0.932038834951,0.00138888888889,0.00152777777778,0.000129449838188
0.00159722222222,0.932038834951,0.00152777777778,0.00166666666667,0.000129449838188
0.00208333333333,1.32038834951,0.00166666666667,0.0025,0.0011003236246
0.00256944444444,0.932038834951,0.0025,0.00263888888889,0.000129449838188
0.00270833333333,4.19417475728,0.00263888888889,0.00277777777778,0.000582524271845
0.00291666666667,2.09708737864,0.00277777777778,0.00305555555556,0.000582524271845
0.00326388888889,0.31067961165,0.00305555555556,0.00347222222222,0.000129449838188
0.00354166666667,0.932038834951,0.00347222222222,0.00361111111111,0.000129449838188
0.00368055555556,2.79611650485,0.00361111111111,0.00375,0.000388349514563
0.00388888888889,3.49514563107,0.00375,0.00402777777778,0.000970873786408
0.004375,1.02524271845,0.00402777777778,0.00472222222222,0.000711974110032
0.00506944444444,0.18640776699,0.00472222222222,0.00541666666667,0.000129449838188
0.00555555555556,1.8640776699,0.00541666666667,0.00569444444444,0.000517799352751
0.00597222222222,0.233009708738,0.00569444444444,0.00625,0.000129449838188
0.00631944444444,5.12621359223,0.00625,0.00638888888889,0.000711974110032
0.00645833333333,0.932038834951,0.00638888888889,0.00652777777778,0.000129449838188
0.00666666666667,0.466019417476,0.00652777777778,0.00680555555556,0.000129449838188
0.00694444444444,0.466019417476,0.00680555555556,0.00708333333333,0.000129449838188
0.00729166666667,0.310679611651,0.00708333333333,0.0075,0.000129449838188
0.00756944444444,0.932038834951,0.0075,0.00763888888889,0.000129449838188
0.00770833333333,4.19417475728,0.00763888888889,0.00777777777778,0.000582524271845
0.00784722222222,4.19417475728,0.00777777777778,0.00791666666667,0.000582524271845
0.00819444444444,0.233009708738,0.00791666666667,0.00847222222222,0.000129449838188
0.00854166666667,0.932038834951,0.00847222222222,0.00861111111111,0.000129449838188
0.00888888888889,0.233009708738,0.00861111111111,0.00916666666667,0.000129449838188
0.00923611111111,0.932038834952,0.00916666666667,0.00930555555556,0.000129449838188
0.009375,0.932038834951,0.00930555555556,0.00944444444444,0.000129449838188
0.00965277777778,1.2427184466,0.00944444444444,0.00986111111111,0.000517799352751
0.00993055555556,0.932038834951,0.00986111111111,0.01,0.000129449838188
0.0101388888889,2.09708737864,0.01,0.0102777777778,0.000582524271845
0.010625,0.18640776699,0.0102777777778,0.0109722222222,0.000129449838188
0.0111805555556,0.31067961165,0.0109722222222,0.0113888888889,0.000129449838188
0.011875,0.266296809986,0.0113888888889,0.0123611111111,0.000258899676375
0.0125694444444,0.31067961165,0.0123611111111,0.0127777777778,0.000129449838188
0.0130555555556,0.466019417476,0.0127777777778,0.0133333333333,0.000258899676375
0.0149305555556,0.0405234276066,0.0133333333333,0.0165277777778,0.000129449838188
0.0168055555556,0.233009708738,0.0165277777778,0.0170833333333,0.000129449838188
0.0172222222222,0.466019417476,0.0170833333333,0.0173611111111,0.000129449838188
0.0179861111111,0.10355987055,0.0173611111111,0.0186111111111,0.000129449838188
0.01875,0.466019417476,0.0186111111111,0.0188888888889,0.000129449838188
0.0197916666667,0.143390589993,0.0188888888889,0.0206944444444,0.000258899676375
0.0213888888889,0.0932038834951,0.0206944444444,0.0220833333333,0.000129449838188
0.0226388888889,0.466019417476,0.0220833333333,0.0231944444444,0.000517799352751
0.0240972222222,0.394324122479,0.0231944444444,0.025,0.000711974110032
0.0253472222222,0.18640776699,0.025,0.0256944444444,0.000129449838188
0.0259027777778,0.31067961165,0.0256944444444,0.0261111111111,0.000129449838188
0.0265277777778,0.155339805825,0.0261111111111,0.0269444444444,0.000129449838188
0.0276388888889,0.0932038834951,0.0269444444444,0.0283333333333,0.000129449838188
0.0288194444444,0.732316227462,0.0283333333333,0.0293055555556,0.000711974110032
0.029375,0.932038834952,0.0293055555556,0.0294444444444,0.000129449838188
0.0295138888889,4.19417475728,0.0294444444444,0.0295833333333,0.000582524271845
0.0300694444444,0.133148404993,0.0295833333333,0.0305555555556,0.000129449838188
0.0307638888889,1.2427184466,0.0305555555556,0.0309722222222,0.000517799352751
0.0316666666667,0.0932038834951,0.0309722222222,0.0323611111111,0.000129449838188
0.0325694444444,0.31067961165,0.0323611111111,0.0327777777778,0.000129449838188
0.0331944444444,0.699029126214,0.0327777777778,0.0336111111111,0.000582524271845
0.0338888888889,0.233009708738,0.0336111111111,0.0341666666667,0.000129449838188
0.034375,0.310679611651,0.0341666666667,0.0345833333333,0.000129449838188
0.0360416666667,0.0443828016644,0.0345833333333,0.0375,0.000129449838188
0.0377777777778,0.233009708738,0.0375,0.0380555555556,0.000129449838188
0.0384722222222,0.155339805825,0.0380555555556,0.0388888888889,0.000129449838188
0.0389583333333,0.932038834951,0.0388888888889,0.0390277777778,0.000129449838188
0.039375,0.18640776699,0.0390277777778,0.0397222222222,0.000129449838188
0.04,0.932038834952,0.0397222222222,0.0402777777778,0.000517799352751
0.0408333333333,0.116504854369,0.0402777777778,0.0413888888889,0.000129449838188
0.0416666666667,0.233009708738,0.0413888888889,0.0419444444444,0.000129449838188
0.0420833333333,0.466019417476,0.0419444444444,0.0422222222222,0.000129449838188
0.0425,0.466019417476,0.0422222222222,0.0427777777778,0.000258899676375
0.0428472222222,3.72815533981,0.0427777777778,0.0429166666667,0.000517799352751
0.0429861111111,10.2524271845,0.0429166666667,0.0430555555556,0.00142394822006
0.043125,6.52427184466,0.0430555555556,0.0431944444444,0.000906148867314
0.0432638888889,1.8640776699,0.0431944444444,0.0433333333333,0.000258899676375
0.0434027777778,3.72815533981,0.0433333333333,0.0434722222222,0.000517799352751
0.0435416666667,0.932038834951,0.0434722222222,0.0436111111111,0.000129449838188
0.0436805555556,4.66019417476,0.0436111111111,0.04375,0.000647249190939
0.0438194444444,5.59223300971,0.04375,0.0438888888889,0.000776699029126
0.0439583333333,4.66019417476,0.0438888888889,0.0440277777778,0.000647249190939
0.0440972222222,0.932038834951,0.0440277777778,0.0441666666667,0.000129449838188
0.0442361111111,1.8640776699,0.0441666666667,0.0443055555556,0.000258899676375
0.044375,1.8640776699,0.0443055555556,0.0444444444444,0.000258899676375
0.0445138888889,3.72815533981,0.0444444444444,0.0445833333333,0.000517799352751
0.0446527777778,3.72815533981,0.0445833333333,0.0447222222222,0.000517799352751
0.0447916666667,4.66019417476,0.0447222222222,0.0448611111111,0.000647249190939
0.0449305555556,3.72815533981,0.0448611111111,0.045,0.000517799352751
0.0450694444444,5.59223300971,0.045,0.0451388888889,0.000776699029126
0.0452083333333,7.45631067961,0.0451388888889,0.0452777777778,0.0010355987055
0.0453472222222,4.66019417476,0.0452777777778,0.0454166666667,0.000647249190939
0.0454861111111,3.72815533981,0.0454166666667,0.0455555555556,0.000517799352751
0.045625,1.8640776699,0.0455555555556,0.0456944444444,0.000258899676375
0.0457638888889,3.72815533981,0.0456944444444,0.0458333333333,0.000517799352751
0.0459027777778,3.72815533981,0.0458333333333,0.0459722222222,0.000517799352751
0.0460416666667,1.8640776699,0.0459722222222,0.0461111111111,0.000258899676375
0.0461805555556,3.72815533981,0.0461111111111,0.04625,0.000517799352751
0.0463194444444,2.79611650485,0.04625,0.0463888888889,0.000388349514563
0.0464583333333,4.66019417476,0.0463888888889,0.0465277777778,0.000647249190939
0.0465972222222,2.79611650485,0.0465277777778,0.0466666666667,0.000388349514563
0.0467361111111,1.8640776699,0.0466666666667,0.0468055555556,0.000258899676375
0.046875,5.59223300971,0.0468055555556,0.0469444444444,0.000776699029126
0.0470138888889,4.66019417476,0.0469444444444,0.0470833333333,0.000647249190939
0.0471527777778,1.8640776699,0.0470833333333,0.0472222222222,0.000258899676375
0.0472916666667,0.932038834951,0.0472222222222,0.0473611111111,0.000129449838188
0.0474305555556,3.72815533981,0.0473611111111,0.0475,0.000517799352751
0.0475694444444,2.79611650485,0.0475,0.0476388888889,0.000388349514563
0.0477083333333,3.72815533981,0.0476388888889,0.0477777777778,0.000517799352751
0.0478472222222,2.79611650485,0.0477777777778,0.0479166666667,0.000388349514563
0.0479861111111,1.8640776699,0.0479166666667,0.0480555555556,0.000258899676375
0.0481944444444,0.932038834952,0.0480555555556,0.0483333333333,0.000258899676375
0.0484027777778,2.79611650485,0.0483333333333,0.0484722222222,0.000388349514563
0.0485416666667,1.8640776699,0.0484722222222,0.0486111111111,0.000258899676375
0.0486805555556,7.45631067961,0.0486111111111,0.04875,0.0010355987055
0.0488194444444,2.79611650485,0.04875,0.0488888888889,0.000388349514563
0.0489583333333,1.8640776699,0.0488888888889,0.0490277777778,0.000258899676375
0.0491666666667,0.466019417476,0.0490277777778,0.0493055555556,0.000129449838188
0.049375,3.72815533981,0.0493055555556,0.0494444444444,0.000517799352751
0.0495138888889,1.8640776699,0.0494444444444,0.0495833333333,0.000258899676375
0.0496527777778,1.8640776699,0.0495833333333,0.0497222222222,0.000258899676375
0.0498611111111,0.932038834951,0.0497222222222,0.05,0.000258899676375
0.0501388888889,0.932038834951,0.05,0.0502777777778,0.000258899676375
0.0503472222222,1.8640776699,0.0502777777778,0.0504166666667,0.000258899676375
0.0504861111111,0.932038834951,0.0504166666667,0.0505555555556,0.000129449838188
0.050625,0.932038834952,0.0505555555556,0.0506944444444,0.000129449838188
0.0507638888889,0.932038834951,0.0506944444444,0.0508333333333,0.000129449838188
0.0509027777778,1.8640776699,0.0508333333333,0.0509722222222,0.000258899676375
0.0510416666667,1.8640776699,0.0509722222222,0.0511111111111,0.000258899676375
0.0511805555556,1.8640776699,0.0511111111111,0.05125,0.000258899676375
0.0513194444444,4.66019417476,0.05125,0.0513888888889,0.000647249190938
0.0515277777778,0.932038834951,0.0513888888889,0.0516666666667,0.000258899676375
0.0517361111111,1.8640776699,0.0516666666667,0.0518055555556,0.000258899676375
0.051875,3.72815533981,0.0518055555556,0.0519444444444,0.000517799352751
0.0520138888889,0.932038834951,0.0519444444444,0.0520833333333,0.000129449838188
0.0522916666667,0.621359223301,0.0520833333333,0.0525,0.000258899676375
0.0527083333333,0.31067961165,0.0525,0.0529166666667,0.000129449838188
0.0529861111111,0.932038834951,0.0529166666667,0.0530555555556,0.000129449838188
0.053125,1.8640776699,0.0530555555556,0.0531944444444,0.000258899676375
0.0534722222222,0.699029126214,0.0531944444444,0.05375,0.000388349514563
0.0538194444444,1.8640776699,0.05375,0.0538888888889,0.000258899676375
0.0539583333333,1.8640776699,0.0538888888889,0.0540277777778,0.000258899676375
0.0540972222222,2.79611650485,0.0540277777778,0.0541666666667,0.000388349514563
0.0542361111111,1.8640776699,0.0541666666667,0.0543055555556,0.000258899676375
0.0544444444444,0.466019417476,0.0543055555556,0.0545833333333,0.000129449838188
0.0546527777778,0.932038834951,0.0545833333333,0.0547222222222,0.000129449838188
0.0547916666667,0.932038834951,0.0547222222222,0.0548611111111,0.000129449838188
0.055,0.932038834951,0.0548611111111,0.0551388888889,0.000258899676375
0.0552083333333,0.932038834951,0.0551388888889,0.0552777777778,0.000129449838188
0.0554166666667,0.932038834951,0.0552777777778,0.0555555555556,0.000258899676375
0.055625,2.79611650486,0.0555555555556,0.0556944444444,0.000388349514563
0.0557638888889,0.932038834951,0.0556944444444,0.0558333333333,0.000129449838188
0.0559027777778,1.8640776699,0.0558333333333,0.0559722222222,0.000258899676375
0.0560416666667,2.79611650485,0.0559722222222,0.0561111111111,0.000388349514563
0.05625,1.39805825243,0.0561111111111,0.0563888888889,0.000388349514563
0.0564583333333,0.932038834951,0.0563888888889,0.0565277777778,0.000129449838188
0.0565972222222,1.8640776699,0.0565277777778,0.0566666666667,0.000258899676375
0.0568055555556,0.466019417476,0.0566666666667,0.0569444444444,0.000129449838188
0.0570138888889,3.72815533981,0.0569444444444,0.0570833333333,0.000517799352751
0.0571527777778,1.8640776699,0.0570833333333,0.0572222222222,0.000258899676375
0.0572916666667,0.932038834951,0.0572222222222,0.0573611111111,0.000129449838188
0.0574305555556,1.8640776699,0.0573611111111,0.0575,0.000258899676375
0.0577083333333,0.310679611651,0.0575,0.0579166666667,0.000129449838188
0.0580555555556,0.932038834952,0.0579166666667,0.0581944444444,0.000258899676375
0.0584722222222,0.233009708738,0.0581944444444,0.05875,0.000129449838188
0.0588888888889,0.466019417476,0.05875,0.0590277777778,0.000129449838188
0.0590972222222,0.932038834951,0.0590277777778,0.0591666666667,0.000129449838188
0.059375,0.310679611651,0.0591666666667,0.0595833333333,0.000129449838188
0.0596527777778,0.932038834951,0.0595833333333,0.0597222222222,0.000129449838188
0.0597916666667,0.932038834951,0.0597222222222,0.0598611111111,0.000129449838188
0.0599305555556,0.932038834951,0.0598611111111,0.06,0.000129449838188
0.0600694444444,0.932038834951,0.06,0.0601388888889,0.000129449838188
0.0602777777778,1.39805825243,0.0601388888889,0.0604166666667,0.000388349514563
0.0604861111111,0.932038834951,0.0604166666667,0.0605555555556,0.000129449838188
0.0607638888889,0.621359223301,0.0605555555556,0.0609722222222,0.000258899676375
0.0610416666667,0.932038834951,0.0609722222222,0.0611111111111,0.000129449838188
0.0611805555556,0.932038834951,0.0611111111111,0.06125,0.000129449838188
0.0615277777778,0.466019417476,0.06125,0.0618055555556,0.000258899676375
0.0619444444444,0.932038834952,0.0618055555556,0.0620833333333,0.000258899676375
0.0621527777778,0.932038834951,0.0620833333333,0.0622222222222,0.000129449838188
0.0622916666667,0.932038834951,0.0622222222222,0.0623611111111,0.000129449838188
0.0626388888889,0.233009708738,0.0623611111111,0.0629166666667,0.000129449838188
0.0629861111111,0.932038834951,0.0629166666667,0.0630555555556,0.000129449838188
0.0631944444444,0.932038834952,0.0630555555556,0.0633333333333,0.000258899676375
0.0634722222222,1.39805825243,0.0633333333333,0.0636111111111,0.000388349514563
0.0640972222222,0.399445214979,0.0636111111111,0.0645833333333,0.000388349514563
0.0647222222222,0.932038834951,0.0645833333333,0.0648611111111,0.000258899676375
0.0651388888889,0.233009708738,0.0648611111111,0.0654166666667,0.000129449838188
0.0658333333333,0.854368932039,0.0654166666667,0.06625,0.000711974110032
0.0663194444444,0.932038834951,0.06625,0.0663888888889,0.000129449838188
0.0665277777778,0.466019417476,0.0663888888889,0.0666666666667,0.000129449838188
0.0669444444444,0.233009708738,0.0666666666667,0.0672222222222,0.000129449838188
0.0673611111111,0.932038834951,0.0672222222222,0.0675,0.000258899676375
0.0676388888889,0.466019417476,0.0675,0.0677777777778,0.000129449838188
0.0678472222222,0.932038834951,0.0677777777778,0.0679166666667,0.000129449838188
0.0679861111111,0.932038834952,0.0679166666667,0.0680555555556,0.000129449838188
0.0681944444444,0.932038834951,0.0680555555556,0.0683333333333,0.000258899676375
0.0685416666667,0.31067961165,0.0683333333333,0.06875,0.000129449838188
0.0690277777778,0.233009708738,0.06875,0.0693055555556,0.000129449838188
0.069375,1.8640776699,0.0693055555556,0.0694444444444,0.000258899676375
0.0695833333333,0.466019417476,0.0694444444444,0.0697222222222,0.000129449838188
0.0698611111111,0.466019417476,0.0697222222222,0.07,0.000129449838188
0.0700694444444,1.8640776699,0.07,0.0701388888889,0.000258899676375
0.0706944444444,0.116504854369,0.0701388888889,0.07125,0.000129449838188
0.0713194444444,0.932038834951,0.07125,0.0713888888889,0.000129449838188
0.0714583333333,0.932038834951,0.0713888888889,0.0715277777778,0.000129449838188
0.0715972222222,0.932038834951,0.0715277777778,0.0716666666667,0.000129449838188
0.0718055555556,1.39805825243,0.0716666666667,0.0719444444444,0.000388349514563
0.0720138888889,1.8640776699,0.0719444444444,0.0720833333333,0.000258899676375
0.0721527777778,0.932038834951,0.0720833333333,0.0722222222222,0.000129449838188
0.0722916666667,0.932038834951,0.0722222222222,0.0723611111111,0.000129449838188
0.0725694444444,0.621359223301,0.0723611111111,0.0727777777778,0.000258899676375
0.0728472222222,0.932038834951,0.0727777777778,0.0729166666667,0.000129449838188
0.0731944444444,1.04854368932,0.0729166666667,0.0734722222222,0.000582524271845
0.0738888888889,0.155339805825,0.0734722222222,0.0743055555556,0.000129449838188
0.074375,6.05825242719,0.0743055555556,0.0744444444444,0.00084142394822
0.0745833333333,0.466019417476,0.0744444444444,0.0747222222222,0.000129449838188
0.0747916666667,1.8640776699,0.0747222222222,0.0748611111111,0.000258899676375
0.075,0.466019417476,0.0748611111111,0.0751388888889,0.000129449838188
0.0752083333333,0.932038834951,0.0751388888889,0.0752777777778,0.000129449838188
0.0754861111111,0.310679611651,0.0752777777778,0.0756944444444,0.000129449838188
0.0757638888889,0.932038834951,0.0756944444444,0.0758333333333,0.000129449838188
0.0759722222222,0.466019417476,0.0758333333333,0.0761111111111,0.000129449838188
0.0761805555556,0.932038834951,0.0761111111111,0.07625,0.000129449838188
0.0763888888889,0.466019417476,0.07625,0.0765277777778,0.000129449838188
0.076875,0.18640776699,0.0765277777778,0.0772222222222,0.000129449838188
0.0775694444444,0.18640776699,0.0772222222222,0.0779166666667,0.000129449838188
0.0781944444444,0.466019417476,0.0779166666667,0.0784722222222,0.000258899676375
0.0791666666667,0.0932038834951,0.0784722222222,0.0798611111111,0.000129449838188
0.0800694444444,0.31067961165,0.0798611111111,0.0802777777778,0.000129449838188
0.0807638888889,0.599167822469,0.0802777777778,0.08125,0.000582524271845
0.0814583333333,2.01941747573,0.08125,0.0816666666667,0.00084142394822
0.0817361111111,2.79611650485,0.0816666666667,0.0818055555556,0.000388349514563
0.081875,0.932038834952,0.0818055555556,0.0819444444444,0.000129449838188
0.0820833333333,0.466019417476,0.0819444444444,0.0822222222222,0.000129449838188
0.0824305555556,0.31067961165,0.0822222222222,0.0826388888889,0.000129449838188
0.0827083333333,0.932038834951,0.0826388888889,0.0827777777778,0.000129449838188
0.0829861111111,0.621359223301,0.0827777777778,0.0831944444444,0.000258899676375
0.0833333333333,0.466019417476,0.0831944444444,0.0834722222222,0.000129449838188
0.0836111111111,0.932038834951,0.0834722222222,0.08375,0.000258899676375
0.0842361111111,0.133148404993,0.08375,0.0847222222222,0.000129449838188
0.0850694444444,0.18640776699,0.0847222222222,0.0854166666667,0.000129449838188
0.0855555555556,2.33009708738,0.0854166666667,0.0856944444444,0.000647249190939
0.0857638888889,0.932038834951,0.0856944444444,0.0858333333333,0.000129449838188
0.0859027777778,0.932038834951,0.0858333333333,0.0859722222222,0.000129449838188
0.0861805555556,0.31067961165,0.0859722222222,0.0863888888889,0.000129449838188
0.0864583333333,6.99029126214,0.0863888888889,0.0865277777778,0.000970873786408
0.0865972222222,0.932038834951,0.0865277777778,0.0866666666667,0.000129449838188
0.086875,0.310679611651,0.0866666666667,0.0870833333333,0.000129449838188
0.0871527777778,2.79611650485,0.0870833333333,0.0872222222222,0.000388349514563
0.0874305555556,0.31067961165,0.0872222222222,0.0876388888889,0.000129449838188
0.08875,0.0582524271845,0.0876388888889,0.0898611111111,0.000129449838188
0.0907638888889,0.394324122479,0.0898611111111,0.0916666666667,0.000711974110032
0.0920833333333,0.155339805825,0.0916666666667,0.0925,0.000129449838188
0.0927083333333,0.31067961165,0.0925,0.0929166666667,0.000129449838188
0.0929861111111,0.932038834951,0.0929166666667,0.0930555555556,0.000129449838188
0.0936805555556,0.10355987055,0.0930555555556,0.0943055555556,0.000129449838188
0.0945833333333,0.233009708738,0.0943055555556,0.0948611111111,0.000129449838188
0.095,0.466019417476,0.0948611111111,0.0951388888889,0.000129449838188
0.0953472222222,0.31067961165,0.0951388888889,0.0955555555556,0.000129449838188
0.0963888888889,0.0776699029126,0.0955555555556,0.0972222222222,0.000129449838188
0.0973611111111,2.56310679612,0.0972222222222,0.0975,0.000711974110032
0.098125,0.10355987055,0.0975,0.09875,0.000129449838188
0.0990277777778,0.233009708738,0.09875,0.0993055555556,0.000129449838188
0.0997916666667,0.133148404993,0.0993055555556,0.100277777778,0.000129449838188
0.100416666667,0.466019417475,0.100277777778,0.100555555556,0.000129449838188
0.100763888889,0.310679611651,0.100555555556,0.100972222222,0.000129449838188
0.101041666667,0.932038834951,0.100972222222,0.101111111111,0.000129449838188
0.10125,0.466019417476,0.101111111111,0.101388888889,0.000129449838188
0.102847222222,0.0887656033287,0.101388888889,0.104305555556,0.000258899676375
0.104861111111,0.233009708738,0.104305555556,0.105416666667,0.000258899676375
0.105486111111,0.932038834951,0.105416666667,0.105555555556,0.000129449838188
0.105694444444,0.466019417477,0.105555555556,0.105833333333,0.000129449838188
0.105902777778,0.932038834951,0.105833333333,0.105972222222,0.000129449838188
0.106041666667,0.932038834951,0.105972222222,0.106111111111,0.000129449838188
0.10625,0.466019417475,0.106111111111,0.106388888889,0.000129449838188
0.106458333333,0.932038834951,0.106388888889,0.106527777778,0.000129449838188
0.106805555556,0.466019417476,0.106527777778,0.107083333333,0.000258899676375
0.107847222222,0.381288614298,0.107083333333,0.108611111111,0.000582524271845
0.109236111111,0.2071197411,0.108611111111,0.109861111111,0.000258899676375
0.109930555556,0.932038834951,0.109861111111,0.11,0.000129449838188
0.110069444444,0.932038834951,0.11,0.110138888889,0.000129449838188
0.110347222222,0.6213592233,0.110138888889,0.110555555556,0.000258899676375
0.110972222222,0.310679611651,0.110555555556,0.111388888889,0.000258899676375
0.111458333333,0.932038834951,0.111388888889,0.111527777778,0.000129449838188
0.112083333333,0.233009708738,0.111527777778,0.112638888889,0.000258899676375
0.112847222222,0.31067961165,0.112638888889,0.113055555556,0.000129449838188
0.113125,0.932038834957,0.113055555556,0.113194444444,0.000129449838188
0.113402777778,0.6213592233,0.113194444444,0.113611111111,0.000258899676375
0.114652777778,0.0621359223301,0.113611111111,0.115694444444,0.000129449838188
0.115833333333,0.466019417475,0.115694444444,0.115972222222,0.000129449838188
0.116180555556,0.31067961165,0.115972222222,0.116388888889,0.000129449838188
0.116458333333,0.932038834951,0.116388888889,0.116527777778,0.000129449838188
0.116666666667,0.466019417475,0.116527777778,0.116805555556,0.000129449838188
0.117222222222,0.310679611651,0.116805555556,0.117638888889,0.000258899676375
0.117847222222,0.31067961165,0.117638888889,0.118055555556,0.000129449838188
0.119027777778,0.0665742024965,0.118055555556,0.12,0.000129449838188
0.120069444444,0.932038834951,0.12,0.120138888889,0.000129449838188
0.120486111111,0.18640776699,0.120138888889,0.120833333333,0.000129449838188
0.121180555556,0.37281553398,0.120833333333,0.121527777778,0.000258899676375
0.121597222222,0.932038834951,0.121527777778,0.121666666667,0.000129449838188
0.121875,0.310679611651,0.121666666667,0.122083333333,0.000129449838188
0.122152777778,0.932038834951,0.122083333333,0.122222222222,0.000129449838188
0.122291666667,0.932038834951,0.122222222222,0.122361111111,0.000129449838188
0.1225,0.466019417475,0.122361111111,0.122638888889,0.000129449838188
0.122708333333,0.932038834951,0.122638888889,0.122777777778,0.000129449838188
0.123194444444,0.155339805825,0.122777777778,0.123611111111,0.000129449838188
0.124236111111,0.10355987055,0.123611111111,0.124861111111,0.000129449838188
0.125694444444,0.349514563107,0.124861111111,0.126527777778,0.000582524271845
0.126666666667,0.466019417475,0.126527777778,0.126805555556,0.000129449838188
0.127430555556,0.10355987055,0.126805555556,0.128055555556,0.000129449838188
0.129305555556,0.0517799352751,0.128055555556,0.130555555556,0.000129449838188
0.131111111111,0.116504854369,0.130555555556,0.131666666667,0.000129449838188
0.132083333333,0.155339805825,0.131666666667,0.1325,0.000129449838188
0.132847222222,0.18640776699,0.1325,0.133194444444,0.000129449838188
0.134444444444,0.0517799352751,0.133194444444,0.135694444444,0.000129449838188
0.136319444444,0.10355987055,0.135694444444,0.136944444444,0.000129449838188
0.137013888889,0.932038834951,0.136944444444,0.137083333333,0.000129449838188
0.137291666667,0.31067961165,0.137083333333,0.1375,0.000129449838188
0.137569444444,0.932038834951,0.1375,0.137638888889,0.000129449838188
0.137847222222,0.31067961165,0.137638888889,0.138055555556,0.000129449838188
0.138125,0.932038834957,0.138055555556,0.138194444444,0.000129449838188
0.13875,0.116504854369,0.138194444444,0.139305555556,0.000129449838188
0.139513888889,0.310679611651,0.139305555556,0.139722222222,0.000129449838188
0.140902777778,0.109651627641,0.139722222222,0.142083333333,0.000258899676375
0.142708333333,0.10355987055,0.142083333333,0.143333333333,0.000129449838188
0.14375,0.155339805825,0.143333333333,0.144166666667,0.000129449838188
0.144513888889,0.18640776699,0.144166666667,0.144861111111,0.000129449838188
0.145138888889,0.233009708738,0.144861111111,0.145416666667,0.000129449838188
0.145555555556,0.466019417477,0.145416666667,0.145694444444,0.000129449838188
0.145972222222,0.233009708738,0.145694444444,0.14625,0.000129449838188
0.146527777778,0.233009708738,0.14625,0.146805555556,0.000129449838188
0.147222222222,0.155339805825,0.146805555556,0.147638888889,0.000129449838188
0.147777777778,0.466019417475,0.147638888889,0.147916666667,0.000129449838188
0.147986111111,1.8640776699,0.147916666667,0.148055555556,0.000258899676375
0.148125,0.932038834957,0.148055555556,0.148194444444,0.000129449838188
0.148402777778,0.6213592233,0.148194444444,0.148611111111,0.000258899676375
0.148819444444,1.08737864078,0.148611111111,0.149027777778,0.000453074433657
0.149375,1.02524271845,0.149027777778,0.149722222222,0.000711974110032
0.150138888889,0.155339805825,0.149722222222,0.150555555556,0.000129449838188
0.151111111111,0.116504854369,0.150555555556,0.151666666667,0.000129449838188
0.152430555556,0.0847308031774,0.151666666667,0.153194444444,0.000129449838188
0.154166666667,0.19972260749,0.153194444444,0.155138888889,0.000388349514563
0.156388888889,0.0517799352751,0.155138888889,0.157638888889,0.000129449838188
0.159305555556,0.0388349514563,0.157638888889,0.160972222222,0.000129449838188
0.161041666667,0.932038834951,0.160972222222,0.161111111111,0.000129449838188
0.162222222222,0.0582524271845,0.161111111111,0.163333333333,0.000129449838188
0.163680555556,0.18640776699,0.163333333333,0.164027777778,0.000129449838188
0.164375,0.18640776699,0.164027777778,0.164722222222,0.000129449838188
0.164861111111,0.466019417475,0.164722222222,0.165,0.000129449838188
0.165277777778,0.233009708738,0.165,0.165555555556,0.000129449838188
0.165763888889,0.310679611651,0.165555555556,0.165972222222,0.000129449838188
0.166458333333,0.399445214979,0.165972222222,0.166944444444,0.000388349514563
0.167152777778,0.6213592233,0.166944444444,0.167361111111,0.000258899676375
0.167916666667,0.116504854369,0.167361111111,0.168472222222,0.000129449838188
0.168680555556,0.31067961165,0.168472222222,0.168888888889,0.000129449838188
0.170416666667,0.0423654015887,0.168888888889,0.171944444444,0.000129449838188
0.172222222222,0.233009708738,0.171944444444,0.1725,0.000129449838188
0.17375,0.0517799352751,0.1725,0.175,0.000129449838188
0.175625,0.10355987055,0.175,0.17625,0.000129449838188
0.178125,0.0345199568501,0.17625,0.18,0.000129449838188
0.180069444444,4.66019417475,0.18,0.180138888889,0.000647249190938
0.180902777778,0.0847308031774,0.180138888889,0.181666666667,0.000129449838188
0.182847222222,0.0548258138207,0.181666666667,0.184027777778,0.000129449838188
0.185,0.0665742024965,0.184027777778,0.185972222222,0.000129449838188
0.186736111111,0.169461606355,0.185972222222,0.1875,0.000258899676375
0.188541666667,0.279611650485,0.1875,0.189583333333,0.000582524271845
0.189791666667,0.31067961165,0.189583333333,0.19,0.000129449838188
0.190069444444,1.8640776699,0.19,0.190138888889,0.000258899676375
0.19125,0.0582524271845,0.190138888889,0.192361111111,0.000129449838188
0.192638888889,0.233009708738,0.192361111111,0.192916666667,0.000129449838188
0.193472222222,0.116504854369,0.192916666667,0.194027777778,0.000129449838188
0.194791666667,0.0847308031774,0.194027777778,0.195555555556,0.000129449838188
0.196319444444,0.0847308031774,0.195555555556,0.197083333333,0.000129449838188
0.197222222222,0.466019417475,0.197083333333,0.197361111111,0.000129449838188
0.197569444444,0.31067961165,0.197361111111,0.197777777778,0.000129449838188
0.198333333333,0.116504854369,0.197777777778,0.198888888889,0.000129449838188
0.201041666667,0.0901973066082,0.198888888889,0.203194444444,0.000388349514563
0.203958333333,0.0847308031775,0.203194444444,0.204722222222,0.000129449838188
0.205138888889,0.699029126213,0.204722222222,0.205555555556,0.000582524271845
0.206805555556,0.0517799352751,0.205555555556,0.208055555556,0.000129449838188
0.208472222222,0.310679611651,0.208055555556,0.208888888889,0.000258899676375
0.209027777778,0.466019417475,0.208888888889,0.209166666667,0.000129449838188
0.209652777778,0.133148404993,0.209166666667,0.210138888889,0.000129449838188
0.210208333333,0.932038834951,0.210138888889,0.210277777778,0.000129449838188
0.210416666667,0.466019417475,0.210277777778,0.210555555556,0.000129449838188
0.212569444444,0.0321392701707,0.210555555556,0.214583333333,0.000129449838188
0.215694444444,0.116504854369,0.214583333333,0.216805555556,0.000258899676375
0.2175,0.0932038834952,0.216805555556,0.218194444444,0.000129449838188
0.21875,0.116504854369,0.218194444444,0.219305555556,0.000129449838188
0.219583333333,0.233009708738,0.219305555556,0.219861111111,0.000129449838188
0.220069444444,0.31067961165,0.219861111111,0.220277777778,0.000129449838188
0.220833333333,0.116504854369,0.220277777778,0.221388888889,0.000129449838188
0.222777777778,0.302912621359,0.221388888889,0.224166666667,0.00084142394822
0.224861111111,0.0932038834953,0.224166666667,0.225555555556,0.000129449838188
0.226944444444,0.0466019417477,0.225555555556,0.228333333333,0.000129449838188
0.228472222222,0.466019417473,0.228333333333,0.228611111111,0.000129449838187
0.229930555556,0.0490546755239,0.228611111111,0.23125,0.000129449838188
0.231944444444,0.0932038834953,0.23125,0.232638888889,0.000129449838188
0.232777777778,0.466019417473,0.232638888889,0.232916666667,0.000129449838187
0.233194444444,0.233009708739,0.232916666667,0.233472222222,0.000129449838188
0.233888888889,0.699029126213,0.233472222222,0.234305555556,0.000582524271845
0.234513888889,1.55339805825,0.234305555556,0.234722222222,0.000647249190938
0.235486111111,0.0847308031776,0.234722222222,0.23625,0.000129449838188
0.236319444444,0.932038834953,0.23625,0.236388888889,0.000129449838188
0.236805555556,0.155339805824,0.236388888889,0.237222222222,0.000129449838187
0.237847222222,0.10355987055,0.237222222222,0.238472222222,0.000129449838188
0.238958333333,0.133148404993,0.238472222222,0.239444444444,0.000129449838188
0.240416666667,0.0665742024961,0.239444444444,0.241388888889,0.000129449838187
0.241597222222,0.310679611651,0.241388888889,0.241805555556,0.000129449838188
0.242013888889,0.310679611652,0.241805555556,0.242222222222,0.000129449838188
0.242291666667,0.932038834953,0.242222222222,0.242361111111,0.000129449838188
0.242708333333,0.745631067959,0.242361111111,0.243055555556,0.00051779935275
0.243125,0.93203883496,0.243055555556,0.243194444444,0.000129449838188
0.243680555556,0.532593619972,0.243194444444,0.244166666667,0.000517799352751
0.244930555556,0.0847308031776,0.244166666667,0.245694444444,0.000129449838188
0.246597222222,0.0716952949959,0.245694444444,0.2475,0.000129449838187
0.248263888889,0.0847308031776,0.2475,0.249027777778,0.000129449838188
0.249652777778,0.10355987055,0.249027777778,0.250277777778,0.000129449838188
0.251875,0.0405234276064,0.250277777778,0.253472222222,0.000129449838187
0.255833333333,0.0274129069104,0.253472222222,0.258194444444,0.000129449838188
0.258541666667,0.186407766991,0.258194444444,0.258888888889,0.000129449838188
0.259583333333,0.419417475728,0.258888888889,0.260277777778,0.000582524271844
0.260694444444,0.155339805826,0.260277777778,0.261111111111,0.000129449838188
0.263055555556,0.0332871012483,0.261111111111,0.265,0.000129449838188
0.267222222222,0.0291262135923,0.265,0.269444444444,0.000129449838188
0.269791666667,0.186407766989,0.269444444444,0.270138888889,0.000129449838187
0.270416666667,0.233009708739,0.270138888889,0.270694444444,0.000129449838188
0.272291666667,0.0405234276067,0.270694444444,0.273888888889,0.000129449838188
0.275138888889,0.284789644013,0.273888888889,0.276388888889,0.000711974110032
0.27875,0.109651627641,0.276388888889,0.281111111111,0.000517799352751
0.281319444444,0.310679611649,0.281111111111,0.281527777778,0.000129449838187
0.283125,0.0405234276067,0.281527777778,0.284722222222,0.000129449838188
0.285833333333,0.0582524271846,0.284722222222,0.286944444444,0.000129449838188
0.287152777778,0.310679611651,0.286944444444,0.287361111111,0.000129449838188
0.289097222222,0.0372815533979,0.287361111111,0.290833333333,0.000129449838187
0.290902777778,0.932038834953,0.290833333333,0.290972222222,0.000129449838188
0.291319444444,0.186407766991,0.290972222222,0.291666666667,0.000129449838188
0.292777777778,0.0582524271842,0.291666666667,0.293888888889,0.000129449838187
0.294027777778,2.33009708738,0.293888888889,0.294166666667,0.000647249190939
0.294652777778,0.599167822469,0.294166666667,0.295138888889,0.000582524271845
0.295763888889,0.51779935275,0.295138888889,0.296388888889,0.000647249190938
0.296527777778,0.466019417476,0.296388888889,0.296666666667,0.000129449838188
0.298194444444,0.0423654015888,0.296666666667,0.299722222222,0.000129449838188
0.300694444444,0.0665742024961,0.299722222222,0.301666666667,0.000129449838187
0.303472222222,0.0358476474982,0.301666666667,0.305277777778,0.000129449838188
0.306111111111,0.0776699029128,0.305277777778,0.306944444444,0.000129449838188
0.307638888889,0.0932038834946,0.306944444444,0.308333333333,0.000129449838187
0.31,0.0388349514564,0.308333333333,0.311666666667,0.000129449838188
0.312222222222,0.116504854369,0.311666666667,0.312777777778,0.000129449838188
0.313055555556,0.233009708737,0.312777777778,0.313333333333,0.000129449838187
0.314305555556,0.0665742024967,0.313333333333,0.315277777778,0.000129449838188
0.315625,0.186407766991,0.315277777778,0.315972222222,0.000129449838188
0.317430555556,0.0443828016645,0.315972222222,0.318888888889,0.000129449838188
0.320555555556,0.0388349514561,0.318888888889,0.322222222222,0.000129449838187
0.32375,0.0423654015888,0.322222222222,0.325277777778,0.000129449838188
0.327291666667,0.0321392701708,0.325277777778,0.329305555556,0.000129449838188
0.330208333333,0.0716952949959,0.329305555556,0.331111111111,0.000129449838187
0.332916666667,0.0358476474982,0.331111111111,0.334722222222,0.000129449838188
0.335763888889,0.0621359223302,0.334722222222,0.336805555556,0.000129449838188
0.338125,0.0490546755235,0.336805555556,0.339444444444,0.000129449838187
0.339861111111,0.155339805825,0.339444444444,0.340277777778,0.000129449838188
0.34125,0.0665742024967,0.340277777778,0.342222222222,0.000129449838188
0.342986111111,0.381288614298,0.342222222222,0.34375,0.000582524271845
0.344861111111,0.0582524271842,0.34375,0.345972222222,0.000129449838187
0.346666666667,0.512621359224,0.345972222222,0.347361111111,0.000711974110033
0.347638888889,0.233009708736,0.347361111111,0.347916666667,0.000129449838187
0.348194444444,0.233009708739,0.347916666667,0.348472222222,0.000129449838188
0.348680555556,0.310679611651,0.348472222222,0.348888888889,0.000129449838188
0.349930555556,0.0621359223298,0.348888888889,0.350972222222,0.000129449838187
0.354097222222,0.0207119741101,0.350972222222,0.357222222222,0.000129449838188
0.357638888889,0.155339805825,0.357222222222,0.358055555556,0.000129449838188
0.359722222222,0.0388349514561,0.358055555556,0.361388888889,0.000129449838187
0.365069444444,0.0175856383954,0.361388888889,0.36875,0.000129449838188
0.371527777778,0.0233009708738,0.36875,0.374305555556,0.000129449838188
0.375277777778,0.0665742024967,0.374305555556,0.37625,0.000129449838188
0.377986111111,0.0372815533979,0.37625,0.379722222222,0.000129449838187
0.382430555556,0.0238984316655,0.379722222222,0.385138888889,0.000129449838188
0.385486111111,0.186407766991,0.385138888889,0.385833333333,0.000129449838188
0.387847222222,0.0321392701706,0.385833333333,0.389861111111,0.000129449838187
0.391041666667,0.246716162193,0.389861111111,0.392222222222,0.000582524271845
0.3925,0.233009708738,0.392222222222,0.392777777778,0.000129449838188
0.393125,0.186407766989,0.392777777778,0.393472222222,0.000129449838187
0.393680555556,0.310679611651,0.393472222222,0.393888888889,0.000129449838188
0.394791666667,0.358476474982,0.393888888889,0.395694444444,0.000647249190939
0.396319444444,0.10355987055,0.395694444444,0.396944444444,0.000129449838187
0.398402777778,0.0443828016645,0.396944444444,0.399861111111,0.000129449838188
0.400277777778,0.854368932039,0.399861111111,0.400694444444,0.000711974110032
0.401458333333,0.0847308031776,0.400694444444,0.402222222222,0.000129449838188
0.402569444444,0.186407766991,0.402222222222,0.402916666667,0.000129449838188
0.404444444444,0.190644307149,0.402916666667,0.405972222222,0.000582524271845
0.40625,0.233009708736,0.405972222222,0.406527777778,0.000129449838187
0.407777777778,0.0517799352752,0.406527777778,0.409027777778,0.000129449838188
0.416597222222,0.00855081499957,0.409027777778,0.424166666667,0.000129449838188
0.427152777778,0.0216753217429,0.424166666667,0.430138888889,0.000129449838187
0.430555555556,0.155339805826,0.430138888889,0.430972222222,0.000129449838188
0.4325,0.0423654015888,0.430972222222,0.434027777778,0.000129449838188
0.435138888889,0.0582524271842,0.434027777778,0.43625,0.000129449838187
0.437361111111,0.0582524271846,0.43625,0.438472222222,0.000129449838188
0.439375,0.0716952949964,0.438472222222,0.440277777778,0.000129449838188
0.441388888889,0.0582524271846,0.440277777778,0.4425,0.000129449838188
0.444027777778,0.0423654015885,0.4425,0.445555555556,0.000129449838187
0.452708333333,0.0090489207277,0.445555555556,0.459861111111,0.000129449838188
0.464375,0.0645257654967,0.459861111111,0.468888888889,0.000582524271845
0.474930555556,0.0107130900569,0.468888888889,0.480972222222,0.000129449838187
0.481388888889,0.699029126213,0.480972222222,0.481805555556,0.000582524271845
0.482708333333,0.394324122479,0.481805555556,0.483611111111,0.000711974110032
0.486180555556,0.0251902387825,0.483611111111,0.48875,0.000129449838188
0.489097222222,0.745631067962,0.48875,0.489444444444,0.000517799352751
0.489513888889,0.932038834953,0.489444444444,0.489583333333,0.000129449838188
0.493611111111,0.0160696350853,0.489583333333,0.497638888889,0.000129449838187
0.498472222222,0.0776699029128,0.497638888889,0.499305555556,0.000129449838188
0.499444444444,0.466019417478,0.499305555556,0.499583333333,0.000129449838188
0.505069444444,0.011797959936,0.499583333333,0.510555555556,0.000129449838187
0.511319444444,0.550750220653,0.510555555556,0.512083333333,0.00084142394822
0.513194444444,0.0582524271846,0.512083333333,0.514305555556,0.000129449838188
0.515694444444,0.18640776699,0.514305555556,0.517083333333,0.000517799352751
0.517569444444,0.399445214979,0.517083333333,0.518055555556,0.000388349514563
0.522430555556,0.0147942672215,0.518055555556,0.526805555556,0.000129449838188
0.533402777778,0.0539601430761,0.526805555556,0.54,0.000711974110032
0.540694444444,0.0932038834953,0.54,0.541388888889,0.000129449838188
0.543680555556,0.028243601059,0.541388888889,0.545972222222,0.000129449838187
0.546388888889,1.00970873786,0.545972222222,0.546805555556,0.000841423948221
0.553541666667,0.00960864778295,0.546805555556,0.560277777778,0.000129449838187
0.561944444444,0.21359223301,0.560277777778,0.563611111111,0.000711974110033
0.563958333333,0.186407766989,0.563611111111,0.564305555556,0.000129449838187
0.565486111111,0.246716162193,0.564305555556,0.566666666667,0.000582524271845
0.568194444444,0.0423654015888,0.566666666667,0.569722222222,0.000129449838188
0.570069444444,0.186407766989,0.569722222222,0.570416666667,0.000129449838187
0.571041666667,0.466019417476,0.570416666667,0.571666666667,0.000582524271845
0.572847222222,0.301541976014,0.571666666667,0.574027777778,0.000711974110032
0.575555555556,0.0423654015888,0.574027777778,0.577083333333,0.000129449838188
0.582569444444,0.0117979599361,0.577083333333,0.588055555556,0.000129449838188
0.589097222222,0.0621359223302,0.588055555556,0.590138888889,0.000129449838188
0.591666666667,0.0423654015885,0.590138888889,0.593194444444,0.000129449838187
0.594444444444,0.0517799352752,0.593194444444,0.595694444444,0.000129449838188
0.596875,0.0548258138208,0.595694444444,0.598055555556,0.000129449838188
0.598680555556,0.10355987055,0.598055555556,0.599305555556,0.000129449838187
0.602361111111,0.0211827007944,0.599305555556,0.605416666667,0.000129449838188
0.605833333333,0.155339805826,0.605416666667,0.60625,0.000129449838188
0.608611111111,0.0274129069102,0.60625,0.610972222222,0.000129449838187
0.612777777778,0.0716952949964,0.610972222222,0.614583333333,0.000258899676376
0.615069444444,0.133148404993,0.614583333333,0.615555555556,0.000129449838188
0.616458333333,0.0716952949959,0.615555555556,0.617361111111,0.000129449838187
0.619861111111,0.0258899676376,0.617361111111,0.622361111111,0.000129449838188
0.624861111111,0.0258899676376,0.622361111111,0.627361111111,0.000129449838188
0.6275,2.33009708738,0.627361111111,0.627638888889,0.000647249190938
0.627986111111,0.838834951457,0.627638888889,0.628333333333,0.000582524271845
0.629027777778,0.0932038834953,0.628333333333,0.629722222222,0.000129449838188
0.629861111111,3.02912621359,0.629722222222,0.63,0.00084142394822
0.631180555556,0.109651627641,0.63,0.632361111111,0.000258899676375
0.633333333333,0.499306518724,0.632361111111,0.634305555556,0.000970873786408
0.634791666667,0.133148404992,0.634305555556,0.635277777778,0.000129449838187
0.637291666667,0.0321392701708,0.635277777778,0.639305555556,0.000129449838188
0.639861111111,0.524271844661,0.639305555556,0.640416666667,0.000582524271845
0.642152777778,0.0372815533982,0.640416666667,0.643888888889,0.000129449838188
0.645138888889,0.0517799352748,0.643888888889,0.646388888889,0.000129449838187
0.646527777778,3.02912621359,0.646388888889,0.646666666667,0.00084142394822
0.647222222222,0.349514563107,0.646666666667,0.647777777778,0.000388349514563
0.648055555556,0.233009708739,0.647777777778,0.648333333333,0.000129449838188
0.648611111111,1.04854368932,0.648333333333,0.648888888889,0.000582524271845
0.654652777778,0.0112293835536,0.648888888889,0.660416666667,0.000129449838187
0.660486111111,1.86407766991,0.660416666667,0.660555555556,0.000258899676376
0.660902777778,0.186407766991,0.660555555556,0.66125,0.000129449838188
0.661319444444,0.932038834945,0.66125,0.661388888889,0.000129449838187
0.662638888889,0.284789644013,0.661388888889,0.663888888889,0.000711974110033
0.665,0.0582524271842,0.663888888889,0.666111111111,0.000129449838187
0.668541666667,0.0266296809987,0.666111111111,0.670972222222,0.000129449838188
0.67125,0.233009708738,0.670972222222,0.671527777778,0.000129449838188
0.671736111111,0.310679611649,0.671527777778,0.671944444444,0.000129449838187
0.672291666667,1.21165048544,0.671944444444,0.672638888889,0.000841423948221
0.674166666667,0.0423654015885,0.672638888889,0.675694444444,0.000129449838187
0.675972222222,1.16504854369,0.675694444444,0.67625,0.000647249190939
0.677152777778,0.143390589992,0.67625,0.678055555556,0.000258899676375
0.678611111111,0.116504854369,0.678055555556,0.679166666667,0.000129449838188
0.679930555556,0.381288614299,0.679166666667,0.680694444444,0.000582524271845
0.682986111111,0.028243601059,0.680694444444,0.685277777778,0.000129449838187
0.685763888889,0.133148404993,0.685277777778,0.68625,0.000129449838188
0.687291666667,0.0621359223302,0.68625,0.688333333333,0.000129449838188
0.689236111111,0.0716952949959,0.688333333333,0.690138888889,0.000129449838187
0.690694444444,0.116504854369,0.690138888889,0.69125,0.000129449838188
0.698055555556,0.00951060035667,0.69125,0.704861111111,0.000129449838188
0.705069444444,0.310679611649,0.704861111111,0.705277777778,0.000129449838187
0.707361111111,0.170873786408,0.705277777778,0.709444444444,0.000711974110033
0.710069444444,0.10355987055,0.709444444444,0.710694444444,0.000129449838187
0.711666666667,0.133148404993,0.710694444444,0.712638888889,0.000258899676376
0.714791666667,0.0300657688695,0.712638888889,0.716944444444,0.000129449838188
0.717777777778,0.388349514563,0.716944444444,0.718611111111,0.000647249190938
0.722291666667,0.0703425535813,0.718611111111,0.725972222222,0.000517799352751
0.726180555556,1.8640776699,0.725972222222,0.726388888889,0.000776699029126
0.728333333333,0.0332871012483,0.726388888889,0.730277777778,0.000129449838188
0.731944444444,0.0388349514564,0.730277777778,0.733611111111,0.000129449838188
0.734236111111,0.10355987055,0.733611111111,0.734861111111,0.000129449838187
0.735763888889,0.0716952949964,0.734861111111,0.736666666667,0.000129449838188
0.736736111111,0.932038834953,0.736666666667,0.736805555556,0.000129449838188
0.738958333333,0.0300657688692,0.736805555556,0.741111111111,0.000129449838187
0.741527777778,1.94174757282,0.741111111111,0.741944444444,0.00161812297735
0.743819444444,0.155339805825,0.741944444444,0.745694444444,0.000582524271844
0.748055555556,0.0274129069104,0.745694444444,0.750416666667,0.000129449838188
0.750555555556,0.466019417478,0.750416666667,0.750694444444,0.000129449838188
0.7525,0.161314413741,0.750694444444,0.754305555556,0.000582524271844
0.758125,0.0169461606355,0.754305555556,0.761944444444,0.000129449838188
0.763888888889,0.0332871012483,0.761944444444,0.765833333333,0.000129449838188
0.766527777778,0.279611650485,0.765833333333,0.767222222222,0.000388349514563
0.769791666667,0.0251902387825,0.767222222222,0.772361111111,0.000129449838188
0.772708333333,0.186407766989,0.772361111111,0.773055555556,0.000129449838187
0.773263888889,2.01941747573,0.773055555556,0.773472222222,0.00084142394822
0.7775,0.0160696350854,0.773472222222,0.781527777778,0.000129449838188
0.781805555556,0.233009708739,0.781527777778,0.782083333333,0.000129449838188
0.782777777778,0.18640776699,0.782083333333,0.783472222222,0.000258899676375
0.78375,0.233009708738,0.783472222222,0.784027777778,0.000129449838188
0.784375,0.186407766991,0.784027777778,0.784722222222,0.000129449838188
0.786180555556,0.0443828016641,0.784722222222,0.787638888889,0.000129449838187
0.788888888889,0.0517799352752,0.787638888889,0.790138888889,0.000129449838188
0.791666666667,0.0423654015888,0.790138888889,0.793194444444,0.000129449838188
0.794236111111,0.0621359223297,0.793194444444,0.795277777778,0.000129449838187
0.797847222222,0.138546313304,0.795277777778,0.800416666667,0.000711974110033
0.800694444444,0.233009708737,0.800416666667,0.800972222222,0.000129449838187
0.801805555556,0.233009708738,0.800972222222,0.802638888889,0.000388349514563
0.803472222222,0.0776699029128,0.802638888889,0.804305555556,0.000129449838188
0.805069444444,0.0847308031777,0.804305555556,0.805833333333,0.000129449838188
0.80625,0.155339805825,0.805833333333,0.806666666667,0.000129449838188
0.807638888889,0.0665742024962,0.806666666667,0.808611111111,0.000129449838187
0.809861111111,0.0517799352752,0.808611111111,0.811111111111,0.000129449838188
0.811388888889,0.233009708738,0.811111111111,0.811666666667,0.000129449838188
0.812222222222,0.116504854368,0.811666666667,0.812777777778,0.000129449838187
0.814861111111,0.139805825243,0.812777777778,0.816944444444,0.000582524271845
0.819375,0.0266296809987,0.816944444444,0.821805555556,0.000129449838188
0.822361111111,0.640776699029,0.821805555556,0.822916666667,0.000711974110032
0.825833333333,0.0221914008322,0.822916666667,0.82875,0.000129449838188
0.830208333333,0.177531206657,0.82875,0.831666666667,0.000517799352751
0.832638888889,0.0665742024962,0.831666666667,0.833611111111,0.000129449838187
0.834097222222,0.732316227463,0.833611111111,0.834583333333,0.000711974110033
0.843194444444,0.033823989978,0.834583333333,0.851805555556,0.000582524271844
0.8525,0.0932038834954,0.851805555556,0.853194444444,0.000129449838188
0.857708333333,0.0143390589993,0.853194444444,0.862222222222,0.000129449838188
0.864652777778,0.0266296809985,0.862222222222,0.867083333333,0.000129449838187
0.870138888889,0.0211827007944,0.867083333333,0.873194444444,0.000129449838188
0.877013888889,0.0169461606355,0.873194444444,0.880833333333,0.000129449838188
0.88125,0.155339805825,0.880833333333,0.881666666667,0.000129449838188
0.882291666667,0.10355987055,0.881666666667,0.882916666667,0.000129449838187
0.884027777778,0.0582524271846,0.882916666667,0.885138888889,0.000129449838188
0.885416666667,0.233009708739,0.885138888889,0.885694444444,0.000129449838188
0.890833333333,0.0251902387824,0.885694444444,0.895972222222,0.000258899676375
0.901597222222,0.0115066522834,0.895972222222,0.907222222222,0.000129449838188
0.914791666667,0.038478667498,0.907222222222,0.922361111111,0.000582524271844
0.925208333333,0.0227326545111,0.922361111111,0.928055555556,0.000129449838188
0.928472222222,0.310679611651,0.928055555556,0.928888888889,0.000258899676376
0.929444444444,0.52427184466,0.928888888889,0.93,0.000582524271844
0.930763888889,0.169461606355,0.93,0.931527777778,0.000258899676376
0.933333333333,0.340552651232,0.931527777778,0.935138888889,0.00122977346278
0.940902777778,0.0224587671072,0.935138888889,0.946666666667,0.000258899676375
0.947430555556,0.0847308031776,0.946666666667,0.948194444444,0.000129449838188
0.948333333333,0.466019417476,0.948194444444,0.948472222222,0.000129449838188
0.951666666667,0.0911777121147,0.948472222222,0.954861111111,0.000582524271844
0.961041666667,0.0104723464602,0.954861111111,0.967222222222,0.000129449838188
0.967986111111,0.0847308031776,0.967222222222,0.96875,0.000129449838188
0.971319444444,0.0251902387823,0.96875,0.973888888889,0.000129449838187
0.978194444444,0.127779517695,0.973888888889,0.9825,0.0011003236246
0.982847222222,0.186407766991,0.9825,0.983194444444,0.000129449838188
0.986041666667,0.0227326545109,0.983194444444,0.988888888889,0.000129449838187
0.992291666667,0.0190212007133,0.988888888889,0.995694444444,0.000129449838188
1.00083333333,0.0125951193913,0.995694444444,1.00597222222,0.000129449838188
1.00701388889,0.0621359223296,1.00597222222,1.00805555556,0.000129449838187
1.01048611111,0.0266296809987,1.00805555556,1.01291666667,0.000129449838188
1.01666666667,0.0172599784251,1.01291666667,1.02041666667,0.000129449838188
1.02270833333,0.0564872021182,1.02041666667,1.025,0.000258899676375
1.02826388889,0.0198306135096,1.025,1.03152777778,0.000129449838188
1.03159722222,1.86407766988,1.03152777778,1.03166666667,0.000258899676375
1.03256944444,0.0716952949967,1.03166666667,1.03347222222,0.000129449838188
1.03569444444,0.174757281553,1.03347222222,1.03791666667,0.000776699029126
1.038125,0.310679611656,1.03791666667,1.03833333333,0.000129449838188
1.04006944444,0.0372815533981,1.03833333333,1.04180555556,0.000129449838188
1.04270833333,0.0716952949961,1.04180555556,1.04361111111,0.000129449838187
1.04708333333,0.0186407766991,1.04361111111,1.05055555556,0.000129449838188
1.05319444444,0.024527337762,1.05055555556,1.05583333333,0.000129449838188
1.06034722222,0.0788648244958,1.05583333333,1.06486111111,0.000711974110032
1.06548611111,0.2071197411,1.06486111111,1.06611111111,0.000258899676375
1.07326388889,0.0090489207277,1.06611111111,1.08041666667,0.000129449838188
1.08284722222,0.106518723995,1.08041666667,1.08527777778,0.000517799352751
1.09361111111,0.00776699029128,1.08527777778,1.10194444444,0.000129449838188
1.10291666667,0.066574202496,1.10194444444,1.10388888889,0.000129449838187
1.10631944444,0.0266296809987,1.10388888889,1.10875,0.000129449838188
1.11347222222,0.0616790405483,1.10875,1.11819444444,0.000582524271845
1.12208333333,0.108183079057,1.11819444444,1.12597222222,0.00084142394822
1.12763888889,0.0388349514563,1.12597222222,1.12930555556,0.000129449838188
1.13229166667,0.0216753217429,1.12930555556,1.13527777778,0.000129449838187
1.135625,0.186407766992,1.13527777778,1.13597222222,0.000129449838188
1.1375,0.0423654015887,1.13597222222,1.13902777778,0.000129449838188
1.14243055556,0.0570636021399,1.13902777778,1.14583333333,0.000388349514563
1.14652777778,0.0932038834946,1.14583333333,1.14722222222,0.000129449838187
1.14861111111,0.302912621359,1.14722222222,1.15,0.000841423948221
1.15694444444,0.00932038834946,1.15,1.16388888889,0.000129449838187
1.16409722222,0.310679611649,1.16388888889,1.16430555556,0.000129449838188
1.168125,0.0338923212709,1.16430555556,1.17194444444,0.000258899676375
1.17284722222,0.0716952949962,1.17194444444,1.17375,0.000129449838188
1.17555555556,0.0358476474982,1.17375,1.17736111111,0.000129449838188
1.18104166667,0.0175856383952,1.17736111111,1.18472222222,0.000129449838187
1.19270833333,0.0162093710427,1.18472222222,1.20069444444,0.000258899676376
1.205625,0.0131273075345,1.20069444444,1.21055555556,0.000129449838188
1.211875,0.196218702095,1.21055555556,1.21319444444,0.00051779935275
1.21625,0.0211827007944,1.21319444444,1.21930555556,0.000129449838188
1.22381944444,0.0573562359971,1.21930555556,1.22833333333,0.000517799352751
1.22972222222,0.18640776699,1.22833333333,1.23111111111,0.000517799352751
1.233125,0.144626715768,1.23111111111,1.23513888889,0.000582524271844
1.23583333333,0.0932038834953,1.23513888889,1.23652777778,0.000129449838188
1.23708333333,0.116504854369,1.23652777778,1.23763888889,0.000129449838188
1.23881944444,0.301541976014,1.23763888889,1.24,0.000711974110032
1.243125,0.0932038834952,1.24,1.24625,0.000582524271845
1.25048611111,0.0152793251631,1.24625,1.25472222222,0.000129449838187
1.25527777778,0.116504854369,1.25472222222,1.25583333333,0.000129449838188
1.25604166667,0.310679611649,1.25583333333,1.25625,0.000129449838188
1.26027777778,0.0883829929694,1.25625,1.26430555556,0.000711974110032
1.26479166667,0.133148404994,1.26430555556,1.26527777778,0.000129449838188
1.27319444444,0.0367910066428,1.26527777778,1.28111111111,0.000582524271845
1.28208333333,0.066574202496,1.28111111111,1.28305555556,0.000129449838187
1.28375,0.512621359227,1.28305555556,1.28444444444,0.000711974110033
1.28958333333,0.0125951193912,1.28444444444,1.29472222222,0.000129449838187
1.30611111111,0.0426237272082,1.29472222222,1.3175,0.000970873786408
1.31826388889,0.0847308031775,1.3175,1.31902777778,0.000129449838188
1.31958333333,0.233009708738,1.31902777778,1.32013888889,0.000258899676375
1.33743055556,0.00374312785122,1.32013888889,1.35472222222,0.000129449838188
1.36444444444,0.00665742024967,1.35472222222,1.37416666667,0.000129449838188
1.37444444444,0.233009708739,1.37416666667,1.37472222222,0.000129449838187
1.38388888889,0.0317740511915,1.37472222222,1.39305555556,0.000582524271845
1.39965277778,0.0441492079714,1.39305555556,1.40625,0.000582524271845
1.42680555556,0.00314877984779,1.40625,1.44736111111,0.000129449838187
1.45090277778,0.100513992005,1.44736111111,1.45444444444,0.000711974110033
1.45604166667,0.162093710426,1.45444444444,1.45763888889,0.000517799352751
1.45972222222,0.155339805825,1.45763888889,1.46180555556,0.000647249190938
1.46895833333,0.0407201432746,1.46180555556,1.47611111111,0.000582524271845
1.47819444444,0.139805825242,1.47611111111,1.48027777778,0.000582524271844
1.48145833333,0.109651627642,1.48027777778,1.48263888889,0.000258899676376
1.48486111111,0.0582524271844,1.48263888889,1.48708333333,0.000258899676375
1.49201388889,0.07220019144,1.48708333333,1.49694444444,0.000711974110033
1.49736111111,0.854368932031,1.49694444444,1.49777777778,0.000711974110032
1.49930555556,0.19064430715,1.49777777778,1.50083333333,0.000582524271845
1.50173611111,0.322628827482,1.50083333333,1.50263888889,0.000582524271844
1.50347222222,0.0776699029127,1.50263888889,1.50430555556,0.000129449838188
1.50506944444,0.466019417478,1.50430555556,1.50583333333,0.000711974110032
1.50888888889,0.0953221535747,1.50583333333,1.51194444444,0.000582524271845
1.51208333333,2.33009708736,1.51194444444,1.51222222222,0.000647249190938
1.51756944444,0.0242088009079,1.51222222222,1.52291666667,0.000258899676376
1.52604166667,0.0207119741101,1.52291666667,1.52916666667,0.000129449838188
1.56138888889,0.00903916973551,1.52916666667,1.59361111111,0.000582524271844
1.59458333333,0.36615811373,1.59361111111,1.59555555556,0.000711974110033
1.59576388889,0.62135922331,1.59555555556,1.59597222222,0.000258899676375
1.59694444444,0.133148404992,1.59597222222,1.59791666667,0.000258899676375
1.60506944444,0.00904892072771,1.59791666667,1.61222222222,0.000129449838188
1.61493055556,0.0238984316655,1.61222222222,1.61763888889,0.000129449838188
1.61916666667,0.0423654015885,1.61763888889,1.62069444444,0.000129449838187
1.62458333333,0.141470180305,1.62069444444,1.62847222222,0.0011003236246
1.629375,0.0716952949963,1.62847222222,1.63027777778,0.000129449838188
1.63361111111,0.0873786407767,1.63027777778,1.63694444444,0.000582524271844
1.63715277778,0.310679611649,1.63694444444,1.63736111111,0.000129449838188
1.63965277778,0.197705207414,1.63736111111,1.64194444444,0.000906148867314
1.64361111111,0.0388349514563,1.64194444444,1.64527777778,0.000129449838188
1.64645833333,0.0548258138204,1.64527777778,1.64763888889,0.000129449838187
1.65465277778,0.00922810727677,1.64763888889,1.66166666667,0.000129449838188
1.668125,0.0300657688694,1.66166666667,1.67458333333,0.000388349514563
1.67645833333,0.155339805825,1.67458333333,1.67833333333,0.000582524271845
1.67979166667,0.0443828016644,1.67833333333,1.68125,0.000129449838188
1.69361111111,0.00523617323004,1.68125,1.70597222222,0.000129449838187
1.70868055556,0.107542942494,1.70597222222,1.71138888889,0.000582524271845
1.71847222222,0.0365505425471,1.71138888889,1.72555555556,0.000517799352751
1.72638888889,0.388349514564,1.72555555556,1.72722222222,0.000647249190938
1.72881944444,0.0405234276066,1.72722222222,1.73041666667,0.000129449838188
1.73145833333,0.0621359223303,1.73041666667,1.7325,0.000129449838188
1.73402777778,0.0423654015884,1.7325,1.73555555556,0.000129449838187
1.738125,0.113356074521,1.73555555556,1.74069444444,0.000582524271845
1.74284722222,0.135295959912,1.74069444444,1.745,0.000582524271845
1.74520833333,2.01941747571,1.745,1.74541666667,0.00084142394822
1.74590277778,0.599167822469,1.74541666667,1.74638888889,0.000582524271844
1.74645833333,3.72815533978,1.74638888889,1.74652777778,0.000517799352751
1.74701388889,0.59916782247,1.74652777778,1.7475,0.000582524271845
1.74951388889,0.0321392701708,1.7475,1.75152777778,0.000129449838188
1.75465277778,0.0207119741099,1.75152777778,1.75777777778,0.000129449838187
1.75833333333,0.466019417476,1.75777777778,1.75888888889,0.000517799352751
1.76055555556,0.0388349514564,1.75888888889,1.76222222222,0.000129449838188
1.7675,0.0122636688809,1.76222222222,1.77277777778,0.000129449838187
1.78090277778,0.00796614388849,1.77277777778,1.78902777778,0.000129449838188
1.79166666667,0.13490035769,1.78902777778,1.79430555556,0.000711974110032
1.79534722222,0.0621359223303,1.79430555556,1.79638888889,0.000129449838188
1.79729166667,0.0716952949966,1.79638888889,1.79819444444,0.000129449838188
1.80701388889,0.0477027750172,1.79819444444,1.81583333333,0.00084142394822
1.81708333333,0.258899676375,1.81583333333,1.81833333333,0.000647249190938
1.81958333333,0.155339805826,1.81833333333,1.82083333333,0.000388349514564
1.82229166667,0.199722607489,1.82083333333,1.82375,0.000582524271844
1.825625,0.0345199568501,1.82375,1.8275,0.000129449838188
1.82840277778,0.0716952949962,1.8275,1.82930555556,0.000129449838188
1.83027777778,0.0665742024963,1.82930555556,1.83125,0.000129449838187
1.83201388889,0.0847308031775,1.83125,1.83277777778,0.000129449838188
1.83368055556,0.0716952949967,1.83277777778,1.83458333333,0.000129449838188
1.83506944444,0.133148404991,1.83458333333,1.83555555556,0.000129449838187
1.83875,0.0202617138034,1.83555555556,1.84194444444,0.000129449838188
1.84229166667,0.186407766989,1.84194444444,1.84263888889,0.000129449838188
1.84347222222,0.504854368931,1.84263888889,1.84430555556,0.00084142394822
1.84715277778,0.147762254322,1.84430555556,1.85,0.00084142394822
1.85173611111,0.149126213592,1.85,1.85347222222,0.000517799352751
1.85520833333,0.0372815533982,1.85347222222,1.85694444444,0.000129449838188
1.86256944444,0.051779935275,1.85694444444,1.86819444444,0.000582524271844
1.87590277778,0.0377853581737,1.86819444444,1.88361111111,0.000582524271845
1.88423611111,0.10355987055,1.88361111111,1.88486111111,0.000129449838188
1.89375,0.00728155339802,1.88486111111,1.90263888889,0.000129449838187
1.91013888889,0.0388349514563,1.90263888889,1.91763888889,0.000582524271845
1.91895833333,0.0490546755239,1.91763888889,1.92027777778,0.000129449838188
1.92263888889,0.123358081096,1.92027777778,1.925,0.000582524271844
1.92548611111,0.133148404994,1.925,1.92597222222,0.000129449838188
1.92826388889,0.0282436010592,1.92597222222,1.93055555556,0.000129449838188
1.93083333333,0.233009708739,1.93055555556,1.93111111111,0.000129449838187
1.93291666667,0.0358476474982,1.93111111111,1.93472222222,0.000129449838188
1.93701388889,0.0282436010592,1.93472222222,1.93930555556,0.000129449838188
1.94048611111,0.246716162193,1.93930555556,1.94166666667,0.000582524271844
1.94451388889,0.0227326545111,1.94166666667,1.94736111111,0.000129449838188
1.9525,0.0125951193913,1.94736111111,1.95763888889,0.000129449838188
1.96576388889,0.00796614388849,1.95763888889,1.97388888889,0.000129449838188
1.97430555556,1.16504854369,1.97388888889,1.97472222222,0.000970873786407
1.98201388889,0.00887656033289,1.97472222222,1.98930555556,0.000129449838188
1.99409722222,0.0135078092022,1.98930555556,1.99888888889,0.000129449838188
2.00208333333,0.0202617138032,1.99888888889,2.00527777778,0.000129449838187
2.008125,0.0227326545111,2.00527777778,2.01097222222,0.000129449838188
2.01201388889,0.279611650485,2.01097222222,2.01305555556,0.000582524271845
2.01666666667,0.017923823749,2.01305555556,2.02027777778,0.000129449838187
2.02847222222,0.0355438538753,2.02027777778,2.03666666667,0.000582524271845
2.03763888889,0.366158113732,2.03666666667,2.03861111111,0.000711974110032
2.04576388889,0.0090489207277,2.03861111111,2.05291666667,0.000129449838188
2.05409722222,0.0548258138208,2.05291666667,2.05527777778,0.000129449838188
2.05805555556,0.104854368932,2.05527777778,2.06083333333,0.000582524271845
2.06576388889,0.0590728839053,2.06083333333,2.07069444444,0.000582524271844
2.07333333333,0.13490035769,2.07069444444,2.07597222222,0.000711974110033
2.07958333333,0.017923823749,2.07597222222,2.08319444444,0.000129449838187
2.08604166667,0.1022969453,2.08319444444,2.08888888889,0.000582524271845
2.09229166667,0.0190212007134,2.08888888889,2.09569444444,0.000129449838188
2.09875,0.0211827007942,2.09569444444,2.10180555556,0.000129449838187
2.10833333333,0.00991530675483,2.10180555556,2.11486111111,0.000129449838188
2.11680555556,0.0332871012483,2.11486111111,2.11875,0.000129449838188
2.11944444444,0.419417475727,2.11875,2.12013888889,0.000582524271844
2.12972222222,0.00675390460111,2.12013888889,2.13930555556,0.000129449838188
2.14006944444,0.254192409533,2.13930555556,2.14083333333,0.000388349514563
2.14229166667,0.0443828016644,2.14083333333,2.14375,0.000129449838188
2.14618055556,0.0266296809987,2.14375,2.14861111111,0.000129449838188
2.15284722222,0.0611173006525,2.14861111111,2.15708333333,0.00051779935275
2.17430555556,0.0150328844347,2.15708333333,2.19152777778,0.000517799352751
2.19159722222,0.932038834948,2.19152777778,2.19166666667,0.000129449838188
2.194375,0.0955937266618,2.19166666667,2.19708333333,0.000517799352751
2.20493055556,0.0618609846207,2.19708333333,2.21277777778,0.000970873786408
2.21298611111,0.310679611654,2.21277777778,2.21319444444,0.000129449838187
2.215,0.161314413741,2.21319444444,2.21680555556,0.000582524271845
2.21722222222,0.854368932042,2.21680555556,2.21763888889,0.000711974110032
2.22090277778,0.109068374303,2.21763888889,2.22416666667,0.000711974110033
2.22486111111,0.512621359223,2.22416666667,2.22555555556,0.000711974110032
2.22694444444,0.0932038834953,2.22555555556,2.22833333333,0.000258899676375
2.22881944444,0.399445214976,2.22833333333,2.22930555556,0.000388349514563
2.23416666667,0.0133148404993,2.22930555556,2.23902777778,0.000129449838188
2.23986111111,0.0776699029131,2.23902777778,2.24069444444,0.000129449838188
2.24555555556,0.0599167822469,2.24069444444,2.25041666667,0.000582524271845
2.25909722222,0.00745631067957,2.25041666667,2.26777777778,0.000129449838187
2.26923611111,0.266296809987,2.26777777778,2.27069444444,0.000776699029126
2.28118055556,0.0277759917701,2.27069444444,2.29166666667,0.000582524271845
2.29236111111,0.605825242718,2.29166666667,2.29305555556,0.00084142394822
2.293125,0.932038835013,2.29305555556,2.29319444444,0.000129449838188
2.29638888889,0.0202617138033,2.29319444444,2.29958333333,0.000129449838188
2.30895833333,0.037971952535,2.29958333333,2.31833333333,0.000711974110032
2.32770833333,0.00690399137003,2.31833333333,2.33708333333,0.000129449838188
2.33777777778,0.37281553398,2.33708333333,2.33847222222,0.00051779935275
2.34347222222,0.0388349514564,2.33847222222,2.34847222222,0.000388349514564
2.34972222222,0.284789644013,2.34847222222,2.35097222222,0.000711974110032
2.36479166667,0.0140508367078,2.35097222222,2.37861111111,0.000388349514563
2.38909722222,0.00617244261559,2.37861111111,2.39958333333,0.000129449838188
2.40590277778,0.0102421849994,2.39958333333,2.41222222222,0.000129449838187
2.41256944444,1.21165048543,2.41222222222,2.41291666667,0.000841423948221
2.41611111111,0.12157028282,2.41291666667,2.41930555556,0.000776699029126
2.42465277778,0.0544698020426,2.41930555556,2.43,0.000582524271844
2.43673611111,0.038434591132,2.43,2.44347222222,0.000517799352751
2.44701388889,0.082238720731,2.44347222222,2.45055555556,0.000582524271845
2.45111111111,0.116504854369,2.45055555556,2.45166666667,0.000129449838188
2.45458333333,0.144244105409,2.45166666667,2.4575,0.00084142394822
2.46291666667,0.0119492158326,2.4575,2.46833333333,0.000129449838187
2.47902777778,0.0272349010213,2.46833333333,2.48972222222,0.000582524271845
2.49375,0.0160696350854,2.48972222222,2.49777777778,0.000129449838188
2.50541666667,0.0254192409532,2.49777777778,2.51305555556,0.000388349514563
2.51958333333,0.00991530675475,2.51305555556,2.52611111111,0.000129449838187
2.526875,0.381288614298,2.52611111111,2.52763888889,0.000582524271845
2.53284722222,0.012427184466,2.52763888889,2.53805555556,0.000129449838188
2.54819444444,0.00638382763667,2.53805555556,2.55833333333,0.000129449838188
2.56340277778,0.0127676552732,2.55833333333,2.56847222222,0.000129449838187
2.58256944444,0.0229566215505,2.56847222222,2.59666666667,0.000647249190939
2.60180555556,0.0377853581737,2.59666666667,2.60694444444,0.000388349514563
2.60819444444,0.0517799352752,2.60694444444,2.60944444444,0.000129449838188
2.61138888889,0.0332871012481,2.60944444444,2.61333333333,0.000129449838187
2.61694444444,0.0358476474982,2.61333333333,2.62055555556,0.000258899676376
2.62194444444,0.0466019417475,2.62055555556,2.62333333333,0.000129449838187
2.62611111111,0.116504854369,2.62333333333,2.62888888889,0.000647249190939
2.62972222222,0.233009708737,2.62888888889,2.63055555556,0.000388349514563
2.630625,0.932038835013,2.63055555556,2.63069444444,0.000129449838188
2.63097222222,0.233009708735,2.63069444444,2.63125,0.000129449838187
2.63236111111,0.0582524271847,2.63125,2.63347222222,0.000129449838188
2.63354166667,0.932038834948,2.63347222222,2.63361111111,0.000129449838188
2.634375,0.169461606354,2.63361111111,2.63513888889,0.000258899676375
2.63541666667,0.466019417482,2.63513888889,2.63569444444,0.000258899676376
2.63708333333,0.0466019417473,2.63569444444,2.63847222222,0.000129449838187
2.64326388889,0.0135078092022,2.63847222222,2.64805555556,0.000129449838188
2.65743055556,0.0310679611651,2.64805555556,2.66680555556,0.000582524271845
2.67083333333,0.0883829929695,2.66680555556,2.67486111111,0.000711974110032
2.67590277778,0.279611650486,2.67486111111,2.67694444444,0.000582524271845
2.67784722222,0.215085884988,2.67694444444,2.67875,0.000388349514563
2.68729166667,0.022732654511,2.67875,2.69583333333,0.000388349514563
2.69659722222,0.0847308031775,2.69583333333,2.69736111111,0.000129449838188
2.70041666667,0.0635481023831,2.69736111111,2.70347222222,0.000388349514563
2.70638888889,0.022191400832,2.70347222222,2.70930555556,0.000129449838187
2.71090277778,0.222878851837,2.70930555556,2.7125,0.000711974110033
2.72930555556,0.00385140014444,2.7125,2.74611111111,0.000129449838188
2.74715277778,0.0621359223299,2.74611111111,2.74819444444,0.000129449838187
2.75513888889,0.0559223300971,2.74819444444,2.76208333333,0.000776699029126
2.76805555556,0.0596071347934,2.76208333333,2.77402777778,0.000711974110033
2.77506944444,0.279611650486,2.77402777778,2.77611111111,0.000582524271844
2.77736111111,0.0517799352752,2.77611111111,2.77861111111,0.000129449838188
2.78645833333,0.00824813128277,2.77861111111,2.79430555556,0.000129449838188
2.79909722222,0.0607851414099,2.79430555556,2.80388888889,0.000582524271845
2.81055555556,0.0631067961165,2.80388888889,2.81722222222,0.00084142394822
2.823125,0.0493432324385,2.81722222222,2.82902777778,0.000582524271844
2.83673611111,0.0461821044346,2.82902777778,2.84444444444,0.000711974110033
2.84527777778,0.0776699029121,2.84444444444,2.84611111111,0.000129449838187
2.84625,0.466019417473,2.84611111111,2.84638888889,0.000129449838188
2.84861111111,0.116504854369,2.84638888889,2.85083333333,0.000517799352751
2.85819444444,0.0395676863894,2.85083333333,2.86555555556,0.000582524271844
2.87104166667,0.0530908197125,2.86555555556,2.87652777778,0.000582524271845
2.88243055556,0.0438606510566,2.87652777778,2.88833333333,0.000517799352751
2.89736111111,0.00716952949964,2.88833333333,2.90638888889,0.000129449838188
2.909375,0.021675321743,2.90638888889,2.91236111111,0.000129449838187
2.91479166667,0.106518723995,2.91236111111,2.91722222222,0.000517799352751
2.92041666667,0.0202617138033,2.91722222222,2.92361111111,0.000129449838188
2.92493055556,0.220746039857,2.92361111111,2.92625,0.000582524271845
2.92673611111,0.732316227463,2.92625,2.92722222222,0.000711974110032
2.92819444444,0.36615811373,2.92722222222,2.92916666667,0.000711974110032
2.93208333333,0.0443828016645,2.92916666667,2.935,0.000258899676376
2.93680555556,0.161314413741,2.935,2.93861111111,0.000582524271844
2.93868055556,0.932038834944,2.93861111111,2.93875,0.000129449838188
2.95215277778,0.0144876502842,2.93875,2.96555555556,0.000388349514563
2.96597222222,0.621359223304,2.96555555556,2.96638888889,0.000517799352751
2.97131944444,0.0131273075346,2.96638888889,2.97625,0.000129449838188
2.98201388889,0.0505322259913,2.97625,2.98777777778,0.000582524271844
2.99319444444,0.0477968633309,2.98777777778,2.99861111111,0.000517799352751
3.00020833333,0.0405234276066,2.99861111111,3.00180555556,0.000129449838188
3.00708333333,0.0122636688809,3.00180555556,3.01236111111,0.000129449838187
3.02138888889,0.0286781179985,3.01236111111,3.03041666667,0.000517799352751
3.04083333333,0.00621359223303,3.03041666667,3.05125,0.000129449838188
3.05430555556,0.0423654015886,3.05125,3.05736111111,0.000258899676375
3.06097222222,0.0537714712473,3.05736111111,3.06458333333,0.000388349514564
3.06548611111,0.394324122478,3.06458333333,3.06638888889,0.000711974110032
3.066875,0.59916782247,3.06638888889,3.06736111111,0.000582524271845
3.06930555556,0.0998613037447,3.06736111111,3.07125,0.000388349514563
3.08479166667,0.00477968633306,3.07125,3.09833333333,0.000129449838187
3.10138888889,0.0847308031775,3.09833333333,3.10444444444,0.000517799352751
3.10972222222,0.0490546755238,3.10444444444,3.115,0.000517799352751
3.12333333333,0.0427184466019,3.115,3.13166666667,0.000711974110032
3.13583333333,0.100970873786,3.13166666667,3.14,0.00084142394822
3.14340277778,0.104616603923,3.14,3.14680555556,0.000711974110033
3.16354166667,0.00773476211577,3.14680555556,3.18027777778,0.000258899676375
3.18069444444,0.699029126217,3.18027777778,3.18111111111,0.000582524271845
3.19895833333,0.01994635639,3.18111111111,3.21680555556,0.000711974110032
3.22048611111,0.0879281919766,3.21680555556,3.22416666667,0.000647249190939
3.22590277778,0.0372815533979,3.22416666667,3.22763888889,0.000129449838187
3.23791666667,0.00629755969563,3.22763888889,3.24819444444,0.000129449838188
3.25493055556,0.0432389150235,3.24819444444,3.26166666667,0.000582524271845
3.26236111111,0.419417475727,3.26166666667,3.26305555556,0.000582524271844
3.26798611111,0.0131273075346,3.26305555556,3.27291666667,0.000129449838188
3.27875,0.0110957004161,3.27291666667,3.28458333333,0.000129449838188
3.30083333333,0.017923823749,3.28458333333,3.31708333333,0.000582524271844
3.320625,0.0182752712736,3.31708333333,3.32416666667,0.000129449838188
3.32520833333,0.248543689321,3.32416666667,3.32625,0.000517799352751
3.32638888889,0.466019417473,3.32625,3.32652777778,0.000129449838188
3.32777777778,0.233009708738,3.32652777778,3.32902777778,0.000582524271844
3.33479166667,0.0898350684291,3.32902777778,3.34055555556,0.0010355987055
3.353125,0.0154481574854,3.34055555556,3.36569444444,0.000388349514563
3.36652777778,0.233009708737,3.36569444444,3.36736111111,0.000388349514563
3.36958333333,0.0291262135923,3.36736111111,3.37180555556,0.000129449838188
3.40861111111,0.00703425535813,3.37180555556,3.44541666667,0.000517799352751
3.45326388889,0.00824813128271,3.44541666667,3.46111111111,0.000129449838187
3.46423611111,0.0621359223301,3.46111111111,3.46736111111,0.000388349514563
3.46854166667,0.246716162193,3.46736111111,3.46972222222,0.000582524271845
3.48763888889,0.0162564913073,3.46972222222,3.50555555556,0.000582524271845
3.50854166667,0.14088959133,3.50555555556,3.51152777778,0.00084142394822
3.515,0.0745631067962,3.51152777778,3.51847222222,0.000517799352751
3.51951388889,0.372815533979,3.51847222222,3.52055555556,0.000776699029126
3.528125,0.038478667498,3.52055555556,3.53569444444,0.000582524271845
3.53729166667,0.0405234276063,3.53569444444,3.53888888889,0.000129449838187
3.55833333333,0.0216366158114,3.53888888889,3.57777777778,0.00084142394822
3.58604166667,0.0391612955862,3.57777777778,3.59430555556,0.000647249190939
3.59527777778,0.299583911235,3.59430555556,3.59625,0.000582524271845
3.59645833333,0.932038834944,3.59625,3.59666666667,0.000388349514563
3.59881944444,0.0901973066083,3.59666666667,3.60097222222,0.000388349514563
3.60173611111,0.508384819063,3.60097222222,3.6025,0.000776699029126
3.61895833333,0.0176969399041,3.6025,3.63541666667,0.000582524271845
3.63875,0.0776699029126,3.63541666667,3.64208333333,0.00051779935275
3.64423611111,0.150328844347,3.64208333333,3.64638888889,0.000647249190939
3.64708333333,0.0932038834953,3.64638888889,3.64777777778,0.000129449838188
3.66152777778,0.0211827007943,3.64777777778,3.67527777778,0.000582524271844
3.67909722222,0.0169461606355,3.67527777778,3.68291666667,0.000129449838188
3.68305555556,0.466019417489,3.68291666667,3.68319444444,0.000129449838188
3.68333333333,0.46601941747,3.68319444444,3.68347222222,0.000129449838187
3.68361111111,0.466019417473,3.68347222222,3.68375,0.000129449838188
3.68388888889,0.466019417473,3.68375,3.68402777778,0.000129449838188
3.68416666667,0.466019417469,3.68402777778,3.68430555556,0.000129449838187
3.68451388889,0.310679611656,3.68430555556,3.68472222222,0.000129449838188
3.69979166667,0.0042951098385,3.68472222222,3.71486111111,0.000129449838188
3.73618055556,0.0166977641441,3.71486111111,3.7575,0.000711974110032
3.76097222222,0.0838834951457,3.7575,3.76444444444,0.000582524271845
3.76888888889,0.0800970873786,3.76444444444,3.77333333333,0.000711974110032
3.78277777778,0.0274129069103,3.77333333333,3.79222222222,0.000517799352751
3.79638888889,0.0155339805826,3.79222222222,3.80055555556,0.000129449838188
3.80090277778,0.18640776699,3.80055555556,3.80125,0.000129449838187
3.80472222222,0.0186407766991,3.80125,3.80819444444,0.000129449838188
3.81083333333,0.0735820132856,3.80819444444,3.81347222222,0.000388349514563
3.81777777778,0.0150328844347,3.81347222222,3.82208333333,0.000129449838188
3.82215277778,0.932038834945,3.82208333333,3.82222222222,0.000129449838188
3.82388888889,0.213592233009,3.82222222222,3.82555555556,0.000711974110032
3.82854166667,0.0650259652292,3.82555555556,3.83152777778,0.000388349514563
3.835,0.139805825243,3.83152777778,3.83847222222,0.000970873786408
3.84180555556,0.0873786407767,3.83847222222,3.84513888889,0.000582524271845
3.84826388889,0.0207119741099,3.84513888889,3.85138888889,0.000129449838187
3.85340277778,0.0321392701708,3.85138888889,3.85541666667,0.000129449838188
3.85798611111,0.0251902387825,3.85541666667,3.86055555556,0.000129449838188
3.86416666667,0.0985810306198,3.86055555556,3.86777777778,0.000711974110032
3.868125,0.186407766992,3.86777777778,3.86847222222,0.000129449838188
3.87111111111,0.515074092999,3.86847222222,3.87375,0.00271844660194
3.885,0.0258899676375,3.87375,3.89625,0.000582524271844
3.89659722222,0.186407766992,3.89625,3.89694444444,0.000129449838188
3.90340277778,0.0551205762605,3.89694444444,3.90986111111,0.000711974110032
3.91527777778,0.0477968633309,3.90986111111,3.92069444444,0.000517799352751
3.93090277778,0.02853180107,3.92069444444,3.94111111111,0.000582524271845
3.94125,2.09708737862,3.94111111111,3.94138888889,0.000582524271844
3.95180555556,0.00621359223302,3.94138888889,3.96222222222,0.000129449838188
3.96326388889,0.279611650485,3.96222222222,3.96430555556,0.000582524271845
3.97048611111,0.0575979055307,3.96430555556,3.97666666667,0.000711974110032
3.97875,0.0621359223303,3.97666666667,3.98083333333,0.000258899676376
3.98590277778,0.0574544487298,3.98083333333,3.99097222222,0.000582524271844
3.99805555556,0.0182752712736,3.99097222222,4.00513888889,0.000258899676376
4.03222222222,0.00238984316653,4.00513888889,4.05930555556,0.000129449838187
4.05965277778,0.186407766992,4.05930555556,4.06,0.000129449838188
4.06159722222,0.0405234276067,4.06,4.06319444444,0.000129449838188
4.06576388889,0.113356074521,4.06319444444,4.06833333333,0.000582524271844
4.06923611111,0.0716952949962,4.06833333333,4.07013888889,0.000129449838188
4.07027777778,0.466019417472,4.07013888889,4.07041666667,0.000129449838188
4.07333333333,0.0665742024965,4.07041666667,4.07625,0.000388349514563
4.09090277778,0.0198776054848,4.07625,4.10555555556,0.000582524271845
4.10701388889,0.0443828016642,4.10555555556,4.10847222222,0.000129449838187
4.11298611111,0.0143390589993,4.10847222222,4.1175,0.000129449838188
4.11916666667,0.0388349514564,4.1175,4.12083333333,0.000129449838188
4.12958333333,0.0332871012482,4.12083333333,4.13833333333,0.000582524271844
4.16173611111,0.00276569387227,4.13833333333,4.18513888889,0.000129449838188
4.19916666667,0.00461405363839,4.18513888889,4.21319444444,0.000129449838188
4.21368055556,0.732316227456,4.21319444444,4.21416666667,0.000711974110032
4.2225,0.0155339805825,4.21416666667,4.23083333333,0.000258899676375
4.23986111111,0.0322628827483,4.23083333333,4.24888888889,0.000582524271845
4.25395833333,0.0127676552733,4.24888888889,4.25902777778,0.000129449838188
4.26020833333,0.109651627641,4.25902777778,4.26138888889,0.000258899676375
4.26416666667,0.0233009708739,4.26138888889,4.26694444444,0.000129449838188
4.26854166667,0.182355424229,4.26694444444,4.27013888889,0.000582524271845
4.29097222222,0.00310679611649,4.27013888889,4.31180555556,0.000129449838187
4.31472222222,0.110957004161,4.31180555556,4.31763888889,0.000647249190939
4.32027777778,0.220746039857,4.31763888889,4.32291666667,0.00116504854369
4.32638888889,0.102524271845,4.32291666667,4.32986111111,0.000711974110033
4.34604166667,0.0260010833785,4.32986111111,4.36222222222,0.00084142394822
4.36909722222,0.00941453368632,4.36222222222,4.37597222222,0.000129449838187
4.38270833333,0.0480432389151,4.37597222222,4.38944444444,0.000647249190939
4.39409722222,0.0139110273873,4.38944444444,4.39875,0.000129449838187
4.39909722222,0.186407766992,4.39875,4.39944444444,0.000129449838188
4.40319444444,0.0345199568501,4.39944444444,4.40694444444,0.000258899676376
4.41520833333,0.0234967773517,4.40694444444,4.42347222222,0.000388349514563
4.42381944444,1.02524271844,4.42347222222,4.42416666667,0.000711974110032
4.42881944444,0.0695551369368,4.42416666667,4.43347222222,0.000647249190939
4.44152777778,0.036156678942,4.43347222222,4.44958333333,0.000582524271844
4.45618055556,0.0441492079714,4.44958333333,4.46277777778,0.000582524271845
4.46354166667,0.254192409532,4.46277777778,4.46430555556,0.000388349514563
4.47027777778,0.0108376608716,4.46430555556,4.47625,0.000129449838188
4.47736111111,0.174757281554,4.47625,4.47847222222,0.000388349514563
4.48361111111,0.0377853581737,4.47847222222,4.48875,0.000388349514563
4.48972222222,0.19972260749,4.48875,4.49069444444,0.000388349514563
4.49868055556,0.0364710848459,4.49069444444,4.50666666667,0.000582524271845
4.51444444444,0.0416088765603,4.50666666667,4.52222222222,0.000647249190938
4.53625,0.00922810727677,4.52222222222,4.55027777778,0.000258899676376
4.55173611111,0.19972260749,4.55027777778,4.55319444444,0.000582524271844
4.55868055556,0.0707877596165,4.55319444444,4.56416666667,0.000776699029126
4.56451388889,0.186407766992,4.56416666667,4.56486111111,0.000129449838188
4.57854166667,0.0212902271943,4.56486111111,4.59222222222,0.000582524271845
4.59930555556,0.0091376356368,4.59222222222,4.60638888889,0.000129449838188
4.60645833333,5.12621359221,4.60638888889,4.60652777778,0.000711974110032
4.60854166667,0.20890525611,4.60652777778,4.61055555556,0.00084142394822
4.61229166667,0.111844660194,4.61055555556,4.61402777778,0.000388349514563
4.62083333333,0.0665742024965,4.61402777778,4.62763888889,0.000906148867314
4.63180555556,0.0155339805826,4.62763888889,4.63597222222,0.000129449838188
4.63618055556,1.39805825242,4.63597222222,4.63638888889,0.000582524271844
4.64944444444,0.0148729601322,4.63638888889,4.6625,0.000388349514563
4.66430555556,0.0716952949964,4.6625,4.66611111111,0.000258899676376
4.68895833333,0.0127482515419,4.66611111111,4.71180555556,0.000582524271845
4.7175,0.1022969453,4.71180555556,4.72319444444,0.00116504854369
4.72520833333,0.0321392701708,4.72319444444,4.72722222222,0.000129449838188
4.73138888889,0.031067961165,4.72722222222,4.73555555556,0.000258899676375
4.73611111111,0.233009708738,4.73555555556,4.73666666667,0.000258899676375
4.73708333333,0.310679611652,4.73666666667,4.7375,0.000258899676376
4.74694444444,0.0376927470017,4.7375,4.75638888889,0.000711974110032
4.77680555556,0.0126808004755,4.75638888889,4.79722222222,0.000517799352751
4.80256944444,0.0544698020426,4.79722222222,4.80791666667,0.000582524271845
4.813125,0.012427184466,4.80791666667,4.81833333333,0.000129449838187
4.82041666667,0.139805825243,4.81833333333,4.8225,0.000582524271845
4.83409722222,0.0223242834719,4.8225,4.84569444444,0.000517799352751
4.85041666667,0.185037121645,4.84569444444,4.85513888889,0.00174757281553
4.85618055556,0.0621359223298,4.85513888889,4.85722222222,0.000129449838187
4.85777777778,0.116504854369,4.85722222222,4.85833333333,0.000129449838188
4.85888888889,0.349514563107,4.85833333333,4.85944444444,0.000388349514563
4.87694444444,0.0221914008322,4.85944444444,4.89444444444,0.000776699029126
4.89527777778,0.0776699029127,4.89444444444,4.89611111111,0.000129449838188
4.89756944444,0.0443828016644,4.89611111111,4.89902777778,0.000129449838188
4.904375,0.012104400454,4.89902777778,4.90972222222,0.000129449838188
4.91,0.233009708735,4.90972222222,4.91027777778,0.000129449838187
4.91402777778,0.0862998921252,4.91027777778,4.91777777778,0.000647249190939
4.91798611111,0.310679611654,4.91777777778,4.91819444444,0.000129449838187
4.92576388889,0.0470294824976,4.91819444444,4.93333333333,0.000711974110033
4.94173611111,0.0154056005777,4.93333333333,4.95013888889,0.000258899676375
4.95388888889,0.0172599784251,4.95013888889,4.95763888889,0.000129449838188
4.95944444444,0.161314413742,4.95763888889,4.96125,0.000582524271845
4.96784722222,0.0441492079713,4.96125,4.97444444444,0.000582524271844
4.99138888889,0.0267388190355,4.97444444444,5.00833333333,0.000906148867314
5.02631944444,0.0179930277018,5.00833333333,5.04430555556,0.000647249190939
5.04715277778,0.113663272555,5.04430555556,5.05,0.000647249190938
5.053125,0.0207119741101,5.05,5.05625,0.000129449838188
5.05840277778,0.135295959912,5.05625,5.06055555556,0.000582524271845
5.064375,0.118623124448,5.06055555556,5.06819444444,0.000906148867313
5.07909722222,0.0178096592666,5.06819444444,5.09,0.000388349514564
5.09069444444,0.18640776699,5.09,5.09138888889,0.000258899676375
5.09951388889,0.0278815036097,5.09138888889,5.10763888889,0.000453074433657
5.11048611111,0.0227326545111,5.10763888889,5.11333333333,0.000129449838188
5.12104166667,0.00839674626078,5.11333333333,5.12875,0.000129449838187
5.13430555556,0.104854368932,5.12875,5.13986111111,0.00116504854369
5.14097222222,0.174757281554,5.13986111111,5.14208333333,0.000388349514563
5.14284722222,0.338923212709,5.14208333333,5.14361111111,0.000517799352751
5.15215277778,0.00757755150363,5.14361111111,5.16069444444,0.000129449838187
5.16243055556,0.111844660194,5.16069444444,5.16416666667,0.000388349514563
5.16708333333,0.110957004161,5.16416666667,5.17,0.000647249190939
5.17659722222,0.0196218702095,5.17,5.18319444444,0.000258899676375
5.19201388889,0.0073388884642,5.18319444444,5.20083333333,0.000129449838188
5.20444444444,0.0179238237491,5.20083333333,5.20805555556,0.000129449838188
5.21020833333,0.0300657688693,5.20805555556,5.21236111111,0.000129449838187
5.21388888889,0.317740511915,5.21236111111,5.21541666667,0.000970873786408
5.21770833333,0.0282436010592,5.21541666667,5.22,0.000129449838188
5.23020833333,0.02853180107,5.22,5.24041666667,0.000582524271845
5.24777777778,0.026378457593,5.24041666667,5.25513888889,0.000388349514563
5.25979166667,0.0139110273873,5.25513888889,5.26444444444,0.000129449838187
5.26666666667,0.233009708738,5.26444444444,5.26888888889,0.0010355987055
5.29256944444,0.0150328844347,5.26888888889,5.31625,0.000711974110032
5.32222222222,0.0596071347935,5.31625,5.32819444444,0.000711974110033
5.33826388889,0.0192835621024,5.32819444444,5.34833333333,0.000388349514563
5.35680555556,0.00763966258159,5.34833333333,5.36527777778,0.000129449838188
5.36965277778,0.0665742024965,5.36527777778,5.37402777778,0.000582524271844
5.37708333333,0.116504854369,5.37402777778,5.38013888889,0.000711974110033
5.38347222222,0.106796116505,5.38013888889,5.38680555556,0.000711974110032
5.38930555556,0.336569579288,5.38680555556,5.39180555556,0.00168284789644
5.39784722222,0.0428523602277,5.39180555556,5.40388888889,0.000517799352751
5.41506944444,0.0231562443466,5.40388888889,5.42625,0.000517799352751
5.43416666667,0.0245273377619,5.42625,5.44208333333,0.000388349514563
5.44277777778,0.37281553398,5.44208333333,5.44347222222,0.000517799352751
5.44680555556,0.116504854369,5.44347222222,5.45013888889,0.000776699029126
5.45152777778,0.209708737864,5.45013888889,5.45291666667,0.000582524271844
5.45708333333,0.132038834952,5.45291666667,5.46125,0.0011003236246
5.46173611111,0.732316227463,5.46125,5.46222222222,0.000711974110032
5.46770833333,0.135676539265,5.46222222222,5.47319444444,0.00148867313916
5.47763888889,0.203883495146,5.47319444444,5.48208333333,0.00181229773463
5.48451388889,0.119833564494,5.48208333333,5.48694444444,0.000582524271844
5.48722222222,1.04854368931,5.48694444444,5.4875,0.000582524271845
5.489375,0.189859762675,5.4875,5.49125,0.000711974110032
5.49222222222,0.266296809987,5.49125,5.49319444444,0.000517799352751
5.49659722222,0.104616603923,5.49319444444,5.5,0.000711974110033
5.50298611111,0.0975389478437,5.5,5.50597222222,0.000582524271844
5.50729166667,0.245273377619,5.50597222222,5.50861111111,0.000647249190939
5.51125,0.0490546755237,5.50861111111,5.51388888889,0.000258899676375
5.52076388889,0.0188290673728,5.51388888889,5.52763888889,0.000258899676376
5.52784722222,0.621359223295,5.52763888889,5.52805555556,0.000258899676375
5.52909722222,0.279611650486,5.52805555556,5.53013888889,0.000582524271845
5.53354166667,0.0760848028531,5.53013888889,5.53694444444,0.00051779935275
5.54548611111,0.0303102060147,5.53694444444,5.55402777778,0.000517799352751
5.55493055556,0.322628827484,5.55402777778,5.55583333333,0.000582524271845
5.55708333333,0.2071197411,5.55583333333,5.55833333333,0.000517799352751
5.57138888889,0.0148729601322,5.55833333333,5.58444444444,0.000388349514563
5.60034722222,0.0122101157417,5.58444444444,5.61625,0.000388349514563
5.62152777778,0.012263668881,5.61625,5.62680555556,0.000129449838188
5.62916666667,0.0274129069102,5.62680555556,5.63152777778,0.000129449838187
5.63708333333,0.0116504854369,5.63152777778,5.64263888889,0.000129449838188
5.65340277778,0.00601315377389,5.64263888889,5.66416666667,0.000129449838188
5.675625,0.0056487202118,5.66416666667,5.68708333333,0.000129449838187
5.69041666667,0.0873786407767,5.68708333333,5.69375,0.000582524271845
5.71284722222,0.0152515445719,5.69375,5.73194444444,0.000582524271845
5.73673611111,0.0135078092021,5.73194444444,5.74152777778,0.000129449838187
5.74548611111,0.0817577925397,5.74152777778,5.74944444444,0.000647249190939
5.750625,0.109651627641,5.74944444444,5.75180555556,0.000258899676375
5.75493055556,0.0932038834952,5.75180555556,5.75805555556,0.000582524271845
5.766875,0.0330249980889,5.75805555556,5.77569444444,0.000582524271845
5.78333333333,0.0466019417475,5.77569444444,5.79097222222,0.000711974110032
5.79555555556,0.0917917034422,5.79097222222,5.80013888889,0.00084142394822
5.80236111111,0.116504854369,5.80013888889,5.80458333333,0.000517799352751
5.80722222222,0.110373019928,5.80458333333,5.80986111111,0.000582524271845
5.81006944444,0.310679611646,5.80986111111,5.81027777778,0.000129449838187
5.81743055556,0.00904892072771,5.81027777778,5.82458333333,0.000129449838188
5.83743055556,0.020152191026,5.82458333333,5.85027777778,0.000517799352751
5.85944444444,0.0282436010591,5.85027777778,5.86861111111,0.000517799352751
5.87166666667,0.116504854369,5.86861111111,5.87472222222,0.000711974110032
5.89048611111,0.018476540781,5.87472222222,5.90625,0.000582524271845
5.90951388889,0.0198306135095,5.90625,5.91277777778,0.000129449838187
5.91979166667,0.00922810727677,5.91277777778,5.92680555556,0.000129449838188
5.93611111111,0.020866541081,5.92680555556,5.94541666667,0.000388349514563
5.94756944444,0.135295959913,5.94541666667,5.94972222222,0.000582524271845
5.95319444444,0.0838834951455,5.94972222222,5.95666666667,0.000582524271844
5.95680555556,1.86407766995,5.95666666667,5.95694444444,0.000517799352751
5.96034722222,0.0570636021398,5.95694444444,5.96375,0.000388349514563
5.96506944444,0.269800715381,5.96375,5.96638888889,0.000711974110033
5.96729166667,0.143390589993,5.96638888889,5.96819444444,0.000258899676375
5.96861111111,0.854368932032,5.96819444444,5.96902777778,0.000711974110032
5.97506944444,0.0107130900569,5.96902777778,5.98111111111,0.000129449838188
5.98291666667,0.0716952949965,5.98111111111,5.98472222222,0.000258899676376
5.98486111111,2.56310679609,5.98472222222,5.985,0.000711974110032
5.98604166667,0.186407766991,5.985,5.98708333333,0.000388349514563
5.99541666667,0.0466019417475,5.98708333333,6.00375,0.000776699029126
6.01909722222,0.0231955366165,6.00375,6.03444444444,0.000711974110033
6.03888888889,0.0800970873786,6.03444444444,6.04333333333,0.000711974110032
6.04875,0.0477968633308,6.04333333333,6.05416666667,0.000517799352751
6.068125,0.0139110273873,6.05416666667,6.08208333333,0.000388349514563
6.08611111111,0.0321392701707,6.08208333333,6.09013888889,0.000258899676375
6.11375,0.00274129069104,6.09013888889,6.13736111111,0.000129449838188
6.14409722222,0.0432389150236,6.13736111111,6.15083333333,0.000582524271845
6.15833333333,0.0258899676375,6.15083333333,6.16583333333,0.000388349514563
6.17479166667,0.0325129826145,6.16583333333,6.18375,0.000582524271844
6.19638888889,0.0204843699989,6.18375,6.20902777778,0.000517799352751
6.20965277778,0.10355987055,6.20902777778,6.21027777778,0.000129449838188
6.21243055556,0.0901973066083,6.21027777778,6.21458333333,0.000388349514563
6.218125,0.0548258138206,6.21458333333,6.22166666667,0.000388349514563
6.22291666667,0.388349514563,6.22166666667,6.22416666667,0.000970873786408
6.22743055556,0.0793224540385,6.22416666667,6.23069444444,0.000517799352751
6.23229166667,0.222878851836,6.23069444444,6.23388888889,0.000711974110032
6.24361111111,0.019972260749,6.23388888889,6.25333333333,0.000388349514563
6.28055555556,0.0106994254012,6.25333333333,6.30777777778,0.000582524271845
6.31694444444,0.0070609002648,6.30777777778,6.32611111111,0.000129449838188
6.32645833333,0.186407766988,6.32611111111,6.32680555556,0.000129449838187
6.32708333333,0.233009708741,6.32680555556,6.32736111111,0.000129449838188
6.33069444444,0.0873786407767,6.32736111111,6.33402777778,0.000582524271845
6.37784722222,0.0014770821473,6.33402777778,6.42166666667,0.000129449838187
6.42729166667,0.0115066522834,6.42166666667,6.43291666667,0.000129449838188
6.44944444444,0.0176225830138,6.43291666667,6.46597222222,0.000582524271845
6.47375,0.00832177531202,6.46597222222,6.48152777778,0.000129449838187
6.48208333333,0.116504854369,6.48152777778,6.48263888889,0.000129449838188
6.49284722222,0.0443828016644,6.48263888889,6.50305555556,0.000906148867314
6.50756944444,0.0143390589993,6.50305555556,6.51208333333,0.000129449838188
6.51923611111,0.0452446036384,6.51208333333,6.52638888889,0.000647249190938
6.52826388889,0.0345199568501,6.52638888889,6.53013888889,0.000129449838188
6.55194444444,0.00593655308885,6.53013888889,6.57375,0.000258899676375
6.58027777778,0.0545341871514,6.57375,6.58680555556,0.000711974110033
6.58833333333,0.211827007944,6.58680555556,6.58986111111,0.000647249190938
6.59326388889,0.104616603923,6.58986111111,6.59666666667,0.000711974110033
6.59875,0.0310679611649,6.59666666667,6.60083333333,0.000129449838187
6.61277777778,0.0216753217431,6.60083333333,6.62472222222,0.000517799352751
6.62930555556,0.0564872021183,6.62472222222,6.63388888889,0.000517799352751
6.63722222222,0.0582524271844,6.63388888889,6.64055555556,0.000388349514563
6.64298611111,0.106518723995,6.64055555556,6.64541666667,0.000517799352751
6.64576388889,0.745631067967,6.64541666667,6.64611111111,0.000517799352751
6.65048611111,0.0665742024965,6.64611111111,6.65486111111,0.000582524271844
6.66652777778,0.0360610263523,6.65486111111,6.67819444444,0.00084142394822
6.68229166667,0.0868849761396,6.67819444444,6.68638888889,0.000711974110033
6.69027777778,0.0915395284326,6.68638888889,6.69416666667,0.000711974110032
6.6975,0.126213592233,6.69416666667,6.70083333333,0.00084142394822
6.70111111111,1.28155339805,6.70083333333,6.70138888889,0.000711974110032
6.70388888889,0.0258899676376,6.70138888889,6.70638888889,0.000129449838188
6.73472222222,0.0125642490006,6.70638888889,6.76305555556,0.000711974110033
6.77083333333,0.0374479889043,6.76305555556,6.77861111111,0.000582524271844
6.78041666667,0.19716206124,6.77861111111,6.78222222222,0.000711974110033
6.78548611111,0.287543895889,6.78222222222,6.78875,0.00187702265372
6.79215277778,0.0570636021398,6.78875,6.79555555556,0.000388349514563
6.80270833333,0.0678669054577,6.79555555556,6.80986111111,0.000970873786408
6.81229166667,0.173092926491,6.80986111111,6.81472222222,0.00084142394822
6.8175,0.0466019417476,6.81472222222,6.82027777778,0.000258899676376
6.82381944444,0.0548258138207,6.82027777778,6.82736111111,0.000388349514563
6.82930555556,0.0998613037448,6.82736111111,6.83125,0.000388349514563
6.83916666667,0.0327031170159,6.83125,6.84708333333,0.000517799352751
6.86527777778,0.0195657007337,6.84708333333,6.88347222222,0.000711974110032
6.88402777778,0.64077669903,6.88347222222,6.88458333333,0.000711974110032
6.88694444444,0.123358081096,6.88458333333,6.88930555556,0.000582524271845
6.89888888889,0.030392570705,6.88930555556,6.90847222222,0.000582524271845
6.91541666667,0.00932038834946,6.90847222222,6.92236111111,0.000129449838187
6.92298611111,0.31067961165,6.92236111111,6.92361111111,0.000388349514563
6.94277777778,0.0151962853525,6.92361111111,6.96194444444,0.000582524271845
6.96756944444,0.0115066522834,6.96194444444,6.97319444444,0.000129449838188
6.98298611111,0.0198306135096,6.97319444444,6.99277777778,0.000388349514563
7.00145833333,0.0149126213592,6.99277777778,7.01013888889,0.000258899676375
7.01354166667,0.0570636021399,7.01013888889,7.01694444444,0.000388349514563
7.01805555556,0.262135922329,7.01694444444,7.01916666667,0.000582524271845
7.03631944444,0.0169804646044,7.01916666667,7.05347222222,0.000582524271845
7.06076388889,0.0399445214979,7.05347222222,7.06805555556,0.000582524271844
7.07104166667,0.0975389478439,7.06805555556,7.07402777778,0.000582524271845
7.09583333333,0.0148413827222,7.07402777778,7.11763888889,0.000647249190939
7.12590277778,0.0430774251448,7.11763888889,7.13416666667,0.000711974110032
7.14895833333,0.0131273075345,7.13416666667,7.16375,0.000388349514563
7.17729166667,0.0334578043316,7.16375,7.19083333333,0.000906148867314
7.19618055556,0.0121044004539,7.19083333333,7.20152777778,0.000129449838188
7.20763888889,0.0476610767872,7.20152777778,7.21375,0.000582524271844
7.22347222222,0.0299583911235,7.21375,7.23319444444,0.000582524271845
7.23527777778,0.093203883495,7.23319444444,7.23736111111,0.000388349514563
7.24486111111,0.0388349514563,7.23736111111,7.25236111111,0.000582524271845
7.25548611111,0.0207119741101,7.25236111111,7.25861111111,0.000129449838188
7.27680555556,0.0213444008004,7.25861111111,7.295,0.000776699029126
7.29909722222,0.0710877077505,7.295,7.30319444444,0.000582524271844
7.30548611111,0.112974404236,7.30319444444,7.30777777778,0.000517799352751
7.30875,0.299583911235,7.30777777778,7.30972222222,0.000582524271845
7.31493055556,0.0745631067961,7.30972222222,7.32013888889,0.000776699029126
7.32673611111,0.0441492079714,7.32013888889,7.33333333333,0.000582524271845
7.34069444444,0.0527569151859,7.33333333333,7.34805555556,0.000776699029126
7.35083333333,0.104854368932,7.34805555556,7.35361111111,0.000582524271845
7.35756944444,0.0735820132855,7.35361111111,7.36152777778,0.000582524271844
7.37284722222,0.0257311334803,7.36152777778,7.38416666667,0.000582524271845
7.38777777778,0.0985810306198,7.38416666667,7.39138888889,0.000711974110032
7.39923611111,0.0247443938483,7.39138888889,7.40708333333,0.000388349514563
7.42222222222,0.019239333749,7.40708333333,7.43736111111,0.000582524271845
7.45013888889,0.0151962853525,7.43736111111,7.46291666667,0.000388349514563
7.46743055556,0.0143390589993,7.46291666667,7.47194444444,0.000129449838188
7.47798611111,0.058921995313,7.47194444444,7.48402777778,0.000711974110032
7.49854166667,0.0178380638268,7.48402777778,7.51305555556,0.000517799352751
7.51611111111,0.0847308031775,7.51305555556,7.51916666667,0.000517799352751
7.52479166667,0.051779935275,7.51916666667,7.53041666667,0.000582524271844
7.54270833333,0.0263287806484,7.53041666667,7.555,0.000647249190939
7.57986111111,0.0117155719477,7.555,7.60472222222,0.000582524271845
7.62277777778,0.00358476474979,7.60472222222,7.64083333333,0.000129449838187
7.65680555556,0.0303925707049,7.64083333333,7.67277777778,0.000970873786408
7.69006944444,0.0168440753305,7.67277777778,7.70736111111,0.000582524271845
7.71236111111,0.0582524271844,7.70736111111,7.71736111111,0.000582524271844
7.726875,0.00680320317484,7.71736111111,7.73638888889,0.000129449838188
7.74159722222,0.037281553398,7.73638888889,7.74680555556,0.000388349514563
7.75451388889,0.00839674626085,7.74680555556,7.76222222222,0.000129449838188
7.77791666667,0.00412406564139,7.76222222222,7.79361111111,0.000129449838188
7.80201388889,0.0577710021664,7.79361111111,7.81041666667,0.000970873786407
7.81326388889,0.0227326545111,7.81041666667,7.81611111111,0.000129449838188
7.83090277778,0.0328182688363,7.81611111111,7.84569444444,0.000970873786408
7.85222222222,0.0446188803966,7.84569444444,7.85875,0.000582524271845
7.86826388889,0.00680320317479,7.85875,7.87777777778,0.000129449838187
7.88243055556,0.0765106506305,7.87777777778,7.88708333333,0.000711974110033
7.89145833333,0.0147942672214,7.88708333333,7.89583333333,0.000129449838187
7.89868055556,0.090930618044,7.89583333333,7.90152777778,0.000517799352751
7.92430555556,0.00852474544163,7.90152777778,7.94708333333,0.000388349514563
7.95256944444,0.0117979599361,7.94708333333,7.95805555556,0.000129449838188
7.98048611111,0.0057711382969,7.95805555556,8.00291666667,0.000258899676375
8.00416666667,0.233009708738,8.00291666667,8.00541666667,0.000582524271845
8.01298611111,0.00855081499958,8.00541666667,8.02055555556,0.000129449838188
8.025625,0.0127676552733,8.02055555556,8.03069444444,0.000129449838187
8.05958333333,0.0100821508589,8.03069444444,8.08847222222,0.000582524271845
8.10027777778,0.0219303255283,8.08847222222,8.11208333333,0.000517799352751
8.11270833333,0.569579288026,8.11208333333,8.11333333333,0.000711974110032
8.11361111111,0.932038834943,8.11333333333,8.11388888889,0.000517799352751
8.11625,0.0274129069104,8.11388888889,8.11861111111,0.000129449838188
8.131875,0.0146393534286,8.11861111111,8.14513888889,0.000388349514563
8.15666666667,0.0308808047725,8.14513888889,8.16819444444,0.000711974110032
8.19236111111,0.012052226314,8.16819444444,8.21652777778,0.000582524271845
8.21826388889,0.167766990291,8.21652777778,8.22,0.000582524271845
8.22409722222,0.047391805167,8.22,8.22819444444,0.000388349514563
8.22833333333,2.56310679611,8.22819444444,8.22847222222,0.000711974110032
8.23020833333,0.111844660194,8.22847222222,8.23194444444,0.000388349514563
8.23909722222,0.0090489207277,8.23194444444,8.24625,0.000129449838188
8.25256944444,0.0307265549984,8.24625,8.25888888889,0.000388349514563
8.26097222222,0.233009708738,8.25888888889,8.26305555556,0.000970873786408
8.28534722222,0.00290354777242,8.26305555556,8.30763888889,0.000129449838187
8.31388888889,0.0517799352751,8.30763888889,8.32013888889,0.000647249190939
8.32805555556,0.0572304547777,8.32013888889,8.33597222222,0.000906148867314
8.34069444444,0.0616790405481,8.33597222222,8.34541666667,0.000582524271844
8.34590277778,0.59916782247,8.34541666667,8.34638888889,0.000582524271845
8.35576388889,0.0310679611651,8.34638888889,8.36513888889,0.000582524271845
8.36722222222,0.170873786408,8.36513888889,8.36930555556,0.000711974110032
8.37076388889,0.244105409155,8.36930555556,8.37222222222,0.000711974110033
8.37909722222,0.0423654015887,8.37222222222,8.38597222222,0.000582524271844
8.39583333333,0.0262546150691,8.38597222222,8.40569444444,0.000517799352751
8.40729166667,0.162093710426,8.40569444444,8.40888888889,0.000517799352751
8.41555555556,0.0436893203883,8.40888888889,8.42222222222,0.000582524271844
8.42333333333,0.262135922329,8.42222222222,8.42444444444,0.000582524271845
8.43965277778,0.01915148291,8.42444444444,8.45486111111,0.000582524271845
8.45694444444,0.12427184466,8.45486111111,8.45902777778,0.000517799352751
8.46611111111,0.0411193603655,8.45902777778,8.47319444444,0.000582524271844
8.4775,0.0676479799563,8.47319444444,8.48180555556,0.000582524271845
8.50097222222,0.0320810468552,8.48180555556,8.52013888889,0.00122977346278
8.52416666667,0.0160696350854,8.52013888889,8.52819444444,0.000129449838188
8.53270833333,0.0645257654965,8.52819444444,8.53722222222,0.000582524271844
8.54076388889,0.0822387207311,8.53722222222,8.54430555556,0.000582524271845
8.54708333333,0.0699029126213,8.54430555556,8.54986111111,0.000388349514563
8.55208333333,0.0582524271847,8.54986111111,8.55430555556,0.000258899676376
8.61583333333,0.00525981283832,8.55430555556,8.67736111111,0.000647249190938
8.68916666667,0.00548258138208,8.67736111111,8.70097222222,0.000129449838188
8.701875,0.322628827483,8.70097222222,8.70277777778,0.000582524271845
8.72625,0.012408801057,8.70277777778,8.74972222222,0.000582524271844
8.75604166667,0.0563320174971,8.74972222222,8.76236111111,0.000711974110033
8.76854166667,0.0314170393804,8.76236111111,8.77472222222,0.000388349514563
8.77486111111,0.466019417469,8.77472222222,8.775,0.000129449838187
8.80555555556,0.00953221535746,8.775,8.83611111111,0.000582524271845
8.86006944444,0.0135078092022,8.83611111111,8.88402777778,0.000647249190939
8.89729166667,0.0146393534286,8.88402777778,8.91055555556,0.000388349514563
8.91145833333,0.071695294996,8.91055555556,8.91236111111,0.000129449838187
8.91743055556,0.0702221040033,8.91236111111,8.9225,0.000711974110033
8.94868055556,0.00988900620637,8.9225,8.97486111111,0.00051779935275
8.97604166667,0.301541976014,8.97486111111,8.97722222222,0.000711974110033
8.97819444444,0.133148404993,8.97722222222,8.97916666667,0.000258899676375
9.00909722222,0.006487509292,8.97916666667,9.03902777778,0.000388349514563
9.05527777778,0.00398307194425,9.03902777778,9.07152777778,0.000129449838188
9.11,0.00504714170551,9.07152777778,9.14847222222,0.000388349514563
9.154375,0.0603083952028,9.14847222222,9.16027777778,0.000711974110033
9.17215277778,0.0245273377619,9.16027777778,9.18402777778,0.000582524271844
9.18534722222,0.269800715381,9.18402777778,9.18666666667,0.000711974110033
9.18923611111,0.10076095513,9.18666666667,9.19180555556,0.00051779935275
9.19590277778,0.0631890735561,9.19180555556,9.2,0.000517799352751
9.20479166667,0.0405234276066,9.2,9.20958333333,0.000388349514563
9.21451388889,0.0590728839054,9.20958333333,9.21944444444,0.000582524271845
9.23284722222,0.024146083807,9.21944444444,9.24625,0.000647249190938
9.26131944444,0.0193279942732,9.24625,9.27638888889,0.000582524271845
9.29395833333,0.00736789592846,9.27638888889,9.31152777778,0.000258899676375
9.32451388889,0.0049841648928,9.31152777778,9.3375,0.000129449838188
9.34472222222,0.0403286034354,9.3375,9.35194444444,0.000582524271845
9.35361111111,0.21359223301,9.35194444444,9.35527777778,0.000711974110032
9.36569444444,0.018640776699,9.35527777778,9.37611111111,0.000388349514563
9.37729166667,0.301541976014,9.37611111111,9.37847222222,0.000711974110033
9.38555555556,0.0365505425471,9.37847222222,9.39263888889,0.000517799352751
9.39319444444,0.349514563107,9.39263888889,9.39375,0.000388349514563
9.42013888889,0.00735820132856,9.39375,9.44652777778,0.000388349514563
9.44666666667,2.0970873787,9.44652777778,9.44680555556,0.000582524271844
9.4525,0.0511484726498,9.44680555556,9.45819444444,0.000582524271845
9.47645833333,0.0177193694858,9.45819444444,9.49472222222,0.000647249190939
9.501875,0.0407201432745,9.49472222222,9.50902777778,0.000582524271844
9.53479166667,0.00502446811296,9.50902777778,9.56055555556,0.000258899676376
9.57034722222,0.0297459202644,9.56055555556,9.58013888889,0.000582524271844
9.58361111111,0.0745631067962,9.58013888889,9.58708333333,0.000517799352751
9.58819444444,0.262135922331,9.58708333333,9.58930555556,0.000582524271845
9.60423611111,0.0195077895687,9.58930555556,9.61916666667,0.000582524271844
9.64270833333,0.00274937709426,9.61916666667,9.66625,0.000129449838188
9.69784722222,0.00614531099968,9.66625,9.72944444444,0.000388349514563
9.74027777778,0.0298730395818,9.72944444444,9.75111111111,0.000647249190939
9.76340277778,0.0763534638802,9.75111111111,9.77569444444,0.00187702265372
9.78736111111,0.00554785020805,9.77569444444,9.79902777778,0.000129449838188
9.81451388889,0.0125386390352,9.79902777778,9.83,0.000388349514563
9.85784722222,0.00697285911435,9.83,9.88569444444,0.000388349514563
9.88881944444,0.279611650485,9.88569444444,9.89194444444,0.00174757281553
9.895,0.0847308031775,9.89194444444,9.89805555556,0.000517799352751
9.90152777778,0.055922330097,9.89805555556,9.905,0.000388349514563
9.91513888889,0.028727224365,9.905,9.92527777778,0.000582524271845
9.94416666667,0.0102798400914,9.92527777778,9.96305555556,0.000388349514563
9.97756944444,0.00445951595672,9.96305555556,9.99208333333,0.000129449838188
10.0036805556,0.0167432126039,9.99208333333,10.0152777778,0.000388349514563
10.019375,0.0710877077509,10.0152777778,10.0234722222,0.000582524271844
10.0245138889,0.279611650477,10.0234722222,10.0255555556,0.000582524271845
10.0438888889,0.00353045013241,10.0255555556,10.0622222222,0.000129449838188
10.0671527778,0.0131273075346,10.0622222222,10.0720833333,0.000129449838188
10.0834722222,0.0369405635804,10.0720833333,10.0948611111,0.00084142394822
10.1338888889,0.00746294440796,10.0948611111,10.1729166667,0.000582524271844
10.1736805556,0.0847308031818,10.1729166667,10.1744444444,0.000129449838188
10.1894444444,0.00431499460627,10.1744444444,10.2044444444,0.000129449838188
10.2261805556,0.00297775985606,10.2044444444,10.2479166667,0.000129449838187
10.2494444444,0.0423654015896,10.2479166667,10.2509722222,0.000129449838188
10.3005555556,0.00979032389655,10.2509722222,10.3501388889,0.000970873786408
10.3613888889,0.00575332614169,10.3501388889,10.3726388889,0.000129449838188
10.4211805556,0.00800033334722,10.3726388889,10.4697222222,0.000776699029126
10.4704166667,0.372815533978,10.4697222222,10.4711111111,0.000517799352751
10.4840972222,0.0224287420175,10.4711111111,10.4970833333,0.000582524271844
10.51,0.0150328844347,10.4970833333,10.5229166667,0.000388349514563
10.534375,0.112974404237,10.5229166667,10.5458333333,0.00258899676375
10.5606944444,0.0130659649759,10.5458333333,10.5755555556,0.000388349514563
10.5906944444,0.0128262224994,10.5755555556,10.6058333333,0.000388349514564
10.6066666667,0.0776699029106,10.6058333333,10.6075,0.000129449838187
10.6091666667,0.213592233012,10.6075,10.6108333333,0.000711974110033
10.6141666667,0.116504854368,10.6108333333,10.6175,0.000776699029126
10.6261805556,0.0372815533981,10.6175,10.6348611111,0.000647249190938
10.6408333333,0.021675321743,10.6348611111,10.6468055556,0.000258899676376
10.6602777778,0.0216194575118,10.6468055556,10.67375,0.000582524271844
10.6802083333,0.0100219229565,10.67375,10.6866666667,0.000129449838188
10.6942361111,0.038478667498,10.6866666667,10.7018055556,0.000582524271845
10.7085416667,0.134521068962,10.7018055556,10.7152777778,0.00181229773463
10.7315972222,0.0118983681058,10.7152777778,10.7479166667,0.000388349514563
10.80875,0.00425588509111,10.7479166667,10.8695833333,0.000517799352751
10.8980555556,0.0102296945299,10.8695833333,10.9265277778,0.000582524271844
10.9275,0.0665742024982,10.9265277778,10.9284722222,0.000129449838188
10.9411805556,0.0203724335508,10.9284722222,10.9538888889,0.000517799352751
10.9650694444,0.0115781221733,10.9538888889,10.97625,0.000258899676375
10.9865277778,0.0188926790868,10.97625,10.9968055556,0.000388349514563
10.9977083333,0.0716952949986,10.9968055556,10.9986111111,0.000129449838188
11.0002777778,0.0776699029133,10.9986111111,11.0019444444,0.000258899676375
11.0184722222,0.0215387125724,11.0019444444,11.035,0.000711974110033
11.0436111111,0.00751644221732,11.035,11.0522222222,0.000129449838187
11.0568055556,0.0282436010591,11.0522222222,11.0613888889,0.000258899676376
11.0795833333,0.0160083006003,11.0613888889,11.0977777778,0.000582524271844
11.1325694444,0.010231963258,11.0977777778,11.1673611111,0.000711974110033
11.1834722222,0.00803481754268,11.1673611111,11.1995833333,0.000258899676375
11.2268055556,0.00237765008916,11.1995833333,11.2540277778,0.000129449838188
11.2623611111,0.0155339805826,11.2540277778,11.2706944444,0.000258899676375
11.2707638889,0.93203883488,11.2706944444,11.2708333333,0.000129449838188
11.2894444444,0.0156499058107,11.2708333333,11.3080555556,0.000582524271845
11.32875,0.0140744119372,11.3080555556,11.3494444444,0.000582524271844
11.3749305556,0.0101584614164,11.3494444444,11.4004166667,0.000517799352751
11.4115972222,0.0115781221733,11.4004166667,11.4227777778,0.000258899676376
11.42625,0.0838834951461,11.4227777778,11.4297222222,0.000582524271844
11.4511805556,0.0150815345461,11.4297222222,11.4726388889,0.000647249190939
11.4772916667,0.0765106506308,11.4726388889,11.4819444444,0.000711974110032
11.4846527778,0.107542942494,11.4819444444,11.4873611111,0.000582524271845
11.5093055556,0.0368686248003,11.4873611111,11.53125,0.00161812297735
11.5372222222,0.0487694739221,11.53125,11.5431944444,0.000582524271845
11.5478472222,0.0417330821618,11.5431944444,11.5525,0.000388349514563
11.555625,0.093203883495,11.5525,11.55875,0.000582524271844
11.5721527778,0.0217314754263,11.55875,11.5855555556,0.000582524271845
11.6091666667,0.00274129069104,11.5855555556,11.6327777778,0.000129449838188
11.6388888889,0.0476610767873,11.6327777778,11.645,0.000582524271844
11.6467361111,0.167766990292,11.645,11.6484722222,0.000582524271845
11.6486111111,2.09708737847,11.6484722222,11.64875,0.000582524271845
11.6502083333,0.266296809983,11.64875,11.6516666667,0.000776699029126
11.6584722222,0.0475530017833,11.6516666667,11.6652777778,0.000647249190939
11.6688194444,0.0365505425472,11.6652777778,11.6723611111,0.000258899676375
11.6736111111,0.0517799352752,11.6723611111,11.6748611111,0.000129449838188
11.6859722222,0.0116504854369,11.6748611111,11.6970833333,0.000258899676375
11.7325,0.00182752712736,11.6970833333,11.7679166667,0.000129449838188
11.7700694444,0.135295959914,11.7679166667,11.7722222222,0.000582524271844
11.7972916667,0.0142000376516,11.7722222222,11.8223611111,0.000711974110033
11.8235416667,0.0548258138206,11.8223611111,11.8247222222,0.000129449838187
11.8383333333,0.00475530017834,11.8247222222,11.8519444444,0.000129449838188
11.8525694444,0.310679611651,11.8519444444,11.8531944444,0.000388349514563
11.855,0.197162061235,11.8531944444,11.8568055556,0.000711974110033
11.8581944444,0.0466019417486,11.8568055556,11.8595833333,0.000129449838187
11.8647916667,0.0559223300969,11.8595833333,11.87,0.000582524271845
11.8715277778,0.21182700794,11.87,11.8730555556,0.000647249190938
11.873125,3.72815534223,11.8730555556,11.8731944444,0.000517799352751
11.8918055556,0.0156499058107,11.8731944444,11.9104166667,0.000582524271845
11.9135416667,0.113915857605,11.9104166667,11.9166666667,0.000711974110032
11.9192361111,0.113356074521,11.9166666667,11.9218055556,0.000582524271845
11.9230555556,0.233009708738,11.9218055556,11.9243055556,0.000582524271845
11.9398611111,0.0187239944521,11.9243055556,11.9554166667,0.000582524271844
11.9554861111,3.72815533951,11.9554166667,11.9555555556,0.000517799352751
11.96125,0.0625147999057,11.9555555556,11.9669444444,0.000711974110032
11.978125,0.00578906108664,11.9669444444,11.9893055556,0.000129449838188
12.0035416667,0.00454653090222,11.9893055556,12.0177777778,0.000129449838188
12.0269444444,0.0317740511916,12.0177777778,12.0361111111,0.000582524271845
12.0411111111,0.0582524271844,12.0361111111,12.0461111111,0.000582524271844
12.0684722222,0.01736718326,12.0461111111,12.0908333333,0.000776699029126
12.11625,0.0101862167754,12.0908333333,12.1416666667,0.000517799352751
12.1435416667,0.224379719525,12.1416666667,12.1454166667,0.00084142394822
12.1600694444,0.00441724566329,12.1454166667,12.1747222222,0.000129449838188
12.19,0.00423654015888,12.1747222222,12.2052777778,0.000129449838188
12.2240277778,0.00345199568499,12.2052777778,12.2427777778,0.000129449838187
12.246875,0.071087707751,12.2427777778,12.2509722222,0.000582524271845
12.3061805556,0.00351712767906,12.2509722222,12.3613888889,0.000388349514563
12.3667361111,0.127096204767,12.3613888889,12.3720833333,0.00135922330097
12.3904861111,0.0158270745558,12.3720833333,12.4088888889,0.000582524271845
12.4442361111,0.00732447021574,12.4088888889,12.4795833333,0.000517799352751
12.5060416667,0.00733888846418,12.4795833333,12.5325,0.000388349514563
12.5567361111,0.00267059838094,12.5325,12.5809722222,0.000129449838187
12.6075,0.00731967671427,12.5809722222,12.6340277778,0.000388349514563
12.6356944444,0.11650485437,12.6340277778,12.6373611111,0.000388349514564
12.689375,0.00124437761675,12.6373611111,12.7413888889,0.000129449838187
12.7977777778,0.00344349323258,12.7413888889,12.8541666667,0.000388349514563
12.8632638889,0.0284592010673,12.8541666667,12.8723611111,0.000517799352751
12.8828472222,0.0339484343857,12.8723611111,12.8933333333,0.000711974110033
12.8939583333,0.4142394822,12.8933333333,12.8945833333,0.00051779935275
12.9377083333,0.0157591107359,12.8945833333,12.9808333333,0.00135922330097
13.0031944444,0.013025387445,12.9808333333,13.0255555556,0.000582524271845
13.0269444444,0.046601941749,13.0255555556,13.0283333333,0.000129449838188
13.0302083333,0.0345199568499,13.0283333333,13.0320833333,0.000129449838187
13.0875,0.00116796846485,13.0320833333,13.1429166667,0.000129449838188
13.1484027778,0.0117979599361,13.1429166667,13.1538888889,0.000129449838188
13.1677083333,0.00468361223591,13.1538888889,13.1815277778,0.000129449838187
13.1829166667,0.209708737863,13.1815277778,13.1843055556,0.000582524271845
13.189375,0.0574544487304,13.1843055556,13.1944444444,0.000582524271845
13.1981944444,0.0776699029125,13.1944444444,13.2019444444,0.000582524271844
13.2028472222,0.322628827476,13.2019444444,13.20375,0.000582524271845
13.2113888889,0.00847308031775,13.20375,13.2190277778,0.000129449838188
13.2197222222,0.0932038834939,13.2190277778,13.2204166667,0.000129449838187
13.2395833333,0.0151962853525,13.2204166667,13.25875,0.000582524271845
13.2740972222,0.0189781663226,13.25875,13.2894444444,0.000582524271845
13.3220833333,0.0406527576947,13.2894444444,13.3547222222,0.00265372168285
13.3836111111,0.00224047796862,13.3547222222,13.4125,0.000129449838187
13.4248611111,0.0157085196902,13.4125,13.4372222222,0.000388349514563
13.4401388889,0.0998613037437,13.4372222222,13.4430555556,0.000582524271845
13.4515277778,0.0420181441987,13.4430555556,13.46,0.000711974110032
13.4626388889,0.110373019928,13.46,13.4652777778,0.000582524271845
13.4659027778,0.466019417476,13.4652777778,13.4665277778,0.000582524271845
13.4665972222,4.19417475695,13.4665277778,13.4666666667,0.000582524271845
13.4701388889,0.102524271845,13.4666666667,13.4736111111,0.000711974110032
13.4786111111,0.0647249190938,13.4736111111,13.4836111111,0.000647249190938
13.5148611111,0.0113915857605,13.4836111111,13.5461111111,0.000711974110033
13.5522916667,0.0471255590706,13.5461111111,13.5584722222,0.000582524271844
13.5611805556,0.0238984316653,13.5584722222,13.5638888889,0.000129449838188
13.5838194444,0.012990088292,13.5638888889,13.60375,0.000517799352751
13.6484027778,0.00652282232859,13.60375,13.6930555556,0.000582524271845
13.7013888889,0.0310679611651,13.6930555556,13.7097222222,0.00051779935275
13.7174305556,0.00839674626083,13.7097222222,13.7251388889,0.000129449838188
13.72625,0.0582524271852,13.7251388889,13.7273611111,0.000129449838188
13.7474305556,0.00967514361541,13.7273611111,13.7675,0.000388349514563
13.7761111111,0.00751644221738,13.7675,13.7847222222,0.000129449838188
13.7876388889,0.0221914008318,13.7847222222,13.7905555556,0.000129449838187
13.7920138889,0.0443828016655,13.7905555556,13.7934722222,0.000129449838188
13.7948611111,0.256310679609,13.7934722222,13.79625,0.000711974110032
13.805,0.00739713361074,13.79625,13.81375,0.000129449838188
13.8242361111,0.0401208770013,13.81375,13.8347222222,0.00084142394822
13.9113194444,0.0046475191226,13.8347222222,13.9879166667,0.000711974110032
14.0359722222,0.00134687692912,13.9879166667,14.0840277778,0.000129449838188
14.0859027778,0.0345199568501,14.0840277778,14.0877777778,0.000129449838188
14.0955555556,0.0374479889045,14.0877777778,14.1033333333,0.000582524271845
14.1203472222,0.00380424014263,14.1033333333,14.1373611111,0.000129449838187
14.1409722222,0.0806572068711,14.1373611111,14.1445833333,0.000582524271845
14.16375,0.0151962853525,14.1445833333,14.1829166667,0.000582524271845
14.2139583333,0.00938294129145,14.1829166667,14.245,0.000582524271844
14.2473611111,0.123358081097,14.245,14.2497222222,0.000582524271845
14.2730555556,0.00832177531206,14.2497222222,14.2963888889,0.000388349514563
14.3136111111,0.00375822110869,14.2963888889,14.3308333333,0.000129449838188
14.3391666667,0.0349514563106,14.3308333333,14.3475,0.000582524271844
14.3546527778,0.0407201432745,14.3475,14.3618055556,0.000582524271845
14.3627083333,0.322628827493,14.3618055556,14.3636111111,0.000582524271845
14.3657638889,0.0300657688689,14.3636111111,14.3679166667,0.000129449838187
14.3711805556,0.0793224540394,14.3679166667,14.3744444444,0.000517799352751
14.3838888889,0.0274129069103,14.3744444444,14.3933333333,0.000517799352751
14.3956944444,0.123358081095,14.3933333333,14.3980555556,0.000582524271845
14.4035416667,0.0530908197125,14.3980555556,14.4090277778,0.000582524271844
14.450625,0.00622396550886,14.4090277778,14.4922222222,0.000517799352751
14.5179166667,0.0138546313303,14.4922222222,14.5436111111,0.000711974110032
14.5479861111,0.0665742024966,14.5436111111,14.5523611111,0.000582524271845
14.5576388889,0.0367910066426,14.5523611111,14.5629166667,0.000388349514563
14.5934722222,0.00847308031775,14.5629166667,14.6240277778,0.000517799352751
14.6300694444,0.0214261801138,14.6240277778,14.6361111111,0.000258899676375
14.6707638889,0.0102729731307,14.6361111111,14.7054166667,0.000711974110033
14.7280555556,0.0142950741557,14.7054166667,14.7506944444,0.000647249190938
14.7743055556,0.0109651627641,14.7506944444,14.7979166667,0.000517799352751
14.8065277778,0.0338239899781,14.7979166667,14.8151388889,0.000582524271845
14.8497222222,0.00842203766521,14.8151388889,14.8843055556,0.000582524271844
14.9051388889,0.0139805825243,14.8843055556,14.9259722222,0.000582524271845
14.9377083333,0.0248176021141,14.9259722222,14.9494444444,0.000582524271845
14.9586805556,0.0280312431563,14.9494444444,14.9679166667,0.000517799352751
14.9741666667,0.0466019417475,14.9679166667,14.9804166667,0.000582524271844
14.98875,0.0155339805826,14.9804166667,14.9970833333,0.000258899676376
14.998125,0.279611650476,14.9970833333,14.9991666667,0.000582524271844
15.0449305556,0.00919309928253,14.9991666667,15.0906944444,0.00084142394822
15.0911805556,0.599167822421,15.0906944444,15.0916666667,0.000582524271845
15.0961805556,0.0645257654972,15.0916666667,15.1006944444,0.000582524271845
15.10875,0.0321392701705,15.1006944444,15.1168055556,0.00051779935275
15.1198611111,0.0953221535748,15.1168055556,15.1229166667,0.000582524271845
15.1268055556,0.0748959778094,15.1229166667,15.1306944444,0.000582524271845
15.135625,0.0393819226032,15.1306944444,15.1405555556,0.000388349514563
15.1621527778,0.0119876377486,15.1405555556,15.18375,0.000517799352751
15.1913888889,0.00847308031768,15.18375,15.1990277778,0.000129449838187
15.2041666667,0.0125951193912,15.1990277778,15.2093055556,0.000129449838188
15.2159027778,0.0441492079716,15.2093055556,15.2225,0.000582524271845
15.2267361111,0.0611173006527,15.2225,15.2309722222,0.000517799352751
15.2549305556,0.0148585901224,15.2309722222,15.2788888889,0.000711974110032
15.2789583333,1.86407766975,15.2788888889,15.2790277778,0.000258899676375
15.2803472222,0.220746039856,15.2790277778,15.2816666667,0.000582524271845
15.2836111111,0.133148404993,15.2816666667,15.2855555556,0.000517799352751
15.290625,0.0127676552734,15.2855555556,15.2956944444,0.000129449838188
15.2990972222,0.0190212007131,15.2956944444,15.3025,0.000129449838187
15.310625,0.0398307194424,15.3025,15.31875,0.000647249190939
15.3261111111,0.0483605055871,15.31875,15.3334722222,0.000711974110032
15.3395833333,0.0423654015888,15.3334722222,15.3456944444,0.000517799352751
15.3583333333,0.0230449162488,15.3456944444,15.3709722222,0.000582524271845
15.3820138889,0.0263784575929,15.3709722222,15.3930555556,0.000582524271844
15.3934027778,0.83883495151,15.3930555556,15.39375,0.000582524271845
15.4034722222,0.0266296809987,15.39375,15.4131944444,0.000517799352751
15.4157638889,0.138546313303,15.4131944444,15.4183333333,0.000711974110032
15.4211805556,0.125029599809,15.4183333333,15.4240277778,0.000711974110032
15.4544444444,0.00851177018221,15.4240277778,15.4848611111,0.000517799352751
15.5097222222,0.0117155719477,15.4848611111,15.5345833333,0.000582524271845
15.5818055556,0.00753854940033,15.5345833333,15.6290277778,0.000711974110032
15.6366666667,0.0169461606355,15.6290277778,15.6443055556,0.000258899676376
15.6784027778,0.00854210744863,15.6443055556,15.7125,0.000582524271844
15.7148611111,0.0274129069105,15.7125,15.7172222222,0.000129449838188
15.7347916667,0.0184197398212,15.7172222222,15.7523611111,0.000647249190939
15.7575694444,0.0683495145629,15.7523611111,15.7627777778,0.000711974110032
15.768125,0.0242088009079,15.7627777778,15.7734722222,0.000258899676375
15.7859027778,0.0286380647611,15.7734722222,15.7983333333,0.000711974110033
15.8039583333,0.051779935275,15.7983333333,15.8095833333,0.000582524271844
15.8113194444,0.0372815533973,15.8095833333,15.8130555556,0.000129449838188
15.825,0.024384736961,15.8130555556,15.8369444444,0.000582524271845
15.8903472222,0.00121201408966,15.8369444444,15.94375,0.000129449838187
15.9698611111,0.00247882668871,15.94375,15.9959722222,0.000129449838188
15.9991666667,0.0405234276066,15.9959722222,16.0023611111,0.000258899676376
16.0179861111,0.018640776699,16.0023611111,16.0336111111,0.000582524271844
16.0361805556,0.125951193912,16.0336111111,16.03875,0.000647249190939
16.0509027778,0.0266296809985,16.03875,16.0630555556,0.000647249190938
16.104375,0.00704903320553,16.0630555556,16.1456944444,0.000582524271845
16.154375,0.0410097087376,16.1456944444,16.1630555556,0.000711974110032
16.1635416667,0.73231622748,16.1630555556,16.1640277778,0.000711974110033
16.1794444444,0.0272894253477,16.1640277778,16.1948611111,0.00084142394822
16.2140972222,0.00336476113699,16.1948611111,16.2333333333,0.000129449838187
16.23375,0.310679611626,16.2333333333,16.2341666667,0.000258899676376
16.2361111111,0.033287101248,16.2341666667,16.2380555556,0.000129449838187
16.2476388889,0.0439003799073,16.2380555556,16.2572222222,0.000841423948221
16.2589583333,0.167766990292,16.2572222222,16.2606944444,0.000582524271844
16.289375,0.002256752627,16.2606944444,16.3180555556,0.000129449838188
16.3301388889,0.0241044526281,16.3180555556,16.3422222222,0.000582524271845
16.344375,0.0601315377381,16.3422222222,16.3465277778,0.000258899676375
16.3577083333,0.0115781221733,16.3465277778,16.3688888889,0.000258899676375
16.38875,0.00651775409059,16.3688888889,16.4086111111,0.000258899676376
16.4173611111,0.00739713361068,16.4086111111,16.4261111111,0.000129449838187
16.4294444444,0.0194174757281,16.4261111111,16.4327777778,0.000129449838188
16.4657638889,0.0127542156362,16.4327777778,16.49875,0.00084142394822
16.5020138889,0.0198306135096,16.49875,16.5052777778,0.000129449838188
16.5180555556,0.0278598564796,16.5052777778,16.5308333333,0.000711974110032
16.5386111111,0.0374479889042,16.5308333333,16.5463888889,0.000582524271845
16.6113888889,0.00647249190938,16.5463888889,16.6763888889,0.00084142394822
16.7186805556,0.00994786933857,16.6763888889,16.7609722222,0.00084142394822
16.7681944444,0.0403286034353,16.7609722222,16.7754166667,0.000582524271845
16.8177777778,0.00152793251631,16.7754166667,16.8601388889,0.000129449838187
16.8961111111,0.0161937249316,16.8601388889,16.9320833333,0.00116504854369
16.9614583333,0.00220340150105,16.9320833333,16.9908333333,0.000129449838187
16.9954166667,0.0635481023829,16.9908333333,17,0.000582524271845
17.0574305556,0.00507155351546,17,17.1148611111,0.000582524271845
17.125625,0.0270591919824,17.1148611111,17.1363888889,0.000582524271844
17.1558333333,0.00332871012484,17.1363888889,17.1752777778,0.000129449838188
17.2141666667,0.00166435506242,17.1752777778,17.2530555556,0.000129449838188
17.2551388889,0.155339805828,17.2530555556,17.2572222222,0.000647249190938
17.273125,0.0183151736126,17.2572222222,17.2890277778,0.000582524271845
17.3274305556,0.00926982566408,17.2890277778,17.3658333333,0.000711974110032
17.4141666667,0.00602611315702,17.3658333333,17.4625,0.000582524271845
17.4924305556,0.00973126393802,17.4625,17.5223611111,0.000582524271845
17.5290972222,0.0672605344811,17.5223611111,17.5358333333,0.000906148867314
17.5488194444,0.032397071803,17.5358333333,17.5618055556,0.00084142394822
17.5718055556,0.00647249190935,17.5618055556,17.5818055556,0.000129449838187
17.586875,0.0127676552734,17.5818055556,17.5919444444,0.000129449838188
17.599375,0.0479085382449,17.5919444444,17.6068055556,0.000711974110032
17.6376388889,0.0157438992391,17.6068055556,17.6684722222,0.000970873786408
17.6915277778,0.0126330564978,17.6684722222,17.7145833333,0.000582524271845
17.8110416667,0.0030195642601,17.7145833333,17.9075,0.000582524271845
17.9476388889,0.0137064534552,17.9075,17.9877777778,0.0011003236246
18.0011805556,0.0217314754264,17.9877777778,18.0145833333,0.000582524271845
18.0152083333,0.103559870549,18.0145833333,18.0158333333,0.000129449838187
18.0239583333,0.0438137913866,18.0158333333,18.0320833333,0.000711974110033
18.0404861111,0.0346626012997,18.0320833333,18.0488888889,0.000582524271844
18.0504166667,0.190644307153,18.0488888889,18.0519444444,0.000582524271845
18.0769444444,0.0116504854369,18.0519444444,18.1019444444,0.000582524271845
18.1113888889,0.00685322672754,18.1019444444,18.1208333333,0.000129449838187
18.1351388889,0.029408992365,18.1208333333,18.1494444444,0.00084142394822
18.2013888889,0.00560718550439,18.1494444444,18.2533333333,0.000582524271845
18.25875,0.0537714712469,18.2533333333,18.2641666667,0.000582524271845
18.3030555556,0.00748959778087,18.2641666667,18.3419444444,0.000582524271845
18.3703472222,0.00227882355733,18.3419444444,18.39875,0.000129449838187
18.4120138889,0.0219590301428,18.39875,18.4252777778,0.000582524271845
18.4280555556,0.104854368933,18.4252777778,18.4308333333,0.000582524271845
18.4654166667,0.00842203766521,18.4308333333,18.5,0.000582524271844
18.5436111111,0.00593655308887,18.5,18.5872222222,0.000517799352751
18.640625,0.00545406340349,18.5872222222,18.6940277778,0.000582524271845
18.7163888889,0.013025387445,18.6940277778,18.73875,0.000582524271844
18.7882638889,0.00522882936859,18.73875,18.8377777778,0.000517799352751
18.8397916667,0.128557080682,18.8377777778,18.8418055556,0.000517799352751
18.8491666667,0.0483605055871,18.8418055556,18.8565277778,0.000711974110032
18.8671527778,0.0335046640015,18.8565277778,18.8777777778,0.000711974110033
18.9146527778,0.00351050408644,18.8777777778,18.9515277778,0.000258899676375
18.9601388889,0.0338239899781,18.9515277778,18.96875,0.000582524271845
18.97125,0.116504854369,18.96875,18.97375,0.000582524271844
19.0411805556,0.00479937608111,18.97375,19.1086111111,0.000647249190939
19.1115277778,0.188626907075,19.1086111111,19.1144444444,0.0011003236246
19.1170833333,0.110373019928,19.1144444444,19.1197222222,0.000582524271845
19.1218055556,0.0310679611649,19.1197222222,19.1238888889,0.000129449838188
19.1241666667,0.23300970876,19.1238888889,19.1244444444,0.000129449838187
19.1533333333,0.00448095593727,19.1244444444,19.1822222222,0.000258899676376
19.1822916667,5.12621359189,19.1822222222,19.1823611111,0.000711974110032
19.1932638889,0.00593655308887,19.1823611111,19.2041666667,0.000129449838188
19.2877777778,0.00348353385156,19.2041666667,19.3713888889,0.000582524271845
19.3993055556,0.00463700912911,19.3713888889,19.4272222222,0.000258899676375
19.4769444444,0.00520692086565,19.4272222222,19.5266666667,0.000517799352751
19.5409027778,0.0204593890599,19.5266666667,19.5551388889,0.000582524271844
19.5581944444,0.0953221535748,19.5551388889,19.56125,0.000582524271845
19.5902777778,0.00891903191341,19.56125,19.6193055556,0.000517799352751
19.620625,0.466019417491,19.6193055556,19.6219444444,0.00122977346278
19.6314583333,0.00680320317484,19.6219444444,19.6409722222,0.000129449838188
19.64625,0.0122636688808,19.6409722222,19.6515277778,0.000129449838187
19.6559027778,0.0591770688858,19.6515277778,19.6602777778,0.000517799352751
19.7007638889,0.00719412479809,19.6602777778,19.74125,0.000582524271845
19.7522916667,0.0322403370581,19.74125,19.7633333333,0.000711974110032
19.7652083333,0.155339805825,19.7633333333,19.7670833333,0.000582524271845
19.8045138889,0.0121044004539,19.7670833333,19.8419444444,0.000906148867314
19.8590972222,0.00377343657875,19.8419444444,19.87625,0.000129449838188
19.9222916667,0.00140579009796,19.87625,19.9683333333,0.000129449838187
19.9764583333,0.0477968633308,19.9683333333,19.9845833333,0.000776699029126
20.0111111111,0.0109795150714,19.9845833333,20.0376388889,0.000582524271845
20.1236111111,0.00338786329345,20.0376388889,20.2095833333,0.000582524271845
20.2325694444,0.0154870501276,20.2095833333,20.2555555556,0.000711974110032
20.2663194444,0.0270591919826,20.2555555556,20.2770833333,0.000582524271845
20.2858333333,0.0332871012482,20.2770833333,20.2945833333,0.000582524271844
20.3063888889,0.0246716162193,20.2945833333,20.3181944444,0.000582524271845
20.3309722222,0.0227944280287,20.3181944444,20.34375,0.000582524271845
20.3626388889,0.0034266133638,20.34375,20.3815277778,0.000129449838188
20.4009027778,0.00334064098547,20.3815277778,20.4202777778,0.000129449838187
20.4220833333,0.197162061241,20.4202777778,20.4238888889,0.000711974110033
20.4472222222,0.002773925104,20.4238888889,20.4705555556,0.000129449838187
20.4934027778,0.0127482515419,20.4705555556,20.51625,0.000582524271845
20.5292361111,0.0274129069103,20.51625,20.5422222222,0.000711974110032
20.5563888889,0.00456881781839,20.5422222222,20.5705555556,0.000129449838188
20.5821527778,0.0251148189059,20.5705555556,20.59375,0.000582524271845
20.5979166667,0.0155339805825,20.59375,20.6020833333,0.000129449838187
20.6125,0.0279611650485,20.6020833333,20.6229166667,0.000582524271845
20.6314583333,0.00757755150371,20.6229166667,20.64,0.000129449838188
20.6511111111,0.0466019417476,20.64,20.6622222222,0.0010355987055
20.6954861111,0.00194580132558,20.6622222222,20.72875,0.000129449838188
20.7807638889,0.0143103425927,20.72875,20.8327777778,0.00148867313916
20.8620833333,0.00993880274236,20.8327777778,20.8913888889,0.000582524271844
20.8928472222,0.0443828016639,20.8913888889,20.8943055556,0.000129449838188
20.9074305556,0.0221914008322,20.8943055556,20.9205555556,0.000582524271845
20.9670833333,0.0118243732792,20.9205555556,21.0136111111,0.0011003236246
21.0296527778,0.00403480015132,21.0136111111,21.0456944444,0.000129449838188
21.05875,0.0247882668869,21.0456944444,21.0718055556,0.000647249190938
21.1371527778,0.00544762337114,21.0718055556,21.2025,0.000711974110033
21.2384722222,0.00809686246579,21.2025,21.2744444444,0.000582524271844
21.2807638889,0.0563320174971,21.2744444444,21.2870833333,0.000711974110033
21.2940277778,0.0512621359223,21.2870833333,21.3009722222,0.000711974110032
21.3038194444,0.102296945299,21.3009722222,21.3066666667,0.000582524271845
21.3945138889,0.00331555316781,21.3066666667,21.4823611111,0.000582524271844
21.4854861111,0.0932038834952,21.4823611111,21.4886111111,0.000582524271845
21.4897222222,0.203883495148,21.4886111111,21.4908333333,0.000453074433657
21.5152777778,0.0119152691968,21.4908333333,21.5397222222,0.000582524271845
21.5570833333,0.0167766990291,21.5397222222,21.5744444444,0.000582524271844
21.6032638889,0.0190899520412,21.5744444444,21.6320833333,0.0011003236246
21.6350694444,0.0975389478423,21.6320833333,21.6380555556,0.000582524271844
21.7216666667,0.00348353385157,21.6380555556,21.8052777778,0.000582524271845
21.8173611111,0.0241044526281,21.8052777778,21.8294444444,0.000582524271845
21.8658333333,0.0106722004002,21.8294444444,21.9022222222,0.000776699029126
21.9071527778,0.0131273075346,21.9022222222,21.9120833333,0.000129449838188
21.92375,0.0249653259361,21.9120833333,21.9354166667,0.000582524271844
21.9399305556,0.0645257654972,21.9354166667,21.9444444444,0.000582524271845
21.954375,0.00651775409055,21.9444444444,21.9643055556,0.000129449838188
21.9654861111,0.0548258138206,21.9643055556,21.9666666667,0.000129449838187
21.9895833333,0.0127096204766,21.9666666667,22.0125,0.000582524271845
22.0150694444,0.0251902387825,22.0125,22.0176388889,0.000129449838188
22.0411111111,0.0151663124031,22.0176388889,22.0645833333,0.000711974110032
22.07625,0.0249653259361,22.0645833333,22.0879166667,0.000582524271845
22.1076388889,0.0147682209763,22.0879166667,22.1273611111,0.000582524271844
22.1347916667,0.00871064331734,22.1273611111,22.1422222222,0.000129449838188
22.1992361111,0.00510861724395,22.1422222222,22.25625,0.000582524271845
22.2647916667,0.00757755150365,22.25625,22.2733333333,0.000129449838187
22.2877777778,0.024645257655,22.2733333333,22.3022222222,0.000711974110033
22.3197916667,0.016577765839,22.3022222222,22.3373611111,0.000582524271844
22.3567361111,0.0183735254202,22.3373611111,22.3761111111,0.000711974110033
22.3805555556,0.0800970873785,22.3761111111,22.385,0.000711974110032
22.4239583333,0.0016613882976,22.385,22.4629166667,0.000129449838188
22.4920833333,0.0177531206658,22.4629166667,22.52125,0.0010355987055
22.54125,0.0145631067961,22.52125,22.56125,0.000582524271844
22.6202083333,0.00439123126008,22.56125,22.6791666667,0.000517799352751
22.6863888889,0.00896191187459,22.6791666667,22.6936111111,0.000129449838188
22.7179166667,0.0146463245492,22.6936111111,22.7422222222,0.000711974110032
22.8134027778,0.000909306180442,22.7422222222,22.8845833333,0.000129449838188
22.9104166667,0.00250548073912,22.8845833333,22.93625,0.000129449838188
22.9434027778,0.00904892072761,22.93625,22.9505555556,0.000129449838187
22.9713888889,0.0170873786408,22.9505555556,22.9922222222,0.000711974110033
22.9945138889,0.0282436010586,22.9922222222,22.9968055556,0.000129449838187
23.0027083333,0.0493432324389,22.9968055556,23.0086111111,0.000582524271845
23.0384027778,0.00217258469686,23.0086111111,23.0681944444,0.000129449838188
23.0746527778,0.0450986533039,23.0681944444,23.0811111111,0.000582524271844
23.1379166667,0.00227882355734,23.0811111111,23.1947222222,0.000258899676376
23.3629861111,0.00153865263715,23.1947222222,23.53125,0.000517799352751
23.5390277778,0.008321775312,23.53125,23.5468055556,0.000129449838187
23.5751388889,0.0022844089092,23.5468055556,23.6034722222,0.000129449838188
23.64375,0.00160696350854,23.6034722222,23.6840277778,0.000129449838188
23.6840972222,0.93203883486,23.6840277778,23.6841666667,0.000129449838187
23.7542361111,0.00415676388234,23.6841666667,23.8243055556,0.000582524271845
23.8470138889,0.00285027166653,23.8243055556,23.8697222222,0.000129449838188
23.8741666667,0.014563106796,23.8697222222,23.8786111111,0.000129449838187
23.9033333333,0.0170175629977,23.8786111111,23.9280555556,0.00084142394822
23.9505555556,0.00287666307084,23.9280555556,23.9730555556,0.000129449838188
24.0272222222,0.00537714712472,23.9730555556,24.0813888889,0.000582524271845
24.1147222222,0.0106796116505,24.0813888889,24.1480555556,0.000711974110032
24.1786805556,0.00951060035665,24.1480555556,24.2093055556,0.000582524271845
24.2383333333,0.00891903191342,24.2093055556,24.2673611111,0.000517799352751
24.28,0.0051210924997,24.2673611111,24.2926388889,0.000129449838187
24.3151388889,0.00287666307085,24.2926388889,24.3376388889,0.000129449838188
24.3597222222,0.00293093973256,24.3376388889,24.3818055556,0.000129449838188
24.5226388889,0.00252771873384,24.3818055556,24.6634722222,0.000711974110032
24.7203472222,0.00682812333298,24.6634722222,24.7772222222,0.000776699029126
24.8111111111,0.0019099156454,24.7772222222,24.845,0.000129449838188
24.8559722222,0.0265454098563,24.845,24.8669444444,0.000582524271845
24.94,0.00177193694857,24.8669444444,25.0130555556,0.000258899676375
25.0506944444,0.00773832981049,25.0130555556,25.0883333333,0.000582524271845
25.0965972222,0.0156645182344,25.0883333333,25.1048611111,0.000258899676375
25.2268055556,0.00238848220802,25.1048611111,25.34875,0.000582524271845
25.3656944444,0.0171892408085,25.34875,25.3826388889,0.000582524271844
25.3904166667,0.0374479889044,25.3826388889,25.3981944444,0.000582524271845
25.4008333333,0.147164026571,25.3981944444,25.4034722222,0.000776699029126
25.4064583333,0.130051930459,25.4034722222,25.4094444444,0.000776699029127
25.415625,0.01047234646,25.4094444444,25.4218055556,0.000129449838187
25.4924305556,0.000916459031419,25.4218055556,25.5630555556,0.000129449838188
25.5815277778,0.0227753850646,25.5630555556,25.6,0.00084142394822
25.6380555556,0.00765360357169,25.6,25.6761111111,0.000582524271845
25.694375,0.00354387389713,25.6761111111,25.7126388889,0.000129449838187
25.7199305556,0.00887656033291,25.7126388889,25.7272222222,0.000129449838188
25.7669444444,0.00896191187453,25.7272222222,25.8066666667,0.000711974110033
25.8214583333,0.00875153835635,25.8066666667,25.83625,0.000258899676375
25.8477777778,0.028073458884,25.83625,25.8593055556,0.000647249190938
25.9503472222,0.000710937326434,25.8593055556,26.0413888889,0.000129449838188
26.1057638889,0.00100543563641,26.0413888889,26.1701388889,0.000129449838188
26.1826388889,0.00517799352752,26.1701388889,26.1951388889,0.000129449838188
26.2189583333,0.0027173143876,26.1951388889,26.2427777778,0.000129449838187
26.3569444444,0.00226773439161,26.2427777778,26.4711111111,0.000517799352751
26.4997916667,0.0101553868215,26.4711111111,26.5284722222,0.000582524271845
26.545,0.00391612955859,26.5284722222,26.5615277778,0.000129449838187
26.5715972222,0.0192835621024,26.5615277778,26.5816666667,0.000388349514563
26.6364583333,0.00118129129905,26.5816666667,26.69125,0.000129449838188
26.7367361111,0.00569184021345,26.69125,26.7822222222,0.000517799352751
26.8065972222,0.00265538129617,26.7822222222,26.8309722222,0.000129449838188
26.8395833333,0.0338239899781,26.8309722222,26.8481944444,0.000582524271844
26.8528472222,0.07651065063,26.8481944444,26.8575,0.000711974110033
26.8716666667,0.0205596801828,26.8575,26.8858333333,0.000582524271844
26.935,0.00263287806484,26.8858333333,26.9841666667,0.000258899676376
26.9866666667,0.297734627831,26.9841666667,26.9891666667,0.00148867313916
27.001875,0.0229189877448,26.9891666667,27.0145833333,0.000582524271845
27.0200694444,0.011797959936,27.0145833333,27.0255555556,0.000129449838188
27.0261111111,0.116504854369,27.0255555556,27.0266666667,0.000129449838187
27.0711805556,0.00945125183649,27.0266666667,27.1156944444,0.00084142394822
27.1176388889,0.0332871012483,27.1156944444,27.1195833333,0.000129449838188
27.1302083333,0.0274129069104,27.1195833333,27.1408333333,0.000582524271845
27.1981944444,0.0011283763135,27.1408333333,27.2555555556,0.000129449838188
27.3064583333,0.00572193009179,27.2555555556,27.3573611111,0.000582524271844
27.3847916667,0.00235959198722,27.3573611111,27.4122222222,0.000129449838188
27.4565972222,0.00656365376727,27.4122222222,27.5009722222,0.000582524271845
27.5272222222,0.0147942672214,27.5009722222,27.5534722222,0.000776699029126
27.5693055556,0.00408788962695,27.5534722222,27.5851388889,0.000129449838187
27.5864583333,1.05467552376,27.5851388889,27.5877777778,0.00278317152104
27.5905555556,0.0233009708741,27.5877777778,27.5933333333,0.000129449838188
27.6022916667,0.00722510724769,27.5933333333,27.61125,0.000129449838188
27.63375,0.00287666307082,27.61125,27.65625,0.000129449838187
27.7016666667,0.00641311124967,27.65625,27.7470833333,0.000582524271845
27.7568055556,0.0299583911234,27.7470833333,27.7665277778,0.000582524271845
27.773125,0.00981093510474,27.7665277778,27.7797222222,0.000129449838187
27.8190972222,0.00739713361073,27.7797222222,27.8584722222,0.000582524271845
27.8639583333,0.0471918397445,27.8584722222,27.8694444444,0.000517799352751
27.9260416667,0.00514622669604,27.8694444444,27.9826388889,0.000582524271844
27.9873611111,0.0137064534553,27.9826388889,27.9920833333,0.000129449838188
28.0016666667,0.037146475306,27.9920833333,28.01125,0.000711974110032
28.0648611111,0.00120730419035,28.01125,28.1184722222,0.000129449838188
28.1534027778,0.0138971993283,28.1184722222,28.1883333333,0.000970873786408
28.2017361111,0.0265606921877,28.1883333333,28.2151388889,0.000711974110032
28.2165972222,0.244105409151,28.2151388889,28.2180555556,0.000711974110033
28.2227083333,0.0278220547748,28.2180555556,28.2273611111,0.000258899676375
28.2290972222,0.0372815533984,28.2273611111,28.2308333333,0.000129449838188
28.234375,0.0822387207302,28.2308333333,28.2379166667,0.000582524271844
28.2426388889,0.0137064534553,28.2379166667,28.2473611111,0.000129449838188
28.2547916667,0.0391978949279,28.2473611111,28.2622222222,0.000582524271845
28.2764583333,0.00454653090218,28.2622222222,28.2906944444,0.000129449838187
28.2922222222,0.190644307147,28.2906944444,28.29375,0.000582524271845
28.323125,0.00881360600427,28.29375,28.3525,0.000517799352751
28.3566666667,0.0155339805826,28.3525,28.3608333333,0.000129449838188
28.3872222222,0.013490035769,28.3608333333,28.4136111111,0.000711974110032
28.4174305556,0.0677846425418,28.4136111111,28.42125,0.000517799352751
28.4273611111,0.0688437775818,28.42125,28.4334722222,0.00084142394822
28.4542361111,0.0140273403254,28.4334722222,28.475,0.000582524271845
28.4836111111,0.00751644221732,28.475,28.4922222222,0.000129449838187
28.4934027778,0.109651627642,28.4922222222,28.4945833333,0.000258899676376
28.4958333333,0.0517799352748,28.4945833333,28.4970833333,0.000129449838187
28.5544444444,0.0011283763135,28.4970833333,28.6118055556,0.000129449838188
28.6233333333,0.00561469177685,28.6118055556,28.6348611111,0.000129449838188
28.7302777778,0.00339169881714,28.6348611111,28.8256944444,0.000647249190938
28.9009027778,0.000860608342524,28.8256944444,28.9761111111,0.000129449838188
29.0669444444,0.00391912354146,28.9761111111,29.1577777778,0.000711974110032
29.2236805556,0.00441957297923,29.1577777778,29.2895833333,0.000582524271845
29.3061805556,0.0175488483568,29.2895833333,29.3227777778,0.000582524271845
29.3431944444,0.014265900535,29.3227777778,29.3636111111,0.000582524271844
29.3754861111,0.0245273377619,29.3636111111,29.3873611111,0.000582524271845
29.4839583333,0.00469034640162,29.3873611111,29.5805555556,0.000906148867314
29.581875,0.26980071539,29.5805555556,29.5831944444,0.000711974110032
29.5861805556,0.0975389478425,29.5831944444,29.5891666667,0.000582524271845
29.6141666667,0.0129449838188,29.5891666667,29.6391666667,0.000647249190938
29.6504166667,0.0230133045667,29.6391666667,29.6616666667,0.000517799352751
29.6695138889,0.0453647220553,29.6616666667,29.6773611111,0.000711974110033
29.6916666667,0.00452446036382,29.6773611111,29.7059722222,0.000129449838187
29.7274305556,0.0165896880008,29.7059722222,29.7488888889,0.000711974110033
29.7696527778,0.0264960872812,29.7488888889,29.7904166667,0.0011003236246
29.7999305556,0.00680320317487,29.7904166667,29.8094444444,0.000129449838188
29.8691666667,0.00596071347933,29.8094444444,29.9288888889,0.000711974110032
29.9436805556,0.00437576917819,29.9288888889,29.9584722222,0.000129449838188
29.9590972222,0.10355987055,29.9584722222,29.9597222222,0.000129449838188
29.9919444444,0.00200870438566,29.9597222222,30.0241666667,0.000129449838187
30.0470138889,0.0127482515419,30.0241666667,30.0698611111,0.000582524271845
30.0702777778,0.854368932072,30.0698611111,30.0706944444,0.000711974110032
30.1295138889,0.00110040004127,30.0706944444,30.1883333333,0.000129449838188
30.1959722222,0.00847308031775,30.1883333333,30.2036111111,0.000129449838188
30.2345833333,0.0114937524489,30.2036111111,30.2655555556,0.000711974110032
30.2661805556,0.10355987055,30.2655555556,30.2668055556,0.000129449838188
30.2679166667,0.320388349517,30.2668055556,30.2690277778,0.000711974110032
30.2770138889,0.0445757703673,30.2690277778,30.285,0.000711974110032
30.3102777778,0.0115224581244,30.285,30.3355555556,0.000582524271845
30.3359027778,0.838834951512,30.3355555556,30.33625,0.000582524271845
30.385,0.00597460791635,30.33625,30.43375,0.000582524271844
30.4374305556,0.0791353727791,30.43375,30.4411111111,0.000582524271845
30.4825694444,0.0031224081573,30.4411111111,30.5240277778,0.000258899676376
30.5809722222,0.00625147999052,30.5240277778,30.6379166667,0.000711974110032
30.6860416667,0.00605220022696,30.6379166667,30.7341666667,0.000582524271845
30.7513888889,0.00751644221735,30.7341666667,30.7686111111,0.000258899676375
30.8080555556,0.00164091344182,30.7686111111,30.8475,0.000129449838188
30.9134027778,0.00540170030793,30.8475,30.9793055556,0.000711974110032
31.0030555556,0.00272525975133,30.9793055556,31.0268055556,0.000129449838188
31.0372222222,0.0279611650486,31.0268055556,31.0476388889,0.000582524271844
31.0527083333,0.0127676552733,31.0476388889,31.0577777778,0.000129449838188
31.1664583333,0.00267998387047,31.0577777778,31.2751388889,0.000582524271845
31.3370138889,0.00470726684318,31.2751388889,31.3988888889,0.000582524271844
31.3997222222,0.349514563101,31.3988888889,31.4005555556,0.000582524271845
31.4070138889,0.0450986533044,31.4005555556,31.4134722222,0.000582524271845
31.4165277778,0.116504854369,31.4134722222,31.4195833333,0.000711974110032
31.4622916667,0.0068197963533,31.4195833333,31.505,0.000582524271845
31.543125,0.00933736537747,31.505,31.58125,0.000711974110032
31.6345138889,0.00607587245731,31.58125,31.6877777778,0.000647249190939
31.6944444444,0.0388349514563,31.6877777778,31.7011111111,0.00051779935275
31.7035416667,0.106518723995,31.7011111111,31.7059722222,0.000517799352751
31.7081944444,0.131067961164,31.7059722222,31.7104166667,0.000582524271845
31.7371527778,0.0181566006809,31.7104166667,31.7638888889,0.000970873786408
31.79875,0.00742660426255,31.7638888889,31.8336111111,0.00051779935275
31.8366666667,0.0847308031776,31.8336111111,31.8397222222,0.000517799352751
31.8431944444,0.0745631067955,31.8397222222,31.8466666667,0.000517799352751
31.8477083333,0.0621359223312,31.8466666667,31.84875,0.000129449838188
31.8586111111,0.03610009572,31.84875,31.8684722222,0.000711974110032
31.8995138889,0.00208509806477,31.8684722222,31.9305555556,0.000129449838188
31.9472222222,0.00776699029126,31.9305555556,31.9638888889,0.000258899676375
31.9651388889,0.0517799352752,31.9638888889,31.9663888889,0.000129449838188
31.9854166667,0.00340160158743,31.9663888889,32.0044444444,0.000129449838188
32.013125,0.00745631067953,32.0044444444,32.0218055556,0.000129449838187
32.0443055556,0.00287666307084,32.0218055556,32.0668055556,0.000129449838188
32.1440277778,0.000838164419923,32.0668055556,32.22125,0.000129449838188
32.2744444444,0.00547542396511,32.22125,32.3276388889,0.000582524271844
32.403125,0.00385848643724,32.3276388889,32.4786111111,0.000582524271845
32.5173611111,0.00751644221736,32.4786111111,32.5561111111,0.000582524271845
32.5902777778,0.00757755150368,32.5561111111,32.6244444444,0.000517799352751
32.6686805556,0.00731584642818,32.6244444444,32.7129166667,0.000647249190938
32.808125,0.00543859276413,32.7129166667,32.9033333333,0.0010355987055
32.9171527778,0.0210762550617,32.9033333333,32.9309722222,0.000582524271844
32.9959027778,0.00199366595712,32.9309722222,33.0608333333,0.000258899676376
33.1570833333,0.00268986676754,33.0608333333,33.2533333333,0.000517799352751
33.3532638889,0.000647698981895,33.2533333333,33.4531944444,0.000129449838187
33.4893055556,0.00716952949962,33.4531944444,33.5254166667,0.000517799352751
33.5829166667,0.0045026030674,33.5254166667,33.6404166667,0.000517799352751
33.6435416667,0.04142394822,33.6404166667,33.6466666667,0.000258899676375
33.7044444444,0.00504107542943,33.6466666667,33.7622222222,0.000582524271845
33.7679166667,0.0511484726497,33.7622222222,33.7736111111,0.000582524271845
33.7972916667,0.00273325171539,33.7736111111,33.8209722222,0.000129449838187
33.941875,0.00240906074514,33.8209722222,34.0627777778,0.000582524271845
34.1133333333,0.00704150218713,34.0627777778,34.1638888889,0.000711974110032
34.209375,0.00640332024013,34.1638888889,34.2548611111,0.000582524271845
34.2646527778,0.0561867382773,34.2548611111,34.2744444444,0.0011003236246
34.2752777778,0.0776699029112,34.2744444444,34.2761111111,0.000129449838188
34.2767361111,0.10355987055,34.2761111111,34.2773611111,0.000129449838188
34.2778472222,0.133148404996,34.2773611111,34.2783333333,0.000129449838188
34.3270833333,0.00597460791635,34.2783333333,34.3758333333,0.000582524271844
34.3761111111,1.04854368924,34.3758333333,34.3763888889,0.000582524271845
34.4170833333,0.00159050995726,34.3763888889,34.4577777778,0.000129449838188
34.4629166667,0.0566780372604,34.4577777778,34.4680555556,0.000582524271844
34.4991666667,0.00208044382802,34.4680555556,34.5302777778,0.000129449838188
34.6726388889,0.000454653090221,34.5302777778,34.815,0.000129449838188
34.8152083333,0.310679611623,34.815,34.8154166667,0.000129449838187
34.8455555556,0.00966399713661,34.8154166667,34.8756944444,0.000582524271845
34.8794444444,0.0776699029127,34.8756944444,34.8831944444,0.000582524271845
34.9250694444,0.00695551369366,34.8831944444,34.9669444444,0.000582524271844
34.995,0.0219167547823,34.9669444444,35.0230555556,0.00122977346278
35.0359722222,0.0325712496086,35.0230555556,35.0488888889,0.00084142394822
35.1672222222,0.00246137016272,35.0488888889,35.2855555556,0.000582524271844
35.3591666667,0.000879281919767,35.2855555556,35.4327777778,0.000129449838188
35.5818055556,0.000434314461768,35.4327777778,35.7308333333,0.000129449838188
35.7536805556,0.0113317791483,35.7308333333,35.7765277778,0.00051779935275
35.7984027778,0.0029588534443,35.7765277778,35.8202777778,0.000129449838188
35.8667361111,0.00278636423006,35.8202777778,35.9131944444,0.000258899676376
35.9159722222,0.104854368931,35.9131944444,35.91875,0.000582524271844
35.9215972222,0.0227326545113,35.91875,35.9244444444,0.000129449838188
35.9321527778,0.0461821044344,35.9244444444,35.9398611111,0.000711974110032
36,0.00107625731519,35.9398611111,36.0601388889,0.000129449838188
36.0840972222,0.012157028282,36.0601388889,36.1080555556,0.000582524271845
36.1967361111,0.00364932981578,36.1080555556,36.2854166667,0.000647249190938
36.4484027778,0.00178703653911,36.2854166667,36.6113888889,0.000582524271845
36.6754861111,0.00454406799273,36.6113888889,36.7395833333,0.000582524271845
36.8195833333,0.00364077669903,36.7395833333,36.8995833333,0.000582524271844
36.9150694444,0.0188079585528,36.8995833333,36.9305555556,0.000582524271845
36.97375,0.00674304623357,36.9305555556,37.0169444444,0.000582524271844
37.0709027778,0.00479814072047,37.0169444444,37.1248611111,0.000517799352751
37.1640277778,0.00743648006611,37.1248611111,37.2031944444,0.000582524271845
37.2110416667,0.045364722055,37.2031944444,37.2188888889,0.000711974110032
37.3271527778,0.00328814213742,37.2188888889,37.4354166667,0.000711974110033
37.4947916667,0.0043604156021,37.4354166667,37.5541666667,0.00051779935275
37.6372916667,0.00350390539456,37.5541666667,37.7204166667,0.000582524271845
37.7459027778,0.0228565381868,37.7204166667,37.7713888889,0.00116504854369
37.7727777778,0.209708737862,37.7713888889,37.7741666667,0.000582524271845
37.7777083333,0.0182752712737,37.7741666667,37.78125,0.000129449838188
37.8510416667,0.00510071004202,37.78125,37.9208333333,0.000711974110032
37.954375,0.00192968702889,37.9208333333,37.9879166667,0.000129449838188
37.9996527778,0.0248176021141,37.9879166667,38.0113888889,0.000582524271845
38.0313888889,0.0129449838187,38.0113888889,38.0513888889,0.00051779935275
38.0647222222,0.00485436893204,38.0513888889,38.0780555556,0.000129449838188
38.2897916667,0.00198696373473,38.0780555556,38.5015277778,0.00084142394822
38.555625,0.00538404975261,38.5015277778,38.6097222222,0.000582524271845
38.6223611111,0.0102421849994,38.6097222222,38.635,0.000258899676375
38.7554166667,0.000537507978635,38.635,38.8758333333,0.000129449838188
38.9375,0.00577276305431,38.8758333333,38.9991666667,0.000711974110032
39.0068055556,0.0169461606356,38.9991666667,39.0144444444,0.000258899676376
39.0199305556,0.053090819712,39.0144444444,39.0254166667,0.000582524271844
39.1368055556,0.00290535796432,39.0254166667,39.2481944444,0.000647249190939
39.3618055556,0.000569705889332,39.2481944444,39.4754166667,0.000129449838187
39.49125,0.0183955033215,39.4754166667,39.5070833333,0.000582524271845
39.5323611111,0.0102421849995,39.5070833333,39.5576388889,0.000517799352751
39.5740972222,0.00393265331204,39.5576388889,39.5905555556,0.000129449838188
39.6297222222,0.00165255112579,39.5905555556,39.6688888889,0.000129449838187
39.6763888889,0.0474649406689,39.6688888889,39.6838888889,0.000711974110033
39.7999305556,0.000557773090932,39.6838888889,39.9159722222,0.000129449838187
40.0001388889,0.00422954916851,39.9159722222,40.0843055556,0.000711974110033
40.243125,0.00183391987638,40.0843055556,40.4019444444,0.000582524271844
40.4308333333,0.0123226288275,40.4019444444,40.4597222222,0.000711974110033
40.4896527778,0.009731263938,40.4597222222,40.5195833333,0.000582524271844
40.5239583333,0.029588534443,40.5195833333,40.5283333333,0.000258899676376
40.5576388889,0.00220862283164,40.5283333333,40.5869444444,0.000129449838188
40.5918055556,0.0599167822463,40.5869444444,40.5966666667,0.000582524271844
40.6071527778,0.0277759917701,40.5966666667,40.6176388889,0.000582524271845
40.7476388889,0.00224047796863,40.6176388889,40.8776388889,0.000582524271845
40.9629861111,0.000758371712731,40.8776388889,41.0483333333,0.000129449838187
41.19375,0.00222549865079,41.0483333333,41.3391666667,0.000647249190939
41.3784027778,0.00824813128275,41.3391666667,41.4176388889,0.000647249190938
41.5093055556,0.00388349514564,41.4176388889,41.6009722222,0.000711974110033
41.6039583333,0.151727252202,41.6009722222,41.6069444444,0.000906148867314
41.6280555556,0.00613183444045,41.6069444444,41.6491666667,0.000258899676375
41.7326388889,0.00426473676558,41.6491666667,41.8161111111,0.000711974110032
41.8265972222,0.0277759917701,41.8161111111,41.8370833333,0.000582524271845
41.90875,0.000903138405962,41.8370833333,41.9804166667,0.000129449838188
41.9820138889,0.0405234276069,41.9804166667,41.9836111111,0.000129449838187
41.9840277778,0.155339805832,41.9836111111,41.9844444444,0.000129449838188
41.9848611111,0.155339805812,41.9844444444,41.9852777778,0.000129449838188
42.0676388889,0.00432227115702,41.9852777778,42.15,0.000711974110032
42.2197222222,0.00417746489769,42.15,42.2894444444,0.000582524271845
42.404375,0.00253424456633,42.2894444444,42.5193055556,0.000582524271844
42.5474305556,0.0149586479684,42.5193055556,42.5755555556,0.000841423948221
42.7720833333,0.00131736937802,42.5755555556,42.9686111111,0.00051779935275
42.9709027778,0.155339805826,42.9686111111,42.9731944444,0.000711974110033
43.0799305556,0.00363840794386,42.9731944444,43.1866666667,0.000776699029126
43.295,0.000597460791637,43.1866666667,43.4033333333,0.000129449838188
43.4545138889,0.00569087484027,43.4033333333,43.5056944444,0.000582524271844
43.6469444444,0.00481140991494,43.5056944444,43.7881944444,0.00135922330097
43.888125,0.00356234440044,43.7881944444,43.9880555556,0.000711974110033
43.999375,0.0114360593246,43.9880555556,44.0106944444,0.000258899676375
44.0128472222,0.135295959911,44.0106944444,44.015,0.000582524271845
44.0305555556,0.00416088765601,44.015,44.0461111111,0.000129449838187
44.0570138889,0.0445241481664,44.0461111111,44.0679166667,0.000970873786408
44.1902083333,0.00238170060039,44.0679166667,44.3125,0.000582524271845
44.4219444444,0.00295697599921,44.3125,44.5313888889,0.000647249190938
44.6175,0.00375822110868,44.5313888889,44.7036111111,0.000647249190939
44.7267361111,0.0125951193912,44.7036111111,44.7498611111,0.000582524271844
44.7518055556,0.0332871012483,44.7498611111,44.75375,0.000129449838188
44.8345138889,0.000801409144414,44.75375,44.9152777778,0.000129449838188
44.9413888889,0.0111547200992,44.9152777778,44.9675,0.000582524271845
45.1418055556,0.00167098595907,44.9675,45.3161111111,0.000582524271844
45.3848611111,0.00423654015887,45.3161111111,45.4536111111,0.000582524271845
45.4663888889,0.0202617138033,45.4536111111,45.4791666667,0.000517799352751
45.533125,0.00119953518011,45.4791666667,45.5870833333,0.000129449838187
45.6014583333,0.0247643168707,45.5870833333,45.6158333333,0.000711974110033
45.6948611111,0.00778064053782,45.6158333333,45.7738888889,0.00122977346278
45.7763194444,0.0266296809987,45.7738888889,45.77875,0.000129449838188
45.9028472222,0.000521566219892,45.77875,46.0269444444,0.000129449838187
46.0627777778,0.00180627681193,46.0269444444,46.0986111111,0.000129449838188
46.168125,0.0102421849995,46.0986111111,46.2376388889,0.00142394822006
46.3870833333,0.00238206951312,46.2376388889,46.5365277778,0.000711974110032
46.564375,0.0104592886715,46.5365277778,46.5922222222,0.000582524271845
46.6261111111,0.0105045360496,46.5922222222,46.66,0.000711974110032
46.7895138889,0.00274863999583,46.66,46.9190277778,0.000711974110032
46.9497222222,0.00421737029391,46.9190277778,46.9804166667,0.000258899676376
46.9863194444,0.0548258138209,46.9804166667,46.9922222222,0.000647249190938
47.0050694444,0.0277092626607,46.9922222222,47.0179166667,0.000711974110033
47.0918055556,0.000875976348635,47.0179166667,47.1656944444,0.000129449838187
47.2955555556,0.00224287420176,47.1656944444,47.4254166667,0.000582524271845
47.4459027778,0.0126378147112,47.4254166667,47.4663888889,0.000517799352751
47.5384722222,0.00448958976373,47.4663888889,47.6105555556,0.000647249190938
47.651875,0.00861548502898,47.6105555556,47.6931944444,0.000711974110033
47.7471527778,0.00659744349064,47.6931944444,47.8011111111,0.000711974110032
47.8147222222,0.00475530017834,47.8011111111,47.8283333333,0.000129449838188
47.8289583333,0.10355987055,47.8283333333,47.8295833333,0.000129449838188
47.8471527778,0.0202617138033,47.8295833333,47.8647222222,0.000711974110032
47.916875,0.00124106369501,47.8647222222,47.9690277778,0.000129449838188
48.0858333333,0.00221650139108,47.9690277778,48.2026388889,0.00051779935275
48.3919444444,0.00153858208264,48.2026388889,48.58125,0.000582524271845
48.5920833333,0.0268857356236,48.58125,48.6029166667,0.000582524271845
48.6486111111,0.00141647239354,48.6029166667,48.6943055556,0.000129449838187
48.7153472222,0.00307603575893,48.6943055556,48.7363888889,0.000129449838188
48.7686805556,0.017037269026,48.7363888889,48.8009722222,0.0011003236246
48.928125,0.00890807187965,48.8009722222,49.0552777778,0.00226537216828
49.1640972222,0.00356875112298,49.0552777778,49.2729166667,0.000776699029127
49.4628472222,0.000340782023746,49.2729166667,49.6527777778,0.000129449838187
49.8111805556,0.000408609747898,49.6527777778,49.9695833333,0.000129449838188
50.0696527778,0.00420420015766,49.9695833333,50.1697222222,0.00084142394822
50.26,0.000716952949964,50.1697222222,50.3502777778,0.000129449838188
50.4122916667,0.00574044075278,50.3502777778,50.4743055556,0.000711974110032
50.5713194444,0.00300227255353,50.4743055556,50.6683333333,0.000582524271845
50.7160416667,0.00610505787085,50.6683333333,50.76375,0.000582524271844
50.8965972222,0.00219245936084,50.76375,51.0294444444,0.000582524271845
51.143125,0.00256211041984,51.0294444444,51.2568055556,0.000582524271845
51.2942361111,0.0077814002918,51.2568055556,51.3316666667,0.000582524271844
51.3526388889,0.015431106539,51.3316666667,51.3736111111,0.000647249190939
51.3974305556,0.0135865719381,51.3736111111,51.42125,0.000647249190938
51.5485416667,0.00279662498213,51.42125,51.6758333333,0.000711974110033
51.7360416667,0.00107501595727,51.6758333333,51.79625,0.000129449838188
51.865625,0.00373188722703,51.79625,51.935,0.00051779935275
51.9560416667,0.0138421609151,51.935,51.9770833333,0.000582524271845
52.4251388889,0.000288914703952,51.9770833333,52.8731944444,0.000258899676375
52.8763194444,0.0207119741101,52.8731944444,52.8794444444,0.000129449838188
52.9609722222,0.00317560080052,52.8794444444,53.0425,0.000517799352751
53.1466666667,0.000621359223302,53.0425,53.2508333333,0.000129449838188
53.4001388889,0.000433506434859,53.2508333333,53.5494444444,0.000129449838187
53.5952777778,0.00141218005296,53.5494444444,53.6411111111,0.000129449838188
53.8290277778,0.00137773663703,53.6411111111,54.0169444444,0.000517799352751
54.0354861111,0.00349078215338,54.0169444444,54.0540277778,0.000129449838188
54.0653472222,0.00571802966225,54.0540277778,54.0766666667,0.000129449838187
54.1352083333,0.00497529627199,54.0766666667,54.19375,0.000582524271845
54.3094444444,0.000559447079804,54.19375,54.4251388889,0.000129449838188
54.4920138889,0.00387139702991,54.4251388889,54.5588888889,0.00051779935275
54.6302777778,0.000906652563184,54.5588888889,54.7016666667,0.000129449838188
54.7025,0.0776699029162,54.7016666667,54.7033333333,0.000129449838188
54.7040277778,0.0932038834936,54.7033333333,54.7047222222,0.000129449838187
54.7536111111,0.00132391879965,54.7047222222,54.8025,0.000129449838188
55.2540277778,0.000143346483383,54.8025,55.7055555556,0.000129449838188
55.7068055556,0.2071197411,55.7055555556,55.7080555556,0.000517799352751
56.1307638889,0.000689038074138,55.7080555556,56.5534722222,0.000582524271844
56.6754166667,0.00291925603203,56.5534722222,56.7973611111,0.000711974110033
56.8173611111,0.00323624595467,56.7973611111,56.8373611111,0.000129449838187
56.8752777778,0.00170703083325,56.8373611111,56.9131944444,0.000129449838188
56.959375,0.00140156215782,56.9131944444,57.0055555556,0.000129449838188
57.2224305556,0.00193988230137,57.0055555556,57.4393055556,0.00084142394822
57.5677083333,0.00151223174952,57.4393055556,57.6961111111,0.000388349514563
57.8038888889,0.000600540486439,57.6961111111,57.9116666667,0.000129449838188
58.1221527778,0.00138375940524,57.9116666667,58.3326388889,0.000582524271844
58.6379166667,0.000212019753174,58.3326388889,58.9431944444,0.000129449838188
59.0213888889,0.000827743192676,58.9431944444,59.0995833333,0.000129449838188
59.1001388889,0.116504854369,59.0995833333,59.1006944444,0.000129449838187
59.1322916667,0.0020484369999,59.1006944444,59.1638888889,0.000129449838188
59.1924305556,0.00907093756645,59.1638888889,59.2209722222,0.000517799352751
59.3334027778,0.000575687977118,59.2209722222,59.4458333333,0.000129449838188
59.4465277778,0.0932038834937,59.4458333333,59.4472222222,0.000129449838187
59.6194444444,0.000375822110868,59.4472222222,59.7916666667,0.000129449838188
59.8754166667,0.00425059170168,59.7916666667,59.9591666667,0.000711974110032
59.96,0.0776699029158,59.9591666667,59.9608333333,0.000129449838188
59.9888194444,0.0104073815317,59.9608333333,60.0168055556,0.000582524271845
60.2104166667,0.00133721497124,60.0168055556,60.4040277778,0.000517799352751
60.4789583333,0.000863798734891,60.4040277778,60.5538888889,0.000129449838187
60.6729861111,0.00163038863257,60.5538888889,60.7920833333,0.000388349514563
60.8434027778,0.00567547328455,60.7920833333,60.8947222222,0.000582524271845
60.9502083333,0.00116650667704,60.8947222222,61.0056944444,0.000129449838188
61.0165972222,0.00593655308886,61.0056944444,61.0275,0.000129449838188
61.1029861111,0.000857441430493,61.0275,61.1784722222,0.000129449838187
61.4102083333,0.000279304415629,61.1784722222,61.6419444444,0.000129449838188
61.6619444444,0.0161812297734,61.6419444444,61.6819444444,0.000647249190938
61.7227083333,0.00714510180116,61.6819444444,61.7634722222,0.000582524271845
61.7867361111,0.0125199246486,61.7634722222,61.81,0.000582524271845
61.8268055556,0.0173313006499,61.81,61.8436111111,0.000582524271844
61.9179861111,0.000870251013028,61.8436111111,61.9923611111,0.000129449838188
62.0370833333,0.00144726527167,61.9923611111,62.0818055556,0.000129449838188
62.0856944444,0.0166435506243,62.0818055556,62.0895833333,0.000129449838188
62.0900694444,0.133148404982,62.0895833333,62.0905555556,0.000129449838187
62.1781944444,0.00221562322096,62.0905555556,62.2658333333,0.000388349514563
62.5046527778,0.000271020306762,62.2658333333,62.7434722222,0.000129449838188
62.8918055556,0.000436347769173,62.7434722222,63.0401388889,0.000129449838188
63.1543055556,0.00311813478846,63.0401388889,63.2684722222,0.000711974110032
63.3597916667,0.00212632433829,63.2684722222,63.4511111111,0.000388349514563
63.6252777778,0.000371626329726,63.4511111111,63.7994444444,0.000129449838188
63.9213888889,0.000530773824006,63.7994444444,64.0433333333,0.000129449838188
64.0502777778,0.018640776699,64.0433333333,64.0572222222,0.000258899676375
64.07375,0.00391612955862,64.0572222222,64.0902777778,0.000129449838188
64.1145833333,0.0133148404993,64.0902777778,64.1388888889,0.000647249190938
64.1736805556,0.001860356956,64.1388888889,64.2084722222,0.000129449838188
64.2236111111,0.00427540749979,64.2084722222,64.23875,0.000129449838188
64.2886805556,0.00129629879687,64.23875,64.3386111111,0.000129449838187
64.5714583333,0.00027797161794,64.3386111111,64.8043055556,0.000129449838188
64.85,0.00779059816449,64.8043055556,64.8956944444,0.000711974110032
64.9099305556,0.0045465309022,64.8956944444,64.9241666667,0.000129449838188
65.0536111111,0.0015000625026,64.9241666667,65.1830555556,0.000388349514563
65.3127083333,0.00299530423659,65.1830555556,65.4423611111,0.000776699029126
65.4634027778,0.00307603575893,65.4423611111,65.4844444444,0.000129449838188
65.5328472222,0.0100291122843,65.4844444444,65.58125,0.000970873786408
65.6099305556,0.00902701050801,65.58125,65.6386111111,0.000517799352751
65.6759722222,0.00173241419135,65.6386111111,65.7133333333,0.000129449838187
65.8244444444,0.00349514563107,65.7133333333,65.9355555556,0.000776699029127
66.0259027778,0.000716401871596,65.9355555556,66.11625,0.000129449838187
66.3185416667,0.00143981282433,66.11625,66.5208333333,0.000582524271845
66.8232638889,0.000214015805959,66.5208333333,67.1256944444,0.000129449838188
67.2006944444,0.000862998921247,67.1256944444,67.2756944444,0.000129449838187
67.3363194444,0.00640576518868,67.2756944444,67.3969444444,0.000776699029127
67.4877083333,0.00320900899562,67.3969444444,67.5784722222,0.000582524271844
67.6258333333,0.0054665034308,67.5784722222,67.6731944444,0.000517799352751
67.7015277778,0.0022844089092,67.6731944444,67.7298611111,0.000129449838188
67.8754166667,0.000444675016673,67.7298611111,68.0209722222,0.000129449838187
68.4117361111,0.000496910699282,68.0209722222,68.8025,0.000388349514564
69.4352083333,0.000102298192838,68.8025,70.0679166667,0.000129449838187
70.0938888889,0.0137064534552,70.0679166667,70.1198611111,0.000711974110033
70.4818055556,0.000178825563113,70.1198611111,70.84375,0.000129449838187
70.9508333333,0.000604435042123,70.84375,71.0579166667,0.000129449838188
71.1177777778,0.00108125154867,71.0579166667,71.1776388889,0.000129449838188
71.2260416667,0.00133721497123,71.1776388889,71.2744444444,0.000129449838187
71.6165277778,0.000189208046073,71.2744444444,71.9586111111,0.000129449838188
71.960625,0.160696350853,71.9586111111,71.9626388889,0.000647249190939
71.9833333333,0.00312764709713,71.9626388889,72.0040277778,0.000129449838187
72.1779166667,0.00167498991904,72.0040277778,72.3518055556,0.000582524271845
72.3835416667,0.00917762528946,72.3518055556,72.4152777778,0.000582524271845
72.4363194444,0.00615207151783,72.4152777778,72.4573611111,0.000258899676375
72.6685416667,0.000306490902649,72.4573611111,72.8797222222,0.000129449838188
72.8975694444,0.0036266102527,72.8797222222,72.9154166667,0.000129449838187
73.0759027778,0.00181487440817,72.9154166667,73.2363888889,0.000582524271845
73.5780555556,0.000189438787592,73.2363888889,73.9197222222,0.000129449838188
74.1434027778,0.00130213435495,73.9197222222,74.3670833333,0.000582524271845
74.3675,1.00970873778,74.3670833333,74.3679166667,0.00084142394822
74.4701388889,0.00063317855635,74.3679166667,74.5723611111,0.000129449838187
74.7947916667,0.0013094520004,74.5723611111,75.0172222222,0.000582524271845
75.3640972222,0.000186594361352,75.0172222222,75.7109722222,0.000129449838188
75.7120833333,0.0582524271847,75.7109722222,75.7131944444,0.000129449838187
75.7436111111,0.00212794254555,75.7131944444,75.7740277778,0.000129449838188
75.8107638889,0.00880944078405,75.7740277778,75.8475,0.000647249190939
75.8804166667,0.0127811232641,75.8475,75.9133333333,0.00084142394822
76.2542361111,0.000854384753978,75.9133333333,76.5951388889,0.000582524271844
76.6152083333,0.00322504787181,76.5951388889,76.6352777778,0.000129449838188
76.6506944444,0.00419837313043,76.6352777778,76.6661111111,0.000129449838188
76.7308333333,0.0010000416684,76.6661111111,76.7955555556,0.000129449838187
76.7978472222,0.155339805826,76.7955555556,76.8001388889,0.000711974110033
77.3227083333,0.000123858981388,76.8001388889,77.8452777778,0.000129449838187
77.8568055556,0.00561469177685,77.8452777778,77.8683333333,0.000129449838188
77.9284027778,0.00592625848813,77.8683333333,77.9884722222,0.000711974110032
78.1497222222,0.00180627681192,77.9884722222,78.3109722222,0.000582524271845
78.4227777778,0.002605077489,78.3109722222,78.5345833333,0.000582524271845
78.6130555556,0.00371165907724,78.5345833333,78.6915277778,0.000582524271845
78.9163194444,0.00215949683724,78.6915277778,79.1411111111,0.000970873786407
79.1614583333,0.0143145896153,79.1411111111,79.1818055556,0.000582524271845
79.2228472222,0.00157705386625,79.1818055556,79.2638888889,0.000129449838188
79.3401388889,0.00381983129078,79.2638888889,79.4163888889,0.000582524271844
79.429375,0.0049841648928,79.4163888889,79.4423611111,0.000129449838188
79.4566666667,0.0248845320011,79.4423611111,79.4709722222,0.000711974110032
79.4845138889,0.031067961165,79.4709722222,79.4980555556,0.00084142394822
79.6266666667,0.000503260710018,79.4980555556,79.7552777778,0.000129449838188
79.9442361111,0.00154140931911,79.7552777778,80.1331944444,0.000582524271845
80.4620833333,0.00108239307268,80.1331944444,80.7909722222,0.000711974110032
80.8714583333,0.00723757507728,80.7909722222,80.9519444444,0.00116504854369
81.0532638889,0.000638820311821,80.9519444444,81.1545833333,0.000129449838187
81.2225694444,0.00523617323007,81.1545833333,81.2905555556,0.000711974110033
81.4268055556,0.00213770374989,81.2905555556,81.5630555556,0.000582524271844
81.5660416667,0.097538947844,81.5630555556,81.5690277778,0.000582524271845
81.5692361111,1.39805825267,81.5690277778,81.5694444444,0.000582524271845
81.5999305556,0.00955392883205,81.5694444444,81.6304166667,0.000582524271844
81.7877083333,0.00514370217964,81.6304166667,81.945,0.00161812297735
81.9476388889,0.331119059784,81.945,81.9502777778,0.00174757281553
82.0363888889,0.00676479799562,81.9502777778,82.1225,0.00116504854369
82.1824305556,0.00593999257501,82.1225,82.2423611111,0.000711974110032
82.2638888889,0.0135295959912,82.2423611111,82.2854166667,0.000582524271845
82.4067361111,0.0024007869246,82.2854166667,82.5280555556,0.000582524271844
82.635625,0.000601703573243,82.5280555556,82.7431944444,0.000129449838188
82.7441666667,0.0665742024947,82.7431944444,82.7451388889,0.000129449838188
82.8852083333,0.00300359565056,82.7451388889,83.0252777778,0.00084142394822
83.2275,0.00208044382802,83.0252777778,83.4297222222,0.00084142394822
83.465625,0.00811252370847,83.4297222222,83.5015277778,0.000582524271845
83.5029861111,0.199722607493,83.5015277778,83.5044444444,0.000582524271844
83.67375,0.000382296486855,83.5044444444,83.8430555556,0.000129449838188
83.9486111111,0.00337250894226,83.8430555556,84.0541666667,0.000711974110032
84.2679861111,0.0019676039062,84.0541666667,84.4818055556,0.00084142394822
84.6445833333,0.00178932370191,84.4818055556,84.8073611111,0.000582524271845
84.8777777778,0.00597460791636,84.8073611111,84.9481944444,0.00084142394822
85.0622222222,0.00255430862198,84.9481944444,85.17625,0.000582524271845
85.9561805556,8.29880540427e-05,85.17625,86.7361111111,0.000129449838188
86.80125,0.00546504647359,86.7361111111,86.8663888889,0.000711974110032
86.9639583333,0.00298517776319,86.8663888889,87.0615277778,0.000582524271845
87.0790972222,0.0202617138033,87.0615277778,87.0966666667,0.000711974110032
87.2979861111,0.00128601426002,87.0966666667,87.4993055556,0.000517799352751
87.5409027778,0.00855795257468,87.4993055556,87.5825,0.000711974110032
87.7521527778,0.0017168132449,87.5825,87.9218055556,0.000582524271845
87.9423611111,0.0173182891629,87.9218055556,87.9629166667,0.000711974110032
87.9841666667,0.0167523320008,87.9629166667,88.0054166667,0.000711974110032
88.0989583333,0.00449758903281,88.0054166667,88.1925,0.000841423948221
88.2817361111,0.00543991537909,88.1925,88.3709722222,0.000970873786407
88.4163888889,0.00783824708293,88.3709722222,88.4618055556,0.000711974110033
88.8179861111,0.00245321198515,88.4618055556,89.1741666667,0.00174757281553
89.1914583333,0.0168440753304,89.1741666667,89.20875,0.000582524271844
89.2158333333,0.00913763563678,89.20875,89.2229166667,0.000129449838188
89.2563194444,0.0087196980401,89.2229166667,89.2897222222,0.000582524271845
89.3121527778,0.00288556914844,89.2897222222,89.3345833333,0.000129449838187
90.1148611111,0.000165902249013,89.3345833333,90.8951388889,0.000258899676376
91.0584722222,0.00178323756687,90.8951388889,91.2218055556,0.000582524271844
91.3559722222,0.00241210878611,91.2218055556,91.4901388889,0.000647249190939
91.6077777778,0.00247590009285,91.4901388889,91.7254166667,0.000582524271845
91.8510416667,0.00283372780112,91.7254166667,91.9766666667,0.000711974110032
92.4436805556,0.000138593135309,91.9766666667,92.9106944444,0.000129449838188
93.3084722222,0.000894939523783,92.9106944444,93.70625,0.000711974110032
93.7830555556,0.000842711424009,93.70625,93.8598611111,0.000129449838188
94.1552083333,0.000986168529809,93.8598611111,94.4505555556,0.000582524271844
95.5461805556,5.90757960926e-05,94.4505555556,96.6418055556,0.000129449838188
97.2364583333,0.000108844894891,96.6418055556,97.8311111111,0.000129449838188
98.0175,0.00156265825532,97.8311111111,98.2038888889,0.000582524271844
98.2476388889,0.00665742024966,98.2038888889,98.2913888889,0.000582524271845
98.2956944444,0.112746633261,98.2913888889,98.3,0.000970873786408
98.30125,0.233009708738,98.3,98.3025,0.000582524271845
98.3097916667,0.039944521498,98.3025,98.3170833333,0.000582524271844
98.4361111111,0.00244700977671,98.3170833333,98.5551388889,0.000582524271845
98.6967361111,0.00205697634001,98.5551388889,98.8383333333,0.000582524271845
99.10125,0.000246180357883,98.8383333333,99.3641666667,0.000129449838187
99.413125,0.00132204090065,99.3641666667,99.4620833333,0.000129449838188
100.309583333,0.000152743171903,99.4620833333,101.157083333,0.000258899676375
101.595555556,0.000664265878569,101.157083333,102.034027778,0.000582524271845
102.982638889,6.82312470683e-05,102.034027778,103.93125,0.000129449838188
103.931666667,0.155339805888,103.93125,103.932083333,0.000129449838187
104.107291667,0.00203179294183,103.932083333,104.2825,0.000711974110033
104.400902778,0.00300657688693,104.2825,104.519305556,0.000711974110032
104.531875,0.00514938582865,104.519305556,104.544444444,0.000129449838188
104.760138889,0.000300076894703,104.544444444,104.975833333,0.000129449838187
105.160625,0.00192642374755,104.975833333,105.345416667,0.000711974110033
105.390416667,0.00647249190938,105.345416667,105.435416667,0.000582524271844
105.441111111,0.0113663272554,105.435416667,105.446805556,0.000129449838188
105.626319444,0.000360556609267,105.446805556,105.805833333,0.000129449838188
105.881527778,0.00897835574953,105.805833333,105.957222222,0.00135922330097
106.225,0.000241711316118,105.957222222,106.492777778,0.000129449838188
106.492847222,0.932038834216,106.492777778,106.492916667,0.000129449838187
106.505,0.00535654502862,106.492916667,106.517083333,0.000129449838188
106.785347222,0.00168891323962,106.517083333,107.053611111,0.000906148867314
107.129375,0.00384433983252,107.053611111,107.205138889,0.000582524271845
107.218819444,0.018924646395,107.205138889,107.2325,0.00051779935275
107.345486111,0.00315071517655,107.2325,107.458472222,0.000711974110033
108.177152778,9.00607628704e-05,107.458472222,108.895833333,0.000129449838187
109.231597222,0.000867461170069,108.895833333,109.567361111,0.000582524271845
109.763541667,0.000329925251311,109.567361111,109.959722222,0.000129449838188
110.113680556,0.00189182442818,109.959722222,110.267638889,0.000582524271844
110.751875,0.000133663966005,110.267638889,111.236111111,0.000129449838188
111.258888889,0.0127871181623,111.236111111,111.281666667,0.000582524271845
111.427083333,0.00044509973016,111.281666667,111.5725,0.000129449838188
111.750625,0.00145347186737,111.5725,111.92875,0.00051779935275
111.935625,0.0611944689614,111.92875,111.9425,0.00084142394822
112.054375,0.00173564028855,111.9425,112.16625,0.000388349514563
112.457708333,0.00177658105304,112.16625,112.749166667,0.0010355987055
112.760972222,0.0438606510567,112.749166667,112.772777778,0.0010355987055
112.82125,0.00600884635716,112.772777778,112.869722222,0.000582524271844
113.223055556,0.00082432679978,112.869722222,113.576388889,0.000582524271845
113.721458333,0.000446165071782,113.576388889,113.866527778,0.000129449838188
114.276527778,0.000157865656326,113.866527778,114.686527778,0.000129449838187
114.742152778,0.0139631286135,114.686527778,114.797777778,0.00155339805825
115.20125,0.000721888942734,114.797777778,115.604722222,0.000582524271845
115.663472222,0.0049576533774,115.604722222,115.722222222,0.000582524271844
115.836805556,0.000564872021183,115.722222222,115.951388889,0.000129449838188
115.969236111,0.0163197461375,115.951388889,115.987083333,0.000582524271845
116.264444444,0.00128347861598,115.987083333,116.541805556,0.000711974110032
116.916041667,0.000778284423323,116.541805556,117.290277778,0.000582524271845
117.304722222,0.0246452576549,117.290277778,117.319166667,0.000711974110032
117.638888889,0.000910984960314,117.319166667,117.958611111,0.000582524271845
118.506666667,0.000531446370664,117.958611111,119.054722222,0.000582524271844
119.790694444,8.79447853324e-05,119.054722222,120.526666667,0.000129449838188
121.101180556,0.000112660320918,120.526666667,121.675694444,0.000129449838188
122.894791667,5.30924998546e-05,121.675694444,124.113888889,0.000129449838187
124.507916667,0.000164264863404,124.113888889,124.901944444,0.000129449838188
125.237986111,0.000192609802635,124.901944444,125.574027778,0.000129449838188
125.665694444,0.000706090026476,125.574027778,125.757361111,0.000129449838187
125.929305556,0.000376429254828,125.757361111,126.10125,0.000129449838188
126.568472222,0.000138531336943,126.10125,127.035694444,0.000129449838188
127.046319444,0.0060917570912,127.035694444,127.056944444,0.000129449838188
127.058194444,0.0517799352749,127.056944444,127.059444444,0.000129449838187
127.06125,0.0358476474893,127.059444444,127.063055556,0.000129449838188
127.065972222,0.0221914008335,127.063055556,127.068888889,0.000129449838188
127.499583333,0.000150280366809,127.068888889,127.930277778,0.000129449838187
128.986111111,6.13022122437e-05,127.930277778,130.041944444,0.000129449838188
132.140555556,0.000138788046237,130.041944444,134.239166667,0.000582524271845
134.533611111,0.000989192159735,134.239166667,134.828055556,0.000582524271844
134.858888889,0.00944633954354,134.828055556,134.889722222,0.000582524271845
137.426111111,2.55185312385e-05,134.889722222,139.9625,0.000129449838188
139.963819444,0.0490546755218,139.9625,139.965138889,0.000129449838187
140.519027778,0.000525849392839,139.965138889,141.072916667,0.000582524271845
141.252013889,0.000361395438137,141.072916667,141.431111111,0.000129449838188
142.101666667,9.6524320107e-05,141.431111111,142.772222222,0.000129449838188
143.375277778,0.000107328285922,142.772222222,143.978333333,0.000129449838187
144.576805556,0.000108150247732,143.978333333,145.175277778,0.000129449838188
145.361805556,0.000346998821651,145.175277778,145.548333333,0.000129449838188
146.812222222,5.1210924997e-05,145.548333333,148.076111111,0.000129449838187
148.076597222,0.266296810047,148.076111111,148.077083333,0.000258899676376
150.938888889,2.26168123015e-05,148.077083333,153.800694444,0.000129449838187
153.811527778,0.00597460791628,153.800694444,153.822361111,0.000129449838188
154.081319444,0.000249943372205,153.822361111,154.340277778,0.000129449838188
154.364375,0.00268599087885,154.340277778,154.388472222,0.000129449838188
154.419583333,0.00208044382801,154.388472222,154.450694444,0.000129449838187
154.476666667,0.00249208244637,154.450694444,154.502638889,0.000129449838188
154.717013889,0.00135865719381,154.502638889,154.931388889,0.000582524271845
158.947083333,1.61179890524e-05,154.931388889,162.962777778,0.000129449838187
164.434375,4.39827679181e-05,162.962777778,165.905972222,0.000129449838188
166.414722222,0.000127223428195,165.905972222,166.923472222,0.000129449838188
167.741388889,7.91338796863e-05,166.923472222,168.559305556,0.000129449838187
169.015555556,0.00014186283637,168.559305556,169.471805556,0.000129449838188
170.183263889,9.09749960911e-05,169.471805556,170.894722222,0.000129449838188
171.563333333,9.68050306343e-05,170.894722222,172.231944444,0.000129449838187
177.819444444,1.15838781376e-05,172.231944444,183.406944444,0.000129449838188
184.719930556,4.92959663063e-05,183.406944444,186.032916667,0.000129449838188
198.363888889,5.24897128366e-06,186.032916667,210.694861111,0.000129449838188
210.879097222,0.00035131505275,210.694861111,211.063333333,0.000129449838187
213.002083333,3.33848712284e-05,211.063333333,214.940833333,0.000129449838188
215.014444444,0.000879281919763,214.940833333,215.088055556,0.000129449838188
219.320763889,1.52916085864e-05,215.088055556,223.553472222,0.000129449838187
223.563125,0.00670531535923,223.553472222,223.572777778,0.000129449838188
230.354444444,9.54410210282e-06,223.572777778,237.136111111,0.000129449838188
237.136736111,0.10355987055,237.136111111,237.137361111,0.000129449838187
238.830625,3.82249450418e-05,237.137361111,240.523888889,0.000129449838188
240.547916667,0.00269375385828,240.523888889,240.571944444,0.000129449838188
240.654375,0.000785205421186,240.571944444,240.736805556,0.000129449838188
250.665,6.51930413488e-06,240.736805556,260.593194444,0.000129449838187
262.187361111,4.06010992748e-05,260.593194444,263.781527778,0.000129449838188
267.287569444,1.84609668816e-05,263.781527778,270.793611111,0.000129449838188
271.834444444,6.21856708665e-05,270.793611111,272.875277778,0.000129449838187
272.996527778,0.000533813765724,272.875277778,273.117777778,0.000129449838188
279.925,9.50827180031e-06,273.117777778,286.732222222,0.000129449838188
286.919722222,0.000345199568499,286.732222222,287.107222222,0.000129449838187
295.163680556,8.03391718991e-06,287.107222222,303.220138889,0.000129449838188
306.009444444,2.32046714872e-05,303.220138889,308.79875,0.000129449838188
312.220416667,1.89161965204e-05,308.79875,315.642083333,0.000129449838188
315.783888889,0.000456434297232,315.642083333,315.925694444,0.000129449838187
326.597708333,6.06492080762e-06,315.925694444,337.269722222,0.000129449838188
353.591041667,3.9656670721e-06,337.269722222,369.912361111,0.000129449838188
369.946875,0.00187532964777,369.912361111,369.981388889,0.000129449838187
371.880347222,6.81688670655e-05,369.981388889,373.779305556,0.000258899676376
377.087361111,1.95658500914e-05,373.779305556,380.395416667,0.000129449838188
387.542986111,9.05551454891e-06,380.395416667,394.690555556,0.000129449838187
394.692083333,0.0423654015962,394.690555556,394.693611111,0.000129449838188
434.497361111,1.62610103556e-06,394.693611111,474.301111111,0.000129449838188
477.538055556,1.99956842647e-05,474.301111111,480.775,0.000129449838187
482.326805556,4.17094260697e-05,480.775,483.878611111,0.000129449838188
489.087708333,1.24253620796e-05,483.878611111,494.296805556,0.000129449838188
494.297083333,0.233009708959,494.296805556,494.297361111,0.000129449838187
494.719097222,0.00015347255639,494.297361111,495.140833333,0.000129449838188
545.712638889,1.2798617408e-06,495.140833333,596.284444444,0.000129449838188
596.288125,0.0175856383932,596.284444444,596.291805556,0.000129449838188
623.835833333,2.34987125397e-06,596.291805556,651.379861111,0.000129449838187
651.787361111,0.000158834157286,651.379861111,652.194861111,0.000129449838188


==> Figures/cdf_deltas_quantiles.csv <==
days,ymin,ymax
9.37847222222222,-0.0499320388349515,1.04999676375405
28.1883333333333,-0.0499320388349515,1.04999676375405
64.8956944444444,-0.0499320388349515,1.04999676375405
134.889722222222,-0.0499320388349515,1.04999676375405


==> Figures/figure_ch4_01_dataset_inventory.csv <==
label,color,rows,start,end
Shield events,deposit,36759,2022-05-13,2026-04-29
Unshield events (V2),withdraw,50625,2022-05-15,2026-04-29
Internal transfers,blue,17767,2022-05-11,2026-04-29
RelayAdapt swaps,orange,3133,2022-12-02,2025-12-24
External ETH transfers,sky,8109,2019-06-12,2026-02-09
External ERC-20 transfers,teal,2155,2019-06-03,2026-02-09


==> Figures/figure_ch4_02_weekly_boundary_counts.csv <==
week_start,shields,unshields
2022-05-15,8,2
2022-05-22,2,2
2022-05-29,4,6
2022-06-05,1,0
2022-06-12,6,2
2022-06-19,7,1
2022-06-26,4,0
2022-07-03,8,1
2022-07-10,5,0
2022-07-17,1,0
2022-07-24,7,0
2022-07-31,6,0
2022-08-07,9,2
2022-08-14,28,1
2022-08-21,30,1
2022-08-28,13,1
2022-09-04,26,0
2022-09-11,25,1
2022-09-18,35,0
2022-09-25,35,11
2022-10-02,15,0
2022-10-09,23,2
2022-10-16,13,0
2022-10-23,17,1
2022-10-30,19,0
2022-11-06,30,1
2022-11-13,20,1
2022-11-20,33,3
2022-11-27,22,0
2022-12-04,39,11
2022-12-11,29,5
2022-12-18,35,8
2022-12-25,29,4
2023-01-01,21,1
2023-01-08,23,1
2023-01-15,101,1
2023-01-22,38,22
2023-01-29,68,93
2023-02-05,52,75
2023-02-12,62,81
2023-02-19,41,72
2023-02-26,64,73
2023-03-05,46,61
2023-03-12,24,40
2023-03-19,54,72
2023-03-26,82,101
2023-04-02,68,82
2023-04-09,72,75
2023-04-16,86,84
2023-04-23,66,87
2023-04-30,79,94
2023-05-07,67,74
2023-05-14,60,73
2023-05-21,63,66
2023-05-28,78,98
2023-06-04,66,98
2023-06-11,41,71
2023-06-18,78,99
2023-06-25,108,89
2023-07-02,101,129
2023-07-09,80,103
2023-07-16,63,111
2023-07-23,70,178
2023-07-30,53,138
2023-08-06,73,165
2023-08-13,93,117
2023-08-20,91,152
2023-08-27,79,135
2023-09-03,78,101
2023-09-10,101,148
2023-09-17,78,123
2023-09-24,82,121
2023-10-01,115,170
2023-10-08,117,162
2023-10-15,86,115
2023-10-22,95,139
2023-10-29,116,162
2023-11-05,118,170
2023-11-12,120,148
2023-11-19,110,132
2023-11-26,101,133
2023-12-03,104,191
2023-12-10,68,118
2023-12-17,76,120
2023-12-24,117,123
2023-12-31,90,160
2024-01-07,105,121
2024-01-14,93,148
2024-01-21,84,123
2024-01-28,117,155
2024-02-04,98,156
2024-02-11,63,136
2024-02-18,98,114
2024-02-25,109,192
2024-03-03,83,114
2024-03-10,99,134
2024-03-17,127,177
2024-03-24,97,123
2024-03-31,143,100
2024-04-07,83,137
2024-04-14,99,176
2024-04-21,132,139
2024-04-28,206,258
2024-05-05,203,216
2024-05-12,177,221
2024-05-19,188,255
2024-05-26,233,374
2024-06-02,261,277
2024-06-09,242,247
2024-06-16,174,227
2024-06-23,197,302
2024-06-30,173,212
2024-07-07,142,233
2024-07-14,136,188
2024-07-21,176,257
2024-07-28,131,197
2024-08-04,190,268
2024-08-11,142,237
2024-08-18,203,347
2024-08-25,276,328
2024-09-01,245,291
2024-09-08,240,364
2024-09-15,221,319
2024-09-22,192,275
2024-09-29,184,290
2024-10-06,201,312
2024-10-13,201,250
2024-10-20,191,316
2024-10-27,211,236
2024-11-03,172,256
2024-11-10,179,226
2024-11-17,162,235
2024-11-24,175,243
2024-12-01,172,241
2024-12-08,184,224
2024-12-15,149,305
2024-12-22,185,214
2024-12-29,156,180
2025-01-05,205,299
2025-01-12,218,335
2025-01-19,181,262
2025-01-26,191,345
2025-02-02,216,312
2025-02-09,189,326
2025-02-16,228,295
2025-02-23,283,330
2025-03-02,190,290
2025-03-09,240,286
2025-03-16,243,308
2025-03-23,261,270
2025-03-30,256,342
2025-04-06,248,313
2025-04-13,257,380
2025-04-20,259,405
2025-04-27,282,436
2025-05-04,229,380
2025-05-11,245,410
2025-05-18,222,414
2025-05-25,324,445
2025-06-01,276,459
2025-06-08,252,372
2025-06-15,313,627
2025-06-22,263,445
2025-06-29,265,389
2025-07-06,285,679
2025-07-13,269,594
2025-07-20,112,160
2025-07-27,92,96
2025-08-03,387,541
2025-08-10,302,421
2025-08-17,344,563
2025-08-24,348,665
2025-08-31,375,459
2025-09-07,383,551
2025-09-14,343,514
2025-09-21,378,569
2025-09-28,351,514
2025-10-05,352,524
2025-10-12,344,521
2025-10-19,395,600
2025-10-26,302,520
2025-11-02,368,533
2025-11-09,260,407
2025-11-16,283,407
2025-11-23,313,362
2025-11-30,308,362
2025-12-07,433,496
2025-12-14,411,540
2025-12-21,564,595
2025-12-28,398,494
2026-01-04,390,463
2026-01-11,578,542
2026-01-18,698,466
2026-01-25,325,449
2026-02-01,344,550
2026-02-08,331,448
2026-02-15,425,529
2026-02-22,344,442
2026-03-01,392,496
2026-03-08,368,513
2026-03-15,405,443
2026-03-22,298,431
2026-03-29,317,469
2026-04-05,310,408
2026-04-12,314,517
2026-04-19,281,436
2026-04-26,289,363
2026-05-03,135,189


==> Figures/figure_ch4_03_cumulative_pool_flow.csv <==
date,cum_shield,cum_unshield,retained
2022-05-13,2.89275,0.0,2.89275
2022-05-14,4.5885,0.0,4.5885
2022-05-15,9.67575,0.49875,9.177
2022-05-16,14.741384,5.985,8.756384
2022-05-17,14.741384,9.07725,5.664134
2022-05-20,14.910959,9.07725,5.833709
2022-05-23,16.206961,10.042331,6.16463
2022-05-24,16.316686,11.797931,4.518755
2022-05-25,16.795486,11.797931,4.997555
2022-05-26,16.795486,13.543556,3.25193
2022-05-28,16.795486,13.992431,2.803055
2022-06-05,17.593486,13.992431,3.601055
2022-06-06,17.753086,14.788436,2.96465
2022-06-09,18.152086,15.037811,3.114275
2022-06-11,21.344086,15.037811,6.306275
2022-06-12,21.463786,15.037811,6.425975
2022-06-13,21.613411,15.037811,6.5756
2022-06-15,21.763036,15.037811,6.725225
2022-06-16,21.840969,15.037811,6.803157
2022-06-17,22.339719,15.037811,7.301907
2022-06-19,27.187569,16.374461,10.813107
2022-06-20,28.085319,16.374461,11.710857
2022-06-22,29.182569,16.374461,12.808107
2022-06-26,29.252394,16.374461,12.877932
2022-06-28,32.883294,16.374461,16.508832
2022-07-02,35.277294,16.384436,18.892857
2022-07-03,35.327169,16.384436,18.942732
2022-07-04,36.100231,16.384436,19.715795
2022-07-05,36.199981,16.384436,19.815545
2022-07-08,36.648156,16.384436,20.26372
2022-07-13,36.767856,16.384436,20.38342
2022-07-19,36.917481,16.384436,20.533045
2022-07-20,48.249081,16.384436,31.864645
2022-07-21,81.166581,16.384436,64.782145
2022-07-23,81.665331,16.384436,65.280895
2022-07-24,81.765181,16.384436,65.380745
2022-07-28,81.835006,16.384436,65.45057
2022-07-30,82.882381,16.384436,66.497945
2022-07-31,83.267087,16.384436,66.882651
2022-08-01,83.366837,16.384436,66.982401
2022-08-02,83.513381,16.384436,67.128945
2022-08-03,145.591181,16.384436,129.206745
2022-08-05,145.856774,16.384436,129.472337
2022-08-06,146.381808,16.384436,129.997371
2022-08-07,161.819271,31.745377,130.073894
2022-08-08,174.154704,31.745377,142.409327
2022-08-09,176.914582,31.745377,145.169205
2022-08-10,273.5352,37.804808,235.730392
2022-08-11,273.53581,37.804808,235.731002
2022-08-12,281.53709,37.804808,243.732281
2022-08-13,289.607345,37.804808,251.802537
2022-08-14,305.300227,37.804808,267.495418
2022-08-15,408.619378,37.804808,370.81457
2022-08-16,408.823559,37.804808,371.018751
2022-08-17,437.238295,37.804808,399.433487
2022-08-18,439.618232,37.804808,401.813424
2022-08-19,440.316482,37.804808,402.511674
2022-08-20,482.439385,37.804808,444.634576
2022-08-21,3475.834631,42.792308,3433.042323
2022-08-25,3482.450575,42.792308,3439.658267
2022-08-26,3493.772126,48.777308,3444.994818
2022-08-27,3499.776073,48.777308,3450.998765
2022-08-28,3504.923511,48.777308,3456.146203
2022-08-29,3608.391653,48.777308,3559.614345
2022-08-30,3608.455759,48.777308,3559.67845
2022-08-31,3615.465104,48.777308,3566.687796
2022-09-01,3620.021939,48.777308,3571.244631
2022-09-02,3640.881751,48.777308,3592.104443
2022-09-03,3643.37144,48.777308,3594.594132
2022-09-04,3643.506872,48.777308,3594.729564
2022-09-05,3644.737887,49.771846,3594.966041
2022-09-06,3663.087961,49.771846,3613.316116
2022-09-07,3668.842815,49.771846,3619.070969
2022-09-08,3675.670517,49.771846,3625.898672
2022-09-09,3675.829022,49.771846,3626.057177
2022-09-10,3676.400894,49.771846,3626.629048
2022-09-11,3678.491421,49.771846,3628.719576
2022-09-12,4146.125391,49.771846,4096.353545
2022-09-13,4606.748287,49.771846,4556.976441
2022-09-14,4691.646871,49.771846,4641.875026
2022-09-15,4691.846371,49.771846,4642.074526
2022-09-16,4702.896257,49.771846,4653.124412
2022-09-17,4710.836957,49.771846,4661.065111
2022-09-18,4720.293023,49.771846,4670.521177
2022-09-19,4728.707786,49.771846,4678.93594
2022-09-20,4745.966623,49.771846,4696.194778
2022-09-21,4750.301522,49.771846,4700.529676
2022-09-23,4751.283499,49.771846,4701.511653
2022-09-24,4841.857497,89.771596,4752.085902
2022-09-25,4847.044189,92.737163,4754.307026
2022-09-26,4852.330939,92.737163,4759.593776
2022-09-27,4852.680064,92.737163,4759.942901
2022-09-28,4858.423665,92.737163,4765.686502
2022-09-29,4859.082015,92.737163,4766.344852
2022-09-30,4861.698317,92.737163,4768.961154
2022-10-01,4868.471414,92.737163,4775.734251
2022-10-02,4877.199539,92.737163,4784.462376
2022-10-03,4877.239985,92.737163,4784.502822
2022-10-04,4878.962344,93.375563,4785.586781
2022-10-05,4881.534224,93.435263,4788.098961
2022-10-06,4881.704393,93.435263,4788.26913
2022-10-07,4883.934898,93.435263,4790.499635
2022-10-08,4898.382814,93.435263,4804.947551
2022-10-10,4899.62207,93.435263,4806.186807
2022-10-11,4902.463356,93.435263,4809.028093
2022-10-12,4902.513231,93.435263,4809.077968
2022-10-13,4903.510731,93.435263,4810.075468
2022-10-14,4904.928098,93.435263,4811.492834
2022-10-15,4904.954855,93.435263,4811.519592
2022-10-16,4910.204462,93.435263,4816.769199
2022-10-17,4911.610027,93.435263,4818.174764
2022-10-18,4924.951113,93.435263,4831.51585
2022-10-19,4924.983608,93.435263,4831.548344
2022-10-20,4925.160977,93.435263,4831.725713
2022-10-21,4926.016915,93.435263,4832.581652
2022-10-22,4928.081921,94.382888,4833.699032
2022-10-23,4930.018915,94.382888,4835.636027
2022-10-24,5186.264187,94.382888,5091.881299
2022-10-25,5216.228451,94.382888,5121.845562
2022-10-26,5216.979518,94.382888,5122.596629
2022-10-27,5217.21393,94.382888,5122.831042
2022-10-28,5219.130548,94.382888,5124.74766
2022-10-29,5219.270198,94.382888,5124.88731
2022-10-31,5219.276221,94.382888,5124.893333
2022-11-01,5220.943384,94.385881,5126.557503
2022-11-02,5226.983471,94.385881,5132.597591
2022-11-03,5252.331383,94.385881,5157.945502
2022-11-04,5691.350209,94.385881,5596.964328
2022-11-05,5694.720614,94.385881,5600.334733
2022-11-06,5704.791662,94.385881,5610.405781
2022-11-07,5740.520117,94.385881,5646.134236
2022-11-08,5741.270552,94.385881,5646.884671
2022-11-09,5742.253157,94.385881,5647.867276
2022-11-10,5742.303956,94.436553,5647.867403
2022-11-11,5742.818328,94.436553,5648.381775
2022-11-12,5743.598125,94.436553,5649.161572
2022-11-13,5745.02684,94.436553,5650.590287
2022-11-14,5749.554331,94.436553,5655.117778
2022-11-15,5795.691602,94.436553,5701.255049
2022-11-16,5800.163053,133.339053,5666.824
2022-11-17,5827.668526,134.335481,5693.333045
2022-11-18,5849.027573,134.335481,5714.692092
2022-11-20,5849.824366,134.335481,5715.488884
2022-11-21,5849.890647,134.335481,5715.555166
2022-11-22,5878.326194,134.335481,5743.990713
2022-11-23,5887.489058,134.335481,5753.153577
2022-11-24,5902.849914,134.335481,5768.514433
2022-11-25,5902.904928,134.335481,5768.569447
2022-11-26,5904.004013,134.335481,5769.668531
2022-11-27,5904.868783,134.335481,5770.533302
2022-11-28,5915.345634,134.335481,5781.010153
2022-11-29,5922.822345,134.335481,5788.486863
2022-11-30,5924.070994,135.536782,5788.534212
2022-12-01,5926.431324,135.536782,5790.894542
2022-12-02,6190.109268,338.534256,5851.575012
2022-12-03,6279.682916,426.604058,5853.078858
2022-12-04,6298.812444,428.021154,5870.79129
2022-12-05,6436.738724,517.714258,5919.024466
2022-12-06,6436.764916,517.714258,5919.050658
2022-12-07,6437.433241,517.714258,5919.718983
2022-12-08,6446.628478,517.734208,5928.89427
2022-12-09,6556.709534,627.298322,5929.411212
2022-12-10,6561.35602,628.234172,5933.121848
2022-12-11,6572.964772,628.234172,5944.7306
2022-12-12,6607.74704,636.542149,5971.204891
2022-12-13,6615.80324,636.542149,5979.261091
2022-12-14,6625.233711,636.542149,5988.691562
2022-12-15,6625.414237,636.542149,5988.872087
2022-12-16,6626.886234,637.855336,5989.030898
2022-12-17,6712.374531,637.855336,6074.519195
2022-12-18,6713.50864,638.396818,6075.111822
2022-12-19,6714.712727,638.450635,6076.262092
2022-12-20,6714.913195,638.450635,6076.46256
2022-12-21,6735.935654,638.450635,6097.485019
2022-12-22,6741.481728,638.51195,6102.969778
2022-12-23,6744.98817,638.51195,6106.47622
2022-12-24,6834.943208,677.624385,6157.318822
2022-12-25,6835.222508,677.624385,6157.598122
2022-12-26,6847.248797,677.624385,6169.624411
2022-12-27,6848.457179,677.624385,6170.832794
2022-12-28,6855.670617,677.840304,6177.830313
2022-12-29,6857.279969,677.840304,6179.439665
2022-12-30,6895.677449,677.840304,6217.837145
2022-12-31,6930.550595,677.840304,6252.710291
2023-01-02,6932.863765,677.840304,6255.02346
2023-01-03,6948.941312,677.840304,6271.101008
2023-01-04,6949.627347,677.840304,6271.787042
2023-01-05,6950.176604,677.840304,6272.336299
2023-01-06,6967.911827,677.840304,6290.071523
2023-01-07,6967.980073,680.395622,6287.584451
2023-01-08,6973.285405,680.395622,6292.889783
2023-01-09,6977.913272,680.395622,6297.51765
2023-01-10,6981.35888,680.405134,6300.953745
2023-01-11,7379.276389,680.405134,6698.871255
2023-01-12,7379.426014,680.405134,6699.02088
2023-01-13,17121.959397,680.405134,16441.554262
2023-01-14,48917.086904,680.405134,48236.68177
2023-01-15,48917.115286,680.405134,48236.710152
2023-01-16,48922.224979,680.405134,48241.819845
2023-01-17,48930.287558,685.083866,48245.203692
2023-01-18,48942.948965,686.697996,48256.250969
2023-01-19,48944.126672,695.777805,48248.348867
2023-01-20,48965.894317,717.750302,48248.144016
2023-01-21,48976.112429,718.262523,48257.849906
2023-01-22,48992.549758,723.624039,48268.92572
2023-01-23,49004.202893,745.629537,48258.573356
2023-01-24,49348.956353,1091.358954,48257.597399
2023-01-25,49510.580132,1253.001026,48257.579106
2023-01-26,49613.823936,1351.626927,48262.197009
2023-01-27,49936.297092,1671.290731,48265.006361
2023-01-28,49942.403864,1672.288231,48270.115632
2023-01-29,50009.631257,1686.996293,48322.634965
2023-01-30,50033.764579,1692.131886,48341.632693
2023-01-31,50044.722909,1723.256165,48321.466743
2023-02-01,50265.686655,1731.851108,48533.835547
2023-02-02,50276.929982,1738.984126,48537.945856
2023-02-03,50323.715602,1777.172965,48546.542637
2023-02-04,50446.841195,2069.269629,48377.571567
2023-02-05,50455.165478,2102.694513,48352.470965
2023-02-06,50530.606971,2131.496565,48399.110405
2023-02-07,50535.395,2148.914416,48386.480585
2023-02-08,50623.323834,2221.192892,48402.130942
2023-02-09,50661.85351,2248.812351,48413.041159
2023-02-10,50689.270975,2262.029712,48427.241263
2023-02-11,50950.081992,2451.446753,48498.635239
2023-02-12,51052.081473,2549.894213,48502.18726
2023-02-13,51052.488892,2559.701488,48492.787404
2023-02-14,51060.888631,2564.914143,48495.974488
2023-02-15,51106.209538,2603.679881,48502.529657
2023-02-16,51568.183961,3052.655757,48515.528204
2023-02-17,51774.099912,3241.515107,48532.584805
2023-02-18,51774.099912,3286.366494,48487.733418
2023-02-19,51790.39757,3332.967747,48457.429823
2023-02-20,51814.99895,3406.065703,48408.933247
2023-02-21,51871.001491,3430.185772,48440.815719
2023-02-22,51913.357463,3460.436541,48452.920921
2023-02-23,51942.837378,3486.814405,48456.022974
2023-02-24,52798.60877,4390.831856,48407.776914
2023-02-25,52888.933714,4398.720476,48490.213238
2023-02-26,52894.359551,4404.835837,48489.523714
2023-02-27,52923.12647,4407.533248,48515.593221
2023-02-28,52966.135056,4453.172975,48512.962081
2023-03-01,52967.426831,4464.107391,48503.31944
2023-03-02,53585.761336,5083.23154,48502.529796
2023-03-03,53618.293081,5109.256936,48509.036145
2023-03-04,53624.603362,5116.862925,48507.740437
2023-03-05,53871.632362,5403.334876,48468.297486
2023-03-06,53972.278945,5431.763626,48540.51532
2023-03-07,53972.767021,5468.078974,48504.688047
2023-03-08,54048.982607,5546.328987,48502.65362
2023-03-09,54059.084586,5560.172573,48498.912013
2023-03-10,54060.092063,5567.807085,48492.284978
2023-03-11,54064.840909,5570.400585,48494.440325
2023-03-12,54083.186457,5597.762687,48485.42377
2023-03-13,54112.240391,5616.214654,48496.025737
2023-03-14,54227.096368,5769.132923,48457.963445
2023-03-15,54297.119382,5839.754561,48457.36482
2023-03-16,54403.042807,5900.473712,48502.569095
2023-03-17,54404.820311,5914.192316,48490.627994
2023-03-18,55054.046599,6588.82818,48465.218419
2023-03-19,55488.0301,7064.321439,48423.708661
2023-03-20,55513.604782,7082.503439,48431.101343
2023-03-21,55555.705896,7105.814504,48449.891392
2023-03-22,55571.076088,7118.937589,48452.1385
2023-03-23,55629.870515,7141.623772,48488.246743
2023-03-24,55677.792343,7160.912788,48516.879555
2023-03-25,56370.71971,7443.93555,48926.784161
2023-03-26,56904.572004,8042.154829,48862.417175
2023-03-27,58438.557914,9488.239856,48950.318058
2023-03-28,58446.032512,9522.919192,48923.11332
2023-03-29,58583.663581,9641.022334,48942.641247
2023-03-30,58609.595095,9828.007415,48781.58768
2023-03-31,58682.169641,9918.291069,48763.878571
2023-04-01,58800.825851,10038.136496,48762.689356
2023-04-02,58808.66667,10041.930642,48766.736028
2023-04-03,58885.2355,10083.921616,48801.313884
2023-04-04,58945.14095,10140.988018,48804.152933
2023-04-05,58963.082275,10185.718848,48777.363427
2023-04-06,59025.036993,10188.189292,48836.847701
2023-04-07,59088.590254,10219.697017,48868.893238
2023-04-08,59271.391106,10235.587698,49035.803408
2023-04-09,59338.453092,10311.996221,49026.456871
2023-04-10,59357.811154,10389.03676,48968.774394
2023-04-11,59403.161315,10398.117392,49005.043923
2023-04-12,59416.790426,10449.87748,48966.912947
2023-04-13,59492.493906,10460.387437,49032.10647
2023-04-14,63613.813379,14474.400074,49139.413305
2023-04-15,71280.971695,21982.571408,49298.400287
2023-04-16,71335.370493,22043.023079,49292.347414
2023-04-17,72251.258319,22123.448553,50127.809766
2023-04-18,72927.617534,22237.424694,50690.19284
2023-04-19,72938.136385,22258.281426,50679.854959
2023-04-20,72999.310832,22349.775586,50649.535245
2023-04-21,73012.274866,22474.535731,50537.739135
2023-04-22,73019.420169,22514.200157,50505.220013
2023-04-23,73035.316999,22536.700417,50498.616583
2023-04-24,74409.138328,23697.935013,50711.203315
2023-04-25,74438.117794,23754.306996,50683.810798
2023-04-26,74499.012099,23803.398542,50695.613557
2023-04-27,74502.201143,23861.443699,50640.757444
2023-04-28,74689.659104,24039.624997,50650.034107
2023-04-29,74717.977421,24109.592361,50608.38506
2023-04-30,74843.364064,24157.620446,50685.743618
2023-05-01,74914.913307,24191.435696,50723.477611
2023-05-02,76139.027796,24216.322446,51922.705349
2023-05-03,76184.803715,24452.884163,51731.919553
2023-05-04,76657.372838,24848.097073,51809.275765
2023-05-05,77657.802305,25828.149189,51829.653116
2023-05-06,77683.482963,25862.432849,51821.050114
2023-05-07,77914.778627,25871.851217,52042.92741
2023-05-08,77994.378305,26094.788651,51899.589654
2023-05-09,78092.046041,26186.463589,51905.582453
2023-05-10,78300.347359,26353.887505,51946.459854
2023-05-11,78328.460398,26359.697398,51968.762999
2023-05-12,78358.440175,26433.825959,51924.614216
2023-05-13,78413.665728,26499.01116,51914.654568
2023-05-14,78423.218274,26541.838572,51881.379701
2023-05-15,78626.39581,26565.217305,52061.178504
2023-05-16,78973.62176,26924.844322,52048.777439
2023-05-17,79022.801967,26962.021415,52060.780552
2023-05-18,79049.691387,27015.199116,52034.492271
2023-05-19,79096.043062,27020.892223,52075.15084
2023-05-20,79149.874881,27048.528932,52101.345949
2023-05-21,79398.291011,27058.931993,52339.359018
2023-05-22,79443.0181,27135.919915,52307.098185
2023-05-23,79449.985471,27155.312721,52294.67275
2023-05-24,79657.459548,27409.169748,52248.2898
2023-05-25,79711.324593,27505.241261,52206.083332
2023-05-26,80238.983237,28013.594492,52225.388745
2023-05-27,80499.46648,28353.212828,52146.253652
2023-05-28,81253.243168,28712.710476,52540.532693
2023-05-29,81325.717206,29336.58721,51989.129995
2023-05-30,81754.256044,29410.689239,52343.566804
2023-05-31,82471.29561,29725.134491,52746.161119
2023-06-01,82611.963508,29766.232592,52845.730915
2023-06-02,82810.195636,30283.063642,52527.131994
2023-06-03,82985.014956,30954.480092,52030.534864
2023-06-04,83002.609309,30966.200513,52036.408796
2023-06-05,83318.320978,31629.717391,51688.603587
2023-06-06,83325.013931,31977.340426,51347.673505
2023-06-07,83341.571371,32104.523882,51237.047489
2023-06-08,83504.799173,32123.431587,51381.367585
2023-06-09,83526.811435,32511.42932,51015.382116
2023-06-10,83554.308526,32562.331046,50991.977481
2023-06-11,83557.485171,32567.022179,50990.462993
2023-06-12,83733.624315,32655.877683,51077.746632
2023-06-13,83807.088568,32673.6774,51133.411168
2023-06-14,83879.874319,32699.447848,51180.426471
2023-06-15,84027.398295,32758.455482,51268.942812
2023-06-16,84131.017472,32893.339482,51237.67799
2023-06-17,84176.661047,33021.12598,51155.535067
2023-06-18,84186.011681,33065.884247,51120.127433
2023-06-19,84267.976351,33189.284075,51078.692277
2023-06-20,84913.365277,33219.508325,51693.856952
2023-06-21,84938.217651,33243.54409,51694.673561
2023-06-22,84985.128481,33284.469254,51700.659227
2023-06-23,85064.891406,33363.345075,51701.546332
2023-06-24,85135.048231,33405.274221,51729.77401
2023-06-25,85499.489163,33423.618015,52075.871148
2023-06-26,85560.634212,33434.110155,52126.524056
2023-06-27,85614.577608,33466.546814,52148.030794
2023-06-28,85751.555,33536.151116,52215.403884
2023-06-29,85925.394112,33723.791019,52201.603094
2023-06-30,86066.332263,33832.496349,52233.835914
2023-07-01,86255.192883,33998.521432,52256.671452
2023-07-02,86350.347487,34067.190358,52283.157128
2023-07-03,87588.404626,35285.264398,52303.140228
2023-07-04,87709.053172,35770.582302,51938.47087
2023-07-05,87721.204811,35980.537006,51740.667805
2023-07-06,87811.035245,36101.765879,51709.269367
2023-07-07,87811.63224,36125.883897,51685.748342
2023-07-08,87915.113011,36596.986995,51318.126015
2023-07-09,88092.017197,36777.771288,51314.245909
2023-07-10,88203.794177,36875.681356,51328.112821
2023-07-11,88335.925686,37040.110718,51295.814968
2023-07-12,88365.101967,37107.944864,51257.157103
2023-07-13,88521.183264,37187.803744,51333.37952
2023-07-14,89342.838853,37521.580688,51821.258165
2023-07-15,89865.67597,37543.545089,52322.130881
2023-07-16,89885.402927,37756.435567,52128.96736
2023-07-17,89902.663534,37871.79277,52030.870764
2023-07-18,89905.756218,37918.262532,51987.493686
2023-07-19,89958.848669,37924.96576,52033.882908
2023-07-20,90206.267016,38003.047129,52203.219886
2023-07-21,90327.93013,38126.833136,52201.096994
2023-07-22,90382.477668,38341.025426,52041.452242
2023-07-23,90595.599847,38613.701429,51981.898418
2023-07-24,90656.177774,38854.619482,51801.558293
2023-07-25,90677.461825,38950.105741,51727.356084
2023-07-26,91079.81691,38962.088749,52117.72816
2023-07-27,91100.746446,39003.226603,52097.519843
2023-07-28,91108.431355,39022.234068,52086.197287
2023-07-29,91136.810617,39356.527949,51780.282668
2023-07-30,91199.909519,39416.484834,51783.424685
2023-07-31,91226.790561,39450.535801,51776.25476
2023-08-01,91350.099999,39673.716186,51676.383814
2023-08-02,91423.069076,39752.314224,51670.754852
2023-08-03,91527.282757,39753.592956,51773.689801
2023-08-04,91590.332341,39789.469976,51800.862366
2023-08-05,91856.957007,40208.021792,51648.935214
2023-08-06,92165.265432,40548.309973,51616.955459
2023-08-07,93335.483978,41048.658631,52286.825347
2023-08-08,93457.421957,41082.08653,52375.335427
2023-08-09,93673.768055,41341.111233,52332.656822
2023-08-10,93746.884092,41456.482055,52290.402037
2023-08-11,93761.774255,41512.663496,52249.110759
2023-08-12,93874.102854,41621.141088,52252.961766
2023-08-13,94375.376261,41692.967606,52682.408655
2023-08-14,95289.947278,41954.454272,53335.493006
2023-08-15,95471.649019,42213.177968,53258.471051
2023-08-16,96027.654826,42615.721098,53411.933728
2023-08-17,96454.582201,43071.408778,53383.173423
2023-08-18,96642.45653,43302.3608,53340.095731
2023-08-19,96821.883818,43427.784501,53394.099317
2023-08-20,97041.116371,43552.593097,53488.523274
2023-08-21,97236.6644,43721.002889,53515.661511
2023-08-22,97549.618313,44171.73768,53377.880633
2023-08-23,97574.806449,44398.07281,53176.73364
2023-08-24,97719.713652,44718.573999,53001.139653
2023-08-25,97730.453118,44865.369008,52865.084111
2023-08-26,98287.515183,44908.966001,53378.549182
2023-08-27,98328.730275,44954.559648,53374.170626
2023-08-28,98345.136888,44971.968419,53373.168469
2023-08-29,98387.850235,45006.76588,53381.084355
2023-08-30,98472.565428,45485.153319,52987.412109
2023-08-31,98689.70418,45505.114697,53184.589483
2023-09-01,99038.318589,45535.688366,53502.630224
2023-09-02,99155.632808,45603.364248,53552.26856
2023-09-03,99382.504427,45878.247358,53504.257069
2023-09-04,99821.59353,46110.774915,53710.818615
2023-09-05,99856.972276,46178.524611,53678.447665
2023-09-06,100544.011172,46210.290152,54333.721019
2023-09-07,100624.839036,46318.90159,54305.937446
2023-09-08,100777.689481,46429.342493,54348.346988
2023-09-09,100954.278301,46630.190895,54324.087406
2023-09-10,100995.717936,46645.581285,54350.136651
2023-09-11,101055.515759,46703.158467,54352.357292
2023-09-12,101376.788114,47296.620437,54080.167677
2023-09-13,101634.45966,47421.301431,54213.158229
2023-09-14,101716.171271,47530.255064,54185.916206
2023-09-15,101792.085084,47532.494911,54259.590172
2023-09-16,101949.763647,47632.238958,54317.524689
2023-09-17,101954.811921,47988.211164,53966.600757
2023-09-18,102157.563877,48013.640795,54143.923082
2023-09-19,102190.038393,48182.988825,54007.049568
2023-09-20,102287.031862,48243.567382,54043.46448
2023-09-21,102830.376917,48376.188121,54454.188796
2023-09-22,103007.673847,48958.873301,54048.800546
2023-09-23,103050.635241,49148.186321,53902.44892
2023-09-24,103364.484048,49459.648195,53904.835853
2023-09-25,103445.779099,49597.82497,53847.95413
2023-09-26,103486.865613,49601.459696,53885.405918
2023-09-27,103497.204387,49907.09504,53590.109347
2023-09-28,103672.532697,50076.865282,53595.667415
2023-09-29,103770.005861,50391.687862,53378.317999
2023-09-30,105215.140265,51659.470193,53555.670072
2023-10-01,106189.976889,52578.64217,53611.334719
2023-10-02,106320.148584,52751.125653,53569.022931
2023-10-03,106675.402445,52999.078825,53676.32362
2023-10-04,106825.600853,53107.905116,53717.695737
2023-10-05,107221.064313,53333.977343,53887.08697
2023-10-06,107421.310364,53455.821709,53965.488655
2023-10-07,107547.601668,53528.73993,54018.861738
2023-10-08,107627.944016,53623.970717,54003.973299
2023-10-09,107678.609467,53705.496009,53973.113458
2023-10-10,107879.033126,53764.207777,54114.825348
2023-10-11,108240.214851,53992.230098,54247.984754
2023-10-12,108349.99547,54048.401798,54301.593672
2023-10-13,108406.689974,54245.850099,54160.839875
2023-10-14,108436.368181,54261.761618,54174.606563
2023-10-15,108440.410012,54299.744227,54140.665785
2023-10-16,108470.828317,54386.057068,54084.77125
2023-10-17,108540.080835,54415.063782,54125.017053
2023-10-18,108713.525578,54536.136046,54177.389532
2023-10-19,109472.666546,54628.905616,54843.76093
2023-10-20,109619.200715,54646.823004,54972.37771
2023-10-21,109927.435159,55462.195176,54465.239983
2023-10-22,110817.229871,55954.258345,54862.971525
2023-10-23,111032.81979,56100.847774,54931.972016
2023-10-24,111262.923809,56130.596693,55132.327116
2023-10-25,112239.277125,56294.573343,55944.703781
2023-10-26,112335.483712,56414.178763,55921.304949
2023-10-27,112554.514804,56496.896903,56057.617901
2023-10-28,112631.198689,56646.759347,55984.439342
2023-10-29,112814.953259,56775.64748,56039.305779
2023-10-30,112948.052411,56901.49961,56046.5528
2023-10-31,113118.644127,56972.178292,56146.465835
2023-11-01,113546.562003,57100.65948,56445.902523
2023-11-02,113851.912559,57690.825816,56161.086743
2023-11-03,114585.227921,58033.348818,56551.879103
2023-11-04,114889.459956,58218.760332,56670.699624
2023-11-05,115045.986127,58329.343831,56716.642296
2023-11-06,115441.997577,59489.333956,55952.663621
2023-11-07,116147.692414,59972.239188,56175.453225
2023-11-08,116507.636181,60261.522335,56246.113847
2023-11-09,117322.835228,60447.043136,56875.792092
2023-11-10,117650.341693,60917.531349,56732.810344
2023-11-11,117895.429044,61311.97202,56583.457024
2023-11-12,118224.684873,61661.738724,56562.946148
2023-11-13,118494.332896,62057.54326,56436.789636
2023-11-14,118907.892495,62574.516612,56333.375883
2023-11-15,118994.223539,62728.457711,56265.765828
2023-11-16,119324.364092,62912.75698,56411.607112
2023-11-17,119391.604967,63278.689142,56112.915825
2023-11-18,119600.894427,63480.461529,56120.432899
2023-11-19,119716.580132,63793.921176,55922.658955
2023-11-20,120068.300262,63816.672374,56251.627889
2023-11-21,120367.520147,64190.430473,56177.089674
2023-11-22,120890.974567,64525.957699,56365.016868
2023-11-23,121149.877817,64898.496691,56251.381126
2023-11-24,121492.758404,65450.812708,56041.945695
2023-11-25,121553.459738,65539.924788,56013.53495
2023-11-26,121634.970565,65747.252124,55887.718441
2023-11-27,122083.146445,65899.246511,56183.899934
2023-11-28,122361.411147,66321.691791,56039.719356
2023-11-29,122455.415091,66602.930862,55852.484229
2023-11-30,122723.847431,67034.437884,55689.409547
2023-12-01,123112.107095,67481.018121,55631.088974
2023-12-02,123114.674476,67660.685483,55453.988993
2023-12-03,123355.3615,67934.948853,55420.412647
2023-12-04,123418.088645,68098.989351,55319.099295
2023-12-05,123685.878519,68387.478066,55298.400452
2023-12-06,123730.618755,68560.292403,55170.326353
2023-12-07,124003.700127,68747.985162,55255.714965
2023-12-08,124112.570317,68869.128132,55243.442186
2023-12-09,124284.340342,69024.520444,55259.819899
2023-12-10,124399.751277,69429.113003,54970.638274
2023-12-11,124832.153732,69705.110893,55127.042839
2023-12-12,125398.252018,69927.384455,55470.867564
2023-12-13,125535.916986,70347.584728,55188.332258
2023-12-14,126037.115544,70538.910352,55498.205192
2023-12-15,126298.125935,70651.811408,55646.314526
2023-12-16,126406.780985,70877.260108,55529.520877
2023-12-17,127223.624847,70977.271134,56246.353713
2023-12-18,127275.723116,71094.974996,56180.748119
2023-12-19,127887.94788,71860.125787,56027.822094
2023-12-20,128229.088462,72395.926182,55833.16228
2023-12-21,128279.913244,72584.924488,55694.988756
2023-12-22,128577.672376,72859.108892,55718.563484
2023-12-23,128638.98268,73121.003509,55517.979171
2023-12-24,128700.287345,73265.94714,55434.340205
2023-12-25,129183.810567,73445.323268,55738.487299
2023-12-26,129564.175208,73910.465186,55653.710022
2023-12-27,130149.886236,74215.206432,55934.679804
2023-12-28,130689.34559,74858.040102,55831.305487
2023-12-29,130821.658863,75420.648916,55401.009946
2023-12-30,130901.342464,75537.382854,55363.95961
2023-12-31,130983.023757,75709.155053,55273.868704
2024-01-01,131180.411217,75757.344082,55423.067135
2024-01-02,131340.176081,75988.644452,55351.531629
2024-01-03,131393.443117,76116.011266,55277.43185
2024-01-04,131823.79825,76502.268427,55321.529823
2024-01-05,132044.661361,76684.702272,55359.959089
2024-01-06,132125.974222,76790.939964,55335.034258
2024-01-07,132509.568011,76851.718712,55657.8493
2024-01-08,132635.99226,77192.439647,55443.552613
2024-01-09,132837.419353,77416.270782,55421.148571
2024-01-10,132996.798326,77586.033798,55410.764528
2024-01-11,133125.341232,77883.418363,55241.922869
2024-01-12,133260.67353,77988.806142,55271.867388
2024-01-13,133442.728327,78280.770925,55161.957402
2024-01-14,133736.31137,78554.415267,55181.896103
2024-01-15,133784.464377,78597.659926,55186.804451
2024-01-16,134058.72045,78700.102999,55358.617451
2024-01-17,134155.492418,78814.280328,55341.21209
2024-01-18,134227.841362,78862.962927,55364.878435
2024-01-19,134292.729215,79083.851702,55208.877514
2024-01-20,134458.709388,79159.595592,55299.113796
2024-01-21,134523.565455,79304.271257,55219.294198
2024-01-22,134695.207929,79522.155692,55173.052237
2024-01-23,135050.983396,79980.846508,55070.136888
2024-01-24,135662.97547,80157.331592,55505.643878
2024-01-25,135886.27368,80195.205596,55691.068084
2024-01-26,135971.195634,80392.3456,55578.850033
2024-01-27,136155.023716,80433.524758,55721.498959
2024-01-28,140837.082374,85267.078833,55570.003541
2024-01-29,140967.135063,85380.584442,55586.550621
2024-01-30,141105.874947,85478.062017,55627.812929
2024-01-31,141145.508777,85547.762702,55597.746075
2024-02-01,141331.085333,85717.095455,55613.989877
2024-02-02,141548.458731,85832.82315,55715.635581
2024-02-03,141692.616111,85941.609184,55751.006927
2024-02-04,142075.936308,86379.484497,55696.451811
2024-02-05,142216.646965,86511.501817,55705.145148
2024-02-06,142306.771587,86671.250463,55635.521125
2024-02-07,142311.477569,86785.826881,55525.650687
2024-02-08,142564.408592,86884.81135,55679.597242
2024-02-09,142747.172182,86918.516725,55828.655456
2024-02-10,142771.812491,87009.273864,55762.538627
2024-02-11,142897.170996,87395.434935,55501.736061
2024-02-12,143006.53019,87537.342206,55469.187984
2024-02-13,143401.747718,87735.131457,55666.616262
2024-02-14,143613.362411,87797.784647,55815.577764
2024-02-15,143792.68078,87950.360928,55842.319852
2024-02-16,143812.463883,88016.357055,55796.106829
2024-02-17,144096.745885,88095.561004,56001.184881
2024-02-18,144501.002046,88295.269648,56205.732398
2024-02-19,144821.62182,88488.401596,56333.220224
2024-02-20,145242.970279,88705.955382,56537.014897
2024-02-21,145356.679443,88971.391232,56385.28821
2024-02-22,145571.962166,89251.173192,56320.788974
2024-02-23,146053.795263,89523.33341,56530.461853
2024-02-24,146566.811246,89845.136816,56721.67443
2024-02-25,146898.459521,90052.287267,56846.172254
2024-02-26,147278.574305,90320.276846,56958.297459
2024-02-27,147589.585205,90561.775282,57027.809923
2024-02-28,147702.333747,90715.844686,56986.489062
2024-02-29,147951.93375,90843.3854,57108.548349
2024-03-01,148825.421416,91000.437379,57824.984037
2024-03-02,148950.366155,91076.91622,57873.449935
2024-03-03,149109.316691,91152.146945,57957.169747
2024-03-04,149272.944207,91378.875018,57894.069188
2024-03-05,149639.467748,91736.977787,57902.48996
2024-03-06,149639.467748,91909.309467,57730.158281
2024-03-07,150035.61846,92164.210555,57871.407905
2024-03-08,150155.907956,92308.527592,57847.380364
2024-03-09,150756.105559,92421.926169,58334.179391
2024-03-10,151377.410569,92540.869465,58836.541105
2024-03-11,151753.937905,92781.113585,58972.824319
2024-03-12,152527.033372,93265.322856,59261.710516
2024-03-13,153196.951463,94013.517624,59183.433839
2024-03-14,154191.975832,94424.294629,59767.681203
2024-03-15,155508.527458,95332.985417,60175.542041
2024-03-16,155621.514304,95406.668649,60214.845656
2024-03-17,155762.565067,95597.08383,60165.481237
2024-03-18,156423.093143,95865.280802,60557.812341
2024-03-19,156570.816719,96591.738539,59979.07818
2024-03-20,156706.555417,96714.311205,59992.244212
2024-03-21,157001.973919,96999.327335,60002.646583
2024-03-22,157463.70522,97472.854768,59990.850452
2024-03-23,157789.376256,97718.96415,60070.412106
2024-03-24,158091.421562,97806.390784,60285.030779
2024-03-25,158256.218954,98099.251505,60156.967449
2024-03-26,158497.626865,98306.549313,60191.077552
2024-03-27,158562.088019,98432.552187,60129.535832
2024-03-28,158618.48857,98586.167988,60032.320582
2024-03-29,159011.166856,98786.017764,60225.149093
2024-03-30,159187.980528,98808.092783,60379.887746
2024-03-31,160091.367585,98952.830669,61138.536916
2024-04-01,160117.433459,99033.824499,61083.60896
2024-04-02,160290.4526,99283.270854,61007.181746
2024-04-03,160962.11454,100262.978607,60699.135934
2024-04-04,162802.172365,101850.672857,60951.499508
2024-04-05,162864.362821,102512.594291,60351.76853
2024-04-06,165815.656461,104838.465197,60977.191264
2024-04-07,165865.642379,105652.133239,60213.509141
2024-04-08,166043.345424,106177.287136,59866.058288
2024-04-09,167208.348335,106345.350383,60862.997952
2024-04-10,167540.293839,106708.883384,60831.410455
2024-04-11,167583.426484,106774.829291,60808.597193
2024-04-12,167690.585591,106944.764297,60745.821295
2024-04-13,167779.711452,106965.534119,60814.177332
2024-04-14,168325.791931,107717.538478,60608.253453
2024-04-15,168642.318102,107997.523506,60644.794596
2024-04-16,168809.519976,108130.947491,60678.572485
2024-04-17,168869.38422,108370.892635,60498.491586
2024-04-18,168935.929244,108408.812089,60527.117155
2024-04-19,169617.023605,109012.31537,60604.708235
2024-04-20,170629.348464,109846.426588,60782.921876
2024-04-21,170723.186468,110089.147319,60634.039149
2024-04-22,171099.900066,110413.645369,60686.254697
2024-04-23,171260.990962,110522.32674,60738.664223
2024-04-24,176625.487367,110757.822817,65867.66455
2024-04-25,177114.122521,111366.279547,65747.842974
2024-04-26,178952.553427,112483.284094,66469.269333
2024-04-27,179250.744479,112815.645761,66435.098718
2024-04-28,179440.158681,113267.225178,66172.933503
2024-04-29,179690.795951,113883.937219,65806.858732
2024-04-30,180440.739016,114380.063065,66060.67595
2024-05-01,180863.191212,114772.786123,66090.405088
2024-05-02,181522.189654,115115.224274,66406.96538
2024-05-03,182471.389311,115371.348113,67100.041198
2024-05-04,183215.304365,116001.361237,67213.943128
2024-05-05,183580.304304,116169.129143,67411.17516
2024-05-06,183803.914608,116699.97997,67103.934638
2024-05-07,185176.426157,117001.767261,68174.658896
2024-05-08,185833.392901,117253.400925,68579.991976
2024-05-09,185924.184844,117874.406486,68049.778358
2024-05-10,186203.988441,118250.381381,67953.60706
2024-05-11,186294.456685,118325.738017,67968.718668
2024-05-12,186445.25423,118439.838469,68005.415761
2024-05-13,186665.435568,118835.548841,67829.886727
2024-05-14,187526.210096,119027.842995,68498.3671
2024-05-15,187836.119615,119339.478847,68496.640768
2024-05-16,188356.60083,119580.648467,68775.952363
2024-05-17,189100.125045,120526.040512,68574.084533
2024-05-18,189141.269629,120829.885586,68311.384043
2024-05-19,189834.014942,121228.643978,68605.370964
2024-05-20,190827.34498,121777.303456,69050.041524
2024-05-21,191037.461133,122300.849056,68736.612077
2024-05-22,192124.772105,123233.105764,68891.66634
2024-05-23,192836.379455,124069.477593,68766.901862
2024-05-24,193264.233842,125009.611986,68254.621856
2024-05-25,195776.782101,125224.469622,70552.312479
2024-05-26,196275.263825,126010.614651,70264.649174
2024-05-27,197926.412558,127525.550015,70400.862543
2024-05-28,198609.793869,128798.028173,69811.765696
2024-05-29,199832.939895,130170.551028,69662.388866
2024-05-30,200933.19067,131413.047466,69520.143204
2024-05-31,201651.169012,132016.382124,69634.786888
2024-06-01,202877.686188,133144.833704,69732.852485
2024-06-02,203642.801016,133714.814981,69927.986036
2024-06-03,204224.052143,133890.361041,70333.691102
2024-06-04,204611.188311,134364.809107,70246.379204
2024-06-05,205028.862744,135051.27406,69977.588683
2024-06-06,206146.602781,135984.040398,70162.562382
2024-06-07,206731.743256,136414.117466,70317.62579
2024-06-08,207262.998086,136661.313354,70601.684731
2024-06-09,207868.035443,137874.852049,69993.183395
2024-06-10,208064.245576,139455.088118,68609.157457
2024-06-11,209183.088237,140255.075541,68928.012697
2024-06-12,209310.889247,140516.678577,68794.210669
2024-06-13,210193.053418,141027.44042,69165.612998
2024-06-14,210444.809501,141404.575191,69040.23431
2024-06-15,211135.231641,141932.748385,69202.483256
2024-06-16,212053.45171,142567.579908,69485.871802
2024-06-17,212106.660951,142870.338814,69236.322137
2024-06-18,212133.371311,143272.979372,68860.391938
2024-06-19,212537.24681,143724.855313,68812.391497
2024-06-20,212717.31826,144063.478096,68653.840165
2024-06-21,212873.358838,144719.560513,68153.798325
2024-06-22,213924.193665,145821.916179,68102.277486
2024-06-23,214188.346092,146061.593225,68126.752867
2024-06-24,214379.603862,146603.220784,67776.383078
2024-06-25,214832.695494,146695.747237,68136.948257
2024-06-26,215225.351798,146949.615894,68275.735904
2024-06-27,215897.127315,147410.836191,68486.291124
2024-06-28,216467.757228,147868.131877,68599.625351
2024-06-29,216663.510944,148167.854634,68495.656309
2024-06-30,217333.942018,148806.131888,68527.81013
2024-07-01,217914.955763,149346.485721,68568.470042
2024-07-02,218953.20047,149995.274457,68957.926013
2024-07-03,219211.841549,150627.239342,68584.602208
2024-07-04,219303.609935,150781.254401,68522.355534
2024-07-05,219513.242786,151220.225727,68293.017059
2024-07-06,219780.624646,151407.564957,68373.059689
2024-07-07,219910.735922,153340.328009,66570.407913
2024-07-08,220675.603042,153687.682321,66987.920721
2024-07-09,221712.090583,154794.355038,66917.735545
2024-07-10,221983.5457,155182.462303,66801.083396
2024-07-11,222163.229874,155559.219672,66604.010201
2024-07-12,222251.699254,155907.312138,66344.387115
2024-07-13,222315.311137,156025.407536,66289.903601
2024-07-14,222554.283345,156178.01639,66376.266956
2024-07-15,222928.200114,156687.133039,66241.067075
2024-07-16,223060.046214,157409.106505,65650.939709
2024-07-17,224287.071915,157548.908103,66738.163812
2024-07-18,224465.994663,157699.605992,66766.388672
2024-07-19,224875.492816,157818.082133,67057.410683
2024-07-20,224968.251391,157988.115305,66980.136086
2024-07-21,225503.159527,158157.718696,67345.440831
2024-07-22,225906.915852,158743.204972,67163.71088
2024-07-23,226161.739695,159091.485341,67070.254354
2024-07-24,226299.341613,159242.036688,67057.304925
2024-07-25,228091.667771,159410.457112,68681.210658
2024-07-26,228879.866893,160609.131618,68270.735275
2024-07-27,229043.955606,160681.664957,68362.290649
2024-07-28,229117.915782,160790.366422,68327.54936
2024-07-29,229411.575575,161236.171902,68175.403673
2024-07-30,229471.873216,161478.520084,67993.353132
2024-07-31,230019.038628,162069.493892,67949.544736
2024-08-01,230324.241114,162244.536955,68079.704159
2024-08-02,230438.184621,162414.269158,68023.915463
2024-08-03,230831.922525,162711.512047,68120.410478
2024-08-04,230960.661509,162984.658564,67976.002945
2024-08-05,231240.764493,163233.986228,68006.778265
2024-08-06,231639.964622,163639.756169,68000.208453
2024-08-07,231820.546248,163806.530648,68014.0156
2024-08-08,232093.960978,164152.390045,67941.570933
2024-08-09,232175.206332,164276.35529,67898.851042
2024-08-10,232257.909653,164404.872347,67853.037306
2024-08-11,232339.802785,164425.502569,67914.300216
2024-08-12,232424.859716,164623.999998,67800.859719
2024-08-13,232723.892277,164916.416731,67807.475546
2024-08-14,233144.953944,165562.410362,67582.543582
2024-08-15,233907.955881,166815.464114,67092.491767
2024-08-16,234126.282784,167151.099135,66975.183649
2024-08-17,234556.655417,167391.166293,67165.489124
2024-08-18,234810.620599,167543.15069,67267.46991
2024-08-19,236465.412196,168307.061104,68158.351092
2024-08-20,237614.667276,169561.799025,68052.86825
2024-08-21,238063.270734,169829.016336,68234.254398
2024-08-22,238543.759553,169963.997006,68579.762547
2024-08-23,239482.166904,170847.56571,68634.601194
2024-08-24,240290.028078,171350.9151,68939.112978
2024-08-25,241352.95458,171800.347819,69552.606761
2024-08-26,242026.329101,172748.686404,69277.642696
2024-08-27,242278.857973,173143.120693,69135.73728
2024-08-28,242602.684046,173632.306298,68970.377749
2024-08-29,242696.134799,173814.625505,68881.509294
2024-08-30,243037.920075,173936.781109,69101.138966
2024-08-31,243116.105233,174044.705587,69071.399646
2024-09-01,243309.861175,174230.189496,69079.671679
2024-09-02,244199.32298,174534.819084,69664.503895
2024-09-03,244683.42999,175402.166298,69281.263691
2024-09-04,244993.562863,176263.097754,68730.465109
2024-09-05,245704.911674,176643.069513,69061.842161
2024-09-06,246605.765895,177918.810792,68686.955102
2024-09-07,246750.688263,178111.947826,68638.740437
2024-09-08,246946.741682,178229.121044,68717.620638
2024-09-09,247339.531628,178528.553955,68810.977673
2024-09-10,247839.574186,179218.791019,68620.783166
2024-09-11,248058.903065,179857.115447,68201.787618
2024-09-12,248248.189976,180281.979838,67966.210138
2024-09-13,248698.73255,180672.106752,68026.625798
2024-09-14,248855.05151,181043.307419,67811.744091
2024-09-15,249253.705521,181165.211195,68088.494327
2024-09-16,249923.633179,181471.782338,68451.850841
2024-09-17,250660.897429,181781.443101,68879.454328
2024-09-18,251368.179266,182001.314098,69366.865168
2024-09-19,251716.332984,182525.17074,69191.162244
2024-09-20,252429.800894,182913.781869,69516.019025
2024-09-21,252738.62269,183309.611622,69429.011068
2024-09-22,253054.5263,183668.927773,69385.598527
2024-09-23,253314.293632,184073.024546,69241.269086
2024-09-24,254181.345613,184338.042756,69843.302857
2024-09-25,254409.585149,185240.951315,69168.633834
2024-09-26,255084.709742,185783.805448,69300.904295
2024-09-27,256363.66197,185885.508304,70478.153665
2024-09-28,257526.324728,186045.764872,71480.559856
2024-09-29,258780.101469,186834.848941,71945.252528
2024-09-30,259110.626997,187208.458173,71902.168824
2024-10-01,260041.216069,188374.697849,71666.51822
2024-10-02,260467.809151,189299.803387,71168.005764
2024-10-03,260807.701539,189599.252226,71208.449314
2024-10-04,261308.591359,190050.265119,71258.32624
2024-10-05,261783.494399,190495.449999,71288.0444
2024-10-06,263272.015723,190892.821077,72379.194646
2024-10-07,263775.260296,191446.283296,72328.977
2024-10-08,264140.346082,191901.024456,72239.321626
2024-10-09,264882.63187,192540.615341,72342.016529
2024-10-10,265136.82223,192942.519885,72194.302344
2024-10-11,266941.748489,193512.555293,73429.193196
2024-10-12,267182.208277,193791.334564,73390.873713
2024-10-13,267809.410799,194521.595271,73287.815528
2024-10-14,269234.436673,196425.090034,72809.346639
2024-10-15,271042.969366,198334.492851,72708.476514
2024-10-16,272677.887636,198928.914562,73748.973075
2024-10-17,273727.680133,200476.627866,73251.052267
2024-10-18,274582.185883,201058.683666,73523.502217
2024-10-19,274692.452239,201216.055571,73476.396668
2024-10-20,274723.107972,201388.243851,73334.864121
2024-10-21,275795.084977,201732.50587,74062.579107
2024-10-22,276656.700368,202541.44924,74115.251128
2024-10-23,277593.488221,202998.017061,74595.471159
2024-10-24,278188.234261,203167.798017,75020.436245
2024-10-25,278856.203017,203633.175623,75223.027393
2024-10-26,279030.574563,203767.924736,75262.649827
2024-10-27,279292.45887,203864.511129,75427.947741
2024-10-28,279479.666411,204429.702593,75049.963818
2024-10-29,279648.996808,204587.922899,75061.07391
2024-10-30,280288.910157,206248.539539,74040.370618
2024-10-31,280523.923324,206521.222256,74002.701068
2024-11-01,280682.539409,207161.167971,73521.371438
2024-11-02,280810.638103,207395.560421,73415.077681
2024-11-03,280876.840578,207537.650777,73339.189801
2024-11-04,281046.70963,207871.220126,73175.489504
2024-11-05,282499.37422,208166.649639,74332.724581
2024-11-06,282783.554493,208859.796654,73923.75784
2024-11-07,283213.722702,209342.40988,73871.312821
2024-11-08,283513.45783,210113.094167,73400.363663
2024-11-09,283679.449303,211279.29846,72400.150843
2024-11-10,283778.799906,211497.660454,72281.139452
2024-11-11,284173.678054,211895.773382,72277.904672
2024-11-12,284738.684854,212370.936308,72367.748546
2024-11-13,285001.024057,213495.689015,71505.335042
2024-11-14,285202.082241,213622.320988,71579.761253
2024-11-15,285398.411958,213727.168933,71671.243025
2024-11-16,285699.746632,214022.667374,71677.079258
2024-11-17,285937.968006,214197.176702,71740.791304
2024-11-18,286486.422284,214699.697649,71786.724635
2024-11-19,286923.257907,215490.612483,71432.645423
2024-11-20,287215.530467,215952.183289,71263.347179
2024-11-21,288100.685233,216603.751633,71496.9336
2024-11-22,288625.633059,216887.335304,71738.297755
2024-11-23,288705.388839,217133.612059,71571.776781
2024-11-24,288855.99778,217376.548616,71479.449163
2024-11-25,288935.696996,217671.994776,71263.70222
2024-11-26,289004.262097,217955.04232,71049.219777
2024-11-27,289235.663679,218166.707056,71068.956623
2024-11-28,289648.087565,218891.747436,70756.340128
2024-11-29,289936.099906,219269.344543,70666.755363
2024-11-30,290456.448966,219331.413261,71125.035705
2024-12-01,290650.563601,219431.814687,71218.748914
2024-12-02,291064.322206,219530.505255,71533.81695
2024-12-03,291523.990575,219823.697383,71700.293192
2024-12-04,292129.460463,220110.949994,72018.510469
2024-12-05,292363.45195,220193.997392,72169.454558
2024-12-06,292398.530472,220305.6847,72092.845772
2024-12-07,292541.08562,220532.48448,72008.60114
2024-12-08,292929.020682,220862.425538,72066.595144
2024-12-09,293069.246122,221173.369275,71895.876847
2024-12-10,293416.226615,221493.844553,71922.382062
2024-12-11,293668.040415,221943.730973,71724.309442
2024-12-12,293908.183137,222186.368475,71721.814662
2024-12-13,294192.957124,222382.365434,71810.59169
2024-12-14,295482.746418,222830.185893,72652.560525
2024-12-15,295824.509363,223181.596716,72642.912646
2024-12-16,296428.417845,223553.773145,72874.6447
2024-12-17,297224.044599,224146.785606,73077.258994
2024-12-18,297785.080203,224717.589429,73067.490774
2024-12-19,298525.305464,225064.158472,73461.146992
2024-12-20,298917.705622,225529.536424,73388.169198
2024-12-21,299336.581859,225642.586272,73693.995587
2024-12-22,299829.182389,225814.74883,74014.433559
2024-12-23,300184.250641,226262.761274,73921.489367
2024-12-24,300290.402672,226485.501274,73804.901398
2024-12-25,300452.466972,226888.046019,73564.420953
2024-12-26,300611.575764,227182.189918,73429.385845
2024-12-27,301189.717238,227599.491066,73590.226172
2024-12-28,302188.839127,228028.733766,74160.105361
2024-12-29,302549.121066,228425.670112,74123.450954
2024-12-30,306923.111131,229177.74341,77745.367721
2024-12-31,313309.232814,230372.459362,82936.773452
2025-01-01,313563.821798,230465.553221,83098.268577
2025-01-02,313825.938532,231195.539138,82630.399394
2025-01-03,314422.163229,231394.477235,83027.685994
2025-01-04,314977.728635,232381.498993,82596.229642
2025-01-05,315187.620313,232676.087242,82511.533071
2025-01-06,315773.224617,232931.265949,82841.958667
2025-01-07,316205.021437,233481.029047,82723.992391
2025-01-08,316386.454535,233815.419796,82571.034739
2025-01-09,317031.437044,238766.824008,78264.613036
2025-01-10,317273.481261,239199.267777,78074.213484
2025-01-11,317637.170807,239550.00787,78087.162936
2025-01-12,318345.967372,239899.277506,78446.689866
2025-01-13,318775.18411,240397.890668,78377.293442
2025-01-14,319277.440076,240657.290123,78620.149953
2025-01-15,319713.420664,241422.506651,78290.914013
2025-01-16,320696.807085,241960.697097,78736.109988
2025-01-17,321026.992966,242248.698873,78778.294092
2025-01-18,321625.39214,242741.047749,78884.34439
2025-01-19,322561.124329,243726.705631,78834.418698
2025-01-20,323115.383864,244191.145544,78924.23832
2025-01-21,323425.551835,245107.478194,78318.073641
2025-01-22,323772.461123,245430.164047,78342.297076
2025-01-23,324188.196062,245955.317789,78232.878273
2025-01-24,324547.969125,246956.937083,77591.032042
2025-01-25,325268.864331,247521.188915,77747.675416
2025-01-26,325602.298472,247976.700677,77625.597795
2025-01-27,325890.743212,248232.935614,77657.807598
2025-01-28,326234.395144,248584.004545,77650.390599
2025-01-29,326757.960466,249162.734546,77595.22592
2025-01-30,327172.679845,249814.410816,77358.269029
2025-01-31,328860.258861,250802.163352,78058.09551
2025-02-01,330745.057182,251695.938683,79049.118499
2025-02-02,330983.514382,252489.240726,78494.273656
2025-02-03,331615.969579,253836.209708,77779.759872
2025-02-04,331922.448546,254183.814768,77738.633778
2025-02-05,332178.115045,254463.161787,77714.953258
2025-02-06,332688.482396,254938.94443,77749.537966
2025-02-07,333397.261365,255893.848577,77503.412788
2025-02-08,333523.812502,256164.150919,77359.661583
2025-02-09,333620.841122,256319.360109,77301.481013
2025-02-10,333755.614792,256495.388934,77260.225858
2025-02-11,335139.917986,257428.994727,77710.923259
2025-02-12,336003.554714,258063.492519,77940.062195
2025-02-13,337615.477944,259368.874856,78246.603087
2025-02-14,338978.523848,260309.85699,78668.666858
2025-02-15,340407.01605,261739.347511,78667.668539
2025-02-16,341513.130338,263366.188356,78146.941982
2025-02-17,343570.799933,264407.698555,79163.101378
2025-02-18,346028.152569,266796.84694,79231.305629
2025-02-19,347834.913554,268410.804371,79424.109183
2025-02-20,349426.11735,271637.611657,77788.505693
2025-02-21,349731.115678,272052.175564,77678.940113
2025-02-22,350048.393722,272208.045216,77840.348506
2025-02-23,350508.412629,272351.054402,78157.358227
2025-02-24,352450.237484,272499.245549,79950.991935
2025-02-25,352609.947565,272956.971495,79652.976071
2025-02-26,352692.396137,273307.532877,79384.863259
2025-02-27,352839.7375,273520.758316,79318.979183
2025-02-28,352970.918073,274009.335946,78961.582127
2025-03-01,353159.900365,274074.671662,79085.228703
2025-03-02,353401.652707,274251.373098,79150.279609
2025-03-03,353906.800683,274358.297398,79548.503285
2025-03-04,354167.218523,274658.019971,79509.198552
2025-03-05,354598.721297,275039.437318,79559.283979
2025-03-06,354815.804719,275530.211183,79285.593536
2025-03-07,356451.603502,275777.219387,80674.384115
2025-03-08,356671.12634,275966.81917,80704.307171
2025-03-09,357885.733152,276523.670182,81362.06297
2025-03-10,358330.743283,277366.372708,80964.370575
2025-03-11,360208.274116,278483.804745,81724.469371
2025-03-12,360692.055317,278651.584734,82040.470583
2025-03-13,361696.442257,279752.977987,81943.46427
2025-03-14,361929.001329,280508.743333,81420.257996
2025-03-15,362002.342972,281135.681505,80866.661467
2025-03-16,362288.858319,281234.418381,81054.439937
2025-03-17,363204.873104,281620.357511,81584.515593
2025-03-18,363280.354456,281641.51141,81638.843046
2025-03-19,363871.282002,281829.335542,82041.94646
2025-03-20,365241.27958,282622.652314,82618.627266
2025-03-21,365583.278295,282883.709411,82699.568884
2025-03-22,365768.104149,283134.019744,82634.084406
2025-03-23,366063.201547,283173.033147,82890.168401
2025-03-24,366320.896622,283511.242963,82809.653659
2025-03-25,366712.858778,284013.676525,82699.182254
2025-03-26,367791.210613,284663.154176,83128.056436
2025-03-27,369036.146943,285752.579896,83283.567047
2025-03-28,370761.966574,287963.063437,82798.903136
2025-03-29,371744.417393,289168.429663,82575.98773
2025-03-30,372448.567578,289251.865275,83196.702303
2025-03-31,372768.642823,289592.551742,83176.091081
2025-04-01,373480.142517,289798.958789,83681.183728
2025-04-02,373719.389746,290012.476995,83706.912752
2025-04-03,373953.313607,290572.572818,83380.740788
2025-04-04,374309.116265,290738.922234,83570.194031
2025-04-05,374945.884828,290904.886792,84040.998036
2025-04-06,375592.977505,298199.828533,77393.148972
2025-04-07,376669.108385,299206.607028,77462.501356
2025-04-08,377237.341984,299579.402308,77657.939676
2025-04-09,377862.120747,300677.291434,77184.829313
2025-04-10,379838.483299,302304.543873,77533.939426
2025-04-11,380086.927693,302542.355292,77544.572401
2025-04-12,380429.160778,302645.680077,77783.480701
2025-04-13,380843.768428,302703.668207,78140.100221
2025-04-14,381475.823712,302949.74197,78526.081742
2025-04-15,381838.211028,303913.574769,77924.636259
2025-04-16,382618.272468,304301.813811,78316.458657
2025-04-17,383248.909068,304749.995297,78498.913772
2025-04-18,383724.532364,305078.934884,78645.59748
2025-04-19,384766.479971,305824.421852,78942.058119
2025-04-20,385743.799545,306370.735085,79373.06446
2025-04-21,385929.384897,307121.375013,78808.009883
2025-04-22,386352.665803,307637.71763,78714.948173
2025-04-23,387005.955261,308312.201497,78693.753764
2025-04-24,387227.724277,308457.467012,78770.257265
2025-04-25,387439.23226,308527.824913,78911.407347
2025-04-26,387800.643666,308978.848358,78821.795309
2025-04-27,388050.537133,309560.886732,78489.650402
2025-04-28,388882.039876,310583.731997,78298.307879
2025-04-29,389794.859521,311756.94824,78037.911282
2025-04-30,389944.587689,312130.117637,77814.470052
2025-05-01,390204.640374,312297.217479,77907.422895
2025-05-02,390380.741104,312803.230482,77577.510623
2025-05-03,390507.886655,312930.258593,77577.628061
2025-05-04,391970.777136,313872.774886,78098.00225
2025-05-05,392619.124019,315232.993456,77386.130563
2025-05-06,392723.249024,315744.092541,76979.156483
2025-05-07,392797.503211,316310.065931,76487.43728
2025-05-08,393051.841743,316559.350935,76492.490808
2025-05-09,393389.974044,317137.222932,76252.751112
2025-05-10,394732.258043,317914.632912,76817.625131
2025-05-11,395001.017619,318205.226892,76795.790727
2025-05-12,395586.019577,318530.369849,77055.649728
2025-05-13,396619.957099,319975.089272,76644.867826
2025-05-14,396896.228347,320199.449037,76696.77931
2025-05-15,397179.780705,320745.1548,76434.625906
2025-05-16,397240.454687,321001.512808,76238.941879
2025-05-17,397268.366365,321024.370262,76243.996103
2025-05-18,397547.204184,321056.213135,76490.991049
2025-05-19,397996.585524,321233.55157,76763.033954
2025-05-20,398485.896212,321613.943898,76871.952314
2025-05-21,398526.693584,321698.547709,76828.145875
2025-05-22,398853.30773,321901.702192,76951.605539
2025-05-23,399137.478114,322152.149605,76985.328509
2025-05-24,399442.141654,322327.530482,77114.611173
2025-05-25,402811.088379,325734.279484,77076.808894
2025-05-26,402951.816398,326254.679422,76697.136976
2025-05-27,403098.089953,326474.379126,76623.710828
2025-05-28,403570.424222,326871.017508,76699.406714
2025-05-29,404228.019113,327004.111138,77223.907975
2025-05-30,404902.485403,327591.783745,77310.701658
2025-05-31,405114.338266,327714.164032,77400.174234
2025-06-01,405151.753279,327861.166863,77290.586417
2025-06-02,405295.070439,328090.898176,77204.172263
2025-06-03,405415.9067,328505.250857,76910.655842
2025-06-04,406549.06638,328724.613272,77824.453107
2025-06-05,406689.863105,329277.015459,77412.847646
2025-06-06,407167.185249,329416.587339,77750.59791
2025-06-07,407290.05098,329560.227912,77729.823067
2025-06-08,407419.247028,329670.621,77748.626028
2025-06-09,407615.885087,330092.824644,77523.060443
2025-06-10,408243.257859,330559.140019,77684.117839
2025-06-11,408598.615509,330802.362093,77796.253416
2025-06-12,408951.339559,331163.216206,77788.123353
2025-06-13,409066.042416,332120.556432,76945.485984
2025-06-14,409227.294445,332179.044723,77048.249722
2025-06-15,410519.693398,333457.825276,77061.868122
2025-06-16,410810.564767,333556.941315,77253.623452
2025-06-17,410978.188724,334107.954615,76870.234109
2025-06-18,411330.957782,334461.202743,76869.755039
2025-06-19,411702.711268,334728.007278,76974.703989
2025-06-20,412237.171764,335281.388376,76955.783388
2025-06-21,412494.610265,335792.212228,76702.398037
2025-06-22,412532.960208,335824.093087,76708.867121
2025-06-23,412591.059255,335906.765028,76684.294227
2025-06-24,412805.966579,336028.542334,76777.424245
2025-06-25,413164.553238,336225.781673,76938.771565
2025-06-26,413382.156178,336474.958184,76907.197994
2025-06-27,413493.256682,336546.383574,76946.873108
2025-06-28,413954.509354,336914.911002,77039.598352
2025-06-29,414297.707803,336950.013903,77347.6939
2025-06-30,414449.212318,337225.478462,77223.733856
2025-07-01,414741.992239,337497.083319,77244.908921
2025-07-02,414955.183533,337781.273252,77173.910281
2025-07-03,415331.193873,338011.159252,77320.034621
2025-07-04,415655.972102,338384.455293,77271.516809
2025-07-05,415940.996389,338603.737449,77337.25894
2025-07-06,416307.288086,338778.855825,77528.432261
2025-07-07,416739.257268,339018.719629,77720.53764
2025-07-08,416939.410524,339302.792173,77636.618352
2025-07-09,417572.939453,339508.112118,78064.827335
2025-07-10,417720.063012,339698.703757,78021.359255
2025-07-11,417996.505407,340107.714377,77888.79103
2025-07-12,418547.513942,340147.05326,78400.460683
2025-07-13,419135.596227,340257.879397,78877.716831
2025-07-14,419457.89103,340483.029377,78974.861653
2025-07-15,419496.260778,340976.472387,78519.788391
2025-07-16,419606.551191,341378.780097,78227.771094
2025-07-17,419676.258498,341417.596236,78258.662263
2025-07-18,420255.393532,341457.396808,78797.996724
2025-07-19,420334.269767,341476.66111,78857.608657
2025-07-20,420341.926146,341491.90944,78850.016706
2025-07-21,420508.115014,341552.984826,78955.130188
2025-07-22,420585.160819,341559.056863,79026.103956
2025-07-23,420774.211583,341591.352621,79182.858961
2025-07-24,421763.722738,341649.992177,80113.730561
2025-07-25,421768.710238,341804.51682,79964.193418
2025-07-26,421780.334315,341807.905098,79972.429217
2025-07-27,421855.752937,341861.844825,79993.908112
2025-07-28,421958.900219,342812.279633,79146.620586
2025-07-29,422898.241693,343468.468634,79429.773059
2025-07-30,423264.011279,343717.457051,79546.554228
2025-07-31,423457.866942,344290.037668,79167.829273
2025-08-01,423707.428803,344585.870883,79121.55792
2025-08-02,424045.765022,344787.724886,79258.040136
2025-08-03,424401.272338,345017.63064,79383.641698
2025-08-04,424690.005356,345178.887948,79511.117408
2025-08-05,424827.769178,345983.306211,78844.462967
2025-08-06,425008.923863,346115.45189,78893.471972
2025-08-07,425240.421854,346260.636824,78979.785031
2025-08-08,425447.641121,346709.680517,78737.960605
2025-08-09,425623.57041,347052.900129,78570.670281
2025-08-10,425883.268182,347519.230291,78364.037892
2025-08-11,432130.578856,348073.690623,84056.888233
2025-08-12,432227.100676,348852.678484,83374.422192
2025-08-13,433254.693646,349766.883371,83487.810275
2025-08-14,433400.941674,350231.833891,83169.107783
2025-08-15,433591.665109,350509.671518,83081.993591
2025-08-16,433807.642521,350583.374611,83224.26791
2025-08-17,434067.87062,350637.162114,83430.708506
2025-08-18,434412.490198,351912.135351,82500.354847
2025-08-19,434651.128004,352246.053613,82405.074391
2025-08-20,435568.448841,353059.950902,82508.497939
2025-08-21,436000.458158,353419.299425,82581.158733
2025-08-22,436287.288109,353823.179276,82464.108833
2025-08-23,436484.065784,354068.943095,82415.122689
2025-08-24,436772.702305,354452.255761,82320.446544
2025-08-25,437335.854907,354646.050014,82689.804893
2025-08-26,437678.401753,355070.67692,82607.724834
2025-08-27,438569.81006,355620.358532,82949.451528
2025-08-28,439814.180158,357150.553189,82663.626969
2025-08-29,441027.058779,357486.845533,83540.213246
2025-08-30,441256.816464,357642.982021,83613.834444
2025-08-31,441656.314443,357908.085943,83748.2285
2025-09-01,441988.279425,358470.783038,83517.496387
2025-09-02,442190.034612,358699.153237,83490.881374
2025-09-03,442563.015076,358895.812323,83667.202752
2025-09-04,443162.036941,359678.508,83483.52894
2025-09-05,443893.262802,360475.13184,83418.130962
2025-09-06,444147.253316,360887.075677,83260.177639
2025-09-07,444376.312357,361048.497001,83327.815355
2025-09-08,444958.356232,361675.30472,83283.051512
2025-09-09,445391.051653,362367.411274,83023.640379
2025-09-10,445840.012753,362902.1269,82937.885852
2025-09-11,446049.32804,363430.175011,82619.15303
2025-09-12,446307.035156,364025.820253,82281.214902
2025-09-13,446414.409044,364303.874781,82110.534264
2025-09-14,446736.773919,364471.368434,82265.405485
2025-09-15,446931.020789,364700.890496,82230.130293
2025-09-16,447179.953259,364853.565905,82326.387354
2025-09-17,447662.437746,365287.388345,82375.049401
2025-09-18,448007.028161,365905.825327,82101.202835
2025-09-19,448639.22882,366295.897057,82343.331762
2025-09-20,449162.642607,366825.920235,82336.722372
2025-09-21,449448.146152,367358.178573,82089.967579
2025-09-22,449650.699319,367779.282017,81871.417302
2025-09-23,450102.975029,371385.406523,78717.568506
2025-09-24,450532.21238,372633.000541,77899.211839
2025-09-25,450693.740658,372925.437061,77768.303597
2025-09-26,450990.761226,373101.376832,77889.384394
2025-09-27,451403.445523,373353.255714,78050.189809
2025-09-28,451485.030615,373548.154564,77936.87605
2025-09-29,451889.112239,373803.580933,78085.531306
2025-09-30,452148.366595,373909.79692,78238.569675
2025-10-01,452380.185395,374053.137481,78327.047913
2025-10-02,453142.911603,374617.680696,78525.230907
2025-10-03,453322.534478,375008.964475,78313.570003
2025-10-04,453466.311016,375241.782366,78224.52865
2025-10-05,453774.490704,375778.04219,77996.448515
2025-10-06,454440.555228,376125.280023,78315.275206
2025-10-07,454973.966184,376594.253338,78379.712846
2025-10-08,455410.3947,376935.150884,78475.243816
2025-10-09,455640.805998,377283.506183,78357.299814
2025-10-10,456189.639691,377937.858176,78251.781516
2025-10-11,456586.810834,378545.602426,78041.208408
2025-10-12,457778.782312,379672.203145,78106.579167
2025-10-13,458427.421284,380305.300501,78122.120783
2025-10-14,458644.767807,380662.649426,77982.118381
2025-10-15,459028.997084,381042.292873,77986.70421
2025-10-16,459371.442524,381265.458973,78105.983551
2025-10-17,459782.628928,381422.056007,78360.572921
2025-10-18,460382.89141,382225.967438,78156.923972
2025-10-19,460548.781625,382287.825704,78260.955921
2025-10-20,461083.256863,382695.841455,78387.415408
2025-10-21,461977.012424,383126.850152,78850.162272
2025-10-22,462355.100377,383235.139694,79119.960682
2025-10-23,462676.447102,383453.57319,79222.873912
2025-10-24,463036.20627,383665.114955,79371.091316
2025-10-25,463297.014356,383939.974021,79357.040335
2025-10-26,463429.699489,384122.901639,79306.797851
2025-10-27,463580.270047,384648.224366,78932.045681
2025-10-28,463941.941898,385229.561974,78712.379924
2025-10-29,464742.14894,385678.506204,79063.642736
2025-10-30,465108.105359,385988.173812,79119.931546
2025-10-31,465746.344627,386670.176207,79076.16842
2025-11-01,466109.994794,387067.081838,79042.912956
2025-11-02,466209.82687,387194.323625,79015.503244
2025-11-03,466417.018871,387792.041637,78624.977234
2025-11-04,466721.624949,388125.259818,78596.365131
2025-11-05,467110.925449,388737.322209,78373.60324
2025-11-06,467292.413291,388980.802075,78311.611216
2025-11-07,467714.628259,389089.139082,78625.489177
2025-11-08,468529.136151,389856.509107,78672.627044
2025-11-09,469793.646384,390694.094676,79099.551708
2025-11-10,470301.853471,391568.550612,78733.302859
2025-11-11,470504.037862,392058.304485,78445.733377
2025-11-12,470994.820111,392609.821105,78384.999006
2025-11-13,471487.853204,393121.56141,78366.291794
2025-11-14,471549.746899,393293.506636,78256.240263
2025-11-15,471641.608542,393325.45726,78316.151282
2025-11-16,471883.896617,393460.475672,78423.420945
2025-11-17,471927.470874,393543.824643,78383.646231
2025-11-18,472082.86291,393688.869142,78393.993768
2025-11-19,472391.05868,393941.905688,78449.152992
2025-11-20,472641.997625,394130.651364,78511.34626
2025-11-21,472923.033765,394251.337417,78671.696348
2025-11-22,473433.434256,394691.220816,78742.213439
2025-11-23,473768.101991,394738.685755,79029.416236
2025-11-24,473835.728041,394922.715876,78913.012166
2025-11-25,473896.626106,395120.034207,78776.591899
2025-11-26,474993.10818,395844.002551,79149.105629
2025-11-27,475483.261409,395991.959915,79491.301494
2025-11-28,475612.578958,396057.298575,79555.280383
2025-11-29,475884.445966,396228.457291,79655.988675
2025-11-30,476024.623877,396350.878019,79673.745858
2025-12-01,476344.093384,396489.537886,79854.555498
2025-12-02,476422.776734,396596.055208,79826.721526
2025-12-03,477087.672811,396991.718038,80095.954773
2025-12-04,477305.258837,397110.469476,80194.789362
2025-12-05,477929.584634,397784.656394,80144.92824
2025-12-06,478033.460429,397928.286568,80105.17386
2025-12-07,478169.531399,398266.227521,79903.303879
2025-12-08,478275.229168,398382.56946,79892.659709
2025-12-09,478399.447753,398615.187475,79784.260278
2025-12-10,478476.798941,398797.435349,79679.363592
2025-12-11,478588.073884,398900.727005,79687.346879
2025-12-12,478798.450967,399003.343894,79795.107074
2025-12-13,479268.044938,399165.69831,80102.346629
2025-12-14,479571.150489,399257.166331,80313.984158
2025-12-15,480431.216905,400064.636076,80366.580829
2025-12-16,480900.335632,400615.777767,80284.557864
2025-12-17,480970.733098,401001.334124,79969.398974
2025-12-18,481183.06533,401358.453403,79824.611928
2025-12-19,481608.405196,401745.483056,79862.922139
2025-12-20,481850.086795,401944.53125,79905.555545
2025-12-21,482522.82988,402671.511163,79851.318718
2025-12-22,483028.381729,403720.111785,79308.269944
2025-12-23,483730.892593,403872.655393,79858.2372
2025-12-24,484127.776718,404030.443323,80097.333395
2025-12-25,487053.897739,405383.248017,81670.649722
2025-12-26,487274.451199,405442.034519,81832.41668
2025-12-27,487386.542259,406201.303765,81185.238494
2025-12-28,487478.972582,406472.74534,81006.227243
2025-12-29,487583.522723,407194.449644,80389.073079
2025-12-30,487854.35909,407968.902202,79885.456887
2025-12-31,487923.902507,408260.844401,79663.058105
2026-01-01,487995.303072,408302.208267,79693.094805
2026-01-02,488140.28059,408446.251785,79694.028805
2026-01-03,488803.322143,408597.717308,80205.604835
2026-01-04,489617.368584,408803.934479,80813.434106
2026-01-05,490801.878278,410796.652123,80005.226155
2026-01-06,491471.142071,411536.193704,79934.948367
2026-01-07,491957.085445,412217.750486,79739.334959
2026-01-08,492147.140254,412495.038693,79652.101561
2026-01-09,492373.130669,412796.674447,79576.456221
2026-01-10,492391.703328,412902.405359,79489.297969
2026-01-11,492434.990745,412931.33587,79503.654876
2026-01-12,492811.920327,413037.427357,79774.49297
2026-01-13,492966.644141,413325.937853,79640.706287
2026-01-14,493160.930398,413404.176981,79756.753417
2026-01-15,493781.401456,413823.216015,79958.185441
2026-01-16,493980.997222,413914.238863,80066.758359
2026-01-17,494297.034553,413987.834584,80309.199969
2026-01-18,494738.904783,414263.242562,80475.662221
2026-01-19,495000.682797,414526.840244,80473.842554
2026-01-20,495512.224229,415236.042762,80276.181466
2026-01-21,495827.699789,415888.299625,79939.400163
2026-01-22,496229.179399,416118.912779,80110.26662
2026-01-23,496306.829097,416791.76232,79515.066777
2026-01-24,496403.069966,416894.54927,79508.520696
2026-01-25,496584.474613,416997.680539,79586.794074
2026-01-26,496665.06318,417158.025195,79507.037984
2026-01-27,497178.496822,417321.91919,79856.577632
2026-01-28,498134.187809,418082.285475,80051.902334
2026-01-29,498593.022254,418496.270128,80096.752125
2026-01-30,498940.350685,418746.787607,80193.563078
2026-01-31,499184.403275,418934.7442,80249.659075
2026-02-01,499334.951106,419168.12325,80166.827856
2026-02-02,499725.415894,419340.243519,80385.172375
2026-02-03,500319.781356,419735.595472,80584.185884
2026-02-04,502213.814517,421290.318048,80923.496469
2026-02-05,503914.90464,423116.926063,80797.978578
2026-02-06,507413.457494,426550.352575,80863.104919
2026-02-07,507722.189379,426853.814503,80868.374876
2026-02-08,507796.303502,426940.852783,80855.450719
2026-02-09,508246.857217,427403.526818,80843.330398
2026-02-10,508783.92251,427597.584816,81186.337694
2026-02-11,509185.917731,428071.618926,81114.298805
2026-02-12,509507.129249,428232.740865,81274.388383
2026-02-13,509650.668974,428385.035834,81265.633141
2026-02-14,509997.286352,428499.959467,81497.326885
2026-02-15,510425.730639,428859.725792,81566.004847
2026-02-16,510947.487473,429076.651597,81870.835876
2026-02-17,511353.249033,429224.959717,82128.289316
2026-02-18,515045.185636,430022.257648,85022.927989
2026-02-19,515768.82517,431739.813866,84029.011304
2026-02-20,515900.243175,433101.883408,82798.359767
2026-02-21,516358.256833,433361.601839,82996.654994
2026-02-22,516895.162825,434857.856804,82037.306021
2026-02-23,517447.819016,435313.905712,82133.913304
2026-02-24,517540.906568,435529.092179,82011.814389
2026-02-25,517655.527347,435650.098655,82005.428692
2026-02-26,518208.861599,436358.7797,81850.081899
2026-02-27,518434.599594,436956.21965,81478.379944
2026-02-28,518626.434687,437038.508212,81587.926474
2026-03-01,518766.052829,437078.802658,81687.250171
2026-03-02,519265.314578,437645.335406,81619.979171
2026-03-03,519799.842005,437976.732261,81823.109743
2026-03-04,520399.423884,438691.179026,81708.244859
2026-03-05,522379.906253,440874.309582,81505.596671
2026-03-06,522778.991778,441071.816289,81707.175489
2026-03-07,522823.757935,441178.148828,81645.609107
2026-03-08,523086.299086,441492.540831,81593.758254
2026-03-09,523143.289683,441708.620559,81434.669124
2026-03-10,523700.765779,441815.703448,81885.062331
2026-03-11,523798.268233,441882.124533,81916.143701
2026-03-12,523877.172764,442042.392444,81834.78032
2026-03-13,524165.623908,442431.965486,81733.658422
2026-03-14,524786.022296,442603.981178,82182.041119
2026-03-15,524916.279193,442701.141189,82215.138004
2026-03-16,525208.16733,442932.571251,82275.596079
2026-03-17,526160.15414,443147.809915,83012.344225
2026-03-18,526249.300131,443358.128359,82891.171772
2026-03-19,526786.8664,443726.631321,83060.235079
2026-03-20,526899.900234,444388.894014,82511.006219
2026-03-21,527050.319225,444438.795714,82611.523511
2026-03-22,527859.190228,445061.348768,82797.84146
2026-03-23,528467.803766,445232.515152,83235.288614
2026-03-24,529193.463319,445481.078598,83712.384721
2026-03-25,529566.186675,445958.551855,83607.634821
2026-03-26,529777.433708,446290.995758,83486.43795
2026-03-27,530396.792885,446744.841655,83651.951229
2026-03-28,530669.475498,446879.001181,83790.474316
2026-03-29,531259.423134,447573.153207,83686.269927
2026-03-30,532150.960386,448524.564534,83626.395853
2026-03-31,532216.162674,448575.032237,83641.130436
2026-04-01,532334.998113,448621.255369,83713.742743
2026-04-02,533143.921827,449373.39472,83770.527107
2026-04-03,533443.953719,449730.738112,83713.215607
2026-04-04,534526.809352,450505.613686,84021.195667
2026-04-05,534681.808062,450655.238552,84026.56951
2026-04-06,534981.606618,450799.381775,84182.224843
2026-04-07,535476.592172,451516.369059,83960.223113
2026-04-08,535863.641057,451970.987087,83892.65397
2026-04-09,536293.6378,452180.053969,84113.583831
2026-04-10,536798.603161,453029.030993,83769.572168
2026-04-11,536851.087907,453748.552823,83102.535083
2026-04-12,537108.297125,454126.142329,82982.154796
2026-04-13,537244.947748,455015.486874,82229.460874
2026-04-14,537380.024264,457019.781877,80360.242387
2026-04-15,537593.968967,457214.985296,80378.983671
2026-04-16,538230.338646,457741.974742,80488.363904
2026-04-17,538668.504959,458308.854117,80359.650842
2026-04-18,538949.070565,458338.80777,80610.262795
2026-04-19,539228.953215,458420.371973,80808.581242
2026-04-20,539503.598908,458719.273575,80784.325334
2026-04-21,540240.600401,459555.380585,80685.219817
2026-04-22,542061.605708,461145.94168,80915.664028
2026-04-23,542344.889788,461315.374255,81029.515533
2026-04-24,542611.320054,461644.160258,80967.159796
2026-04-25,543368.018221,462013.396028,81354.622193
2026-04-26,543619.655418,462342.845172,81276.810246
2026-04-27,543752.383923,462536.404921,81215.979002
2026-04-28,544171.86136,462862.829666,81309.031694
2026-04-29,544729.16791,462994.657113,81734.510797


==> Figures/figure_ch4_03_little_law_timeseries.csv <==
date,cum_shield,cum_unshield,retained,outflow_rate_global,little_days_global,fifo_horizontal_lag_days
2022-05-13,2.89275,0.0,2.89275,319.9686642107809,0.00904072905743791,
2022-05-14,4.5885,0.0,4.5885,319.9686642107809,0.014340466780763578,
2022-05-15,9.67575,0.49875,9.177,319.9686642107809,0.028680933561527157,2.0
2022-05-16,14.741384,5.985,8.756384,319.9686642107809,0.02736637983471935,1.7254901960259303
2022-05-17,14.741384,9.07725,5.664134,319.9686642107809,0.017702152221596063,2.1176470587961376
2022-05-20,14.910959,9.07725,5.833709,319.9686642107809,0.01823212599392863,5.117647058796138
2022-05-23,16.206961,10.042331,6.16463,319.9686642107809,0.01926635539516151,7.92763373744674
2022-05-24,16.316686,11.797931,4.518755,319.9686642107809,0.01412249231075718,8.581063100835308
2022-05-25,16.795486,11.797931,4.997555,319.9686642107809,0.015618888844402079,9.581063100835308
2022-05-26,16.795486,13.543556,3.25193,319.9686642107809,0.010163276482155065,10.236461615655571
2022-05-28,16.795486,13.992431,2.803055,319.9686642107809,0.008760404731862974,12.147849805187434
2022-06-05,17.593486,13.992431,3.601055,319.9686642107809,0.011254398954604467,20.147849805187434
2022-06-06,17.753086,14.788436,2.96465,319.9686642107809,0.009265438561968126,19.890119416173548
2022-06-09,18.152086,15.037811,3.114275,319.9686642107809,0.009733062478732157,19.706361564225517
2022-06-11,21.344086,15.037811,6.306275,319.9686642107809,0.019709039369698124,21.706361564225517
2022-06-12,21.463786,15.037811,6.425975,319.9686642107809,0.02008313850310935,22.706361564225517
2022-06-13,21.613411,15.037811,6.5756,319.9686642107809,0.020550762419873376,23.706361564225517
2022-06-15,21.763036,15.037811,6.725225,319.9686642107809,0.02101838633663741,25.706361564225517
2022-06-16,21.840969,15.037811,6.803157,319.9686642107809,0.02126194768722223,26.706361564225517
2022-06-17,22.339719,15.037811,7.301907,319.9686642107809,0.022820694076435666,27.706361564225517
2022-06-19,27.187569,16.374461,10.813107,319.9686642107809,0.03379426865649823,25.879333751043305
2022-06-20,28.085319,16.374461,11.710857,319.9686642107809,0.03660001215708241,26.879333751043305
2022-06-22,29.182569,16.374461,12.808107,319.9686642107809,0.04002925421335196,28.879333751043305
2022-06-26,29.252394,16.374461,12.877932,319.9686642107809,0.04024747870784184,32.879333751043305
2022-06-28,32.883294,16.374461,16.508832,319.9686642107809,0.05159515242131563,34.879333751043305
2022-07-02,35.277294,16.384436,18.892857,319.9686642107809,0.05904596016175583,38.858500417671166
2022-07-03,35.327169,16.384436,18.942732,319.9686642107809,0.05920183480067718,39.858500417671166
2022-07-04,36.100231,16.384436,19.715795,319.9686642107809,0.061617893266611025,40.858500417671166
2022-07-05,36.199981,16.384436,19.815545,319.9686642107809,0.06192964254445371,41.858500417671166
2022-07-08,36.648156,16.384436,20.26372,319.9686642107809,0.06333032658051532,44.858500417671166
2022-07-13,36.767856,16.384436,20.38342,319.9686642107809,0.06370442571392655,49.858500417671166
2022-07-19,36.917481,16.384436,20.533045,319.9686642107809,0.06417204963069058,55.858500417671166
2022-07-20,48.249081,16.384436,31.864645,319.9686642107809,0.09958676759361977,56.858500417671166
2022-07-21,81.166581,16.384436,64.782145,319.9686642107809,0.20246402928170631,57.858500417671166
2022-07-23,81.665331,16.384436,65.280895,319.9686642107809,0.20402277567091975,59.858500417671166
2022-07-24,81.765181,16.384436,65.380745,319.9686642107809,0.20433483747936682,60.858500417671166
2022-07-28,81.835006,16.384436,65.45057,319.9686642107809,0.20455306197385667,64.85850041767117
2022-07-30,82.882381,16.384436,66.497945,319.9686642107809,0.20782642939120488,66.85850041767117
2022-07-31,83.267087,16.384436,66.882651,319.9686642107809,0.20902875337798932,67.85850041767117
2022-08-01,83.366837,16.384436,66.982401,319.9686642107809,0.209340502655832,68.85850041767117
2022-08-02,83.513381,16.384436,67.128945,319.9686642107809,0.2097984975046759,69.85850041767117
2022-08-03,145.591181,16.384436,129.206745,319.9686642107809,0.4038106210140767,70.85850041767117
2022-08-05,145.856774,16.384436,129.472337,319.9686642107809,0.40464067729679143,72.85850041767117
2022-08-06,146.381808,16.384436,129.997371,319.9686642107809,0.4062815692300531,73.85850041767117
2022-08-07,161.819271,31.745377,130.073894,319.9686642107809,0.4065207270244226,40.626796111115254
2022-08-08,174.154704,31.745377,142.409327,319.9686642107809,0.44507273032895234,41.626796111115254
2022-08-09,176.914582,31.745377,145.169205,319.9686642107809,0.4536981937217736,42.626796111115254
2022-08-10,273.5352,37.804808,235.730392,319.9686642107809,0.7367296187626406,21.921694464981556
2022-08-11,273.53581,37.804808,235.731002,319.9686642107809,0.7367315251993272,22.921694464981556
2022-08-12,281.53709,37.804808,243.732281,319.9686642107809,0.7617379708140426,23.921694464981556
2022-08-13,289.607345,37.804808,251.802537,319.9686642107809,0.7869599906637228,24.921694464981556
2022-08-14,305.300227,37.804808,267.495418,319.9686642107809,0.8360050464935094,25.921694464981556
2022-08-15,408.619378,37.804808,370.81457,319.9686642107809,1.1589090166520934,26.921694464981556
2022-08-16,408.823559,37.804808,371.018751,319.9686642107809,1.1595471447653687,27.921694464981556
2022-08-17,437.238295,37.804808,399.433487,319.9686642107809,1.2483518909116402,28.921694464981556
2022-08-18,439.618232,37.804808,401.813424,319.9686642107809,1.2557899224009745,29.921694464981556
2022-08-19,440.316482,37.804808,402.511674,319.9686642107809,1.2579721673458732,30.921694464981556
2022-08-20,482.439385,37.804808,444.634576,319.9686642107809,1.3896191275377354,31.921694464981556
2022-08-21,3475.834631,42.792308,3433.042323,319.9686642107809,10.729307919785754,32.48155361996032
2022-08-25,3482.450575,42.792308,3439.658267,319.9686642107809,10.749984769552647,36.48155361996032
2022-08-26,3493.772126,48.777308,3444.994818,319.9686642107809,10.766663124644584,36.9839530037716
2022-08-27,3499.776073,48.777308,3450.998765,319.9686642107809,10.785427296488752,37.9839530037716
2022-08-28,3504.923511,48.777308,3456.146203,319.9686642107809,10.801514615578878,38.9839530037716
2022-08-29,3608.391653,48.777308,3559.614345,319.9686642107809,11.124884225084887,39.9839530037716
2022-08-30,3608.455759,48.777308,3559.67845,319.9686642107809,11.125084572828808,40.9839530037716
2022-08-31,3615.465104,48.777308,3566.687796,319.9686642107809,11.146990924243843,41.9839530037716
2022-09-01,3620.021939,48.777308,3571.244631,319.9686642107809,11.161232428208736,42.9839530037716
2022-09-02,3640.881751,48.777308,3592.104443,319.9686642107809,11.226425724719356,43.9839530037716
2022-09-03,3643.37144,48.777308,3594.594132,319.9686642107809,11.23420676479758,44.9839530037716
2022-09-04,3643.506872,48.777308,3594.729564,319.9686642107809,11.234630031245668,45.9839530037716
2022-09-05,3644.737887,49.771846,3594.966041,319.9686642107809,11.235369094242925,46.953739955904894
2022-09-06,3663.087961,49.771846,3613.316116,319.9686642107809,11.292718694539758,47.953739955904894
2022-09-07,3668.842815,49.771846,3619.070969,319.9686642107809,11.310704371400318,48.953739955904894
2022-09-08,3675.670517,49.771846,3625.898672,319.9686642107809,11.332043032849684,49.953739955904894
2022-09-09,3675.829022,49.771846,3626.057177,319.9686642107809,11.332538409484116,50.953739955904894
2022-09-10,3676.400894,49.771846,3626.629048,319.9686642107809,11.334325681376537,51.953739955904894
2022-09-11,3678.491421,49.771846,3628.719576,319.9686642107809,11.340859221169119,52.953739955904894
2022-09-12,4146.125391,49.771846,4096.353545,319.9686642107809,12.802358490647407,53.953739955904894
2022-09-13,4606.748287,49.771846,4556.976441,319.9686642107809,14.241946011307125,54.953739955904894
2022-09-14,4691.646871,49.771846,4641.875026,319.9686642107809,14.507280072095254,55.953739955904894
2022-09-15,4691.846371,49.771846,4642.074526,319.9686642107809,14.507903570650942,56.953739955904894
2022-09-16,4702.896257,49.771846,4653.124412,319.9686642107809,14.542437846147122,57.953739955904894
2022-09-17,4710.836957,49.771846,4661.065111,319.9686642107809,14.56725496072172,58.953739955904894
2022-09-18,4720.293023,49.771846,4670.521177,319.9686642107809,14.59680806093959,59.953739955904894
2022-09-19,4728.707786,49.771846,4678.93594,319.9686642107809,14.623106770598413,60.953739955904894
2022-09-20,4745.966623,49.771846,4696.194778,319.9686642107809,14.677045921304217,61.953739955904894
2022-09-21,4750.301522,49.771846,4700.529676,319.9686642107809,14.690593804221727,62.953739955904894
2022-09-23,4751.283499,49.771846,4701.511653,319.9686642107809,14.693662782874439,64.9537399559049
2022-09-24,4841.857497,89.771596,4752.085902,319.9686642107809,14.85172278892142,52.89918755169492
2022-09-25,4847.044189,92.737163,4754.307026,319.9686642107809,14.858664481182062,53.8514157718746
2022-09-26,4852.330939,92.737163,4759.593776,319.9686642107809,14.875187192907722,54.8514157718746
2022-09-27,4852.680064,92.737163,4759.942901,319.9686642107809,14.876278315380175,55.8514157718746
2022-09-28,4858.423665,92.737163,4765.686502,319.9686642107809,14.89422882629713,56.8514157718746
2022-09-29,4859.082015,92.737163,4766.344852,319.9686642107809,14.896286371530893,57.8514157718746
2022-09-30,4861.698317,92.737163,4768.961154,319.9686642107809,14.904463115983207,58.8514157718746
2022-10-01,4868.471414,92.737163,4775.734251,319.9686642107809,14.92563111697076,59.8514157718746
2022-10-02,4877.199539,92.737163,4784.462376,319.9686642107809,14.952909178781997,60.8514157718746
2022-10-03,4877.239985,92.737163,4784.502822,319.9686642107809,14.953035584910234,61.8514157718746
2022-10-04,4878.962344,93.375563,4785.586781,319.9686642107809,14.956423288523878,62.841131902183406
2022-10-05,4881.534224,93.435263,4788.098961,319.9686642107809,14.964274619860326,63.84017020580359
2022-10-06,4881.704393,93.435263,4788.26913,319.9686642107809,14.964806450064449,64.84017020580359
2022-10-07,4883.934898,93.435263,4790.499635,319.9686642107809,14.971777460821086,65.84017020580359
2022-10-08,4898.382814,93.435263,4804.947551,319.9686642107809,15.016931620012382,66.84017020580359
2022-10-10,4899.62207,93.435263,4806.186807,319.9686642107809,15.02080467427867,68.84017020580359
2022-10-11,4902.463356,93.435263,4809.028093,319.9686642107809,15.029684562585883,69.84017020580359
2022-10-12,4902.513231,93.435263,4809.077968,319.9686642107809,15.029840437224804,70.84017020580359
2022-10-13,4903.510731,93.435263,4810.075468,319.9686642107809,15.032957930003231,71.84017020580359
2022-10-14,4904.928098,93.435263,4811.492834,319.9686642107809,15.037387632528933,72.84017020580359
2022-10-15,4904.954855,93.435263,4811.519592,319.9686642107809,15.037471259468045,73.84017020580359
2022-10-16,4910.204462,93.435263,4816.769199,319.9686642107809,15.053877887951336,74.84017020580359
2022-10-17,4911.610027,93.435263,4818.174764,319.9686642107809,15.058270708740418,75.84017020580359
2022-10-18,4924.951113,93.435263,4831.51585,319.9686642107809,15.099965685443545,76.84017020580359
2022-10-19,4924.983608,93.435263,4831.548344,319.9686642107809,15.100067239138124,77.84017020580359
2022-10-20,4925.160977,93.435263,4831.725713,319.9686642107809,15.10062157154576,78.84017020580359
2022-10-21,4926.016915,93.435263,4832.581652,319.9686642107809,15.103296642875359,79.84017020580359
2022-10-22,4928.081921,94.382888,4833.699032,319.9686642107809,15.106788797342286,80.8249050868908
2022-10-23,4930.018915,94.382888,4835.636027,319.9686642107809,15.112842499522081,81.8249050868908
2022-10-24,5186.264187,94.382888,5091.881299,319.9686642107809,15.913687396731133,82.8249050868908
2022-10-25,5216.228451,94.382888,5121.845562,319.9686642107809,16.007334888975127,83.8249050868908
2022-10-26,5216.979518,94.382888,5122.596629,319.9686642107809,16.009682203209326,84.8249050868908
2022-10-27,5217.21393,94.382888,5122.831042,319.9686642107809,16.010414815574908,85.8249050868908
2022-10-28,5219.130548,94.382888,5124.74766,319.9686642107809,16.01640483339346,86.8249050868908
2022-10-29,5219.270198,94.382888,5124.88731,319.9686642107809,16.01684128238244,87.8249050868908
2022-10-31,5219.276221,94.382888,5124.893333,319.9686642107809,16.01686010610074,89.8249050868908
2022-11-01,5220.943384,94.385881,5126.557503,319.9686642107809,16.02206114665921,90.82485687313601
2022-11-02,5226.983471,94.385881,5132.597591,319.9686642107809,16.0409382701891,91.82485687313601
2022-11-03,5252.331383,94.385881,5157.945502,319.9686642107809,16.1201582496284,92.82485687313601
2022-11-04,5691.350209,94.385881,5596.964328,319.9686642107809,17.49222643975215,93.82485687313601
2022-11-05,5694.720614,94.385881,5600.334733,319.9686642107809,17.502759986867815,94.82485687313601
2022-11-06,5704.791662,94.385881,5610.405781,319.9686642107809,17.534235094046956,95.82485687313601
2022-11-07,5740.520117,94.385881,5646.134236,319.9686642107809,17.64589745038465,96.82485687313601
2022-11-08,5741.270552,94.385881,5646.884671,319.9686642107809,17.648242789425428,97.82485687313601
2022-11-09,5742.253157,94.385881,5647.867276,319.9686642107809,17.651313730770337,98.82485687313601
2022-11-10,5742.303956,94.436553,5647.867403,319.9686642107809,17.651314127684206,99.82404060708359
2022-11-11,5742.818328,94.436553,5648.381775,319.9686642107809,17.65292169760443,100.82404060708359
2022-11-12,5743.598125,94.436553,5649.161572,319.9686642107809,17.65535880188126,101.82404060708359
2022-11-13,5745.02684,94.436553,5650.590287,319.9686642107809,17.65982397350525,102.82404060708359
2022-11-14,5749.554331,94.436553,5655.117778,319.9686642107809,17.673973768489603,103.82404060708359
2022-11-15,5795.691602,94.436553,5701.255049,319.9686642107809,17.81816686037815,104.82404060708359
2022-11-16,5800.163053,133.339053,5666.824,319.9686642107809,17.710559294853173,105.19736730365548
2022-11-17,5827.668526,134.335481,5693.333045,319.9686642107809,17.793408173400035,106.1813160260208
2022-11-18,5849.027573,134.335481,5714.692092,319.9686642107809,17.860161732073298,107.1813160260208
2022-11-20,5849.824366,134.335481,5715.488884,319.9686642107809,17.862651950926338,109.1813160260208
2022-11-21,5849.890647,134.335481,5715.555166,319.9686642107809,17.862859102461517,110.1813160260208
2022-11-22,5878.326194,134.335481,5743.990713,319.9686642107809,17.95172888935186,111.1813160260208
2022-11-23,5887.489058,134.335481,5753.153577,319.9686642107809,17.980365643587156,112.1813160260208
2022-11-24,5902.849914,134.335481,5768.514433,319.9686642107809,18.028373019677836,113.1813160260208
2022-11-25,5902.904928,134.335481,5768.569447,319.9686642107809,18.028544955264515,114.1813160260208
2022-11-26,5904.004013,134.335481,5769.668531,319.9686642107809,18.03197992913207,115.1813160260208
2022-11-27,5904.868783,134.335481,5770.533302,319.9686642107809,18.034682603164644,116.1813160260208
2022-11-28,5915.345634,134.335481,5781.010153,319.9686642107809,18.06742596891217,117.1813160260208
2022-11-29,5922.822345,134.335481,5788.486863,319.9686642107809,18.090792975860932,118.1813160260208
2022-11-30,5924.070994,135.536782,5788.534212,319.9686642107809,18.090940955976784,119.16196448646951
2022-12-01,5926.431324,135.536782,5790.894542,319.9686642107809,18.098317709590525,120.16196448646951
2022-12-02,6190.109268,338.534256,5851.575012,319.9686642107809,18.287962749206113,109.67833621671889
2022-12-03,6279.682916,426.604058,5853.078858,319.9686642107809,18.292662728198458,108.37425077601802
2022-12-04,6298.812444,428.021154,5870.79129,319.9686642107809,18.348019498973773,109.32437890674919
2022-12-05,6436.738724,517.714258,5919.024466,319.9686642107809,18.498762935425496,106.98821576498449
2022-12-06,6436.764916,517.714258,5919.050658,319.9686642107809,18.49884479344139,107.98821576498449
2022-12-07,6437.433241,517.714258,5919.718983,319.9686642107809,18.500933513602934,108.98821576498449
2022-12-08,6446.628478,517.734208,5928.89427,319.9686642107809,18.52960909351521,109.98820910032373
2022-12-09,6556.709534,627.298322,5929.411212,319.9686642107809,18.531224695471966,110.95160714664962
2022-12-10,6561.35602,628.234172,5933.121848,319.9686642107809,18.542821568588128,111.95129450841341
2022-12-11,6572.964772,628.234172,5944.7306,319.9686642107809,18.579102471371634,112.95129450841341
2022-12-12,6607.74704,636.542149,5971.204891,319.9686642107809,18.66184273303226,113.94851907237899
2022-12-13,6615.80324,636.542149,5979.261091,319.9686642107809,18.68702082358019,114.94851907237899
2022-12-14,6625.233711,636.542149,5988.691562,319.9686642107809,18.716493931589877,115.94851907237899
2022-12-15,6625.414237,636.542149,5988.872087,319.9686642107809,18.717058127463385,116.94851907237899
2022-12-16,6626.886234,637.855336,5989.030898,319.9686642107809,18.717554460441466,117.94808037753683
2022-12-17,6712.374531,637.855336,6074.519195,319.9686642107809,18.984731551707142,118.94808037753683
2022-12-18,6713.50864,638.396818,6075.111822,319.9686642107809,18.986583692451806,119.94789948535617
2022-12-19,6714.712727,638.450635,6076.262092,319.9686642107809,18.990178638234504,120.94788150675595
2022-12-20,6714.913195,638.450635,6076.46256,319.9686642107809,18.99080516208644,121.94788150675595
2022-12-21,6735.935654,638.450635,6097.485019,319.9686642107809,19.05650678024912,122.94788150675595
2022-12-22,6741.481728,638.51195,6102.969778,319.9686642107809,19.073648330699154,123.94786102324724
2022-12-23,6744.98817,638.51195,6106.47622,319.9686642107809,19.084607035073063,124.94786102324724
2022-12-24,6834.943208,677.624385,6157.318822,319.9686642107809,19.243505726372746,125.93479477846995
2022-12-25,6835.222508,677.624385,6157.598122,319.9686642107809,19.244378624350706,126.93479477846995
2022-12-26,6847.248797,677.624385,6169.624411,319.9686642107809,19.28196445804371,127.93479477846995
2022-12-27,6848.457179,677.624385,6170.832794,319.9686642107809,19.285741024736517,128.93479477846995
2022-12-28,6855.670617,677.840304,6177.830313,319.9686642107809,19.307610413156972,129.93472264672164
2022-12-29,6857.279969,677.840304,6179.439665,319.9686642107809,19.31264013068875,130.93472264672164
2022-12-30,6895.677449,677.840304,6217.837145,319.9686642107809,19.432644006989293,131.93472264672164
2022-12-31,6930.550595,677.840304,6252.710291,319.9686642107809,19.541633260940195,132.93472264672164
2023-01-02,6932.863765,677.840304,6255.02346,319.9686642107809,19.548862621995614,134.93472264672164
2023-01-03,6948.941312,677.840304,6271.101008,319.9686642107809,19.599109879925248,135.93472264672164
2023-01-04,6949.627347,677.840304,6271.787042,319.9686642107809,19.601253946131518,136.93472264672164
2023-01-05,6950.176604,677.840304,6272.336299,319.9686642107809,19.602970542353074,137.93472264672164
2023-01-06,6967.911827,677.840304,6290.071523,319.9686642107809,19.658398545103733,138.93472264672164
2023-01-07,6967.980073,680.395622,6287.584451,319.9686642107809,19.65062568395142,139.93386899470352
2023-01-08,6973.285405,680.395622,6292.889783,319.9686642107809,19.667206470113985,140.93386899470352
2023-01-09,6977.913272,680.395622,6297.51765,319.9686642107809,19.681669970817765,141.93386899470352
2023-01-10,6981.35888,680.405134,6300.953745,319.9686642107809,19.69240881928743,142.9338658170309
2023-01-11,7379.276389,680.405134,6698.871255,319.9686642107809,20.93602281811911,143.9338658170309
2023-01-12,7379.426014,680.405134,6699.02088,319.9686642107809,20.936490442035872,144.9338658170309
2023-01-13,17121.959397,680.405134,16441.554262,319.9686642107809,51.38488890014882,145.9338658170309
2023-01-14,48917.086904,680.405134,48236.68177,319.9686642107809,150.75439305588955,146.9338658170309
2023-01-15,48917.115286,680.405134,48236.710152,319.9686642107809,150.75448175832565,147.9338658170309
2023-01-16,48922.224979,680.405134,48241.819845,319.9686642107809,150.77045111273918,148.9338658170309
2023-01-17,48930.287558,685.083866,48245.203692,319.9686642107809,150.7810266702187,149.93230279849377
2023-01-18,48942.948965,686.697996,48256.250969,319.9686642107809,150.8155527917914,150.93176356807817
2023-01-19,48944.126672,695.777805,48248.348867,319.9686642107809,150.79085630465417,151.92873028700706
2023-01-20,48965.894317,717.750302,48248.144016,319.9686642107809,150.79021608258583,152.92138996103313
2023-01-21,48976.112429,718.262523,48257.849906,319.9686642107809,150.82054995926075,153.9212188438978
2023-01-22,48992.549758,723.624039,48268.92572,319.9686642107809,150.855165267692,154.91942772862967
2023-01-23,49004.202893,745.629537,48258.573356,319.9686642107809,150.82281096191792,155.91207637800835
2023-01-24,49348.956353,1091.358954,48257.597399,319.9686642107809,150.8197607976076,156.79657896165736
2023-01-25,49510.580132,1253.001026,48257.579106,319.9686642107809,150.81970362638413,157.74257938633673
2023-01-26,49613.823936,1351.626927,48262.197009,319.9686642107809,150.8341359865385,158.70963154861238
2023-01-27,49936.297092,1671.290731,48265.006361,319.9686642107809,150.84291607132252,159.6028418407077
2023-01-28,49942.403864,1672.288231,48270.115632,319.9686642107809,150.8588841068569,160.60250860708766
2023-01-29,50009.631257,1686.996293,48322.634965,319.9686642107809,151.02302309568424,161.59759510227013
2023-01-30,50033.764579,1692.131886,48341.632693,319.9686642107809,151.0823968098161,162.59587946080137
2023-01-31,50044.722909,1723.256165,48321.466743,319.9686642107809,151.01937204440745,163.58548180980142
2023-02-01,50265.686655,1731.851108,48533.835547,319.9686642107809,151.6830895510071,164.5826105073793
2023-02-02,50276.929982,1738.984126,48537.945856,319.9686642107809,151.69593552456558,165.58022758853622
2023-02-03,50323.715602,1777.172965,48546.542637,319.9686642107809,151.72280309617986,166.56746988836676
2023-02-04,50446.841195,2069.269629,48377.571567,319.9686642107809,151.19471678992616,167.46988950215746
2023-02-05,50455.165478,2102.694513,48352.470965,319.9686642107809,151.11626972679917,168.4587232908234
2023-02-06,50530.606971,2131.496565,48399.110405,319.9686642107809,151.2620322504983,169.44910142349545
2023-02-07,50535.395,2148.914416,48386.480585,319.9686642107809,151.2225601977235,170.44328266265802
2023-02-08,50623.323834,2221.192892,48402.130942,319.9686642107809,151.27147235303912,171.41913667786866
2023-02-09,50661.85351,2248.812351,48413.041159,319.9686642107809,151.3055701201655,172.4099098779261
2023-02-10,50689.270975,2262.029712,48427.241263,319.9686642107809,151.34994979101555,173.40549436979927
2023-02-11,50950.081992,2451.446753,48498.635239,319.9686642107809,151.5730778156804,174.34221604361665
2023-02-12,51052.081473,2549.894213,48502.18726,319.9686642107809,151.58417896837844,175.30932781740557
2023-02-13,51052.488892,2559.701488,48492.787404,319.9686642107809,151.5548015416133,176.30605151259806
2023-02-14,51060.888631,2564.914143,48495.974488,319.9686642107809,151.56476215449973,177.30431012716144
2023-02-15,51106.209538,2603.679881,48502.529657,319.9686642107809,151.58524906379182,178.29135970305651
2023-02-16,51568.183961,3052.655757,48515.528204,319.9686642107809,151.6258735012881,179.14137086458504
2023-02-17,51774.099912,3241.515107,48532.584805,319.9686642107809,151.6791805994756,180.07827884552535
2023-02-18,51774.099912,3286.366494,48487.733418,319.9686642107809,151.53900628862354,181.06329539581202
2023-02-19,51790.39757,3332.967747,48457.429823,319.9686642107809,151.4442982800292,182.04772737051826
2023-02-20,51814.99895,3406.065703,48408.933247,319.9686642107809,151.2927316379656,183.02330762299243
2023-02-21,51871.001491,3430.185772,48440.815719,319.9686642107809,151.39237412039003,184.01524986024015
2023-02-22,51913.357463,3460.436541,48452.920921,319.9686642107809,151.43020658135887,185.00514402170666
2023-02-23,51942.837378,3486.814405,48456.022974,319.9686642107809,151.43990144634714,181.61455546156503
2023-02-24,52798.60877,4390.831856,48407.776914,319.9686642107809,151.28911774345235,164.46874880266842
2023-02-25,52888.933714,4398.720476,48490.213238,319.9686642107809,151.54675648505642,165.45162281941157
2023-02-26,52894.359551,4404.835837,48489.523714,319.9686642107809,151.54460151153205,166.43834653415252
2023-02-27,52923.12647,4407.533248,48515.593221,319.9686642107809,151.62607669931117,167.43249052693136
2023-02-28,52966.135056,4453.172975,48512.962081,319.9686642107809,151.61785358156774,168.33340789901558
2023-03-01,52967.426831,4464.107391,48503.31944,319.9686642107809,151.58771737737482,169.30966957402416
2023-03-02,53585.761336,5083.23154,48502.529796,319.9686642107809,151.58524949820938,129.40208604116924
2023-03-03,53618.293081,5109.256936,48509.036145,319.9686642107809,151.60558383006043,130.30052164627705
2023-03-04,53624.603362,5116.862925,48507.740437,319.9686642107809,151.60153434601736,131.2708391903434
2023-03-05,53871.632362,5403.334876,48468.297486,319.9686642107809,151.4782630528822,121.65604323998559
2023-03-06,53972.278945,5431.763626,48540.51532,319.9686642107809,151.70396588593346,122.5912880442338
2023-03-07,53972.767021,5468.078974,48504.688047,319.9686642107809,151.59199469310315,123.50856870319694
2023-03-08,54048.982607,5546.328987,48502.65362,319.9686642107809,151.5856364861049,124.33033030340448
2023-03-09,54059.084586,5560.172573,48498.912013,319.9686642107809,151.57394281913528,125.29879729123786
2023-03-10,54060.092063,5567.807085,48492.284978,319.9686642107809,151.55323130659906,126.28140734904446
2023-03-11,54064.840909,5570.400585,48494.440325,319.9686642107809,151.55996742560407,127.27549985749647
2023-03-12,54083.186457,5597.762687,48485.42377,319.9686642107809,151.5317879317707,128.21317427966278
2023-03-13,54112.240391,5616.214654,48496.025737,319.9686642107809,151.56492232330916,129.17114426661283
2023-03-14,54227.096368,5769.132923,48457.963445,319.9686642107809,151.44596601209074,119.57564477529377
2023-03-15,54297.119382,5839.754561,48457.36482,319.9686642107809,151.44409512576044,117.43414914538153
2023-03-16,54403.042807,5900.473712,48502.569095,319.9686642107809,151.58537231961157,112.15469203016255
2023-03-17,54404.820311,5914.192316,48490.627994,319.9686642107809,151.54805272448982,109.11008250480518
2023-03-18,55054.046599,6588.82818,48465.218419,319.9686642107809,151.46864002617863,96.5439225527225
2023-03-19,55488.0301,7064.321439,48423.708661,319.9686642107809,151.3389093286355,67.79150814644527
2023-03-20,55513.604782,7082.503439,48431.101343,319.9686642107809,151.3620137223681,68.74581525893882
2023-03-21,55555.705896,7105.814504,48449.891392,319.9686642107809,151.42073837606608,69.68723260180559
2023-03-22,55571.076088,7118.937589,48452.1385,319.9686642107809,151.42776127627897,70.65425319096539
2023-03-23,55629.870515,7141.623772,48488.246743,319.9686642107809,151.54061058634835,71.59724091459066
2023-03-24,55677.792343,7160.912788,48516.879555,319.9686642107809,151.63009688673534,72.54876600310672
2023-03-25,56370.71971,7443.93555,48926.784161,319.9686642107809,152.9111742291403,71.99337856657803
2023-03-26,56904.572004,8042.154829,48862.417175,319.9686642107809,152.71000769879032,72.93197572033387
2023-03-27,58438.557914,9488.239856,48950.318058,319.9686642107809,152.98472485966232,73.783545638551
2023-03-28,58446.032512,9522.919192,48923.11332,319.9686642107809,152.8997017275781,74.77998605766334
2023-03-29,58583.663581,9641.022334,48942.641247,319.9686642107809,152.96073247584894,75.7678636314813
2023-03-30,58609.595095,9828.007415,48781.58768,319.9686642107809,152.45739078957087,76.74867097660899
2023-03-31,58682.169641,9918.291069,48763.878571,319.9686642107809,152.40204440418754,77.7394040179206
2023-04-01,58800.825851,10038.136496,48762.689356,319.9686642107809,152.39832774336097,78.72710275882855
2023-04-02,58808.66667,10041.930642,48766.736028,319.9686642107809,152.41097483181878,79.72671331744641
2023-04-03,58885.2355,10083.921616,48801.313884,319.9686642107809,152.5190412141481,80.72240325016901
2023-04-04,58945.14095,10140.988018,48804.152933,319.9686642107809,152.52791411114566,81.71654580021277
2023-04-05,58963.082275,10185.718848,48777.363427,319.9686642107809,152.44418870614052,82.7119545066962
2023-04-06,59025.036993,10188.189292,48836.847701,319.9686642107809,152.63009526716806,83.71170093363617
2023-04-07,59088.590254,10219.697017,48868.893238,319.9686642107809,152.7302473776225,84.70846689550672
2023-04-08,59271.391106,10235.587698,49035.803408,319.9686642107809,153.2518927406511,85.70683583291247
2023-04-09,59338.453092,10311.996221,49026.456871,319.9686642107809,153.22268195207886,86.69899305538274
2023-04-10,59357.811154,10389.03676,48968.774394,319.9686642107809,153.04240655810466,87.69108540588059
2023-04-11,59403.161315,10398.117392,49005.043923,319.9686642107809,153.15575993628454,88.69015334523283
2023-04-12,59416.790426,10449.87748,48966.912947,319.9686642107809,153.03658896654582,89.68484054959845
2023-04-13,59492.493906,10460.387437,49032.10647,319.9686642107809,153.24033867797712,90.68376177921891
2023-04-14,63613.813379,14474.400074,49139.413305,319.9686642107809,153.5757053779153,91.2717526559718
2023-04-15,71280.971695,21982.571408,49298.400287,319.9686642107809,154.0725883536034,91.84712714201305
2023-04-16,71335.370493,22043.023079,49292.347414,319.9686642107809,154.05367127303577,92.8452258547768
2023-04-17,72251.258319,22123.448553,50127.809766,319.9686642107809,156.6647468108879,93.84269636427052
2023-04-18,72927.617534,22237.424694,50690.19284,319.9686642107809,158.4223660308423,94.83911165955942
2023-04-19,72938.136385,22258.281426,50679.854959,319.9686642107809,158.39005698887564,95.83845568704419
2023-04-20,72999.310832,22349.775586,50649.535245,319.9686642107809,158.29529860347316,96.83557807130273
2023-04-21,73012.274866,22474.535731,50537.739135,319.9686642107809,157.9459015452464,97.83165419509169
2023-04-22,73019.420169,22514.200157,50505.220013,319.9686642107809,157.8442693367293,98.83040669490583
2023-04-23,73035.316999,22536.700417,50498.616583,319.9686642107809,157.82363159704227,99.82969903107733
2023-04-24,74409.138328,23697.935013,50711.203315,319.9686642107809,158.48803019533733,100.7931766238762
2023-04-25,74438.117794,23754.306996,50683.810798,319.9686642107809,158.4024201964096,101.7914036483271
2023-04-26,74499.012099,23803.398542,50695.613557,319.9686642107809,158.43930743044268,102.78985965240281
2023-04-27,74502.201143,23861.443699,50640.757444,319.9686642107809,158.26786528895892,103.78803405328654
2023-04-28,74689.659104,24039.624997,50650.034107,319.9686642107809,158.29685769989666,104.78243000921793
2023-04-29,74717.977421,24109.592361,50608.38506,319.9686642107809,158.16669168160004,105.78022944042459
2023-04-30,74843.364064,24157.620446,50685.743618,319.9686642107809,158.40846085043665,106.77871889178641
2023-05-01,74914.913307,24191.435696,50723.477611,319.9686642107809,158.5263911268063,107.77765535621438
2023-05-02,76139.027796,24216.322446,51922.705349,319.9686642107809,162.27434482395336,108.77687263407279
2023-05-03,76184.803715,24452.884163,51731.919553,319.9686642107809,161.67808082269377,109.7694324463373
2023-05-04,76657.372838,24848.097073,51809.275765,319.9686642107809,161.9198426595624,110.75700246286578
2023-05-05,77657.802305,25828.149189,51829.653116,319.9686642107809,161.98352811779395,111.72617849102244
2023-05-06,77683.482963,25862.432849,51821.050114,319.9686642107809,161.9566411036508,112.72510022332426
2023-05-07,77914.778627,25871.851217,52042.92741,319.9686642107809,162.65007555776296,113.72480400279164
2023-05-08,77994.378305,26094.788651,51899.589654,319.9686642107809,162.20210120266933,114.71779231727123
2023-05-09,78092.046041,26186.463589,51905.582453,319.9686642107809,162.2208305336017,115.71490901580546
2023-05-10,78300.347359,26353.887505,51946.459854,319.9686642107809,162.34858492199103,116.7096433059778
2023-05-11,78328.460398,26359.697398,51968.762999,319.9686642107809,162.4182890758494,117.70946057699621
2023-05-12,78358.440175,26433.825959,51924.614216,319.9686642107809,162.28031061752475,118.70712913293391
2023-05-13,78413.665728,26499.01116,51914.654568,319.9686642107809,162.24918366943885,119.70507896970958
2023-05-14,78423.218274,26541.838572,51881.379701,319.9686642107809,162.1451895265059,120.70373198937159
2023-05-15,78626.39581,26565.217305,52061.178504,319.9686642107809,162.70711581214232,121.70299669634551
2023-05-16,78973.62176,26924.844322,52048.777439,319.9686642107809,162.6683586887515,122.69168593769427
2023-05-17,79022.801967,26962.021415,52060.780552,319.9686642107809,162.70587209035165,123.69051666755695
2023-05-18,79049.691387,27015.199116,52034.492271,319.9686642107809,162.6237131668682,124.68884415645152
2023-05-19,79096.043062,27020.892223,52075.15084,319.9686642107809,162.7507836382854,125.68866510048974
2023-05-20,79149.874881,27048.528932,52101.345949,319.9686642107809,162.8326513707542,126.6877958883997
2023-05-21,79398.291011,27058.931993,52339.359018,319.9686642107809,163.5765150537404,127.68746869801544
2023-05-22,79443.0181,27135.919915,52307.098185,319.9686642107809,163.475690077396,128.68504732323345
2023-05-23,79449.985471,27155.312721,52294.67275,319.9686642107809,163.4368567902969,129.6844373930944
2023-05-24,79657.459548,27409.169748,52248.2898,319.9686642107809,163.2918958763449,130.67645324429031
2023-05-25,79711.324593,27505.241261,52206.083332,319.9686642107809,163.15998774682822,131.67343166458886
2023-05-26,80238.983237,28013.594492,52225.388745,319.9686642107809,163.22032307075006,132.65744326415006
2023-05-27,80499.46648,28353.212828,52146.253652,319.9686642107809,162.9730016863414,133.64676180563401
2023-05-28,81253.243168,28712.710476,52540.532693,319.9686642107809,164.20524435601817,134.63545511569828
2023-05-29,81325.717206,29336.58721,51989.129995,319.9686642107809,162.48194217153687,135.615833343938
2023-05-30,81754.256044,29410.689239,52343.566804,319.9686642107809,163.58966567275607,136.61350273434073
2023-05-31,82471.29561,29725.134491,52746.161119,319.9686642107809,164.8478961185187,137.60361300350633
2023-06-01,82611.963508,29766.232592,52845.730915,319.9686642107809,165.1590822037111,138.6023204124067
2023-06-02,82810.195636,30283.063642,52527.131994,319.9686642107809,164.16336307044585,139.58606537303422
2023-06-03,82985.014956,30954.480092,52030.534864,319.9686642107809,162.61134505885437,140.56494841258973
2023-06-04,83002.609309,30966.200513,52036.408796,319.9686642107809,162.6297028940333,141.56457978941035
2023-06-05,83318.320978,31629.717391,51688.603587,319.9686642107809,161.5427051723724,142.54371128126513
2023-06-06,83325.013931,31977.340426,51347.673505,319.9686642107809,160.47719432667466,143.53277806402184
2023-06-07,83341.571371,32104.523882,51237.047489,319.9686642107809,160.1314541702976,144.52877797139809
2023-06-08,83504.799173,32123.431587,51381.367585,319.9686642107809,160.58249863853004,145.52818329830188
2023-06-09,83526.811435,32511.42932,51015.382116,319.9686642107809,159.4386820404181,146.51598024193663
2023-06-10,83554.308526,32562.331046,50991.977481,319.9686642107809,159.36553539320585,147.51437931344844
2023-06-11,83557.485171,32567.022179,50990.462993,319.9686642107809,159.3608021547066,148.51423177088145
2023-06-12,83733.624315,32655.877683,51077.746632,319.9686642107809,159.63359023917508,149.51143714447971
2023-06-13,83807.088568,32673.6774,51133.411168,319.9686642107809,159.80755894994647,150.51087731914595
2023-06-14,83879.874319,32699.447848,51180.426471,319.9686642107809,159.95449616055103,151.51006680354476
2023-06-15,84027.398295,32758.455482,51268.942812,319.9686642107809,160.23113681603002,152.50821093318518
2023-06-16,84131.017472,32893.339482,51237.67799,319.9686642107809,160.13342467888333,153.50396864803042
2023-06-17,84176.661047,33021.12598,51155.535067,319.9686642107809,159.87670290519776,154.4999495887896
2023-06-18,84186.011681,33065.884247,51120.127433,319.9686642107809,159.76604321267027,155.4985418805154
2023-06-19,84267.976351,33189.284075,51078.692277,319.9686642107809,159.63654566920863,156.49466078809928
2023-06-20,84913.365277,33219.508325,51693.856952,319.9686642107809,161.5591235457558,157.4937101942487
2023-06-21,84938.217651,33243.54409,51694.673561,319.9686642107809,161.5616756987987,158.4929542368045
2023-06-22,84985.128481,33284.469254,51700.659227,319.9686642107809,161.58038273692307,159.49166708474513
2023-06-23,85064.891406,33363.345075,51701.546332,319.9686642107809,161.58315521154083,160.48918633291032
2023-06-24,85135.048231,33405.274221,51729.77401,319.9686642107809,161.67137534418922,161.48786760424264
2023-06-25,85499.489163,33423.618015,52075.871148,319.9686642107809,162.753034821231,162.4872906669043
2023-06-26,85560.634212,33434.110155,52126.524056,319.9686642107809,162.9113406607261,163.4869606748689
2023-06-27,85614.577608,33466.546814,52148.030794,319.9686642107809,162.9785557989742,164.48594049783424
2023-06-28,85751.555,33536.151116,52215.403884,319.9686642107809,163.1891173243229,165.48375134787057
2023-06-29,85925.394112,33723.791019,52201.603094,319.9686642107809,163.14598563193033,166.47784981771838
2023-06-30,86066.332263,33832.496349,52233.835914,319.9686642107809,163.24672305907654,167.4744308872614
2023-07-01,86255.192883,33998.521432,52256.671452,319.9686642107809,163.31809110399533,168.46920917264652
2023-07-02,86350.347487,34067.190358,52283.157128,319.9686642107809,163.40086694726523,169.46704944153316
2023-07-03,87588.404626,35285.264398,52303.140228,319.9686642107809,163.46332025046382,170.42873935645912
2023-07-04,87709.053172,35770.582302,51938.47087,319.9686642107809,162.32361690201412,171.4134754483821
2023-07-05,87721.204811,35980.537006,51740.667805,319.9686642107809,161.70542178753973,172.4068720873911
2023-07-06,87811.035245,36101.765879,51709.269367,319.9686642107809,161.60729205950076,173.40305927442387
2023-07-07,87811.63224,36125.883897,51685.748342,319.9686642107809,161.5337816579181,174.4023007299984
2023-07-08,87915.113011,36596.986995,51318.126015,319.9686642107809,160.38484937760637,175.38748389692046
2023-07-09,88092.017197,36777.771288,51314.245909,319.9686642107809,160.372722858875,176.38179798505735
2023-07-10,88203.794177,36875.681356,51328.112821,319.9686642107809,160.41606120275378,177.37871858023573
2023-07-11,88335.925686,37040.110718,51295.814968,319.9686642107809,160.31512052757964,178.3735470531974
2023-07-12,88365.101967,37107.944864,51257.157103,319.9686642107809,160.19430286846494,179.37141357699875
2023-07-13,88521.183264,37187.803744,51333.37952,319.9686642107809,160.43252124896796,180.36890190665144
2023-07-14,89342.838853,37521.580688,51821.258165,319.9686642107809,161.95729132669845,181.3584041678114
2023-07-15,89865.67597,37543.545089,52322.130881,319.9686642107809,163.5226718530554,182.35771335754544
2023-07-16,89885.402927,37756.435567,52128.96736,319.9686642107809,162.91897673348348,183.35101766255684
2023-07-17,89902.663534,37871.79277,52030.870764,319.9686642107809,162.61239484915438,184.34738952165935
2023-07-18,89905.756218,37918.262532,51987.493686,319.9686642107809,162.4768282051301,185.34592798433732
2023-07-19,89958.848669,37924.96576,52033.882908,319.9686642107809,162.6218087210016,186.34571715875063
2023-07-20,90206.267016,38003.047129,52203.219886,319.9686642107809,163.15103860173906,187.3432613934856
2023-07-21,90327.93013,38126.833136,52201.096994,319.9686642107809,163.1444039145417,188.3393681552261
2023-07-22,90382.477668,38341.025426,52041.452242,319.9686642107809,162.64546520629733,189.33263151638675
2023-07-23,90595.599847,38613.701429,51981.898418,319.9686642107809,162.45934128023447,190.32405548531096
2023-07-24,90656.177774,38854.619482,51801.558293,319.9686642107809,161.89572319767998,191.31647828489076
2023-07-25,90677.461825,38950.105741,51727.356084,319.9686642107809,161.66381858544858,192.31347511219792
2023-07-26,91079.81691,38962.088749,52117.72816,319.9686642107809,162.88385079379896,193.31309823028278
2023-07-27,91100.746446,39003.226603,52097.519843,319.9686642107809,162.8206936185492,194.3118043888826
2023-07-28,91108.431355,39022.234068,52086.197287,319.9686642107809,162.7853071658541,195.31120657827705
2023-07-29,91136.810617,39356.527949,51780.282668,319.9686642107809,161.82923035828748,196.30069258110598
2023-07-30,91199.909519,39416.484834,51783.424685,319.9686642107809,161.83905012300647,197.29880685545504
2023-07-31,91226.790561,39450.535801,51776.25476,319.9686642107809,161.8166419130723,198.29773590620607
2023-08-01,91350.099999,39673.716186,51676.383814,319.9686642107809,161.50451464196485,199.2907165796496
2023-08-02,91423.069076,39752.314224,51670.754852,319.9686642107809,161.48692241300742,200.28824456443544
2023-08-03,91527.282757,39753.592956,51773.689801,319.9686642107809,161.80862563120817,201.28820434655063
2023-08-04,91590.332341,39789.469976,51800.862366,319.9686642107809,161.89354821282103,202.28707596554887
2023-08-05,91856.957007,40208.021792,51648.935214,319.9686642107809,161.41872936649824,203.27391194168013
2023-08-06,92165.265432,40548.309973,51616.955459,319.9686642107809,161.31878284492595,204.2632094155997
2023-08-07,93335.483978,41048.658631,52286.825347,319.9686642107809,163.41233125427496,205.24747276993003
2023-08-08,93457.421957,41082.08653,52375.335427,319.9686642107809,163.6889523422128,206.2464214169886
2023-08-09,93673.768055,41341.111233,52332.656822,319.9686642107809,163.55556864007661,207.2382747378433
2023-08-10,93746.884092,41456.482055,52290.402037,319.9686642107809,163.42350950514782,208.23464616853744
2023-08-11,93761.774255,41512.663496,52249.110759,319.9686642107809,163.2944616244691,209.23287918581627
2023-08-12,93874.102854,41621.141088,52252.961766,319.9686642107809,163.3064971999199,210.2294674180448
2023-08-13,94375.376261,41692.967606,52682.408655,319.9686642107809,164.6486501574892,211.22720837639645
2023-08-14,95289.947278,41954.454272,53335.493006,319.9686642107809,166.6897386266081,212.21898426511325
2023-08-15,95471.649019,42213.177968,53258.471051,319.9686642107809,166.44902144516166,213.21084705309477
2023-08-16,96027.654826,42615.721098,53411.933728,319.9686642107809,166.92863927704693,214.19818652421236
2023-08-17,96454.582201,43071.408778,53383.173423,319.9686642107809,166.8387545220165,215.18385452695657
2023-08-18,96642.45653,43302.3608,53340.095731,319.9686642107809,166.70412355086734,216.17659077176359
2023-08-19,96821.883818,43427.784501,53394.099317,319.9686642107809,166.87290128456573,217.1726460257778
2023-08-20,97041.116371,43552.593097,53488.523274,319.9686642107809,167.16800504803237,218.16872062569018
2023-08-21,97236.6644,43721.002889,53515.661511,319.9686642107809,167.2528203441394,219.16342390875798
2023-08-22,97549.618313,44171.73768,53377.880633,319.9686642107809,166.82221293344233,220.14924768649507
2023-08-23,97574.806449,44398.07281,53176.73364,319.9686642107809,166.1935670205804,221.14212913892698
2023-08-24,97719.713652,44718.573999,53001.139653,319.9686642107809,165.64478207180076,222.1320489406353
2023-08-25,97730.453118,44865.369008,52865.084111,319.9686642107809,165.21956686413162,223.1274320379598
2023-08-26,98287.515183,44908.966001,53378.549182,319.9686642107809,166.82430235367244,224.1260608532466
2023-08-27,98328.730275,44954.559648,53374.170626,319.9686642107809,166.81061802614366,225.124626871082
2023-08-28,98345.136888,44971.968419,53373.168469,319.9686642107809,166.80748597881498,226.12407934153453
2023-08-29,98387.850235,45006.76588,53381.084355,319.9686642107809,166.83222554517073,227.1229849141091
2023-08-30,98472.565428,45485.153319,52987.412109,319.9686642107809,165.60187929557466,228.1079389784718
2023-08-31,98689.70418,45505.114697,53184.589483,319.9686642107809,166.21811893418538,229.107311166008
2023-09-01,99038.318589,45535.688366,53502.630224,319.9686642107809,167.21209358412324,230.10634958255105
2023-09-02,99155.632808,45603.364248,53552.26856,319.9686642107809,167.3672285756151,231.10422108403873
2023-09-03,99382.504427,45878.247358,53504.257069,319.9686642107809,167.21717797263364,232.09557563636918
2023-09-04,99821.59353,46110.774915,53710.818615,319.9686642107809,167.8627460207095,233.0882623285288
2023-09-05,99856.972276,46178.524611,53678.447665,319.9686642107809,167.76157689503952,234.08613150846213
2023-09-06,100544.011172,46210.290152,54333.721019,319.9686642107809,169.80950666846363,235.0851324389223
2023-09-07,100624.839036,46318.90159,54305.937446,319.9686642107809,169.7226744998557,236.0817164615728
2023-09-08,100777.689481,46429.342493,54348.346988,319.9686642107809,169.8552172977719,237.07824294490274
2023-09-09,100954.278301,46630.190895,54324.087406,319.9686642107809,169.77939867953364,238.071925989585
2023-09-10,100995.717936,46645.581285,54350.136651,319.9686642107809,169.8608105423617,239.07144194084685
2023-09-11,101055.515759,46703.158467,54352.357292,319.9686642107809,169.8677507250995,240.06963106023613
2023-09-12,101376.788114,47296.620437,54080.167677,319.9686642107809,169.01707487635235,241.05096587410662
2023-09-13,101634.45966,47421.301431,54213.158229,319.9686642107809,169.4327110522511,242.04704448732082
2023-09-14,101716.171271,47530.255064,54185.916206,319.9686642107809,169.34757139313106,243.0436177473748
2023-09-15,101792.085084,47532.494911,54259.590172,319.9686642107809,169.57782508432211,244.04354730120394
2023-09-16,101949.763647,47632.238958,54317.524689,319.9686642107809,169.75888818043154,245.0404102152679
2023-09-17,101954.811921,47988.211164,53966.600757,319.9686642107809,168.66214349493063,246.02921440522186
2023-09-18,102157.563877,48013.640795,54143.923082,319.9686642107809,169.21633002890692,247.02841460879426
2023-09-19,102190.038393,48182.988825,54007.049568,319.9686642107809,168.78855840840276,248.02308838290628
2023-09-20,102287.031862,48243.567382,54043.46448,319.9686642107809,168.90236615295117,249.0211831049528
2023-09-21,102830.376917,48376.188121,54454.188796,319.9686642107809,170.18600533997304,250.01701200229581
2023-09-22,103007.673847,48958.873301,54048.800546,319.9686642107809,168.91904299226968,245.32254366518464
2023-09-23,103050.635241,49148.186321,53902.44892,319.9686642107809,168.4616493710506,242.58235828008037
2023-09-24,103364.484048,49459.648195,53904.835853,319.9686642107809,168.469109267181,242.3151265074266
2023-09-25,103445.779099,49597.82497,53847.95413,319.9686642107809,168.29133647452238,242.15496296517085
2023-09-26,103486.865613,49601.459696,53885.405918,319.9686642107809,168.4083847739,243.11975769512355
2023-09-27,103497.204387,49907.09504,53590.109347,319.9686642107809,167.48549261591833,243.09055653610267
2023-09-28,103672.532697,50076.865282,53595.667415,319.9686642107809,167.50286327942914,239.85453553544357
2023-09-29,103770.005861,50391.687862,53378.317999,319.9686642107809,166.82357983604535,237.44794369442388
2023-09-30,105215.140265,51659.470193,53555.670072,319.9686642107809,167.37785934162585,225.55668207560666
2023-10-01,106189.976889,52578.64217,53611.334719,319.9686642107809,167.55182839930623,219.25703897327185
2023-10-02,106320.148584,52751.125653,53569.022931,319.9686642107809,167.41959111255704,220.0554857493844
2023-10-03,106675.402445,52999.078825,53676.32362,319.9686642107809,167.7549386043643,215.9488108883379
2023-10-04,106825.600853,53107.905116,53717.695737,319.9686642107809,167.88423913165826,216.77281182946172
2023-10-05,107221.064313,53333.977343,53887.08697,319.9686642107809,168.4136385758751,217.40719706076197
2023-10-06,107421.310364,53455.821709,53965.488655,319.9686642107809,168.658667835829,218.21014455112163
2023-10-07,107547.601668,53528.73993,54018.861738,319.9686642107809,168.82547505469103,219.09221773257013
2023-10-08,107627.944016,53623.970717,54003.973299,319.9686642107809,168.7789441263055,218.1002562326612
2023-10-09,107678.609467,53705.496009,53973.113458,319.9686642107809,168.68249767872567,218.67253785184585
2023-10-10,107879.033126,53764.207777,54114.825348,319.9686642107809,169.12539070498352,219.43486629100516
2023-10-11,108240.214851,53992.230098,54247.984754,319.9686642107809,169.54155460130895,217.7446312753018
2023-10-12,108349.99547,54048.401798,54301.593672,319.9686642107809,169.70909887672178,218.00762060668785
2023-10-13,108406.689974,54245.850099,54160.839875,319.9686642107809,169.26920018430707,212.73217760946136
2023-10-14,108436.368181,54261.761618,54174.606563,319.9686642107809,169.31222529751295,213.50494490284473
2023-10-15,108440.410012,54299.744227,54140.665785,319.9686642107809,169.20614997890723,213.97521940968
2023-10-16,108470.828317,54386.057068,54084.77125,319.9686642107809,169.03146245087112,214.16035866481252
2023-10-17,108540.080835,54415.063782,54125.017053,319.9686642107809,169.15724290221397,213.98422203294467
2023-10-18,108713.525578,54536.136046,54177.389532,319.9686642107809,169.32092292734762,214.79773503099568
2023-10-19,109472.666546,54628.905616,54843.76093,319.9686642107809,171.40353748475633,215.65484252700116
2023-10-20,109619.200715,54646.823004,54972.37771,319.9686642107809,171.80550428459046,216.62724446400534
2023-10-21,109927.435159,55462.195176,54465.239983,319.9686642107809,170.2205436814924,216.05952973780222
2023-10-22,110817.229871,55954.258345,54862.971525,319.9686642107809,171.46357647340977,211.60101734299678
2023-10-23,111032.81979,56100.847774,54931.972016,319.9686642107809,171.679224124939,212.3894664128311
2023-10-24,111262.923809,56130.596693,55132.327116,319.9686642107809,172.3053951298222,213.34653418010566
2023-10-25,112239.277125,56294.573343,55944.703781,319.9686642107809,174.84432083057405,214.10989083501045
2023-10-26,112335.483712,56414.178763,55921.304949,319.9686642107809,174.77119231951278,214.9185934882844
2023-10-27,112554.514804,56496.896903,56057.617901,319.9686642107809,175.19721201221057,215.7636477459455
2023-10-28,112631.198689,56646.759347,55984.439342,319.9686642107809,174.96850661951063,216.48292881739326
2023-10-29,112814.953259,56775.64748,56039.305779,319.9686642107809,175.13998102665403,217.24149849207606
2023-10-30,112948.052411,56901.49961,56046.5528,319.9686642107809,175.16263018518296,218.0057551386999
2023-10-31,113118.644127,56972.178292,56146.465835,319.9686642107809,175.47488899729646,218.95592769945506
2023-11-01,113546.562003,57100.65948,56445.902523,319.9686642107809,176.41072028795915,219.87217126658652
2023-11-02,113851.912559,57690.825816,56161.086743,319.9686642107809,175.52058380943083,220.48744391533546
2023-11-03,114585.227921,58033.348818,56551.879103,319.9686642107809,176.74192953390641,221.26415437937248
2023-11-04,114889.459956,58218.760332,56670.699624,319.9686642107809,177.11328002628377,222.14328526786994
2023-11-05,115045.986127,58329.343831,56716.642296,319.9686642107809,177.25686493674155,223.07119627518114
2023-11-06,115441.997577,59489.333956,55952.663621,319.9686642107809,174.86919776663166,207.04174114589114
2023-11-07,116147.692414,59972.239188,56175.453225,319.9686642107809,175.56548346244978,207.88359425053932
2023-11-08,116507.636181,60261.522335,56246.113847,319.9686642107809,175.78631953142636,208.8134023741586
2023-11-09,117322.835228,60447.043136,56875.792092,319.9686642107809,177.75425675600783,209.76838747004513
2023-11-10,117650.341693,60917.531349,56732.810344,319.9686642107809,177.3073950348681,210.65422786260024
2023-11-11,117895.429044,61311.97202,56583.457024,319.9686642107809,176.84062020125,211.5585204869276
2023-11-12,118224.684873,61661.738724,56562.946148,319.9686642107809,176.776517436529,212.47365283570252
2023-11-13,118494.332896,62057.54326,56436.789636,319.9686642107809,176.38223972714403,213.37761453073472
2023-11-14,118907.892495,62574.516612,56333.375883,319.9686642107809,176.0590400999084,214.25217573496047
2023-11-15,118994.223539,62728.457711,56265.765828,319.9686642107809,175.84773798641314,215.21482335298788
2023-11-16,119324.364092,62912.75698,56411.607112,319.9686642107809,176.3035366326953,216.17010484228376
2023-11-17,119391.604967,63278.689142,56112.915825,319.9686642107809,175.37003494828275,217.0813147922745
2023-11-18,119600.894427,63480.461529,56120.432899,319.9686642107809,175.39352810508467,218.03235659131315
2023-11-19,119716.580132,63793.921176,55922.658955,319.9686642107809,174.77542400264758,218.97650918504223
2023-11-20,120068.300262,63816.672374,56251.627889,319.9686642107809,175.8035526002133,219.97354182775598
2023-11-21,120367.520147,64190.430473,56177.089674,319.9686642107809,175.57059786639942,220.9247938975459
2023-11-22,120890.974567,64525.957699,56365.016868,319.9686642107809,176.1579278615523,221.88103228306863
2023-11-23,121149.877817,64898.496691,56251.381126,319.9686642107809,175.80278139031805,222.8324433566304
2023-11-24,121492.758404,65450.812708,56041.945695,319.9686642107809,175.14823157208326,223.76040675654076
2023-11-25,121553.459738,65539.924788,56013.53495,319.9686642107809,175.05943929903341,224.74878418713342
2023-11-26,121634.970565,65747.252124,55887.718441,319.9686642107809,174.66622420307914,225.72174322523642
2023-11-27,122083.146445,65899.246511,56183.899934,319.9686642107809,175.59188201313546,226.70191914169118
2023-11-28,122361.411147,66321.691791,56039.719356,319.9686642107809,175.14127358135158,227.64682111667935
2023-11-29,122455.415091,66602.930862,55852.484229,319.9686642107809,174.5561065073763,228.61014011187945
2023-11-30,122723.847431,67034.437884,55689.409547,319.9686642107809,174.04644821817408,229.55386019637808
2023-12-01,123112.107095,67481.018121,55631.088974,319.9686642107809,173.86417857891468,230.495614335523
2023-12-02,123114.674476,67660.685483,55453.988993,319.9686642107809,173.31068693798534,231.47218096489087
2023-12-03,123355.3615,67934.948853,55420.412647,319.9686642107809,173.20575058091168,232.4364097758662
2023-12-04,123418.088645,68098.989351,55319.099295,319.9686642107809,172.88911534961522,233.4150145611493
2023-12-05,123685.878519,68387.478066,55298.400452,319.9686642107809,172.82442513049313,234.3773880113149
2023-12-06,123730.618755,68560.292403,55170.326353,319.9686642107809,172.42415437486804,235.35484845621977
2023-12-07,124003.700127,68747.985162,55255.714965,319.9686642107809,172.69101992000077,236.3303683619015
2023-12-08,124112.570317,68869.128132,55243.442186,319.9686642107809,172.65266372962108,237.31456811819226
2023-12-09,124284.340342,69024.520444,55259.819899,319.9686642107809,172.7038490950393,238.29430085537024
2023-12-10,124399.751277,69429.113003,54970.638274,319.9686642107809,171.8000680147473,239.24153129698243
2023-12-11,124832.153732,69705.110893,55127.042839,319.9686642107809,172.28888014697839,240.205533880624
2023-12-12,125398.252018,69927.384455,55470.867564,319.9686642107809,173.3634376379379,241.17654353601392
2023-12-13,125535.916986,70347.584728,55188.332258,319.9686642107809,172.48042833858386,242.1217383192852
2023-12-14,126037.115544,70538.910352,55498.205192,319.9686642107809,173.44887609194222,243.0967844033148
2023-12-15,126298.125935,70651.811408,55646.314526,319.9686642107809,173.91176308859647,244.08205912297126
2023-12-16,126406.780985,70877.260108,55529.520877,319.9686642107809,173.5467471915302,245.05265465646517
2023-12-17,127223.624847,70977.271134,56246.353713,319.9686642107809,175.7870691860858,246.03961057646666
2023-12-18,127275.723116,71094.974996,56180.748119,319.9686642107809,175.58203162666786,247.02425888332073
2023-12-19,127887.94788,71860.125787,56027.822094,319.9686642107809,175.10409099652148,246.4270528779598
2023-12-20,128229.088462,72395.926182,55833.16228,319.9686642107809,174.49571950339373,246.78610794409178
2023-12-21,128279.913244,72584.924488,55694.988756,319.9686642107809,174.0638849537799,247.506673138123
2023-12-22,128577.672376,72859.108892,55718.563484,319.9686642107809,174.137563193673,248.10129032097757
2023-12-23,128638.98268,73121.003509,55517.979171,319.9686642107809,173.51067582801565,243.93762907292694
2023-12-24,128700.287345,73265.94714,55434.340205,319.9686642107809,173.2492784621008,244.83212508342694
2023-12-25,129183.810567,73445.323268,55738.487299,319.9686642107809,174.1998312131028,245.70155779330526
2023-12-26,129564.175208,73910.465186,55653.710022,319.9686642107809,173.9348762769402,246.36298253014684
2023-12-27,130149.886236,74215.206432,55934.679804,319.9686642107809,174.8129928346757,247.14116238546558
2023-12-28,130689.34559,74858.040102,55831.305487,319.9686642107809,174.48991645700923,241.79488199471962
2023-12-29,130821.658863,75420.648916,55401.009946,319.9686642107809,173.14511120221547,241.58685595705174
2023-12-30,130901.342464,75537.382854,55363.95961,319.9686642107809,173.02931756319964,242.4914940125309
2023-12-31,130983.023757,75709.155053,55273.868704,319.9686642107809,172.74775591021023,243.35117037408054
2024-01-01,131180.411217,75757.344082,55423.067135,319.9686642107809,173.21404666830057,244.3118039345136
2024-01-02,131340.176081,75988.644452,55351.531629,319.9686642107809,172.99047631907138,245.1228507180931
2024-01-03,131393.443117,76116.011266,55277.43185,319.9686642107809,172.75889183193803,246.01880259579048
2024-01-04,131823.79825,76502.268427,55321.529823,319.9686642107809,172.8967114934626,245.32821528846398
2024-01-05,132044.661361,76684.702272,55359.959089,319.9686642107809,173.01681471074107,245.97268229804467
2024-01-06,132125.974222,76790.939964,55335.034258,319.9686642107809,172.93891698578264,246.8664902120363
2024-01-07,132509.568011,76851.718712,55657.8493,319.9686642107809,173.94781278748948,247.80573755525984
2024-01-08,132635.99226,77192.439647,55443.552613,319.9686642107809,173.2780700564987,248.46516288584098
2024-01-09,132837.419353,77416.270782,55421.148571,319.9686642107809,173.20805056863645,249.2414278377546
2024-01-10,132996.798326,77586.033798,55410.764528,319.9686642107809,173.17559725629224,250.0717376980465
2024-01-11,133125.341232,77883.418363,55241.922869,319.9686642107809,172.64791539901896,249.13558517897036
2024-01-12,133260.67353,77988.806142,55271.867388,319.9686642107809,172.74150118522041,249.07000233093277
2024-01-13,133442.728327,78280.770925,55161.957402,319.9686642107809,172.39799884172967,248.09398132562637
2024-01-14,133736.31137,78554.415267,55181.896103,319.9686642107809,172.46031338446522,244.35427412111312
2024-01-15,133784.464377,78597.659926,55186.804451,319.9686642107809,172.47565347413342,245.1414323875215
2024-01-16,134058.72045,78700.102999,55358.617451,319.9686642107809,173.0126216813914,245.7877255746862
2024-01-17,134155.492418,78814.280328,55341.21209,319.9686642107809,172.9582246014682,246.4588983973954
2024-01-18,134227.841362,78862.962927,55364.878435,319.9686642107809,173.03218917252508,247.31869401759468
2024-01-19,134292.729215,79083.851702,55208.877514,319.9686642107809,172.54463855132664,245.26301875826903
2024-01-20,134458.709388,79159.595592,55299.113796,319.9686642107809,172.82665454880745,244.96086924383417
2024-01-21,134523.565455,79304.271257,55219.294198,319.9686642107809,172.57719387678546,245.37847684847657
2024-01-22,134695.207929,79522.155692,55173.052237,319.9686642107809,172.43267359660723,243.6521482488606
2024-01-23,135050.983396,79980.846508,55070.136888,319.9686642107809,172.11103163440492,242.4892115991097
2024-01-24,135662.97547,80157.331592,55505.643878,319.9686642107809,173.47212426225397,243.15474330971483
2024-01-25,135886.27368,80195.205596,55691.068084,319.9686642107809,174.0516316538836,244.08296583686024
2024-01-26,135971.195634,80392.3456,55578.850033,319.9686642107809,173.7009159008995,244.41123904462438
2024-01-27,136155.023716,80433.524758,55721.498959,319.9686642107809,174.14673745143116,245.25315149349626
2024-01-28,140837.082374,85267.078833,55570.003541,319.9686642107809,173.67326790598779,217.63771741755772
2024-01-29,140967.135063,85380.584442,55586.550621,319.9686642107809,173.72498259511468,218.32626609841827
2024-01-30,141105.874947,85478.062017,55627.812929,319.9686642107809,173.8539399356773,219.05879456480034
2024-01-31,141145.508777,85547.762702,55597.746075,319.9686642107809,173.759971815161,219.21050780417863
2024-02-01,141331.085333,85717.095455,55613.989877,319.9686642107809,173.81073866772158,218.2515710402513
2024-02-02,141548.458731,85832.82315,55715.635581,319.9686642107809,174.12841260073225,218.53250940446742
2024-02-03,141692.616111,85941.609184,55751.006927,319.9686642107809,174.23895888215404,218.88494902278762
2024-02-04,142075.936308,86379.484497,55696.451811,319.9686642107809,174.06845744841343,216.97646553697996
2024-02-05,142216.646965,86511.501817,55705.145148,319.9686642107809,174.09562678707803,217.86983288172632
2024-02-06,142306.771587,86671.250463,55635.521125,319.9686642107809,173.87803040722085,218.74080115859397
2024-02-07,142311.477569,86785.826881,55525.650687,319.9686642107809,173.53465166333353,219.64825581933837
2024-02-08,142564.408592,86884.81135,55679.597242,319.9686642107809,174.01578176205655,220.56830436480232
2024-02-09,142747.172182,86918.516725,55828.655456,319.9686642107809,174.48163429910937,221.5410799549427
2024-02-10,142771.812491,87009.273864,55762.538627,319.9686642107809,174.27499897385627,222.4677738561295
2024-02-11,142897.170996,87395.434935,55501.736061,319.9686642107809,173.45991113816686,223.15586493141018
2024-02-12,143006.53019,87537.342206,55469.187984,319.9686642107809,173.35818843641326,224.0412439929787
2024-02-13,143401.747718,87735.131457,55666.616262,319.9686642107809,173.97521222681152,222.8449673971627
2024-02-14,143613.362411,87797.784647,55815.577764,319.9686642107809,174.44076250926628,223.1475067792926
2024-02-15,143792.68078,87950.360928,55842.319852,319.9686642107809,174.52433971850945,221.80075136828236
2024-02-16,143812.463883,88016.357055,55796.106829,319.9686642107809,174.37990987843747,222.42768994742073
2024-02-17,144096.745885,88095.561004,56001.184881,319.9686642107809,175.02084155374962,222.9682957349578
2024-02-18,144501.002046,88295.269648,56205.732398,319.9686642107809,175.66011514481994,222.30769373872317
2024-02-19,144821.62182,88488.401596,56333.220224,319.9686642107809,176.05855361789497,221.21002944384236
2024-02-20,145242.970279,88705.955382,56537.014897,319.9686642107809,176.69547434106227,221.77512217953335
2024-02-21,145356.679443,88971.391232,56385.28821,319.9686642107809,176.22128200921549,222.4520721649751
2024-02-22,145571.962166,89251.173192,56320.788974,319.9686642107809,176.01970215714127,223.11156214622315
2024-02-23,146053.795263,89523.33341,56530.461853,319.9686642107809,176.6749940730455,223.65477860858664
2024-02-24,146566.811246,89845.136816,56721.67443,319.9686642107809,177.27259189554363,224.039284039638
2024-02-25,146898.459521,90052.287267,56846.172254,319.9686642107809,177.66168569729786,220.62234571878798
2024-02-26,147278.574305,90320.276846,56958.297459,319.9686642107809,178.01211127811706,220.06290554092266
2024-02-27,147589.585205,90561.775282,57027.809923,319.9686642107809,178.2293590019573,219.158709737123
2024-02-28,147702.333747,90715.844686,56986.489062,319.9686642107809,178.10021866534993,217.90460450877436
2024-02-29,147951.93375,90843.3854,57108.548349,319.9686642107809,178.48169129268067,218.58761904307175
2024-03-01,148825.421416,91000.437379,57824.984037,319.9686642107809,180.72077207819174,219.19728725682944
2024-03-02,148950.366155,91076.91622,57873.449935,319.9686642107809,180.87224284211652,220.00720927887596
2024-03-03,149109.316691,91152.146945,57957.169747,319.9686642107809,181.1338928765238,217.75694778328761
2024-03-04,149272.944207,91378.875018,57894.069188,319.9686642107809,180.9366843181306,215.6056546117179
2024-03-05,149639.467748,91736.977787,57902.48996,319.9686642107809,180.96300180775344,213.44999294995796
2024-03-06,149639.467748,91909.309467,57730.158281,319.9686642107809,180.4244125698821,213.8301945202984
2024-03-07,150035.61846,92164.210555,57871.407905,319.9686642107809,180.86586087341644,214.00342149916105
2024-03-08,150155.907956,92308.527592,57847.380364,319.9686642107809,180.79076745431783,214.8775765770115
2024-03-09,150756.105559,92421.926169,58334.179391,319.9686642107809,182.31216339538824,215.78067281714175
2024-03-10,151377.410569,92540.869465,58836.541105,319.9686642107809,183.88219749619338,216.67903086624574
2024-03-11,151753.937905,92781.113585,58972.824319,319.9686642107809,184.30812424854005,217.47373235959094
2024-03-12,152527.033372,93265.322856,59261.710516,319.9686642107809,185.2109820259182,218.05995557177812
2024-03-13,153196.951463,94013.517624,59183.433839,319.9686642107809,184.9663434542222,213.72187878296245
2024-03-14,154191.975832,94424.294629,59767.681203,319.9686642107809,186.79229527185123,213.9465122258989
2024-03-15,155508.527458,95332.985417,60175.542041,319.9686642107809,188.06698521377416,213.7631385435816
2024-03-16,155621.514304,95406.668649,60214.845656,319.9686642107809,188.18982103926646,214.3576210642932
2024-03-17,155762.565067,95597.08383,60165.481237,319.9686642107809,188.03554212223014,214.77440017811023
2024-03-18,156423.093143,95865.280802,60557.812341,319.9686642107809,189.26169689262835,215.2920365614118
2024-03-19,156570.816719,96591.738539,59979.07818,319.9686642107809,187.45297552165448,214.26995700411499
2024-03-20,156706.555417,96714.311205,59992.244212,319.9686642107809,187.49412340103348,214.59953318245243
2024-03-21,157001.973919,96999.327335,60002.646583,319.9686642107809,187.52663399398688,214.19061510451138
2024-03-22,157463.70522,97472.854768,59990.850452,319.9686642107809,187.48976747448225,213.2452870592242
2024-03-23,157789.376256,97718.96415,60070.412106,319.9686642107809,187.73842199256214,212.00517228944227
2024-03-24,158091.421562,97806.390784,60285.030779,319.9686642107809,188.40917102834464,211.86368185747415
2024-03-25,158256.218954,98099.251505,60156.967449,319.9686642107809,188.00893392914037,212.3379581734771
2024-03-26,158497.626865,98306.549313,60191.077552,319.9686642107809,188.11553844019187,212.5381757245632
2024-03-27,158562.088019,98432.552187,60129.535832,319.9686642107809,187.92320173074629,210.4723266226938
2024-03-28,158618.48857,98586.167988,60032.320582,319.9686642107809,187.61937432239745,210.4768204248976
2024-03-29,159011.166856,98786.017764,60225.149093,319.9686642107809,188.22202243319174,210.72372460365295
2024-03-30,159187.980528,98808.092783,60379.887746,319.9686642107809,188.70562808058122,211.660402439069
2024-03-31,160091.367585,98952.830669,61138.536916,319.9686642107809,191.07663891650557,212.24522199248895
2024-04-01,160117.433459,99033.824499,61083.60896,319.9686642107809,190.9049722436597,213.0128912916407
2024-04-02,160290.4526,99283.270854,61007.181746,319.9686642107809,190.66611380985492,212.43739967758302
2024-04-03,160962.11454,100262.978607,60699.135934,319.9686642107809,189.70337637192543,210.40904898778535
2024-04-04,162802.172365,101850.672857,60951.499508,319.9686642107809,190.4920897749159,201.6284353948431
2024-04-05,162864.362821,102512.594291,60351.76853,319.9686642107809,188.61774692487694,197.58486338111106
2024-04-06,165815.656461,104838.465197,60977.191264,319.9686642107809,190.57238437521175,189.26065054361243
2024-04-07,165865.642379,105652.133239,60213.509141,319.9686642107809,188.18564402085968,189.5517269630218
2024-04-08,166043.345424,106177.287136,59866.058288,319.9686642107809,187.09975377014715,190.01301731250715
2024-04-09,167208.348335,106345.350383,60862.997952,319.9686642107809,190.21549532708678,189.92905974632595
2024-04-10,167540.293839,106708.883384,60831.410455,319.9686642107809,190.11677473181254,189.77708858938422
2024-04-11,167583.426484,106774.829291,60808.597193,319.9686642107809,190.04547630621119,190.3380299609853
2024-04-12,167690.585591,106944.764297,60745.821295,319.9686642107809,189.8492824128034,190.6986739457352
2024-04-13,167779.711452,106965.534119,60814.177332,319.9686642107809,190.06291594835164,191.64615374070127
2024-04-14,168325.791931,107717.538478,60608.253453,319.9686642107809,189.41934080480462,187.80576638912316
2024-04-15,168642.318102,107997.523506,60644.794596,319.9686642107809,189.53354305986022,187.67193694529124
2024-04-16,168809.519976,108130.947491,60678.572485,319.9686642107809,189.6391093004898,188.3025273772655
2024-04-17,168869.38422,108370.892635,60498.491586,319.9686642107809,189.07630137851976,187.63140756997745
2024-04-18,168935.929244,108408.812089,60527.117155,319.9686642107809,189.16576504231512,187.92849584878422
2024-04-19,169617.023605,109012.31537,60604.708235,319.9686642107809,189.40826091356357,183.60641066078097
2024-04-20,170629.348464,109846.426588,60782.921876,319.9686642107809,189.96523308282138,182.2628147910582
2024-04-21,170723.186468,110089.147319,60634.039149,319.9686642107809,189.49992899635018,182.81825902336277
2024-04-22,171099.900066,110413.645369,60686.254697,319.9686642107809,189.66311856408112,183.45357035344932
2024-04-23,171260.990962,110522.32674,60738.664223,319.9686642107809,189.82691437242778,184.33142828010023
2024-04-24,176625.487367,110757.822817,65867.66455,319.9686642107809,205.8566100916975,185.06676489894744
2024-04-25,177114.122521,111366.279547,65747.842974,319.9686642107809,205.4821309960787,183.89414104877505
2024-04-26,178952.553427,112483.284094,66469.269333,319.9686642107809,207.73680915582736,182.32520821294747
2024-04-27,179250.744479,112815.645761,66435.098718,319.9686642107809,207.6300155262565,180.99479709682055
2024-04-28,179440.158681,113267.225178,66172.933503,319.9686642107809,206.81066899541216,179.65278138790745
2024-04-29,179690.795951,113883.937219,65806.858732,319.9686642107809,205.66657330121993,178.95632893883158
2024-04-30,180440.739016,114380.063065,66060.67595,319.9686642107809,206.45982978658878,179.2797771145124
2024-05-01,180863.191212,114772.786123,66090.405088,319.9686642107809,206.55274244124928,179.38350278593134
2024-05-02,181522.189654,115115.224274,66406.96538,319.9686642107809,207.54209023498026,178.82516124972608
2024-05-03,182471.389311,115371.348113,67100.041198,319.9686642107809,209.70816427760417,179.17840257904027
2024-05-04,183215.304365,116001.361237,67213.943128,319.9686642107809,210.06414266780354,179.20735758484807
2024-05-05,183580.304304,116169.129143,67411.17516,319.9686642107809,210.68055312939194,179.9404442277737
2024-05-06,183803.914608,116699.97997,67103.934638,319.9686642107809,209.72033246916632,179.76405297615565
2024-05-07,185176.426157,117001.767261,68174.658896,319.9686642107809,213.06667346365396,180.39385223540012
2024-05-08,185833.392901,117253.400925,68579.991976,319.9686642107809,214.33346338822292,181.08517466159537
2024-05-09,185924.184844,117874.406486,68049.778358,319.9686642107809,212.67638356352256,180.0857757771155
2024-05-10,186203.988441,118250.381381,67953.60706,319.9686642107809,212.3758188246685,179.9047035179101
2024-05-11,186294.456685,118325.738017,67968.718668,319.9686642107809,212.42304722447847,180.6252405529376
2024-05-12,186445.25423,118439.838469,68005.415761,319.9686642107809,212.53773687101153,181.20209466549568
2024-05-13,186665.435568,118835.548841,67829.886727,319.9686642107809,211.98915492023536,181.17492921010125
2024-05-14,187526.210096,119027.842995,68498.3671,319.9686642107809,214.07836066995728,180.89816623344086
2024-05-15,187836.119615,119339.478847,68496.640768,319.9686642107809,214.0729653541245,180.7752147782594
2024-05-16,188356.60083,119580.648467,68775.952363,319.9686642107809,214.9458995700076,180.09673664404545
2024-05-17,189100.125045,120526.040512,68574.084533,319.9686642107809,214.31500082091318,177.6971649127081
2024-05-18,189141.269629,120829.885586,68311.384043,319.9686642107809,213.4939813918764,178.11670353461523
2024-05-19,189834.014942,121228.643978,68605.370964,319.9686642107809,214.41278049279813,177.77028107165825
2024-05-20,190827.34498,121777.303456,69050.041524,319.9686642107809,215.80251208134854,175.68241733359173
2024-05-21,191037.461133,122300.849056,68736.612077,319.9686642107809,214.82294913641738,175.21764201694168
2024-05-22,192124.772105,123233.105764,68891.66634,319.9686642107809,215.30754116164724,171.50794485700317
2024-05-23,192836.379455,124069.477593,68766.901862,319.9686642107809,214.91761398453528,167.39581747772172
2024-05-24,193264.233842,125009.611986,68254.621856,319.9686642107809,213.31658218580097,164.6865239511244
2024-05-25,195776.782101,125224.469622,70552.312479,319.9686642107809,220.4975685760382,165.30698272772133
2024-05-26,196275.263825,126010.614651,70264.649174,319.9686642107809,219.59853271041825,164.0528750383528
2024-05-27,197926.412558,127525.550015,70400.862543,319.9686642107809,220.02424117576427,160.59193597896956
2024-05-28,198609.793869,128798.028173,69811.765696,319.9686642107809,218.18313323960737,155.79785701376386
2024-05-29,199832.939895,130170.551028,69662.388866,319.9686642107809,217.71628493004414,153.9616935143713
2024-05-30,200933.19067,131413.047466,69520.143204,319.9686642107809,217.27172370292885,147.95444611320272
2024-05-31,201651.169012,132016.382124,69634.786888,319.9686642107809,217.63002030138725,147.1280396571383
2024-06-01,202877.686188,133144.833704,69732.852485,319.9686642107809,217.93650530435426,141.85596585378516
2024-06-02,203642.801016,133714.814981,69927.986036,319.9686642107809,218.54635737059115,140.0732208127156
2024-06-03,204224.052143,133890.361041,70333.691102,319.9686642107809,219.814309865254,139.61387668526731
2024-06-04,204611.188311,134364.809107,70246.379204,319.9686642107809,219.54143346276203,136.56573191424832
2024-06-05,205028.862744,135051.27406,69977.588683,319.9686642107809,218.7013808230356,133.99952505272813
2024-06-06,206146.602781,135984.040398,70162.562382,319.9686642107809,219.27948024241547,131.93012621428352
2024-06-07,206731.743256,136414.117466,70317.62579,319.9686642107809,219.76410084856911,131.94466242974158
2024-06-08,207262.998086,136661.313354,70601.684731,319.9686642107809,220.65187197359677,132.89186601981055
2024-06-09,207868.035443,137874.852049,69993.183395,319.9686642107809,218.7501190706964,133.6326768930303
2024-06-10,208064.245576,139455.088118,68609.157457,319.9686642107809,214.42461444225484,134.29516807815526
2024-06-11,209183.088237,140255.075541,68928.012697,319.9686642107809,215.42113465083986,135.1243057543179
2024-06-12,209310.889247,140516.678577,68794.210669,319.9686642107809,215.00296236409412,136.068432247499
2024-06-13,210193.053418,141027.44042,69165.612998,319.9686642107809,216.16370830750105,135.56533510575537
2024-06-14,210444.809501,141404.575191,69040.23431,319.9686642107809,215.7718615361641,133.6619188056793
2024-06-15,211135.231641,141932.748385,69202.483256,319.9686642107809,216.27893914765522,132.37354651314672
2024-06-16,212053.45171,142567.579908,69485.871802,319.9686642107809,217.16461508313776,128.98264798801392
2024-06-17,212106.660951,142870.338814,69236.322137,319.9686642107809,216.38469600695097,127.21404357044958
2024-06-18,212133.371311,143272.979372,68860.391938,319.9686642107809,215.2097990840687,126.32581638428383
2024-06-19,212537.24681,143724.855313,68812.391497,319.9686642107809,215.05978301571903,125.37824048579205
2024-06-20,212717.31826,144063.478096,68653.840165,319.9686642107809,214.5642615796088,124.11702390154824
2024-06-21,212873.358838,144719.560513,68153.798325,319.9686642107809,213.00147779503607,123.31832505436614
2024-06-22,213924.193665,145821.916179,68102.277486,319.9686642107809,212.84045940554137,120.48124357883353
2024-06-23,214188.346092,146061.593225,68126.752867,319.9686642107809,212.9169524616985,120.9847997679608
2024-06-24,214379.603862,146603.220784,67776.383078,319.9686642107809,211.82193964266443,120.89021641074214
2024-06-25,214832.695494,146695.747237,68136.948257,319.9686642107809,212.94881617568166,121.61122671002522
2024-06-26,215225.351798,146949.615894,68275.735904,319.9686642107809,213.38257004761888,121.86541861784644
2024-06-27,215897.127315,147410.836191,68486.291124,319.9686642107809,214.04061954918285,121.57473552855663
2024-06-28,216467.757228,147868.131877,68599.625351,319.9686642107809,214.3948236937654,120.33574467943981
2024-06-29,216663.510944,148167.854634,68495.656309,319.9686642107809,214.0698886184622,120.75280602986459
2024-06-30,217333.942018,148806.131888,68527.81013,319.9686642107809,214.17037914955625,121.02208334335592
2024-07-01,217914.955763,149346.485721,68568.470042,319.9686642107809,214.2974538182595,118.7993539137533
2024-07-02,218953.20047,149995.274457,68957.926013,319.9686642107809,215.51462291811688,117.20368007314391
2024-07-03,219211.841549,150627.239342,68584.602208,319.9686642107809,214.3478717741546,116.2147063172888
2024-07-04,219303.609935,150781.254401,68522.355534,319.9686642107809,214.15333186771244,116.9595225508092
2024-07-05,219513.242786,151220.225727,68293.017059,319.9686642107809,213.43657894577967,117.25299142848235
2024-07-06,219780.624646,151407.564957,68373.059689,319.9686642107809,213.68673666105914,117.91991447866894
2024-07-07,219910.735922,153340.328009,66570.407913,319.9686642107809,208.05289817113598,115.85590649791993
2024-07-08,220675.603042,153687.682321,66987.920721,319.9686642107809,209.35775347323195,116.50681523664389
2024-07-09,221712.090583,154794.355038,66917.735545,319.9686642107809,209.13840331851253,116.54245682875626
2024-07-10,221983.5457,155182.462303,66801.083396,319.9686642107809,208.7738296522514,117.24766606080811
2024-07-11,222163.229874,155559.219672,66604.010201,319.9686642107809,208.157915604899,117.55134410958271
2024-07-12,222251.699254,155907.312138,66344.387115,319.9686642107809,207.34651400518183,116.78086159203667
2024-07-13,222315.311137,156025.407536,66289.903601,319.9686642107809,207.17623634960455,117.6020722228568
2024-07-14,222554.283345,156178.01639,66376.266956,319.9686642107809,207.4461482649261,118.37103154568467
2024-07-15,222928.200114,156687.133039,66241.067075,319.9686642107809,207.02360725975146,117.1430865204893
2024-07-16,223060.046214,157409.106505,65650.939709,319.9686642107809,205.17927863633585,116.11824780970346
2024-07-17,224287.071915,157548.908103,66738.163812,319.9686642107809,208.57718669611944,116.7383774620248
2024-07-18,224465.994663,157699.605992,66766.388672,319.9686642107809,208.6653980216554,117.27564706117846
2024-07-19,224875.492816,157818.082133,67057.410683,319.9686642107809,209.57493087143558,117.90496168483514
2024-07-20,224968.251391,157988.115305,66980.136086,319.9686642107809,209.33342410641973,118.34202238847502
2024-07-21,225503.159527,158157.718696,67345.440831,319.9686642107809,210.47511323370048,118.59770519915037
2024-07-22,225906.915852,158743.204972,67163.71088,319.9686642107809,209.90715151954873,115.68239547114354
2024-07-23,226161.739695,159091.485341,67070.254354,319.9686642107809,209.6150712740331,115.54574505414348
2024-07-24,226299.341613,159242.036688,67057.304925,319.9686642107809,209.57460034531906,115.94016279117204
2024-07-25,228091.667771,159410.457112,68681.210658,319.9686642107809,214.6498027467962,116.75373060500715
2024-07-26,228879.866893,160609.131618,68270.735275,319.9686642107809,213.3669415515837,114.52553658466786
2024-07-27,229043.955606,160681.664957,68362.290649,319.9686642107809,213.6530801152641,115.41754574188963
2024-07-28,229117.915782,160790.366422,68327.54936,319.9686642107809,213.54450295479216,116.25570619350765
2024-07-29,229411.575575,161236.171902,68175.403673,319.9686642107809,213.06900111971314,116.85106046218425
2024-07-30,229471.873216,161478.520084,67993.353132,319.9686642107809,212.50003746369694,117.71935363276862
2024-07-31,230019.038628,162069.493892,67949.544736,319.9686642107809,212.3631228189205,118.39818230876699
2024-08-01,230324.241114,162244.536955,68079.704159,319.9686642107809,212.76991085024554,119.30305319884792
2024-08-02,230438.184621,162414.269158,68023.915463,319.9686642107809,212.59555410147576,120.2108103352366
2024-08-03,230831.922525,162711.512047,68120.410478,319.9686642107809,212.89713055502634,121.04927036352456
2024-08-04,230960.661509,162984.658564,67976.002945,319.9686642107809,212.44581281940935,120.95923965633847
2024-08-05,231240.764493,163233.986228,68006.778265,319.9686642107809,212.54199511299709,121.87475885078311
2024-08-06,231639.964622,163639.756169,68000.208453,319.9686642107809,212.5214624398486,122.7372700101696
2024-08-07,231820.546248,163806.530648,68014.0156,319.9686642107809,212.56461399981168,123.68076106894296
2024-08-08,232093.960978,164152.390045,67941.570933,319.9686642107809,212.33820224421464,124.56357198534533
2024-08-09,232175.206332,164276.35529,67898.851042,319.9686642107809,212.20468951069316,125.52156828797888
2024-08-10,232257.909653,164404.872347,67853.037306,319.9686642107809,212.0615075646954,126.47802227979992
2024-08-11,232339.802785,164425.502569,67914.300216,319.9686642107809,212.252972907563,127.4710320495069
2024-08-12,232424.859716,164623.999998,67800.859719,319.9686642107809,211.8984366367072,128.40377427951898
2024-08-13,232723.892277,164916.416731,67807.475546,319.9686642107809,211.91911312081328,129.30469341238495
2024-08-14,233144.953944,165562.410362,67582.543582,319.9686642107809,211.21613189433972,130.0858085063519
2024-08-15,233907.955881,166815.464114,67092.491767,319.9686642107809,209.6845699952746,128.33723883202765
2024-08-16,234126.282784,167151.099135,66975.183649,319.9686642107809,209.3179462251334,129.04914082144387
2024-08-17,234556.655417,167391.166293,67165.489124,319.9686642107809,209.9127090762688,129.44925309787504
2024-08-18,234810.620599,167543.15069,67267.46991,319.9686642107809,210.23143024307916,129.93376592139248
2024-08-19,236465.412196,168307.061104,68158.351092,319.9686642107809,213.01570658525597,127.034300488187
2024-08-20,237614.667276,169561.799025,68052.86825,319.9686642107809,212.68604042166405,123.08108212775551
2024-08-21,238063.270734,169829.016336,68234.254398,319.9686642107809,213.25292764622213,123.7905882394407
2024-08-22,238543.759553,169963.997006,68579.762547,319.9686642107809,214.33274635238269,124.65725093288347
2024-08-23,239482.166904,170847.56571,68634.601194,319.9686642107809,214.50413390727107,123.66983076091856
2024-08-24,240290.028078,171350.9151,68939.112978,319.9686642107809,215.45582642613414,122.9832371706143
2024-08-25,241352.95458,171800.347819,69552.606761,319.9686642107809,217.3731822538156,123.89945806353353
2024-08-26,242026.329101,172748.686404,69277.642696,319.9686642107809,216.51383539971593,124.72267752094194
2024-08-27,242278.857973,173143.120693,69135.73728,319.9686642107809,216.0703375454807,125.64915071451105
2024-08-28,242602.684046,173632.306298,68970.377749,319.9686642107809,215.5535384038902,126.55796124052722
2024-08-29,242696.134799,173814.625505,68881.509294,319.9686642107809,215.275797284399,127.52397497359198
2024-08-30,243037.920075,173936.781109,69101.138966,319.9686642107809,215.96220722564036,128.50120385119226
2024-08-31,243116.105233,174044.705587,69071.399646,319.9686642107809,215.86926274911374,129.48108556424268
2024-09-01,243309.861175,174230.189496,69079.671679,319.9686642107809,215.89511538384096,130.44650936266407
2024-09-02,244199.32298,174534.819084,69664.503895,319.9686642107809,217.72289504296012,131.389723121305
2024-09-03,244683.42999,175402.166298,69281.263691,319.9686642107809,216.52515211727305,132.22804024396464
2024-09-04,244993.562863,176263.097754,68730.465109,319.9686642107809,214.80373798017754,133.06755333323963
2024-09-05,245704.911674,176643.069513,69061.842161,319.9686642107809,215.8393926834822,133.9640178446425
2024-09-06,246605.765895,177918.810792,68686.955102,319.9686642107809,214.6677558923462,133.56229615793563
2024-09-07,246750.688263,178111.947826,68638.740437,319.9686642107809,214.51707030843463,134.45724079059437
2024-09-08,246946.741682,178229.121044,68717.620638,319.9686642107809,214.76359507733522,135.3935053423047
2024-09-09,247339.531628,178528.553955,68810.977673,319.9686642107809,215.05536438302732,136.23063117067795
2024-09-10,247839.574186,179218.791019,68620.783166,319.9686642107809,214.46094834085292,136.1071576755494
2024-09-11,248058.903065,179857.115447,68201.787618,319.9686642107809,213.15145902247397,134.77822383621242
2024-09-12,248248.189976,180281.979838,67966.210138,319.9686642107809,212.41520730050905,135.21169497445226
2024-09-13,248698.73255,180672.106752,68026.625798,319.9686642107809,212.60402472783124,135.45232208946254
2024-09-14,248855.05151,181043.307419,67811.744091,319.9686642107809,211.93245363029888,135.72668189252727
2024-09-15,249253.705521,181165.211195,68088.494327,319.9686642107809,212.7973828154196,136.54169848700985
2024-09-16,249923.633179,181471.782338,68451.850841,319.9686642107809,213.9329831245819,137.07649079686962
2024-09-17,250660.897429,181781.443101,68879.454328,319.9686642107809,215.26937488673997,137.72687153320294
2024-09-18,251368.179266,182001.314098,69366.865168,319.9686642107809,216.79268293067676,138.4952332309913
2024-09-19,251716.332984,182525.17074,69191.162244,319.9686642107809,216.24355752043266,138.9277048787335
2024-09-20,252429.800894,182913.781869,69516.019025,319.9686642107809,217.25883438137552,139.40531844913494
2024-09-21,252738.62269,183309.611622,69429.011068,319.9686642107809,216.98690788752774,139.7416239102604
2024-09-22,253054.5263,183668.927773,69385.598527,319.9686642107809,216.85123041077514,139.60367001243867
2024-09-23,253314.293632,184073.024546,69241.269086,319.9686642107809,216.40015673655773,139.8039288353175
2024-09-24,254181.345613,184338.042756,69843.302857,319.9686642107809,218.28169651947664,140.6108388680732
2024-09-25,254409.585149,185240.951315,69168.633834,319.9686642107809,216.17314934450837,140.90178322023712
2024-09-26,255084.709742,185783.805448,69300.904295,319.9686642107809,216.58653501565294,141.0754793959204
2024-09-27,256363.66197,185885.508304,70478.153665,319.9686642107809,220.26579958646258,141.42599088337738
2024-09-28,257526.324728,186045.764872,71480.559856,319.9686642107809,223.39862571327248,141.56548082549125
2024-09-29,258780.101469,186834.848941,71945.252528,319.9686642107809,224.8509325294608,138.80318496015389
2024-09-30,259110.626997,187208.458173,71902.168824,319.9686642107809,224.7162827689717,139.36914652166888
2024-10-01,260041.216069,188374.697849,71666.51822,319.9686642107809,223.97980251212766,137.97566048474982
2024-10-02,260467.809151,189299.803387,71168.005764,319.9686642107809,222.42179852061304,136.77115145348944
2024-10-03,260807.701539,189599.252226,71208.449314,319.9686642107809,222.5481969918501,137.33888748369645
2024-10-04,261308.591359,190050.265119,71258.32624,319.9686642107809,222.70407765011086,137.7822977573378
2024-10-05,261783.494399,190495.449999,71288.0444,319.9686642107809,222.79695599516162,138.33412357256748
2024-10-06,263272.015723,190892.821077,72379.194646,319.9686642107809,226.20713445339092,138.68838142114691
2024-10-07,263775.260296,191446.283296,72328.977,319.9686642107809,226.05018894085495,138.62400621944107
2024-10-08,264140.346082,191901.024456,72239.321626,319.9686642107809,225.7699884586573,139.2057807331439
2024-10-09,264882.63187,192540.615341,72342.016529,319.9686642107809,226.09094145964352,139.41562824498396
2024-10-10,265136.82223,192942.519885,72194.302344,319.9686642107809,225.62928942454707,139.75192394130863
2024-10-11,266941.748489,193512.555293,73429.193196,319.9686642107809,229.4887012674096,139.9011674899375
2024-10-12,267182.208277,193791.334564,73390.873713,319.9686642107809,229.36894115560455,140.7902126973495
2024-10-13,267809.410799,194521.595271,73287.815528,319.9686642107809,229.04685278718827,141.49956725223456
2024-10-14,269234.436673,196425.090034,72809.346639,319.9686642107809,227.5514910767527,140.90925941069145
2024-10-15,271042.969366,198334.492851,72708.476514,319.9686642107809,227.236241065478,140.40285125386436
2024-10-16,272677.887636,198928.914562,73748.973075,319.9686642107809,230.48811125584945,140.73909845086746
2024-10-17,273727.680133,200476.627866,73251.052267,319.9686642107809,228.93195634540487,140.41496249253396
2024-10-18,274582.185883,201058.683666,73523.502217,319.9686642107809,229.78344582070088,140.82521339622326
2024-10-19,274692.452239,201216.055571,73476.396668,319.9686642107809,229.6362265637271,141.60602585831657
2024-10-20,274723.107972,201388.243851,73334.864121,319.9686642107809,229.19389403923103,142.366202078294
2024-10-21,275795.084977,201732.50587,74062.579107,319.9686642107809,231.4682260829483,142.93368469714187
2024-10-22,276656.700368,202541.44924,74115.251128,319.9686642107809,231.63284226850485,143.27413961628918
2024-10-23,277593.488221,202998.017061,74595.471159,319.9686642107809,233.13367683361602,143.8427283479832
2024-10-24,278188.234261,203167.798017,75020.436245,319.9686642107809,234.46182278518353,144.62082576577086
2024-10-25,278856.203017,203633.175623,75223.027393,319.9686642107809,235.09498212439473,145.01258032477926
2024-10-26,279030.574563,203767.924736,75262.649827,319.9686642107809,235.21881435683454,145.78473380231299
2024-10-27,279292.45887,203864.511129,75427.947741,319.9686642107809,235.73542092644257,146.61856398603413
2024-10-28,279479.666411,204429.702593,75049.963818,319.9686642107809,234.55410548753136,146.46879039728083
2024-10-29,279648.996808,204587.922899,75061.07391,319.9686642107809,234.58882792520322,147.0600961984601
2024-10-30,280288.910157,206248.539539,74040.370618,319.9686642107809,231.3988177580588,145.8257909641834
2024-10-31,280523.923324,206521.222256,74002.701068,319.9686642107809,231.28108888578652,146.3597785643069
2024-11-01,280682.539409,207161.167971,73521.371438,319.9686642107809,229.77678648421474,146.19167847372591
2024-11-02,280810.638103,207395.560421,73415.077681,319.9686642107809,229.44458596307248,146.78090223111212
2024-11-03,280876.840578,207537.650777,73339.189801,319.9686642107809,229.2074131130774,147.54605663963594
2024-11-04,281046.70963,207871.220126,73175.489504,319.9686642107809,228.6957995855347,147.98376901866868
2024-11-05,282499.37422,208166.649639,74332.724581,319.9686642107809,232.31251336547433,147.9084732227493
2024-11-06,282783.554493,208859.796654,73923.75784,319.9686642107809,231.03436713822194,148.28895178402308
2024-11-07,283213.722702,209342.40988,73871.312821,319.9686642107809,230.87046040338785,147.96426897170022
2024-11-08,283513.45783,210113.094167,73400.363663,319.9686642107809,229.3986001536924,148.09063987596892
2024-11-09,283679.449303,211279.29846,72400.150843,319.9686642107809,226.2726289825245,146.84310207993258
2024-11-10,283778.799906,211497.660454,72281.139452,319.9686642107809,225.90068196298265,147.60529199347366
2024-11-11,284173.678054,211895.773382,72277.904672,319.9686642107809,225.89057228549913,148.17172171827406
2024-11-12,284738.684854,212370.936308,72367.748546,319.9686642107809,226.171361887886,146.41178655903786
2024-11-13,285001.024057,213495.689015,71505.335042,319.9686642107809,223.476055751808,144.4077754552709
2024-11-14,285202.082241,213622.320988,71579.761253,319.9686642107809,223.70866043884376,145.2872693873942
2024-11-15,285398.411958,213727.168933,71671.243025,319.9686642107809,223.9945689737487,146.18749353080057
2024-11-16,285699.746632,214022.667374,71677.079258,319.9686642107809,224.01280898801508,146.62720876687672
2024-11-17,285937.968006,214197.176702,71740.791304,319.9686642107809,224.2119286304249,146.95382875169162
2024-11-18,286486.422284,214699.697649,71786.724635,319.9686642107809,224.35548434739894,146.29353410133626
2024-11-19,286923.257907,215490.612483,71432.645423,319.9686642107809,223.24887844624496,145.6051349323243
2024-11-20,287215.530467,215952.183289,71263.347179,319.9686642107809,222.7197696211118,145.90351719607133
2024-11-21,288100.685233,216603.751633,71496.9336,319.9686642107809,223.44979867435097,145.3052780412836
2024-11-22,288625.633059,216887.335304,71738.297755,319.9686642107809,224.20413552666537,145.66614858899266
2024-11-23,288705.388839,217133.612059,71571.776781,319.9686642107809,223.68370652024768,146.29880768770818
2024-11-24,288855.99778,217376.548616,71479.449163,319.9686642107809,223.39515445772705,146.92666851973627
2024-11-25,288935.696996,217671.994776,71263.70222,319.9686642107809,222.72087923289482,147.41816736536566
2024-11-26,289004.262097,217955.04232,71049.219777,319.9686642107809,222.05055595755462,147.96139006852172
2024-11-27,289235.663679,218166.707056,71068.956623,319.9686642107809,222.11223964163875,148.75752219941933
2024-11-28,289648.087565,218891.747436,70756.340128,319.9686642107809,221.13521742050625,149.0591893545352
2024-11-29,289936.099906,219269.344543,70666.755363,319.9686642107809,220.85523761304307,148.37338993849698
2024-11-30,290456.448966,219331.413261,71125.035705,319.9686642107809,222.28750393552926,148.86737133108545
2024-12-01,290650.563601,219431.814687,71218.748914,319.9686642107809,222.58038639397608,149.38843195908703
2024-12-02,291064.322206,219530.505255,71533.81695,319.9686642107809,223.56507043101178,149.93543889257126
2024-12-03,291523.990575,219823.697383,71700.293192,319.9686642107809,224.0853596362395,149.668954618508
2024-12-04,292129.460463,220110.949994,72018.510469,319.9686642107809,225.0798860152051,149.73823679075576
2024-12-05,292363.45195,220193.997392,72169.454558,319.9686642107809,225.5516324887928,150.62965924071614
2024-12-06,292398.530472,220305.6847,72092.845772,319.9686642107809,225.31220658691905,151.48363739578053
2024-12-07,292541.08562,220532.48448,72008.60114,319.9686642107809,225.04891632939402,152.18711558938958
2024-12-08,292929.020682,220862.425538,72066.595144,319.9686642107809,225.23016534058408,152.8197542289272
2024-12-09,293069.246122,221173.369275,71895.876847,319.9686642107809,224.69661841522785,153.5197566653369
2024-12-10,293416.226615,221493.844553,71922.382062,319.9686642107809,224.77945532385255,154.21056310029235
2024-12-11,293668.040415,221943.730973,71724.309442,319.9686642107809,224.16041776750757,154.1466714919079
2024-12-12,293908.183137,222186.368475,71721.814662,319.9686642107809,224.1526208164963,153.73845639021602
2024-12-13,294192.957124,222382.365434,71810.59169,319.9686642107809,224.43007619863184,152.71940545900725
2024-12-14,295482.746418,222830.185893,72652.560525,319.9686642107809,227.06148648712602,152.2621284443885
2024-12-15,295824.509363,223181.596716,72642.912646,319.9686642107809,227.03133391258004,151.90093891113065
2024-12-16,296428.417845,223553.773145,72874.6447,319.9686642107809,227.7555675014272,152.59762299142312
2024-12-17,297224.044599,224146.785606,73077.258994,319.9686642107809,228.38879917897214,153.11433037533425
2024-12-18,297785.080203,224717.589429,73067.490774,319.9686642107809,228.35827050197153,152.3856021958636
2024-12-19,298525.305464,225064.158472,73461.146992,319.9686642107809,229.58856665916232,151.82070364139508
2024-12-20,298917.705622,225529.536424,73388.169198,319.9686642107809,229.36048871853023,151.93467124761082
2024-12-21,299336.581859,225642.586272,73693.995587,319.9686642107809,230.31628978034462,152.65467601036653
2024-12-22,299829.182389,225814.74883,74014.433559,319.9686642107809,231.31775651081455,153.2282738777576
2024-12-23,300184.250641,226262.761274,73921.489367,319.9686642107809,231.02727746584543,152.26584178139456
2024-12-24,300290.402672,226485.501274,73804.901398,319.9686642107809,230.66290438172618,152.89613516477402
2024-12-25,300452.466972,226888.046019,73564.420953,319.9686642107809,229.9113293936155,153.671541698277
2024-12-26,300611.575764,227182.189918,73429.385845,319.9686642107809,229.4893033544936,154.507428767276
2024-12-27,301189.717238,227599.491066,73590.226172,319.9686642107809,229.99197860051095,155.27460219943896
2024-12-28,302188.839127,228028.733766,74160.105361,319.9686642107809,231.77302547397787,156.03511303162668
2024-12-29,302549.121066,228425.670112,74123.450954,319.9686642107809,231.65846923425858,156.57624624075834
2024-12-30,306923.111131,229177.74341,77745.367721,319.9686642107809,242.97806759534697,154.79626891587395
2024-12-31,313309.232814,230372.459362,82936.773452,319.9686642107809,259.20279930088714,151.57682320591994
2025-01-01,313563.821798,230465.553221,83098.268577,319.9686642107809,259.7075209910512,151.9304903091397
2025-01-02,313825.938532,231195.539138,82630.399394,319.9686642107809,258.2452866058372,150.1614597401349
2025-01-03,314422.163229,231394.477235,83027.685994,319.9686642107809,259.48692881783296,150.61494816548657
2025-01-04,314977.728635,232381.498993,82596.229642,319.9686642107809,258.1384956734055,145.5097847111756
2025-01-05,315187.620313,232676.087242,82511.533071,319.9686642107809,257.87379296819245,145.15986565093044
2025-01-06,315773.224617,232931.265949,82841.958667,319.9686642107809,258.90647408031015,145.507498097606
2025-01-07,316205.021437,233481.029047,82723.992391,319.9686642107809,258.53779336499395,145.55953571456484
2025-01-08,316386.454535,233815.419796,82571.034739,319.9686642107809,258.0597538907933,146.12127896468155
2025-01-09,317031.437044,238766.824008,78264.613036,319.9686642107809,244.60086811639405,139.7622946423944
2025-01-10,317273.481261,239199.267777,78074.213484,319.9686642107809,244.005811245842,140.30146729631815
2025-01-11,317637.170807,239550.00787,78087.162936,319.9686642107809,244.04628224643804,140.91602398012765
2025-01-12,318345.967372,239899.277506,78446.689866,319.9686642107809,245.1699139335809,141.483685297193
2025-01-13,318775.18411,240397.890668,78377.293442,319.9686642107809,244.95302887025392,141.89852300251368
2025-01-14,319277.440076,240657.290123,78620.149953,319.9686642107809,245.71202979179424,142.65448030107655
2025-01-15,319713.420664,241422.506651,78290.914013,319.9686642107809,244.6830667187631,142.8967111632228
2025-01-16,320696.807085,241960.697097,78736.109988,319.9686642107809,246.07444038998833,143.0974673111923
2025-01-17,321026.992966,242248.698873,78778.294092,319.9686642107809,246.20627862516068,143.1194283241639
2025-01-18,321625.39214,242741.047749,78884.34439,319.9686642107809,246.53771826241885,141.86859308124986
2025-01-19,322561.124329,243726.705631,78834.418698,319.9686642107809,246.38168519548353,139.5313520450145
2025-01-20,323115.383864,244191.145544,78924.23832,319.9686642107809,246.66239900294823,140.00919368991163
2025-01-21,323425.551835,245107.478194,78318.073641,319.9686642107809,244.76794886829163,138.83986009506043
2025-01-22,323772.461123,245430.164047,78342.297076,319.9686642107809,244.84365451609236,139.38623474549968
2025-01-23,324188.196062,245955.317789,78232.878273,319.9686642107809,244.5016872698,139.72203480964527
2025-01-24,324547.969125,246956.937083,77591.032042,319.9686642107809,242.4957213650351,137.97404363041278
2025-01-25,325268.864331,247521.188915,77747.675416,319.9686642107809,242.98527984847712,137.63671634730417
2025-01-26,325602.298472,247976.700677,77625.597795,319.9686642107809,242.60374992178532,137.37479053542484
2025-01-27,325890.743212,248232.935614,77657.807598,319.9686642107809,242.70441541376235,137.080588572775
2025-01-28,326234.395144,248584.004545,77650.390599,319.9686642107809,242.68123502196278,137.25464409275446
2025-01-29,326757.960466,249162.734546,77595.22592,319.9686642107809,242.50882851729432,136.22819530847482
2025-01-30,327172.679845,249814.410816,77358.269029,319.9686642107809,241.76826571379462,136.1630360557465
2025-01-31,328860.258861,250802.163352,78058.09551,319.9686642107809,243.95543764429024,135.80026926239952
2025-02-01,330745.057182,251695.938683,79049.118499,319.9686642107809,247.05268778109476,135.05857843800914
2025-02-02,330983.514382,252489.240726,78494.273656,319.9686642107809,245.31862784004224,134.8075270827394
2025-02-03,331615.969579,253836.209708,77779.759872,319.9686642107809,243.08555359271745,132.3980567631079
2025-02-04,331922.448546,254183.814768,77738.633778,319.9686642107809,242.95702196259225,132.98918173846323
2025-02-05,332178.115045,254463.161787,77714.953258,319.9686642107809,242.88301309032215,132.92064185102936
2025-02-06,332688.482396,254938.94443,77749.537966,319.9686642107809,242.9911008872485,133.21590875741094
2025-02-07,333397.261365,255893.848577,77503.412788,319.9686642107809,242.2218843809788,133.36734240944497
2025-02-08,333523.812502,256164.150919,77359.661583,319.9686642107809,241.77261787122674,134.1559957022546
2025-02-09,333620.841122,256319.360109,77301.481013,319.9686642107809,241.5907857841894,135.03463918354828
2025-02-10,333755.614792,256495.388934,77260.225858,319.9686642107809,241.46185079894093,135.88670234498568
2025-02-11,335139.917986,257428.994727,77710.923259,319.9686642107809,242.87041811009206,136.08371301169973
2025-02-12,336003.554714,258063.492519,77940.062195,319.9686642107809,243.5865474115822,136.5715602519922
2025-02-13,337615.477944,259368.874856,78246.603087,319.9686642107809,244.54458151394059,135.72248990798835
2025-02-14,338978.523848,260309.85699,78668.666858,319.9686642107809,245.86365996820436,135.37026423460338
2025-02-15,340407.01605,261739.347511,78667.668539,319.9686642107809,245.8605399158003,133.0929597923532
2025-02-16,341513.130338,263366.188356,78146.941982,319.9686642107809,244.23311006017866,132.8128690540325
2025-02-17,343570.799933,264407.698555,79163.101378,319.9686642107809,247.40891916169306,131.6398254185915
2025-02-18,346028.152569,266796.84694,79231.305629,319.9686642107809,247.62207831953816,130.08028114621993
2025-02-19,347834.913554,268410.804371,79424.109183,319.9686642107809,248.22464843206953,128.57797708595172
2025-02-20,349426.11735,271637.611657,77788.505693,319.9686642107809,243.11288695994443,127.63628622796386
2025-02-21,349731.115678,272052.175564,77678.940113,319.9686642107809,242.77046099060698,128.38271764619276
2025-02-22,350048.393722,272208.045216,77840.348506,319.9686642107809,243.27491161672722,129.2873797599459
2025-02-23,350508.412629,272351.054402,78157.358227,319.9686642107809,244.2656640136281,130.1999079954112
2025-02-24,352450.237484,272499.245549,79950.991935,319.9686642107809,249.87131828112985,131.10926667728927
2025-02-25,352609.947565,272956.971495,79652.976071,319.9686642107809,248.93992750030114,131.7341533114668
2025-02-26,352692.396137,273307.532877,79384.863259,319.9686642107809,248.10199290860822,132.40021933591925
2025-02-27,352839.7375,273520.758316,79318.979183,319.9686642107809,247.89608500771263,133.19710734987166
2025-02-28,352970.918073,274009.335946,78961.582127,319.9686642107809,246.77910982865396,133.67038745735772
2025-03-01,353159.900365,274074.671662,79085.228703,319.9686642107809,247.16554321988926,134.5939272157848
2025-03-02,353401.652707,274251.373098,79150.279609,319.9686642107809,247.36884720954853,135.38713933166582
2025-03-03,353906.800683,274358.297398,79548.503285,319.9686642107809,248.61341807083033,136.26200933696236
2025-03-04,354167.218523,274658.019971,79509.198552,319.9686642107809,248.4905787512459,136.3122644952964
2025-03-05,354598.721297,275039.437318,79559.283979,319.9686642107809,248.64711103894206,135.70491032500286
2025-03-06,354815.804719,275530.211183,79285.593536,319.9686642107809,247.79174464337618,136.24708906328306
2025-03-07,356451.603502,275777.219387,80674.384115,319.9686642107809,252.13214023313031,137.01666601980105
2025-03-08,356671.12634,275966.81917,80704.307171,319.9686642107809,252.22565894088817,137.80068346648477
2025-03-09,357885.733152,276523.670182,81362.06297,319.9686642107809,254.28134711467354,138.154396250844
2025-03-10,358330.743283,277366.372708,80964.370575,319.9686642107809,253.03843666911183,138.24244071089197
2025-03-11,360208.274116,278483.804745,81724.469371,319.9686642107809,255.41397802993487,137.55750851915218
2025-03-12,360692.055317,278651.584734,82040.470583,319.9686642107809,256.40157852756306,138.30632912262809
2025-03-13,361696.442257,279752.977987,81943.46427,319.9686642107809,256.09840411128306,134.8375074075302
2025-03-14,361929.001329,280508.743333,81420.257996,319.9686642107809,254.46322438113506,134.0645920872921
2025-03-15,362002.342972,281135.681505,80866.661467,319.9686642107809,252.73306580337098,130.93875263736118
2025-03-16,362288.858319,281234.418381,81054.439937,319.9686642107809,253.31993099050786,131.87078314414248
2025-03-17,363204.873104,281620.357511,81584.515593,319.9686642107809,254.97657964173584,132.60510644712485
2025-03-18,363280.354456,281641.51141,81638.843046,319.9686642107809,255.1463695589266,133.59054431144614
2025-03-19,363871.282002,281829.335542,82041.94646,319.9686642107809,256.40619109487074,134.46124802832492
2025-03-20,365241.27958,282622.652314,82618.627266,319.9686642107809,258.2084951030535,134.56619756645523
2025-03-21,365583.278295,282883.709411,82699.568884,319.9686642107809,258.46146243096246,134.7671726642875
2025-03-22,365768.104149,283134.019744,82634.084406,319.9686642107809,258.2568033961113,135.1852832364384
2025-03-23,366063.201547,283173.033147,82890.168401,319.9686642107809,259.0571442533376,136.09458987007383
2025-03-24,366320.896622,283511.242963,82809.653659,319.9686642107809,258.80551104357124,136.0073894141242
2025-03-25,366712.858778,284013.676525,82699.182254,319.9686642107809,258.4602540938869,134.40519215818495
2025-03-26,367791.210613,284663.154176,83128.056436,319.9686642107809,259.8006171668079,134.13368100707885
2025-03-27,369036.146943,285752.579896,83283.567047,319.9686642107809,260.28663541920014,130.778217784944
2025-03-28,370761.966574,287963.063437,82798.903136,319.9686642107809,258.77191236906816,127.15547766478267
2025-03-29,371744.417393,289168.429663,82575.98773,319.9686642107809,258.07523350349913,122.29055123741273
2025-03-30,372448.567578,289251.865275,83196.702303,319.9686642107809,260.01515650980673,122.96071615500841
2025-03-31,372768.642823,289592.551742,83176.091081,319.9686642107809,259.9507401331255,123.13465714501217
2025-04-01,373480.142517,289798.958789,83681.183728,319.9686642107809,261.52930923534007,123.47616403002758
2025-04-02,373719.389746,290012.476995,83706.912752,319.9686642107809,261.60972030954156,123.85321951191872
2025-04-03,373953.313607,290572.572818,83380.740788,319.9686642107809,260.5903330992204,123.40177693450823
2025-04-04,374309.116265,290738.922234,83570.194031,319.9686642107809,261.1824324645358,123.78644883283414
2025-04-05,374945.884828,290904.886792,84040.998036,319.9686642107809,262.6538390666831,124.38533437636215
2025-04-06,375592.977505,298199.828533,77393.148972,319.9686642107809,241.87727621045067,108.43969984294381
2025-04-07,376669.108385,299206.607028,77462.501356,319.9686642107809,242.09402363529946,107.3102941144025
2025-04-08,377237.341984,299579.402308,77657.939676,319.9686642107809,242.70482819793395,107.50706417427864
2025-04-09,377862.120747,300677.291434,77184.829313,319.9686642107809,241.2262135211907,103.88633289095014
2025-04-10,379838.483299,302304.543873,77533.939426,319.9686642107809,242.317289467209,102.67884944134858
2025-04-11,380086.927693,302542.355292,77544.572401,319.9686642107809,242.3505207682373,103.01877910958137
2025-04-12,380429.160778,302645.680077,77783.480701,319.9686642107809,243.0971823220781,103.97792427288368
2025-04-13,380843.768428,302703.668207,78140.100221,319.9686642107809,244.21172746317694,104.96466678276192
2025-04-14,381475.823712,302949.74197,78526.081742,319.9686642107809,245.41803784345132,105.90840836439747
2025-04-15,381838.211028,303913.574769,77924.636259,319.9686642107809,243.53833664057422,106.68805285729468
2025-04-16,382618.272468,304301.813811,78316.458657,319.9686642107809,244.76290154903623,107.59929201507475
2025-04-17,383248.909068,304749.995297,78498.913772,319.9686642107809,245.33312962261974,108.49682687933091
2025-04-18,383724.532364,305078.934884,78645.59748,319.9686642107809,245.79156110172036,109.42162332776934
2025-04-19,384766.479971,305824.421852,78942.058119,319.9686642107809,246.7180913284575,110.25118696258869
2025-04-20,385743.799545,306370.735085,79373.06446,319.9686642107809,248.06511805078702,111.12628653424326
2025-04-21,385929.384897,307121.375013,78808.009883,319.9686642107809,246.29914956636145,111.96895394544117
2025-04-22,386352.665803,307637.71763,78714.948173,319.9686642107809,246.00830324167666,112.888100081007
2025-04-23,387005.955261,308312.201497,78693.753764,319.9686642107809,245.94206422713978,113.78248294745572
2025-04-24,387227.724277,308457.467012,78770.257265,319.9686642107809,246.1811610811667,114.75973588402849
2025-04-25,387439.23226,308527.824913,78911.407347,319.9686642107809,246.6222982854869,115.74871857103426
2025-04-26,387800.643666,308978.848358,78821.795309,319.9686642107809,246.34223324155192,116.67809300718363
2025-04-27,388050.537133,309560.886732,78489.650402,319.9686642107809,245.30417875637522,117.58695187279955
2025-04-28,388882.039876,310583.731997,78298.307879,319.9686642107809,244.70617481285797,118.42678498034365
2025-04-29,389794.859521,311756.94824,78037.911282,319.9686642107809,243.89235575453773,119.24307156226132
2025-04-30,389944.587689,312130.117637,77814.470052,319.9686642107809,243.1940335280437,120.18463712965604
2025-05-01,390204.640374,312297.217479,77907.422895,319.9686642107809,243.4845396100354,121.15847103844862
2025-05-02,390380.741104,312803.230482,77577.510623,319.9686642107809,242.4534627925172,122.07923468376976
2025-05-03,390507.886655,312930.258593,77577.628061,319.9686642107809,242.45382982220835,123.05934340739623
2025-05-04,391970.777136,313872.774886,78098.00225,319.9686642107809,244.08015841999006,121.92144512932282
2025-05-05,392619.124019,315232.993456,77386.130563,319.9686642107809,241.85534153438698,119.92251910944469
2025-05-06,392723.249024,315744.092541,76979.156483,319.9686642107809,240.5834229826006,120.04974703188054
2025-05-07,392797.503211,316310.065931,76487.43728,319.9686642107809,239.04664998574214,119.42102904513013
2025-05-08,393051.841743,316559.350935,76492.490808,319.9686642107809,239.06244380734174,119.73193629656453
2025-05-09,393389.974044,317137.222932,76252.751112,319.9686642107809,238.3131838865575,119.56294808734674
2025-05-10,394732.258043,317914.632912,76817.625131,319.9686642107809,240.07858807197448,118.60854479449335
2025-05-11,395001.017619,318205.226892,76795.790727,319.9686642107809,240.0103488771963,119.19856258761138
2025-05-12,395586.019577,318530.369849,77055.649728,319.9686642107809,240.82248778348878,119.5703744502971
2025-05-13,396619.957099,319975.089272,76644.867826,319.9686642107809,239.53866862259306,117.73391069634818
2025-05-14,396896.228347,320199.449037,76696.77931,319.9686642107809,239.70090789726717,118.50576054072008
2025-05-15,397179.780705,320745.1548,76434.625906,319.9686642107809,238.88159827941251,118.85357425082475
2025-05-16,397240.454687,321001.512808,76238.941879,319.9686642107809,238.27002580720603,119.07716913253535
2025-05-17,397268.366365,321024.370262,76243.996103,319.9686642107809,238.28582180401858,120.00794311368372
2025-05-18,397547.204184,321056.213135,76490.991049,319.9686642107809,239.05775660147518,120.95116943621542
2025-05-19,397996.585524,321233.55157,76763.033954,319.9686642107809,239.9079739365727,121.65481469058432
2025-05-20,398485.896212,321613.943898,76871.952314,319.9686642107809,240.24837714533265,122.01913144683931
2025-05-21,398526.693584,321698.547709,76828.145875,319.9686642107809,240.1114686167802,122.92181997175794
2025-05-22,398853.30773,321901.702192,76951.605539,319.9686642107809,240.49731785081227,123.70471246447414
2025-05-23,399137.478114,322152.149605,76985.328509,319.9686642107809,240.60271245275925,124.43706386163831
2025-05-24,399442.141654,322327.530482,77114.611173,319.9686642107809,241.00676034388286,125.24963750282768
2025-05-25,402811.088379,325734.279484,77076.808894,319.9686642107809,240.88861665286473,118.54243917914573
2025-05-26,402951.816398,326254.679422,76697.136976,319.9686642107809,239.70202571297853,117.96125740732532
2025-05-27,403098.089953,326474.379126,76623.710828,319.9686642107809,239.47254652888057,118.54163507034536
2025-05-28,403570.424222,326871.017508,76699.406714,319.9686642107809,239.70911933886717,118.72738905460574
2025-05-29,404228.019113,327004.111138,77223.907975,319.9686642107809,241.34834629971257,119.40646450477652
2025-05-30,404902.485403,327591.783745,77310.701658,319.9686642107809,241.6196031217332,119.75165376195218
2025-05-31,405114.338266,327714.164032,77400.174234,319.9686642107809,241.89923230423673,120.67913550604135
2025-06-01,405151.753279,327861.166863,77290.586417,319.9686642107809,241.55673683746872,121.59202679607552
2025-06-02,405295.070439,328090.898176,77204.172263,319.9686642107809,241.2866661597255,122.45589609595481
2025-06-03,405415.9067,328505.250857,76910.655842,319.9686642107809,240.36933751529722,123.21036526327953
2025-06-04,406549.06638,328724.613272,77824.453107,319.9686642107809,243.2252336301681,124.08037880761549
2025-06-05,406689.863105,329277.015459,77412.847646,319.9686642107809,241.9388405953525,124.77888530923519
2025-06-06,407167.185249,329416.587339,77750.59791,319.9686642107809,242.9944135366375,125.7048339486355
2025-06-07,407290.05098,329560.227912,77729.823067,319.9686642107809,242.92948579425612,126.62862389930524
2025-06-08,407419.247028,329670.621,77748.626028,319.9686642107809,242.98825080190576,127.57005366042722
2025-06-09,407615.885087,330092.824644,77523.060443,319.9686642107809,242.28328931589158,128.3460489808349
2025-06-10,408243.257859,330559.140019,77684.117839,319.9686642107809,242.78664296896653,129.09864034841303
2025-06-11,408598.615509,330802.362093,77796.253416,319.9686642107809,243.13710096546,129.7596847107634
2025-06-12,408951.339559,331163.216206,77788.123353,319.9686642107809,243.11169203043178,129.7158663177397
2025-06-13,409066.042416,332120.556432,76945.485984,319.9686642107809,240.47819236858703,128.22513161960524
2025-06-14,409227.294445,332179.044723,77048.249722,319.9686642107809,240.79936050001473,128.99817841406912
2025-06-15,410519.693398,333457.825276,77061.868122,319.9686642107809,240.84192216783805,127.52142736571841
2025-06-16,410810.564767,333556.941315,77253.623452,319.9686642107809,241.44121625956723,127.65856658585835
2025-06-17,410978.188724,334107.954615,76870.234109,319.9686642107809,240.24300722886213,126.74547496205196
2025-06-18,411330.957782,334461.202743,76869.755039,319.9686642107809,240.24150998849586,127.49029377812985
2025-06-19,411702.711268,334728.007278,76974.703989,319.9686642107809,240.5695075761936,128.29755815758836
2025-06-20,412237.171764,335281.388376,76955.783388,319.9686642107809,240.51037490754095,128.83619224908762
2025-06-21,412494.610265,335792.212228,76702.398037,319.9686642107809,239.71846813871727,129.24471224891022
2025-06-22,412532.960208,335824.093087,76708.867121,319.9686642107809,239.7386860060386,130.20779758575372
2025-06-23,412591.059255,335906.765028,76684.294227,319.9686642107809,239.66188819191325,131.11207222077064
2025-06-24,412805.966579,336028.542334,76777.424245,319.9686642107809,239.95294800000323,131.98449825681746
2025-06-25,413164.553238,336225.781673,76938.771565,319.9686642107809,240.45720775430752,132.86213551927358
2025-06-26,413382.156178,336474.958184,76907.197994,319.9686642107809,240.3585306820452,133.70755215804093
2025-06-27,413493.256682,336546.383574,76946.873108,319.9686642107809,240.48252755560736,134.66324149316642
2025-06-28,413954.509354,336914.911002,77039.598352,319.9686642107809,240.77232232106888,135.4346155753592
2025-06-29,414297.707803,336950.013903,77347.6939,319.9686642107809,241.73521519921974,136.41283854504582
2025-06-30,414449.212318,337225.478462,77223.733856,319.9686642107809,241.34780212454962,137.2419466850115
2025-07-01,414741.992239,337497.083319,77244.908921,319.9686642107809,241.41398068316633,138.07344929513056
2025-07-02,414955.183533,337781.273252,77173.910281,319.9686642107809,241.19208820449154,138.87836410535965
2025-07-03,415331.193873,338011.159252,77320.034621,319.9686642107809,241.6487714874012,139.70970800996292
2025-07-04,415655.972102,338384.455293,77271.516809,319.9686642107809,241.49713847633845,140.43583899352234
2025-07-05,415940.996389,338603.737449,77337.25894,319.9686642107809,241.7026027556677,141.27496241906192
2025-07-06,416307.288086,338778.855825,77528.432261,319.9686642107809,242.30007789115177,142.1464866461465
2025-07-07,416739.257268,339018.719629,77720.53764,319.9686642107809,242.90046599313618,142.97186139272526
2025-07-08,416939.410524,339302.792173,77636.618352,319.9686642107809,242.6381925351806,143.77299958339427
2025-07-09,417572.939453,339508.112118,78064.827335,319.9686642107809,243.97647665764674,144.6292676506564
2025-07-10,417720.063012,339698.703757,78021.359255,319.9686642107809,243.84062560452188,145.49584610399324
2025-07-11,417996.505407,340107.714377,77888.79103,319.9686642107809,243.42630932974853,146.209522790974
2025-07-12,418547.513942,340147.05326,78400.460683,319.9686642107809,245.02543358856326,147.18198404554278
2025-07-13,419135.596227,340257.879397,78877.716831,319.9686642107809,246.51700511222225,148.10440144711174
2025-07-14,419457.89103,340483.029377,78974.861653,319.9686642107809,246.82061241151706,148.93127895751968
2025-07-15,419496.260778,340976.472387,78519.788391,319.9686642107809,245.39836919553693,149.48517405195162
2025-07-16,419606.551191,341378.780097,78227.771094,319.9686642107809,244.48572577240586,150.12146144616418
2025-07-17,419676.258498,341417.596236,78258.662263,319.9686642107809,244.5822701295735,151.08636910584755
2025-07-18,420255.393532,341457.396808,78797.996724,319.9686642107809,246.26785538002383,152.05038677342236
2025-07-19,420334.269767,341476.66111,78857.608657,319.9686642107809,246.4541609144956,153.03297057852615
2025-07-20,420341.926146,341491.90944,78850.016706,319.9686642107809,246.43043374415305,154.01918508624658
2025-07-21,420508.115014,341552.984826,78955.130188,319.9686642107809,246.75894554470472,154.9806312499568
2025-07-22,420585.160819,341559.056863,79026.103956,319.9686642107809,246.98076029076765,155.97768032096792
2025-07-23,420774.211583,341591.352621,79182.858961,319.9686642107809,247.47066765524863,156.96198501298204
2025-07-24,421763.722738,341649.992177,80113.730561,319.9686642107809,250.37992629248438,157.93348697025795
2025-07-25,421768.710238,341804.51682,79964.193418,319.9686642107809,249.91257695573339,158.8583900531521
2025-07-26,421780.334315,341807.905098,79972.429217,319.9686642107809,249.93831634812145,159.8567433952121
2025-07-27,421855.752937,341861.844825,79993.908112,319.9686642107809,250.00544446847343,160.83052940678317
2025-07-28,421958.900219,342812.279633,79146.620586,319.9686642107809,247.3574116428532,161.36863075674046
2025-07-29,422898.241693,343468.468634,79429.773059,319.9686642107809,248.24234977796218,162.04973164747935
2025-07-30,423264.011279,343717.457051,79546.554228,319.9686642107809,248.60732667120902,162.94031905883458
2025-07-31,423457.866942,344290.037668,79167.829273,319.9686642107809,247.42369528050975,163.70731195656117
2025-08-01,423707.428803,344585.870883,79121.55792,319.9686642107809,247.2790831413363,164.5869249959942
2025-08-02,424045.765022,344787.724886,79258.040136,319.9686642107809,247.70563183583621,165.50478212395683
2025-08-03,424401.272338,345017.63064,79383.641698,319.9686642107809,248.09817515663238,166.41122381633613
2025-08-04,424690.005356,345178.887948,79511.117408,319.9686642107809,248.49657576349938,167.3456014445983
2025-08-05,424827.769178,345983.306211,78844.462967,319.9686642107809,246.41307661009213,168.01824986666907
2025-08-06,425008.923863,346115.45189,78893.471972,319.9686642107809,246.5662447496063,168.95168186514638
2025-08-07,425240.421854,346260.636824,78979.785031,319.9686642107809,246.83599947453507,169.8713253956521
2025-08-08,425447.641121,346709.680517,78737.960605,319.9686642107809,246.0802241344827,170.62279020098504
2025-08-09,425623.57041,347052.900129,78570.670281,319.9686642107809,245.55739067386045,171.43282616324723
2025-08-10,425883.268182,347519.230291,78364.037892,319.9686642107809,244.9116012197285,172.17472331179306
2025-08-11,432130.578856,348073.690623,84056.888233,319.9686642107809,262.70350079540015,172.84993935434613
2025-08-12,432227.100676,348852.678484,83374.422192,319.9686642107809,260.5705855529549,173.3603805291932
2025-08-13,433254.693646,349766.883371,83487.810275,319.9686642107809,260.92495801401975,172.88726704008877
2025-08-14,433400.941674,350231.833891,83169.107783,319.9686642107809,259.9289151896823,172.60123341414146
2025-08-15,433591.665109,350509.671518,83081.993591,319.9686642107809,259.656656678947,172.9993516979739
2025-08-16,433807.642521,350583.374611,83224.26791,319.9686642107809,260.10130746795755,173.96139611571562
2025-08-17,434067.87062,350637.162114,83430.708506,319.9686642107809,260.7464975102675,174.93369665415958
2025-08-18,434412.490198,351912.135351,82500.354847,319.9686642107809,257.83885759716924,175.2771115694195
2025-08-19,434651.128004,352246.053613,82405.074391,319.9686642107809,257.54107701220164,176.10515050857794
2025-08-20,435568.448841,353059.950902,82508.497939,319.9686642107809,257.8643072518099,172.5288826902397
2025-08-21,436000.458158,353419.299425,82581.158733,319.9686642107809,258.0913944704262,171.96506624028552
2025-08-22,436287.288109,353823.179276,82464.108833,319.9686642107809,257.72557771056097,172.16553843813017
2025-08-23,436484.065784,354068.943095,82415.122689,319.9686642107809,257.57248101866827,172.37737594323698
2025-08-24,436772.702305,354452.255761,82320.446544,319.9686642107809,257.2765890905211,172.3394312732853
2025-08-25,437335.854907,354646.050014,82689.804893,319.9686642107809,258.43094697088117,172.78197912778705
2025-08-26,437678.401753,355070.67692,82607.724834,319.9686642107809,258.1744216664347,172.84419098263606
2025-08-27,438569.81006,355620.358532,82949.451528,319.9686642107809,259.2424221684304,173.50815844745375
2025-08-28,439814.180158,357150.553189,82663.626969,319.9686642107809,258.3491329467968,172.60528226557653
2025-08-29,441027.058779,357486.845533,83540.213246,319.9686642107809,261.0887333359853,173.3284088439541
2025-08-30,441256.816464,357642.982021,83613.834444,319.9686642107809,261.31882211102703,174.19985984649975
2025-08-31,441656.314443,357908.085943,83748.2285,319.9686642107809,261.7388446664591,174.94977015256882
2025-09-01,441988.279425,358470.783038,83517.496387,319.9686642107809,261.01773619926246,174.9254128067987
2025-09-02,442190.034612,358699.153237,83490.881374,319.9686642107809,260.9345561382848,175.8037795451237
2025-09-03,442563.015076,358895.812323,83667.202752,319.9686642107809,261.4856144065527,176.69903607969172
2025-09-04,443162.036941,359678.508,83483.52894,319.9686642107809,260.9115775318699,177.2821610738756
2025-09-05,443893.262802,360475.13184,83418.130962,319.9686642107809,260.7071888359915,177.44839170388877
2025-09-06,444147.253316,360887.075677,83260.177639,319.9686642107809,260.21353636102305,177.8058314458467
2025-09-07,444376.312357,361048.497001,83327.815355,319.9686642107809,260.4249249236088,178.64511517446954
2025-09-08,444958.356232,361675.30472,83283.051512,319.9686642107809,260.285024214549,179.02104521286674
2025-09-09,445391.051653,362367.411274,83023.640379,319.9686642107809,259.4742850328237,176.91424488311168
2025-09-10,445840.012753,362902.1269,82937.885852,319.9686642107809,259.20627589133,177.3305036217207
2025-09-11,446049.32804,363430.175011,82619.15303,319.9686642107809,258.2101382764602,176.7464654406067
2025-09-12,446307.035156,364025.820253,82281.214902,319.9686642107809,257.15397820268066,176.8871981574921
2025-09-13,446414.409044,364303.874781,82110.534264,319.9686642107809,256.62054897322474,177.68423828925006
2025-09-14,446736.773919,364471.368434,82265.405485,319.9686642107809,257.1045689361858,178.56197993224487
2025-09-15,446931.020789,364700.890496,82230.130293,319.9686642107809,256.9943231654413,179.39444528415333
2025-09-16,447179.953259,364853.565905,82326.387354,319.9686642107809,257.2951559399176,180.28300318284892
2025-09-17,447662.437746,365287.388345,82375.049401,319.9686642107809,257.4472397294975,180.86517854314297
2025-09-18,448007.028161,365905.825327,82101.202835,319.9686642107809,256.5913854017762,179.53330263518728
2025-09-19,448639.22882,366295.897057,82343.331762,319.9686642107809,257.34811240064414,179.09701219550334
2025-09-20,449162.642607,366825.920235,82336.722372,319.9686642107809,257.32745603413304,178.89515346172266
2025-09-21,449448.146152,367358.178573,82089.967579,319.9686642107809,256.5562717882988,179.4015684175538
2025-09-22,449650.699319,367779.282017,81871.417302,319.9686642107809,255.87323528677425,180.01106187759433
2025-09-23,450102.975029,371385.406523,78717.568506,319.9686642107809,246.01649258423762,178.36542375769932
2025-09-24,450532.21238,372633.000541,77899.211839,319.9686642107809,243.45887754709477,177.42378248274326
2025-09-25,450693.740658,372925.437061,77768.303597,319.9686642107809,243.04974922722357,177.77962852362543
2025-09-26,450990.761226,373101.376832,77889.384394,319.9686642107809,243.42816377384375,178.5323483456159
2025-09-27,451403.445523,373353.255714,78050.189809,319.9686642107809,243.93072990917656,179.17833711532876
2025-09-28,451485.030615,373548.154564,77936.87605,319.9686642107809,243.5765897333581,179.71572482876945
2025-09-29,451889.112239,373803.580933,78085.531306,319.9686642107809,244.04118290333827,179.6400914953556
2025-09-30,452148.366595,373909.79692,78238.569675,319.9686642107809,244.5194746428668,180.18602927809115
2025-10-01,452380.185395,374053.137481,78327.047913,319.9686642107809,244.79599621480958,180.7194403364556
2025-10-02,453142.911603,374617.680696,78525.230907,319.9686642107809,245.4153787236838,180.51542138087098
2025-10-03,453322.534478,375008.964475,78313.570003,319.9686642107809,244.75387362123234,180.90251837298274
2025-10-04,453466.311016,375241.782366,78224.52865,319.9686642107809,244.47559214257683,181.54272772895638
2025-10-05,453774.490704,375778.04219,77996.448515,319.9686642107809,243.7627719182509,181.82802771625575
2025-10-06,454440.555228,376125.280023,78315.275206,319.9686642107809,244.75920290247373,182.50535522412974
2025-10-07,454973.966184,376594.253338,78379.712846,319.9686642107809,244.96059024819687,183.06955942662898
2025-10-08,455410.3947,376935.150884,78475.243816,319.9686642107809,245.25915376608273,183.53180787013844
2025-10-09,455640.805998,377283.506183,78357.299814,319.9686642107809,244.89054266383332,183.926111126435
2025-10-10,456189.639691,377937.858176,78251.781516,319.9686642107809,244.56076568939034,183.96167837281246
2025-10-11,456586.810834,378545.602426,78041.208408,319.9686642107809,243.90266028235186,184.6541719137458
2025-10-12,457778.782312,379672.203145,78106.579167,319.9686642107809,244.10696391052505,185.0841344386572
2025-10-13,458427.421284,380305.300501,78122.120783,319.9686642107809,244.15553621693618,184.36191789293662
2025-10-14,458644.767807,380662.649426,77982.118381,319.9686642107809,243.71798586385603,184.43684433226008
2025-10-15,459028.997084,381042.292873,77986.70421,319.9686642107809,243.73231798294435,184.68590651790146
2025-10-16,459371.442524,381265.458973,78105.983551,319.9686642107809,244.1051024282406,185.33282648574095
2025-10-17,459782.628928,381422.056007,78360.572921,319.9686642107809,244.90077212492156,186.0850680413423
2025-10-18,460382.89141,382225.967438,78156.923972,319.9686642107809,244.26430683385217,185.50291555235162
2025-10-19,460548.781625,382287.825704,78260.955921,319.9686642107809,244.58943851278266,186.42361632955726
2025-10-20,461083.256863,382695.841455,78387.415408,319.9686642107809,244.9846631117662,186.87699891347438
2025-10-21,461977.012424,383126.850152,78850.162272,319.9686642107809,246.4308886824526,187.1935487347655
2025-10-22,462355.100377,383235.139694,79119.960682,319.9686642107809,247.27409128376192,188.02183408639394
2025-10-23,462676.447102,383453.57319,79222.873912,319.9686642107809,247.59572662344067,188.569692814257
2025-10-24,463036.20627,383665.114955,79371.091316,319.9686642107809,248.05895137191908,189.1249253548449
2025-10-25,463297.014356,383939.974021,79357.040335,319.9686642107809,248.01503775608217,189.79323177528568
2025-10-26,463429.699489,384122.901639,79306.797851,319.9686642107809,247.8580146171947,190.6176686118124
2025-10-27,463580.270047,384648.224366,78932.045681,319.9686642107809,246.6867993954656,191.11349477095064
2025-10-28,463941.941898,385229.561974,78712.379924,319.9686642107809,246.00027667755563,191.52617136167828
2025-10-29,464742.14894,385678.506204,79063.642736,319.9686642107809,247.09808046676858,192.06680858822074
2025-10-30,465108.105359,385988.173812,79119.931546,319.9686642107809,247.27400022484505,191.86111134674866
2025-10-31,465746.344627,386670.176207,79076.16842,319.9686642107809,247.13722706267322,191.51398204872385
2025-11-01,466109.994794,387067.081838,79042.912956,319.9686642107809,247.03329356005344,191.72436827246565
2025-11-02,466209.82687,387194.323625,79015.503244,319.9686642107809,246.94762982148828,192.15061009244528
2025-11-03,466417.018871,387792.041637,78624.977234,319.9686642107809,245.72711652227738,191.02380121068563
2025-11-04,466721.624949,388125.259818,78596.365131,319.9686642107809,245.6376949438532,190.91013537161052
2025-11-05,467110.925449,388737.322209,78373.60324,319.9686642107809,244.94149585964146,191.17404352326412
2025-11-06,467292.413291,388980.802075,78311.611216,319.9686642107809,244.74775181238326,191.89180535334162
2025-11-07,467714.628259,389089.139082,78625.489177,319.9686642107809,245.7287165008292,192.77312144066673
2025-11-08,468529.136151,389856.509107,78672.627044,319.9686642107809,245.8760367614437,192.58825659309514
2025-11-09,469793.646384,390694.094676,79099.551708,319.9686642107809,247.21030699397735,189.87271226150915
2025-11-10,470301.853471,391568.550612,78733.302859,319.9686642107809,246.06566725275965,190.274953271728
2025-11-11,470504.037862,392058.304485,78445.733377,319.9686642107809,245.16692461272862,190.86499919823837
2025-11-12,470994.820111,392609.821105,78384.999006,319.9686642107809,244.977111115992,191.01434866769705
2025-11-13,471487.853204,393121.56141,78366.291794,319.9686642107809,244.9186453532707,188.7938095035497
2025-11-14,471549.746899,393293.506636,78256.240263,319.9686642107809,244.57470063833603,189.28529486153275
2025-11-15,471641.608542,393325.45726,78316.151282,319.9686642107809,244.76194090809113,190.19080337428022
2025-11-16,471883.896617,393460.475672,78423.420945,319.9686642107809,245.09719143415305,190.9474763701437
2025-11-17,471927.470874,393543.824643,78383.646231,319.9686642107809,244.97288328010896,191.88538148475345
2025-11-18,472082.86291,393688.869142,78393.993768,319.9686642107809,245.00522250003075,192.7773235036293
2025-11-19,472391.05868,393941.905688,78449.152992,319.9686642107809,245.1776119561547,193.5888115746202
2025-11-20,472641.997625,394130.651364,78511.34626,319.9686642107809,245.37198495250234,194.44819626805838
2025-11-21,472923.033765,394251.337417,78671.696348,319.9686642107809,245.8731280516102,195.35828530055005
2025-11-22,473433.434256,394691.220816,78742.213439,319.9686642107809,246.09351554228505,196.03057268587872
2025-11-23,473768.101991,394738.685755,79029.416236,319.9686642107809,246.99111217946952,196.97608378424775
2025-11-24,473835.728041,394922.715876,78913.012166,319.9686642107809,246.62731383600638,197.29134494171012
2025-11-25,473896.626106,395120.034207,78776.591899,319.9686642107809,246.20095875109052,197.79655352199916
2025-11-26,474993.10818,395844.002551,79149.105629,319.9686642107809,247.36517816275955,197.75048494851217
2025-11-27,475483.261409,395991.959915,79491.301494,319.9686642107809,248.43464496771696,198.60738407366443
2025-11-28,475612.578958,396057.298575,79555.280383,319.9686642107809,248.63459857616738,199.54419006186072
2025-11-29,475884.445966,396228.457291,79655.988675,319.9686642107809,248.94934280978913,200.37864938611165
2025-11-30,476024.623877,396350.878019,79673.745858,319.9686642107809,249.00483944113518,201.26024694368243
2025-12-01,476344.093384,396489.537886,79854.555498,319.9686642107809,249.5699249017567,202.1261383886449
2025-12-02,476422.776734,396596.055208,79826.721526,319.9686642107809,249.4829352208495,203.02311734552495
2025-12-03,477087.672811,396991.718038,80095.954773,319.9686642107809,250.32437151481938,202.6632378877839
2025-12-04,477305.258837,397110.469476,80194.789362,319.9686642107809,250.6332598531314,203.24443890887778
2025-12-05,477929.584634,397784.656394,80144.92824,319.9686642107809,250.47742858720733,200.47160198062193
2025-12-06,478033.460429,397928.286568,80105.17386,319.9686642107809,250.35318398313632,201.15198440593667
2025-12-07,478169.531399,398266.227521,79903.303879,319.9686642107809,249.7222785115086,201.44893499440514
2025-12-08,478275.229168,398382.56946,79892.659709,319.9686642107809,249.68901222267917,202.21116798499133
2025-12-09,478399.447753,398615.187475,79784.260278,319.9686642107809,249.35023082585906,201.72905677207746
2025-12-10,478476.798941,398797.435349,79679.363592,319.9686642107809,249.02239657915635,202.17106540454552
2025-12-11,478588.073884,398900.727005,79687.346879,319.9686642107809,249.04734679426477,202.83313083392568
2025-12-12,478798.450967,399003.343894,79795.107074,319.9686642107809,249.38413038295084,203.47202040592674
2025-12-13,479268.044938,399165.69831,80102.346629,319.9686642107809,250.34434802100557,203.9073725854978
2025-12-14,479571.150489,399257.166331,80313.984158,319.9686642107809,251.00578006942825,204.60714624077082
2025-12-15,480431.216905,400064.636076,80366.580829,319.9686642107809,251.17016076317438,204.8152258041082
2025-12-16,480900.335632,400615.777767,80284.557864,319.9686642107809,250.91381389495118,205.65163114503957
2025-12-17,480970.733098,401001.334124,79969.398974,319.9686642107809,249.92884591136016,206.53718696162105
2025-12-18,481183.06533,401358.453403,79824.611928,319.9686642107809,249.47634208147068,207.43118371837772
2025-12-19,481608.405196,401745.483056,79862.922139,319.9686642107809,249.5960732154381,208.31630221847445
2025-12-20,481850.086795,401944.53125,79905.555545,319.9686642107809,249.7293156568664,209.25721900630742
2025-12-21,482522.82988,402671.511163,79851.318718,319.9686642107809,249.5598089736611,210.04143052035943
2025-12-22,483028.381729,403720.111785,79308.269944,319.9686642107809,247.86261535834427,207.77237115881871
2025-12-23,483730.892593,403872.655393,79858.2372,319.9686642107809,249.58143134726782,208.54039914975874
2025-12-24,484127.776718,404030.443323,80097.333395,319.9686642107809,250.32868013048767,209.30045213655103
2025-12-25,487053.897739,405383.248017,81670.649722,319.9686642107809,255.2457751556542,205.2702722074464
2025-12-26,487274.451199,405442.034519,81832.41668,319.9686642107809,255.75134640713597,205.97694250906352
2025-12-27,487386.542259,406201.303765,81185.238494,319.9686642107809,253.72871651118572,206.30689638992772
2025-12-28,487478.972582,406472.74534,81006.227243,319.9686642107809,253.16925156657453,207.06735241413116
2025-12-29,487583.522723,407194.449644,80389.073079,319.9686642107809,251.24045592803208,205.77809601766057
2025-12-30,487854.35909,407968.902202,79885.456887,319.9686642107809,249.66650119955204,203.4373088364955
2025-12-31,487923.902507,408260.844401,79663.058105,319.9686642107809,248.97143694209248,203.95051030418836
2026-01-01,487995.303072,408302.208267,79693.094805,319.9686642107809,249.06531082213036,204.83410964137875
2026-01-02,488140.28059,408446.251785,79694.028805,319.9686642107809,249.06822985797498,205.42876162647735
2026-01-03,488803.322143,408597.717308,80205.604835,319.9686642107809,250.66706151626204,206.0025275972439
2026-01-04,489617.368584,408803.934479,80813.434106,319.9686642107809,252.5667140103562,206.4179048181977
2026-01-05,490801.878278,410796.652123,80005.226155,319.9686642107809,250.0408168166623,203.04783091589343
2026-01-06,491471.142071,411536.193704,79934.948367,319.9686642107809,249.8211772210996,201.4479246874107
2026-01-07,491957.085445,412217.750486,79739.334959,319.9686642107809,249.20982545488056,201.03633809823077
2026-01-08,492147.140254,412495.038693,79652.101561,319.9686642107809,248.937194388913,200.98882845800836
2026-01-09,492373.130669,412796.674447,79576.456221,319.9686642107809,248.7007795506457,199.04323785635643
2026-01-10,492391.703328,412902.405359,79489.297969,319.9686642107809,248.42838333892612,199.73105865041725
2026-01-11,492434.990745,412931.33587,79503.654876,319.9686642107809,248.47325306713967,200.65037937730085
2026-01-12,492811.920327,413037.427357,79774.49297,319.9686642107809,249.3197049991376,201.35451927117538
2026-01-13,492966.644141,413325.937853,79640.706287,319.9686642107809,248.90158067021304,201.25835278234445
2026-01-14,493160.930398,413404.176981,79756.753417,319.9686642107809,249.26426346693705,201.801793851424
2026-01-15,493781.401456,413823.216015,79958.185441,319.9686642107809,249.89380018890586,201.2846451564692
2026-01-16,493980.997222,413914.238863,80066.758359,319.9686642107809,250.23312378569557,202.08730679180007
2026-01-17,494297.034553,413987.834584,80309.199969,319.9686642107809,250.99082801463308,202.90289807517547
2026-01-18,494738.904783,414263.242562,80475.662221,319.9686642107809,251.51107349682928,203.100423650234
2026-01-19,495000.682797,414526.840244,80473.842554,319.9686642107809,251.50538648055695,202.73485911963508
2026-01-20,495512.224229,415236.042762,80276.181466,319.9686642107809,250.88763508765868,201.25305450637825
2026-01-21,495827.699789,415888.299625,79939.400163,319.9686642107809,249.83509044604298,200.1848851708928
2026-01-22,496229.179399,416118.912779,80110.26662,319.9686642107809,250.36910041674258,200.51427675958257
2026-01-23,496306.829097,416791.76232,79515.066777,319.9686642107809,248.5089187503032,199.73767575377133
2026-01-24,496403.069966,416894.54927,79508.520696,319.9686642107809,248.48846024379245,200.2241345201619
2026-01-25,496584.474613,416997.680539,79586.794074,319.9686642107809,248.7330885051038,200.90802311885636
2026-01-26,496665.06318,417158.025195,79507.037984,319.9686642107809,248.483826315018,201.65492551168427
2026-01-27,497178.496822,417321.91919,79856.577632,319.9686642107809,249.57624468936774,202.3962254152866
2026-01-28,498134.187809,418082.285475,80051.902334,319.9686642107809,250.18669416098015,200.8443217072636
2026-01-29,498593.022254,418496.270128,80096.752125,319.9686642107809,250.32686348384377,201.09300003678072
2026-01-30,498940.350685,418746.787607,80193.563078,319.9686642107809,250.62942734033516,201.66114662843756
2026-01-31,499184.403275,418934.7442,80249.659075,319.9686642107809,250.8047444987774,202.34153728501406
2026-02-01,499334.951106,419168.12325,80166.827856,319.9686642107809,250.54587158944327,202.89907679962926
2026-02-02,499725.415894,419340.243519,80385.172375,319.9686642107809,251.22826503424685,203.36503074178472
2026-02-03,500319.781356,419735.595472,80584.185884,319.9686642107809,251.85024315666982,200.89754207478836
2026-02-04,502213.814517,421290.318048,80923.496469,319.9686642107809,252.91069257860596,195.478422792512
2026-02-05,503914.90464,423116.926063,80797.978578,319.9686642107809,252.51841075529177,190.40212533145677
2026-02-06,507413.457494,426550.352575,80863.104919,319.9686642107809,252.72195050241245,179.8932205507299
2026-02-07,507722.189379,426853.814503,80868.374876,319.9686642107809,252.7384207308737,180.84464574093
2026-02-08,507796.303502,426940.852783,80855.450719,319.9686642107809,252.698028784894,181.83071362122428
2026-02-09,508246.857217,427403.526818,80843.330398,319.9686642107809,252.66014907242314,182.7566539082909
2026-02-10,508783.92251,427597.584816,81186.337694,319.9686642107809,253.73215184758877,183.72559126268607
2026-02-11,509185.917731,428071.618926,81114.298805,319.9686642107809,253.50700827242747,184.64971315523144
2026-02-12,509507.129249,428232.740865,81274.388383,319.9686642107809,254.00733719805794,185.62392254755832
2026-02-13,509650.668974,428385.035834,81265.633141,319.9686642107809,253.97997438732273,186.59954486298375
2026-02-14,509997.286352,428499.959467,81497.326885,319.9686642107809,254.70408824569535,187.58114916621707
2026-02-15,510425.730639,428859.725792,81566.004847,319.9686642107809,254.91872789539167,188.52356177475303
2026-02-16,510947.487473,429076.651597,81870.835876,319.9686642107809,255.87141815258255,189.48883870488498
2026-02-17,511353.249033,429224.959717,82128.289316,319.9686642107809,256.6760389445436,190.46509919082746
2026-02-18,515045.185636,430022.257648,85022.927989,319.9686642107809,265.7226706831227,191.33747660683002
2026-02-19,515768.82517,431739.813866,84029.011304,319.9686642107809,262.61637686072123,192.06254931283183
2026-02-20,515900.243175,433101.883408,82798.359767,319.9686642107809,258.77021417464863,191.14870697096922
2026-02-21,516358.256833,433361.601839,82996.654994,319.9686642107809,259.389947445996,191.2689939518459
2026-02-22,516895.162825,434857.856804,82037.306021,319.9686642107809,256.3916883028193,186.77463849983178
2026-02-23,517447.819016,435313.905712,82133.913304,319.9686642107809,256.6936156282288,187.27748538868036
2026-02-24,517540.906568,435529.092179,82011.814389,319.9686642107809,256.3120191512702,188.0429039223818
2026-02-25,517655.527347,435650.098655,82005.428692,319.9686642107809,256.2920618938439,188.8109998771688
2026-02-26,518208.861599,436358.7797,81850.081899,319.9686642107809,255.80655562283707,187.63668850646354
2026-02-27,518434.599594,436956.21965,81478.379944,319.9686642107809,254.64487325648153,186.6741250163177
2026-02-28,518626.434687,437038.508212,81587.926474,319.9686642107809,254.98723968873892,187.52800376655068
2026-03-01,518766.052829,437078.802658,81687.250171,319.9686642107809,255.29765663923934,188.45645220868755
2026-03-02,519265.314578,437645.335406,81619.979171,319.9686642107809,255.0874141763846,188.09653087565675
2026-03-03,519799.842005,437976.732261,81823.109743,319.9686642107809,255.72225938068306,188.66532675805502
2026-03-04,520399.423884,438691.179026,81708.244859,319.9686642107809,255.36327146452786,188.90246553963516
2026-03-05,522379.906253,440874.309582,81505.596671,319.9686642107809,254.72993385785992,188.12593939271756
2026-03-06,522778.991778,441071.816289,81707.175489,319.9686642107809,255.35992935600407,188.8051968968939
2026-03-07,522823.757935,441178.148828,81645.609107,319.9686642107809,255.16751557026083,189.3423939269269
2026-03-08,523086.299086,441492.540831,81593.758254,319.9686642107809,255.00546578601745,189.40994853689335
2026-03-09,523143.289683,441708.620559,81434.669124,319.9686642107809,254.5082635665676,189.8424348385306
2026-03-10,523700.765779,441815.703448,81885.062331,319.9686642107809,255.91588017837213,190.51986199256498
2026-03-11,523798.268233,441882.124533,81916.143701,319.9686642107809,256.0130189718745,191.3197773793945
2026-03-12,523877.172764,442042.392444,81834.78032,319.9686642107809,255.75873350551274,191.73178870987613
2026-03-13,524165.623908,442431.965486,81733.658422,319.9686642107809,255.4426966265595,191.35135778586846
2026-03-14,524786.022296,442603.981178,82182.041119,319.9686642107809,256.84402977931046,191.93161167495418
2026-03-15,524916.279193,442701.141189,82215.138004,319.9686642107809,256.94746767402313,192.76941390440334
2026-03-16,525208.16733,442932.571251,82275.596079,319.9686642107809,257.13641766120116,193.38306730252225
2026-03-17,526160.15414,443147.809915,83012.344225,319.9686642107809,259.4389810944587,194.02375042857602
2026-03-18,526249.300131,443358.128359,82891.171772,319.9686642107809,259.0602800947878,194.73183194349986
2026-03-19,526786.8664,443726.631321,83060.235079,319.9686642107809,259.58865466989505,195.2278796331957
2026-03-20,526899.900234,444388.894014,82511.006219,319.9686642107809,257.8721463944528,193.9783836621791
2026-03-21,527050.319225,444438.795714,82611.523511,319.9686642107809,258.18629369462025,194.89264837291557
2026-03-22,527859.190228,445061.348768,82797.84146,319.9686642107809,258.7685943066491,194.76197451830376
2026-03-23,528467.803766,445232.515152,83235.288614,319.9686642107809,260.13575054077285,195.36639283271506
2026-03-24,529193.463319,445481.078598,83712.384721,319.9686642107809,261.62682188732725,195.79947718186304
2026-03-25,529566.186675,445958.551855,83607.634821,319.9686642107809,261.2994463917975,195.4336815829156
2026-03-26,529777.433708,446290.995758,83486.43795,319.9686642107809,260.9206690784036,195.0622388634365
2026-03-27,530396.792885,446744.841655,83651.951229,319.9686642107809,261.4379487295477,193.95846658432856
2026-03-28,530669.475498,446879.001181,83790.474316,319.9686642107809,261.87087577051807,194.26780152495485
2026-03-29,531259.423134,447573.153207,83686.269927,319.9686642107809,261.54520516381336,193.185051626293
2026-03-30,532150.960386,448524.564534,83626.395853,319.9686642107809,261.35808035849004,192.1813732465962
2026-03-31,532216.162674,448575.032237,83641.130436,319.9686642107809,261.40413043978896,193.10154463152867
2026-04-01,532334.998113,448621.255369,83713.742743,319.9686642107809,261.6310661216911,194.0284299782943
2026-04-02,533143.921827,449373.39472,83770.527107,319.9686642107809,261.80853463767863,193.26182313077152
2026-04-03,533443.953719,449730.738112,83713.215607,319.9686642107809,261.6294186603646,192.82303097157273
2026-04-04,534526.809352,450505.613686,84021.195667,319.9686642107809,262.5919506031711,192.06196733331308
2026-04-05,534681.808062,450655.238552,84026.56951,319.9686642107809,262.60874550717597,192.23836139705963
2026-04-06,534981.606618,450799.381775,84182.224843,319.9686642107809,263.0952160601094,192.64433063438628
2026-04-07,535476.592172,451516.369059,83960.223113,319.9686642107809,262.40139271166504,190.92244526313152
2026-04-08,535863.641057,451970.987087,83892.65397,319.9686642107809,262.19021846069063,190.6841910420917
2026-04-09,536293.6378,452180.053969,84113.583831,319.9686642107809,262.8806918904714,190.86330973159056
2026-04-10,536798.603161,453029.030993,83769.572168,319.9686642107809,261.80555016105075,190.14930732524954
2026-04-11,536851.087907,453748.552823,83102.535083,319.9686642107809,259.7208551280378,188.08416479744483
2026-04-12,537108.297125,454126.142329,82982.154796,319.9686642107809,259.34462988955414,188.47204570681788
2026-04-13,537244.947748,455015.486874,82229.460874,319.9686642107809,256.99223102619493,187.9048625640571
2026-04-14,537380.024264,457019.781877,80360.242387,319.9686642107809,251.1503511920852,184.63676056766417
2026-04-15,537593.968967,457214.985296,80378.983671,319.9686642107809,251.20892344023397,185.4729953915812
2026-04-16,538230.338646,457741.974742,80488.363904,319.9686642107809,251.55077014347225,186.03087957273237
2026-04-17,538668.504959,458308.854117,80359.650842,319.9686642107809,251.14850243292167,186.18279377603903
2026-04-18,538949.070565,458338.80777,80610.262795,319.9686642107809,251.93174148421485,187.1366145388456
2026-04-19,539228.953215,458420.371973,80808.581242,319.9686642107809,252.55154732516857,188.01086784992367
2026-04-20,539503.598908,458719.273575,80784.325334,319.9686642107809,252.4757401893047,187.80609034118243
2026-04-21,540240.600401,459555.380585,80685.219817,319.9686642107809,252.1660051180769,186.552665021969
2026-04-22,542061.605708,461145.94168,80915.664028,319.9686642107809,252.886213803413,183.92986357817426
2026-04-23,542344.889788,461315.374255,81029.515533,319.9686642107809,253.24203460005512,184.74028984864708
2026-04-24,542611.320054,461644.160258,80967.159796,319.9686642107809,253.04715383835995,185.37241968663875
2026-04-25,543368.018221,462013.396028,81354.622193,319.9686642107809,254.25809240934686,185.90376947028562
2026-04-26,543619.655418,462342.845172,81276.810246,319.9686642107809,254.01490626112843,186.0324136352865
2026-04-27,543752.383923,462536.404921,81215.979002,319.9686642107809,253.82479000661945,186.43579775397666
2026-04-28,544171.86136,462862.829666,81309.031694,319.9686642107809,254.11560814729435,186.4819240742363
2026-04-29,544729.16791,462994.657113,81734.510797,319.9686642107809,255.44536055929836,187.11549158627167


==> Figures/figure_ch4_05_note_count_distribution.csv <==
bucket,events,pct,panel
1,31246,65.648,input
2,9181,19.289,input
3,2026,4.257,input
4,613,1.288,input
5,253,0.532,input
6,147,0.309,input
7+,4130,8.677,input
0,5429,11.406,output
1,14280,30.003,output
2,25554,53.689,output
3,2235,4.696,output
4,53,0.111,output
5,19,0.04,output
6,3,0.006,output
7+,23,0.048,output


==> Figures/figure_ch4_06_h1_coverage.csv <==
base,shield_pct,unshield_pct
Distinct addresses,12.744,9.12
Boundary events,8.565,6.101
WETH volume,9.796,8.516


==> Figures/figure_ch4_08_h2_edges_by_type.csv <==
category,all_time,post_2023
ETH deposit-to-withdraw,3139,2864
ETH withdraw-to-deposit,3620,3568
ERC-20 deposit-to-withdraw,789,735
ERC-20 withdraw-to-deposit,1253,1187


==> Figures/figure_ch4_09_h2_monthly_edge_timeline.csv <==
month,eth_edges,erc20_edges,shields,unshields
2019-06-01,1,1,0,0
2019-07-01,0,0,0,0
2019-08-01,1,0,0,0
2019-09-01,3,0,0,0
2019-10-01,1,0,0,0
2019-11-01,2,0,0,0
2019-12-01,0,0,0,0
2020-01-01,0,1,0,0
2020-02-01,0,0,0,0
2020-03-01,4,1,0,0
2020-04-01,0,0,0,0
2020-05-01,0,0,0,0
2020-06-01,2,2,0,0
2020-07-01,8,3,0,0
2020-08-01,24,20,0,0
2020-09-01,35,7,0,0
2020-10-01,13,3,0,0
2020-11-01,5,3,0,0
2020-12-01,0,2,0,0
2021-01-01,16,1,0,0
2021-02-01,11,2,0,0
2021-03-01,3,2,0,0
2021-04-01,5,1,0,0
2021-05-01,2,4,0,0
2021-06-01,1,4,0,0
2021-07-01,11,5,0,0
2021-08-01,18,1,0,0
2021-09-01,1,2,0,0
2021-10-01,4,0,0,0
2021-11-01,7,1,0,0
2021-12-01,0,2,0,0
2022-01-01,6,1,0,0
2022-02-01,5,0,0,0
2022-03-01,21,6,0,0
2022-04-01,5,1,0,0
2022-05-01,8,5,14,10
2022-06-01,11,5,20,3
2022-07-01,10,4,25,1
2022-08-01,20,9,89,5
2022-09-01,17,8,123,12
2022-10-01,11,8,77,3
2022-11-01,15,0,118,6
2022-12-01,20,5,139,28
2023-01-01,33,3,249,137
2023-02-01,40,14,220,298
2023-03-01,48,31,238,324
2023-04-01,83,15,319,355
2023-05-01,59,13,301,359
2023-06-01,73,25,331,410
2023-07-01,99,35,310,577
2023-08-01,141,21,366,608
2023-09-01,78,20,377,558
2023-10-01,126,36,488,674
2023-11-01,153,25,475,647
2023-12-01,96,37,388,599
2024-01-01,110,30,451,600
2024-02-01,120,26,367,630
2024-03-01,134,22,498,563
2024-04-01,117,48,565,761
2024-05-01,143,45,930,1210
2024-06-01,140,23,873,1070
2024-07-01,102,29,648,975
2024-08-01,144,38,959,1304
2024-09-01,144,27,911,1377
2024-10-01,174,33,850,1177
2024-11-01,189,64,755,1054
2024-12-01,170,38,756,1041
2025-01-01,162,32,903,1386
2025-02-01,113,51,890,1258
2025-03-01,200,89,1081,1307
2025-04-01,482,140,1130,1684
2025-05-01,378,132,1159,1850
2025-06-01,234,48,1144,1955
2025-07-01,209,64,926,1781
2025-08-01,273,77,1554,2336
2025-09-01,285,87,1558,2262
2025-10-01,320,131,1583,2494
2025-11-01,228,148,1239,1628
2025-12-01,343,106,1972,2343
2026-01-01,402,95,2119,2158
2026-02-01,87,24,1494,1963
2026-03-01,0,0,1534,2044
2026-04-01,0,0,1231,1771


==> Figures/figure_ch4_10_metadata_flags_panelA.csv <==
category,events,pct
Zero output,5429,11.41
Self-broadcast,4276,8.98
Combined (OR),6272,13.18


==> Figures/figure_ch4_10_metadata_flags_panelB.csv <==
category,events
Zero-output only,1996
Self-broadcast only,843
Both,3433


==> Figures/figure_ch4_12_h3_match_counts.csv <==
mode,regime,unique,low,noisy
exact,1to1,3171,4227,4513
exact,2to1,779,1669,13411
exact,1to2,502,945,5746
exact,3to1,393,229,115
exact,1to3,216,349,1184
potential,1to1,6540,5503,3373
potential,2to1,2601,6344,24259
potential,1to2,1633,3669,18599
potential,3to1,336,939,36100
potential,1to3,291,608,26179


==> Figures/figure_ch4_18_relayadapt_dex.csv <==
rank,dex,swaps
1,uniswap,1726
2,pancakeswap,430
3,fluid,401
4,curve,268
5,sushiswap,184
6,maverick,84
7,balancer,26
8,defiswap,11
9,shibaswap,3


==> Figures/figure_ch4_18_relayadapt_pairs.csv <==
rank,pair,swaps
1,WETH $\rightarrow$ USDC,745
2,USDC $\rightarrow$ WETH,518
3,WETH $\rightarrow$ USDT,451
4,USDT $\rightarrow$ WETH,282
5,DAI $\rightarrow$ WETH,132
6,WETH $\rightarrow$ WBTC,122
7,WETH $\rightarrow$ RAIL,118
8,WETH $\rightarrow$ DAI,100
9,WETH $\rightarrow$ ZKMEME,79
10,APU $\rightarrow$ WETH,69
11,RAIL $\rightarrow$ WETH,67
12,WBTC $\rightarrow$ WETH,49
13,WETH $\rightarrow$ CRVUSD,35
14,JOE $\rightarrow$ WETH,32
15,ZKMEME $\rightarrow$ WETH,28
16,WETH $\rightarrow$ JOE,28
17,WETH $\rightarrow$ DOG,22
18,WETH $\rightarrow$ APU,19
19,CRVUSD $\rightarrow$ WETH,15
20,FLUID $\rightarrow$ WETH,10


==> Figures/figure_ch4_23_interpretation_synthesis_panelA.csv <==
bucket,events,pct
no heuristic flag,38522,89.099
"flagged, |A(u)| > 1",2236,5.172
"flagged, |A(u)| = 1",2399,5.549
"flagged, |A(u)| = 0",78,0.18


==> Figures/figure_ch4_23_interpretation_synthesis_panelB.csv <==
narrowing_rule,events
H1-only,869
H2-only,784
H4-only,95
H1 + H2,651


==> Figures/figure_ch4_broadcaster_cluster_points.csv <==
cluster_name,n_unique_recipients,total_eth_volume
Broadcaster-like,25,358.037428
Self-broadcaster,1,0.0029
Self-broadcaster,1,0.53
Self-broadcaster,1,59.096356
Mixed-activity,1,0.172865
Mixed-activity,2,20.0
Self-broadcaster,1,0.993472
Self-broadcaster,1,0.004681
Self-broadcaster,1,0.099501
Mixed-activity,1,0.0069
Self-broadcaster,1,0.427853
Mixed-activity,1,0.9975
Self-broadcaster,1,115.071933
Mixed-activity,1,59.656548
Self-broadcaster,1,90.779404
Mixed-activity,1,1.596488
Mixed-activity,2,5.75731
Mixed-activity,18,156.414982
Self-broadcaster,1,2.027025
Mixed-activity,1,0.119432
Mixed-activity,1,0.148215
Mixed-activity,3,29.879723
Mixed-activity,3,0.005983
Self-broadcaster,1,1.094507
Mixed-activity,5,195.436338
Mixed-activity,1,1.25
Mixed-activity,2,11.462841
Mixed-activity,4,64.176406
Self-broadcaster,1,218.985127
Mixed-activity,1,1.791011
Mixed-activity,2,4.8
Self-broadcaster,1,0.00995
Mixed-activity,2,0.543
Mixed-activity,1,0.002992
Self-broadcaster,1,5.832507
Self-broadcaster,1,0.028734
Mixed-activity,1,0.229425
Mixed-activity,1,0.0001
Broadcaster-like,83,516.793109
Mixed-activity,1,0.086782
Broadcaster-like,215,2874.625648
Mixed-activity,1,0.008
Self-broadcaster,1,13.971597
Mixed-activity,1,0.009503
Broadcaster-like,95,337.262294
Mixed-activity,1,681.370056
Mixed-activity,1,0.02
Self-broadcaster,1,10.049563
Mixed-activity,2,7.817873
Self-broadcaster,1,19.979169
Self-broadcaster,1,1.997535
Mixed-activity,13,18.899553
Mixed-activity,3,0.008
Self-broadcaster,1,0.001965
Self-broadcaster,1,0.0199
Self-broadcaster,1,0.75
Self-broadcaster,1,0.003464
Self-broadcaster,1,21.266015
Mixed-activity,1,0.009975
Mixed-activity,2,0.038
Mixed-activity,1,0.016848
Mixed-activity,1,0.059855
Mixed-activity,1,0.055
Mixed-activity,1,104.7375
Mixed-activity,1,2.23
Self-broadcaster,1,46.830955
Mixed-activity,1,0.567154
Mixed-activity,2,64.833022
Mixed-activity,1,5.975662
Self-broadcaster,2,25.852469
Mixed-activity,1,5.28503
Mixed-activity,1,0.993589
Broadcaster-like,1479,25238.127025
Mixed-activity,1,0.044775
Mixed-activity,1,0.014
Self-broadcaster,1,0.208676
Self-broadcaster,1,0.04975
Mixed-activity,1,1.299
Mixed-activity,1,0.002992
Self-broadcaster,1,1.039469
Mixed-activity,1,0.0199
Self-broadcaster,1,75.869811
Mixed-activity,3,169.97
Mixed-activity,1,0.024938
Self-broadcaster,1,0.15
Mixed-activity,1,0.01995
Mixed-activity,1,0.01197
Mixed-activity,3,0.008978
Mixed-activity,1,0.018156
Self-broadcaster,1,0.040795
Mixed-activity,1,30.42375
Self-broadcaster,1,0.93
Self-broadcaster,2,0.022382
Self-broadcaster,1,79.665992
Mixed-activity,1,0.184594
Self-broadcaster,1,14.155785
Mixed-activity,3,1.200198
Mixed-activity,1,0.01197
Mixed-activity,2,0.122692
Self-broadcaster,1,139.435831
Self-broadcaster,1,0.020948
Mixed-activity,1,0.010945
Self-broadcaster,1,0.995006
Mixed-activity,1,2.129313
Self-broadcaster,1,0.1995
Mixed-activity,1,0.058453
Mixed-activity,1,63.49431
Self-broadcaster,1,21.0
Self-broadcaster,1,14.601149
Mixed-activity,1,1.904201
Broadcaster-like,9,480.60145
Self-broadcaster,1,19.749058
Self-broadcaster,1,0.03
Self-broadcaster,1,0.083855
Mixed-activity,2,0.128264
Mixed-activity,1,0.01
Mixed-activity,1,1.995
Mixed-activity,1,0.9975
Mixed-activity,2,6.48375
Mixed-activity,1,28.218822
Self-broadcaster,1,1.687649
Mixed-activity,1,0.03192
Self-broadcaster,1,0.474
Mixed-activity,1,0.85146
Broadcaster-like,487,2424.886466
Self-broadcaster,1,0.012145
Self-broadcaster,1,0.028292
Mixed-activity,1,0.127175
Mixed-activity,1,0.003947
Self-broadcaster,2,200.9475
Mixed-activity,1,1.122188
Mixed-activity,4,2.511666
Mixed-activity,1,0.000299
Mixed-activity,1,1.722682
Self-broadcaster,1,0.054725
Self-broadcaster,1,136.424939
Self-broadcaster,1,10.265889
Mixed-activity,2,147.3108
Mixed-activity,1,0.001446
Mixed-activity,1,1389.275676
Self-broadcaster,1,18.994669
Mixed-activity,1,0.000109
Mixed-activity,1,0.002992
Self-broadcaster,1,3.979148
Broadcaster-like,21,66.641324
Mixed-activity,1,0.189
Mixed-activity,2,406.786899
Mixed-activity,1,0.00995
Mixed-activity,1,1.992003
Self-broadcaster,1,29.9625
Self-broadcaster,1,1.126665
Self-broadcaster,1,60.672652
Mixed-activity,1,0.417452
Mixed-activity,1,3.99
Self-broadcaster,1,0.06965
Mixed-activity,2,5.049875
Mixed-activity,3,381.018422
Mixed-activity,2,44.581108
Self-broadcaster,1,0.074098
Mixed-activity,1,0.00399
Mixed-activity,1,1.09
Self-broadcaster,1,15.908044
Mixed-activity,1,99.120708
Mixed-activity,1,4.062954
Mixed-activity,1,0.011411
Self-broadcaster,1,61.994625
Self-broadcaster,1,7.054796
Self-broadcaster,1,9.850562
Self-broadcaster,1,271.716015
Mixed-activity,1,4.939264
Mixed-activity,1,0.001
Self-broadcaster,1,1.132943
Mixed-activity,1,0.00168
Self-broadcaster,1,0.04975
Self-broadcaster,1,0.01083
Self-broadcaster,1,0.09975
Self-broadcaster,1,0.027665
Mixed-activity,1,0.351852
Mixed-activity,1,0.224149
Self-broadcaster,1,0.005
Self-broadcaster,1,0.004616
Self-broadcaster,1,0.132948
Mixed-activity,1,2.984942
Mixed-activity,1,0.000299
Mixed-activity,1,0.004885
Mixed-activity,1,10.474237
Mixed-activity,1,0.208951
Self-broadcaster,1,11.035476
Self-broadcaster,1,1.990012
Self-broadcaster,1,80.61666
Self-broadcaster,1,0.494549
Mixed-activity,1,0.01995
Mixed-activity,3,0.030975
Self-broadcaster,1,88.669539
Mixed-activity,1,2.572108
Self-broadcaster,1,4.841132
Mixed-activity,1,1.995
Self-broadcaster,1,3.980025
Mixed-activity,1,0.000995
Mixed-activity,1,1.76463
Mixed-activity,1,5.421217
Mixed-activity,1,0.01292
Mixed-activity,1,1.72
Mixed-activity,1,2.459058
Self-broadcaster,1,14.559233
Self-broadcaster,1,104.698082
Self-broadcaster,1,0.00996
Self-broadcaster,1,0.002064
Self-broadcaster,1,0.011733
Self-broadcaster,1,20.0
Mixed-activity,2,0.298502
Self-broadcaster,1,11.611456
Mixed-activity,1,0.002039
Self-broadcaster,2,429.449757
Broadcaster-like,142,1686.040107
Mixed-activity,1,0.174108
Mixed-activity,2,4.001896
Self-broadcaster,1,0.002669
Self-broadcaster,1,4.049875
Mixed-activity,1,0.008201
Mixed-activity,1,0.008159
Mixed-activity,1,0.004
Self-broadcaster,1,10.637927
Self-broadcaster,1,4.980006
Mixed-activity,1,0.104937
Self-broadcaster,1,4.970483
Mixed-activity,1,0.008678
Self-broadcaster,1,0.004975
Mixed-activity,2,1.1
Mixed-activity,1,0.002697
Self-broadcaster,1,10.598807
Self-broadcaster,1,9.554133
Mixed-activity,1,0.01995
Mixed-activity,1,2.029813
Mixed-activity,1,0.009975
Self-broadcaster,1,534.822479
Self-broadcaster,1,240.310995
Mixed-activity,2,5.857295
Mixed-activity,1,0.2
Self-broadcaster,1,1.840762
Mixed-activity,2,0.298502
Self-broadcaster,1,0.2352
Broadcaster-like,1386,23722.3215
Broadcaster-like,107,1152.802906
Self-broadcaster,1,0.078046
Mixed-activity,4,24.159406
Mixed-activity,1,0.5
Self-broadcaster,1,0.02
Self-broadcaster,1,12.1695
Self-broadcaster,1,0.029
Self-broadcaster,1,1.247447
Mixed-activity,1,0.150224
Broadcaster-like,24,367.847226
Mixed-activity,2,164.334597
Mixed-activity,1,5.097225
Mixed-activity,1,5.0742
Mixed-activity,1,0.361187
Mixed-activity,1,0.049875
Mixed-activity,2,0.018213
Mixed-activity,1,0.117021
Mixed-activity,1,20.097285
Self-broadcaster,1,0.002024
Mixed-activity,1,0.003857
Mixed-activity,1,0.199001
Self-broadcaster,1,3.09225
Self-broadcaster,1,0.00995
Mixed-activity,2,0.174994
Self-broadcaster,1,0.0797
Mixed-activity,4,2.251956
Self-broadcaster,1,0.398002
Mixed-activity,2,11.97
Mixed-activity,1,0.268652
Self-broadcaster,1,50.49
Mixed-activity,1,2.5
Mixed-activity,1,0.094
Mixed-activity,2,3.35
Mixed-activity,1,0.228
Self-broadcaster,1,5.556859
Mixed-activity,1,49.0
Mixed-activity,1,0.06384
Mixed-activity,1,0.5
Self-broadcaster,1,0.004426
Mixed-activity,3,15.0987
Mixed-activity,1,0.005291
Mixed-activity,2,0.32935
Mixed-activity,4,27.837571
Mixed-activity,1,4.904702
Mixed-activity,1,0.214462
Mixed-activity,2,0.022325
Mixed-activity,2,33.382522
Broadcaster-like,57,956.229906
Mixed-activity,2,121.435661
Mixed-activity,1,11.97
Mixed-activity,1,0.01596
Mixed-activity,1,4.88775
Mixed-activity,2,1.66607
Mixed-activity,1,0.176749
Mixed-activity,1,10.533751
Self-broadcaster,1,0.005856
Mixed-activity,7,4.3175
Mixed-activity,7,1053.583653
Self-broadcaster,1,0.719578
Mixed-activity,1,27.60465
Mixed-activity,1,0.004975
Self-broadcaster,1,3.473794
Mixed-activity,1,3.194588
Self-broadcaster,1,6.965044
Mixed-activity,1,47.797352
Mixed-activity,2,4.904708
Mixed-activity,1,218.26
Broadcaster-like,299,4576.000894
Mixed-activity,5,0.001197
Mixed-activity,2,8.19975
Self-broadcaster,1,0.024938
Mixed-activity,1,0.009975
Mixed-activity,1,70.0
Mixed-activity,1,0.130566
Mixed-activity,1,2.288514
Self-broadcaster,1,0.034758
Mixed-activity,1,219.0
Self-broadcaster,1,29.772116
Mixed-activity,2,704.356993
Mixed-activity,2,129.6
Mixed-activity,1,9.151268
Self-broadcaster,1,0.994305
Mixed-activity,2,8.7
Self-broadcaster,2,0.029925
Mixed-activity,2,14.9625
Mixed-activity,1,2.116366
Mixed-activity,1,6.044507
Mixed-activity,1,5.5
Broadcaster-like,614,3651.580409
Self-broadcaster,1,1.253708
Mixed-activity,1,8.9775
Self-broadcaster,1,41.741589
Self-broadcaster,1,6.965044
Mixed-activity,1,0.284175
Self-broadcaster,1,0.670554
Mixed-activity,2,0.099241
Mixed-activity,1,3.010455
Self-broadcaster,1,0.164086
Mixed-activity,1,0.106873
Mixed-activity,1,3.09225
Mixed-activity,1,25.372659
Mixed-activity,1,0.002992
Mixed-activity,1,0.7182
Mixed-activity,1,1.0
Mixed-activity,1,10.069363
Mixed-activity,3,5.5062
Self-broadcaster,1,0.29
Self-broadcaster,1,93.265373
Mixed-activity,11,15.3475
Mixed-activity,2,1.7
Self-broadcaster,1,0.014788
Self-broadcaster,1,32.821016
Self-broadcaster,1,0.11
Mixed-activity,1,0.2
Mixed-activity,1,0.012968
Mixed-activity,1,1.068281
Self-broadcaster,1,0.365948
Mixed-activity,1,0.062209
Self-broadcaster,1,0.194994
Mixed-activity,1,1.2
Self-broadcaster,1,1.0
Self-broadcaster,1,9.303695
Self-broadcaster,1,20.795631
Mixed-activity,2,1.990167
Mixed-activity,1,0.231572
Self-broadcaster,1,0.00399
Self-broadcaster,1,7.940175
Mixed-activity,11,14.620224
Mixed-activity,1,0.00995
Mixed-activity,1,0.28804
Mixed-activity,2,9.59975
Self-broadcaster,1,9.950062
Mixed-activity,2,0.47549
Mixed-activity,2,25.870162
Self-broadcaster,1,20.698125
Self-broadcaster,1,0.2793
Mixed-activity,1,0.005985
Self-broadcaster,1,0.03596
Mixed-activity,2,0.648206
Self-broadcaster,1,0.91371
Mixed-activity,1,0.044001
Mixed-activity,2,17.5
Self-broadcaster,1,397.859215
Self-broadcaster,1,317.904497
Self-broadcaster,1,10.226239
Mixed-activity,1,98.564666
Mixed-activity,1,5.972566
Mixed-activity,1,0.914708
Self-broadcaster,1,0.001535
Mixed-activity,4,0.230841
Self-broadcaster,1,16.307229
Self-broadcaster,1,2.129662
Self-broadcaster,2,0.0199
Mixed-activity,1,0.298253
Mixed-activity,2,1.791898
Mixed-activity,1,3.820425
Mixed-activity,1,0.00995
Mixed-activity,1,0.00995
Mixed-activity,2,0.026974
Mixed-activity,1,32.805197
Self-broadcaster,1,1.346625
Self-broadcaster,1,3.241875
Mixed-activity,2,69.825998
Broadcaster-like,30,143.523843
Mixed-activity,2,0.099875
Self-broadcaster,1,0.082665
Mixed-activity,2,0.5985
Mixed-activity,3,1.030557
Self-broadcaster,1,475.216265
Mixed-activity,1,0.001496
Mixed-activity,1,0.000499
Mixed-activity,1,0.046936
Mixed-activity,1,0.000995
Self-broadcaster,1,0.437803
Mixed-activity,1,0.1495
Mixed-activity,2,15.519739
Mixed-activity,6,15.084195
Mixed-activity,2,1.224785
Mixed-activity,1,0.004988
Self-broadcaster,1,0.193732
Mixed-activity,4,0.003737
Mixed-activity,1,1.343187
Self-broadcaster,1,0.0081
Mixed-activity,1,0.049875
Mixed-activity,2,2.953
Mixed-activity,1,0.004975
Mixed-activity,1,0.273286
Self-broadcaster,2,22.985019
Mixed-activity,2,0.490301
Mixed-activity,1,0.73203
Mixed-activity,3,2.518706
Self-broadcaster,1,16.169568
Self-broadcaster,1,8.514171
Self-broadcaster,2,35.189048
Self-broadcaster,1,0.45
Self-broadcaster,1,0.003019
Mixed-activity,1,49.750312
Self-broadcaster,1,0.01995
Mixed-activity,2,5.7472
Mixed-activity,1,20.0
Mixed-activity,2,9.919217
Mixed-activity,6,3.361003
Mixed-activity,1,12.9675
Self-broadcaster,1,0.370043
Mixed-activity,1,0.009975
Self-broadcaster,1,0.349637
Self-broadcaster,1,0.001983
Mixed-activity,1,4.9875
Self-broadcaster,2,0.04788
Self-broadcaster,1,0.05
Self-broadcaster,1,0.011192
Self-broadcaster,1,236.959158
Mixed-activity,1,0.1
Self-broadcaster,1,0.25935
Mixed-activity,1,7.2
Mixed-activity,1,4.654441
Mixed-activity,6,63.153918
Mixed-activity,1,0.5
Mixed-activity,1,1.619771
Self-broadcaster,1,0.005666
Mixed-activity,1,28.3845
Mixed-activity,1,99.757715
Mixed-activity,1,0.093313
Self-broadcaster,1,0.497503
Self-broadcaster,1,0.001705
Self-broadcaster,1,0.214255
Self-broadcaster,1,3.0
Mixed-activity,1,3.324668
Mixed-activity,1,0.00701
Mixed-activity,1,0.030691
Self-broadcaster,1,1.997475
Mixed-activity,1,3.3915
Mixed-activity,3,166.524246
Self-broadcaster,1,2.511042
Mixed-activity,2,8.47875
Mixed-activity,1,7.94356
Mixed-activity,2,247.624525
Mixed-activity,1,2.652526
Self-broadcaster,1,0.026078
Self-broadcaster,1,0.976441
Mixed-activity,1,20.694135
Self-broadcaster,1,0.01197
Self-broadcaster,1,98.157367
Mixed-activity,1,0.000299
Self-broadcaster,1,0.14
Mixed-activity,1,17.425
Mixed-activity,1,1.073978
Mixed-activity,1,3.09225
Self-broadcaster,1,0.004988
Self-broadcaster,1,0.04975
Self-broadcaster,1,0.002992
Self-broadcaster,1,6.489664
Mixed-activity,1,36.9075
Self-broadcaster,1,4.75766
Mixed-activity,1,0.000997
Self-broadcaster,1,1.615252
Mixed-activity,1,5.935386
Mixed-activity,1,0.00399
Mixed-activity,1,0.69552
Mixed-activity,3,157.007465
Mixed-activity,2,0.046765
Mixed-activity,1,0.019637
Self-broadcaster,1,0.007581
Mixed-activity,1,0.7
Mixed-activity,1,0.118702
Mixed-activity,4,0.308915
Mixed-activity,6,16.780229
Self-broadcaster,1,0.945256
Mixed-activity,1,9.48241
Mixed-activity,1,2.068652
Mixed-activity,1,0.524785
Mixed-activity,1,0.009975
Self-broadcaster,1,22.081489
Mixed-activity,1,1.817
Self-broadcaster,1,0.18384
Mixed-activity,3,54.158363
Self-broadcaster,1,534.452145
Broadcaster-like,256,4049.339922
Mixed-activity,1,0.488775
Mixed-activity,1,0.094
Self-broadcaster,1,338.27233
Mixed-activity,3,0.336674
Mixed-activity,2,1.924839
Self-broadcaster,1,0.913014
Mixed-activity,1,0.099
Self-broadcaster,1,6.59254
Self-broadcaster,2,18.44171
Mixed-activity,3,1164.890279
Self-broadcaster,1,0.060132
Self-broadcaster,1,0.016716
Self-broadcaster,1,593.023741
Self-broadcaster,1,0.298502
Self-broadcaster,1,0.024975
Mixed-activity,1,4.152346
Mixed-activity,1,11.97
Mixed-activity,1,20.1495
Mixed-activity,1,1.199606
Mixed-activity,1,29.968164
Self-broadcaster,1,76.360117
Mixed-activity,1,0.05
Mixed-activity,1,0.9975
Self-broadcaster,1,29.722133
Mixed-activity,2,0.018009
Self-broadcaster,2,6.945125
Broadcaster-like,116,1671.991138
Broadcaster-like,91,1390.519248
Mixed-activity,1,0.0008
Mixed-activity,2,0.89775
Self-broadcaster,1,0.455238
Self-broadcaster,1,34.479284
Mixed-activity,1,0.000466
Mixed-activity,1,0.49875
Self-broadcaster,1,0.099413
Mixed-activity,2,4.761056
Self-broadcaster,1,0.788025
Self-broadcaster,1,157.860248
Mixed-activity,3,8.347058
Self-broadcaster,1,14.128171
Mixed-activity,2,0.46989
Mixed-activity,1,14.46375
Self-broadcaster,1,0.001
Broadcaster-like,223,3181.945299
Mixed-activity,2,36.855056
Mixed-activity,2,48.708659
Mixed-activity,1,49.521128
Self-broadcaster,1,19.95
Mixed-activity,2,0.426026
Mixed-activity,1,12.4
Mixed-activity,1,2.189014
Self-broadcaster,1,9.874448
Self-broadcaster,1,0.000997
Mixed-activity,2,14.5
Mixed-activity,1,4.450003
Self-broadcaster,1,321.388597
Self-broadcaster,1,0.00995
Mixed-activity,2,0.07588
Mixed-activity,1,0.982071
Self-broadcaster,1,99.130648
Self-broadcaster,1,5.484313
Self-broadcaster,1,0.001
Mixed-activity,1,0.82582
Mixed-activity,1,0.040521
Self-broadcaster,1,0.007172
Mixed-activity,1,112.889574
Broadcaster-like,457,2345.602893
Self-broadcaster,1,0.1
Self-broadcaster,1,33.400046
Self-broadcaster,1,0.3
Self-broadcaster,1,0.000158
Mixed-activity,1,0.049875
Mixed-activity,1,0.000997
Self-broadcaster,1,6.4419
Broadcaster-like,11,1019.83424
Mixed-activity,2,0.021558
Self-broadcaster,1,0.1
Mixed-activity,1,0.05
Mixed-activity,9,218.901375
Mixed-activity,1,0.9975
Self-broadcaster,1,398.0025
Mixed-activity,1,0.005098
Mixed-activity,1,2.782028
Mixed-activity,1,0.149251
Self-broadcaster,1,0.0002
Mixed-activity,1,0.000299
Self-broadcaster,1,0.016508
Mixed-activity,2,1.280523
Self-broadcaster,1,7.907959
Mixed-activity,3,0.043997
Mixed-activity,1,210.941325
Mixed-activity,2,0.0084
Self-broadcaster,1,0.099501
Self-broadcaster,1,180.0
Self-broadcaster,1,0.0199
Self-broadcaster,1,44.029027
Self-broadcaster,1,0.002893
Mixed-activity,23,0.685113
Mixed-activity,2,0.010257
Broadcaster-like,49,342.6569
Mixed-activity,1,0.151
Self-broadcaster,1,64.125715
Self-broadcaster,1,0.132229
Self-broadcaster,1,0.00796
Broadcaster-like,43,176.881634
Mixed-activity,2,30.42375
Mixed-activity,2,0.014077
Mixed-activity,1,0.031977
Mixed-activity,7,42.209503
Self-broadcaster,1,0.548625
Mixed-activity,3,2.573391
Mixed-activity,1,0.249222
Mixed-activity,1,0.009975
Mixed-activity,1,12.25
Self-broadcaster,1,0.048581
Mixed-activity,2,9.647072
Mixed-activity,1,32.70846
Mixed-activity,1,0.525143
Self-broadcaster,1,3.747029
Mixed-activity,1,20.702612
Self-broadcaster,1,106.7325
Self-broadcaster,1,163.154133
Self-broadcaster,1,1.980062
Self-broadcaster,1,0.003815
Mixed-activity,6,274.3125
Mixed-activity,1,0.238484
Broadcaster-like,133,972.732899
Self-broadcaster,1,0.001197
Self-broadcaster,1,10.037884
Mixed-activity,2,0.009499
Mixed-activity,5,13.900184
Self-broadcaster,1,14.727814
Self-broadcaster,1,0.76
Mixed-activity,2,0.00899
Mixed-activity,1,11.057537
Self-broadcaster,1,3.830774
Mixed-activity,1,0.5
Mixed-activity,1,14.9875
Mixed-activity,1,0.000712
Mixed-activity,1,8.763974
Mixed-activity,1,0.398002
Mixed-activity,1,0.001
Mixed-activity,1,0.544661
Mixed-activity,1,0.000299
Self-broadcaster,1,0.016756
Broadcaster-like,363,2462.100167
Mixed-activity,1,0.084788
Mixed-activity,1,0.181246
Mixed-activity,4,0.03044
Self-broadcaster,1,0.016122
Mixed-activity,1,0.000299
Mixed-activity,1,0.403376
Mixed-activity,9,9.700688
Self-broadcaster,1,2.482482
Mixed-activity,1,4.0
Broadcaster-like,49,8.322886
Mixed-activity,1,3.0
Self-broadcaster,1,0.049875
Self-broadcaster,1,155.599345
Mixed-activity,1,0.470965
Self-broadcaster,1,7.96005
Mixed-activity,3,0.10475
Mixed-activity,2,32.417291
Self-broadcaster,1,0.00014
Self-broadcaster,1,4.437728
Mixed-activity,1,0.498
Mixed-activity,1,0.758174
Self-broadcaster,1,2.935268
Mixed-activity,2,9.797972
Mixed-activity,1,0.0001
Broadcaster-like,183,0.048189
Mixed-activity,1,0.01
Self-broadcaster,1,9.164746
Self-broadcaster,1,1.152644
Broadcaster-like,39,633.960895
Mixed-activity,1,0.23
Mixed-activity,2,6.400711
Mixed-activity,4,158.902498
Broadcaster-like,65,0.015461
Mixed-activity,3,1.427651
Mixed-activity,1,0.060301
Self-broadcaster,1,1.289575
Mixed-activity,1,0.188153
Mixed-activity,1,0.01
Self-broadcaster,1,12.454206
Mixed-activity,1,0.00741
Mixed-activity,2,3.59601
Mixed-activity,1,0.0005
Mixed-activity,2,8.07975
Mixed-activity,1,17.955
Self-broadcaster,1,0.012968
Mixed-activity,1,0.090653
Mixed-activity,1,1.0
Mixed-activity,3,0.030374
Mixed-activity,1,0.006472
Mixed-activity,1,4.380272
Self-broadcaster,1,51.570699
Mixed-activity,1,0.000995
Mixed-activity,1,0.635489
Self-broadcaster,1,0.002985
Mixed-activity,2,0.000798
Mixed-activity,1,0.005
Mixed-activity,1,1.091117
Self-broadcaster,1,0.0068
Mixed-activity,2,531.12125
Mixed-activity,1,3.874842
Mixed-activity,1,0.028265
Self-broadcaster,1,1.059728
Mixed-activity,1,176.920808
Mixed-activity,1,0.098341
Self-broadcaster,1,0.98958
Mixed-activity,1,0.5
Broadcaster-like,153,1778.705663
Mixed-activity,3,5.596291
Mixed-activity,1,0.027439
Broadcaster-like,65,1463.606962
Self-broadcaster,1,11.89035
Mixed-activity,1,0.02
Mixed-activity,1,0.009975
Self-broadcaster,1,0.039
Self-broadcaster,1,0.0796
Mixed-activity,1,0.001995
Self-broadcaster,1,0.92
Self-broadcaster,1,2.617878
Mixed-activity,1,0.995006
Self-broadcaster,1,2.089513
Mixed-activity,2,8.829179
Mixed-activity,1,0.086349
Self-broadcaster,1,0.01995
Mixed-activity,1,299.25
Mixed-activity,1,1.184057
Self-broadcaster,1,0.077805
Mixed-activity,1,0.78
Mixed-activity,1,0.014
Mixed-activity,1,8.4
Mixed-activity,2,1.603169
Self-broadcaster,1,6.864561
Mixed-activity,1,0.01
Self-broadcaster,1,0.485788
Mixed-activity,1,63.439831
Self-broadcaster,1,7.054594
Self-broadcaster,2,0.936801
Self-broadcaster,1,0.01995
Self-broadcaster,2,0.557303
Mixed-activity,11,0.358102
Self-broadcaster,1,1.170555
Mixed-activity,1,7.875141
Mixed-activity,2,6.28425
Mixed-activity,1,0.005486
Mixed-activity,4,19.638635
Mixed-activity,3,18.900068
Self-broadcaster,1,0.001
Self-broadcaster,1,13.720631
Mixed-activity,1,0.009
Mixed-activity,1,0.0033
Self-broadcaster,1,17.24923
Mixed-activity,4,0.054864
Mixed-activity,5,0.69825
Mixed-activity,2,0.345135
Mixed-activity,1,0.121157
Mixed-activity,1,0.009975
Broadcaster-like,70,21.427148
Self-broadcaster,1,0.029925
Self-broadcaster,1,0.995006
Mixed-activity,2,0.093872
Self-broadcaster,1,0.002488
Mixed-activity,5,482.813947
Mixed-activity,6,17.767804
Self-broadcaster,1,139.298806
Mixed-activity,2,0.038304
Mixed-activity,1,0.109451
Mixed-activity,2,3.562122
Mixed-activity,1,0.00345
Self-broadcaster,1,1.335663
Self-broadcaster,1,0.000997
Self-broadcaster,1,5.174032
Self-broadcaster,1,6.20753
Mixed-activity,1,0.05
Self-broadcaster,1,219.45
Mixed-activity,1,17.305475
Self-broadcaster,1,0.153187
Mixed-activity,1,1.989034
Self-broadcaster,1,2.985019
Mixed-activity,1,1.3965
Mixed-activity,1,0.111294
Self-broadcaster,1,19.900125
Self-broadcaster,1,99.499566
Mixed-activity,1,29.925
Self-broadcaster,1,0.04975
Self-broadcaster,1,2.6334
Mixed-activity,1,0.004
Self-broadcaster,1,2.489594
Self-broadcaster,1,2.174428
Broadcaster-like,490,4721.759259
Mixed-activity,1,0.005703
Self-broadcaster,1,0.040558
Mixed-activity,2,28.221619
Mixed-activity,2,0.282628
Mixed-activity,1,8.411245
Self-broadcaster,1,1.9
Self-broadcaster,1,5.896478
Broadcaster-like,147,860.271343
Self-broadcaster,1,0.651358
Mixed-activity,1,11.098215
Mixed-activity,5,0.389025
Mixed-activity,1,10.95793
Mixed-activity,1,0.02
Mixed-activity,1,0.079002
Mixed-activity,1,0.039913
Mixed-activity,6,1.2939
Mixed-activity,1,39.301895
Self-broadcaster,1,0.465
Self-broadcaster,1,54.448416
Self-broadcaster,1,24.875156
Mixed-activity,7,0.015831
Mixed-activity,1,29.925
Mixed-activity,1,0.026831
Mixed-activity,1,0.0195
Mixed-activity,1,378.297402
Self-broadcaster,1,12.792272
Mixed-activity,2,0.0321
Mixed-activity,13,60.251304
Mixed-activity,1,2.467616
Self-broadcaster,1,28.163721
Self-broadcaster,1,5.299323
Mixed-activity,1,0.09975
Self-broadcaster,1,0.000995
Mixed-activity,1,11.588267
Self-broadcaster,1,0.594919
Self-broadcaster,1,0.534919
Mixed-activity,1,0.269325
Self-broadcaster,1,0.073274
Mixed-activity,1,3.746088
Broadcaster-like,142,787.184256
Mixed-activity,1,19.900125
Mixed-activity,1,0.09975
Mixed-activity,7,2.686517
Mixed-activity,2,1.07592
Self-broadcaster,1,0.004975
Mixed-activity,1,0.019685
Self-broadcaster,1,0.0597
Mixed-activity,1,0.004988
Self-broadcaster,1,9.950062
Self-broadcaster,1,0.089775
Mixed-activity,1,0.01
Mixed-activity,2,0.021482
Broadcaster-like,152,3127.270687
Mixed-activity,2,0.153206
Mixed-activity,1,4.43
Mixed-activity,1,0.0798
Mixed-activity,1,0.013965
Self-broadcaster,1,19.091152
Mixed-activity,1,0.438102
Self-broadcaster,1,9.899465
Self-broadcaster,1,11.134019
Mixed-activity,1,0.00475
Mixed-activity,1,0.2
Mixed-activity,2,0.013965
Self-broadcaster,1,0.398002
Self-broadcaster,1,8.365648
Mixed-activity,1,1.206975
Broadcaster-like,112,2300.99355
Mixed-activity,1,0.006995
Mixed-activity,1,0.000299
Self-broadcaster,1,2.657303
Mixed-activity,1,0.000997
Self-broadcaster,1,3.383021
Mixed-activity,5,0.009885
Mixed-activity,1,0.009679
Self-broadcaster,1,1.243758
Mixed-activity,2,55.584275
Self-broadcaster,1,0.007374
Mixed-activity,1,262.588392
Self-broadcaster,1,518.17438
Self-broadcaster,1,6.98431
Mixed-activity,1,7.527202
Broadcaster-like,153,1273.769679
Mixed-activity,1,448.552596
Self-broadcaster,1,10.952671
Self-broadcaster,1,4.429133
Mixed-activity,1,2.961428
Self-broadcaster,1,15.551469
Self-broadcaster,1,9.975
Mixed-activity,1,0.000299
Mixed-activity,1,127.233937
Mixed-activity,1,0.01496
Broadcaster-like,22,89.254052
Mixed-activity,15,85.542985
Mixed-activity,2,0.65835
Mixed-activity,3,87.78
Self-broadcaster,1,0.0001
Mixed-activity,1,0.053249
Mixed-activity,1,0.09975
Mixed-activity,1,0.5432
Self-broadcaster,1,33.218576
Mixed-activity,1,0.995006
Mixed-activity,1,0.005
Self-broadcaster,1,99.152893
Self-broadcaster,1,22.9425
Mixed-activity,1,1.124746
Mixed-activity,1,0.09975
Self-broadcaster,1,0.00995
Mixed-activity,1,0.1727
Mixed-activity,1,0.0199
Broadcaster-like,2320,28295.229978
Mixed-activity,1,0.00995
Mixed-activity,1,0.129586
Self-broadcaster,1,80.084907
Mixed-activity,1,0.000299
Mixed-activity,1,84.55
Mixed-activity,1,0.249375
Mixed-activity,1,0.004988
Mixed-activity,1,0.008907
Self-broadcaster,1,9.671461
Self-broadcaster,1,0.204475
Mixed-activity,5,0.043407
Mixed-activity,1,42.711434
Mixed-activity,1,0.001262
Broadcaster-like,40,231.965815
Mixed-activity,2,0.078873
Mixed-activity,1,13.925
Self-broadcaster,1,0.006667
Mixed-activity,1,0.29
Mixed-activity,1,0.049875
Mixed-activity,1,0.29925
Self-broadcaster,1,0.042
Mixed-activity,1,1.449128
Mixed-activity,2,0.1127
Self-broadcaster,1,0.168363
Mixed-activity,1,0.0798
Mixed-activity,1,0.029925
Mixed-activity,3,0.209625
Mixed-activity,1,97.304093
Self-broadcaster,1,60.673406
Mixed-activity,1,4.230558
Mixed-activity,1,32.66146
Broadcaster-like,215,1315.116031
Mixed-activity,1,0.031012
Self-broadcaster,1,48.755306
Mixed-activity,1,0.875888
Mixed-activity,1,0.120789
Mixed-activity,4,4.531459
Self-broadcaster,1,99.401124
Mixed-activity,2,9.353059
Mixed-activity,1,122.978814
Mixed-activity,2,0.070214
Self-broadcaster,1,31.183496
Mixed-activity,1,0.55
Mixed-activity,1,21.703874
Self-broadcaster,1,45.371942
Mixed-activity,3,21.394056
Self-broadcaster,1,13.535905
Mixed-activity,1,0.057082
Broadcaster-like,154,707.190262
Mixed-activity,1,0.009975
Self-broadcaster,1,0.987525
Mixed-activity,2,0.005975
Mixed-activity,6,0.005985
Mixed-activity,4,1.099445
Self-broadcaster,1,33.61058
Mixed-activity,1,0.006598
Mixed-activity,5,0.35398
Mixed-activity,1,0.009975
Mixed-activity,1,64.8375
Mixed-activity,1,0.028208
Mixed-activity,2,47.535741
Mixed-activity,5,0.348401
Self-broadcaster,1,0.019762
Self-broadcaster,1,0.3878
Mixed-activity,1,0.001995
Mixed-activity,1,6.9825
Self-broadcaster,1,3.940225
Mixed-activity,3,0.121963
Self-broadcaster,1,0.099501
Mixed-activity,2,1.121762
Self-broadcaster,1,98.74442
Mixed-activity,1,1.0
Broadcaster-like,1289,10876.540253
Self-broadcaster,1,0.6783
Broadcaster-like,113,782.450082
Mixed-activity,1,0.167393
Mixed-activity,1,0.014
Mixed-activity,3,3.756599
Mixed-activity,1,0.000498
Mixed-activity,1,0.891
Mixed-activity,2,0.06368
Mixed-activity,1,0.6
Self-broadcaster,1,9.47625
Mixed-activity,2,14.5635
Self-broadcaster,1,10.557016
Self-broadcaster,1,0.004975
Self-broadcaster,1,0.53865
Mixed-activity,1,5.358814
Mixed-activity,2,71.578106
Mixed-activity,1,5.002506
Mixed-activity,1,9.910292
Mixed-activity,1,115.0
Mixed-activity,2,2.187564
Mixed-activity,2,10.010993
Self-broadcaster,1,3.830774
Mixed-activity,1,0.092304
Self-broadcaster,1,6.613425
Mixed-activity,6,14.260685
Mixed-activity,7,39.859851
Mixed-activity,2,6.578697
Mixed-activity,1,0.289101
Mixed-activity,2,0.1197
Self-broadcaster,1,46.430172
Mixed-activity,1,24.548163
Self-broadcaster,1,4.02717
Mixed-activity,1,8.812083
Mixed-activity,1,0.006982
Mixed-activity,3,19.010673
Mixed-activity,1,0.00398
Mixed-activity,1,0.09975
Mixed-activity,7,1064.783244
Self-broadcaster,1,3.782662
Mixed-activity,2,0.209
Self-broadcaster,1,4.68375
Self-broadcaster,3,92.552667
Mixed-activity,1,0.417912
Mixed-activity,1,0.016542
Mixed-activity,1,0.016
Mixed-activity,1,2.9925
Mixed-activity,1,0.02394
Mixed-activity,1,0.656156
Mixed-activity,1,0.327613
Self-broadcaster,1,1.473483
Mixed-activity,1,34.9125
Mixed-activity,1,5.0
Mixed-activity,1,0.01995
Self-broadcaster,1,0.164962
Mixed-activity,4,182.720289
Mixed-activity,1,0.794603
Mixed-activity,1,1.995
Mixed-activity,1,1.446375
Mixed-activity,2,0.553918
Mixed-activity,1,2.0825
Mixed-activity,1,10.26221
Self-broadcaster,1,0.012607
Mixed-activity,1,0.003015
Mixed-activity,1,0.09644
Mixed-activity,1,0.25
Mixed-activity,1,0.00995
Mixed-activity,1,0.058968
Mixed-activity,1,0.204866
Self-broadcaster,1,109.11772
Mixed-activity,1,8.259557
Self-broadcaster,1,0.05985
Mixed-activity,1,0.001995
Mixed-activity,2,1.741261
Self-broadcaster,1,350.0
Mixed-activity,3,0.008978
Mixed-activity,1,0.078
Mixed-activity,1,1.876781
Broadcaster-like,386,1726.097059
Mixed-activity,1,0.009975
Self-broadcaster,1,265.4
Mixed-activity,1,0.0455
Self-broadcaster,1,0.149625
Self-broadcaster,1,8.429185
Self-broadcaster,1,7.820749
Mixed-activity,1,0.0145
Mixed-activity,1,11.8815
Mixed-activity,1,12.283613
Mixed-activity,1,0.020948
Mixed-activity,1,2.37
Mixed-activity,1,0.022501
Self-broadcaster,1,0.066959
Self-broadcaster,1,9.759989
Mixed-activity,4,423.967425
Self-broadcaster,1,0.247757
Self-broadcaster,1,1.995
Mixed-activity,1,0.267083
Mixed-activity,1,0.908458
Self-broadcaster,1,0.1995
Mixed-activity,1,2.132178
Self-broadcaster,1,1.995
Mixed-activity,2,0.0001
Self-broadcaster,1,0.465
Self-broadcaster,1,0.096718
Self-broadcaster,1,3.290971
Mixed-activity,1,0.244
Self-broadcaster,1,53.695532
Self-broadcaster,1,99.130641
Mixed-activity,1,0.005
Mixed-activity,1,0.0002
Mixed-activity,3,1.296501
Self-broadcaster,1,0.009975
Self-broadcaster,1,38.224844
Self-broadcaster,1,29.70675
Self-broadcaster,1,8.149101
Mixed-activity,5,21.453713
Self-broadcaster,1,1.0
Mixed-activity,3,78.304007
Self-broadcaster,1,0.099501
Self-broadcaster,1,0.094095
Mixed-activity,1,2.089513
Mixed-activity,1,0.332304
Mixed-activity,3,9.945617
Mixed-activity,2,1.45
Mixed-activity,1,7.890481
Mixed-activity,2,54.740816
Self-broadcaster,1,9.950062
Mixed-activity,1,1.094258
Mixed-activity,1,0.387139
Self-broadcaster,1,116.74047
Mixed-activity,1,0.0798
Self-broadcaster,1,0.029177
Mixed-activity,1,0.09975
Self-broadcaster,1,0.000898
Self-broadcaster,1,0.17316
Broadcaster-like,2577,25267.531411
Mixed-activity,2,1.04
Mixed-activity,1,198.985156
Mixed-activity,1,150.0
Mixed-activity,7,20.741321
Mixed-activity,2,2.978824
Mixed-activity,1,0.114495
Self-broadcaster,1,0.038739
Mixed-activity,1,0.49875
Mixed-activity,1,0.035895
Mixed-activity,1,0.681802
Mixed-activity,1,0.004988
Mixed-activity,1,0.027442
Self-broadcaster,1,1.995
Self-broadcaster,1,5.466601
Mixed-activity,2,72.127098
Mixed-activity,1,240.897484
Mixed-activity,1,0.349125
Mixed-activity,1,14.9625
Self-broadcaster,1,0.023
Mixed-activity,1,4.974036
Mixed-activity,1,14.090785
Mixed-activity,1,6.783
Self-broadcaster,2,0.474214
Self-broadcaster,1,99.03064
Self-broadcaster,1,0.021945
Self-broadcaster,1,0.012923
Self-broadcaster,1,10.059513
Self-broadcaster,1,0.982288
Self-broadcaster,1,0.164322
Self-broadcaster,1,1.481774
Mixed-activity,1,0.049875
Self-broadcaster,1,99.130679
Self-broadcaster,1,0.061844
Mixed-activity,1,0.00399
Self-broadcaster,1,0.02
Mixed-activity,2,19.1919
Self-broadcaster,1,0.094331
Mixed-activity,1,12.315135
Mixed-activity,1,0.0002
Mixed-activity,1,149.625
Mixed-activity,2,11.571
Self-broadcaster,1,2.994904
Mixed-activity,10,9.527223
Self-broadcaster,1,0.976201
Mixed-activity,1,0.00985
Broadcaster-like,28,1805.971515
Self-broadcaster,1,0.01
Mixed-activity,2,0.001097
Mixed-activity,3,23.853782
Mixed-activity,1,0.021656
Mixed-activity,1,1.900293
Mixed-activity,1,0.03
Self-broadcaster,1,0.024149
Self-broadcaster,1,0.798
Self-broadcaster,1,0.004988
Self-broadcaster,1,0.004903
Self-broadcaster,1,0.815177
Self-broadcaster,1,11.11
Self-broadcaster,1,0.013686
Broadcaster-like,48,280.830743
Mixed-activity,1,0.124376
Self-broadcaster,1,131.041034
Mixed-activity,3,0.354846
Self-broadcaster,1,0.298961
Self-broadcaster,1,27.085335
Mixed-activity,1,0.983475
Mixed-activity,2,0.606982
Self-broadcaster,1,0.009975
Self-broadcaster,1,0.017413
Mixed-activity,6,7.891673
Self-broadcaster,1,0.014813
Mixed-activity,3,12.200768
Self-broadcaster,1,3.009906
Mixed-activity,1,1.1995
Mixed-activity,1,0.04975
Mixed-activity,1,0.044048
Mixed-activity,1,15.18532
Mixed-activity,8,5.443871
Mixed-activity,8,1024.574229
Mixed-activity,1,119.7
Mixed-activity,2,21.727199
Mixed-activity,1,1.313408
Self-broadcaster,1,0.116438
Mixed-activity,1,26.9
Self-broadcaster,1,9.323484
Mixed-activity,1,9.319766
Self-broadcaster,1,0.001746
Self-broadcaster,1,367.389355
Self-broadcaster,1,14.600175
Mixed-activity,2,7.816357
Mixed-activity,1,0.02
Mixed-activity,2,11.520948
Self-broadcaster,1,0.0001
Mixed-activity,1,0.156264
Mixed-activity,1,17.103162
Mixed-activity,1,0.093369
Mixed-activity,4,1.536762
Self-broadcaster,1,78.429394
Self-broadcaster,1,0.009975
Self-broadcaster,1,10.742964
Self-broadcaster,1,0.009709
Mixed-activity,1,6.707809
Mixed-activity,1,182.158318
Self-broadcaster,1,0.058955
Mixed-activity,1,0.004938
Self-broadcaster,2,0.0498
Self-broadcaster,1,34.803941
Mixed-activity,1,0.039196
Mixed-activity,1,0.001
Mixed-activity,1,18.99
Mixed-activity,1,0.22
Mixed-activity,1,0.350336
Mixed-activity,1,0.002833
Self-broadcaster,1,0.088046
Mixed-activity,1,0.017955
Self-broadcaster,1,0.075307
Self-broadcaster,1,95.6004
Self-broadcaster,2,482.071811
Mixed-activity,6,26.204374
Mixed-activity,1,0.462623
Mixed-activity,15,0.462665
Mixed-activity,1,7.88081
Self-broadcaster,1,0.0005
Self-broadcaster,1,0.15
Self-broadcaster,1,150.392229
Mixed-activity,2,228.75895
Mixed-activity,1,0.05
Self-broadcaster,1,47.619997
Mixed-activity,1,10.0
Mixed-activity,1,0.991015
Mixed-activity,1,0.014962
Mixed-activity,1,0.004568
Mixed-activity,1,0.005648
Self-broadcaster,1,0.0001
Mixed-activity,1,0.002687
Mixed-activity,2,25.588112
Mixed-activity,1,0.011172
Broadcaster-like,1564,12385.127256
Mixed-activity,1,0.006982
Self-broadcaster,1,0.323812
Mixed-activity,1,218.38733
Mixed-activity,4,38.86
Self-broadcaster,1,0.102615
Mixed-activity,1,58.35375
Self-broadcaster,1,9.350217
Mixed-activity,1,19.588
Mixed-activity,1,2.168
Self-broadcaster,1,10.508088
Mixed-activity,1,0.073761
Self-broadcaster,1,9.55206
Mixed-activity,1,0.9975
Mixed-activity,5,0.004988
Mixed-activity,1,10.237849
Mixed-activity,1,0.0002
Self-broadcaster,1,199.00125
Self-broadcaster,1,0.029751
Broadcaster-like,44,482.442776
Self-broadcaster,1,9.880412
Mixed-activity,1,5.9
Mixed-activity,3,0.0899
Mixed-activity,1,0.001496
Mixed-activity,4,0.0399
Mixed-activity,1,44.8875
Mixed-activity,5,0.004988
Mixed-activity,1,0.95
Mixed-activity,4,62.677214
Self-broadcaster,1,0.0001
Self-broadcaster,1,0.081088
Broadcaster-like,20,199.308614
Self-broadcaster,1,0.02136
Self-broadcaster,1,8.110742
Mixed-activity,2,1.237503
Mixed-activity,2,3.3915
Mixed-activity,2,0.9975
Mixed-activity,1,31.635206
Self-broadcaster,1,9.975
Mixed-activity,1,3.104719
Mixed-activity,1,0.895506
Mixed-activity,1,0.99395
Mixed-activity,1,0.742276
Broadcaster-like,590,2421.64995
Self-broadcaster,2,166.108235
Self-broadcaster,1,0.099501
Mixed-activity,2,0.149625
Self-broadcaster,1,0.06965
Mixed-activity,1,0.099
Self-broadcaster,1,0.060707
Mixed-activity,1,10.877782
Mixed-activity,3,0.25157
Mixed-activity,2,0.092549
Self-broadcaster,1,10.587348
Self-broadcaster,1,34.327716
Mixed-activity,1,0.04975
Mixed-activity,3,0.00706
Mixed-activity,1,0.82
Mixed-activity,1,399.0
Self-broadcaster,1,32.825382
Self-broadcaster,1,6.068287
Mixed-activity,1,0.248755
Self-broadcaster,1,0.010025
Self-broadcaster,1,0.04975
Mixed-activity,1,10.044519
Mixed-activity,1,0.001256
Mixed-activity,1,0.003581
Self-broadcaster,1,100.0
Self-broadcaster,1,57.92304
Mixed-activity,1,0.0111
Mixed-activity,1,98.983222
Mixed-activity,1,3.476852
Mixed-activity,1,0.49875
Self-broadcaster,1,165.18232
Self-broadcaster,1,0.225452
Mixed-activity,12,3216.35759
Mixed-activity,2,865.599622
Self-broadcaster,1,0.180944
Mixed-activity,1,0.041462
Self-broadcaster,1,1.945125
Mixed-activity,1,3.3
Mixed-activity,1,0.035824
Mixed-activity,2,34.924023
Mixed-activity,7,28.062902
Self-broadcaster,1,0.00597
Mixed-activity,2,0.024938
Self-broadcaster,1,0.04975
Self-broadcaster,1,0.00398
Self-broadcaster,1,0.021417
Self-broadcaster,1,9.975
Mixed-activity,1,0.049875
Self-broadcaster,1,28.937763
Mixed-activity,1,0.9975
Mixed-activity,6,22.664345
Self-broadcaster,1,0.5586
Mixed-activity,1,0.1
Self-broadcaster,1,0.050872
Mixed-activity,5,4.567552
Self-broadcaster,1,86.56235
Self-broadcaster,1,30.704821
Mixed-activity,1,2.89275
Self-broadcaster,1,5.764198
Mixed-activity,1,0.01565
Self-broadcaster,1,0.12109
Mixed-activity,2,0.26965
Self-broadcaster,1,0.04975
Mixed-activity,1,0.02782
Self-broadcaster,1,42.908035
Broadcaster-like,169,845.590245
Mixed-activity,3,10.206284
Mixed-activity,2,1.013936
Mixed-activity,1,0.000299
Self-broadcaster,1,122.669897
Broadcaster-like,384,5179.727443
Mixed-activity,3,25.444707
Mixed-activity,1,0.000681
Mixed-activity,1,1.007475
Mixed-activity,1,30.875979
Self-broadcaster,1,0.2415
Self-broadcaster,1,115.83884
Mixed-activity,1,3.85924
Self-broadcaster,1,3.681523
Mixed-activity,2,0.01995
Mixed-activity,2,6.357733
Mixed-activity,3,64.192662
Mixed-activity,5,13.837949
Broadcaster-like,34,392.823409
Broadcaster-like,389,3081.644781
Self-broadcaster,1,4.0
Mixed-activity,3,7.999975
Self-broadcaster,1,1.05
Self-broadcaster,1,80.496006
Mixed-activity,1,0.002
Mixed-activity,2,4.888
Mixed-activity,1,1.57605
Mixed-activity,2,6.173242
Broadcaster-like,8,1309.313439
Broadcaster-like,167,562.558343
Mixed-activity,1,5.920287
Mixed-activity,1,1.0
Self-broadcaster,1,0.796005
Mixed-activity,1,0.04975
Self-broadcaster,1,0.00399
Mixed-activity,1,0.012
Self-broadcaster,1,98.062433
Mixed-activity,1,0.9975
Mixed-activity,1,0.274637
Mixed-activity,1,2.49375
Mixed-activity,1,0.009975
Broadcaster-like,149,2248.203796
Mixed-activity,2,32.360713
Self-broadcaster,1,1.49191
Mixed-activity,1,0.099501
Mixed-activity,1,2.323
Self-broadcaster,1,0.276531
Mixed-activity,1,0.040389
Self-broadcaster,1,0.49875
Mixed-activity,2,0.02
Mixed-activity,1,0.000798
Self-broadcaster,1,0.01197
Mixed-activity,1,0.093
Mixed-activity,1,400.0
Self-broadcaster,1,0.04
Mixed-activity,1,0.01995
Mixed-activity,1,0.399
Mixed-activity,1,0.034043
Mixed-activity,1,10.646567
Mixed-activity,2,3.49125
Mixed-activity,1,100.0
Mixed-activity,3,10.049563
Self-broadcaster,1,113.261561
Self-broadcaster,1,69.52575
Self-broadcaster,1,39.896654
Mixed-activity,1,0.012438
Mixed-activity,3,21.754103
Mixed-activity,1,0.1
Mixed-activity,1,0.36
Mixed-activity,1,0.002042
Self-broadcaster,1,150.643946
Mixed-activity,1,0.065069
Mixed-activity,3,30.944694
Mixed-activity,4,38.403614
Self-broadcaster,1,49.875
Self-broadcaster,1,4.00862
Mixed-activity,1,1.0
Self-broadcaster,1,79.571547
Self-broadcaster,1,0.724479
Self-broadcaster,1,0.061601
Mixed-activity,8,9.713088
Mixed-activity,1,0.42
Mixed-activity,1,0.0221
Mixed-activity,1,0.004988
Mixed-activity,1,0.99511
Mixed-activity,1,0.249375
Mixed-activity,2,0.209438
Mixed-activity,1,0.0175
Self-broadcaster,1,0.774808
Mixed-activity,1,0.09975
Mixed-activity,1,29.925
Mixed-activity,1,51.532468
Self-broadcaster,1,0.084903
Mixed-activity,1,0.005957
Mixed-activity,1,0.0007
Mixed-activity,4,360.929394
Mixed-activity,1,21.945
Self-broadcaster,1,0.03548
Self-broadcaster,1,974.111119
Mixed-activity,1,0.104476
Self-broadcaster,2,49.543666
Self-broadcaster,2,0.042021
Mixed-activity,1,0.796005
Self-broadcaster,1,3.0775
Self-broadcaster,2,99.717382
Mixed-activity,1,0.099501
Self-broadcaster,1,4.376734
Self-broadcaster,1,0.701295
Mixed-activity,1,9.850934
Mixed-activity,1,0.038424
Broadcaster-like,42,681.564273
Self-broadcaster,1,0.577956
Mixed-activity,1,0.00728
Mixed-activity,1,1.194008
Mixed-activity,1,0.378409
Self-broadcaster,1,0.132047
Mixed-activity,5,0.1199
Mixed-activity,2,0.001097
Self-broadcaster,1,10.142821
Broadcaster-like,17,1190.798542
Mixed-activity,1,1.645875
Mixed-activity,1,0.000499
Mixed-activity,3,1.309789
Mixed-activity,2,0.199001
Mixed-activity,1,0.03
Mixed-activity,1,0.9975
Broadcaster-like,63,1480.008924
Mixed-activity,1,0.028124
Self-broadcaster,1,248.549685
Self-broadcaster,1,0.766155
Mixed-activity,1,13.930088
Self-broadcaster,1,145.851535
Self-broadcaster,1,0.0398
Mixed-activity,2,0.004975
Broadcaster-like,81,996.782499
Mixed-activity,1,7.483952
Mixed-activity,1,107.002463
Mixed-activity,1,0.009975
Mixed-activity,1,0.006157
Mixed-activity,1,0.012378
Self-broadcaster,1,2.177786
Self-broadcaster,1,140.213404
Self-broadcaster,1,2.94276
Mixed-activity,1,0.005
Self-broadcaster,1,0.085
Self-broadcaster,1,8.616206
Mixed-activity,1,0.56
Broadcaster-like,65,415.602805
Mixed-activity,1,37.332385
Mixed-activity,1,0.006352
Mixed-activity,3,1.85
Self-broadcaster,1,0.029925
Self-broadcaster,1,0.019736
Mixed-activity,1,0.000299
Mixed-activity,5,131.727136
Mixed-activity,1,0.029925
Self-broadcaster,1,83.878529
Mixed-activity,4,0.620151
Mixed-activity,3,1.7225
Mixed-activity,1,0.15
Mixed-activity,1,0.075
Mixed-activity,1,2.059663
Mixed-activity,1,0.099501
Broadcaster-like,168,2250.83657
Mixed-activity,1,0.1596
Self-broadcaster,1,1.784734
Mixed-activity,1,0.001194
Self-broadcaster,1,0.007888
Mixed-activity,3,0.39353
Mixed-activity,3,31.213563
Self-broadcaster,1,0.13495
Self-broadcaster,1,0.231047
Mixed-activity,1,35.756341
Mixed-activity,1,4.154105
Mixed-activity,1,18.760883
Mixed-activity,1,0.1573
Mixed-activity,1,0.208254
Mixed-activity,5,8.838832
Mixed-activity,1,1.49625
Mixed-activity,1,8.769248
Mixed-activity,1,9.950062
Mixed-activity,1,0.002512
Mixed-activity,1,0.027
Self-broadcaster,1,0.000498
Mixed-activity,1,2.88979
Mixed-activity,1,0.024938
Mixed-activity,1,0.08
Mixed-activity,6,4.739033
Broadcaster-like,172,2010.043996
Mixed-activity,2,15.703208
Self-broadcaster,1,99.499684
Mixed-activity,1,1.0
Mixed-activity,2,2.41
Mixed-activity,3,3.929295
Mixed-activity,1,0.000299
Self-broadcaster,1,0.024938
Self-broadcaster,1,49.650812
Mixed-activity,6,159.557336
Mixed-activity,2,0.00394
Self-broadcaster,1,0.00995
Mixed-activity,1,4.0
Self-broadcaster,1,0.093503
Mixed-activity,3,0.07815
Mixed-activity,6,55.550732
Self-broadcaster,1,0.04975
Self-broadcaster,1,2.487516
Mixed-activity,1,1.665312
Mixed-activity,2,28.819353
Self-broadcaster,1,99.472747
Mixed-activity,2,0.174552
Self-broadcaster,1,0.049875
Mixed-activity,1,81.485
Mixed-activity,1,115.100071
Self-broadcaster,1,0.075071
Mixed-activity,1,2.182538
Self-broadcaster,1,214.370124
Mixed-activity,1,0.252768
Mixed-activity,2,8.417927
Mixed-activity,1,0.025
Mixed-activity,3,3.340346
Mixed-activity,1,0.0048
Mixed-activity,1,0.00995
Mixed-activity,5,199.234391
Self-broadcaster,1,9.004807
Mixed-activity,1,2.787763
Self-broadcaster,1,10.840301
Mixed-activity,1,1.25
Self-broadcaster,1,0.004975
Broadcaster-like,263,4057.239835
Self-broadcaster,1,4.806464
Mixed-activity,1,0.01
Self-broadcaster,1,3.735609
Mixed-activity,2,0.01212
Self-broadcaster,1,0.00995
Mixed-activity,1,1.59201
Mixed-activity,1,0.519348
Mixed-activity,2,11.570152
Mixed-activity,1,8.955056
Broadcaster-like,340,1751.339149
Mixed-activity,1,0.786055
Self-broadcaster,1,0.000606
Mixed-activity,4,98.075198
Mixed-activity,1,0.007982
Self-broadcaster,1,0.960264
Mixed-activity,2,1.5416
Mixed-activity,2,6.972525
Self-broadcaster,1,19.900125
Mixed-activity,1,183.829275
Mixed-activity,1,11.039
Mixed-activity,2,0.007539
Mixed-activity,1,0.040237
Broadcaster-like,870,8353.046261
Mixed-activity,2,19.458749
Mixed-activity,1,0.117705
Self-broadcaster,1,0.002749
Mixed-activity,2,0.073441
Mixed-activity,3,26.425419
Mixed-activity,2,8.454296
Mixed-activity,1,0.290908
Self-broadcaster,1,66.620361
Self-broadcaster,1,2.124935
Mixed-activity,1,0.771015
Self-broadcaster,1,5.521498
Mixed-activity,1,0.025845
Self-broadcaster,1,22.2
Mixed-activity,1,10.014816
Self-broadcaster,1,0.00346
Self-broadcaster,1,1.869329
Mixed-activity,1,0.215488
Mixed-activity,1,0.062729
Mixed-activity,2,0.212667
Mixed-activity,1,0.1995
Mixed-activity,1,1.27
Mixed-activity,2,201.683698
Mixed-activity,1,0.002298
Mixed-activity,1,0.985805
Mixed-activity,1,0.243823
Mixed-activity,1,1.1172
Mixed-activity,1,0.089992
Mixed-activity,1,0.0003
Self-broadcaster,1,153.292184
Mixed-activity,2,0.015
Self-broadcaster,1,0.004975
Mixed-activity,1,49.750312
Mixed-activity,2,0.031117
Mixed-activity,1,0.12942
Mixed-activity,1,62.820572
Mixed-activity,1,0.019459
Mixed-activity,3,3.995721
Self-broadcaster,1,4.88775
Mixed-activity,1,0.149625
Self-broadcaster,1,0.991268
Self-broadcaster,1,0.250917
Self-broadcaster,1,0.034848
Self-broadcaster,1,0.0398
Mixed-activity,1,1.244703
Mixed-activity,2,3.475
Mixed-activity,2,0.20417
Mixed-activity,4,2.488
Self-broadcaster,1,0.9975
Mixed-activity,9,48.268253
Self-broadcaster,1,0.007642
Self-broadcaster,1,1.071169
Self-broadcaster,1,0.002095
Mixed-activity,4,2.968634
Mixed-activity,1,0.009975
Self-broadcaster,1,0.037384
Mixed-activity,6,0.06
Mixed-activity,1,99.75
Self-broadcaster,1,0.000165
Mixed-activity,4,95.5575
Self-broadcaster,1,80.528636
Mixed-activity,1,0.047776
Mixed-activity,1,0.006284
Broadcaster-like,180,3207.016175
Self-broadcaster,1,0.982131
Mixed-activity,1,0.009806
Mixed-activity,1,0.054122
Mixed-activity,1,9.923561
Self-broadcaster,1,0.04337
Mixed-activity,6,31.744521
Mixed-activity,3,8.105351
Self-broadcaster,1,1.689063
Mixed-activity,4,40.138552
Mixed-activity,1,0.422777
Mixed-activity,1,1.890512
Broadcaster-like,38,491.206
Self-broadcaster,1,0.029925
Mixed-activity,1,0.0199
Self-broadcaster,1,1022.8605
Mixed-activity,1,0.0005
Mixed-activity,1,0.006266
Mixed-activity,4,0.272824
Mixed-activity,1,38.818708
Self-broadcaster,1,9.944096
Broadcaster-like,9,364.488012
Mixed-activity,2,0.043054
Mixed-activity,1,0.000499
Mixed-activity,1,0.000299
Mixed-activity,1,0.099501
Mixed-activity,1,2.548645
Mixed-activity,1,38.478107
Mixed-activity,4,321.5779
Self-broadcaster,1,0.01143
Mixed-activity,2,31.882336
Mixed-activity,1,7.659016
Mixed-activity,1,14.805618
Mixed-activity,1,1.481996
Mixed-activity,1,199.5
Mixed-activity,2,0.00031
Self-broadcaster,1,9.850562
Mixed-activity,1,14.925094
Mixed-activity,1,0.016114
Mixed-activity,1,1.446927
Mixed-activity,1,0.010452
Mixed-activity,2,4.404358
Self-broadcaster,1,0.009975
Mixed-activity,1,0.010972
Mixed-activity,2,1.615555
Mixed-activity,4,0.220448
Mixed-activity,2,2.381793
Mixed-activity,2,2.337916
Mixed-activity,1,0.993895
Mixed-activity,1,0.01
Mixed-activity,1,1.99308
Mixed-activity,1,52.534638
Self-broadcaster,1,2.49
Mixed-activity,1,1.005513
Broadcaster-like,447,6925.594843
Mixed-activity,1,0.273551
Mixed-activity,2,9.464684
Broadcaster-like,58,515.50387
Mixed-activity,1,1.0
Mixed-activity,1,0.005
Mixed-activity,2,0.0001
Mixed-activity,1,0.109451
Mixed-activity,1,0.445
Self-broadcaster,1,0.125942
Self-broadcaster,1,0.016506
Mixed-activity,1,0.0199
Mixed-activity,3,2.202031
Mixed-activity,1,0.660636
Self-broadcaster,1,0.002
Mixed-activity,2,15.584308
Mixed-activity,4,2.492998
Self-broadcaster,1,300.0
Mixed-activity,2,0.189525
Self-broadcaster,1,9.741111
Mixed-activity,1,0.042785
Mixed-activity,1,2.4
Mixed-activity,4,52.795298
Mixed-activity,3,2.09475
Mixed-activity,1,27.033611
Mixed-activity,1,0.0046
Mixed-activity,1,98.162077
Self-broadcaster,1,0.995006
Self-broadcaster,2,1.579693
Mixed-activity,2,0.185972
Mixed-activity,1,0.093191
Mixed-activity,2,49.750511
Mixed-activity,3,133.771299
Mixed-activity,4,0.08
Mixed-activity,4,30.049189
Mixed-activity,1,0.010972
Self-broadcaster,1,0.284288
Mixed-activity,1,2.981533
Mixed-activity,1,0.015
Mixed-activity,11,0.817516
Mixed-activity,1,0.000299
Mixed-activity,1,9.012912
Self-broadcaster,1,0.98039
Self-broadcaster,1,33.916923
Mixed-activity,1,11.97
Self-broadcaster,1,0.099
Mixed-activity,1,44.8875
Mixed-activity,1,0.1
Mixed-activity,1,0.255736
Mixed-activity,1,7.089
Mixed-activity,2,5.376019
Self-broadcaster,1,0.011887
Self-broadcaster,1,0.04975
Mixed-activity,1,0.913788
Mixed-activity,1,7.092887
Mixed-activity,2,0.246739
Self-broadcaster,1,0.00995
Mixed-activity,1,9.915801
Mixed-activity,1,0.009975
Mixed-activity,1,0.001
Mixed-activity,1,10.782318
Self-broadcaster,1,0.01
Mixed-activity,1,0.011761
Self-broadcaster,1,9.819496
Broadcaster-like,18,82.724054
Self-broadcaster,1,0.995006
Mixed-activity,1,0.482
Mixed-activity,2,4.966991
Mixed-activity,1,0.378894
Self-broadcaster,1,331.95559
Mixed-activity,1,0.597004
Mixed-activity,1,34.377466
Self-broadcaster,1,15.407821
Self-broadcaster,1,2.983
Mixed-activity,3,0.062
Self-broadcaster,1,0.011083
Mixed-activity,1,0.586466
Self-broadcaster,1,0.099501
Mixed-activity,1,0.602
Mixed-activity,2,0.013941
Self-broadcaster,2,282.257796
Mixed-activity,1,1.885275
Mixed-activity,3,3.992071
Mixed-activity,1,0.240615
Self-broadcaster,1,0.017642
Mixed-activity,2,0.109501
Self-broadcaster,1,0.005587
Mixed-activity,1,1.64176
Broadcaster-like,339,2132.581893
Mixed-activity,1,0.636085
Mixed-activity,1,29.65325
Self-broadcaster,1,99.13068
Self-broadcaster,1,0.002429
Mixed-activity,1,418.95
Self-broadcaster,1,0.349721
Self-broadcaster,2,1.969098
Mixed-activity,4,4.9236
Mixed-activity,1,0.49875
Mixed-activity,1,0.062038
Self-broadcaster,1,0.099501
Mixed-activity,1,0.022489
Mixed-activity,2,5.0273
Self-broadcaster,1,0.028728
Self-broadcaster,1,8.811388
Self-broadcaster,1,43.993416
Self-broadcaster,1,4.240492
Mixed-activity,3,1.022687
Mixed-activity,1,0.4389
Broadcaster-like,87,288.977419
Mixed-activity,1,0.099501
Mixed-activity,1,1.673205
Self-broadcaster,1,0.000995
Self-broadcaster,1,0.018408
Mixed-activity,3,4.228777
Mixed-activity,1,0.000896
Self-broadcaster,1,0.000213
Self-broadcaster,1,6.0
Self-broadcaster,1,0.021271
Self-broadcaster,1,174.748582
Mixed-activity,1,0.259065
Self-broadcaster,1,9.975
Mixed-activity,1,3.565
Self-broadcaster,1,0.00995
Mixed-activity,9,0.026932
Mixed-activity,1,0.02797
Broadcaster-like,12,1062.926438
Mixed-activity,1,0.001
Self-broadcaster,1,33.139077
Mixed-activity,2,1.032646
Mixed-activity,1,0.005584
Self-broadcaster,1,0.796005
Self-broadcaster,1,14.459
Self-broadcaster,1,0.019159
Mixed-activity,1,2.252
Self-broadcaster,1,9.975027
Self-broadcaster,1,0.527678
Self-broadcaster,1,11.999925
Self-broadcaster,1,0.175103
Mixed-activity,1,0.099501
Mixed-activity,3,54.648228
Mixed-activity,1,0.014659
Mixed-activity,1,0.943422
Mixed-activity,1,19.940025
Self-broadcaster,1,39.798876
Mixed-activity,1,0.004552
Self-broadcaster,1,0.025302
Mixed-activity,1,0.09
Mixed-activity,1,0.005
Mixed-activity,1,1.229237
Mixed-activity,1,8.0
Mixed-activity,1,63.101144
Mixed-activity,3,151.290401
Mixed-activity,1,0.1
Self-broadcaster,1,8.935223
Mixed-activity,1,0.044888
Self-broadcaster,1,2.739352
Mixed-activity,1,0.429638
Self-broadcaster,1,3.586663
Mixed-activity,1,0.099501
Mixed-activity,2,9.0
Broadcaster-like,35,163.333192
Broadcaster-like,110,804.916047
Mixed-activity,1,0.00798
Mixed-activity,7,23.058067
Self-broadcaster,1,0.872393
Self-broadcaster,1,0.07931
Mixed-activity,1,1.148192
Self-broadcaster,1,0.07606
Mixed-activity,1,9.830146
Mixed-activity,1,0.000199
Mixed-activity,1,0.04588
Self-broadcaster,1,11.042793
Mixed-activity,1,100.0
Self-broadcaster,1,0.090365
Mixed-activity,1,62.8
Mixed-activity,1,0.007898
Mixed-activity,1,1.999963
Mixed-activity,1,0.011443
Mixed-activity,2,0.662016
Mixed-activity,1,0.849395
Self-broadcaster,1,0.00309
Self-broadcaster,1,23.0342
Mixed-activity,1,0.2
Mixed-activity,1,2.5
Self-broadcaster,1,357.380348
Mixed-activity,2,406.787211
Self-broadcaster,1,38.458394
Self-broadcaster,1,0.1995
Mixed-activity,3,0.3596
Self-broadcaster,1,0.140283
Broadcaster-like,7,4395.151051
Mixed-activity,1,117.239577
Self-broadcaster,1,0.008955
Mixed-activity,1,0.012
Mixed-activity,1,0.793409
Mixed-activity,2,1.512438
Mixed-activity,4,30.73675
Self-broadcaster,1,19.8
Mixed-activity,2,13.797295
Self-broadcaster,1,0.796005
Mixed-activity,1,0.05976
Self-broadcaster,1,10.756955
Mixed-activity,1,0.01069
Mixed-activity,1,1.995
Self-broadcaster,1,0.003
Self-broadcaster,1,0.174031
Mixed-activity,1,0.46295
Mixed-activity,2,22.0
Mixed-activity,1,1.473685
Mixed-activity,1,0.239378
Mixed-activity,1,0.25
Mixed-activity,3,0.042419
Mixed-activity,2,0.099501
Self-broadcaster,1,0.011893
Mixed-activity,1,0.798
Mixed-activity,2,59.298925
Self-broadcaster,1,15.0
Mixed-activity,2,26.0
Self-broadcaster,1,0.328842
Self-broadcaster,1,8.846575
Mixed-activity,3,7.0
Self-broadcaster,1,2.364587
Self-broadcaster,1,10.665509
Mixed-activity,1,4.347403
Mixed-activity,1,0.000299
Mixed-activity,2,0.149625
Mixed-activity,1,0.010998
Mixed-activity,1,3.042425
Mixed-activity,1,0.01995
Mixed-activity,2,0.712756
Self-broadcaster,1,0.002189
Mixed-activity,1,0.000997
Self-broadcaster,1,0.09507
Mixed-activity,2,5.8175
Mixed-activity,1,1.984326
Mixed-activity,1,0.892711
Self-broadcaster,1,0.236457
Self-broadcaster,1,0.002989
Mixed-activity,1,0.868889
Self-broadcaster,1,24.074434
Mixed-activity,2,37.05912
Self-broadcaster,1,47.018059
Mixed-activity,1,0.00987
Mixed-activity,1,0.02
Mixed-activity,3,42.168734
Self-broadcaster,1,0.004312
Mixed-activity,1,0.000299
Broadcaster-like,222,2493.495346
Self-broadcaster,1,219.483375
Self-broadcaster,1,0.223876
Self-broadcaster,1,0.048703
Broadcaster-like,44,436.180209
Mixed-activity,1,0.2985
Self-broadcaster,1,0.506652
Mixed-activity,1,0.0597
Mixed-activity,1,4.839425
Mixed-activity,2,35.06402
Broadcaster-like,1393,28268.953976
Mixed-activity,1,20.9475
Self-broadcaster,1,1.034806
Self-broadcaster,1,5.500083
Mixed-activity,1,0.018
Self-broadcaster,1,0.085623
Self-broadcaster,1,19.900125
Mixed-activity,1,1.7556
Self-broadcaster,1,0.164931
Mixed-activity,1,0.031466
Self-broadcaster,1,17.88
Mixed-activity,1,0.286421
Mixed-activity,1,0.15
Mixed-activity,1,32.9175
Mixed-activity,1,0.000299
Self-broadcaster,1,9.106611
Mixed-activity,1,0.023202
Broadcaster-like,753,6174.376995
Mixed-activity,13,1.502459
Mixed-activity,2,4.74795
Self-broadcaster,1,9.148727
Self-broadcaster,1,0.501699
Self-broadcaster,1,0.099501
Mixed-activity,1,0.149251
Mixed-activity,1,0.005414
Self-broadcaster,1,1.084085
Mixed-activity,1,0.0118
Self-broadcaster,1,1.080503
Mixed-activity,1,89.621466
Self-broadcaster,1,0.09
Self-broadcaster,1,0.08925
Broadcaster-like,1596,22209.117156
Mixed-activity,1,49.601062
Mixed-activity,2,0.005267
Mixed-activity,1,11.701274
Mixed-activity,1,3.346135
Mixed-activity,4,1.418894
Mixed-activity,2,0.535
Mixed-activity,3,0.051014
Mixed-activity,1,0.29
Self-broadcaster,1,0.199001
Mixed-activity,1,10.383975
Mixed-activity,2,14.029588
Mixed-activity,1,11.466251
Mixed-activity,1,0.000299
Self-broadcaster,1,99.500096
Self-broadcaster,1,0.99
Mixed-activity,1,0.089
Mixed-activity,1,0.00399
Mixed-activity,1,0.055571
Mixed-activity,1,2.007923
Mixed-activity,1,181.05209
Self-broadcaster,1,11.085307
Mixed-activity,6,0.497503
Self-broadcaster,1,373.106812
Self-broadcaster,1,0.042958
Mixed-activity,1,0.09975
Self-broadcaster,1,7.586254
Mixed-activity,1,0.024875
Mixed-activity,4,0.571356
Self-broadcaster,1,0.00995
Mixed-activity,1,0.0199
Self-broadcaster,1,0.009975
Self-broadcaster,1,0.995006
Mixed-activity,1,0.002366
Mixed-activity,1,0.548625
Mixed-activity,1,0.097248
Mixed-activity,3,3.810157
Self-broadcaster,1,0.000995
Mixed-activity,1,198.384994
Mixed-activity,1,0.047573
Mixed-activity,1,56.05855
Mixed-activity,1,7.042654
Self-broadcaster,1,36.482726
Mixed-activity,1,0.953053
Self-broadcaster,1,0.132791
Self-broadcaster,1,0.007149
Mixed-activity,1,0.019485
Mixed-activity,1,10.453112
Mixed-activity,1,0.0005
Self-broadcaster,1,150.0
Mixed-activity,1,192.191733
Mixed-activity,1,0.004096
Mixed-activity,1,0.027654
Mixed-activity,1,0.028641
Mixed-activity,1,0.7
Mixed-activity,1,10.140153
Mixed-activity,1,0.00661
Self-broadcaster,1,39.06986
Mixed-activity,1,9.49037
Self-broadcaster,1,11.137892
Mixed-activity,2,17.094594
Self-broadcaster,1,28.89916
Broadcaster-like,754,6486.692526
Self-broadcaster,1,22.849689
Mixed-activity,1,7.313892
Mixed-activity,2,0.373978
Self-broadcaster,1,12.882161
Mixed-activity,1,0.014888
Self-broadcaster,1,0.013347
Self-broadcaster,1,9.613406
Mixed-activity,2,1.113902
Self-broadcaster,1,0.007065
Mixed-activity,1,0.19
Mixed-activity,4,3.492746
Mixed-activity,1,0.4
Mixed-activity,1,0.002768
Self-broadcaster,1,0.00995
Mixed-activity,1,49.819963
Self-broadcaster,1,0.280702
Self-broadcaster,1,0.597004
Mixed-activity,1,10.880393
Mixed-activity,1,0.994023
Broadcaster-like,49,1.887349
Self-broadcaster,1,0.0001
Mixed-activity,1,7.041368
Mixed-activity,1,0.00995
Self-broadcaster,1,9.462629
Mixed-activity,2,0.03735
Mixed-activity,1,0.004975
Mixed-activity,1,1.700676
Mixed-activity,1,0.952381
Mixed-activity,1,8.6
Self-broadcaster,1,119.351
Mixed-activity,1,9.830662
Mixed-activity,1,3.2
Mixed-activity,4,31.113
Mixed-activity,2,53.713582
Self-broadcaster,1,22.205483
Mixed-activity,2,0.24
Self-broadcaster,1,0.151378
Self-broadcaster,1,4.998285
Self-broadcaster,1,1.974182
Mixed-activity,1,8.949425
Mixed-activity,1,0.895506
Self-broadcaster,1,16.169376
Mixed-activity,1,27.843829
Self-broadcaster,1,0.049875
Self-broadcaster,1,0.09975
Self-broadcaster,1,0.722091
Mixed-activity,1,1.995
Self-broadcaster,1,0.001992
Mixed-activity,1,0.499748
Mixed-activity,1,31.934726
Mixed-activity,1,88.00641
Self-broadcaster,2,24.266846
Self-broadcaster,1,0.004749
Mixed-activity,1,8.678678
Self-broadcaster,1,0.014467
Mixed-activity,1,0.350725
Self-broadcaster,1,1.162757
Self-broadcaster,1,26.200005
Mixed-activity,1,0.1995
Mixed-activity,1,0.113032
Self-broadcaster,1,0.020292
Mixed-activity,1,30.0
Self-broadcaster,1,25.418126
Mixed-activity,1,0.29925
Mixed-activity,3,0.004992
Mixed-activity,1,71.0
Mixed-activity,1,0.0276
Mixed-activity,1,0.337
Self-broadcaster,1,0.004515
Mixed-activity,2,2.381185
Mixed-activity,3,7.691398
Self-broadcaster,1,0.175771
Mixed-activity,1,0.128148
Self-broadcaster,1,91.239768
Mixed-activity,1,0.10033
Self-broadcaster,1,0.0399
Broadcaster-like,42,1211.898824
Mixed-activity,1,9.0
Mixed-activity,1,0.000995
Self-broadcaster,1,9.577348
Mixed-activity,1,9.881888
Mixed-activity,3,8.355337
Mixed-activity,1,0.00399
Self-broadcaster,1,2.370152
Self-broadcaster,1,0.995006
Mixed-activity,1,131.920971
Self-broadcaster,1,0.348252
Broadcaster-like,6,14.672559
Self-broadcaster,1,0.001955
Mixed-activity,2,0.65967
Mixed-activity,1,26.550075
Self-broadcaster,1,2.138884
Self-broadcaster,1,0.017953
Mixed-activity,1,0.005985
Self-broadcaster,1,0.06965
Self-broadcaster,1,0.796005
Mixed-activity,1,0.004975
Self-broadcaster,1,8.899013
Mixed-activity,1,1.353208
Self-broadcaster,1,62.432603
Mixed-activity,1,0.004995
Broadcaster-like,121,386.824306
Mixed-activity,1,0.158032
Self-broadcaster,1,40.026199
Mixed-activity,1,0.007137
Mixed-activity,1,0.427411
Self-broadcaster,1,15.96
Mixed-activity,1,0.453765
Self-broadcaster,1,8.538666
Self-broadcaster,1,0.9975
Mixed-activity,5,19.783642
Mixed-activity,1,5.861072
Mixed-activity,3,13.468125
Self-broadcaster,1,19.469246
Self-broadcaster,1,8.904057
Broadcaster-like,337,987.705982
Mixed-activity,1,0.905338
Mixed-activity,1,4.245789
Mixed-activity,1,3.99
Self-broadcaster,1,31.889177
Mixed-activity,2,0.024
Mixed-activity,1,0.654342
Mixed-activity,1,0.05586
Self-broadcaster,1,4.857825
Self-broadcaster,1,0.004491
Mixed-activity,1,10.0
Broadcaster-like,143,1952.762188
Mixed-activity,1,1.455932
Self-broadcaster,1,30.0
Mixed-activity,1,0.1987
Self-broadcaster,1,0.995006
Self-broadcaster,1,54.415571
Self-broadcaster,1,702.875922
Mixed-activity,1,0.914613
Mixed-activity,1,0.157046
Mixed-activity,1,0.497503
Self-broadcaster,1,9.944466
Mixed-activity,1,11.288346
Mixed-activity,1,0.137096
Mixed-activity,1,0.03
Mixed-activity,1,0.568575
Broadcaster-like,32,164.701521
Mixed-activity,1,0.369075
Mixed-activity,1,0.048
Mixed-activity,1,4.56855
Self-broadcaster,1,3.453071
Self-broadcaster,1,0.032464
Self-broadcaster,1,99.098929
Mixed-activity,1,0.001577
Mixed-activity,3,99.281
Self-broadcaster,1,23.211309
Mixed-activity,1,0.367606
Mixed-activity,2,0.014918
Mixed-activity,8,36.375463
Mixed-activity,1,2.542922
Self-broadcaster,1,10.524822
Mixed-activity,1,15.841828
Self-broadcaster,1,0.497503
Mixed-activity,1,0.0015
Self-broadcaster,1,182.082652
Mixed-activity,2,233.896119
Mixed-activity,6,1.657805
Mixed-activity,1,11.19134
Self-broadcaster,1,0.01
Mixed-activity,1,10.541502
Mixed-activity,24,0.077805
Self-broadcaster,1,8.218752
Mixed-activity,1,7.0
Mixed-activity,1,0.015
Self-broadcaster,1,0.097587
Mixed-activity,1,0.009975
Mixed-activity,1,300.3
Self-broadcaster,1,17.012358
Broadcaster-like,59,1132.042278
Mixed-activity,1,0.070208
Mixed-activity,1,0.005245
Self-broadcaster,1,4.5087
Mixed-activity,1,0.056715
Self-broadcaster,1,0.136174
Self-broadcaster,1,2.985019
Self-broadcaster,1,19.850437
Mixed-activity,1,0.000299
Mixed-activity,1,0.000598
Self-broadcaster,1,0.008863
Broadcaster-like,11,38.084292
Self-broadcaster,1,0.310674
Self-broadcaster,1,49.746705
Mixed-activity,1,0.9975
Mixed-activity,9,20.525446
Mixed-activity,1,0.02
Self-broadcaster,1,154.791879
Mixed-activity,2,23.6425
Mixed-activity,1,34.900304
Mixed-activity,2,15.163253
Self-broadcaster,1,20.538738
Self-broadcaster,1,399.441032
Mixed-activity,2,0.141645
Mixed-activity,1,2.365403
Self-broadcaster,1,0.010983
Self-broadcaster,1,0.004975
Mixed-activity,2,89.550562
Mixed-activity,1,150.0
Self-broadcaster,1,8.0
Mixed-activity,1,0.013466
Broadcaster-like,50,1.045698
Mixed-activity,1,204.612771
Mixed-activity,1,0.2
Mixed-activity,2,4.877552
Self-broadcaster,1,0.09975
Mixed-activity,4,0.010229
Mixed-activity,2,52.9175
Mixed-activity,2,36.36911
Mixed-activity,1,74.756324
Self-broadcaster,1,5.04884
Broadcaster-like,563,4660.824564
Mixed-activity,1,0.0005
Self-broadcaster,1,13.462937
Broadcaster-like,438,2391.701008
Mixed-activity,1,0.071736
Mixed-activity,1,0.04975
Mixed-activity,2,1.367762
Mixed-activity,1,0.000299
Mixed-activity,1,0.399
Self-broadcaster,1,0.9
Self-broadcaster,1,49.40035
Mixed-activity,2,137.90018
Mixed-activity,1,68.11746
Self-broadcaster,1,10.651787
Mixed-activity,2,78.480622
Mixed-activity,1,1.860087
Self-broadcaster,1,0.046882
Self-broadcaster,1,1.303011
Mixed-activity,1,0.001
Mixed-activity,2,0.323869
Self-broadcaster,1,0.249375
Mixed-activity,1,0.009975
Self-broadcaster,1,0.033799
Mixed-activity,2,0.005997
Self-broadcaster,2,2.994969
Mixed-activity,1,10.888896
Mixed-activity,2,0.034404
Self-broadcaster,1,0.980855
Self-broadcaster,1,0.035411
Mixed-activity,1,241.72
Mixed-activity,1,0.005
Mixed-activity,3,150.0
Self-broadcaster,1,0.003458
Self-broadcaster,1,0.020331
Broadcaster-like,35,1.988443
Mixed-activity,1,0.09975
Mixed-activity,3,16.884873
Mixed-activity,3,44.888232
Mixed-activity,2,12.966088
Self-broadcaster,1,14.9625
Self-broadcaster,1,184.971662
Mixed-activity,1,4.278527
Self-broadcaster,1,0.975106
Mixed-activity,1,10.161042
Mixed-activity,3,3.11238
Self-broadcaster,1,0.002061
Self-broadcaster,1,19.807912
Mixed-activity,4,29.226177
Mixed-activity,2,0.031653
Self-broadcaster,1,0.001
Mixed-activity,1,1.995
Mixed-activity,1,0.041331
Mixed-activity,1,29.386061
Broadcaster-like,128,611.859444
Mixed-activity,1,1.995
Mixed-activity,5,0.10955
Mixed-activity,1,0.002494
Self-broadcaster,1,0.039935
Mixed-activity,1,0.280709
Mixed-activity,1,25.369339
Mixed-activity,1,0.083902
Mixed-activity,1,0.0029
Mixed-activity,1,0.011108
Self-broadcaster,1,4.577029
Self-broadcaster,1,0.152591
Self-broadcaster,1,0.443987
Self-broadcaster,1,1.191513
Mixed-activity,1,0.001015
Mixed-activity,2,2.00567
Mixed-activity,1,0.01591
Self-broadcaster,1,1.61191
Self-broadcaster,1,0.009975
Self-broadcaster,1,4.08975
Mixed-activity,1,0.57
Mixed-activity,1,2.978809
Mixed-activity,4,11.67075
Mixed-activity,3,16.808038
Mixed-activity,1,0.016982
Self-broadcaster,1,2.990012
Mixed-activity,9,0.500701
Mixed-activity,1,0.25144
Mixed-activity,2,0.007
Self-broadcaster,1,0.51
Self-broadcaster,1,0.002105
Broadcaster-like,536,2430.499431
Mixed-activity,1,4.975031
Mixed-activity,1,0.02
Mixed-activity,1,0.5985
Mixed-activity,2,1.100716
Self-broadcaster,1,480.485183
Mixed-activity,1,0.11995
Self-broadcaster,1,2.08919
Mixed-activity,10,31.750858
Self-broadcaster,1,0.001034
Mixed-activity,1,0.09975
Mixed-activity,3,9.89125
Self-broadcaster,1,0.1
Mixed-activity,1,4.9875
Mixed-activity,1,214.4625
Self-broadcaster,1,1.293508
Mixed-activity,3,1.178067
Self-broadcaster,1,108.943589
Mixed-activity,1,50.118816
Self-broadcaster,1,0.43
Mixed-activity,1,2.89275
Self-broadcaster,1,10.781775
Mixed-activity,13,3.94811
Self-broadcaster,1,4.906268
Broadcaster-like,186,970.570775
Self-broadcaster,1,8.0098
Mixed-activity,5,6.484456
Mixed-activity,1,0.845656
Self-broadcaster,1,0.199001
Self-broadcaster,1,0.15
Mixed-activity,4,5335.3255
Mixed-activity,1,0.01995
Self-broadcaster,1,0.026962
Mixed-activity,1,0.010677
Mixed-activity,2,0.34975
Mixed-activity,1,31.016067
Mixed-activity,2,29.67019
Mixed-activity,1,0.014962
Mixed-activity,1,0.000299
Mixed-activity,1,0.015019
Mixed-activity,13,1.331324
Mixed-activity,1,0.05
Mixed-activity,1,1.995
Self-broadcaster,1,0.02601
Mixed-activity,1,1.0
Mixed-activity,1,4.48
Broadcaster-like,7,2309.2525
Self-broadcaster,2,0.010458
Mixed-activity,1,0.02
Mixed-activity,1,0.597004
Mixed-activity,1,8.945341
Self-broadcaster,1,0.202492
Self-broadcaster,1,0.090065
Mixed-activity,1,0.036908
Mixed-activity,1,0.007
Self-broadcaster,1,0.001592
Mixed-activity,2,0.002793
Mixed-activity,1,98.903621
Mixed-activity,1,0.005
Mixed-activity,2,1.874679
Mixed-activity,2,29.72513
Self-broadcaster,1,0.099501
Mixed-activity,1,43.0
Mixed-activity,3,1.276165
Mixed-activity,2,0.019975
Self-broadcaster,1,0.527116
Mixed-activity,1,0.095941
Mixed-activity,3,0.838308
Self-broadcaster,1,0.069825
Mixed-activity,1,5.368059
Self-broadcaster,1,0.022012
Self-broadcaster,1,0.080299
Mixed-activity,1,0.025
Self-broadcaster,1,32.365987
Mixed-activity,1,0.000299
Self-broadcaster,1,6.08475
Self-broadcaster,1,17.751077
Broadcaster-like,10,63.365998
Self-broadcaster,1,9.925187
Mixed-activity,1,0.02985
Mixed-activity,2,0.382396
Self-broadcaster,1,0.049
Mixed-activity,1,0.081
Broadcaster-like,139,437.087047
Mixed-activity,1,1.130609
Mixed-activity,2,1.93119
Self-broadcaster,1,60.343009
Broadcaster-like,31,180.513155
Mixed-activity,1,2.372543
Self-broadcaster,1,108.430475
Self-broadcaster,1,0.0597
Mixed-activity,2,0.2
Self-broadcaster,1,306.083538
Self-broadcaster,2,0.119293
Self-broadcaster,1,0.989557
Mixed-activity,1,0.075587
Self-broadcaster,1,0.09975
Mixed-activity,1,0.005
Self-broadcaster,1,0.0001
Mixed-activity,1,0.000571
Mixed-activity,1,0.00995
Mixed-activity,1,0.023768
Mixed-activity,1,0.049
Mixed-activity,1,0.043119
Self-broadcaster,1,1.14091
Self-broadcaster,1,0.3298
Self-broadcaster,1,0.003178
Mixed-activity,1,2.09
Self-broadcaster,1,3.57818
Mixed-activity,1,8.650957
Mixed-activity,1,0.2
Self-broadcaster,1,0.091476
Mixed-activity,1,0.001995
Self-broadcaster,1,10.089363
Self-broadcaster,1,5.174032
Mixed-activity,1,7.0098
Self-broadcaster,1,2.042998
Mixed-activity,1,69.825
Mixed-activity,1,4.9499
Mixed-activity,1,0.003335
Mixed-activity,1,2.43279
Self-broadcaster,1,0.995006
Mixed-activity,4,6.463916
Mixed-activity,1,0.09
Self-broadcaster,1,22.722064
Self-broadcaster,1,344.416431
Mixed-activity,3,0.034513
Mixed-activity,1,172.5
Mixed-activity,1,20.0
Mixed-activity,1,13.796527
Mixed-activity,1,2.9925
Self-broadcaster,1,93.618949
Self-broadcaster,1,0.119401
Mixed-activity,1,4.85563
Mixed-activity,1,8.955056
Self-broadcaster,1,0.387425
Self-broadcaster,1,99.130663
Mixed-activity,6,165.414407
Broadcaster-like,74,970.316135
Self-broadcaster,1,29.916306
Mixed-activity,2,0.162308
Mixed-activity,1,0.01
Mixed-activity,1,0.2
Mixed-activity,1,0.079303
Mixed-activity,1,10.692489
Self-broadcaster,1,0.065909
Mixed-activity,1,2.0
Self-broadcaster,1,0.867825
Self-broadcaster,1,0.209258
Mixed-activity,1,35.92628
Self-broadcaster,1,0.191094
Self-broadcaster,1,1.024792
Self-broadcaster,1,0.088888
Mixed-activity,2,0.15
Mixed-activity,2,8.951057
Mixed-activity,2,20.909334
Mixed-activity,1,0.0012
Mixed-activity,2,178.801939
Mixed-activity,2,0.1197
Self-broadcaster,1,0.106781
Mixed-activity,2,0.001374
Mixed-activity,1,1.084557
Self-broadcaster,1,0.0177
Self-broadcaster,1,39.797028
Self-broadcaster,1,0.143597
Self-broadcaster,1,0.174126
Mixed-activity,4,0.315612
Self-broadcaster,1,0.054823
Self-broadcaster,1,0.09975
Broadcaster-like,20,143.602045
Mixed-activity,2,0.925356
Mixed-activity,1,0.004975
Mixed-activity,2,10.149925
Mixed-activity,1,0.01995
Mixed-activity,1,0.058786
Mixed-activity,1,0.060138
Mixed-activity,1,12.1695
Mixed-activity,2,0.120295
Self-broadcaster,1,31.92
Mixed-activity,1,2.225526
Mixed-activity,1,0.000997
Mixed-activity,1,0.29925
Mixed-activity,1,0.067
Mixed-activity,1,7.211206
Mixed-activity,1,2.793
Mixed-activity,1,1.12332
Self-broadcaster,2,10.860839
Self-broadcaster,1,13.912011
Broadcaster-like,73,206.310301
Mixed-activity,1,0.9975
Self-broadcaster,1,0.05
Self-broadcaster,1,0.028867
Mixed-activity,2,4.990304
Self-broadcaster,1,98.505619
Self-broadcaster,1,0.060281
Self-broadcaster,1,1.50676
Mixed-activity,2,1.0
Mixed-activity,1,0.009975
Mixed-activity,1,0.24313
Self-broadcaster,1,0.995006
Self-broadcaster,1,181.375727
Self-broadcaster,1,26.469236
Mixed-activity,1,1.04
Self-broadcaster,1,0.044888
Self-broadcaster,1,10.672805
Mixed-activity,1,598.5
Mixed-activity,2,40.883954
Mixed-activity,1,0.169198
Mixed-activity,2,0.686625
Mixed-activity,4,181.518498
Mixed-activity,8,79.054104
Broadcaster-like,36,15.287547
Mixed-activity,1,0.04975
Mixed-activity,1,0.000299
Self-broadcaster,1,0.002664
Mixed-activity,1,0.120223
Mixed-activity,1,0.798
Mixed-activity,1,0.01
Mixed-activity,1,0.689456
Mixed-activity,1,5.112782
Mixed-activity,2,15.96
Mixed-activity,1,0.004988
Self-broadcaster,1,10.970259
Mixed-activity,1,0.00995
Mixed-activity,1,0.88473
Self-broadcaster,1,4.121125
Mixed-activity,3,12.486913
Self-broadcaster,1,0.09975
Mixed-activity,1,0.008803
Mixed-activity,1,0.249089
Self-broadcaster,1,0.011419
Mixed-activity,4,0.76
Self-broadcaster,1,200.339873
Mixed-activity,1,1.108333
Mixed-activity,1,0.069825
Self-broadcaster,1,2.596292
Mixed-activity,1,2.5
Mixed-activity,13,0.81396
Mixed-activity,6,94.59775
Mixed-activity,2,89.90379
Self-broadcaster,1,182.882149
Mixed-activity,1,0.178497
Self-broadcaster,1,0.934311
Mixed-activity,1,0.01197
Self-broadcaster,1,9.752056
Mixed-activity,3,975.794667
Mixed-activity,2,0.02793
Mixed-activity,1,2.344027
Mixed-activity,3,0.228384
Self-broadcaster,1,4.450663
Mixed-activity,1,0.099501
Mixed-activity,2,0.11702
Broadcaster-like,209,2107.116343
Self-broadcaster,1,2.555978
Self-broadcaster,1,0.497503
Mixed-activity,1,2.693001
Broadcaster-like,40,382.617551
Mixed-activity,1,0.447753
Self-broadcaster,1,40.941091
Mixed-activity,1,0.0037
Self-broadcaster,1,189.525
Mixed-activity,1,3.045225
Mixed-activity,1,1.518255
Self-broadcaster,1,0.004338
Self-broadcaster,1,59.700375
Mixed-activity,1,189.525
Mixed-activity,1,0.994969
Self-broadcaster,1,3.92881
Mixed-activity,2,58.699
Self-broadcaster,1,0.005326
Mixed-activity,1,3.686786
Broadcaster-like,36,271.987643
Mixed-activity,1,0.250805
Broadcaster-like,1031,12091.157101
Self-broadcaster,1,2.9925
Mixed-activity,1,0.086583
Mixed-activity,2,0.587054
Self-broadcaster,1,9.199706
Broadcaster-like,210,3557.410755
Mixed-activity,2,1.490411
Self-broadcaster,1,0.121142
Mixed-activity,2,2.311576
Mixed-activity,2,0.991865
Self-broadcaster,1,0.009511
Mixed-activity,2,0.03185
Self-broadcaster,2,0.565357
Mixed-activity,4,2.4346
Self-broadcaster,1,0.169219
Mixed-activity,1,11.148802
Self-broadcaster,1,0.985038
Broadcaster-like,18,380.691866
Self-broadcaster,1,0.12935
Mixed-activity,1,40.782597
Self-broadcaster,1,14.762384
Mixed-activity,2,511.153199
Self-broadcaster,1,5.39976
Mixed-activity,1,0.000299
Mixed-activity,1,0.019182
Mixed-activity,4,77.121713
Self-broadcaster,1,12.221886
Mixed-activity,1,0.487024
Mixed-activity,4,323.123717
Mixed-activity,2,69.675375
Mixed-activity,1,501.876684
Self-broadcaster,1,0.0798
Self-broadcaster,1,6.9825
Mixed-activity,1,20.744509
Mixed-activity,1,1.339278
Mixed-activity,2,0.196295
Mixed-activity,1,7.98
Mixed-activity,9,596.511182
Mixed-activity,1,3.924812
Broadcaster-like,856,7173.426046
Mixed-activity,2,0.245243
Self-broadcaster,1,0.488775
Mixed-activity,1,1.621073
Self-broadcaster,1,12.975487
Self-broadcaster,1,0.001
Mixed-activity,1,23.2
Mixed-activity,1,0.399238
Mixed-activity,3,20.918087
Self-broadcaster,1,0.124133
Self-broadcaster,1,0.11
Self-broadcaster,1,0.49875
Mixed-activity,1,0.006401
Self-broadcaster,2,18.127201
Self-broadcaster,1,0.753112
Self-broadcaster,1,0.0025
Self-broadcaster,1,0.086
Mixed-activity,1,0.099501
Broadcaster-like,1527,22652.781038
Mixed-activity,1,11.198403
Mixed-activity,1,0.09982
Mixed-activity,1,0.089559
Self-broadcaster,1,0.323485
Mixed-activity,1,32.934445
Mixed-activity,1,0.000997
Self-broadcaster,1,29.596997
Self-broadcaster,1,179.952935
Self-broadcaster,1,0.007481
Mixed-activity,1,0.34
Self-broadcaster,1,1.931998
Mixed-activity,1,7.064544
Mixed-activity,1,21.108216
Self-broadcaster,1,0.029925
Self-broadcaster,2,20.5025
Mixed-activity,1,0.049875
Self-broadcaster,1,0.029265
Mixed-activity,1,0.000608
Mixed-activity,1,0.085
Self-broadcaster,1,17.071983
Mixed-activity,1,1.990012
Broadcaster-like,206,1153.128226
Self-broadcaster,1,3.7675
Mixed-activity,1,232.844226
Broadcaster-like,158,1380.855045
Broadcaster-like,36,178.08044
Self-broadcaster,1,3.99
Self-broadcaster,1,0.026656
Mixed-activity,1,0.0005
Mixed-activity,3,0.112151
Self-broadcaster,1,0.0001
Mixed-activity,1,0.008557
Self-broadcaster,1,9.903728
Mixed-activity,1,30.02475
Self-broadcaster,1,71.491446
Mixed-activity,1,21.546


==> Figures/figure_ch4_broadcaster_cluster_points__Broadcaster-like.csv <==
n_unique_recipients,total_eth_volume
25,358.0374277879766
83,516.7931088843487
215,2874.625648075267
95,337.2622944388283
1479,25238.127025107606
9,480.60145032280036
487,2424.8864658210173
21,66.64132365897527
142,1686.040107124421
1386,23722.32149987458
107,1152.8029058523582
24,367.8472264802148
57,956.2299056623658
299,4576.000893804875
614,3651.5804091554064
30,143.52384302424758
256,4049.3399223702695
116,1671.9911384029926
91,1390.5192483901662
223,3181.945299000257
457,2345.6028931967376
11,1019.8342399058172
49,342.6568995564982
43,176.8816336173357
133,972.7328989275439
363,2462.100167214182
49,8.322885683166797
183,0.048189224999999995
39,633.9608953477804
65,0.01546125
153,1778.7056632742651
65,1463.6069619265222
70,21.427147875
490,4721.759258522342
147,860.2713426798888
142,787.1842558036853
152,3127.2706872460076
112,2300.99355010007
153,1273.769678993689
22,89.25405150473881
2320,28295.22997752142
40,231.96581491197077
215,1315.1160314236956
154,707.1902619032576
1289,10876.540252821342
113,782.4500815523703
386,1726.0970594615449
2577,25267.531410583295
28,1805.9715145106723
48,280.8307434465005
1564,12385.127255843765
44,482.44277613829473
20,199.30861378779298
590,2421.6499497634572
169,845.5902445745097
384,5179.727443467456
34,392.8234089126033
389,3081.644781005281
8,1309.3134385524122
167,562.5583431576339
149,2248.2037958672518
42,681.5642731144696
17,1190.7985425
63,1480.0089241595695
81,996.7824990574444
65,415.6028054821468
168,2250.8365699213396
172,2010.043995895116
263,4057.239835100974
340,1751.339148638076
870,8353.046261357427
180,3207.016175032964
38,491.20600035528156
9,364.488011925
447,6925.5948427781095
58,515.5038698181547
18,82.72405408822785
339,2132.5818927888604
87,288.97741879000745
12,1062.926437637196
35,163.3331916619662
110,804.9160470358482
7,4395.151050780321
222,2493.495345654336
44,436.1802090672184
1393,28268.953976155084
753,6174.376995441529
1596,22209.117156069762
754,6486.692526483751
49,1.8873492910261416
42,1211.8988240791493
6,14.672558627810329
121,386.8243062684083
337,987.7059820729968
143,1952.7621876515939
32,164.70152058496538
59,1132.0422775102961
11,38.084292095252586
50,1.0456976625
563,4660.824563949771
438,2391.701007865226
35,1.9884430515468958
128,611.859443801391
536,2430.4994305620244
186,970.5707749567766
7,2309.2525
10,63.365998242959584
139,437.0870473972902
31,180.51315466570165
74,970.316134791103
20,143.60204489993458
73,206.31030118243098
36,15.2875474775
209,2107.116343381527
40,382.6175505749071
36,271.9876432482517
1031,12091.157101058416
210,3557.41075512545
18,380.6918660172883
856,7173.426046476543
1527,22652.781037794124
206,1153.1282262152918
158,1380.8550445735948
36,178.08043967442384


==> Figures/figure_ch4_broadcaster_cluster_points__Mixed-activity.csv <==
n_unique_recipients,total_eth_volume
1,0.172865
2,20.0
1,0.0069
1,0.9975
1,59.656548325282216
1,1.596487528125
2,5.757309719665573
18,156.41498249999998
1,0.119432416640455
1,0.1482150355216386
3,29.879722575472314
3,0.005982506249999999
5,195.4363378260571
1,1.25
2,11.462840939722074
4,64.1764059393714
1,1.79101125
2,4.8
2,0.543
1,0.0029925
1,0.229425
1,0.0001
1,0.0867825
1,0.008
1,0.0095025031631796
1,681.3700558344156
1,0.02
2,7.81787296625
13,18.899552859093482
3,0.008
1,0.009975
2,0.038
1,0.0168476505255636
1,0.0598546591486139
1,0.055
1,104.7375
1,2.23
1,0.5671535625
2,64.8330221378275
1,5.975662068638589
1,5.28503007518797
1,0.9935894307141532
1,0.04477528125
1,0.014
1,1.299
1,0.0029925
1,0.019900125
3,169.97
1,0.0249375
1,0.01995
1,0.01197
3,0.0089775
1,0.0181560513853545
1,30.42375
1,0.1845937233094074
3,1.2001975
1,0.01197
2,0.1226925
1,0.01094506875
1,2.129313375
1,0.0584530589380225
1,63.494309821425
1,1.904201006214465
2,0.1282635745630319
1,0.01
1,1.995
1,0.9975
2,6.483750000000001
1,28.21882163353444
1,0.03192
1,0.8514604170187923
1,0.1271749042599005
1,0.0039471272915827
1,1.1221875
4,2.511666018427928
1,0.00029925
1,1.7226825
2,147.3108
1,0.001446375
1,1389.275676116977
1,0.00010945068750000001
1,0.0029925
1,0.189
2,406.7868987440469
1,0.0099500625
1,1.9920025125
1,0.4174516086339267
1,3.99
2,5.049875
3,381.0184219128461
2,44.58110778980301
1,0.00399
1,1.09
1,99.12070812978423
1,4.062953725012054
1,0.0114109036449678
1,4.939264476069396
1,0.001
1,0.00168
1,0.351852416043618
1,0.2241489378660331
1,2.9849424865541043
1,0.00029925
1,0.0048850892723131
1,10.47423676753125
1,0.2089513125
1,0.01995
3,0.030975
1,2.5721075629106043
1,1.995
1,0.00099500625
1,1.7646300794641143
1,5.4212172542
1,0.01291952
1,1.72
1,2.45905844625
2,0.29850187499999997
1,0.0020386783719843
1,0.1741077219431908
2,4.001896251441716
1,0.0082007401236075
1,0.0081592206845072
1,0.004
1,0.1049369411395177
1,0.008678
2,1.1
1,0.002697342521504
1,0.01995
1,2.02981275
1,0.009975
2,5.8572950625
1,0.2
2,0.298501875
4,24.15940618791414
1,0.5
1,0.1502239468650512
2,164.3345971449325
1,5.097225
1,5.07420001851941
1,0.36118726875
1,0.049875
2,0.0182132932722783
1,0.1170210223243951
1,20.097285084799275
1,0.0038568232665659
1,0.19900125
2,0.1749944878053735
4,2.251956
2,11.97
1,0.2686516875
1,2.5
1,0.094
2,3.35
1,0.228
1,49.0
1,0.06384
1,0.5
3,15.098700315955801
1,0.0052913132475784
2,0.32935000000000003
4,27.837570866962498
1,4.9047018783
1,0.2144625
2,0.0223253274011843
2,33.38252230160497
2,121.43566102653492
1,11.97
1,0.01596
1,4.88775
2,1.666069844653246
1,0.1767492575819219
1,10.5337510763625
7,4.3175
7,1053.583653125
1,27.60464987930276
1,0.00497503125
1,3.194587961213188
1,47.797352440261534
2,4.9047075
1,218.26
5,0.001197
2,8.19975
1,0.009975
1,70.0
1,0.1305660836702443
1,2.288514375
1,219.0
2,704.3569934652373
2,129.6
1,9.15126801453678
2,8.7
2,14.9625
1,2.116365647208931
1,6.04450700190207
1,5.5
1,8.9775
1,0.2841753842969603
2,0.09924093005428519
1,3.010455
1,0.1068727183655433
1,3.09225
1,25.372659375
1,0.0029925
1,0.7182
1,1.0
1,10.069362985600346
3,5.5062
11,15.3475
2,1.7
1,0.2
1,0.0129675
1,1.0682811980950562
1,0.06220945326087
1,1.2
2,1.990167028554795
1,0.2315716298932118
11,14.620224046897942
1,0.0099500625
1,0.2880402650309933
2,9.59975
2,0.4754897860725371
2,25.8701625
1,0.005985
2,0.6482064009460908
1,0.0440011164597533
2,17.5
1,98.56466585590704
1,5.972566073498035
1,0.9147075
4,0.23084144999999998
1,0.2982525653756429
2,1.7918980841770797
1,3.820425
1,0.0099500625
1,0.0099500625
2,0.026973678681298702
1,32.80519686125814
2,69.8259975
2,0.099875
2,0.5985
3,1.03055715
1,0.00149625
1,0.00049875
1,0.0469357214464964
1,0.00099500625
1,0.1495
2,15.519739452283183
6,15.084195
2,1.22478458834025
1,0.0049875
4,0.0037371736056434996
1,1.3431873625983943
1,0.049875
2,2.953
1,0.00497503125
1,0.2732863443451824
2,0.4903009276675784
1,0.7320297340048698
3,2.5187062193656713
1,49.7503125
2,5.747199999132123
1,20.0
2,9.91921730625
6,3.3610029720466015
1,12.9675
1,0.009975
1,4.9875
1,0.1
1,7.2
1,4.654440771773379
6,63.153918
1,0.5
1,1.6197714225
1,28.384500000000003
1,99.757714665
1,0.0933126689904743
1,3.3246675
1,0.0070100376253917004
1,0.0306905378737876
1,3.3915
3,166.524246
2,8.47875
1,7.943560244933828
2,247.62452455
1,2.6525255611543925
1,20.694135
1,0.00029925
1,17.425
1,1.073978325
1,3.09225
1,36.9075
1,0.0009975
1,5.935386239190784
1,0.00399
1,0.6955195833750482
3,157.00746465013938
2,0.04676529375
1,0.0196368935309043
1,0.7
1,0.1187025
4,0.308915
6,16.780229424324332
1,9.4824095625
1,2.0686521369806803
1,0.5247846449113474
1,0.009975
1,1.817
3,54.15836297433847
1,0.488775
1,0.094
3,0.3366744756280491
2,1.9248386021224755
1,0.099
3,1164.8902789404876
1,4.152346
1,11.97
1,20.1495
1,1.199606125367
1,29.9681636952242
1,0.05
1,0.9975
2,0.018008717619375
1,0.0008
2,0.89775
1,0.0004660695860564
1,0.49875
2,4.761055527272915
3,8.3470575692175
2,0.469889607204091
1,14.463750000000001
2,36.85505649030123
2,48.70865884376834
1,49.52112823394071
2,0.42602597088975347
1,12.4
1,2.18901375
2,14.5
1,4.45000311
2,0.0758799678260698
1,0.98207116875
1,0.825820275
1,0.0405209503056128
1,112.88957426169519
1,0.049875
1,0.0009975
2,0.0215584720666875
1,0.05
9,218.901375
1,0.9975
1,0.0050977753308456
1,2.7820275
1,0.14925093749999999
1,0.00029925
2,1.2805230459658095
3,0.043997331
1,210.941325
2,0.008400000000000001
23,0.6851133568863281
2,0.0102573385143224
1,0.151
2,30.423750000000002
2,0.014077013159619026
1,0.0319774762389972
7,42.209502633352045
3,2.5733907433875
1,0.2492222935367886
1,0.009975
1,12.25
2,9.647071875000002
1,32.70845981778323
1,0.5251427964396719
1,20.70261200815989
6,274.3125
1,0.238483926277195
2,0.0094991925
5,13.900184075212591
2,0.00899
1,11.05753729145625
1,0.5
1,14.9875
1,0.0007117794486215
1,8.763973816239048
1,0.3980025
1,0.001
1,0.5446607052468894
1,0.00029925
1,0.0847875
1,0.18124575
4,0.030439738031308502
1,0.00029925
1,0.40337553375
9,9.7006875
1,4.0
1,3.0
1,0.4709650343980381
3,0.10475
2,32.41729115625
1,0.498
1,0.758173909531704
2,9.797972199801055
1,0.0001
1,0.01
1,0.23
2,6.400711007141569
4,158.902498105825
3,1.4276507599245218
1,0.060301128761754
1,0.18815343750000002
1,0.01
1,0.007409724121482
2,3.5960100250626565
1,0.0005
2,8.07975
1,17.954999979008587
1,0.09065309925
1,1.0
3,0.0303743770888808
1,0.006471559440939
1,4.380271875
1,0.00099500625
1,0.6354886187347414
2,0.0007979999999999999
1,0.005
1,1.0911171258230088
2,531.12125
1,3.8748422459249996
1,0.028264846466911
1,176.920808322825
1,0.0983410640888915
1,0.5
3,5.596290726817043
1,0.0274387475156451
1,0.02
1,0.009975
1,0.001995
1,0.99500625
2,8.829179072135744
1,0.0863491889225396
1,299.25
1,1.1840574375
1,0.78
1,0.014
1,8.4
2,1.6031685111207978
1,0.01
1,63.439831460787445
11,0.3581025
1,7.87514114165625
2,6.28425
1,0.00548625
4,19.6386353625
3,18.9000678277858
1,0.009
1,0.0033
4,0.0548636553937289
5,0.69825
2,0.34513499999999997
1,0.1211572662919369
1,0.009975
2,0.09387226823399439
5,482.8139473875571
6,17.7678038326568
2,0.0383039999999999
1,0.1094506875
2,3.5621223750000004
1,0.0034498704731255
1,0.05
1,17.305475
1,1.98903410796835
1,1.3965
1,0.111293589397849
1,29.925
1,0.004
1,0.0057034008237238
2,28.221619477865627
2,0.2826276858261389
1,8.411245015856094
1,11.098214643824235
5,0.389025
1,10.957929553789167
1,0.02
1,0.0790023455444336
1,0.039912804642547
6,1.2939
1,39.30189452527125
7,0.015831364636395
1,29.924999999999997
1,0.0268309598902461
1,0.0195
1,378.297401840925
2,0.0321
13,60.25130442460809
1,2.4676155
1,0.09975
1,11.588266624667778
1,0.269325
1,3.746087968880474
1,19.900125
1,0.09975
7,2.686516875
2,1.0759201962673106
1,0.0196846732754291
1,0.0049875
1,0.01
2,0.021482200576522698
2,0.153206025
1,4.43
1,0.0798
1,0.013965
1,0.438102
1,0.00475
1,0.2
2,0.013964999999999998
1,1.206975
1,0.006995
1,0.00029925
1,0.0009975
5,0.0098848158369188
1,0.0096794484404267
2,55.584275225718685
1,262.5883918250362
1,7.527202335428633
1,448.5525962812208
1,2.961428340160631
1,0.00029925
1,127.23393670312501
1,0.0149604315563912
15,85.54298493386757
2,0.65835
3,87.78
1,0.0532489954226106
1,0.09975
1,0.5432
1,0.99500625
1,0.005
1,1.1247460875
1,0.09975
1,0.1727
1,0.019900125
1,0.0099500625
1,0.1295858304546021
1,0.00029925
1,84.55
1,0.249375
1,0.0049875
1,0.0089069830869279
5,0.04340721
1,42.71143432071166
1,0.0012622524298875
2,0.0788734256945081
1,13.925
1,0.29
1,0.049875
1,0.29925
1,1.4491280999999998
2,0.11270000000000001
1,0.0798
1,0.029925
3,0.209625
1,97.3040927
1,4.230558
1,32.66146041582877
1,0.0310123583870688
1,0.8758878203460814
1,0.1207888592790564
4,4.531458816946541
2,9.353058749999999
1,122.97881374847542
2,0.07021390268089
1,0.55
1,21.703873876612874
3,21.39405637858125
1,0.057082
1,0.009975
2,0.005975025
6,0.005984999999999999
4,1.0994445000000002
1,0.0065985
5,0.35398045918167825
1,0.009975
1,64.8375
1,0.028207817241273
2,47.5357414628769
5,0.3484005264982114
1,0.001995
1,6.9825
3,0.12196316882056679
2,1.1217623079782177
1,1.0
1,0.1673931013079495
1,0.014
3,3.7565986206376407
1,0.000497503125
1,0.891
2,0.0636804
1,0.6
2,14.5635
1,5.358814151617328
2,71.57810625
1,5.00250626566416
1,9.910291823668674
1,115.0
2,2.18756418679605
2,10.010993120136378
1,0.0923040265454781
6,14.260684893858517
7,39.859850625
2,6.578696562569064
1,0.2891012162652921
2,0.1197
1,24.548163141353275
1,8.812082660387633
1,0.0069825
3,19.010672719591675
1,0.003980025
1,0.09975
7,1064.783244003208
2,0.20900000000000002
1,0.4179115057991807
1,0.0165423789146206
1,0.016
1,2.9925
1,0.02394
1,0.6561556410651358
1,0.327613112284234
1,34.9125
1,5.0
1,0.01995
4,182.7202891
1,0.7946034990939352
1,1.995
1,1.446375
2,0.5539176068577332
1,2.0825
1,10.26221046552019
1,0.0030150564380877
1,0.0964395796644568
1,0.25
1,0.0099500625
1,0.0589683979450345
1,0.204866375
1,8.259556639961598
1,0.001995
2,1.7412609374999999
3,0.0089775
1,0.078
1,1.876781130073548
1,0.009975
1,0.0455
1,0.0145
1,11.8815
1,12.283613191264156
1,0.0209475
1,2.37
1,0.0225005310515633
4,423.967425
1,0.2670832600174066
1,0.9084580674724276
1,2.132178394228459
2,0.0001
1,0.244
1,0.005
1,0.0001995
3,1.2965006250000002
5,21.453712970613
3,78.30400685625
1,2.089513125
1,0.3323037521683122
3,9.945617437472638
2,1.4500000000000002
1,7.89048121242989
2,54.74081588266699
1,1.0942575
1,0.3871388492510565
1,0.0798
1,0.09975
2,1.04
1,198.98515619623623
1,150.0
7,20.741320865234076
2,2.9788243694203707
1,0.1144953716060636
1,0.49875
1,0.0358954605040974
1,0.6818023172651222
1,0.0049875
1,0.0274421756294556
2,72.1270975061936
1,240.89748447219168
1,0.349125
1,14.9625
1,4.97403624375
1,14.09078475
1,6.783
1,0.049875
1,0.00399
2,19.1919
1,12.315135
1,0.0001995
1,149.625
2,11.571
10,9.527222577771523
1,0.0098503125
2,0.00109725
3,23.853782334375
1,0.021656
1,1.90029317685677
1,0.03
1,0.12437578125
3,0.354845595
1,0.9834747609615886
2,0.6069825
6,7.891672807359156
3,12.200767727658306
1,1.1995
1,0.0497503125
1,0.044048131333234
1,15.185320495672865
8,5.443870997105252
8,1024.5742287899798
1,119.7
2,21.72719890106948
1,1.3134082500000002
1,26.9
1,9.319765998771732
2,7.816356695949295
1,0.02
2,11.5209475
1,0.1562639915430241
1,17.10316243125
1,0.0933694065972972
4,1.5367620261
1,6.707809164848812
1,182.15831772285
1,0.004937625
1,0.039195733695140095
1,0.001
1,18.990000000000002
1,0.22
1,0.35033643
1,0.0028326937732625
1,0.017955
6,26.204373708918286
1,0.462623
15,0.4626654375
1,7.880810475060272
2,228.75894974570053
1,0.05
1,10.0
1,0.991015408525
1,0.0149625
1,0.0045675525
1,0.0056476
1,0.002686516875
2,25.58811211766337
1,0.011172
1,0.0069825
1,218.3873299241254
4,38.86
1,58.35375
1,19.588
1,2.168
1,0.073760703379583
1,0.9975
5,0.0049875
1,10.237849287681309
1,0.0001995
1,5.8999999999999995
3,0.08990000000000001
1,0.00149625
4,0.0399
1,44.8875
5,0.0049875
1,0.95
4,62.677214250000006
2,1.2375034383365502
2,3.3915
2,0.9975
1,31.63520577
1,3.10471875
1,0.895505625
1,0.9939496580519404
1,0.7422756279870435
2,0.149625
1,0.099
1,10.87778244735
3,0.2515695
2,0.0925485556384885
1,0.0497503125
3,0.0070599925947912
1,0.82
1,399.0
1,0.2487546632152601
1,10.044519462912845
1,0.0012556457107443
1,0.0035813831842314
1,0.0111
1,98.98322175
1,3.4768517562542818
1,0.49875
12,3216.35759007755
2,865.5996222228347
1,0.0414622726242321
1,3.3
1,0.0358239970498344
2,34.924022870625
7,28.06290230154067
2,0.0249375
1,0.049875
1,0.9975
6,22.664344669291744
1,0.1
5,4.5675525
1,2.89275
1,0.0156499112135661
2,0.2696504375
1,0.0278204600515323
3,10.206283999345864
2,1.01393630625
1,0.00029925
3,25.444707219999998
1,0.0006813156849166
1,1.007475
1,30.875978764741458
1,3.859239940509794
2,0.01995
2,6.35773263298065
3,64.19266205607872
5,13.837948870601387
3,7.999975
1,0.002
2,4.888
1,1.57605
2,6.173242257705843
1,5.9202871875000005
1,1.0
1,0.0497503125
1,0.012
1,0.9975
1,0.27463668750000003
1,2.49375
1,0.009975
2,32.36071275904359
1,0.099500625
1,2.323
1,0.040389422787729806
2,0.02
1,0.000798
1,0.093
1,400.0
1,0.01995
1,0.399
1,0.0340426609143247
1,10.646566875
2,3.49125
1,100.0
3,10.049563125
1,0.012437578125
3,21.75410289184375
1,0.1
1,0.36
1,0.0020423811184246
1,0.0650691051153562
3,30.944694375
4,38.40361385547631
1,1.0
8,9.713087668035891
1,0.42
1,0.0221
1,0.0049875
1,0.9951104808543544
1,0.249375
2,0.2094380476659652
1,0.0175
1,0.09975
1,29.924999999999997
1,51.53246844063308
1,0.0059565227780772
1,0.0007
4,360.92939370380316
1,21.945
1,0.10447565625
1,0.796005
1,0.099500625
1,9.850934380853518
1,0.0384235234297277
1,0.0072796679903502
1,1.1940075
1,0.3784087918267993
5,0.1198995
2,0.00109725
1,1.645875
1,0.00049875
3,1.309788695695367
2,0.19900125
1,0.03
1,0.9975
1,0.0281236988898668
1,13.9300875
2,0.004975031249999999
1,7.483952083338977
1,107.00246276532164
1,0.009975
1,0.0061573908623762
1,0.0123776794770945
1,0.005
1,0.56
1,37.332385
1,0.0063516830073464
3,1.85
1,0.00029925
5,131.7271358252649
1,0.029925
4,0.6201507950376912
3,1.7225
1,0.15
1,0.075
1,2.0596629375
1,0.099500625
1,0.1596
1,0.0011940075
3,0.3935297811918492
3,31.213562656641603
1,35.756340566870094
1,4.154105142101367
1,18.760882675000936
1,0.1572997123743541
1,0.2082541190504368
5,8.838831607212075
1,1.49625
1,8.769248344964494
1,9.9500625
1,0.0025115883053414
1,0.027
1,2.889789520291788
1,0.0249375
1,0.08
6,4.739033148059247
2,15.703208467933788
1,1.0
2,2.41
3,3.9292949200753013
1,0.00029925
6,159.5573357940687
2,0.003940125
1,4.0
3,0.0781502661556294
6,55.550731924765486
1,1.6653117650523022
2,28.81935266463404
2,0.1745515964879455
1,81.485
1,115.1000712435
1,2.182537763501432
1,0.2527678974706127
2,8.417927216137114
1,0.025
3,3.3403459052561084
1,0.0048
1,0.0099500625
5,199.2343907788492
1,2.787762992886491
1,1.25
1,0.01
2,0.0121203029256565
1,1.59201
1,0.519348375
2,11.570152042561904
1,8.95505625
1,0.7860549375
4,98.0751975
1,0.0079823190376679
2,1.5415998048155264
2,6.972525
1,183.829275
1,11.039
2,0.007539296570008944
1,0.0402373038878867
2,19.458748549600955
1,0.117705
2,0.07344100233481579
3,26.425418658055467
2,8.454296330854914
1,0.2909078307838572
1,0.7710150831013874
1,0.025845225
1,10.01481645596554
1,0.2154882368312703
1,0.0627294062384735
2,0.212667
1,0.1995
1,1.27
2,201.68369822794432
1,0.0022975
1,0.9858045522953248
1,0.2438234704642501
1,1.1172
1,0.089992
1,0.0003
2,0.015
1,49.7503125
2,0.031117
1,0.1294204629375
1,62.820572078506096
1,0.0194589272110645
3,3.9957210159089747
1,0.149625
1,1.2447034194278248
2,3.475
2,0.20417
4,2.488
9,48.26825340431959
4,2.96863372508908
1,0.009975
6,0.06
1,99.75
4,95.5575
1,0.0477755792124257
1,0.0062843118942582
1,0.0098055840651011
1,0.0541222860754787
1,9.923561327495474
6,31.744520667766253
3,8.10535101531591
4,40.138552125
1,0.42277660087719293
1,1.890511875
1,0.019900125
1,0.0005
1,0.0062657983051318
4,0.27282375000000003
1,38.818707954484495
2,0.0430543953107067
1,0.00049875
1,0.00029925
1,0.099500625
1,2.548644580223437
1,38.4781066425
4,321.5779
2,31.882335589505367
1,7.659016354799973
1,14.8056181875
1,1.4819961430190314
1,199.5
2,0.00031
1,14.92509375
1,0.0161135276975472
1,1.4469265664160402
1,0.0104517707414708
2,4.404357659069283
1,0.0109725
2,1.6155549999999999
4,0.22044750000000002
2,2.381793458375326
2,2.3379164824452787
1,0.993895070590219
1,0.01
1,1.993080012272124
1,52.534638489375
1,1.005513
1,0.2735514575264319
2,9.46468385983565
1,1.0
1,0.005
2,0.0001
1,0.10945068749999999
1,0.445
1,0.019900125
3,2.202031125
1,0.6606355509945049
2,15.584308078170427
4,2.492998372821272
2,0.189525
1,0.04278526875
1,2.4
4,52.795297651793
3,2.0947500000000003
1,27.03361093467627
1,0.0046
1,98.1620773507816
2,0.1859718920439427
1,0.0931914631846835
2,49.7505113065473
3,133.7712989
4,0.08
4,30.04918875
1,0.0109725
1,2.981532570251601
1,0.015
11,0.8175160875
1,0.00029925
1,9.01291167859076
1,11.969999999999999
1,44.8875
1,0.1
1,0.2557363478900633
1,7.089
2,5.376018768750001
1,0.9137877044717708
1,7.092887058514676
2,0.246738657375
1,9.915800588650646
1,0.009975
1,0.001
1,10.7823181911375
1,0.01176085447425
1,0.482
2,4.966990572997371
1,0.3788944786522668
1,0.59700375
1,34.3774659375
3,0.062
1,0.5864661654135338
1,0.602
2,0.0139413916704295
1,1.885275
3,3.9920714730642395
1,0.2406148900617293
2,0.109500625
1,1.6417603125
1,0.6360852489722658
1,29.65325
1,418.95
4,4.92360003785468
1,0.49875
1,0.0620384525
1,0.0224894526875421
2,5.02730025
3,1.022686875
1,0.4389
1,0.099500625
1,1.6732054909096334
3,4.2287765625
1,0.000895505625
1,0.2590649433095123
1,3.565
9,0.026932499999999998
1,0.027969999999999898
1,0.001
2,1.0326459465371431
1,0.0055837124993777
1,2.252
1,0.099500625
3,54.6482281391447
1,0.01465864106081
1,0.9434218349884428
1,19.940025
1,0.0045520883552082
1,0.09
1,0.005
1,1.2292374311384942
1,8.0
1,63.101143977653166
3,151.29040084540958
1,0.1
1,0.0448875
1,0.4296377025669525
1,0.099500625
2,9.0
1,0.00798
7,23.0580673968
1,1.1481915229640158
1,9.830145879684167
1,0.00019900125
1,0.04588
1,100.0
1,62.8
1,0.0078983734490479
1,1.9999625625
1,0.011442571875
2,0.66201631125
1,0.8493952990941562
1,0.2
1,2.5
2,406.78721118
3,0.3596
1,117.23957715017004
1,0.012
1,0.7934094965509345
2,1.5124375
4,30.736750207499227
2,13.797295139253231
1,0.059760075375
1,0.0106897296006774
1,1.995
1,0.4629498485741369
2,22.0
1,1.473685304335569
1,0.2393781407985607
1,0.25
3,0.042418654387570004
2,0.09950062500000001
1,0.798
2,59.298925
2,26.0
3,7.0
1,4.347403000518652
1,0.00029925
2,0.149625
1,0.0109975
1,3.042424764016957
1,0.01995
2,0.7127557178123168
1,0.0009975
2,5.817500000000001
1,1.984326400060628
1,0.8927110961996115
1,0.8688887080405824
2,37.05912
1,0.0098700660131216
1,0.02
3,42.16873416730348
1,0.00029925
1,0.2985
1,0.059700375
1,4.839424618059465
2,35.064020250000006
1,20.9475
1,0.018
1,1.7556
1,0.031465627847867
1,0.2864213336801587
1,0.15
1,32.9175
1,0.00029925
1,0.0232017464273041
13,1.5024594375
2,4.7479499999999994
1,0.1492509375
1,0.0054142710104053
1,0.0118
1,89.6214663090741
1,49.6010615625
2,0.0052673518782913
1,11.7012735
1,3.3461353034229813
4,1.418894
2,0.535
3,0.0510135845608177
1,0.29
1,10.383975
2,14.029588125
1,11.4662510337375
1,0.00029925
1,0.089
1,0.00399
1,0.0555712643736069
1,2.0079226125
1,181.0520902311106
6,0.49750312500000005
1,0.09975
1,0.02487515625
4,0.5713560300000001
1,0.019900125
1,0.0023659058426159
1,0.548625
1,0.0972481203007518
3,3.8101570049388878
1,198.3849945
1,0.0475732863826293
1,56.058549746747865
1,7.0426542375
1,0.9530527379389696
1,0.019484740847657
1,10.4531117898375
1,0.0005
1,192.19173313872432
1,0.0040964393803944
1,0.0276535338332963
1,0.0286406536204075
1,0.7
1,10.14015290742304
1,0.0066102969147573
1,9.4903696125
2,17.09459370162962
1,7.313891666666667
2,0.3739776250637669
1,0.0148876875
2,1.1139024003532951
1,0.19
4,3.49274625
1,0.4
1,0.0027684231495789
1,49.8199629375
1,10.880393343749999
1,0.9940229207860072
1,7.041368326951037
1,0.0099500625
2,0.0373501875
1,0.00497503125
1,1.7006762662350372
1,0.9523809523809524
1,8.6
1,9.83066175
1,3.2
4,31.113
2,53.713582358427274
2,0.24000000000000002
1,8.949425065622107
1,0.895505625
1,27.84382865813525
1,1.995
1,0.4997475
1,31.93472559375
1,88.00640991848508
1,8.67867833896875
1,0.3507246895656151
1,0.1995
1,0.1130316847182008
1,30.0
1,0.29925
3,0.0049925
1,71.0
1,0.0276
1,0.337
2,2.381185231557498
3,7.6913983125000005
1,0.1281477094115319
1,0.1003302051325534
1,9.0
1,0.00099500625
1,9.881887916560276
3,8.355337149269069
1,0.00399
1,131.920971
2,0.6596701625590856
1,26.55007491512099
1,0.005985
1,0.00497503125
1,1.3532085
1,0.004995
1,0.1580317175325
1,0.0071367889314622
1,0.4274110609515228
1,0.4537652963681801
5,19.7836419375
1,5.861072191334333
3,13.46812474890708
1,0.905337931736702
1,4.245788925
1,3.99
2,0.024
1,0.654342025141036
1,0.05586
1,10.0
1,1.4559321324744388
1,0.19870000000000002
1,0.9146126842223864
1,0.1570460430083223
1,0.497503125
1,11.28834590625
1,0.13709562387816498
1,0.03
1,0.568575
1,0.369075
1,0.048
1,4.56855
1,0.0015774932711815
3,99.281
1,0.367606495075063
2,0.0149183782443606
8,36.37546262209344
1,2.5429217954213805
1,15.841828335699288
1,0.0015
2,233.8961191875
6,1.6578047029566416
1,11.191339924334358
1,10.54150197663224
24,0.077805
1,7.0
1,0.015
1,0.009975
1,300.3
1,0.0702079686394338
1,0.00524491
1,0.05671535625
1,0.00029925
1,0.0005985
1,0.9975
9,20.52544638930567
1,0.02
2,23.6425
1,34.90030436985592
2,15.16325318841077
2,0.14164500000000002
1,2.365402771971076
2,89.5505625
1,150.0
1,0.013466249999999999
1,204.6127705496092
1,0.2
2,4.877552144085261
4,0.0102285050125313
2,52.917500000000004
2,36.369110213585465
1,74.75632417220099
1,0.0005
1,0.071735708586175
1,0.0497503125
2,1.367762025
1,0.00029925
1,0.399
2,137.90017959448568
1,68.11746032299443
2,78.48062161704524
1,1.8600868955447796
1,0.001
2,0.3238690160517474
1,0.009975
2,0.005997499999999999
1,10.888896020404855
2,0.0344042904775575
1,241.72
1,0.005
3,150.0
1,0.09975
3,16.884872643372965
3,44.88823241276403
2,12.966088331266874
1,4.278526875
1,10.161042302868356
3,3.1123795500000004
4,29.22617741286969
2,0.0316532448198604
1,1.995
1,0.041331227271831
1,29.386060725
1,1.995
5,0.1095501253132832
1,0.00249375
1,0.2807094275571767
1,25.36933852235633
1,0.0839016135351823
1,0.0029
1,0.0111083810323638
1,0.0010150564380877
2,2.005669657419553
1,0.015910125
1,0.57
1,2.9788085048551167
4,11.67075
3,16.8080375
1,0.0169823241646013
9,0.5007008840463001
1,0.2514403815627509
2,0.007
1,4.97503125
1,0.02
1,0.5985
2,1.1007157140000001
1,0.11995
10,31.75085780518011
1,0.09975
3,9.89125
1,4.9875
1,214.4625
3,1.1780672225763598
1,50.118815868464324
1,2.89275
13,3.9481100458931566
5,6.48445573125
1,0.845655811875
4,5335.3255
1,0.01995
1,0.0106768143379034
2,0.3497499999999999
1,31.016066907465493
2,29.670189654556083
1,0.0149625
1,0.00029925
1,0.0150190554154937
13,1.3313236888680635
1,0.05
1,1.995
1,1.0
1,4.48
1,0.02
1,0.59700375
1,8.945341118001203
1,0.0369075
1,0.007
2,0.002793
1,98.90362125
1,0.005
2,1.8746790982818817
2,29.725129826469765
1,43.0
3,1.2761647602110846
2,0.019975
1,0.0959410029934214
3,0.838308028655419
1,5.3680587187499995
1,0.025
1,0.00029925
1,0.0298501875
2,0.38239645419675
1,0.081
1,1.1306091727963727
2,1.9311898162590886
1,2.3725429543358465
2,0.2
1,0.0755869058195604
1,0.005
1,0.0005708136586979
1,0.0099500625
1,0.0237679386895495
1,0.049
1,0.0431187090917961
1,2.09
1,8.650957349078272
1,0.2
1,0.001995
1,7.0098
1,69.825
1,4.949900210086264
1,0.0033347430290434
1,2.43279028125
4,6.4639159052886
1,0.09
3,0.034513499999999996
1,172.5
1,20.0
1,13.796526679749999
1,2.9925
1,4.8556305
1,8.95505625
6,165.41440687541973
2,0.16230831225
1,0.01
1,0.2
1,0.0793032288300902
1,10.692489398456251
1,2.0
1,35.92628
2,0.15000000000000002
2,8.951057468011342
2,20.909334023071978
1,0.0012
2,178.8019391448493
2,0.1197
2,0.0013735574999999998
1,1.0845568125
4,0.31561150000000004
2,0.9253558125000001
1,0.00497503125
2,10.149925
1,0.01995
1,0.0587856611829028
1,0.06013817775
1,12.169500000000001
2,0.1202954807734255
1,2.22552624
1,0.0009975
1,0.29925
1,0.067
1,7.2112061848707745
1,2.793
1,1.12332002
1,0.9975
2,4.990304345668045
2,1.0
1,0.009975
1,0.2431303257208501
1,1.04
1,598.5
2,40.88395390349995
1,0.1691979262535643
2,0.686625183711089
4,181.5184975646602
8,79.05410419777485
1,0.0497503125
1,0.00029925
1,0.1202226801810602
1,0.798
1,0.01
1,0.6894557418435907
1,5.112781954887218
2,15.959999999999999
1,0.0049875
1,0.0099500625
1,0.88473
3,12.486912629314633
1,0.0088031906767078
1,0.2490891463057705
4,0.7599999999999999
1,1.10833333332225
1,0.069825
1,2.5
13,0.81396
6,94.59774996020668
2,89.90378971875
1,0.17849732275242092
1,0.01197
3,975.7946666379199
2,0.02793
1,2.344027431849228
3,0.228384
1,0.099500625
2,0.11701971750000001
1,2.6930006250000003
1,0.4477528125
1,0.0037
1,3.045224610658303
1,1.5182547481826099
1,189.525
1,0.9949686245689412
2,58.699
1,3.686786039488637
1,0.2508045300245236
1,0.0865829999999999
2,0.5870536875
2,1.4904107650543394
2,2.311575959077451
2,0.9918651285900117
2,0.03185
4,2.4346
1,11.148802249725
1,40.782596642845746
2,511.1531992927965
1,0.00029925
1,0.0191823968486622
4,77.12171251879698
1,0.4870240282955817
4,323.1237171112645
2,69.675375
1,501.87668365625433
1,20.74450875
1,1.3392784125
2,0.1962947791224531
1,7.98
9,596.5111818180292
1,3.924811661865374
2,0.2452432039635149
1,1.6210729494471088
1,23.2
1,0.39923844294659
3,20.91808684375
1,0.0064009113028012
1,0.099500625
1,11.1984033112875
1,0.09982
1,0.0895585480008947
1,32.9344449217682
1,0.0009975
1,0.34
1,7.0645443750000005
1,21.108216
1,0.049875
1,0.0006081174145784
1,0.08499999999999999
1,1.9900125
1,232.84422616087505
1,0.0005
3,0.1121513472546969
1,0.00855705375
1,30.02475
1,21.546


==> Figures/figure_ch4_broadcaster_cluster_points__Self-broadcaster.csv <==
n_unique_recipients,total_eth_volume
1,0.0029
1,0.53
1,59.09635613591192
1,0.993471847188102
1,0.004681328068542
1,0.099500625
1,0.4278526875
1,115.07193297587231
1,90.779403837047
1,2.0270249467637824
1,1.094506875
1,218.98512714235966
1,0.0099500625
1,5.83250711683311
1,0.0287344542595307
1,13.97159728117411
1,10.049563125
1,19.979169102056176
1,1.9975354063432955
1,0.001965335724882
1,0.019900125
1,0.75
1,0.0034639130101301
1,21.26601510057494
1,46.83095465496468
2,25.852469164913245
1,0.2086763906681075
1,0.0497503125
1,1.0394691722887015
1,75.86981071121481
1,0.15
1,0.04079525625
1,0.93
2,0.0223817082200334
1,79.66599174762385
1,14.1557847676875
1,139.43583064567943
1,0.0209475
1,0.99500625
1,0.1994999999999995
1,21.0
1,14.601148750346525
1,19.749057574234364
1,0.03
1,0.0838554026782176
1,1.6876491214818627
1,0.474
1,0.012144793970477
1,0.0282921351843598
2,200.9475
1,0.05472534375
1,136.42493857759644
1,10.265889423825
1,18.9946693125
1,3.979148232449583
1,29.9625
1,1.126665
1,60.67265174385765
1,0.0696504375
1,0.0740979737240164
1,15.90804350245868
1,61.994625
1,7.0547955995390925
1,9.850561875
1,271.71601486530403
1,1.132943287912872
1,0.0497503125
1,0.0108303066912371
1,0.09975
1,0.027664809208696198
1,0.005
1,0.004616
1,0.1329478462403448
1,11.035476222279131
1,1.9900125
1,80.61666029484275
1,0.49454930319436763
1,88.66953948187371
1,4.841131920526699
1,3.980025
1,14.559232627093044
1,104.69808200497162
1,0.0099600125625
1,0.0020637021249589
1,0.0117334817976172
1,20.0
1,11.611455675326784
2,429.44975691125217
1,0.0026688591179751
1,4.049875
1,10.637927235731247
1,4.98000628125
1,4.970483238692074
1,0.00497503125
1,10.598806575
1,9.55413259801875
1,534.8224790911745
1,240.3109950330716
1,1.8407615625
1,0.23520042003513042
1,0.0780463449872801
1,0.02
1,12.169500000000001
1,0.029
1,1.2474471712992188
1,0.0020244193392099
1,3.09225
1,0.0099500625
1,0.079700375
1,0.3980025
1,50.49
1,5.556859129317604
1,0.0044264973925001
1,0.0058561140343598
1,0.7195778014861496
1,3.47379375
1,6.96504375
1,0.0249375
1,0.0347584004624697
1,29.77211618347833
1,0.9943054466184869
2,0.02992509375
1,1.253707875
1,41.74158900151358
1,6.96504375
1,0.6705541034654205
1,0.1640855551127791
1,0.29
1,93.26537333752484
1,0.0147884899234273
1,32.82101600888855
1,0.11
1,0.3659482027732164
1,0.1949938120088238
1,1.0
1,9.30369549493125
1,20.795630625
1,0.00399
1,7.94017475015625
1,9.9500625
1,20.698124999999997
1,0.2793
1,0.03596
1,0.9137099999999984
1,397.8592154013925
1,317.90449687499995
1,10.226239419768753
1,0.0015345649366036
1,16.30722885999382
1,2.1296625
2,0.019900125
1,1.346625
1,3.2418750000000003
1,0.08266531875
1,475.2162646466413
1,0.43780275
1,0.1937324928081056
1,0.0081
2,22.985018931300054
1,16.169567635282508
1,8.514171383662621
2,35.18904825784688
1,0.45
1,0.0030189274672101
1,0.01995
1,0.370042824375
1,0.3496371164382594
1,0.00198253125
2,0.047880187500000004
1,0.05
1,0.0111924781096809
1,236.95915759574925
1,0.25935
1,0.0056663
1,0.497503125
1,0.0017048071016031
1,0.2142550910879904
1,3.0
1,1.997475046875
1,2.5110419397729054
1,0.0260784467249611
1,0.9764407663668514
1,0.01197
1,98.1573665625
1,0.14
1,0.0049875
1,0.0497503125
1,0.0029925
1,6.489663945399196
1,4.757659637982767
1,1.6152517499999999
1,0.007581
1,0.9452559375
1,22.081488585779777
1,0.1838400376097875
1,534.4521449581065
1,338.27233036809247
1,0.9130141664237796
1,6.5925400863000005
2,18.44170996358612
1,0.060131810360018
1,0.016716105
1,593.0237410125203
1,0.298501875
1,0.024974999999999997
1,76.36011677318305
1,29.722132522095134
2,6.945125
1,0.4552380037316019
1,34.47928448263879
1,0.0994125489267975
1,0.788025
1,157.86024806851975
1,14.128171407315069
1,0.001
1,19.95
1,9.874447936541182
1,0.0009975
1,321.38859702256605
1,0.0099500625
1,99.13064821712688
1,5.48431285159975
1,0.001
1,0.007171692387216
1,0.1
1,33.40004570349742
1,0.3
1,0.00015760899
1,6.4419
1,0.1
1,398.0025
1,0.0002
1,0.0165084716371041
1,7.907958568043276
1,0.099500625
1,180.0
1,0.019900125
1,44.0290265625
1,0.0028934241481646
1,64.12571548019581
1,0.1322293274004892
1,0.00796005
1,0.548625
1,0.0485811757858248
1,3.747029118203411
1,106.73249999999999
1,163.15413283975252
1,1.9800624375
1,0.003815188125
1,0.001197
1,10.0378837416375
1,14.727814399925936
1,0.76
1,3.8307740625
1,0.0167558042979979
1,0.01612209375
1,2.4824817935716528
1,0.049875
1,155.59934461009024
1,7.96005
1,0.00013965
1,4.437727875
1,2.9352684375000004
1,9.1647458571375
1,1.1526441102756892
1,1.2895751196634468
1,12.454205674443749
1,0.0129675
1,51.570698986341895
1,0.00298501875
1,0.0068
1,1.059727924040625
1,0.9895803778767368
1,11.890350175276575
1,0.039
1,0.0796005
1,0.92
1,2.617878392056166
1,2.089513125
1,0.01995
1,0.077805
1,6.864560575564616
1,0.4857878944630004
1,7.0545943125
2,0.9368011157855434
1,0.01995
2,0.5573025835727826
1,1.1705552026875
1,0.001
1,13.720630724325
1,17.2492302471108
1,0.029925
1,0.99500625
1,0.002487515625
1,139.29880575002477
1,1.3356630836697692
1,0.0009975
1,5.1740325
1,6.207530425676178
1,219.45
1,0.1531871256887109
1,2.98501875
1,19.900125
1,99.49956587764414
1,0.0497503125
1,2.6334
1,2.489593735531656
1,2.1744283065718224
1,0.0405581788515877
1,1.9
1,5.8964779689189095
1,0.6513580453480874
1,0.465
1,54.44841550350808
1,24.87515625
1,12.792272362787742
1,28.16372103895655
1,5.299322694229883
1,0.00099500625
1,0.5949185276450437
1,0.5349191471480416
1,0.0732741088400662
1,0.00497503125
1,0.059700375
1,9.9500625
1,0.089775
1,19.0911525
1,9.899465059596452
1,11.1340192264179
1,0.3980025
1,8.365647810558936
1,2.6573034492084955
1,3.38302125
1,1.2437578125
1,0.0073744702730347
1,518.17437984375
1,6.984310484220511
1,10.95267098214709
1,4.429133420552907
1,15.55146948003608
1,9.975
1,0.0001
1,33.218576284997546
1,99.15289344951778
1,22.9425
1,0.0099500625
1,80.08490658407209
1,9.67146075
1,0.2044747293269715
1,0.006666541875
1,0.042
1,0.16836349473512002
1,60.67340555443147
1,48.75530625
1,99.401124375
1,31.183495875
1,45.37194181364163
1,13.535904616264768
1,0.987525
1,33.61058041415931
1,0.019762157433375
1,0.3877998223058623
1,3.94022475
1,0.099500625
1,98.74442025
1,0.6783
1,9.47625
1,10.5570163125
1,0.00497503125
1,0.53865
1,3.8307740625
1,6.613425
1,46.430171851538674
1,4.027169737764029
1,3.782662497750794
1,4.683749635581221
3,92.55266730557935
1,1.4734833250510322
1,0.16496249999999998
1,0.0126071982747409
1,109.11771950625
1,0.05985
1,350.0
1,265.4
1,0.149625
1,8.429185092670995
1,7.820749125
1,0.066958702485092
1,9.75998944108125
1,0.24775655625
1,1.995
1,0.1995
1,1.995
1,0.465
1,0.0967181333357277
1,3.2909713864507517
1,53.69553218305
1,99.13064070091986
1,0.009975
1,38.22484388939266
1,29.70675001592241
1,8.1491011875
1,1.0
1,0.099500625
1,0.0940954382569303
1,9.9500625
1,116.74047009760088
1,0.029176875
1,0.00089775
1,0.1731600672550833
1,0.0387388814714535
1,1.995
1,5.466601450580036
1,0.023
2,0.47421406587284465
1,99.03064027271316
1,0.021945
1,0.0129226125
1,10.0595131875
1,0.98228843671875
1,0.1643221808170571
1,1.4817738947363759
1,99.13067894815904
1,0.0618440221357487
1,0.02
1,0.0943305993852033
1,2.994904301902153
1,0.9762009822673238
1,0.01
1,0.0241488504526349
1,0.798
1,0.0049875
1,0.0049030181031283
1,0.815176546565555
1,11.11
1,0.0136863564975405
1,131.04103444502132
1,0.2989613975776217
1,27.085335415170384
1,0.009975
1,0.017412609375
1,0.014812875
1,3.009906375
1,0.1164384022605501
1,9.32348417923125
1,0.0017461684433023
1,367.3893545930042
1,14.60017545406875
1,0.0001
1,78.42939425110498
1,0.009975
1,10.74296354953422
1,0.0097085032451754
1,0.05895505625
2,0.04980025
1,34.80394082321787
1,0.0880463196730909
1,0.0753067138302525
1,95.60040000000001
2,482.071810507003
1,0.0005
1,0.15
1,150.39222942523386
1,47.61999660985271
1,0.0001
1,0.3238115671875
1,0.1026151923724793
1,9.350217448590104
1,10.508087793564457
1,9.55206
1,199.00125
1,0.0297513795026477
1,9.8804120625
1,0.0001
1,0.0810879381068561
1,0.0213603078474651
1,8.110741787080883
1,9.975
2,166.1082347495649
1,0.099500625
1,0.0696504375
1,0.0607065966955485
1,10.587347943374999
1,34.327715625
1,32.82538216803037
1,6.068287450502641
1,0.0100250626566416
1,0.0497503125
1,100.0
1,57.92304037444797
1,165.18231980570326
1,0.2254517750127053
1,0.1809442536175811
1,1.945125
1,0.0059700375
1,0.0497503125
1,0.003980025
1,0.0214170727235062
1,9.975
1,28.937762544019304
1,0.5586
1,0.0508725
1,86.56234957575946
1,30.70482073278159
1,5.764197723809692
1,0.1210902218406975
1,0.0497503125
1,42.90803496389234
1,122.6698969937612
1,0.2415
1,115.83884009291104
1,3.681523125
1,4.0
1,1.05
1,80.496005625
1,0.796005
1,0.00399
1,98.06243310702764
1,1.4919100188142866
1,0.2765312902882922
1,0.49875
1,0.01197
1,0.04
1,113.2615614375
1,69.52575
1,39.8966539697516
1,150.64394625
1,49.875
1,4.008619637612099
1,79.57154657958145
1,0.7244789480637343
1,0.0616012411802585
1,0.774808125
1,0.0849032295042208
1,0.0354798163013933
1,974.11111875
2,49.543665559787115
2,0.0420207577248065
1,3.0775
2,99.71738186440164
1,4.376734240198003
1,0.7012951461294779
1,0.5779557033992624
1,0.1320474508406537
1,10.142820573959352
1,248.5496846296863
1,0.7661548125
1,145.8515353352
1,0.03980025
1,2.177785774057575
1,140.21340429172488
1,2.942760492965059
1,0.085
1,8.616205970168792
1,0.029925
1,0.0197363632686141
1,83.8785286294
1,1.7847338897185552
1,0.0078880887085368
1,0.13495
1,0.2310467379918917
1,0.000497503125
1,99.4996841178156
1,0.0249375
1,49.650811875
1,0.0099500625
1,0.09350292255209311
1,0.0497503125
1,2.487515625
1,99.47274654286612
1,0.049875
1,0.0750710317573107
1,214.3701236898247
1,9.0048065625
1,10.8403005619125
1,0.00497503125
1,4.8064637820244736
1,3.735608741919141
1,0.0099500625
1,0.0006061175618953
1,0.960264440809654
1,19.900125
1,0.0027486321782012
1,66.6203613602404
1,2.1249353475
1,5.521498491084148
1,22.2
1,0.0034596288427994
1,1.8693285019892079
1,153.29218381419747
1,0.00497503125
1,4.88775
1,0.991267830819645
1,0.2509167793465804
1,0.0348478751430187
1,0.03980025
1,0.9975
1,0.0076415241275783
1,1.0711691331455202
1,0.00209475
1,0.0373837371080274
1,0.0001653027344644
1,80.528636341162
1,0.982130864168194
1,0.043370332425
1,1.6890625011116884
1,0.029925
1,1022.8605
1,9.9440962883511
1,0.0114302255449472
1,9.850561875
1,0.009975
1,2.49
1,0.1259421782747254
1,0.0165063068548086
1,0.002
1,300.0
1,9.7411111875
1,0.99500625
2,1.57969342612073
1,0.2842875
1,0.9803902641850776
1,33.91692341150442
1,0.099
1,0.0118868336801268
1,0.049750312500000005
1,0.0099500625
1,0.01
1,9.8194957898625
1,0.99500625
1,331.95558991627627
1,15.407821268460008
1,2.983
1,0.0110826530830737
1,0.099500625
2,282.2577956614832
1,0.0176417062026838
1,0.0055866037586723
1,99.13067992668624
1,0.0024293753260928
1,0.3497206459831105
2,1.969097630017448
1,0.099500625
1,0.028727999999999997
1,8.8113882272384
1,43.99341595490094
1,4.2404923575992655
1,0.00099500625
1,0.018407615625
1,0.0002134249585191
1,6.0
1,0.02127118875
1,174.7485823941415
1,9.975
1,0.0099500625
1,33.139076982902175
1,0.796005
1,14.459
1,0.0191585605855407
1,9.9750272068125
1,0.5276775
1,11.999925
1,0.1751029644003405
1,39.79887590961183
1,0.0253019366465577
1,8.935223069398555
1,2.739351706875
1,3.586662535733579
1,0.8723933493166584
1,0.0793095727175214
1,0.0760601667454612
1,11.042792934446638
1,0.090365413622758
1,0.003089953973712
1,23.034199578320674
1,357.3803483830473
1,38.45839380121307
1,0.1995
1,0.1402825505914537
1,0.00895505625
1,19.8
1,0.796005
1,10.756954858387498
1,0.003
1,0.1740308600179154
1,0.0118926340152272
1,15.0
1,0.3288418206428057
1,8.846575
1,2.3645865394391965
1,10.665508891089353
1,0.00218901375
1,0.0950702819811657
1,0.2364565243828457
1,0.0029885028584868
1,24.07443419236038
1,47.01805904510885
1,0.0043123705442463
1,219.48337502817236
1,0.22387640625
1,0.0487029375
1,0.506652342933244
1,1.0348065
1,5.500082790273501
1,0.0856230270505682
1,19.900125
1,0.1649314886023601
1,17.88
1,9.106610948548049
1,9.148727259690832
1,0.5016991448059076
1,0.099500625
1,1.08408516623737
1,1.0805032172422604
1,0.09
1,0.0892496103245987
1,0.19900125
1,99.50009572223529
1,0.99
1,11.0853069208875
1,373.10681216178455
1,0.0429578083185733
1,7.586253732734112
1,0.0099500625
1,0.009975
1,0.99500625
1,0.00099500625
1,36.48272646729237
1,0.1327911197912747
1,0.0071493189935198
1,150.0
1,39.06985960367378
1,11.13789200619375
1,28.89916017588523
1,22.849689371443308
1,12.882161350628827
1,0.013347055652045
1,9.61340625
1,0.007064544375
1,0.0099500625
1,0.2807023696788942
1,0.59700375
1,0.0001
1,9.46262883825
1,119.3509996875
1,22.20548296581383
1,0.1513779259777847
1,4.998285380942191
1,1.974182206808103
1,16.169375650041555
1,0.049875
1,0.09975
1,0.722090771014823
1,0.0019920075
2,24.2668460597535
1,0.0047492752163194
1,0.0144669122536311
1,1.1627565583
1,26.20000481691898
1,0.0202922702409192
1,25.418125694894183
1,0.0045154981275428
1,0.1757712114588404
1,91.23976805244874
1,0.0399
1,9.577347937798894
1,2.3701518675085578
1,0.99500625
1,0.3482521875
1,0.0019547816290966
1,2.1388844427042786
1,0.01795250625
1,0.0696504375
1,0.796005
1,8.899012519333036
1,62.43260275845758
1,40.02619877972277
1,15.96
1,8.538665786206806
1,0.9975
1,19.46924561208053
1,8.904057256020659
1,31.889176584316864
1,4.857825
1,0.0044912500000000005
1,30.0
1,0.99500625
1,54.41557134711772
1,702.8759218458106
1,9.944466448935334
1,3.4530706875
1,0.0324642112969564
1,99.0989292122981
1,23.21130928287834
1,10.524821890275
1,0.497503125
1,182.0826525
1,0.01
1,8.218751625
1,0.0975873648518595
1,17.01235783028273
1,4.5087
1,0.1361743871957238
1,2.98501875
1,19.850436875390628
1,0.0088628872808255
1,0.3106744731979503
1,49.74670481322377
1,154.79187867331947
1,20.538738213619776
1,399.4410316187378
1,0.0109831174449039
1,0.00497503125
1,8.0
1,0.09975
1,5.048839999999999
1,13.462936669831272
1,0.9
1,49.400349599357966
1,10.6517866777875
1,0.0468825
1,1.3030113976663098
1,0.249375
1,0.0337992593092486
2,2.9949688125
1,0.9808546620647964
1,0.03541125
1,0.0034582419821362
1,0.0203306957979009
1,14.9625
1,184.971661875
1,0.975106125
1,0.0020607780077891
1,19.807911695199053
1,0.001
1,0.0399347332304718
1,4.57702875
1,0.152591079915494
1,0.4439872805799944
1,1.1915125194180074
1,1.611910125
1,0.009975
1,4.08975
1,2.9900124999999997
1,0.51
1,0.002104725
1,480.4851831215663
1,2.0891902617892693
1,0.001034308996875
1,0.1
1,1.293508125
1,108.94358948896044
1,0.43
1,10.78177528929375
1,4.9062679894266354
1,8.0098003125
1,0.19900125
1,0.15
1,0.0269618027249876
1,0.0260098125
2,0.0104584187364659
1,0.2024925
1,0.0900646311523951
1,0.00159201
1,0.099500625
1,0.5271159046376428
1,0.069825
1,0.0220122677936615
1,0.08029875
1,32.3659871367
1,6.08475
1,17.75107682122504
1,9.92518734375
1,0.049
1,60.34300944684687
1,108.4304752583372
1,0.059700375
1,306.08353767858665
2,0.11929257399950359
1,0.9895568114712736
1,0.09975
1,0.0001
1,1.140910154257885
1,0.3298
1,0.0031781606603283
1,3.578179869428867
1,0.0914755939669309
1,10.089363375
1,5.1740325
1,2.042998158683857
1,0.99500625
1,22.722064423842838
1,344.41643148334987
1,93.61894948316449
1,0.11940075
1,0.3874246392924667
1,99.13066309407988
1,29.9163059985148
1,0.0659087557797217
1,0.867825
1,0.2092575609208833
1,0.191094157368308
1,1.02479207451184
1,0.088888455369978
1,0.1067807428979844
1,0.0177
1,39.79702821494365
1,0.1435973583291017
1,0.17412609375
1,0.0548226
1,0.09975
1,31.92
2,10.860838582482504
1,13.91201122145625
1,0.05
1,0.0288668809406672
1,98.50561875
1,0.0602809895026122
1,1.5067601787
1,0.99500625
1,181.3757270106833
1,26.469235922808146
1,0.0448875
1,10.672805093854654
1,0.0026642057319208
1,10.97025932323125
1,4.121125471399187
1,0.09975
1,0.0114190243348354
1,200.33987333558855
1,2.596291984893277
1,182.88214875
1,0.93431086875
1,9.75205625625
1,4.4506629562499995
1,2.5559780727972146
1,0.497503125
1,40.94109075
1,189.525
1,0.0043381254488558
1,59.700375
1,3.928810390123391
1,0.0053263402168475
1,2.9925
1,9.1997063967375
1,0.1211421218263335
1,0.0095113243684482
2,0.5653572309997947
1,0.1692194032318188
1,0.9850379180216235
1,0.1293501828663685
1,14.76238398112645
1,5.399760415475999
1,12.22188561536597
1,0.0798
1,6.9825
1,0.488775
1,12.975487086339813
1,0.001
1,0.12413289
1,0.11
1,0.49875
2,18.12720120554781
1,0.7531125
1,0.0025
1,0.086
1,0.3234846560773216
1,29.596996919979045
1,179.95293520166666
1,0.00748125
1,1.9319975951891588
1,0.029925
2,20.502499859834366
1,0.0292654917742895
1,17.071983414103073
1,3.7675
1,3.99
1,0.0266556011266397
1,0.0001
1,9.903727883905024
1,71.49144630977679


==> Figures/figure_ch4_broadcaster_cluster_summary.csv <==
cluster,cluster_name,size,med_events,med_recipients,med_volume,med_self_rate,med_lifetime_d,served_share_pct
0,Mixed-activity,1658,1.0,1.0,0.794,0.0,0.0,7.63
1,Broadcaster-like,124,130.5,114.5,1097.4844,0.037,106.8,89.12
2,Self-broadcaster,981,1.0,1.0,1.0,1.0,0.0,3.26


==> Figures/figure_ch4_h1_temporal_cdf.csv <==
series,dt_days,cdf
all,0.0006,0.0004
all,0.0006,0.0008
all,0.0007,0.0012
all,0.0007,0.0016
all,0.0008,0.002
all,0.001,0.0024
all,0.001,0.0028
all,0.001,0.0032
all,0.0011,0.0036
all,0.0014,0.004
all,0.0014,0.0044
all,0.0015,0.0048
all,0.0017,0.0052
all,0.0019,0.0056
all,0.0022,0.006
all,0.0022,0.0064
all,0.0024,0.0068
all,0.0024,0.0072
all,0.0029,0.0076
all,0.0032,0.008
all,0.0032,0.0084
all,0.0032,0.0088
all,0.0032,0.0092
all,0.0036,0.0096
all,0.0036,0.01
all,0.0039,0.0104
all,0.004,0.0108
all,0.004,0.0112
all,0.004,0.0116
all,0.0042,0.012
all,0.0042,0.0124
all,0.0047,0.0128
all,0.0047,0.0132
all,0.0051,0.0136
all,0.0053,0.014
all,0.0054,0.0144
all,0.0054,0.0148
all,0.0056,0.0152
all,0.0057,0.0157
all,0.0058,0.0161
all,0.0058,0.0165
all,0.0065,0.0169
all,0.0065,0.0173
all,0.0068,0.0177
all,0.0069,0.0181
all,0.0071,0.0185
all,0.0072,0.0189
all,0.0072,0.0193
all,0.0075,0.0197
all,0.0076,0.0201
all,0.0076,0.0205
all,0.0082,0.0209
all,0.0092,0.0213
all,0.0092,0.0217
all,0.0093,0.0221
all,0.0094,0.0225
all,0.01,0.0229
all,0.0101,0.0233
all,0.0104,0.0237
all,0.0106,0.0241
all,0.0106,0.0245
all,0.0108,0.0249
all,0.0108,0.0253
all,0.0114,0.0257
all,0.0117,0.0261
all,0.0119,0.0265
all,0.0119,0.0269
all,0.0121,0.0273
all,0.0121,0.0277
all,0.0124,0.0281
all,0.0132,0.0285
all,0.0139,0.0289
all,0.0142,0.0293
all,0.0149,0.0297
all,0.016,0.0301
all,0.016,0.0305
all,0.0165,0.0309
all,0.0169,0.0313
all,0.0172,0.0317
all,0.0172,0.0321
all,0.0174,0.0325
all,0.0175,0.0329
all,0.0176,0.0333
all,0.0189,0.0337
all,0.0196,0.0341
all,0.0197,0.0345
all,0.0203,0.0349
all,0.0207,0.0353
all,0.0207,0.0357
all,0.0215,0.0361
all,0.0217,0.0365
all,0.0221,0.0369
all,0.0226,0.0373
all,0.0231,0.0377
all,0.0232,0.0381
all,0.0235,0.0385
all,0.0251,0.0389
all,0.0257,0.0393
all,0.0261,0.0397
all,0.0269,0.0401
all,0.0281,0.0405
all,0.0312,0.0409
all,0.0312,0.0413
all,0.0326,0.0417
all,0.0353,0.0421
all,0.0356,0.0425
all,0.0371,0.0429
all,0.0376,0.0433
all,0.0379,0.0437
all,0.0382,0.0441
all,0.0383,0.0445
all,0.0385,0.0449
all,0.0389,0.0453
all,0.0401,0.0457
all,0.0404,0.0461
all,0.0419,0.0465
all,0.0421,0.047
all,0.0425,0.0474
all,0.0426,0.0478
all,0.0426,0.0482
all,0.0426,0.0486
all,0.0426,0.049
all,0.0429,0.0494
all,0.0429,0.0498
all,0.0429,0.0502
all,0.0429,0.0506
all,0.0429,0.051
all,0.0431,0.0514
all,0.0431,0.0518
all,0.0431,0.0522
all,0.0432,0.0526
all,0.0432,0.053
all,0.0432,0.0534
all,0.0432,0.0538
all,0.0432,0.0542
all,0.0432,0.0546
all,0.0432,0.055
all,0.0432,0.0554
all,0.0433,0.0558
all,0.0433,0.0562
all,0.0433,0.0566
all,0.0433,0.057
all,0.0433,0.0574
all,0.0435,0.0578
all,0.0435,0.0582
all,0.0435,0.0586
all,0.0435,0.059
all,0.0435,0.0594
all,0.0436,0.0598
all,0.0436,0.0602
all,0.0438,0.0606
all,0.0438,0.061
all,0.0438,0.0614
all,0.0438,0.0618
all,0.0438,0.0622
all,0.0438,0.0626
all,0.0438,0.063
all,0.0439,0.0634
all,0.0439,0.0638
all,0.0439,0.0642
all,0.0439,0.0646
all,0.0439,0.065
all,0.044,0.0654
all,0.044,0.0658
all,0.044,0.0662
all,0.0442,0.0666
all,0.0442,0.067
all,0.0442,0.0674
all,0.0443,0.0678
all,0.0443,0.0682
all,0.0443,0.0686
all,0.0443,0.069
all,0.0444,0.0694
all,0.0444,0.0698
all,0.0444,0.0702
all,0.0446,0.0706
all,0.0446,0.071
all,0.0446,0.0714
all,0.0446,0.0718
all,0.0446,0.0722
all,0.0446,0.0726
all,0.0447,0.073
all,0.0447,0.0734
all,0.0447,0.0738
all,0.0447,0.0742
all,0.0447,0.0746
all,0.0447,0.075
all,0.0449,0.0754
all,0.0449,0.0758
all,0.0449,0.0762
all,0.0449,0.0766
all,0.045,0.077
all,0.045,0.0774
all,0.045,0.0778
all,0.045,0.0783
all,0.045,0.0787
all,0.045,0.0791
all,0.0451,0.0795
all,0.0451,0.0799
all,0.0451,0.0803
all,0.0451,0.0807
all,0.0451,0.0811
all,0.0451,0.0815
all,0.0451,0.0819
all,0.0451,0.0823
all,0.0453,0.0827
all,0.0453,0.0831
all,0.0453,0.0835
all,0.0453,0.0839
all,0.0453,0.0843
all,0.0453,0.0847
all,0.0453,0.0851
all,0.0453,0.0855
all,0.0453,0.0859
all,0.0453,0.0863
all,0.0453,0.0867
all,0.0454,0.0871
all,0.0454,0.0875
all,0.0454,0.0879
all,0.0454,0.0883
all,0.0454,0.0887
all,0.0454,0.0891
all,0.0456,0.0895
all,0.0456,0.0899
all,0.0456,0.0903
all,0.0456,0.0907
all,0.0457,0.0911
all,0.0457,0.0915
all,0.0457,0.0919
all,0.0457,0.0923
all,0.0458,0.0927
all,0.0458,0.0931
all,0.0458,0.0935
all,0.0458,0.0939
all,0.0458,0.0943
all,0.0458,0.0947
all,0.0458,0.0951
all,0.046,0.0955
all,0.046,0.0959
all,0.046,0.0963
all,0.0461,0.0967
all,0.0461,0.0971
all,0.0461,0.0975
all,0.0461,0.0979
all,0.0462,0.0983
all,0.0462,0.0987
all,0.0462,0.0991
all,0.0464,0.0995
all,0.0464,0.0999
all,0.0464,0.1003
all,0.0464,0.1007
all,0.0465,0.1011
all,0.0465,0.1015
all,0.0465,0.1019
all,0.0465,0.1023
all,0.0467,0.1027
all,0.0467,0.1031
all,0.0467,0.1035
all,0.0468,0.1039
all,0.0469,0.1043
all,0.0469,0.1047
all,0.0469,0.1051
all,0.0469,0.1055
all,0.0469,0.1059
all,0.0471,0.1063
all,0.0471,0.1067
all,0.0471,0.1071
all,0.0472,0.1075
all,0.0472,0.1079
all,0.0472,0.1083
all,0.0474,0.1087
all,0.0474,0.1091
all,0.0475,0.1096
all,0.0475,0.11
all,0.0475,0.1104
all,0.0476,0.1108
all,0.0476,0.1112
all,0.0476,0.1116
all,0.0476,0.112
all,0.0476,0.1124
all,0.0478,0.1128
all,0.0478,0.1132
all,0.0478,0.1136
all,0.0478,0.114
all,0.0478,0.1144
all,0.0478,0.1148
all,0.0479,0.1152
all,0.0479,0.1156
all,0.0479,0.116
all,0.0481,0.1164
all,0.0481,0.1168
all,0.0481,0.1172
all,0.0483,0.1176
all,0.0483,0.118
all,0.0483,0.1184
all,0.0483,0.1188
all,0.0485,0.1192
all,0.0485,0.1196
all,0.0485,0.12
all,0.0485,0.1204
all,0.0486,0.1208
all,0.0488,0.1212
all,0.0488,0.1216
all,0.0489,0.122
all,0.0489,0.1224
all,0.0489,0.1228
all,0.049,0.1232
all,0.049,0.1236
all,0.049,0.124
all,0.049,0.1244
all,0.049,0.1248
all,0.049,0.1252
all,0.0493,0.1256
all,0.0494,0.126
all,0.0494,0.1264
all,0.0494,0.1268
all,0.0494,0.1272
all,0.0496,0.1276
all,0.0496,0.128
all,0.0496,0.1284
all,0.0496,0.1288
all,0.0497,0.1292
all,0.0499,0.1296
all,0.05,0.13
all,0.05,0.1304
all,0.05,0.1308
all,0.05,0.1312
all,0.05,0.1316
all,0.0504,0.132
all,0.0506,0.1324
all,0.0506,0.1328
all,0.0506,0.1332
all,0.0506,0.1336
all,0.0506,0.134
all,0.0507,0.1344
all,0.0507,0.1348
all,0.0507,0.1352
all,0.0508,0.1356
all,0.0508,0.136
all,0.051,0.1364
all,0.051,0.1368
all,0.051,0.1372
all,0.051,0.1376
all,0.051,0.138
all,0.0511,0.1384
all,0.0511,0.1388
all,0.0512,0.1392
all,0.0512,0.1396
all,0.0512,0.14
all,0.0514,0.1404
all,0.0514,0.1409
all,0.0514,0.1413
all,0.0514,0.1417
all,0.0514,0.1421
all,0.0514,0.1425
all,0.0515,0.1429
all,0.0515,0.1433
all,0.0517,0.1437
all,0.0517,0.1441
all,0.0517,0.1445
all,0.0518,0.1449
all,0.0518,0.1453
all,0.0518,0.1457
all,0.0519,0.1461
all,0.0519,0.1465
all,0.0519,0.1469
all,0.0519,0.1473
all,0.0521,0.1477
all,0.0522,0.1481
all,0.0522,0.1485
all,0.0524,0.1489
all,0.0524,0.1493
all,0.0525,0.1497
all,0.0525,0.1501
all,0.0525,0.1505
all,0.0526,0.1509
all,0.0526,0.1513
all,0.0529,0.1517
all,0.0529,0.1521
all,0.0531,0.1525
all,0.0531,0.1529
all,0.0532,0.1533
all,0.0533,0.1537
all,0.0533,0.1541
all,0.0536,0.1545
all,0.0538,0.1549
all,0.054,0.1553
all,0.054,0.1557
all,0.054,0.1561
all,0.0542,0.1565
all,0.0542,0.1569
all,0.0542,0.1573
all,0.0543,0.1577
all,0.0543,0.1581
all,0.0543,0.1585
all,0.0544,0.1589
all,0.0546,0.1593
all,0.0546,0.1597
all,0.0546,0.1601
all,0.0547,0.1605
all,0.0549,0.1609
all,0.0549,0.1613
all,0.055,0.1617
all,0.055,0.1621
all,0.0551,0.1625
all,0.0551,0.1629
all,0.0551,0.1633
all,0.0551,0.1637
all,0.0553,0.1641
all,0.0553,0.1645
all,0.0556,0.1649
all,0.0556,0.1653
all,0.0557,0.1657
all,0.0557,0.1661
all,0.0557,0.1665
all,0.056,0.1669
all,0.056,0.1673
all,0.0561,0.1677
all,0.0561,0.1681
all,0.0561,0.1685
all,0.0561,0.1689
all,0.0562,0.1693
all,0.0562,0.1697
all,0.0564,0.1701
all,0.0564,0.1705
all,0.0565,0.1709
all,0.0565,0.1713
all,0.0567,0.1717
all,0.0568,0.1722
all,0.0568,0.1726
all,0.0569,0.173
all,0.0571,0.1734
all,0.0571,0.1738
all,0.0571,0.1742
all,0.0571,0.1746
all,0.0571,0.175
all,0.0572,0.1754
all,0.0572,0.1758
all,0.0574,0.1762
all,0.0574,0.1766
all,0.0574,0.177
all,0.0575,0.1774
all,0.0579,0.1778
all,0.0579,0.1782
all,0.0581,0.1786
all,0.0581,0.179
all,0.0582,0.1794
all,0.0583,0.1798
all,0.0583,0.1802
all,0.0583,0.1806
all,0.0585,0.181
all,0.059,0.1814
all,0.0592,0.1818
all,0.0592,0.1822
all,0.0592,0.1826
all,0.0594,0.183
all,0.0596,0.1834
all,0.0596,0.1838
all,0.0596,0.1842
all,0.06,0.1846
all,0.06,0.185
all,0.0601,0.1854
all,0.0601,0.1858
all,0.0603,0.1862
all,0.0604,0.1866
all,0.0604,0.187
all,0.0604,0.1874
all,0.0604,0.1878
all,0.0604,0.1882
all,0.0606,0.1886
all,0.0606,0.189
all,0.0606,0.1894
all,0.0607,0.1898
all,0.0607,0.1902
all,0.061,0.1906
all,0.061,0.191
all,0.061,0.1914
all,0.0611,0.1918
all,0.0611,0.1922
all,0.0614,0.1926
all,0.0614,0.193
all,0.0618,0.1934
all,0.0619,0.1938
all,0.0621,0.1942
all,0.0621,0.1946
all,0.0621,0.195
all,0.0622,0.1954
all,0.0622,0.1958
all,0.0629,0.1962
all,0.0629,0.1966
all,0.0629,0.197
all,0.0632,0.1974
all,0.0632,0.1978
all,0.0633,0.1982
all,0.0636,0.1986
all,0.0636,0.199
all,0.0636,0.1994
all,0.0642,0.1998
all,0.0644,0.2002
all,0.0644,0.2006
all,0.0646,0.201
all,0.0646,0.2014
all,0.0646,0.2018
all,0.0646,0.2022
all,0.0647,0.2026
all,0.0647,0.203
all,0.0647,0.2035
all,0.0649,0.2039
all,0.0651,0.2043
all,0.0653,0.2047
all,0.0654,0.2051
all,0.0654,0.2055
all,0.0654,0.2059
all,0.066,0.2063
all,0.0661,0.2067
all,0.0662,0.2071
all,0.0662,0.2075
all,0.0664,0.2079
all,0.0665,0.2083
all,0.0667,0.2087
all,0.0667,0.2091
all,0.0672,0.2095
all,0.0672,0.2099
all,0.0672,0.2103
all,0.0672,0.2107
all,0.0675,0.2111
all,0.0678,0.2115
all,0.0678,0.2119
all,0.0678,0.2123
all,0.0678,0.2127
all,0.0678,0.2131
all,0.0679,0.2135
all,0.0681,0.2139
all,0.0682,0.2143
all,0.0682,0.2147
all,0.0683,0.2151
all,0.0688,0.2155
all,0.0688,0.2159
all,0.0693,0.2163
all,0.0694,0.2167
all,0.0697,0.2171
all,0.07,0.2175
all,0.0701,0.2179
all,0.0701,0.2183
all,0.0701,0.2187
all,0.0704,0.2191
all,0.0704,0.2195
all,0.0706,0.2199
all,0.0712,0.2203
all,0.0712,0.2207
all,0.0714,0.2211
all,0.0715,0.2215
all,0.0717,0.2219
all,0.0717,0.2223
all,0.0719,0.2227
all,0.0719,0.2231
all,0.0719,0.2235
all,0.0719,0.2239
all,0.0721,0.2243
all,0.0721,0.2247
all,0.0722,0.2251
all,0.0724,0.2255
all,0.0724,0.2259
all,0.0725,0.2263
all,0.0726,0.2267
all,0.0726,0.2271
all,0.0729,0.2275
all,0.0735,0.2279
all,0.0738,0.2283
all,0.0743,0.2287
all,0.0743,0.2291
all,0.0744,0.2295
all,0.0744,0.2299
all,0.0747,0.2303
all,0.0747,0.2307
all,0.0747,0.2311
all,0.0747,0.2315
all,0.0749,0.2319
all,0.0753,0.2323
all,0.0754,0.2327
all,0.0757,0.2331
all,0.0757,0.2335
all,0.0758,0.2339
all,0.0758,0.2343
all,0.0761,0.2348
all,0.0761,0.2352
all,0.0762,0.2356
all,0.0762,0.236
all,0.0765,0.2364
all,0.0765,0.2368
all,0.0772,0.2372
all,0.0774,0.2376
all,0.0775,0.238
all,0.0775,0.2384
all,0.0776,0.2388
all,0.0778,0.2392
all,0.0779,0.2396
all,0.0781,0.24
all,0.0782,0.2404
all,0.0785,0.2408
all,0.0786,0.2412
all,0.079,0.2416
all,0.0794,0.242
all,0.0796,0.2424
all,0.0799,0.2428
all,0.0799,0.2432
all,0.0803,0.2436
all,0.0804,0.244
all,0.0806,0.2444
all,0.0806,0.2448
all,0.0815,0.2452
all,0.0815,0.2456
all,0.0818,0.246
all,0.0819,0.2464
all,0.0819,0.2468
all,0.0819,0.2472
all,0.0821,0.2476
all,0.0821,0.248
all,0.0821,0.2484
all,0.0822,0.2488
all,0.0826,0.2492
all,0.0828,0.2496
all,0.0829,0.25
all,0.0832,0.2504
all,0.0833,0.2508
all,0.0833,0.2512
all,0.0835,0.2516
all,0.0836,0.252
all,0.0838,0.2524
all,0.0838,0.2528
all,0.084,0.2532
all,0.084,0.2536
all,0.0843,0.254
all,0.0847,0.2544
all,0.0853,0.2548
all,0.0853,0.2552
all,0.0854,0.2556
all,0.0856,0.256
all,0.0857,0.2564
all,0.0857,0.2568
all,0.086,0.2572
all,0.0861,0.2576
all,0.0861,0.258
all,0.0864,0.2584
all,0.0865,0.2588
all,0.0865,0.2592
all,0.0865,0.2596
all,0.0867,0.26
all,0.0867,0.2604
all,0.0869,0.2608
all,0.0871,0.2612
all,0.0876,0.2616
all,0.0878,0.262
all,0.0879,0.2624
all,0.0881,0.2628
all,0.0883,0.2632
all,0.0885,0.2636
all,0.0886,0.264
all,0.089,0.2644
all,0.0892,0.2648
all,0.0893,0.2652
all,0.0899,0.2657
all,0.0899,0.2661
all,0.09,0.2665
all,0.0903,0.2669
all,0.0904,0.2673
all,0.0908,0.2677
all,0.0911,0.2681
all,0.0921,0.2685
all,0.0924,0.2689
all,0.0925,0.2693
all,0.0925,0.2697
all,0.0926,0.2701
all,0.0928,0.2705
all,0.0929,0.2709
all,0.0931,0.2713
all,0.0932,0.2717
all,0.0933,0.2721
all,0.0933,0.2725
all,0.0938,0.2729
all,0.0943,0.2733
all,0.0944,0.2737
all,0.0946,0.2741
all,0.0951,0.2745
all,0.0951,0.2749
all,0.0951,0.2753
all,0.0953,0.2757
all,0.0956,0.2761
all,0.0962,0.2765
all,0.0967,0.2769
all,0.0975,0.2773
all,0.0976,0.2777
all,0.0981,0.2781
all,0.0988,0.2785
all,0.0993,0.2789
all,0.0993,0.2793
all,0.0996,0.2797
all,0.0996,0.2801
all,0.1001,0.2805
all,0.1003,0.2809
all,0.1006,0.2813
all,0.1011,0.2817
all,0.1014,0.2821
all,0.1017,0.2825
all,0.1026,0.2829
all,0.1026,0.2833
all,0.1028,0.2837
all,0.1032,0.2841
all,0.1032,0.2845
all,0.1033,0.2849
all,0.1038,0.2853
all,0.1039,0.2857
all,0.1042,0.2861
all,0.1054,0.2865
all,0.1056,0.2869
all,0.1057,0.2873
all,0.1058,0.2877
all,0.106,0.2881
all,0.1061,0.2885
all,0.1061,0.2889
all,0.1065,0.2893
all,0.1067,0.2897
all,0.1071,0.2901
all,0.1082,0.2905
all,0.1083,0.2909
all,0.1085,0.2913
all,0.1092,0.2917
all,0.1096,0.2921
all,0.1097,0.2925
all,0.1097,0.2929
all,0.11,0.2933
all,0.1112,0.2937
all,0.1114,0.2941
all,0.1121,0.2945
all,0.1129,0.2949
all,0.1131,0.2953
all,0.1136,0.2957
all,0.1136,0.2961
all,0.1139,0.2965
all,0.114,0.297
all,0.1143,0.2974
all,0.1156,0.2978
all,0.1157,0.2982
all,0.1161,0.2986
all,0.1167,0.299
all,0.1168,0.2994
all,0.1172,0.2998
all,0.1176,0.3002
all,0.1178,0.3006
all,0.1192,0.301
all,0.1193,0.3014
all,0.1194,0.3018
all,0.1199,0.3022
all,0.1199,0.3026
all,0.1199,0.303
all,0.1201,0.3034
all,0.1207,0.3038
all,0.1208,0.3042
all,0.121,0.3046
all,0.1215,0.305
all,0.1215,0.3054
all,0.1217,0.3058
all,0.1221,0.3062
all,0.1222,0.3066
all,0.1225,0.307
all,0.1226,0.3074
all,0.1228,0.3078
all,0.1228,0.3082
all,0.1235,0.3086
all,0.1236,0.309
all,0.124,0.3094
all,0.1246,0.3098
all,0.1254,0.3102
all,0.1262,0.3106
all,0.1265,0.311
all,0.1268,0.3114
all,0.1275,0.3118
all,0.1283,0.3122
all,0.1303,0.3126
all,0.1306,0.313
all,0.1307,0.3134
all,0.1325,0.3138
all,0.1326,0.3142
all,0.1328,0.3146
all,0.1331,0.315
all,0.1331,0.3154
all,0.1344,0.3158
all,0.1354,0.3162
all,0.1357,0.3166
all,0.1364,0.317
all,0.1368,0.3174
all,0.1369,0.3178
all,0.1371,0.3182
all,0.1371,0.3186
all,0.1376,0.319
all,0.1381,0.3194
all,0.1382,0.3198
all,0.1382,0.3202
all,0.1383,0.3206
all,0.1393,0.321
all,0.14,0.3214
all,0.1411,0.3218
all,0.1421,0.3222
all,0.1422,0.3226
all,0.1425,0.323
all,0.1428,0.3234
all,0.1429,0.3238
all,0.1433,0.3242
all,0.1442,0.3246
all,0.1453,0.325
all,0.1457,0.3254
all,0.1462,0.3258
all,0.1475,0.3262
all,0.1479,0.3266
all,0.1486,0.327
all,0.1494,0.3274
all,0.1503,0.3278
all,0.1504,0.3283
all,0.1504,0.3287
all,0.1506,0.3291
all,0.1506,0.3295
all,0.1521,0.3299
all,0.1525,0.3303
all,0.1528,0.3307
all,0.1532,0.3311
all,0.1544,0.3315
all,0.1576,0.3319
all,0.1581,0.3323
all,0.1581,0.3327
all,0.1582,0.3331
all,0.1583,0.3335
all,0.1585,0.3339
all,0.1596,0.3343
all,0.1606,0.3347
all,0.1608,0.3351
all,0.161,0.3355
all,0.161,0.3359
all,0.1611,0.3363
all,0.1614,0.3367
all,0.1617,0.3371
all,0.1633,0.3375
all,0.1639,0.3379
all,0.1642,0.3383
all,0.1646,0.3387
all,0.1647,0.3391
all,0.1647,0.3395
all,0.1656,0.3399
all,0.1671,0.3403
all,0.1674,0.3407
all,0.1674,0.3411
all,0.169,0.3415
all,0.1699,0.3419
all,0.1701,0.3423
all,0.1715,0.3427
all,0.1736,0.3431
all,0.1742,0.3435
all,0.175,0.3439
all,0.1761,0.3443
all,0.1762,0.3447
all,0.1765,0.3451
all,0.1775,0.3455
all,0.1778,0.3459
all,0.1788,0.3463
all,0.1793,0.3467
all,0.1817,0.3471
all,0.1826,0.3475
all,0.1833,0.3479
all,0.1857,0.3483
all,0.1858,0.3487
all,0.1861,0.3491
all,0.1874,0.3495
all,0.1878,0.3499
all,0.1888,0.3503
all,0.1901,0.3507
all,0.1903,0.3511
all,0.1906,0.3515
all,0.1911,0.3519
all,0.1914,0.3523
all,0.1915,0.3527
all,0.1924,0.3531
all,0.1929,0.3535
all,0.1929,0.3539
all,0.1943,0.3543
all,0.1949,0.3547
all,0.1954,0.3551
all,0.1958,0.3555
all,0.196,0.3559
all,0.1961,0.3563
all,0.1967,0.3567
all,0.1974,0.3571
all,0.1978,0.3575
all,0.1997,0.3579
all,0.2001,0.3583
all,0.2001,0.3587
all,0.2026,0.3591
all,0.2029,0.3596
all,0.2029,0.36
all,0.2031,0.3604
all,0.2032,0.3608
all,0.2037,0.3612
all,0.2039,0.3616
all,0.2039,0.362
all,0.2062,0.3624
all,0.2062,0.3628
all,0.2064,0.3632
all,0.2082,0.3636
all,0.2083,0.364
all,0.2092,0.3644
all,0.2097,0.3648
all,0.2099,0.3652
all,0.2101,0.3656
all,0.2103,0.366
all,0.2104,0.3664
all,0.2106,0.3668
all,0.2111,0.3672
all,0.2122,0.3676
all,0.2132,0.368
all,0.2138,0.3684
all,0.214,0.3688
all,0.2146,0.3692
all,0.2149,0.3696
all,0.2157,0.37
all,0.2181,0.3704
all,0.2186,0.3708
all,0.2199,0.3712
all,0.2214,0.3716
all,0.2253,0.372
all,0.2257,0.3724
all,0.2274,0.3728
all,0.2276,0.3732
all,0.2282,0.3736
all,0.2283,0.374
all,0.2286,0.3744
all,0.2289,0.3748
all,0.2296,0.3752
all,0.2322,0.3756
all,0.2325,0.376
all,0.2335,0.3764
all,0.2344,0.3768
all,0.2353,0.3772
all,0.2362,0.3776
all,0.2372,0.378
all,0.2394,0.3784
all,0.2401,0.3788
all,0.2411,0.3792
all,0.2414,0.3796
all,0.2418,0.38
all,0.2422,0.3804
all,0.2435,0.3808
all,0.244,0.3812
all,0.2443,0.3816
all,0.2447,0.382
all,0.2457,0.3824
all,0.2465,0.3828
all,0.2474,0.3832
all,0.2475,0.3836
all,0.2478,0.384
all,0.2483,0.3844
all,0.2485,0.3848
all,0.2492,0.3852
all,0.25,0.3856
all,0.2512,0.386
all,0.2524,0.3864
all,0.2544,0.3868
all,0.2549,0.3872
all,0.2589,0.3876
all,0.259,0.388
all,0.2597,0.3884
all,0.2611,0.3888
all,0.2618,0.3892
all,0.2621,0.3896
all,0.2649,0.39
all,0.265,0.3904
all,0.2689,0.3909
all,0.269,0.3913
all,0.2707,0.3917
all,0.2726,0.3921
all,0.2731,0.3925
all,0.2749,0.3929
all,0.2751,0.3933
all,0.2796,0.3937
all,0.2797,0.3941
all,0.2804,0.3945
all,0.2821,0.3949
all,0.2821,0.3953
all,0.2824,0.3957
all,0.2847,0.3961
all,0.2869,0.3965
all,0.2872,0.3969
all,0.2881,0.3973
all,0.2908,0.3977
all,0.291,0.3981
all,0.2917,0.3985
all,0.2931,0.3989
all,0.2936,0.3993
all,0.2939,0.3997
all,0.2949,0.4001
all,0.2954,0.4005
all,0.2956,0.4009
all,0.2997,0.4013
all,0.3011,0.4017
all,0.3042,0.4021
all,0.3082,0.4025
all,0.3083,0.4029
all,0.3117,0.4033
all,0.3117,0.4037
all,0.3133,0.4041
all,0.3153,0.4045
all,0.3179,0.4049
all,0.3193,0.4053
all,0.3218,0.4057
all,0.3218,0.4061
all,0.3253,0.4065
all,0.3274,0.4069
all,0.3279,0.4073
all,0.329,0.4077
all,0.3299,0.4081
all,0.3311,0.4085
all,0.3311,0.4089
all,0.3315,0.4093
all,0.3347,0.4097
all,0.3349,0.4101
all,0.3381,0.4105
all,0.3394,0.4109
all,0.3457,0.4113
all,0.3462,0.4117
all,0.3479,0.4121
all,0.3485,0.4125
all,0.3518,0.4129
all,0.3535,0.4133
all,0.3538,0.4137
all,0.354,0.4141
all,0.3614,0.4145
all,0.3646,0.4149
all,0.3651,0.4153
all,0.3693,0.4157
all,0.3746,0.4161
all,0.3762,0.4165
all,0.3768,0.4169
all,0.3771,0.4173
all,0.3814,0.4177
all,0.3833,0.4181
all,0.3836,0.4185
all,0.3851,0.4189
all,0.3883,0.4193
all,0.3899,0.4197
all,0.3899,0.4201
all,0.3935,0.4205
all,0.3939,0.4209
all,0.3985,0.4213
all,0.4003,0.4217
all,0.4061,0.4222
all,0.4115,0.4226
all,0.4157,0.423
all,0.4178,0.4234
all,0.4185,0.4238
all,0.4204,0.4242
all,0.4224,0.4246
all,0.4235,0.425
all,0.424,0.4254
all,0.4242,0.4258
all,0.4251,0.4262
all,0.4253,0.4266
all,0.4253,0.427
all,0.4275,0.4274
all,0.4299,0.4278
all,0.4306,0.4282
all,0.431,0.4286
all,0.434,0.429
all,0.4362,0.4294
all,0.4385,0.4298
all,0.4394,0.4302
all,0.4401,0.4306
all,0.4403,0.431
all,0.4424,0.4314
all,0.4425,0.4318
all,0.455,0.4322
all,0.4589,0.4326
all,0.4599,0.433
all,0.4708,0.4334
all,0.4726,0.4338
all,0.4733,0.4342
all,0.4779,0.4346
all,0.4789,0.435
all,0.4803,0.4354
all,0.481,0.4358
all,0.4814,0.4362
all,0.4822,0.4366
all,0.4915,0.437
all,0.4938,0.4374
all,0.496,0.4378
all,0.4992,0.4382
all,0.5011,0.4386
all,0.5018,0.439
all,0.5047,0.4394
all,0.5094,0.4398
all,0.5143,0.4402
all,0.5176,0.4406
all,0.5251,0.441
all,0.5264,0.4414
all,0.5268,0.4418
all,0.5276,0.4422
all,0.529,0.4426
all,0.5304,0.443
all,0.5321,0.4434
all,0.5379,0.4438
all,0.546,0.4442
all,0.5461,0.4446
all,0.5472,0.445
all,0.5504,0.4454
all,0.5507,0.4458
all,0.5544,0.4462
all,0.5558,0.4466
all,0.5575,0.447
all,0.5603,0.4474
all,0.5697,0.4478
all,0.5704,0.4482
all,0.5706,0.4486
all,0.5771,0.449
all,0.5775,0.4494
all,0.5851,0.4498
all,0.5901,0.4502
all,0.5938,0.4506
all,0.596,0.451
all,0.5964,0.4514
all,0.5983,0.4518
all,0.6042,0.4522
all,0.6044,0.4526
all,0.6046,0.453
all,0.6062,0.4535
all,0.61,0.4539
all,0.611,0.4543
all,0.6133,0.4547
all,0.6139,0.4551
all,0.6143,0.4555
all,0.6146,0.4559
all,0.6154,0.4563
all,0.6169,0.4567
all,0.6176,0.4571
all,0.619,0.4575
all,0.6239,0.4579
all,0.6274,0.4583
all,0.6283,0.4587
all,0.6343,0.4591
all,0.6362,0.4595
all,0.6368,0.4599
all,0.6388,0.4603
all,0.6408,0.4607
all,0.6439,0.4611
all,0.6449,0.4615
all,0.6458,0.4619
all,0.6512,0.4623
all,0.6586,0.4627
all,0.6603,0.4631
all,0.6604,0.4635
all,0.6606,0.4639
all,0.6661,0.4643
all,0.6672,0.4647
all,0.6721,0.4651
all,0.6728,0.4655
all,0.6731,0.4659
all,0.6739,0.4663
all,0.6757,0.4667
all,0.6775,0.4671
all,0.6781,0.4675
all,0.6781,0.4679
all,0.679,0.4683
all,0.6819,0.4687
all,0.6853,0.4691
all,0.6908,0.4695
all,0.6911,0.4699
all,0.6912,0.4703
all,0.6924,0.4707
all,0.6931,0.4711
all,0.6946,0.4715
all,0.6953,0.4719
all,0.6964,0.4723
all,0.6967,0.4727
all,0.6978,0.4731
all,0.6992,0.4735
all,0.7022,0.4739
all,0.7049,0.4743
all,0.711,0.4747
all,0.714,0.4751
all,0.7169,0.4755
all,0.7176,0.4759
all,0.7181,0.4763
all,0.7183,0.4767
all,0.721,0.4771
all,0.7238,0.4775
all,0.7274,0.4779
all,0.7331,0.4783
all,0.7333,0.4787
all,0.7347,0.4791
all,0.7382,0.4795
all,0.7431,0.4799
all,0.7519,0.4803
all,0.7561,0.4807
all,0.7597,0.4811
all,0.7617,0.4815
all,0.7644,0.4819
all,0.7668,0.4823
all,0.7681,0.4827
all,0.7724,0.4831
all,0.7731,0.4835
all,0.7736,0.4839
all,0.774,0.4843
all,0.7754,0.4848
all,0.7778,0.4852
all,0.7788,0.4856
all,0.781,0.486
all,0.7815,0.4864
all,0.7821,0.4868
all,0.7821,0.4872
all,0.7832,0.4876
all,0.7835,0.488
all,0.7835,0.4884
all,0.784,0.4888
all,0.7876,0.4892
all,0.7893,0.4896
all,0.7901,0.49
all,0.7932,0.4904
all,0.7938,0.4908
all,0.7943,0.4912
all,0.7953,0.4916
all,0.801,0.492
all,0.8015,0.4924
all,0.8038,0.4928
all,0.8043,0.4932
all,0.8093,0.4936
all,0.8117,0.494
all,0.8128,0.4944
all,0.8146,0.4948
all,0.8147,0.4952
all,0.8175,0.4956
all,0.82,0.496
all,0.8228,0.4964
all,0.8229,0.4968
all,0.8276,0.4972
all,0.8283,0.4976
all,0.8288,0.498
all,0.8294,0.4984
all,0.8324,0.4988
all,0.8326,0.4992
all,0.8346,0.4996
all,0.8358,0.5
all,0.8424,0.5004
all,0.8474,0.5008
all,0.8532,0.5012
all,0.8572,0.5016
all,0.8636,0.502
all,0.8636,0.5024
all,0.8656,0.5028
all,0.8668,0.5032
all,0.8672,0.5036
all,0.8718,0.504
all,0.8733,0.5044
all,0.8782,0.5048
all,0.8803,0.5052
all,0.8808,0.5056
all,0.8815,0.506
all,0.8817,0.5064
all,0.8839,0.5068
all,0.8851,0.5072
all,0.8856,0.5076
all,0.8911,0.508
all,0.8936,0.5084
all,0.8953,0.5088
all,0.8953,0.5092
all,0.8985,0.5096
all,0.9003,0.51
all,0.9032,0.5104
all,0.906,0.5108
all,0.9072,0.5112
all,0.9074,0.5116
all,0.9074,0.512
all,0.9247,0.5124
all,0.9256,0.5128
all,0.9261,0.5132
all,0.9304,0.5136
all,0.931,0.514
all,0.9374,0.5144
all,0.9397,0.5148
all,0.9483,0.5152
all,0.9542,0.5157
all,0.9553,0.5161
all,0.9569,0.5165
all,0.9571,0.5169
all,0.9688,0.5173
all,0.9711,0.5177
all,0.9726,0.5181
all,0.9739,0.5185
all,0.9739,0.5189
all,0.9785,0.5193
all,0.9831,0.5197
all,0.9832,0.5201
all,0.9835,0.5205
all,0.9836,0.5209
all,0.9842,0.5213
all,0.9844,0.5217
all,0.985,0.5221
all,0.9851,0.5225
all,0.9908,0.5229
all,0.9957,0.5233
all,1.0007,0.5237
all,1.0022,0.5241
all,1.0044,0.5245
all,1.0051,0.5249
all,1.0081,0.5253
all,1.0129,0.5257
all,1.0158,0.5261
all,1.0163,0.5265
all,1.0204,0.5269
all,1.0206,0.5273
all,1.0272,0.5277
all,1.0275,0.5281
all,1.0328,0.5285
all,1.0378,0.5289
all,1.0379,0.5293
all,1.0419,0.5297
all,1.044,0.5301
all,1.0472,0.5305
all,1.0506,0.5309
all,1.0532,0.5313
all,1.054,0.5317
all,1.0589,0.5321
all,1.0632,0.5325
all,1.0668,0.5329
all,1.0754,0.5333
all,1.076,0.5337
all,1.0804,0.5341
all,1.081,0.5345
all,1.0814,0.5349
all,1.0912,0.5353
all,1.1003,0.5357
all,1.1011,0.5361
all,1.1199,0.5365
all,1.1238,0.5369
all,1.1265,0.5373
all,1.1353,0.5377
all,1.136,0.5381
all,1.1429,0.5385
all,1.1539,0.5389
all,1.1664,0.5393
all,1.1683,0.5397
all,1.1704,0.5401
all,1.1844,0.5405
all,1.2006,0.5409
all,1.2051,0.5413
all,1.2096,0.5417
all,1.2193,0.5421
all,1.2217,0.5425
all,1.2218,0.5429
all,1.2247,0.5433
all,1.2271,0.5437
all,1.2279,0.5441
all,1.2453,0.5445
all,1.2514,0.5449
all,1.2621,0.5453
all,1.2664,0.5457
all,1.2775,0.5461
all,1.2831,0.5465
all,1.2831,0.547
all,1.2879,0.5474
all,1.2897,0.5478
all,1.306,0.5482
all,1.3071,0.5486
all,1.3071,0.549
all,1.3229,0.5494
all,1.3386,0.5498
all,1.3547,0.5502
all,1.3568,0.5506
all,1.3578,0.551
all,1.3619,0.5514
all,1.3643,0.5518
all,1.3661,0.5522
all,1.3676,0.5526
all,1.3913,0.553
all,1.4051,0.5534
all,1.406,0.5538
all,1.4196,0.5542
all,1.4324,0.5546
all,1.4496,0.555
all,1.4729,0.5554
all,1.4764,0.5558
all,1.5001,0.5562
all,1.5043,0.5566
all,1.5157,0.557
all,1.5185,0.5574
all,1.5253,0.5578
all,1.5388,0.5582
all,1.5428,0.5586
all,1.5551,0.559
all,1.5564,0.5594
all,1.5585,0.5598
all,1.5657,0.5602
all,1.6031,0.5606
all,1.6101,0.561
all,1.6176,0.5614
all,1.6261,0.5618
all,1.6292,0.5622
all,1.6303,0.5626
all,1.6388,0.563
all,1.6493,0.5634
all,1.6938,0.5638
all,1.7071,0.5642
all,1.7304,0.5646
all,1.7325,0.565
all,1.7356,0.5654
all,1.7361,0.5658
all,1.7362,0.5662
all,1.7622,0.5666
all,1.7667,0.567
all,1.7728,0.5674
all,1.7788,0.5678
all,1.7824,0.5682
all,1.8239,0.5686
all,1.8275,0.569
all,1.8319,0.5694
all,1.8383,0.5698
all,1.8383,0.5702
all,1.8467,0.5706
all,1.8476,0.571
all,1.8711,0.5714
all,1.8749,0.5718
all,1.8804,0.5722
all,1.9072,0.5726
all,1.9132,0.573
all,1.926,0.5734
all,1.9267,0.5738
all,1.9289,0.5742
all,1.9347,0.5746
all,1.9353,0.575
all,1.9474,0.5754
all,1.9614,0.5758
all,1.9643,0.5762
all,1.9711,0.5766
all,1.9751,0.577
all,1.9788,0.5774
all,1.9897,0.5778
all,1.9962,0.5783
all,1.9989,0.5787
all,2.0014,0.5791
all,2.0031,0.5795
all,2.006,0.5799
all,2.0203,0.5803
all,2.0225,0.5807
all,2.0262,0.5811
all,2.0329,0.5815
all,2.0504,0.5819
all,2.0536,0.5823
all,2.055,0.5827
all,2.0553,0.5831
all,2.0556,0.5835
all,2.0617,0.5839
all,2.0893,0.5843
all,2.0933,0.5847
all,2.094,0.5851
all,2.1018,0.5855
all,2.1065,0.5859
all,2.1275,0.5863
all,2.1353,0.5867
all,2.1478,0.5871
all,2.1486,0.5875
all,2.18,0.5879
all,2.2189,0.5883
all,2.2306,0.5887
all,2.2404,0.5891
all,2.2407,0.5895
all,2.2654,0.5899
all,2.2996,0.5903
all,2.301,0.5907
all,2.3054,0.5911
all,2.3369,0.5915
all,2.3371,0.5919
all,2.3753,0.5923
all,2.3849,0.5927
all,2.4632,0.5931
all,2.5025,0.5935
all,2.5261,0.5939
all,2.5357,0.5943
all,2.5612,0.5947
all,2.6094,0.5951
all,2.6108,0.5955
all,2.6263,0.5959
all,2.6888,0.5963
all,2.6974,0.5967
all,2.7219,0.5971
all,2.7479,0.5975
all,2.7483,0.5979
all,2.7597,0.5983
all,2.7636,0.5987
all,2.7754,0.5991
all,2.7792,0.5995
all,2.7804,0.5999
all,2.7844,0.6003
all,2.7858,0.6007
all,2.7862,0.6011
all,2.7874,0.6015
all,2.8069,0.6019
all,2.8175,0.6023
all,2.8464,0.6027
all,2.8504,0.6031
all,2.8682,0.6035
all,2.8771,0.6039
all,2.8853,0.6043
all,2.894,0.6047
all,2.896,0.6051
all,2.904,0.6055
all,2.9064,0.6059
all,2.9072,0.6063
all,2.9158,0.6067
all,2.9236,0.6071
all,2.9253,0.6075
all,2.9347,0.6079
all,2.9429,0.6083
all,2.945,0.6087
all,2.954,0.6091
all,2.9639,0.6096
all,2.964,0.61
all,2.9682,0.6104
all,2.9769,0.6108
all,2.9769,0.6112
all,2.9785,0.6116
all,2.9792,0.612
all,2.9876,0.6124
all,2.99,0.6128
all,2.9901,0.6132
all,2.9961,0.6136
all,3.0018,0.614
all,3.0124,0.6144
all,3.0183,0.6148
all,3.0247,0.6152
all,3.0397,0.6156
all,3.0536,0.616
all,3.0804,0.6164
all,3.0867,0.6168
all,3.0875,0.6172
all,3.09,0.6176
all,3.0983,0.618
all,3.1418,0.6184
all,3.1708,0.6188
all,3.1958,0.6192
all,3.216,0.6196
all,3.2257,0.62
all,3.2299,0.6204
all,3.2836,0.6208
all,3.295,0.6212
all,3.3212,0.6216
all,3.3451,0.622
all,3.375,0.6224
all,3.4611,0.6228
all,3.4717,0.6232
all,3.4875,0.6236
all,3.5117,0.624
all,3.5281,0.6244
all,3.5389,0.6248
all,3.5694,0.6252
all,3.6156,0.6256
all,3.6478,0.626
all,3.7147,0.6264
all,3.7376,0.6268
all,3.754,0.6272
all,3.8035,0.6276
all,3.8078,0.628
all,3.8199,0.6284
all,3.8221,0.6288
all,3.855,0.6292
all,3.86,0.6296
all,3.8758,0.63
all,3.8843,0.6304
all,3.8969,0.6308
all,3.9058,0.6312
all,3.9368,0.6316
all,3.9958,0.632
all,4.0038,0.6324
all,4.0164,0.6328
all,4.0219,0.6332
all,4.0244,0.6336
all,4.0468,0.634
all,4.0586,0.6344
all,4.0632,0.6348
all,4.1079,0.6352
all,4.1085,0.6356
all,4.1192,0.636
all,4.1194,0.6364
all,4.1354,0.6368
all,4.1667,0.6372
all,4.1683,0.6376
all,4.201,0.638
all,4.2429,0.6384
all,4.2669,0.6388
all,4.2865,0.6392
all,4.3167,0.6396
all,4.3988,0.64
all,4.4762,0.6404
all,4.4967,0.6409
all,4.5193,0.6413
all,4.549,0.6417
all,4.5665,0.6421
all,4.5953,0.6425
all,4.6785,0.6429
all,4.6839,0.6433
all,4.7846,0.6437
all,4.7917,0.6441
all,4.795,0.6445
all,4.8185,0.6449
all,4.8339,0.6453
all,4.8365,0.6457
all,4.8374,0.6461
all,4.8419,0.6465
all,4.8457,0.6469
all,4.8583,0.6473
all,4.8706,0.6477
all,4.8943,0.6481
all,4.8947,0.6485
all,4.896,0.6489
all,4.8971,0.6493
all,4.9182,0.6497
all,4.9308,0.6501
all,4.9608,0.6505
all,4.9808,0.6509
all,4.9871,0.6513
all,5.0012,0.6517
all,5.0256,0.6521
all,5.0528,0.6525
all,5.0572,0.6529
all,5.0597,0.6533
all,5.0607,0.6537
all,5.0665,0.6541
all,5.0772,0.6545
all,5.0975,0.6549
all,5.1311,0.6553
all,5.1747,0.6557
all,5.181,0.6561
all,5.2122,0.6565
all,5.2124,0.6569
all,5.2783,0.6573
all,5.329,0.6577
all,5.3886,0.6581
all,5.4115,0.6585
all,5.4635,0.6589
all,5.4779,0.6593
all,5.4965,0.6597
all,5.5493,0.6601
all,5.6642,0.6605
all,5.7385,0.6609
all,5.7557,0.6613
all,5.8093,0.6617
all,5.8536,0.6621
all,5.8856,0.6625
all,5.9053,0.6629
all,5.9062,0.6633
all,5.9097,0.6637
all,5.9106,0.6641
all,5.9312,0.6645
all,5.9376,0.6649
all,6.0101,0.6653
all,6.0258,0.6657
all,6.0547,0.6661
all,6.1465,0.6665
all,6.1475,0.6669
all,6.1574,0.6673
all,6.1726,0.6677
all,6.1946,0.6681
all,6.2362,0.6685
all,6.2519,0.6689
all,6.2617,0.6693
all,6.2625,0.6697
all,6.2631,0.6701
all,6.2851,0.6705
all,6.3497,0.6709
all,6.4217,0.6713
all,6.4569,0.6717
all,6.4786,0.6722
all,6.5726,0.6726
all,6.6519,0.673
all,6.6685,0.6734
all,6.8038,0.6738
all,6.8236,0.6742
all,6.8272,0.6746
all,6.8421,0.675
all,6.8425,0.6754
all,6.8538,0.6758
all,6.8682,0.6762
all,6.8762,0.6766
all,6.8778,0.677
all,6.8785,0.6774
all,6.8801,0.6778
all,6.8803,0.6782
all,6.8808,0.6786
all,6.9104,0.679
all,6.9114,0.6794
all,6.9124,0.6798
all,6.9438,0.6802
all,6.949,0.6806
all,6.9618,0.681
all,6.9647,0.6814
all,6.9767,0.6818
all,6.9786,0.6822
all,6.9894,0.6826
all,7.0092,0.683
all,7.0156,0.6834
all,7.1444,0.6838
all,7.1931,0.6842
all,7.2121,0.6846
all,7.3229,0.685
all,7.3689,0.6854
all,7.3717,0.6858
all,7.3731,0.6862
all,7.3742,0.6866
all,7.415,0.687
all,7.5643,0.6874
all,7.7168,0.6878
all,7.7308,0.6882
all,7.7944,0.6886
all,7.8371,0.689
all,7.8493,0.6894
all,7.8778,0.6898
all,7.9522,0.6902
all,8.0156,0.6906
all,8.0911,0.691
all,8.1539,0.6914
all,8.2342,0.6918
all,8.2799,0.6922
all,8.3076,0.6926
all,8.3132,0.693
all,8.3699,0.6934
all,8.4546,0.6938
all,8.9061,0.6942
all,8.9375,0.6946
all,9.0715,0.695
all,9.0718,0.6954
all,9.0722,0.6958
all,9.1514,0.6962
all,9.2743,0.6966
all,9.2858,0.697
all,9.3317,0.6974
all,9.3375,0.6978
all,9.5488,0.6982
all,9.7632,0.6986
all,9.8943,0.699
all,9.9006,0.6994
all,9.9179,0.6998
all,9.9662,0.7002
all,10.0238,0.7006
all,10.0721,0.701
all,10.1049,0.7014
all,10.1107,0.7018
all,10.1119,0.7022
all,10.3717,0.7026
all,10.3728,0.703
all,10.3736,0.7035
all,10.3742,0.7039
all,10.375,0.7043
all,10.3761,0.7047
all,10.6994,0.7051
all,10.8432,0.7055
all,10.8508,0.7059
all,10.9285,0.7063
all,10.9885,0.7067
all,11.0224,0.7071
all,11.0601,0.7075
all,11.091,0.7079
all,11.1203,0.7083
all,11.1389,0.7087
all,11.1914,0.7091
all,11.2708,0.7095
all,11.2719,0.7099
all,11.4025,0.7103
all,11.4718,0.7107
all,11.5365,0.7111
all,11.5382,0.7115
all,11.5882,0.7119
all,11.6456,0.7123
all,11.6853,0.7127
all,11.7586,0.7131
all,11.7925,0.7135
all,11.8971,0.7139
all,11.9842,0.7143
all,11.9893,0.7147
all,12.0178,0.7151
all,12.0244,0.7155
all,12.2053,0.7159
all,12.2639,0.7163
all,12.3868,0.7167
all,12.5156,0.7171
all,12.5531,0.7175
all,12.5621,0.7179
all,12.579,0.7183
all,12.6128,0.7187
all,12.7393,0.7191
all,12.744,0.7195
all,12.8403,0.7199
all,12.8635,0.7203
all,12.8717,0.7207
all,12.875,0.7211
all,12.8761,0.7215
all,12.9133,0.7219
all,13.0003,0.7223
all,13.0138,0.7227
all,13.0254,0.7231
all,13.03,0.7235
all,13.0317,0.7239
all,13.0321,0.7243
all,13.0869,0.7247
all,13.3761,0.7251
all,13.3769,0.7255
all,13.3781,0.7259
all,13.3788,0.7263
all,13.3796,0.7267
all,13.3803,0.7271
all,13.3811,0.7275
all,13.4336,0.7279
all,13.4889,0.7283
all,13.549,0.7287
all,13.7251,0.7291
all,13.7262,0.7295
all,13.8001,0.7299
all,13.9435,0.7303
all,13.9699,0.7307
all,14.0133,0.7311
all,14.0642,0.7315
all,14.084,0.7319
all,14.0878,0.7323
all,14.2575,0.7327
all,14.3308,0.7331
all,14.7157,0.7335
all,14.7238,0.7339
all,14.7854,0.7343
all,14.7888,0.7348
all,14.8278,0.7352
all,14.846,0.7356
all,14.9642,0.736
all,14.9656,0.7364
all,15.0097,0.7368
all,15.1564,0.7372
all,15.1867,0.7376
all,15.1992,0.738
all,15.2051,0.7384
all,15.2189,0.7388
all,15.2708,0.7392
all,15.2774,0.7396
all,15.2794,0.74
all,15.3001,0.7404
all,15.3329,0.7408
all,15.8796,0.7412
all,15.905,0.7416
all,15.9608,0.742
all,15.9696,0.7424
all,16.0132,0.7428
all,16.0949,0.7432
all,16.1226,0.7436
all,16.3093,0.744
all,16.3411,0.7444
all,16.3965,0.7448
all,16.431,0.7452
all,16.8554,0.7456
all,16.9256,0.746
all,17.0243,0.7464
all,17.0321,0.7468
all,17.0824,0.7472
all,17.1058,0.7476
all,17.1753,0.748
all,17.334,0.7484
all,17.3353,0.7488
all,17.336,0.7492
all,17.3369,0.7496
all,17.3386,0.75
all,17.3397,0.7504
all,17.3944,0.7508
all,17.516,0.7512
all,17.6283,0.7516
all,17.7818,0.752
all,17.8479,0.7524
all,17.9365,0.7528
all,17.9728,0.7532
all,18.0279,0.7536
all,18.111,0.754
all,18.116,0.7544
all,18.1211,0.7548
all,18.1669,0.7552
all,18.8765,0.7556
all,18.9378,0.756
all,18.9392,0.7564
all,18.9862,0.7568
all,19.0442,0.7572
all,19.0621,0.7576
all,19.1792,0.758
all,19.289,0.7584
all,19.3126,0.7588
all,19.369,0.7592
all,19.3696,0.7596
all,19.3708,0.76
all,19.3717,0.7604
all,19.3722,0.7608
all,19.4335,0.7612
all,19.4392,0.7616
all,19.694,0.762
all,19.6993,0.7624
all,19.9407,0.7628
all,19.994,0.7632
all,20.001,0.7636
all,20.0487,0.764
all,20.0896,0.7644
all,20.0957,0.7648
all,20.1079,0.7652
all,20.3317,0.7657
all,20.3858,0.7661
all,20.4706,0.7665
all,20.4853,0.7669
all,20.5249,0.7673
all,20.7297,0.7677
all,20.7807,0.7681
all,20.7875,0.7685
all,20.9318,0.7689
all,21.0288,0.7693
all,21.0718,0.7697
all,21.0761,0.7701
all,21.424,0.7705
all,21.8125,0.7709
all,21.9082,0.7713
all,22.0135,0.7717
all,22.0926,0.7721
all,22.1162,0.7725
all,22.1197,0.7729
all,22.135,0.7733
all,22.1757,0.7737
all,22.179,0.7741
all,22.2969,0.7745
all,22.579,0.7749
all,22.9782,0.7753
all,22.9792,0.7757
all,22.98,0.7761
all,22.9808,0.7765
all,22.9812,0.7769
all,23.1549,0.7773
all,23.284,0.7777
all,23.6653,0.7781
all,23.7271,0.7785
all,23.8643,0.7789
all,23.9583,0.7793
all,24.9269,0.7797
all,24.9553,0.7801
all,24.9962,0.7805
all,25.4218,0.7809
all,25.7712,0.7813
all,26.0993,0.7817
all,26.4317,0.7821
all,26.4326,0.7825
all,26.4338,0.7829
all,26.4346,0.7833
all,26.4361,0.7837
all,26.4372,0.7841
all,26.4382,0.7845
all,26.7926,0.7849
all,26.8504,0.7853
all,26.8888,0.7857
all,26.8894,0.7861
all,26.9358,0.7865
all,27.0104,0.7869
all,27.0328,0.7873
all,27.0558,0.7877
all,27.0872,0.7881
all,27.2872,0.7885
all,27.5933,0.7889
all,27.686,0.7893
all,27.7276,0.7897
all,27.9726,0.7901
all,28.0797,0.7905
all,28.0971,0.7909
all,28.6118,0.7913
all,28.7031,0.7917
all,28.9086,0.7921
all,28.9374,0.7925
all,28.9444,0.7929
all,30.3532,0.7933
all,30.8999,0.7937
all,30.9729,0.7941
all,31.0149,0.7945
all,31.0578,0.7949
all,31.1794,0.7953
all,31.4322,0.7957
all,31.4532,0.7961
all,31.4546,0.7965
all,31.4564,0.797
all,31.4667,0.7974
all,31.6393,0.7978
all,31.8781,0.7982
all,31.936,0.7986
all,32.1922,0.799
all,32.2139,0.7994
all,32.7296,0.7998
all,32.9333,0.8002
all,33.0635,0.8006
all,33.0733,0.801
all,33.1035,0.8014
all,33.2833,0.8018
all,33.9254,0.8022
all,33.9528,0.8026
all,34.054,0.803
all,34.0554,0.8034
all,34.1132,0.8038
all,34.1394,0.8042
all,34.1717,0.8046
all,34.2744,0.805
all,34.5119,0.8054
all,35.1758,0.8058
all,35.2678,0.8062
all,35.499,0.8066
all,35.5133,0.807
all,35.9138,0.8074
all,35.9518,0.8078
all,36.0601,0.8082
all,36.4747,0.8086
all,36.7446,0.809
all,36.9621,0.8094
all,36.9697,0.8098
all,37.0542,0.8102
all,37.1393,0.8106
all,37.2119,0.811
all,37.3992,0.8114
all,37.406,0.8118
all,37.4075,0.8122
all,37.411,0.8126
all,37.4167,0.813
all,37.4188,0.8134
all,37.4211,0.8138
all,37.4225,0.8142
all,37.4517,0.8146
all,37.5042,0.815
all,38.1681,0.8154
all,38.1804,0.8158
all,38.2578,0.8162
all,38.2947,0.8166
all,38.729,0.817
all,38.735,0.8174
all,38.7478,0.8178
all,38.9075,0.8182
all,38.9871,0.8186
all,39.1494,0.819
all,39.4442,0.8194
all,39.6614,0.8198
all,39.724,0.8202
all,39.7257,0.8206
all,40.0586,0.821
all,40.3286,0.8214
all,41.8088,0.8218
all,42.3999,0.8222
all,42.4018,0.8226
all,42.5831,0.823
all,42.7308,0.8234
all,42.7851,0.8238
all,44.0096,0.8242
all,44.0671,0.8246
all,44.2596,0.825
all,44.3278,0.8254
all,44.3917,0.8258
all,44.3997,0.8262
all,44.6697,0.8266
all,44.6836,0.827
all,44.6949,0.8274
all,45.3736,0.8278
all,45.4532,0.8283
all,45.6783,0.8287
all,45.8147,0.8291
all,45.8182,0.8295
all,45.8212,0.8299
all,45.8276,0.8303
all,45.8397,0.8307
all,45.9575,0.8311
all,46.8133,0.8315
all,46.8765,0.8319
all,46.8836,0.8323
all,46.9783,0.8327
all,47.2469,0.8331
all,47.4208,0.8335
all,47.8589,0.8339
all,47.8872,0.8343
all,48.0011,0.8347
all,48.8881,0.8351
all,48.9003,0.8355
all,48.9267,0.8359
all,48.9314,0.8363
all,48.9333,0.8367
all,48.9344,0.8371
all,48.9364,0.8375
all,48.9443,0.8379
all,49.6603,0.8383
all,50.5408,0.8387
all,50.8381,0.8391
all,50.8392,0.8395
all,51.0338,0.8399
all,51.3962,0.8403
all,51.3983,0.8407
all,51.4001,0.8411
all,51.9121,0.8415
all,51.944,0.8419
all,52.3735,0.8423
all,52.3781,0.8427
all,52.7501,0.8431
all,52.8794,0.8435
all,52.9638,0.8439
all,52.9853,0.8443
all,53.114,0.8447
all,53.1333,0.8451
all,53.1456,0.8455
all,53.1543,0.8459
all,53.315,0.8463
all,53.3742,0.8467
all,53.376,0.8471
all,53.3788,0.8475
all,53.7128,0.8479
all,53.8268,0.8483
all,54.0321,0.8487
all,54.0767,0.8491
all,54.1012,0.8495
all,54.701,0.8499
all,55.186,0.8503
all,55.2601,0.8507
all,55.3043,0.8511
all,55.3557,0.8515
all,55.3718,0.8519
all,56.014,0.8523
all,56.0203,0.8527
all,56.1867,0.8531
all,56.685,0.8535
all,57.0919,0.8539
all,57.2254,0.8543
all,58.1467,0.8547
all,58.4556,0.8551
all,58.9458,0.8555
all,59.4458,0.8559
all,59.8835,0.8563
all,60.9082,0.8567
all,61.0086,0.8571
all,61.6419,0.8575
all,61.9114,0.8579
all,61.9375,0.8583
all,62.4008,0.8587
all,62.696,0.8591
all,62.9903,0.8596
all,63.0864,0.86
all,63.2442,0.8604
all,63.8068,0.8608
all,63.8135,0.8612
all,63.8196,0.8616
all,63.9726,0.862
all,64.0914,0.8624
all,64.2378,0.8628
all,64.9321,0.8632
all,65.0503,0.8636
all,65.3526,0.864
all,65.4985,0.8644
all,65.501,0.8648
all,65.88,0.8652
all,67.0069,0.8656
all,67.2561,0.866
all,68.0228,0.8664
all,68.2992,0.8668
all,68.3839,0.8672
all,69.5278,0.8676
all,70.3893,0.868
all,70.5922,0.8684
all,71.0599,0.8688
all,71.7358,0.8692
all,72.944,0.8696
all,73.0031,0.87
all,73.1196,0.8704
all,73.4668,0.8708
all,74.259,0.8712
all,74.3007,0.8716
all,74.3222,0.872
all,74.5504,0.8724
all,74.6699,0.8728
all,74.705,0.8732
all,74.8507,0.8736
all,74.87,0.874
all,75.1619,0.8744
all,75.254,0.8748
all,75.4808,0.8752
all,75.6846,0.8756
all,75.8689,0.876
all,76.2076,0.8764
all,76.3024,0.8768
all,76.4157,0.8772
all,78.3008,0.8776
all,80.1853,0.878
all,80.2181,0.8784
all,81.1546,0.8788
all,81.3176,0.8792
all,81.3356,0.8796
all,82.091,0.88
all,82.4625,0.8804
all,82.6372,0.8808
all,82.9682,0.8812
all,83.2546,0.8816
all,83.2822,0.882
all,83.4646,0.8824
all,83.8099,0.8828
all,84.7369,0.8832
all,85.1804,0.8836
all,85.2088,0.884
all,85.9975,0.8844
all,86.0062,0.8848
all,86.1501,0.8852
all,86.389,0.8856
all,87.4831,0.886
all,90.99,0.8864
all,91.2511,0.8868
all,92.2056,0.8872
all,93.0194,0.8876
all,93.45,0.888
all,93.496,0.8884
all,93.8908,0.8888
all,94.031,0.8892
all,94.0358,0.8896
all,94.0368,0.89
all,94.9361,0.8904
all,94.965,0.8909
all,97.2354,0.8913
all,98.8367,0.8917
all,99.331,0.8921
all,99.3642,0.8925
all,100.0582,0.8929
all,100.2547,0.8933
all,100.4764,0.8937
all,100.9732,0.8941
all,102.0179,0.8945
all,104.2049,0.8949
all,105.1393,0.8953
all,105.9069,0.8957
all,106.7661,0.8961
all,106.9239,0.8965
all,108.1649,0.8969
all,109.1457,0.8973
all,109.3626,0.8977
all,109.4242,0.8981
all,112.7661,0.8985
all,112.8722,0.8989
all,112.9736,0.8993
all,113.2475,0.8997
all,115.0838,0.9001
all,115.1332,0.9005
all,115.7676,0.9009
all,115.9514,0.9013
all,117.2588,0.9017
all,118.2924,0.9021
all,118.3033,0.9025
all,119.161,0.9029
all,119.8861,0.9033
all,119.9135,0.9037
all,120.2067,0.9041
all,122.1003,0.9045
all,123.085,0.9049
all,123.4625,0.9053
all,125.7418,0.9057
all,126.356,0.9061
all,127.9218,0.9065
all,129.5751,0.9069
all,129.5762,0.9073
all,129.8581,0.9077
all,130.0161,0.9081
all,131.1167,0.9085
all,131.92,0.9089
all,132.0465,0.9093
all,133.7378,0.9097
all,134.7024,0.9101
all,135.6056,0.9105
all,135.6526,0.9109
all,138.0764,0.9113
all,138.2626,0.9117
all,138.7297,0.9121
all,138.7512,0.9125
all,139.4028,0.9129
all,140.9846,0.9133
all,141.0935,0.9137
all,142.0356,0.9141
all,143.3601,0.9145
all,144.9379,0.9149
all,145.151,0.9153
all,149.0728,0.9157
all,149.9961,0.9161
all,150.0972,0.9165
all,152.025,0.9169
all,152.0444,0.9173
all,152.3726,0.9177
all,152.6938,0.9181
all,152.9024,0.9185
all,154.1672,0.9189
all,154.2606,0.9193
all,155.0994,0.9197
all,158.5414,0.9201
all,160.5236,0.9205
all,160.7582,0.9209
all,160.7896,0.9213
all,160.7989,0.9217
all,160.8067,0.9222
all,161.0875,0.9226
all,161.2603,0.923
all,163.365,0.9234
all,164.2369,0.9238
all,164.8057,0.9242
all,164.9886,0.9246
all,165.006,0.925
all,165.279,0.9254
all,166.2454,0.9258
all,167.1508,0.9262
all,168.9686,0.9266
all,169.0664,0.927
all,170.0707,0.9274
all,172.0933,0.9278
all,173.3433,0.9282
all,176.0914,0.9286
all,176.165,0.929
all,176.4946,0.9294
all,177.0467,0.9298
all,177.846,0.9302
all,178.2118,0.9306
all,179.5621,0.931
all,181.0467,0.9314
all,181.2389,0.9318
all,181.2439,0.9322
all,182.3828,0.9326
all,182.4857,0.933
all,183.1017,0.9334
all,186.515,0.9338
all,187.0783,0.9342
all,188.2506,0.9346
all,189.7775,0.935
all,192.0761,0.9354
all,193.5692,0.9358
all,194.9131,0.9362
all,196.1249,0.9366
all,196.1464,0.937
all,198.084,0.9374
all,199.1682,0.9378
all,200.1456,0.9382
all,200.9362,0.9386
all,203.1826,0.939
all,203.9081,0.9394
all,204.9022,0.9398
all,205.0219,0.9402
all,205.0265,0.9406
all,205.1371,0.941
all,209.7738,0.9414
all,211.0633,0.9418
all,211.9815,0.9422
all,212.146,0.9426
all,213.0097,0.943
all,213.4858,0.9434
all,213.6643,0.9438
all,215.0942,0.9442
all,216.2567,0.9446
all,217.105,0.945
all,217.9868,0.9454
all,220.6432,0.9458
all,221.0729,0.9462
all,223.0928,0.9466
all,223.1862,0.947
all,224.1917,0.9474
all,225.9928,0.9478
all,226.0932,0.9482
all,230.8932,0.9486
all,230.899,0.949
all,231.2196,0.9494
all,231.286,0.9498
all,233.0657,0.9502
all,234.1368,0.9506
all,236.8585,0.951
all,238.4024,0.9514
all,239.486,0.9518
all,240.0486,0.9522
all,240.4789,0.9526
all,241.1719,0.953
all,244.0731,0.9535
all,245.016,0.9539
all,246.2096,0.9543
all,246.7203,0.9547
all,248.5146,0.9551
all,249.0468,0.9555
all,251.3144,0.9559
all,251.9501,0.9563
all,252.3811,0.9567
all,252.4582,0.9571
all,252.866,0.9575
all,254.0733,0.9579
all,257.1224,0.9583
all,260.1131,0.9587
all,260.2944,0.9591
all,261.1826,0.9595
all,266.7161,0.9599
all,267.0796,0.9603
all,268.1928,0.9607
all,268.4838,0.9611
all,270.1504,0.9615
all,270.9614,0.9619
all,274.7388,0.9623
all,274.7438,0.9627
all,274.986,0.9631
all,275.3564,0.9635
all,275.7126,0.9639
all,277.9372,0.9643
all,278.8453,0.9647
all,279.3362,0.9651
all,279.4438,0.9655
all,280.5607,0.9659
all,281.7096,0.9663
all,282.0785,0.9667
all,283.9344,0.9671
all,285.4007,0.9675
all,286.1682,0.9679
all,287.1744,0.9683
all,289.0157,0.9687
all,289.7867,0.9691
all,290.1232,0.9695
all,290.3126,0.9699
all,293.954,0.9703
all,295.4228,0.9707
all,298.079,0.9711
all,300.0138,0.9715
all,300.0835,0.9719
all,300.926,0.9723
all,305.2633,0.9727
all,307.3789,0.9731
all,308.044,0.9735
all,313.9758,0.9739
all,315.0732,0.9743
all,319.5226,0.9747
all,320.2888,0.9751
all,323.5657,0.9755
all,323.925,0.9759
all,324.8893,0.9763
all,325.3799,0.9767
all,328.8436,0.9771
all,329.1121,0.9775
all,330.2128,0.9779
all,330.3351,0.9783
all,333.1261,0.9787
all,333.1311,0.9791
all,339.1339,0.9795
all,341.3579,0.9799
all,347.0138,0.9803
all,348.3575,0.9807
all,353.0731,0.9811
all,353.6846,0.9815
all,358.3814,0.9819
all,360.345,0.9823
all,367.6503,0.9827
all,367.6621,0.9831
all,371.9176,0.9835
all,372.1753,0.9839
all,375.1704,0.9843
all,380.9933,0.9848
all,393.468,0.9852
all,402.9003,0.9856
all,404.4071,0.986
all,423.8399,0.9864
all,425.9789,0.9868
all,434.4383,0.9872
all,449.9185,0.9876
all,453.7965,0.988
all,457.4375,0.9884
all,467.9074,0.9888
all,477.9621,0.9892
all,484.9944,0.9896
all,485.0028,0.99
all,503.1425,0.9904
all,511.9682,0.9908
all,512.9506,0.9912
all,518.4368,0.9916
all,555.2093,0.992
all,577.6071,0.9924
all,585.3406,0.9928
all,590.7861,0.9932
all,593.3905,0.9936
all,660.7699,0.994
all,683.6299,0.9944
all,704.3774,0.9948
all,707.5449,0.9952
all,707.5535,0.9956
all,736.364,0.996
all,737.9738,0.9964
all,782.9857,0.9968
all,789.5529,0.9972
all,835.1777,0.9976
all,891.4585,0.998
all,896.8703,0.9984
all,930.0265,0.9988
all,1024.7042,0.9992
all,1045.3562,0.9996
all,1088.1392,1.0
low,0.0006,0.0008
low,0.0006,0.0016
low,0.0008,0.0024
low,0.001,0.0032
low,0.0014,0.004
low,0.0017,0.0048
low,0.0022,0.0056
low,0.0022,0.0064
low,0.0024,0.0072
low,0.0024,0.008
low,0.0032,0.0088
low,0.0032,0.0096
low,0.0036,0.0104
low,0.0039,0.0112
low,0.004,0.012
low,0.0042,0.0128
low,0.0047,0.0136
low,0.0053,0.0144
low,0.0058,0.0152
low,0.0065,0.0161
low,0.0068,0.0169
low,0.0072,0.0177
low,0.0075,0.0185
low,0.0076,0.0193
low,0.0092,0.0201
low,0.0093,0.0209
low,0.0121,0.0217
low,0.0124,0.0225
low,0.0139,0.0233
low,0.0149,0.0241
low,0.016,0.0249
low,0.016,0.0257
low,0.0165,0.0265
low,0.0169,0.0273
low,0.0172,0.0281
low,0.0172,0.0289
low,0.0189,0.0297
low,0.0197,0.0305
low,0.0207,0.0313
low,0.0207,0.0321
low,0.0231,0.0329
low,0.0232,0.0337
low,0.0251,0.0345
low,0.0312,0.0353
low,0.0312,0.0361
low,0.0353,0.0369
low,0.0371,0.0377
low,0.0376,0.0385
low,0.0383,0.0393
low,0.0385,0.0401
low,0.0401,0.0409
low,0.0419,0.0417
low,0.0426,0.0425
low,0.0426,0.0433
low,0.0429,0.0441
low,0.0429,0.0449
low,0.0431,0.0457
low,0.0431,0.0465
low,0.0431,0.0474
low,0.0432,0.0482
low,0.0432,0.049
low,0.0432,0.0498
low,0.0433,0.0506
low,0.0433,0.0514
low,0.0433,0.0522
low,0.0433,0.053
low,0.0435,0.0538
low,0.0435,0.0546
low,0.0436,0.0554
low,0.0438,0.0562
low,0.0438,0.057
low,0.0439,0.0578
low,0.0439,0.0586
low,0.044,0.0594
low,0.044,0.0602
low,0.0442,0.061
low,0.0442,0.0618
low,0.0443,0.0626
low,0.0443,0.0634
low,0.0444,0.0642
low,0.0446,0.065
low,0.0446,0.0658
low,0.0447,0.0666
low,0.0447,0.0674
low,0.0447,0.0682
low,0.0447,0.069
low,0.0449,0.0698
low,0.0449,0.0706
low,0.045,0.0714
low,0.0451,0.0722
low,0.0451,0.073
low,0.0451,0.0738
low,0.0451,0.0746
low,0.0453,0.0754
low,0.0453,0.0762
low,0.0453,0.077
low,0.0453,0.0778
low,0.0453,0.0787
low,0.0454,0.0795
low,0.0454,0.0803
low,0.0454,0.0811
low,0.0456,0.0819
low,0.0456,0.0827
low,0.0457,0.0835
low,0.0458,0.0843
low,0.0458,0.0851
low,0.0458,0.0859
low,0.0458,0.0867
low,0.0461,0.0875
low,0.0461,0.0883
low,0.0461,0.0891
low,0.0462,0.0899
low,0.0464,0.0907
low,0.0464,0.0915
low,0.0464,0.0923
low,0.0464,0.0931
low,0.0465,0.0939
low,0.0465,0.0947
low,0.0467,0.0955
low,0.0467,0.0963
low,0.0468,0.0971
low,0.0469,0.0979
low,0.0471,0.0987
low,0.0472,0.0995
low,0.0474,0.1003
low,0.0474,0.1011
low,0.0475,0.1019
low,0.0476,0.1027
low,0.0478,0.1035
low,0.0479,0.1043
low,0.0479,0.1051
low,0.0481,0.1059
low,0.0483,0.1067
low,0.0485,0.1075
low,0.0488,0.1083
low,0.0489,0.1091
low,0.049,0.11
low,0.049,0.1108
low,0.049,0.1116
low,0.0494,0.1124
low,0.0496,0.1132
low,0.0496,0.114
low,0.0496,0.1148
low,0.0496,0.1156
low,0.0497,0.1164
low,0.05,0.1172
low,0.05,0.118
low,0.0506,0.1188
low,0.0507,0.1196
low,0.0507,0.1204
low,0.051,0.1212
low,0.051,0.122
low,0.051,0.1228
low,0.051,0.1236
low,0.0511,0.1244
low,0.0511,0.1252
low,0.0512,0.126
low,0.0514,0.1268
low,0.0514,0.1276
low,0.0514,0.1284
low,0.0515,0.1292
low,0.0517,0.13
low,0.0518,0.1308
low,0.0522,0.1316
low,0.0524,0.1324
low,0.0524,0.1332
low,0.0525,0.134
low,0.0526,0.1348
low,0.0529,0.1356
low,0.0529,0.1364
low,0.0531,0.1372
low,0.0533,0.138
low,0.0536,0.1388
low,0.0538,0.1396
low,0.054,0.1404
low,0.0542,0.1413
low,0.0543,0.1421
low,0.0543,0.1429
low,0.0544,0.1437
low,0.0546,0.1445
low,0.0549,0.1453
low,0.055,0.1461
low,0.0551,0.1469
low,0.0553,0.1477
low,0.0553,0.1485
low,0.0557,0.1493
low,0.056,0.1501
low,0.0561,0.1509
low,0.0561,0.1517
low,0.0561,0.1525
low,0.0562,0.1533
low,0.0565,0.1541
low,0.0568,0.1549
low,0.0568,0.1557
low,0.0571,0.1565
low,0.0571,0.1573
low,0.0572,0.1581
low,0.0579,0.1589
low,0.0579,0.1597
low,0.0581,0.1605
low,0.0581,0.1613
low,0.0582,0.1621
low,0.0583,0.1629
low,0.0583,0.1637
low,0.0585,0.1645
low,0.059,0.1653
low,0.0592,0.1661
low,0.06,0.1669
low,0.0601,0.1677
low,0.0603,0.1685
low,0.0604,0.1693
low,0.0604,0.1701
low,0.0604,0.1709
low,0.0606,0.1717
low,0.0606,0.1726
low,0.0606,0.1734
low,0.061,0.1742
low,0.0611,0.175
low,0.0611,0.1758
low,0.0614,0.1766
low,0.0614,0.1774
low,0.0618,0.1782
low,0.0619,0.179
low,0.0621,0.1798
low,0.0622,0.1806
low,0.0622,0.1814
low,0.0629,0.1822
low,0.0632,0.183
low,0.0642,0.1838
low,0.0644,0.1846
low,0.0646,0.1854
low,0.0647,0.1862
low,0.0647,0.187
low,0.0647,0.1878
low,0.0649,0.1886
low,0.0651,0.1894
low,0.0654,0.1902
low,0.066,0.191
low,0.0661,0.1918
low,0.0662,0.1926
low,0.0667,0.1934
low,0.0672,0.1942
low,0.0672,0.195
low,0.0675,0.1958
low,0.0678,0.1966
low,0.0678,0.1974
low,0.0678,0.1982
low,0.0678,0.199
low,0.0682,0.1998
low,0.0682,0.2006
low,0.0688,0.2014
low,0.0701,0.2022
low,0.0701,0.203
low,0.0701,0.2039
low,0.0704,0.2047
low,0.0704,0.2055
low,0.0706,0.2063
low,0.0712,0.2071
low,0.0712,0.2079
low,0.0714,0.2087
low,0.0717,0.2095
low,0.0717,0.2103
low,0.0719,0.2111
low,0.0719,0.2119
low,0.0721,0.2127
low,0.0724,0.2135
low,0.0725,0.2143
low,0.0726,0.2151
low,0.0726,0.2159
low,0.0735,0.2167
low,0.0738,0.2175
low,0.0743,0.2183
low,0.0744,0.2191
low,0.0744,0.2199
low,0.0747,0.2207
low,0.0747,0.2215
low,0.0754,0.2223
low,0.0757,0.2231
low,0.0758,0.2239
low,0.0761,0.2247
low,0.0762,0.2255
low,0.0765,0.2263
low,0.0765,0.2271
low,0.0772,0.2279
low,0.0774,0.2287
low,0.0775,0.2295
low,0.0778,0.2303
low,0.0779,0.2311
low,0.0781,0.2319
low,0.0782,0.2327
low,0.0785,0.2335
low,0.0786,0.2343
low,0.0794,0.2352
low,0.0799,0.236
low,0.0799,0.2368
low,0.0804,0.2376
low,0.0806,0.2384
low,0.0815,0.2392
low,0.0819,0.24
low,0.0821,0.2408
low,0.0826,0.2416
low,0.0828,0.2424
low,0.0833,0.2432
low,0.0833,0.244
low,0.0838,0.2448
low,0.084,0.2456
low,0.0843,0.2464
low,0.0853,0.2472
low,0.0853,0.248
low,0.0856,0.2488
low,0.0857,0.2496
low,0.086,0.2504
low,0.0861,0.2512
low,0.0861,0.252
low,0.0865,0.2528
low,0.0865,0.2536
low,0.0867,0.2544
low,0.0878,0.2552
low,0.0879,0.256
low,0.0881,0.2568
low,0.0883,0.2576
low,0.0885,0.2584
low,0.0886,0.2592
low,0.089,0.26
low,0.0892,0.2608
low,0.0893,0.2616
low,0.0899,0.2624
low,0.0903,0.2632
low,0.0904,0.264
low,0.0908,0.2648
low,0.0911,0.2657
low,0.0921,0.2665
low,0.0924,0.2673
low,0.0925,0.2681
low,0.0931,0.2689
low,0.0932,0.2697
low,0.0933,0.2705
low,0.0933,0.2713
low,0.0943,0.2721
low,0.0944,0.2729
low,0.0946,0.2737
low,0.0951,0.2745
low,0.0951,0.2753
low,0.0953,0.2761
low,0.0956,0.2769
low,0.0967,0.2777
low,0.0975,0.2785
low,0.0976,0.2793
low,0.0981,0.2801
low,0.0988,0.2809
low,0.0996,0.2817
low,0.0996,0.2825
low,0.1001,0.2833
low,0.1026,0.2841
low,0.1026,0.2849
low,0.1028,0.2857
low,0.1033,0.2865
low,0.1038,0.2873
low,0.1039,0.2881
low,0.1042,0.2889
low,0.1054,0.2897
low,0.1057,0.2905
low,0.1061,0.2913
low,0.1067,0.2921
low,0.1082,0.2929
low,0.1083,0.2937
low,0.1092,0.2945
low,0.1096,0.2953
low,0.1097,0.2961
low,0.1097,0.297
low,0.1112,0.2978
low,0.1129,0.2986
low,0.1131,0.2994
low,0.1136,0.3002
low,0.1139,0.301
low,0.114,0.3018
low,0.1143,0.3026
low,0.1156,0.3034
low,0.1157,0.3042
low,0.1167,0.305
low,0.1178,0.3058
low,0.1192,0.3066
low,0.1193,0.3074
low,0.1194,0.3082
low,0.1199,0.309
low,0.1207,0.3098
low,0.1208,0.3106
low,0.1225,0.3114
low,0.1228,0.3122
low,0.124,0.313
low,0.1254,0.3138
low,0.1262,0.3146
low,0.1283,0.3154
low,0.1303,0.3162
low,0.1307,0.317
low,0.1326,0.3178
low,0.1328,0.3186
low,0.1331,0.3194
low,0.1331,0.3202
low,0.1344,0.321
low,0.1354,0.3218
low,0.1364,0.3226
low,0.1368,0.3234
low,0.1369,0.3242
low,0.1371,0.325
low,0.1382,0.3258
low,0.1382,0.3266
low,0.1383,0.3274
low,0.1411,0.3283
low,0.1425,0.3291
low,0.1453,0.3299
low,0.1457,0.3307
low,0.1462,0.3315
low,0.1475,0.3323
low,0.1486,0.3331
low,0.1504,0.3339
low,0.1506,0.3347
low,0.1521,0.3355
low,0.1525,0.3363
low,0.1528,0.3371
low,0.1576,0.3379
low,0.1581,0.3387
low,0.1581,0.3395
low,0.1583,0.3403
low,0.1596,0.3411
low,0.1606,0.3419
low,0.1608,0.3427
low,0.1611,0.3435
low,0.1617,0.3443
low,0.1642,0.3451
low,0.1646,0.3459
low,0.1647,0.3467
low,0.1656,0.3475
low,0.169,0.3483
low,0.1699,0.3491
low,0.1701,0.3499
low,0.1715,0.3507
low,0.1736,0.3515
low,0.1742,0.3523
low,0.1761,0.3531
low,0.1765,0.3539
low,0.1775,0.3547
low,0.1778,0.3555
low,0.1788,0.3563
low,0.1858,0.3571
low,0.1878,0.3579
low,0.1906,0.3587
low,0.1914,0.3596
low,0.1915,0.3604
low,0.1929,0.3612
low,0.1949,0.362
low,0.1954,0.3628
low,0.1958,0.3636
low,0.196,0.3644
low,0.1961,0.3652
low,0.1967,0.366
low,0.2001,0.3668
low,0.2001,0.3676
low,0.2026,0.3684
low,0.2029,0.3692
low,0.2029,0.37
low,0.2037,0.3708
low,0.2039,0.3716
low,0.2039,0.3724
low,0.2062,0.3732
low,0.2062,0.374
low,0.2082,0.3748
low,0.2083,0.3756
low,0.2092,0.3764
low,0.2097,0.3772
low,0.2099,0.378
low,0.2103,0.3788
low,0.2104,0.3796
low,0.2106,0.3804
low,0.2111,0.3812
low,0.2122,0.382
low,0.2132,0.3828
low,0.2138,0.3836
low,0.214,0.3844
low,0.2146,0.3852
low,0.2157,0.386
low,0.2186,0.3868
low,0.2253,0.3876
low,0.2274,0.3884
low,0.2276,0.3892
low,0.2282,0.39
low,0.2289,0.3909
low,0.2296,0.3917
low,0.2335,0.3925
low,0.2344,0.3933
low,0.2353,0.3941
low,0.2372,0.3949
low,0.2394,0.3957
low,0.2401,0.3965
low,0.2422,0.3973
low,0.2435,0.3981
low,0.244,0.3989
low,0.2447,0.3997
low,0.2457,0.4005
low,0.2465,0.4013
low,0.2474,0.4021
low,0.2478,0.4029
low,0.2483,0.4037
low,0.2485,0.4045
low,0.2492,0.4053
low,0.25,0.4061
low,0.2549,0.4069
low,0.2589,0.4077
low,0.2597,0.4085
low,0.2621,0.4093
low,0.2649,0.4101
low,0.2689,0.4109
low,0.269,0.4117
low,0.2726,0.4125
low,0.2731,0.4133
low,0.2749,0.4141
low,0.2751,0.4149
low,0.2797,0.4157
low,0.2804,0.4165
low,0.2821,0.4173
low,0.2821,0.4181
low,0.2824,0.4189
low,0.2931,0.4197
low,0.2949,0.4205
low,0.2954,0.4213
low,0.2956,0.4222
low,0.3082,0.423
low,0.3083,0.4238
low,0.3117,0.4246
low,0.3218,0.4254
low,0.3253,0.4262
low,0.3279,0.427
low,0.329,0.4278
low,0.3299,0.4286
low,0.3311,0.4294
low,0.3381,0.4302
low,0.3462,0.431
low,0.3485,0.4318
low,0.3518,0.4326
low,0.3535,0.4334
low,0.3538,0.4342
low,0.354,0.435
low,0.3651,0.4358
low,0.3693,0.4366
low,0.3746,0.4374
low,0.3768,0.4382
low,0.3771,0.439
low,0.3814,0.4398
low,0.3833,0.4406
low,0.3836,0.4414
low,0.3883,0.4422
low,0.3899,0.443
low,0.4061,0.4438
low,0.4115,0.4446
low,0.4157,0.4454
low,0.4185,0.4462
low,0.4235,0.447
low,0.424,0.4478
low,0.4251,0.4486
low,0.4253,0.4494
low,0.434,0.4502
low,0.4401,0.451
low,0.4424,0.4518
low,0.455,0.4526
low,0.4589,0.4535
low,0.4708,0.4543
low,0.4733,0.4551
low,0.4779,0.4559
low,0.4789,0.4567
low,0.4803,0.4575
low,0.4822,0.4583
low,0.4915,0.4591
low,0.4938,0.4599
low,0.4992,0.4607
low,0.5011,0.4615
low,0.5176,0.4623
low,0.5264,0.4631
low,0.5276,0.4639
low,0.529,0.4647
low,0.5304,0.4655
low,0.5379,0.4663
low,0.5472,0.4671
low,0.5558,0.4679
low,0.5603,0.4687
low,0.5706,0.4695
low,0.5938,0.4703
low,0.5983,0.4711
low,0.6042,0.4719
low,0.6044,0.4727
low,0.6046,0.4735
low,0.6133,0.4743
low,0.6143,0.4751
low,0.6146,0.4759
low,0.6169,0.4767
low,0.619,0.4775
low,0.6239,0.4783
low,0.6283,0.4791
low,0.6343,0.4799
low,0.6362,0.4807
low,0.6368,0.4815
low,0.6388,0.4823
low,0.6449,0.4831
low,0.6458,0.4839
low,0.6512,0.4848
low,0.6586,0.4856
low,0.6603,0.4864
low,0.6604,0.4872
low,0.6661,0.488
low,0.6721,0.4888
low,0.6908,0.4896
low,0.6911,0.4904
low,0.6924,0.4912
low,0.6931,0.492
low,0.6946,0.4928
low,0.6953,0.4936
low,0.6964,0.4944
low,0.6967,0.4952
low,0.6978,0.496
low,0.7022,0.4968
low,0.7049,0.4976
low,0.714,0.4984
low,0.7238,0.4992
low,0.7274,0.5
low,0.7331,0.5008
low,0.7347,0.5016
low,0.7431,0.5024
low,0.7519,0.5032
low,0.7617,0.504
low,0.7644,0.5048
low,0.7668,0.5056
low,0.7681,0.5064
low,0.7815,0.5072
low,0.7832,0.508
low,0.7835,0.5088
low,0.7835,0.5096
low,0.784,0.5104
low,0.7876,0.5112
low,0.7932,0.512
low,0.7938,0.5128
low,0.7953,0.5136
low,0.8093,0.5144
low,0.8146,0.5152
low,0.8175,0.5161
low,0.82,0.5169
low,0.8228,0.5177
low,0.8229,0.5185
low,0.8283,0.5193
low,0.8324,0.5201
low,0.8346,0.5209
low,0.8424,0.5217
low,0.8474,0.5225
low,0.8636,0.5233
low,0.8636,0.5241
low,0.8668,0.5249
low,0.8672,0.5257
low,0.8718,0.5265
low,0.8733,0.5273
low,0.8782,0.5281
low,0.8803,0.5289
low,0.8815,0.5297
low,0.8839,0.5305
low,0.8953,0.5313
low,0.9032,0.5321
low,0.906,0.5329
low,0.9074,0.5337
low,0.9247,0.5345
low,0.9256,0.5353
low,0.9261,0.5361
low,0.9304,0.5369
low,0.931,0.5377
low,0.9483,0.5385
low,0.9739,0.5393
low,0.9835,0.5401
low,0.9842,0.5409
low,0.9844,0.5417
low,0.985,0.5425
low,0.9851,0.5433
low,0.9908,0.5441
low,1.0022,0.5449
low,1.0051,0.5457
low,1.0158,0.5465
low,1.0163,0.5474
low,1.0206,0.5482
low,1.0272,0.549
low,1.0275,0.5498
low,1.0328,0.5506
low,1.0378,0.5514
low,1.0379,0.5522
low,1.044,0.553
low,1.0472,0.5538
low,1.0532,0.5546
low,1.0668,0.5554
low,1.076,0.5562
low,1.081,0.557
low,1.0814,0.5578
low,1.1003,0.5586
low,1.1011,0.5594
low,1.1199,0.5602
low,1.1265,0.561
low,1.1353,0.5618
low,1.1664,0.5626
low,1.1683,0.5634
low,1.2006,0.5642
low,1.2193,0.565
low,1.2217,0.5658
low,1.2218,0.5666
low,1.2247,0.5674
low,1.2271,0.5682
low,1.2453,0.569
low,1.2514,0.5698
low,1.2831,0.5706
low,1.2879,0.5714
low,1.3071,0.5722
low,1.3071,0.573
low,1.3578,0.5738
low,1.3643,0.5746
low,1.3661,0.5754
low,1.4051,0.5762
low,1.406,0.577
low,1.4196,0.5778
low,1.4324,0.5787
low,1.4496,0.5795
low,1.4764,0.5803
low,1.5157,0.5811
low,1.5388,0.5819
low,1.5428,0.5827
low,1.5551,0.5835
low,1.5585,0.5843
low,1.5657,0.5851
low,1.6261,0.5859
low,1.6388,0.5867
low,1.7361,0.5875
low,1.7362,0.5883
low,1.7667,0.5891
low,1.7728,0.5899
low,1.8275,0.5907
low,1.8383,0.5915
low,1.8749,0.5923
low,1.9072,0.5931
low,1.9132,0.5939
low,1.9267,0.5947
low,1.9614,0.5955
low,1.9643,0.5963
low,1.9711,0.5971
low,1.9751,0.5979
low,1.9897,0.5987
low,1.9962,0.5995
low,2.0014,0.6003
low,2.0031,0.6011
low,2.0225,0.6019
low,2.0262,0.6027
low,2.0536,0.6035
low,2.055,0.6043
low,2.0556,0.6051
low,2.0617,0.6059
low,2.0893,0.6067
low,2.094,0.6075
low,2.1065,0.6083
low,2.1275,0.6091
low,2.1353,0.61
low,2.1478,0.6108
low,2.1486,0.6116
low,2.18,0.6124
low,2.2189,0.6132
low,2.2306,0.614
low,2.2404,0.6148
low,2.2654,0.6156
low,2.3753,0.6164
low,2.4632,0.6172
low,2.5025,0.618
low,2.5357,0.6188
low,2.6108,0.6196
low,2.7219,0.6204
low,2.7483,0.6212
low,2.7597,0.622
low,2.7754,0.6228
low,2.7792,0.6236
low,2.8175,0.6244
low,2.8464,0.6252
low,2.8853,0.626
low,2.894,0.6268
low,2.9158,0.6276
low,2.9253,0.6284
low,2.954,0.6292
low,2.9639,0.63
low,2.964,0.6308
low,2.9682,0.6316
low,2.9769,0.6324
low,2.99,0.6332
low,2.9961,0.634
low,3.0183,0.6348
low,3.0247,0.6356
low,3.0804,0.6364
low,3.0867,0.6372
low,3.0875,0.638
low,3.1418,0.6388
low,3.1958,0.6396
low,3.216,0.6404
low,3.2257,0.6413
low,3.2299,0.6421
low,3.2836,0.6429
low,3.295,0.6437
low,3.3212,0.6445
low,3.3451,0.6453
low,3.375,0.6461
low,3.4611,0.6469
low,3.4875,0.6477
low,3.5117,0.6485
low,3.5694,0.6493
low,3.7376,0.6501
low,3.754,0.6509
low,3.8199,0.6517
low,3.855,0.6525
low,3.86,0.6533
low,3.8758,0.6541
low,3.8843,0.6549
low,3.9958,0.6557
low,4.0038,0.6565
low,4.0164,0.6573
low,4.0219,0.6581
low,4.0244,0.6589
low,4.0468,0.6597
low,4.1079,0.6605
low,4.1194,0.6613
low,4.1354,0.6621
low,4.1667,0.6629
low,4.1683,0.6637
low,4.4967,0.6645
low,4.5193,0.6653
low,4.549,0.6661
low,4.5665,0.6669
low,4.6785,0.6677
low,4.7846,0.6685
low,4.795,0.6693
low,4.8339,0.6701
low,4.8374,0.6709
low,4.8943,0.6717
low,4.8947,0.6726
low,4.896,0.6734
low,4.8971,0.6742
low,4.9308,0.675
low,4.9608,0.6758
low,5.0572,0.6766
low,5.0607,0.6774
low,5.0975,0.6782
low,5.1311,0.679
low,5.2122,0.6798
low,5.2124,0.6806
low,5.2783,0.6814
low,5.329,0.6822
low,5.3886,0.683
low,5.4779,0.6838
low,5.6642,0.6846
low,5.7385,0.6854
low,5.8093,0.6862
low,5.8856,0.687
low,5.9053,0.6878
low,5.9062,0.6886
low,5.9097,0.6894
low,5.9106,0.6902
low,6.0547,0.691
low,6.1475,0.6918
low,6.1574,0.6926
low,6.1726,0.6934
low,6.1946,0.6942
low,6.2362,0.695
low,6.4786,0.6958
low,6.5726,0.6966
low,6.6685,0.6974
low,6.8038,0.6982
low,6.8236,0.699
low,6.8272,0.6998
low,6.8421,0.7006
low,6.8425,0.7014
low,6.8538,0.7022
low,6.8762,0.703
low,6.8778,0.7039
low,6.8785,0.7047
low,6.8801,0.7055
low,6.8808,0.7063
low,6.9114,0.7071
low,6.9438,0.7079
low,6.949,0.7087
low,6.9618,0.7095
low,6.9767,0.7103
low,6.9894,0.7111
low,7.415,0.7119
low,7.7944,0.7127
low,7.8371,0.7135
low,7.8493,0.7143
low,8.0156,0.7151
low,8.1539,0.7159
low,8.3132,0.7167
low,8.9375,0.7175
low,9.2743,0.7183
low,9.3375,0.7191
low,9.5488,0.7199
low,9.7632,0.7207
low,9.9179,0.7215
low,9.9662,0.7223
low,10.0238,0.7231
low,10.1049,0.7239
low,10.1119,0.7247
low,10.3717,0.7255
low,10.3728,0.7263
low,10.3736,0.7271
low,10.3742,0.7279
low,10.375,0.7287
low,10.3761,0.7295
low,10.8432,0.7303
low,10.8508,0.7311
low,11.0224,0.7319
low,11.0601,0.7327
low,11.1389,0.7335
low,11.4025,0.7343
low,11.8971,0.7352
low,11.9842,0.736
low,12.0244,0.7368
low,12.7393,0.7376
low,12.744,0.7384
low,12.8403,0.7392
low,12.8717,0.74
low,12.875,0.7408
low,12.8761,0.7416
low,12.9133,0.7424
low,13.0003,0.7432
low,13.0317,0.744
low,13.3761,0.7448
low,13.3769,0.7456
low,13.3781,0.7464
low,13.3788,0.7472
low,13.3796,0.748
low,13.3803,0.7488
low,13.3811,0.7496
low,13.4336,0.7504
low,13.4889,0.7512
low,13.8001,0.752
low,14.0133,0.7528
low,14.0878,0.7536
low,14.2575,0.7544
low,14.7157,0.7552
low,14.7238,0.756
low,14.7888,0.7568
low,14.8278,0.7576
low,14.9642,0.7584
low,14.9656,0.7592
low,15.1564,0.76
low,15.1867,0.7608
low,15.3001,0.7616
low,15.905,0.7624
low,15.9608,0.7632
low,15.9696,0.764
low,16.3093,0.7648
low,16.3965,0.7657
low,16.9256,0.7665
low,17.0243,0.7673
low,17.0824,0.7681
low,17.1753,0.7689
low,17.334,0.7697
low,17.3353,0.7705
low,17.336,0.7713
low,17.3369,0.7721
low,17.3386,0.7729
low,17.3397,0.7737
low,17.3944,0.7745
low,17.516,0.7753
low,17.6283,0.7761
low,17.7818,0.7769
low,17.9365,0.7777
low,18.111,0.7785
low,18.1211,0.7793
low,18.8765,0.7801
low,18.9378,0.7809
low,18.9392,0.7817
low,19.0442,0.7825
low,19.1792,0.7833
low,19.289,0.7841
low,19.369,0.7849
low,19.3696,0.7857
low,19.3708,0.7865
low,19.3717,0.7873
low,19.3722,0.7881
low,19.4335,0.7889
low,19.4392,0.7897
low,19.694,0.7905
low,19.6993,0.7913
low,19.9407,0.7921
low,19.994,0.7929
low,20.001,0.7937
low,20.0487,0.7945
low,20.0957,0.7953
low,20.3317,0.7961
low,20.4706,0.797
low,20.9318,0.7978
low,22.1162,0.7986
low,22.1197,0.7994
low,22.1757,0.8002
low,22.2969,0.801
low,22.579,0.8018
low,22.9782,0.8026
low,22.9792,0.8034
low,22.98,0.8042
low,22.9808,0.805
low,22.9812,0.8058
low,23.1549,0.8066
low,23.9583,0.8074
low,24.9269,0.8082
low,24.9962,0.809
low,26.4317,0.8098
low,26.4326,0.8106
low,26.4338,0.8114
low,26.4346,0.8122
low,26.4361,0.813
low,26.4372,0.8138
low,26.4382,0.8146
low,27.0104,0.8154
low,27.0872,0.8162
low,27.2872,0.817
low,27.9726,0.8178
low,28.9086,0.8186
low,28.9374,0.8194
low,30.3532,0.8202
low,30.9729,0.821
low,31.0149,0.8218
low,31.1794,0.8226
low,31.4322,0.8234
low,31.4532,0.8242
low,31.4546,0.825
low,31.4564,0.8258
low,31.4667,0.8266
low,31.6393,0.8274
low,31.8781,0.8283
low,31.936,0.8291
low,32.1922,0.8299
low,32.2139,0.8307
low,32.7296,0.8315
low,33.0733,0.8323
low,33.1035,0.8331
low,33.2833,0.8339
low,33.9528,0.8347
low,34.0554,0.8355
low,34.1717,0.8363
low,34.2744,0.8371
low,35.1758,0.8379
low,35.499,0.8387
low,35.5133,0.8395
low,35.9518,0.8403
low,36.7446,0.8411
low,36.9621,0.8419
low,36.9697,0.8427
low,37.0542,0.8435
low,37.3992,0.8443
low,37.406,0.8451
low,37.4075,0.8459
low,37.411,0.8467
low,37.4167,0.8475
low,37.4188,0.8483
low,37.4211,0.8491
low,37.4225,0.8499
low,38.1681,0.8507
low,38.1804,0.8515
low,38.9871,0.8523
low,39.1494,0.8531
low,39.4442,0.8539
low,39.724,0.8547
low,39.7257,0.8555
low,42.3999,0.8563
low,42.5831,0.8571
low,42.7308,0.8579
low,44.0096,0.8587
low,44.0671,0.8596
low,44.3917,0.8604
low,44.3997,0.8612
low,44.6697,0.862
low,44.6836,0.8628
low,44.6949,0.8636
low,45.6783,0.8644
low,45.8147,0.8652
low,45.8182,0.866
low,45.8212,0.8668
low,45.8276,0.8676
low,45.8397,0.8684
low,45.9575,0.8692
low,46.8765,0.87
low,46.9783,0.8708
low,47.8589,0.8716
low,48.0011,0.8724
low,48.9267,0.8732
low,48.9314,0.874
low,48.9333,0.8748
low,48.9344,0.8756
low,48.9364,0.8764
low,48.9443,0.8772
low,51.0338,0.878
low,51.3962,0.8788
low,51.3983,0.8796
low,51.4001,0.8804
low,51.9121,0.8812
low,51.944,0.882
low,52.3735,0.8828
low,52.3781,0.8836
low,52.9638,0.8844
low,52.9853,0.8852
low,53.114,0.886
low,53.1333,0.8868
low,53.1456,0.8876
low,53.1543,0.8884
low,53.315,0.8892
low,53.3742,0.89
low,53.376,0.8909
low,53.3788,0.8917
low,54.1012,0.8925
low,54.701,0.8933
low,55.2601,0.8941
low,55.3557,0.8949
low,55.3718,0.8957
low,56.1867,0.8965
low,56.685,0.8973
low,57.2254,0.8981
low,58.1467,0.8989
low,58.4556,0.8997
low,58.9458,0.9005
low,59.8835,0.9013
low,60.9082,0.9021
low,61.9375,0.9029
low,63.2442,0.9037
low,63.8196,0.9045
low,64.0914,0.9053
low,64.2378,0.9061
low,65.3526,0.9069
low,65.4985,0.9077
low,65.501,0.9085
low,65.88,0.9093
low,68.2992,0.9101
low,68.3839,0.9109
low,69.5278,0.9117
low,70.3893,0.9125
low,73.0031,0.9133
low,73.1196,0.9141
low,74.3007,0.9149
low,75.8689,0.9157
low,76.3024,0.9165
low,76.4157,0.9173
low,78.3008,0.9181
low,80.2181,0.9189
low,82.9682,0.9197
low,83.2822,0.9205
low,83.4646,0.9213
low,83.8099,0.9222
low,85.2088,0.923
low,86.389,0.9238
low,90.99,0.9246
low,93.8908,0.9254
low,94.031,0.9262
low,94.0358,0.927
low,94.0368,0.9278
low,94.9361,0.9286
low,97.2354,0.9294
low,100.0582,0.9302
low,100.2547,0.931
low,100.4764,0.9318
low,100.9732,0.9326
low,102.0179,0.9334
low,105.1393,0.9342
low,106.9239,0.935
low,109.1457,0.9358
low,109.4242,0.9366
low,112.9736,0.9374
low,113.2475,0.9382
low,115.0838,0.939
low,115.7676,0.9398
low,119.161,0.9406
low,120.2067,0.9414
low,123.4625,0.9422
low,125.7418,0.943
low,126.356,0.9438
low,129.8581,0.9446
low,130.0161,0.9454
low,133.7378,0.9462
low,138.2626,0.947
low,140.9846,0.9478
low,144.9379,0.9486
low,149.0728,0.9494
low,149.9961,0.9502
low,154.2606,0.951
low,155.0994,0.9518
low,161.2603,0.9526
low,163.365,0.9535
low,164.9886,0.9543
low,165.006,0.9551
low,165.279,0.9559
low,168.9686,0.9567
low,169.0664,0.9575
low,173.3433,0.9583
low,176.0914,0.9591
low,176.4946,0.9599
low,177.0467,0.9607
low,181.0467,0.9615
low,181.2389,0.9623
low,181.2439,0.9631
low,182.3828,0.9639
low,183.1017,0.9647
low,188.2506,0.9655
low,189.7775,0.9663
low,192.0761,0.9671
low,193.5692,0.9679
low,194.9131,0.9687
low,196.1249,0.9695
low,199.1682,0.9703
low,203.1826,0.9711
low,213.4858,0.9719
low,213.6643,0.9727
low,220.6432,0.9735
low,223.1862,0.9743
low,224.1917,0.9751
low,233.0657,0.9759
low,239.486,0.9767
low,241.1719,0.9775
low,248.5146,0.9783
low,252.866,0.9791
low,254.0733,0.9799
low,260.1131,0.9807
low,260.2944,0.9815
low,261.1826,0.9823
low,270.1504,0.9831
low,281.7096,0.9839
low,286.1682,0.9848
low,287.1744,0.9856
low,289.0157,0.9864
low,293.954,0.9872
low,300.0835,0.988
low,300.926,0.9888
low,308.044,0.9896
low,315.0732,0.9904
low,323.5657,0.9912
low,325.3799,0.992
low,330.3351,0.9928
low,339.1339,0.9936
low,341.3579,0.9944
low,347.0138,0.9952
low,348.3575,0.996
low,353.0731,0.9968
low,358.3814,0.9976
low,360.345,0.9984
low,372.1753,0.9992
low,404.4071,1.0
high,0.0007,0.0008
high,0.0007,0.0016
high,0.001,0.0024
high,0.001,0.0032
high,0.0011,0.004
high,0.0014,0.0048
high,0.0015,0.0056
high,0.0019,0.0064
high,0.0029,0.0072
high,0.0032,0.008
high,0.0032,0.0088
high,0.0036,0.0096
high,0.004,0.0104
high,0.004,0.0112
high,0.0042,0.012
high,0.0047,0.0128
high,0.0051,0.0136
high,0.0054,0.0144
high,0.0054,0.0152
high,0.0056,0.0161
high,0.0057,0.0169
high,0.0058,0.0177
high,0.0065,0.0185
high,0.0069,0.0193
high,0.0071,0.0201
high,0.0072,0.0209
high,0.0076,0.0217
high,0.0082,0.0225
high,0.0092,0.0233
high,0.0094,0.0241
high,0.01,0.0249
high,0.0101,0.0257
high,0.0104,0.0265
high,0.0106,0.0273
high,0.0106,0.0281
high,0.0108,0.0289
high,0.0108,0.0297
high,0.0114,0.0305
high,0.0117,0.0313
high,0.0119,0.0321
high,0.0119,0.0329
high,0.0121,0.0337
high,0.0132,0.0345
high,0.0142,0.0353
high,0.0174,0.0361
high,0.0175,0.0369
high,0.0176,0.0377
high,0.0196,0.0385
high,0.0203,0.0393
high,0.0215,0.0401
high,0.0217,0.0409
high,0.0221,0.0417
high,0.0226,0.0425
high,0.0235,0.0433
high,0.0257,0.0441
high,0.0261,0.0449
high,0.0269,0.0457
high,0.0281,0.0465
high,0.0326,0.0474
high,0.0356,0.0482
high,0.0379,0.049
high,0.0382,0.0498
high,0.0389,0.0506
high,0.0404,0.0514
high,0.0421,0.0522
high,0.0425,0.053
high,0.0426,0.0538
high,0.0426,0.0546
high,0.0429,0.0554
high,0.0429,0.0562
high,0.0429,0.057
high,0.0432,0.0578
high,0.0432,0.0586
high,0.0432,0.0594
high,0.0432,0.0602
high,0.0432,0.061
high,0.0433,0.0618
high,0.0435,0.0626
high,0.0435,0.0634
high,0.0435,0.0642
high,0.0436,0.065
high,0.0438,0.0658
high,0.0438,0.0666
high,0.0438,0.0674
high,0.0438,0.0682
high,0.0438,0.069
high,0.0439,0.0698
high,0.0439,0.0706
high,0.0439,0.0714
high,0.044,0.0722
high,0.0442,0.073
high,0.0443,0.0738
high,0.0443,0.0746
high,0.0444,0.0754
high,0.0444,0.0762
high,0.0446,0.077
high,0.0446,0.0778
high,0.0446,0.0787
high,0.0446,0.0795
high,0.0447,0.0803
high,0.0447,0.0811
high,0.0449,0.0819
high,0.0449,0.0827
high,0.045,0.0835
high,0.045,0.0843
high,0.045,0.0851
high,0.045,0.0859
high,0.045,0.0867
high,0.0451,0.0875
high,0.0451,0.0883
high,0.0451,0.0891
high,0.0451,0.0899
high,0.0453,0.0907
high,0.0453,0.0915
high,0.0453,0.0923
high,0.0453,0.0931
high,0.0453,0.0939
high,0.0453,0.0947
high,0.0454,0.0955
high,0.0454,0.0963
high,0.0454,0.0971
high,0.0456,0.0979
high,0.0456,0.0987
high,0.0457,0.0995
high,0.0457,0.1003
high,0.0457,0.1011
high,0.0458,0.1019
high,0.0458,0.1027
high,0.0458,0.1035
high,0.046,0.1043
high,0.046,0.1051
high,0.046,0.1059
high,0.0461,0.1067
high,0.0462,0.1075
high,0.0462,0.1083
high,0.0465,0.1091
high,0.0465,0.11
high,0.0467,0.1108
high,0.0469,0.1116
high,0.0469,0.1124
high,0.0469,0.1132
high,0.0469,0.114
high,0.0471,0.1148
high,0.0471,0.1156
high,0.0472,0.1164
high,0.0472,0.1172
high,0.0475,0.118
high,0.0475,0.1188
high,0.0476,0.1196
high,0.0476,0.1204
high,0.0476,0.1212
high,0.0476,0.122
high,0.0478,0.1228
high,0.0478,0.1236
high,0.0478,0.1244
high,0.0478,0.1252
high,0.0478,0.126
high,0.0479,0.1268
high,0.0481,0.1276
high,0.0481,0.1284
high,0.0483,0.1292
high,0.0483,0.13
high,0.0483,0.1308
high,0.0485,0.1316
high,0.0485,0.1324
high,0.0485,0.1332
high,0.0486,0.134
high,0.0488,0.1348
high,0.0489,0.1356
high,0.0489,0.1364
high,0.049,0.1372
high,0.049,0.138
high,0.049,0.1388
high,0.0493,0.1396
high,0.0494,0.1404
high,0.0494,0.1413
high,0.0494,0.1421
high,0.0499,0.1429
high,0.05,0.1437
high,0.05,0.1445
high,0.05,0.1453
high,0.0504,0.1461
high,0.0506,0.1469
high,0.0506,0.1477
high,0.0506,0.1485
high,0.0506,0.1493
high,0.0507,0.1501
high,0.0508,0.1509
high,0.0508,0.1517
high,0.051,0.1525
high,0.0512,0.1533
high,0.0512,0.1541
high,0.0514,0.1549
high,0.0514,0.1557
high,0.0514,0.1565
high,0.0515,0.1573
high,0.0517,0.1581
high,0.0517,0.1589
high,0.0518,0.1597
high,0.0518,0.1605
high,0.0519,0.1613
high,0.0519,0.1621
high,0.0519,0.1629
high,0.0519,0.1637
high,0.0521,0.1645
high,0.0522,0.1653
high,0.0525,0.1661
high,0.0525,0.1669
high,0.0526,0.1677
high,0.0531,0.1685
high,0.0532,0.1693
high,0.0533,0.1701
high,0.054,0.1709
high,0.054,0.1717
high,0.0542,0.1726
high,0.0542,0.1734
high,0.0543,0.1742
high,0.0546,0.175
high,0.0546,0.1758
high,0.0547,0.1766
high,0.0549,0.1774
high,0.055,0.1782
high,0.0551,0.179
high,0.0551,0.1798
high,0.0551,0.1806
high,0.0556,0.1814
high,0.0556,0.1822
high,0.0557,0.183
high,0.0557,0.1838
high,0.056,0.1846
high,0.0561,0.1854
high,0.0562,0.1862
high,0.0564,0.187
high,0.0564,0.1878
high,0.0565,0.1886
high,0.0567,0.1894
high,0.0569,0.1902
high,0.0571,0.191
high,0.0571,0.1918
high,0.0571,0.1926
high,0.0572,0.1934
high,0.0574,0.1942
high,0.0574,0.195
high,0.0574,0.1958
high,0.0575,0.1966
high,0.0583,0.1974
high,0.0592,0.1982
high,0.0592,0.199
high,0.0594,0.1998
high,0.0596,0.2006
high,0.0596,0.2014
high,0.0596,0.2022
high,0.06,0.203
high,0.0601,0.2039
high,0.0604,0.2047
high,0.0604,0.2055
high,0.0607,0.2063
high,0.0607,0.2071
high,0.061,0.2079
high,0.061,0.2087
high,0.0621,0.2095
high,0.0621,0.2103
high,0.0629,0.2111
high,0.0629,0.2119
high,0.0632,0.2127
high,0.0633,0.2135
high,0.0636,0.2143
high,0.0636,0.2151
high,0.0636,0.2159
high,0.0644,0.2167
high,0.0646,0.2175
high,0.0646,0.2183
high,0.0646,0.2191
high,0.0653,0.2199
high,0.0654,0.2207
high,0.0654,0.2215
high,0.0662,0.2223
high,0.0664,0.2231
high,0.0665,0.2239
high,0.0667,0.2247
high,0.0672,0.2255
high,0.0672,0.2263
high,0.0678,0.2271
high,0.0679,0.2279
high,0.0681,0.2287
high,0.0683,0.2295
high,0.0688,0.2303
high,0.0693,0.2311
high,0.0694,0.2319
high,0.0697,0.2327
high,0.07,0.2335
high,0.0715,0.2343
high,0.0719,0.2352
high,0.0719,0.236
high,0.0721,0.2368
high,0.0722,0.2376
high,0.0724,0.2384
high,0.0729,0.2392
high,0.0743,0.24
high,0.0747,0.2408
high,0.0747,0.2416
high,0.0749,0.2424
high,0.0753,0.2432
high,0.0757,0.244
high,0.0758,0.2448
high,0.0761,0.2456
high,0.0762,0.2464
high,0.0775,0.2472
high,0.0776,0.248
high,0.079,0.2488
high,0.0796,0.2496
high,0.0803,0.2504
high,0.0806,0.2512
high,0.0815,0.252
high,0.0818,0.2528
high,0.0819,0.2536
high,0.0819,0.2544
high,0.0821,0.2552
high,0.0821,0.256
high,0.0822,0.2568
high,0.0829,0.2576
high,0.0832,0.2584
high,0.0835,0.2592
high,0.0836,0.26
high,0.0838,0.2608
high,0.084,0.2616
high,0.0847,0.2624
high,0.0854,0.2632
high,0.0857,0.264
high,0.0864,0.2648
high,0.0865,0.2657
high,0.0867,0.2665
high,0.0869,0.2673
high,0.0871,0.2681
high,0.0876,0.2689
high,0.0899,0.2697
high,0.09,0.2705
high,0.0925,0.2713
high,0.0926,0.2721
high,0.0928,0.2729
high,0.0929,0.2737
high,0.0938,0.2745
high,0.0951,0.2753
high,0.0962,0.2761
high,0.0993,0.2769
high,0.0993,0.2777
high,0.1003,0.2785
high,0.1006,0.2793
high,0.1011,0.2801
high,0.1014,0.2809
high,0.1017,0.2817
high,0.1032,0.2825
high,0.1032,0.2833
high,0.1056,0.2841
high,0.1058,0.2849
high,0.106,0.2857
high,0.1061,0.2865
high,0.1065,0.2873
high,0.1071,0.2881
high,0.1085,0.2889
high,0.11,0.2897
high,0.1114,0.2905
high,0.1121,0.2913
high,0.1136,0.2921
high,0.1161,0.2929
high,0.1168,0.2937
high,0.1172,0.2945
high,0.1176,0.2953
high,0.1199,0.2961
high,0.1199,0.297
high,0.1201,0.2978
high,0.121,0.2986
high,0.1215,0.2994
high,0.1215,0.3002
high,0.1217,0.301
high,0.1221,0.3018
high,0.1222,0.3026
high,0.1226,0.3034
high,0.1228,0.3042
high,0.1235,0.305
high,0.1236,0.3058
high,0.1246,0.3066
high,0.1265,0.3074
high,0.1268,0.3082
high,0.1275,0.309
high,0.1306,0.3098
high,0.1325,0.3106
high,0.1357,0.3114
high,0.1371,0.3122
high,0.1376,0.313
high,0.1381,0.3138
high,0.1393,0.3146
high,0.14,0.3154
high,0.1421,0.3162
high,0.1422,0.317
high,0.1428,0.3178
high,0.1429,0.3186
high,0.1433,0.3194
high,0.1442,0.3202
high,0.1479,0.321
high,0.1494,0.3218
high,0.1503,0.3226
high,0.1504,0.3234
high,0.1506,0.3242
high,0.1532,0.325
high,0.1544,0.3258
high,0.1582,0.3266
high,0.1585,0.3274
high,0.161,0.3283
high,0.161,0.3291
high,0.1614,0.3299
high,0.1633,0.3307
high,0.1639,0.3315
high,0.1647,0.3323
high,0.1671,0.3331
high,0.1674,0.3339
high,0.1674,0.3347
high,0.175,0.3355
high,0.1762,0.3363
high,0.1793,0.3371
high,0.1817,0.3379
high,0.1826,0.3387
high,0.1833,0.3395
high,0.1857,0.3403
high,0.1861,0.3411
high,0.1874,0.3419
high,0.1888,0.3427
high,0.1901,0.3435
high,0.1903,0.3443
high,0.1911,0.3451
high,0.1924,0.3459
high,0.1929,0.3467
high,0.1943,0.3475
high,0.1974,0.3483
high,0.1978,0.3491
high,0.1997,0.3499
high,0.2031,0.3507
high,0.2032,0.3515
high,0.2064,0.3523
high,0.2101,0.3531
high,0.2149,0.3539
high,0.2181,0.3547
high,0.2199,0.3555
high,0.2214,0.3563
high,0.2257,0.3571
high,0.2283,0.3579
high,0.2286,0.3587
high,0.2322,0.3596
high,0.2325,0.3604
high,0.2362,0.3612
high,0.2411,0.362
high,0.2414,0.3628
high,0.2418,0.3636
high,0.2443,0.3644
high,0.2475,0.3652
high,0.2512,0.366
high,0.2524,0.3668
high,0.2544,0.3676
high,0.259,0.3684
high,0.2611,0.3692
high,0.2618,0.37
high,0.265,0.3708
high,0.2707,0.3716
high,0.2796,0.3724
high,0.2847,0.3732
high,0.2869,0.374
high,0.2872,0.3748
high,0.2881,0.3756
high,0.2908,0.3764
high,0.291,0.3772
high,0.2917,0.378
high,0.2936,0.3788
high,0.2939,0.3796
high,0.2997,0.3804
high,0.3011,0.3812
high,0.3042,0.382
high,0.3117,0.3828
high,0.3133,0.3836
high,0.3153,0.3844
high,0.3179,0.3852
high,0.3193,0.386
high,0.3218,0.3868
high,0.3274,0.3876
high,0.3311,0.3884
high,0.3315,0.3892
high,0.3347,0.39
high,0.3349,0.3909
high,0.3394,0.3917
high,0.3457,0.3925
high,0.3479,0.3933
high,0.3614,0.3941
high,0.3646,0.3949
high,0.3762,0.3957
high,0.3851,0.3965
high,0.3899,0.3973
high,0.3935,0.3981
high,0.3939,0.3989
high,0.3985,0.3997
high,0.4003,0.4005
high,0.4178,0.4013
high,0.4204,0.4021
high,0.4224,0.4029
high,0.4242,0.4037
high,0.4253,0.4045
high,0.4275,0.4053
high,0.4299,0.4061
high,0.4306,0.4069
high,0.431,0.4077
high,0.4362,0.4085
high,0.4385,0.4093
high,0.4394,0.4101
high,0.4403,0.4109
high,0.4425,0.4117
high,0.4599,0.4125
high,0.4726,0.4133
high,0.481,0.4141
high,0.4814,0.4149
high,0.496,0.4157
high,0.5018,0.4165
high,0.5047,0.4173
high,0.5094,0.4181
high,0.5143,0.4189
high,0.5251,0.4197
high,0.5268,0.4205
high,0.5321,0.4213
high,0.546,0.4222
high,0.5461,0.423
high,0.5504,0.4238
high,0.5507,0.4246
high,0.5544,0.4254
high,0.5575,0.4262
high,0.5697,0.427
high,0.5704,0.4278
high,0.5771,0.4286
high,0.5775,0.4294
high,0.5851,0.4302
high,0.5901,0.431
high,0.596,0.4318
high,0.5964,0.4326
high,0.6062,0.4334
high,0.61,0.4342
high,0.611,0.435
high,0.6139,0.4358
high,0.6154,0.4366
high,0.6176,0.4374
high,0.6274,0.4382
high,0.6408,0.439
high,0.6439,0.4398
high,0.6606,0.4406
high,0.6672,0.4414
high,0.6728,0.4422
high,0.6731,0.443
high,0.6739,0.4438
high,0.6757,0.4446
high,0.6775,0.4454
high,0.6781,0.4462
high,0.6781,0.447
high,0.679,0.4478
high,0.6819,0.4486
high,0.6853,0.4494
high,0.6912,0.4502
high,0.6992,0.451
high,0.711,0.4518
high,0.7169,0.4526
high,0.7176,0.4535
high,0.7181,0.4543
high,0.7183,0.4551
high,0.721,0.4559
high,0.7333,0.4567
high,0.7382,0.4575
high,0.7561,0.4583
high,0.7597,0.4591
high,0.7724,0.4599
high,0.7731,0.4607
high,0.7736,0.4615
high,0.774,0.4623
high,0.7754,0.4631
high,0.7778,0.4639
high,0.7788,0.4647
high,0.781,0.4655
high,0.7821,0.4663
high,0.7821,0.4671
high,0.7893,0.4679
high,0.7901,0.4687
high,0.7943,0.4695
high,0.801,0.4703
high,0.8015,0.4711
high,0.8038,0.4719
high,0.8043,0.4727
high,0.8117,0.4735
high,0.8128,0.4743
high,0.8147,0.4751
high,0.8276,0.4759
high,0.8288,0.4767
high,0.8294,0.4775
high,0.8326,0.4783
high,0.8358,0.4791
high,0.8532,0.4799
high,0.8572,0.4807
high,0.8656,0.4815
high,0.8808,0.4823
high,0.8817,0.4831
high,0.8851,0.4839
high,0.8856,0.4848
high,0.8911,0.4856
high,0.8936,0.4864
high,0.8953,0.4872
high,0.8985,0.488
high,0.9003,0.4888
high,0.9072,0.4896
high,0.9074,0.4904
high,0.9374,0.4912
high,0.9397,0.492
high,0.9542,0.4928
high,0.9553,0.4936
high,0.9569,0.4944
high,0.9571,0.4952
high,0.9688,0.496
high,0.9711,0.4968
high,0.9726,0.4976
high,0.9739,0.4984
high,0.9785,0.4992
high,0.9831,0.5
high,0.9832,0.5008
high,0.9836,0.5016
high,0.9957,0.5024
high,1.0007,0.5032
high,1.0044,0.504
high,1.0081,0.5048
high,1.0129,0.5056
high,1.0204,0.5064
high,1.0419,0.5072
high,1.0506,0.508
high,1.054,0.5088
high,1.0589,0.5096
high,1.0632,0.5104
high,1.0754,0.5112
high,1.0804,0.512
high,1.0912,0.5128
high,1.1238,0.5136
high,1.136,0.5144
high,1.1429,0.5152
high,1.1539,0.5161
high,1.1704,0.5169
high,1.1844,0.5177
high,1.2051,0.5185
high,1.2096,0.5193
high,1.2279,0.5201
high,1.2621,0.5209
high,1.2664,0.5217
high,1.2775,0.5225
high,1.2831,0.5233
high,1.2897,0.5241
high,1.306,0.5249
high,1.3229,0.5257
high,1.3386,0.5265
high,1.3547,0.5273
high,1.3568,0.5281
high,1.3619,0.5289
high,1.3676,0.5297
high,1.3913,0.5305
high,1.4729,0.5313
high,1.5001,0.5321
high,1.5043,0.5329
high,1.5185,0.5337
high,1.5253,0.5345
high,1.5564,0.5353
high,1.6031,0.5361
high,1.6101,0.5369
high,1.6176,0.5377
high,1.6292,0.5385
high,1.6303,0.5393
high,1.6493,0.5401
high,1.6938,0.5409
high,1.7071,0.5417
high,1.7304,0.5425
high,1.7325,0.5433
high,1.7356,0.5441
high,1.7622,0.5449
high,1.7788,0.5457
high,1.7824,0.5465
high,1.8239,0.5474
high,1.8319,0.5482
high,1.8383,0.549
high,1.8467,0.5498
high,1.8476,0.5506
high,1.8711,0.5514
high,1.8804,0.5522
high,1.926,0.553
high,1.9289,0.5538
high,1.9347,0.5546
high,1.9353,0.5554
high,1.9474,0.5562
high,1.9788,0.557
high,1.9989,0.5578
high,2.006,0.5586
high,2.0203,0.5594
high,2.0329,0.5602
high,2.0504,0.561
high,2.0553,0.5618
high,2.0933,0.5626
high,2.1018,0.5634
high,2.2407,0.5642
high,2.2996,0.565
high,2.301,0.5658
high,2.3054,0.5666
high,2.3369,0.5674
high,2.3371,0.5682
high,2.3849,0.569
high,2.5261,0.5698
high,2.5612,0.5706
high,2.6094,0.5714
high,2.6263,0.5722
high,2.6888,0.573
high,2.6974,0.5738
high,2.7479,0.5746
high,2.7636,0.5754
high,2.7804,0.5762
high,2.7844,0.577
high,2.7858,0.5778
high,2.7862,0.5787
high,2.7874,0.5795
high,2.8069,0.5803
high,2.8504,0.5811
high,2.8682,0.5819
high,2.8771,0.5827
high,2.896,0.5835
high,2.904,0.5843
high,2.9064,0.5851
high,2.9072,0.5859
high,2.9236,0.5867
high,2.9347,0.5875
high,2.9429,0.5883
high,2.945,0.5891
high,2.9769,0.5899
high,2.9785,0.5907
high,2.9792,0.5915
high,2.9876,0.5923
high,2.9901,0.5931
high,3.0018,0.5939
high,3.0124,0.5947
high,3.0397,0.5955
high,3.0536,0.5963
high,3.09,0.5971
high,3.0983,0.5979
high,3.1708,0.5987
high,3.4717,0.5995
high,3.5281,0.6003
high,3.5389,0.6011
high,3.6156,0.6019
high,3.6478,0.6027
high,3.7147,0.6035
high,3.8035,0.6043
high,3.8078,0.6051
high,3.8221,0.6059
high,3.8969,0.6067
high,3.9058,0.6075
high,3.9368,0.6083
high,4.0586,0.6091
high,4.0632,0.61
high,4.1085,0.6108
high,4.1192,0.6116
high,4.201,0.6124
high,4.2429,0.6132
high,4.2669,0.614
high,4.2865,0.6148
high,4.3167,0.6156
high,4.3988,0.6164
high,4.4762,0.6172
high,4.5953,0.618
high,4.6839,0.6188
high,4.7917,0.6196
high,4.8185,0.6204
high,4.8365,0.6212
high,4.8419,0.622
high,4.8457,0.6228
high,4.8583,0.6236
high,4.8706,0.6244
high,4.9182,0.6252
high,4.9808,0.626
high,4.9871,0.6268
high,5.0012,0.6276
high,5.0256,0.6284
high,5.0528,0.6292
high,5.0597,0.63
high,5.0665,0.6308
high,5.0772,0.6316
high,5.1747,0.6324
high,5.181,0.6332
high,5.4115,0.634
high,5.4635,0.6348
high,5.4965,0.6356
high,5.5493,0.6364
high,5.7557,0.6372
high,5.8536,0.638
high,5.9312,0.6388
high,5.9376,0.6396
high,6.0101,0.6404
high,6.0258,0.6413
high,6.1465,0.6421
high,6.2519,0.6429
high,6.2617,0.6437
high,6.2625,0.6445
high,6.2631,0.6453
high,6.2851,0.6461
high,6.3497,0.6469
high,6.4217,0.6477
high,6.4569,0.6485
high,6.6519,0.6493
high,6.8682,0.6501
high,6.8803,0.6509
high,6.9104,0.6517
high,6.9124,0.6525
high,6.9647,0.6533
high,6.9786,0.6541
high,7.0092,0.6549
high,7.0156,0.6557
high,7.1444,0.6565
high,7.1931,0.6573
high,7.2121,0.6581
high,7.3229,0.6589
high,7.3689,0.6597
high,7.3717,0.6605
high,7.3731,0.6613
high,7.3742,0.6621
high,7.5643,0.6629
high,7.7168,0.6637
high,7.7308,0.6645
high,7.8778,0.6653
high,7.9522,0.6661
high,8.0911,0.6669
high,8.2342,0.6677
high,8.2799,0.6685
high,8.3076,0.6693
high,8.3699,0.6701
high,8.4546,0.6709
high,8.9061,0.6717
high,9.0715,0.6726
high,9.0718,0.6734
high,9.0722,0.6742
high,9.1514,0.675
high,9.2858,0.6758
high,9.3317,0.6766
high,9.8943,0.6774
high,9.9006,0.6782
high,10.0721,0.679
high,10.1107,0.6798
high,10.6994,0.6806
high,10.9285,0.6814
high,10.9885,0.6822
high,11.091,0.683
high,11.1203,0.6838
high,11.1914,0.6846
high,11.2708,0.6854
high,11.2719,0.6862
high,11.4718,0.687
high,11.5365,0.6878
high,11.5382,0.6886
high,11.5882,0.6894
high,11.6456,0.6902
high,11.6853,0.691
high,11.7586,0.6918
high,11.7925,0.6926
high,11.9893,0.6934
high,12.0178,0.6942
high,12.2053,0.695
high,12.2639,0.6958
high,12.3868,0.6966
high,12.5156,0.6974
high,12.5531,0.6982
high,12.5621,0.699
high,12.579,0.6998
high,12.6128,0.7006
high,12.8635,0.7014
high,13.0138,0.7022
high,13.0254,0.703
high,13.03,0.7039
high,13.0321,0.7047
high,13.0869,0.7055
high,13.549,0.7063
high,13.7251,0.7071
high,13.7262,0.7079
high,13.9435,0.7087
high,13.9699,0.7095
high,14.0642,0.7103
high,14.084,0.7111
high,14.3308,0.7119
high,14.7854,0.7127
high,14.846,0.7135
high,15.0097,0.7143
high,15.1992,0.7151
high,15.2051,0.7159
high,15.2189,0.7167
high,15.2708,0.7175
high,15.2774,0.7183
high,15.2794,0.7191
high,15.3329,0.7199
high,15.8796,0.7207
high,16.0132,0.7215
high,16.0949,0.7223
high,16.1226,0.7231
high,16.3411,0.7239
high,16.431,0.7247
high,16.8554,0.7255
high,17.0321,0.7263
high,17.1058,0.7271
high,17.8479,0.7279
high,17.9728,0.7287
high,18.0279,0.7295
high,18.116,0.7303
high,18.1669,0.7311
high,18.9862,0.7319
high,19.0621,0.7327
high,19.3126,0.7335
high,20.0896,0.7343
high,20.1079,0.7352
high,20.3858,0.736
high,20.4853,0.7368
high,20.5249,0.7376
high,20.7297,0.7384
high,20.7807,0.7392
high,20.7875,0.74
high,21.0288,0.7408
high,21.0718,0.7416
high,21.0761,0.7424
high,21.424,0.7432
high,21.8125,0.744
high,21.9082,0.7448
high,22.0135,0.7456
high,22.0926,0.7464
high,22.135,0.7472
high,22.179,0.748
high,23.284,0.7488
high,23.6653,0.7496
high,23.7271,0.7504
high,23.8643,0.7512
high,24.9553,0.752
high,25.4218,0.7528
high,25.7712,0.7536
high,26.0993,0.7544
high,26.7926,0.7552
high,26.8504,0.756
high,26.8888,0.7568
high,26.8894,0.7576
high,26.9358,0.7584
high,27.0328,0.7592
high,27.0558,0.76
high,27.5933,0.7608
high,27.686,0.7616
high,27.7276,0.7624
high,28.0797,0.7632
high,28.0971,0.764
high,28.6118,0.7648
high,28.7031,0.7657
high,28.9444,0.7665
high,30.8999,0.7673
high,31.0578,0.7681
high,32.9333,0.7689
high,33.0635,0.7697
high,33.9254,0.7705
high,34.054,0.7713
high,34.1132,0.7721
high,34.1394,0.7729
high,34.5119,0.7737
high,35.2678,0.7745
high,35.9138,0.7753
high,36.0601,0.7761
high,36.4747,0.7769
high,37.1393,0.7777
high,37.2119,0.7785
high,37.4517,0.7793
high,37.5042,0.7801
high,38.2578,0.7809
high,38.2947,0.7817
high,38.729,0.7825
high,38.735,0.7833
high,38.7478,0.7841
high,38.9075,0.7849
high,39.6614,0.7857
high,40.0586,0.7865
high,40.3286,0.7873
high,41.8088,0.7881
high,42.4018,0.7889
high,42.7851,0.7897
high,44.2596,0.7905
high,44.3278,0.7913
high,45.3736,0.7921
high,45.4532,0.7929
high,46.8133,0.7937
high,46.8836,0.7945
high,47.2469,0.7953
high,47.4208,0.7961
high,47.8872,0.797
high,48.8881,0.7978
high,48.9003,0.7986
high,49.6603,0.7994
high,50.5408,0.8002
high,50.8381,0.801
high,50.8392,0.8018
high,52.7501,0.8026
high,52.8794,0.8034
high,53.7128,0.8042
high,53.8268,0.805
high,54.0321,0.8058
high,54.0767,0.8066
high,55.186,0.8074
high,55.3043,0.8082
high,56.014,0.809
high,56.0203,0.8098
high,57.0919,0.8106
high,59.4458,0.8114
high,61.0086,0.8122
high,61.6419,0.813
high,61.9114,0.8138
high,62.4008,0.8146
high,62.696,0.8154
high,62.9903,0.8162
high,63.0864,0.817
high,63.8068,0.8178
high,63.8135,0.8186
high,63.9726,0.8194
high,64.9321,0.8202
high,65.0503,0.821
high,67.0069,0.8218
high,67.2561,0.8226
high,68.0228,0.8234
high,70.5922,0.8242
high,71.0599,0.825
high,71.7358,0.8258
high,72.944,0.8266
high,73.4668,0.8274
high,74.259,0.8283
high,74.3222,0.8291
high,74.5504,0.8299
high,74.6699,0.8307
high,74.705,0.8315
high,74.8507,0.8323
high,74.87,0.8331
high,75.1619,0.8339
high,75.254,0.8347
high,75.4808,0.8355
high,75.6846,0.8363
high,76.2076,0.8371
high,80.1853,0.8379
high,81.1546,0.8387
high,81.3176,0.8395
high,81.3356,0.8403
high,82.091,0.8411
high,82.4625,0.8419
high,82.6372,0.8427
high,83.2546,0.8435
high,84.7369,0.8443
high,85.1804,0.8451
high,85.9975,0.8459
high,86.0062,0.8467
high,86.1501,0.8475
high,87.4831,0.8483
high,91.2511,0.8491
high,92.2056,0.8499
high,93.0194,0.8507
high,93.45,0.8515
high,93.496,0.8523
high,94.965,0.8531
high,98.8367,0.8539
high,99.331,0.8547
high,99.3642,0.8555
high,104.2049,0.8563
high,105.9069,0.8571
high,106.7661,0.8579
high,108.1649,0.8587
high,109.3626,0.8596
high,112.7661,0.8604
high,112.8722,0.8612
high,115.1332,0.862
high,115.9514,0.8628
high,117.2588,0.8636
high,118.2924,0.8644
high,118.3033,0.8652
high,119.8861,0.866
high,119.9135,0.8668
high,122.1003,0.8676
high,123.085,0.8684
high,127.9218,0.8692
high,129.5751,0.87
high,129.5762,0.8708
high,131.1167,0.8716
high,131.92,0.8724
high,132.0465,0.8732
high,134.7024,0.874
high,135.6056,0.8748
high,135.6526,0.8756
high,138.0764,0.8764
high,138.7297,0.8772
high,138.7512,0.878
high,139.4028,0.8788
high,141.0935,0.8796
high,142.0356,0.8804
high,143.3601,0.8812
high,145.151,0.882
high,150.0972,0.8828
high,152.025,0.8836
high,152.0444,0.8844
high,152.3726,0.8852
high,152.6938,0.886
high,152.9024,0.8868
high,154.1672,0.8876
high,158.5414,0.8884
high,160.5236,0.8892
high,160.7582,0.89
high,160.7896,0.8909
high,160.7989,0.8917
high,160.8067,0.8925
high,161.0875,0.8933
high,164.2369,0.8941
high,164.8057,0.8949
high,166.2454,0.8957
high,167.1508,0.8965
high,170.0707,0.8973
high,172.0933,0.8981
high,176.165,0.8989
high,177.846,0.8997
high,178.2118,0.9005
high,179.5621,0.9013
high,182.4857,0.9021
high,186.515,0.9029
high,187.0783,0.9037
high,196.1464,0.9045
high,198.084,0.9053
high,200.1456,0.9061
high,200.9362,0.9069
high,203.9081,0.9077
high,204.9022,0.9085
high,205.0219,0.9093
high,205.0265,0.9101
high,205.1371,0.9109
high,209.7738,0.9117
high,211.0633,0.9125
high,211.9815,0.9133
high,212.146,0.9141
high,213.0097,0.9149
high,215.0942,0.9157
high,216.2567,0.9165
high,217.105,0.9173
high,217.9868,0.9181
high,221.0729,0.9189
high,223.0928,0.9197
high,225.9928,0.9205
high,226.0932,0.9213
high,230.8932,0.9222
high,230.899,0.923
high,231.2196,0.9238
high,231.286,0.9246
high,234.1368,0.9254
high,236.8585,0.9262
high,238.4024,0.927
high,240.0486,0.9278
high,240.4789,0.9286
high,244.0731,0.9294
high,245.016,0.9302
high,246.2096,0.931
high,246.7203,0.9318
high,249.0468,0.9326
high,251.3144,0.9334
high,251.9501,0.9342
high,252.3811,0.935
high,252.4582,0.9358
high,257.1224,0.9366
high,266.7161,0.9374
high,267.0796,0.9382
high,268.1928,0.939
high,268.4838,0.9398
high,270.9614,0.9406
high,274.7388,0.9414
high,274.7438,0.9422
high,274.986,0.943
high,275.3564,0.9438
high,275.7126,0.9446
high,277.9372,0.9454
high,278.8453,0.9462
high,279.3362,0.947
high,279.4438,0.9478
high,280.5607,0.9486
high,282.0785,0.9494
high,283.9344,0.9502
high,285.4007,0.951
high,289.7867,0.9518
high,290.1232,0.9526
high,290.3126,0.9535
high,295.4228,0.9543
high,298.079,0.9551
high,300.0138,0.9559
high,305.2633,0.9567
high,307.3789,0.9575
high,313.9758,0.9583
high,319.5226,0.9591
high,320.2888,0.9599
high,323.925,0.9607
high,324.8893,0.9615
high,328.8436,0.9623
high,329.1121,0.9631
high,330.2128,0.9639
high,333.1261,0.9647
high,333.1311,0.9655
high,353.6846,0.9663
high,367.6503,0.9671
high,367.6621,0.9679
high,371.9176,0.9687
high,375.1704,0.9695
high,380.9933,0.9703
high,393.468,0.9711
high,402.9003,0.9719
high,423.8399,0.9727
high,425.9789,0.9735
high,434.4383,0.9743
high,449.9185,0.9751
high,453.7965,0.9759
high,457.4375,0.9767
high,467.9074,0.9775
high,477.9621,0.9783
high,484.9944,0.9791
high,485.0028,0.9799
high,503.1425,0.9807
high,511.9682,0.9815
high,512.9506,0.9823
high,518.4368,0.9831
high,555.2093,0.9839
high,577.6071,0.9848
high,585.3406,0.9856
high,590.7861,0.9864
high,593.3905,0.9872
high,660.7699,0.988
high,683.6299,0.9888
high,704.3774,0.9896
high,707.5449,0.9904
high,707.5535,0.9912
high,736.364,0.992
high,737.9738,0.9928
high,782.9857,0.9936
high,789.5529,0.9944
high,835.1777,0.9952
high,891.4585,0.996
high,896.8703,0.9968
high,930.0265,0.9976
high,1024.7042,0.9984
high,1045.3562,0.9992
high,1088.1392,1.0


==> Figures/figure_ch4_h1_temporal_cdf__all.csv <==
dt_days,cdf
0.0006,0.0004
0.0006,0.0008
0.0007,0.0012
0.0007,0.0016
0.0008,0.002
0.001,0.0024
0.001,0.0028
0.001,0.0032
0.0011,0.0036
0.0014,0.004
0.0014,0.0044
0.0015,0.0048
0.0017,0.0052
0.0019,0.0056
0.0022,0.006
0.0022,0.0064
0.0024,0.0068
0.0024,0.0072
0.0029,0.0076
0.0032,0.008
0.0032,0.0084
0.0032,0.0088
0.0032,0.0092
0.0036,0.0096
0.0036,0.01
0.0039,0.0104
0.004,0.0108
0.004,0.0112
0.004,0.0116
0.0042,0.012
0.0042,0.0124
0.0047,0.0128
0.0047,0.0132
0.0051,0.0136
0.0053,0.014
0.0054,0.0144
0.0054,0.0148
0.0056,0.0152
0.0057,0.0157
0.0058,0.0161
0.0058,0.0165
0.0065,0.0169
0.0065,0.0173
0.0068,0.0177
0.0069,0.0181
0.0071,0.0185
0.0072,0.0189
0.0072,0.0193
0.0075,0.0197
0.0076,0.0201
0.0076,0.0205
0.0082,0.0209
0.0092,0.0213
0.0092,0.0217
0.0093,0.0221
0.0094,0.0225
0.01,0.0229
0.0101,0.0233
0.0104,0.0237
0.0106,0.0241
0.0106,0.0245
0.0108,0.0249
0.0108,0.0253
0.0114,0.0257
0.0117,0.0261
0.0119,0.0265
0.0119,0.0269
0.0121,0.0273
0.0121,0.0277
0.0124,0.0281
0.0132,0.0285
0.0139,0.0289
0.0142,0.0293
0.0149,0.0297
0.016,0.0301
0.016,0.0305
0.0165,0.0309
0.0169,0.0313
0.0172,0.0317
0.0172,0.0321
0.0174,0.0325
0.0175,0.0329
0.0176,0.0333
0.0189,0.0337
0.0196,0.0341
0.0197,0.0345
0.0203,0.0349
0.0207,0.0353
0.0207,0.0357
0.0215,0.0361
0.0217,0.0365
0.0221,0.0369
0.0226,0.0373
0.0231,0.0377
0.0232,0.0381
0.0235,0.0385
0.0251,0.0389
0.0257,0.0393
0.0261,0.0397
0.0269,0.0401
0.0281,0.0405
0.0312,0.0409
0.0312,0.0413
0.0326,0.0417
0.0353,0.0421
0.0356,0.0425
0.0371,0.0429
0.0376,0.0433
0.0379,0.0437
0.0382,0.0441
0.0383,0.0445
0.0385,0.0449
0.0389,0.0453
0.0401,0.0457
0.0404,0.0461
0.0419,0.0465
0.0421,0.047
0.0425,0.0474
0.0426,0.0478
0.0426,0.0482
0.0426,0.0486
0.0426,0.049
0.0429,0.0494
0.0429,0.0498
0.0429,0.0502
0.0429,0.0506
0.0429,0.051
0.0431,0.0514
0.0431,0.0518
0.0431,0.0522
0.0432,0.0526
0.0432,0.053
0.0432,0.0534
0.0432,0.0538
0.0432,0.0542
0.0432,0.0546
0.0432,0.055
0.0432,0.0554
0.0433,0.0558
0.0433,0.0562
0.0433,0.0566
0.0433,0.057
0.0433,0.0574
0.0435,0.0578
0.0435,0.0582
0.0435,0.0586
0.0435,0.059
0.0435,0.0594
0.0436,0.0598
0.0436,0.0602
0.0438,0.0606
0.0438,0.061
0.0438,0.0614
0.0438,0.0618
0.0438,0.0622
0.0438,0.0626
0.0438,0.063
0.0439,0.0634
0.0439,0.0638
0.0439,0.0642
0.0439,0.0646
0.0439,0.065
0.044,0.0654
0.044,0.0658
0.044,0.0662
0.0442,0.0666
0.0442,0.067
0.0442,0.0674
0.0443,0.0678
0.0443,0.0682
0.0443,0.0686
0.0443,0.069
0.0444,0.0694
0.0444,0.0698
0.0444,0.0702
0.0446,0.0706
0.0446,0.071
0.0446,0.0714
0.0446,0.0718
0.0446,0.0722
0.0446,0.0726
0.0447,0.073
0.0447,0.0734
0.0447,0.0738
0.0447,0.0742
0.0447,0.0746
0.0447,0.075
0.0449,0.0754
0.0449,0.0758
0.0449,0.0762
0.0449,0.0766
0.045,0.077
0.045,0.0774
0.045,0.0778
0.045,0.0783
0.045,0.0787
0.045,0.0791
0.0451,0.0795
0.0451,0.0799
0.0451,0.0803
0.0451,0.0807
0.0451,0.0811
0.0451,0.0815
0.0451,0.0819
0.0451,0.0823
0.0453,0.0827
0.0453,0.0831
0.0453,0.0835
0.0453,0.0839
0.0453,0.0843
0.0453,0.0847
0.0453,0.0851
0.0453,0.0855
0.0453,0.0859
0.0453,0.0863
0.0453,0.0867
0.0454,0.0871
0.0454,0.0875
0.0454,0.0879
0.0454,0.0883
0.0454,0.0887
0.0454,0.0891
0.0456,0.0895
0.0456,0.0899
0.0456,0.0903
0.0456,0.0907
0.0457,0.0911
0.0457,0.0915
0.0457,0.0919
0.0457,0.0923
0.0458,0.0927
0.0458,0.0931
0.0458,0.0935
0.0458,0.0939
0.0458,0.0943
0.0458,0.0947
0.0458,0.0951
0.046,0.0955
0.046,0.0959
0.046,0.0963
0.0461,0.0967
0.0461,0.0971
0.0461,0.0975
0.0461,0.0979
0.0462,0.0983
0.0462,0.0987
0.0462,0.0991
0.0464,0.0995
0.0464,0.0999
0.0464,0.1003
0.0464,0.1007
0.0465,0.1011
0.0465,0.1015
0.0465,0.1019
0.0465,0.1023
0.0467,0.1027
0.0467,0.1031
0.0467,0.1035
0.0468,0.1039
0.0469,0.1043
0.0469,0.1047
0.0469,0.1051
0.0469,0.1055
0.0469,0.1059
0.0471,0.1063
0.0471,0.1067
0.0471,0.1071
0.0472,0.1075
0.0472,0.1079
0.0472,0.1083
0.0474,0.1087
0.0474,0.1091
0.0475,0.1096
0.0475,0.11
0.0475,0.1104
0.0476,0.1108
0.0476,0.1112
0.0476,0.1116
0.0476,0.112
0.0476,0.1124
0.0478,0.1128
0.0478,0.1132
0.0478,0.1136
0.0478,0.114
0.0478,0.1144
0.0478,0.1148
0.0479,0.1152
0.0479,0.1156
0.0479,0.116
0.0481,0.1164
0.0481,0.1168
0.0481,0.1172
0.0483,0.1176
0.0483,0.118
0.0483,0.1184
0.0483,0.1188
0.0485,0.1192
0.0485,0.1196
0.0485,0.12
0.0485,0.1204
0.0486,0.1208
0.0488,0.1212
0.0488,0.1216
0.0489,0.122
0.0489,0.1224
0.0489,0.1228
0.049,0.1232
0.049,0.1236
0.049,0.124
0.049,0.1244
0.049,0.1248
0.049,0.1252
0.0493,0.1256
0.0494,0.126
0.0494,0.1264
0.0494,0.1268
0.0494,0.1272
0.0496,0.1276
0.0496,0.128
0.0496,0.1284
0.0496,0.1288
0.0497,0.1292
0.0499,0.1296
0.05,0.13
0.05,0.1304
0.05,0.1308
0.05,0.1312
0.05,0.1316
0.0504,0.132
0.0506,0.1324
0.0506,0.1328
0.0506,0.1332
0.0506,0.1336
0.0506,0.134
0.0507,0.1344
0.0507,0.1348
0.0507,0.1352
0.0508,0.1356
0.0508,0.136
0.051,0.1364
0.051,0.1368
0.051,0.1372
0.051,0.1376
0.051,0.138
0.0511,0.1384
0.0511,0.1388
0.0512,0.1392
0.0512,0.1396
0.0512,0.14
0.0514,0.1404
0.0514,0.1409
0.0514,0.1413
0.0514,0.1417
0.0514,0.1421
0.0514,0.1425
0.0515,0.1429
0.0515,0.1433
0.0517,0.1437
0.0517,0.1441
0.0517,0.1445
0.0518,0.1449
0.0518,0.1453
0.0518,0.1457
0.0519,0.1461
0.0519,0.1465
0.0519,0.1469
0.0519,0.1473
0.0521,0.1477
0.0522,0.1481
0.0522,0.1485
0.0524,0.1489
0.0524,0.1493
0.0525,0.1497
0.0525,0.1501
0.0525,0.1505
0.0526,0.1509
0.0526,0.1513
0.0529,0.1517
0.0529,0.1521
0.0531,0.1525
0.0531,0.1529
0.0532,0.1533
0.0533,0.1537
0.0533,0.1541
0.0536,0.1545
0.0538,0.1549
0.054,0.1553
0.054,0.1557
0.054,0.1561
0.0542,0.1565
0.0542,0.1569
0.0542,0.1573
0.0543,0.1577
0.0543,0.1581
0.0543,0.1585
0.0544,0.1589
0.0546,0.1593
0.0546,0.1597
0.0546,0.1601
0.0547,0.1605
0.0549,0.1609
0.0549,0.1613
0.055,0.1617
0.055,0.1621
0.0551,0.1625
0.0551,0.1629
0.0551,0.1633
0.0551,0.1637
0.0553,0.1641
0.0553,0.1645
0.0556,0.1649
0.0556,0.1653
0.0557,0.1657
0.0557,0.1661
0.0557,0.1665
0.056,0.1669
0.056,0.1673
0.0561,0.1677
0.0561,0.1681
0.0561,0.1685
0.0561,0.1689
0.0562,0.1693
0.0562,0.1697
0.0564,0.1701
0.0564,0.1705
0.0565,0.1709
0.0565,0.1713
0.0567,0.1717
0.0568,0.1722
0.0568,0.1726
0.0569,0.173
0.0571,0.1734
0.0571,0.1738
0.0571,0.1742
0.0571,0.1746
0.0571,0.175
0.0572,0.1754
0.0572,0.1758
0.0574,0.1762
0.0574,0.1766
0.0574,0.177
0.0575,0.1774
0.0579,0.1778
0.0579,0.1782
0.0581,0.1786
0.0581,0.179
0.0582,0.1794
0.0583,0.1798
0.0583,0.1802
0.0583,0.1806
0.0585,0.181
0.059,0.1814
0.0592,0.1818
0.0592,0.1822
0.0592,0.1826
0.0594,0.183
0.0596,0.1834
0.0596,0.1838
0.0596,0.1842
0.06,0.1846
0.06,0.185
0.0601,0.1854
0.0601,0.1858
0.0603,0.1862
0.0604,0.1866
0.0604,0.187
0.0604,0.1874
0.0604,0.1878
0.0604,0.1882
0.0606,0.1886
0.0606,0.189
0.0606,0.1894
0.0607,0.1898
0.0607,0.1902
0.061,0.1906
0.061,0.191
0.061,0.1914
0.0611,0.1918
0.0611,0.1922
0.0614,0.1926
0.0614,0.193
0.0618,0.1934
0.0619,0.1938
0.0621,0.1942
0.0621,0.1946
0.0621,0.195
0.0622,0.1954
0.0622,0.1958
0.0629,0.1962
0.0629,0.1966
0.0629,0.197
0.0632,0.1974
0.0632,0.1978
0.0633,0.1982
0.0636,0.1986
0.0636,0.199
0.0636,0.1994
0.0642,0.1998
0.0644,0.2002
0.0644,0.2006
0.0646,0.201
0.0646,0.2014
0.0646,0.2018
0.0646,0.2022
0.0647,0.2026
0.0647,0.203
0.0647,0.2035
0.0649,0.2039
0.0651,0.2043
0.0653,0.2047
0.0654,0.2051
0.0654,0.2055
0.0654,0.2059
0.066,0.2063
0.0661,0.2067
0.0662,0.2071
0.0662,0.2075
0.0664,0.2079
0.0665,0.2083
0.0667,0.2087
0.0667,0.2091
0.0672,0.2095
0.0672,0.2099
0.0672,0.2103
0.0672,0.2107
0.0675,0.2111
0.0678,0.2115
0.0678,0.2119
0.0678,0.2123
0.0678,0.2127
0.0678,0.2131
0.0679,0.2135
0.0681,0.2139
0.0682,0.2143
0.0682,0.2147
0.0683,0.2151
0.0688,0.2155
0.0688,0.2159
0.0693,0.2163
0.0694,0.2167
0.0697,0.2171
0.07,0.2175
0.0701,0.2179
0.0701,0.2183
0.0701,0.2187
0.0704,0.2191
0.0704,0.2195
0.0706,0.2199
0.0712,0.2203
0.0712,0.2207
0.0714,0.2211
0.0715,0.2215
0.0717,0.2219
0.0717,0.2223
0.0719,0.2227
0.0719,0.2231
0.0719,0.2235
0.0719,0.2239
0.0721,0.2243
0.0721,0.2247
0.0722,0.2251
0.0724,0.2255
0.0724,0.2259
0.0725,0.2263
0.0726,0.2267
0.0726,0.2271
0.0729,0.2275
0.0735,0.2279
0.0738,0.2283
0.0743,0.2287
0.0743,0.2291
0.0744,0.2295
0.0744,0.2299
0.0747,0.2303
0.0747,0.2307
0.0747,0.2311
0.0747,0.2315
0.0749,0.2319
0.0753,0.2323
0.0754,0.2327
0.0757,0.2331
0.0757,0.2335
0.0758,0.2339
0.0758,0.2343
0.0761,0.2348
0.0761,0.2352
0.0762,0.2356
0.0762,0.236
0.0765,0.2364
0.0765,0.2368
0.0772,0.2372
0.0774,0.2376
0.0775,0.238
0.0775,0.2384
0.0776,0.2388
0.0778,0.2392
0.0779,0.2396
0.0781,0.24
0.0782,0.2404
0.0785,0.2408
0.0786,0.2412
0.079,0.2416
0.0794,0.242
0.0796,0.2424
0.0799,0.2428
0.0799,0.2432
0.0803,0.2436
0.0804,0.244
0.0806,0.2444
0.0806,0.2448
0.0815,0.2452
0.0815,0.2456
0.0818,0.246
0.0819,0.2464
0.0819,0.2468
0.0819,0.2472
0.0821,0.2476
0.0821,0.248
0.0821,0.2484
0.0822,0.2488
0.0826,0.2492
0.0828,0.2496
0.0829,0.25
0.0832,0.2504
0.0833,0.2508
0.0833,0.2512
0.0835,0.2516
0.0836,0.252
0.0838,0.2524
0.0838,0.2528
0.084,0.2532
0.084,0.2536
0.0843,0.254
0.0847,0.2544
0.0853,0.2548
0.0853,0.2552
0.0854,0.2556
0.0856,0.256
0.0857,0.2564
0.0857,0.2568
0.086,0.2572
0.0861,0.2576
0.0861,0.258
0.0864,0.2584
0.0865,0.2588
0.0865,0.2592
0.0865,0.2596
0.0867,0.26
0.0867,0.2604
0.0869,0.2608
0.0871,0.2612
0.0876,0.2616
0.0878,0.262
0.0879,0.2624
0.0881,0.2628
0.0883,0.2632
0.0885,0.2636
0.0886,0.264
0.089,0.2644
0.0892,0.2648
0.0893,0.2652
0.0899,0.2657
0.0899,0.2661
0.09,0.2665
0.0903,0.2669
0.0904,0.2673
0.0908,0.2677
0.0911,0.2681
0.0921,0.2685
0.0924,0.2689
0.0925,0.2693
0.0925,0.2697
0.0926,0.2701
0.0928,0.2705
0.0929,0.2709
0.0931,0.2713
0.0932,0.2717
0.0933,0.2721
0.0933,0.2725
0.0938,0.2729
0.0943,0.2733
0.0944,0.2737
0.0946,0.2741
0.0951,0.2745
0.0951,0.2749
0.0951,0.2753
0.0953,0.2757
0.0956,0.2761
0.0962,0.2765
0.0967,0.2769
0.0975,0.2773
0.0976,0.2777
0.0981,0.2781
0.0988,0.2785
0.0993,0.2789
0.0993,0.2793
0.0996,0.2797
0.0996,0.2801
0.1001,0.2805
0.1003,0.2809
0.1006,0.2813
0.1011,0.2817
0.1014,0.2821
0.1017,0.2825
0.1026,0.2829
0.1026,0.2833
0.1028,0.2837
0.1032,0.2841
0.1032,0.2845
0.1033,0.2849
0.1038,0.2853
0.1039,0.2857
0.1042,0.2861
0.1054,0.2865
0.1056,0.2869
0.1057,0.2873
0.1058,0.2877
0.106,0.2881
0.1061,0.2885
0.1061,0.2889
0.1065,0.2893
0.1067,0.2897
0.1071,0.2901
0.1082,0.2905
0.1083,0.2909
0.1085,0.2913
0.1092,0.2917
0.1096,0.2921
0.1097,0.2925
0.1097,0.2929
0.11,0.2933
0.1112,0.2937
0.1114,0.2941
0.1121,0.2945
0.1129,0.2949
0.1131,0.2953
0.1136,0.2957
0.1136,0.2961
0.1139,0.2965
0.114,0.297
0.1143,0.2974
0.1156,0.2978
0.1157,0.2982
0.1161,0.2986
0.1167,0.299
0.1168,0.2994
0.1172,0.2998
0.1176,0.3002
0.1178,0.3006
0.1192,0.301
0.1193,0.3014
0.1194,0.3018
0.1199,0.3022
0.1199,0.3026
0.1199,0.303
0.1201,0.3034
0.1207,0.3038
0.1208,0.3042
0.121,0.3046
0.1215,0.305
0.1215,0.3054
0.1217,0.3058
0.1221,0.3062
0.1222,0.3066
0.1225,0.307
0.1226,0.3074
0.1228,0.3078
0.1228,0.3082
0.1235,0.3086
0.1236,0.309
0.124,0.3094
0.1246,0.3098
0.1254,0.3102
0.1262,0.3106
0.1265,0.311
0.1268,0.3114
0.1275,0.3118
0.1283,0.3122
0.1303,0.3126
0.1306,0.313
0.1307,0.3134
0.1325,0.3138
0.1326,0.3142
0.1328,0.3146
0.1331,0.315
0.1331,0.3154
0.1344,0.3158
0.1354,0.3162
0.1357,0.3166
0.1364,0.317
0.1368,0.3174
0.1369,0.3178
0.1371,0.3182
0.1371,0.3186
0.1376,0.319
0.1381,0.3194
0.1382,0.3198
0.1382,0.3202
0.1383,0.3206
0.1393,0.321
0.14,0.3214
0.1411,0.3218
0.1421,0.3222
0.1422,0.3226
0.1425,0.323
0.1428,0.3234
0.1429,0.3238
0.1433,0.3242
0.1442,0.3246
0.1453,0.325
0.1457,0.3254
0.1462,0.3258
0.1475,0.3262
0.1479,0.3266
0.1486,0.327
0.1494,0.3274
0.1503,0.3278
0.1504,0.3283
0.1504,0.3287
0.1506,0.3291
0.1506,0.3295
0.1521,0.3299
0.1525,0.3303
0.1528,0.3307
0.1532,0.3311
0.1544,0.3315
0.1576,0.3319
0.1581,0.3323
0.1581,0.3327
0.1582,0.3331
0.1583,0.3335
0.1585,0.3339
0.1596,0.3343
0.1606,0.3347
0.1608,0.3351
0.161,0.3355
0.161,0.3359
0.1611,0.3363
0.1614,0.3367
0.1617,0.3371
0.1633,0.3375
0.1639,0.3379
0.1642,0.3383
0.1646,0.3387
0.1647,0.3391
0.1647,0.3395
0.1656,0.3399
0.1671,0.3403
0.1674,0.3407
0.1674,0.3411
0.169,0.3415
0.1699,0.3419
0.1701,0.3423
0.1715,0.3427
0.1736,0.3431
0.1742,0.3435
0.175,0.3439
0.1761,0.3443
0.1762,0.3447
0.1765,0.3451
0.1775,0.3455
0.1778,0.3459
0.1788,0.3463
0.1793,0.3467
0.1817,0.3471
0.1826,0.3475
0.1833,0.3479
0.1857,0.3483
0.1858,0.3487
0.1861,0.3491
0.1874,0.3495
0.1878,0.3499
0.1888,0.3503
0.1901,0.3507
0.1903,0.3511
0.1906,0.3515
0.1911,0.3519
0.1914,0.3523
0.1915,0.3527
0.1924,0.3531
0.1929,0.3535
0.1929,0.3539
0.1943,0.3543
0.1949,0.3547
0.1954,0.3551
0.1958,0.3555
0.196,0.3559
0.1961,0.3563
0.1967,0.3567
0.1974,0.3571
0.1978,0.3575
0.1997,0.3579
0.2001,0.3583
0.2001,0.3587
0.2026,0.3591
0.2029,0.3596
0.2029,0.36
0.2031,0.3604
0.2032,0.3608
0.2037,0.3612
0.2039,0.3616
0.2039,0.362
0.2062,0.3624
0.2062,0.3628
0.2064,0.3632
0.2082,0.3636
0.2083,0.364
0.2092,0.3644
0.2097,0.3648
0.2099,0.3652
0.2101,0.3656
0.2103,0.366
0.2104,0.3664
0.2106,0.3668
0.2111,0.3672
0.2122,0.3676
0.2132,0.368
0.2138,0.3684
0.214,0.3688
0.2146,0.3692
0.2149,0.3696
0.2157,0.37
0.2181,0.3704
0.2186,0.3708
0.2199,0.3712
0.2214,0.3716
0.2253,0.372
0.2257,0.3724
0.2274,0.3728
0.2276,0.3732
0.2282,0.3736
0.2283,0.374
0.2286,0.3744
0.2289,0.3748
0.2296,0.3752
0.2322,0.3756
0.2325,0.376
0.2335,0.3764
0.2344,0.3768
0.2353,0.3772
0.2362,0.3776
0.2372,0.378
0.2394,0.3784
0.2401,0.3788
0.2411,0.3792
0.2414,0.3796
0.2418,0.38
0.2422,0.3804
0.2435,0.3808
0.244,0.3812
0.2443,0.3816
0.2447,0.382
0.2457,0.3824
0.2465,0.3828
0.2474,0.3832
0.2475,0.3836
0.2478,0.384
0.2483,0.3844
0.2485,0.3848
0.2492,0.3852
0.25,0.3856
0.2512,0.386
0.2524,0.3864
0.2544,0.3868
0.2549,0.3872
0.2589,0.3876
0.259,0.388
0.2597,0.3884
0.2611,0.3888
0.2618,0.3892
0.2621,0.3896
0.2649,0.39
0.265,0.3904
0.2689,0.3909
0.269,0.3913
0.2707,0.3917
0.2726,0.3921
0.2731,0.3925
0.2749,0.3929
0.2751,0.3933
0.2796,0.3937
0.2797,0.3941
0.2804,0.3945
0.2821,0.3949
0.2821,0.3953
0.2824,0.3957
0.2847,0.3961
0.2869,0.3965
0.2872,0.3969
0.2881,0.3973
0.2908,0.3977
0.291,0.3981
0.2917,0.3985
0.2931,0.3989
0.2936,0.3993
0.2939,0.3997
0.2949,0.4001
0.2954,0.4005
0.2956,0.4009
0.2997,0.4013
0.3011,0.4017
0.3042,0.4021
0.3082,0.4025
0.3083,0.4029
0.3117,0.4033
0.3117,0.4037
0.3133,0.4041
0.3153,0.4045
0.3179,0.4049
0.3193,0.4053
0.3218,0.4057
0.3218,0.4061
0.3253,0.4065
0.3274,0.4069
0.3279,0.4073
0.329,0.4077
0.3299,0.4081
0.3311,0.4085
0.3311,0.4089
0.3315,0.4093
0.3347,0.4097
0.3349,0.4101
0.3381,0.4105
0.3394,0.4109
0.3457,0.4113
0.3462,0.4117
0.3479,0.4121
0.3485,0.4125
0.3518,0.4129
0.3535,0.4133
0.3538,0.4137
0.354,0.4141
0.3614,0.4145
0.3646,0.4149
0.3651,0.4153
0.3693,0.4157
0.3746,0.4161
0.3762,0.4165
0.3768,0.4169
0.3771,0.4173
0.3814,0.4177
0.3833,0.4181
0.3836,0.4185
0.3851,0.4189
0.3883,0.4193
0.3899,0.4197
0.3899,0.4201
0.3935,0.4205
0.3939,0.4209
0.3985,0.4213
0.4003,0.4217
0.4061,0.4222
0.4115,0.4226
0.4157,0.423
0.4178,0.4234
0.4185,0.4238
0.4204,0.4242
0.4224,0.4246
0.4235,0.425
0.424,0.4254
0.4242,0.4258
0.4251,0.4262
0.4253,0.4266
0.4253,0.427
0.4275,0.4274
0.4299,0.4278
0.4306,0.4282
0.431,0.4286
0.434,0.429
0.4362,0.4294
0.4385,0.4298
0.4394,0.4302
0.4401,0.4306
0.4403,0.431
0.4424,0.4314
0.4425,0.4318
0.455,0.4322
0.4589,0.4326
0.4599,0.433
0.4708,0.4334
0.4726,0.4338
0.4733,0.4342
0.4779,0.4346
0.4789,0.435
0.4803,0.4354
0.481,0.4358
0.4814,0.4362
0.4822,0.4366
0.4915,0.437
0.4938,0.4374
0.496,0.4378
0.4992,0.4382
0.5011,0.4386
0.5018,0.439
0.5047,0.4394
0.5094,0.4398
0.5143,0.4402
0.5176,0.4406
0.5251,0.441
0.5264,0.4414
0.5268,0.4418
0.5276,0.4422
0.529,0.4426
0.5304,0.443
0.5321,0.4434
0.5379,0.4438
0.546,0.4442
0.5461,0.4446
0.5472,0.445
0.5504,0.4454
0.5507,0.4458
0.5544,0.4462
0.5558,0.4466
0.5575,0.447
0.5603,0.4474
0.5697,0.4478
0.5704,0.4482
0.5706,0.4486
0.5771,0.449
0.5775,0.4494
0.5851,0.4498
0.5901,0.4502
0.5938,0.4506
0.596,0.451
0.5964,0.4514
0.5983,0.4518
0.6042,0.4522
0.6044,0.4526
0.6046,0.453
0.6062,0.4535
0.61,0.4539
0.611,0.4543
0.6133,0.4547
0.6139,0.4551
0.6143,0.4555
0.6146,0.4559
0.6154,0.4563
0.6169,0.4567
0.6176,0.4571
0.619,0.4575
0.6239,0.4579
0.6274,0.4583
0.6283,0.4587
0.6343,0.4591
0.6362,0.4595
0.6368,0.4599
0.6388,0.4603
0.6408,0.4607
0.6439,0.4611
0.6449,0.4615
0.6458,0.4619
0.6512,0.4623
0.6586,0.4627
0.6603,0.4631
0.6604,0.4635
0.6606,0.4639
0.6661,0.4643
0.6672,0.4647
0.6721,0.4651
0.6728,0.4655
0.6731,0.4659
0.6739,0.4663
0.6757,0.4667
0.6775,0.4671
0.6781,0.4675
0.6781,0.4679
0.679,0.4683
0.6819,0.4687
0.6853,0.4691
0.6908,0.4695
0.6911,0.4699
0.6912,0.4703
0.6924,0.4707
0.6931,0.4711
0.6946,0.4715
0.6953,0.4719
0.6964,0.4723
0.6967,0.4727
0.6978,0.4731
0.6992,0.4735
0.7022,0.4739
0.7049,0.4743
0.711,0.4747
0.714,0.4751
0.7169,0.4755
0.7176,0.4759
0.7181,0.4763
0.7183,0.4767
0.721,0.4771
0.7238,0.4775
0.7274,0.4779
0.7331,0.4783
0.7333,0.4787
0.7347,0.4791
0.7382,0.4795
0.7431,0.4799
0.7519,0.4803
0.7561,0.4807
0.7597,0.4811
0.7617,0.4815
0.7644,0.4819
0.7668,0.4823
0.7681,0.4827
0.7724,0.4831
0.7731,0.4835
0.7736,0.4839
0.774,0.4843
0.7754,0.4848
0.7778,0.4852
0.7788,0.4856
0.781,0.486
0.7815,0.4864
0.7821,0.4868
0.7821,0.4872
0.7832,0.4876
0.7835,0.488
0.7835,0.4884
0.784,0.4888
0.7876,0.4892
0.7893,0.4896
0.7901,0.49
0.7932,0.4904
0.7938,0.4908
0.7943,0.4912
0.7953,0.4916
0.801,0.492
0.8015,0.4924
0.8038,0.4928
0.8043,0.4932
0.8093,0.4936
0.8117,0.494
0.8128,0.4944
0.8146,0.4948
0.8147,0.4952
0.8175,0.4956
0.82,0.496
0.8228,0.4964
0.8229,0.4968
0.8276,0.4972
0.8283,0.4976
0.8288,0.498
0.8294,0.4984
0.8324,0.4988
0.8326,0.4992
0.8346,0.4996
0.8358,0.5
0.8424,0.5004
0.8474,0.5008
0.8532,0.5012
0.8572,0.5016
0.8636,0.502
0.8636,0.5024
0.8656,0.5028
0.8668,0.5032
0.8672,0.5036
0.8718,0.504
0.8733,0.5044
0.8782,0.5048
0.8803,0.5052
0.8808,0.5056
0.8815,0.506
0.8817,0.5064
0.8839,0.5068
0.8851,0.5072
0.8856,0.5076
0.8911,0.508
0.8936,0.5084
0.8953,0.5088
0.8953,0.5092
0.8985,0.5096
0.9003,0.51
0.9032,0.5104
0.906,0.5108
0.9072,0.5112
0.9074,0.5116
0.9074,0.512
0.9247,0.5124
0.9256,0.5128
0.9261,0.5132
0.9304,0.5136
0.931,0.514
0.9374,0.5144
0.9397,0.5148
0.9483,0.5152
0.9542,0.5157
0.9553,0.5161
0.9569,0.5165
0.9571,0.5169
0.9688,0.5173
0.9711,0.5177
0.9726,0.5181
0.9739,0.5185
0.9739,0.5189
0.9785,0.5193
0.9831,0.5197
0.9832,0.5201
0.9835,0.5205
0.9836,0.5209
0.9842,0.5213
0.9844,0.5217
0.985,0.5221
0.9851,0.5225
0.9908,0.5229
0.9957,0.5233
1.0007,0.5237
1.0022,0.5241
1.0044,0.5245
1.0051,0.5249
1.0081,0.5253
1.0129,0.5257
1.0158,0.5261
1.0163,0.5265
1.0204,0.5269
1.0206,0.5273
1.0272,0.5277
1.0275,0.5281
1.0328,0.5285
1.0378,0.5289
1.0379,0.5293
1.0419,0.5297
1.044,0.5301
1.0472,0.5305
1.0506,0.5309
1.0532,0.5313
1.054,0.5317
1.0589,0.5321
1.0632,0.5325
1.0668,0.5329
1.0754,0.5333
1.076,0.5337
1.0804,0.5341
1.081,0.5345
1.0814,0.5349
1.0912,0.5353
1.1003,0.5357
1.1011,0.5361
1.1199,0.5365
1.1238,0.5369
1.1265,0.5373
1.1353,0.5377
1.136,0.5381
1.1429,0.5385
1.1539,0.5389
1.1664,0.5393
1.1683,0.5397
1.1704,0.5401
1.1844,0.5405
1.2006,0.5409
1.2051,0.5413
1.2096,0.5417
1.2193,0.5421
1.2217,0.5425
1.2218,0.5429
1.2247,0.5433
1.2271,0.5437
1.2279,0.5441
1.2453,0.5445
1.2514,0.5449
1.2621,0.5453
1.2664,0.5457
1.2775,0.5461
1.2831,0.5465
1.2831,0.547
1.2879,0.5474
1.2897,0.5478
1.306,0.5482
1.3071,0.5486
1.3071,0.549
1.3229,0.5494
1.3386,0.5498
1.3547,0.5502
1.3568,0.5506
1.3578,0.551
1.3619,0.5514
1.3643,0.5518
1.3661,0.5522
1.3676,0.5526
1.3913,0.553
1.4051,0.5534
1.406,0.5538
1.4196,0.5542
1.4324,0.5546
1.4496,0.555
1.4729,0.5554
1.4764,0.5558
1.5001,0.5562
1.5043,0.5566
1.5157,0.557
1.5185,0.5574
1.5253,0.5578
1.5388,0.5582
1.5428,0.5586
1.5551,0.559
1.5564,0.5594
1.5585,0.5598
1.5657,0.5602
1.6031,0.5606
1.6101,0.561
1.6176,0.5614
1.6261,0.5618
1.6292,0.5622
1.6303,0.5626
1.6388,0.563
1.6493,0.5634
1.6938,0.5638
1.7071,0.5642
1.7304,0.5646
1.7325,0.565
1.7356,0.5654
1.7361,0.5658
1.7362,0.5662
1.7622,0.5666
1.7667,0.567
1.7728,0.5674
1.7788,0.5678
1.7824,0.5682
1.8239,0.5686
1.8275,0.569
1.8319,0.5694
1.8383,0.5698
1.8383,0.5702
1.8467,0.5706
1.8476,0.571
1.8711,0.5714
1.8749,0.5718
1.8804,0.5722
1.9072,0.5726
1.9132,0.573
1.926,0.5734
1.9267,0.5738
1.9289,0.5742
1.9347,0.5746
1.9353,0.575
1.9474,0.5754
1.9614,0.5758
1.9643,0.5762
1.9711,0.5766
1.9751,0.577
1.9788,0.5774
1.9897,0.5778
1.9962,0.5783
1.9989,0.5787
2.0014,0.5791
2.0031,0.5795
2.006,0.5799
2.0203,0.5803
2.0225,0.5807
2.0262,0.5811
2.0329,0.5815
2.0504,0.5819
2.0536,0.5823
2.055,0.5827
2.0553,0.5831
2.0556,0.5835
2.0617,0.5839
2.0893,0.5843
2.0933,0.5847
2.094,0.5851
2.1018,0.5855
2.1065,0.5859
2.1275,0.5863
2.1353,0.5867
2.1478,0.5871
2.1486,0.5875
2.18,0.5879
2.2189,0.5883
2.2306,0.5887
2.2404,0.5891
2.2407,0.5895
2.2654,0.5899
2.2996,0.5903
2.301,0.5907
2.3054,0.5911
2.3369,0.5915
2.3371,0.5919
2.3753,0.5923
2.3849,0.5927
2.4632,0.5931
2.5025,0.5935
2.5261,0.5939
2.5357,0.5943
2.5612,0.5947
2.6094,0.5951
2.6108,0.5955
2.6263,0.5959
2.6888,0.5963
2.6974,0.5967
2.7219,0.5971
2.7479,0.5975
2.7483,0.5979
2.7597,0.5983
2.7636,0.5987
2.7754,0.5991
2.7792,0.5995
2.7804,0.5999
2.7844,0.6003
2.7858,0.6007
2.7862,0.6011
2.7874,0.6015
2.8069,0.6019
2.8175,0.6023
2.8464,0.6027
2.8504,0.6031
2.8682,0.6035
2.8771,0.6039
2.8853,0.6043
2.894,0.6047
2.896,0.6051
2.904,0.6055
2.9064,0.6059
2.9072,0.6063
2.9158,0.6067
2.9236,0.6071
2.9253,0.6075
2.9347,0.6079
2.9429,0.6083
2.945,0.6087
2.954,0.6091
2.9639,0.6096
2.964,0.61
2.9682,0.6104
2.9769,0.6108
2.9769,0.6112
2.9785,0.6116
2.9792,0.612
2.9876,0.6124
2.99,0.6128
2.9901,0.6132
2.9961,0.6136
3.0018,0.614
3.0124,0.6144
3.0183,0.6148
3.0247,0.6152
3.0397,0.6156
3.0536,0.616
3.0804,0.6164
3.0867,0.6168
3.0875,0.6172
3.09,0.6176
3.0983,0.618
3.1418,0.6184
3.1708,0.6188
3.1958,0.6192
3.216,0.6196
3.2257,0.62
3.2299,0.6204
3.2836,0.6208
3.295,0.6212
3.3212,0.6216
3.3451,0.622
3.375,0.6224
3.4611,0.6228
3.4717,0.6232
3.4875,0.6236
3.5117,0.624
3.5281,0.6244
3.5389,0.6248
3.5694,0.6252
3.6156,0.6256
3.6478,0.626
3.7147,0.6264
3.7376,0.6268
3.754,0.6272
3.8035,0.6276
3.8078,0.628
3.8199,0.6284
3.8221,0.6288
3.855,0.6292
3.86,0.6296
3.8758,0.63
3.8843,0.6304
3.8969,0.6308
3.9058,0.6312
3.9368,0.6316
3.9958,0.632
4.0038,0.6324
4.0164,0.6328
4.0219,0.6332
4.0244,0.6336
4.0468,0.634
4.0586,0.6344
4.0632,0.6348
4.1079,0.6352
4.1085,0.6356
4.1192,0.636
4.1194,0.6364
4.1354,0.6368
4.1667,0.6372
4.1683,0.6376
4.201,0.638
4.2429,0.6384
4.2669,0.6388
4.2865,0.6392
4.3167,0.6396
4.3988,0.64
4.4762,0.6404
4.4967,0.6409
4.5193,0.6413
4.549,0.6417
4.5665,0.6421
4.5953,0.6425
4.6785,0.6429
4.6839,0.6433
4.7846,0.6437
4.7917,0.6441
4.795,0.6445
4.8185,0.6449
4.8339,0.6453
4.8365,0.6457
4.8374,0.6461
4.8419,0.6465
4.8457,0.6469
4.8583,0.6473
4.8706,0.6477
4.8943,0.6481
4.8947,0.6485
4.896,0.6489
4.8971,0.6493
4.9182,0.6497
4.9308,0.6501
4.9608,0.6505
4.9808,0.6509
4.9871,0.6513
5.0012,0.6517
5.0256,0.6521
5.0528,0.6525
5.0572,0.6529
5.0597,0.6533
5.0607,0.6537
5.0665,0.6541
5.0772,0.6545
5.0975,0.6549
5.1311,0.6553
5.1747,0.6557
5.181,0.6561
5.2122,0.6565
5.2124,0.6569
5.2783,0.6573
5.329,0.6577
5.3886,0.6581
5.4115,0.6585
5.4635,0.6589
5.4779,0.6593
5.4965,0.6597
5.5493,0.6601
5.6642,0.6605
5.7385,0.6609
5.7557,0.6613
5.8093,0.6617
5.8536,0.6621
5.8856,0.6625
5.9053,0.6629
5.9062,0.6633
5.9097,0.6637
5.9106,0.6641
5.9312,0.6645
5.9376,0.6649
6.0101,0.6653
6.0258,0.6657
6.0547,0.6661
6.1465,0.6665
6.1475,0.6669
6.1574,0.6673
6.1726,0.6677
6.1946,0.6681
6.2362,0.6685
6.2519,0.6689
6.2617,0.6693
6.2625,0.6697
6.2631,0.6701
6.2851,0.6705
6.3497,0.6709
6.4217,0.6713
6.4569,0.6717
6.4786,0.6722
6.5726,0.6726
6.6519,0.673
6.6685,0.6734
6.8038,0.6738
6.8236,0.6742
6.8272,0.6746
6.8421,0.675
6.8425,0.6754
6.8538,0.6758
6.8682,0.6762
6.8762,0.6766
6.8778,0.677
6.8785,0.6774
6.8801,0.6778
6.8803,0.6782
6.8808,0.6786
6.9104,0.679
6.9114,0.6794
6.9124,0.6798
6.9438,0.6802
6.949,0.6806
6.9618,0.681
6.9647,0.6814
6.9767,0.6818
6.9786,0.6822
6.9894,0.6826
7.0092,0.683
7.0156,0.6834
7.1444,0.6838
7.1931,0.6842
7.2121,0.6846
7.3229,0.685
7.3689,0.6854
7.3717,0.6858
7.3731,0.6862
7.3742,0.6866
7.415,0.687
7.5643,0.6874
7.7168,0.6878
7.7308,0.6882
7.7944,0.6886
7.8371,0.689
7.8493,0.6894
7.8778,0.6898
7.9522,0.6902
8.0156,0.6906
8.0911,0.691
8.1539,0.6914
8.2342,0.6918
8.2799,0.6922
8.3076,0.6926
8.3132,0.693
8.3699,0.6934
8.4546,0.6938
8.9061,0.6942
8.9375,0.6946
9.0715,0.695
9.0718,0.6954
9.0722,0.6958
9.1514,0.6962
9.2743,0.6966
9.2858,0.697
9.3317,0.6974
9.3375,0.6978
9.5488,0.6982
9.7632,0.6986
9.8943,0.699
9.9006,0.6994
9.9179,0.6998
9.9662,0.7002
10.0238,0.7006
10.0721,0.701
10.1049,0.7014
10.1107,0.7018
10.1119,0.7022
10.3717,0.7026
10.3728,0.703
10.3736,0.7035
10.3742,0.7039
10.375,0.7043
10.3761,0.7047
10.6994,0.7051
10.8432,0.7055
10.8508,0.7059
10.9285,0.7063
10.9885,0.7067
11.0224,0.7071
11.0601,0.7075
11.091,0.7079
11.1203,0.7083
11.1389,0.7087
11.1914,0.7091
11.2708,0.7095
11.2719,0.7099
11.4025,0.7103
11.4718,0.7107
11.5365,0.7111
11.5382,0.7115
11.5882,0.7119
11.6456,0.7123
11.6853,0.7127
11.7586,0.7131
11.7925,0.7135
11.8971,0.7139
11.9842,0.7143
11.9893,0.7147
12.0178,0.7151
12.0244,0.7155
12.2053,0.7159
12.2639,0.7163
12.3868,0.7167
12.5156,0.7171
12.5531,0.7175
12.5621,0.7179
12.579,0.7183
12.6128,0.7187
12.7393,0.7191
12.744,0.7195
12.8403,0.7199
12.8635,0.7203
12.8717,0.7207
12.875,0.7211
12.8761,0.7215
12.9133,0.7219
13.0003,0.7223
13.0138,0.7227
13.0254,0.7231
13.03,0.7235
13.0317,0.7239
13.0321,0.7243
13.0869,0.7247
13.3761,0.7251
13.3769,0.7255
13.3781,0.7259
13.3788,0.7263
13.3796,0.7267
13.3803,0.7271
13.3811,0.7275
13.4336,0.7279
13.4889,0.7283
13.549,0.7287
13.7251,0.7291
13.7262,0.7295
13.8001,0.7299
13.9435,0.7303
13.9699,0.7307
14.0133,0.7311
14.0642,0.7315
14.084,0.7319
14.0878,0.7323
14.2575,0.7327
14.3308,0.7331
14.7157,0.7335
14.7238,0.7339
14.7854,0.7343
14.7888,0.7348
14.8278,0.7352
14.846,0.7356
14.9642,0.736
14.9656,0.7364
15.0097,0.7368
15.1564,0.7372
15.1867,0.7376
15.1992,0.738
15.2051,0.7384
15.2189,0.7388
15.2708,0.7392
15.2774,0.7396
15.2794,0.74
15.3001,0.7404
15.3329,0.7408
15.8796,0.7412
15.905,0.7416
15.9608,0.742
15.9696,0.7424
16.0132,0.7428
16.0949,0.7432
16.1226,0.7436
16.3093,0.744
16.3411,0.7444
16.3965,0.7448
16.431,0.7452
16.8554,0.7456
16.9256,0.746
17.0243,0.7464
17.0321,0.7468
17.0824,0.7472
17.1058,0.7476
17.1753,0.748
17.334,0.7484
17.3353,0.7488
17.336,0.7492
17.3369,0.7496
17.3386,0.75
17.3397,0.7504
17.3944,0.7508
17.516,0.7512
17.6283,0.7516
17.7818,0.752
17.8479,0.7524
17.9365,0.7528
17.9728,0.7532
18.0279,0.7536
18.111,0.754
18.116,0.7544
18.1211,0.7548
18.1669,0.7552
18.8765,0.7556
18.9378,0.756
18.9392,0.7564
18.9862,0.7568
19.0442,0.7572
19.0621,0.7576
19.1792,0.758
19.289,0.7584
19.3126,0.7588
19.369,0.7592
19.3696,0.7596
19.3708,0.76
19.3717,0.7604
19.3722,0.7608
19.4335,0.7612
19.4392,0.7616
19.694,0.762
19.6993,0.7624
19.9407,0.7628
19.994,0.7632
20.001,0.7636
20.0487,0.764
20.0896,0.7644
20.0957,0.7648
20.1079,0.7652
20.3317,0.7657
20.3858,0.7661
20.4706,0.7665
20.4853,0.7669
20.5249,0.7673
20.7297,0.7677
20.7807,0.7681
20.7875,0.7685
20.9318,0.7689
21.0288,0.7693
21.0718,0.7697
21.0761,0.7701
21.424,0.7705
21.8125,0.7709
21.9082,0.7713
22.0135,0.7717
22.0926,0.7721
22.1162,0.7725
22.1197,0.7729
22.135,0.7733
22.1757,0.7737
22.179,0.7741
22.2969,0.7745
22.579,0.7749
22.9782,0.7753
22.9792,0.7757
22.98,0.7761
22.9808,0.7765
22.9812,0.7769
23.1549,0.7773
23.284,0.7777
23.6653,0.7781
23.7271,0.7785
23.8643,0.7789
23.9583,0.7793
24.9269,0.7797
24.9553,0.7801
24.9962,0.7805
25.4218,0.7809
25.7712,0.7813
26.0993,0.7817
26.4317,0.7821
26.4326,0.7825
26.4338,0.7829
26.4346,0.7833
26.4361,0.7837
26.4372,0.7841
26.4382,0.7845
26.7926,0.7849
26.8504,0.7853
26.8888,0.7857
26.8894,0.7861
26.9358,0.7865
27.0104,0.7869
27.0328,0.7873
27.0558,0.7877
27.0872,0.7881
27.2872,0.7885
27.5933,0.7889
27.686,0.7893
27.7276,0.7897
27.9726,0.7901
28.0797,0.7905
28.0971,0.7909
28.6118,0.7913
28.7031,0.7917
28.9086,0.7921
28.9374,0.7925
28.9444,0.7929
30.3532,0.7933
30.8999,0.7937
30.9729,0.7941
31.0149,0.7945
31.0578,0.7949
31.1794,0.7953
31.4322,0.7957
31.4532,0.7961
31.4546,0.7965
31.4564,0.797
31.4667,0.7974
31.6393,0.7978
31.8781,0.7982
31.936,0.7986
32.1922,0.799
32.2139,0.7994
32.7296,0.7998
32.9333,0.8002
33.0635,0.8006
33.0733,0.801
33.1035,0.8014
33.2833,0.8018
33.9254,0.8022
33.9528,0.8026
34.054,0.803
34.0554,0.8034
34.1132,0.8038
34.1394,0.8042
34.1717,0.8046
34.2744,0.805
34.5119,0.8054
35.1758,0.8058
35.2678,0.8062
35.499,0.8066
35.5133,0.807
35.9138,0.8074
35.9518,0.8078
36.0601,0.8082
36.4747,0.8086
36.7446,0.809
36.9621,0.8094
36.9697,0.8098
37.0542,0.8102
37.1393,0.8106
37.2119,0.811
37.3992,0.8114
37.406,0.8118
37.4075,0.8122
37.411,0.8126
37.4167,0.813
37.4188,0.8134
37.4211,0.8138
37.4225,0.8142
37.4517,0.8146
37.5042,0.815
38.1681,0.8154
38.1804,0.8158
38.2578,0.8162
38.2947,0.8166
38.729,0.817
38.735,0.8174
38.7478,0.8178
38.9075,0.8182
38.9871,0.8186
39.1494,0.819
39.4442,0.8194
39.6614,0.8198
39.724,0.8202
39.7257,0.8206
40.0586,0.821
40.3286,0.8214
41.8088,0.8218
42.3999,0.8222
42.4018,0.8226
42.5831,0.823
42.7308,0.8234
42.7851,0.8238
44.0096,0.8242
44.0671,0.8246
44.2596,0.825
44.3278,0.8254
44.3917,0.8258
44.3997,0.8262
44.6697,0.8266
44.6836,0.827
44.6949,0.8274
45.3736,0.8278
45.4532,0.8283
45.6783,0.8287
45.8147,0.8291
45.8182,0.8295
45.8212,0.8299
45.8276,0.8303
45.8397,0.8307
45.9575,0.8311
46.8133,0.8315
46.8765,0.8319
46.8836,0.8323
46.9783,0.8327
47.2469,0.8331
47.4208,0.8335
47.8589,0.8339
47.8872,0.8343
48.0011,0.8347
48.8881,0.8351
48.9003,0.8355
48.9267,0.8359
48.9314,0.8363
48.9333,0.8367
48.9344,0.8371
48.9364,0.8375
48.9443,0.8379
49.6603,0.8383
50.5408,0.8387
50.8381,0.8391
50.8392,0.8395
51.0338,0.8399
51.3962,0.8403
51.3983,0.8407
51.4001,0.8411
51.9121,0.8415
51.944,0.8419
52.3735,0.8423
52.3781,0.8427
52.7501,0.8431
52.8794,0.8435
52.9638,0.8439
52.9853,0.8443
53.114,0.8447
53.1333,0.8451
53.1456,0.8455
53.1543,0.8459
53.315,0.8463
53.3742,0.8467
53.376,0.8471
53.3788,0.8475
53.7128,0.8479
53.8268,0.8483
54.0321,0.8487
54.0767,0.8491
54.1012,0.8495
54.701,0.8499
55.186,0.8503
55.2601,0.8507
55.3043,0.8511
55.3557,0.8515
55.3718,0.8519
56.014,0.8523
56.0203,0.8527
56.1867,0.8531
56.685,0.8535
57.0919,0.8539
57.2254,0.8543
58.1467,0.8547
58.4556,0.8551
58.9458,0.8555
59.4458,0.8559
59.8835,0.8563
60.9082,0.8567
61.0086,0.8571
61.6419,0.8575
61.9114,0.8579
61.9375,0.8583
62.4008,0.8587
62.696,0.8591
62.9903,0.8596
63.0864,0.86
63.2442,0.8604
63.8068,0.8608
63.8135,0.8612
63.8196,0.8616
63.9726,0.862
64.0914,0.8624
64.2378,0.8628
64.9321,0.8632
65.0503,0.8636
65.3526,0.864
65.4985,0.8644
65.501,0.8648
65.88,0.8652
67.0069,0.8656
67.2561,0.866
68.0228,0.8664
68.2992,0.8668
68.3839,0.8672
69.5278,0.8676
70.3893,0.868
70.5922,0.8684
71.0599,0.8688
71.7358,0.8692
72.944,0.8696
73.0031,0.87
73.1196,0.8704
73.4668,0.8708
74.259,0.8712
74.3007,0.8716
74.3222,0.872
74.5504,0.8724
74.6699,0.8728
74.705,0.8732
74.8507,0.8736
74.87,0.874
75.1619,0.8744
75.254,0.8748
75.4808,0.8752
75.6846,0.8756
75.8689,0.876
76.2076,0.8764
76.3024,0.8768
76.4157,0.8772
78.3008,0.8776
80.1853,0.878
80.2181,0.8784
81.1546,0.8788
81.3176,0.8792
81.3356,0.8796
82.091,0.88
82.4625,0.8804
82.6372,0.8808
82.9682,0.8812
83.2546,0.8816
83.2822,0.882
83.4646,0.8824
83.8099,0.8828
84.7369,0.8832
85.1804,0.8836
85.2088,0.884
85.9975,0.8844
86.0062,0.8848
86.1501,0.8852
86.389,0.8856
87.4831,0.886
90.99,0.8864
91.2511,0.8868
92.2056,0.8872
93.0194,0.8876
93.45,0.888
93.496,0.8884
93.8908,0.8888
94.031,0.8892
94.0358,0.8896
94.0368,0.89
94.9361,0.8904
94.965,0.8909
97.2354,0.8913
98.8367,0.8917
99.331,0.8921
99.3642,0.8925
100.0582,0.8929
100.2547,0.8933
100.4764,0.8937
100.9732,0.8941
102.0179,0.8945
104.2049,0.8949
105.1393,0.8953
105.9069,0.8957
106.7661,0.8961
106.9239,0.8965
108.1649,0.8969
109.1457,0.8973
109.3626,0.8977
109.4242,0.8981
112.7661,0.8985
112.8722,0.8989
112.9736,0.8993
113.2475,0.8997
115.0838,0.9001
115.1332,0.9005
115.7676,0.9009
115.9514,0.9013
117.2588,0.9017
118.2924,0.9021
118.3033,0.9025
119.161,0.9029
119.8861,0.9033
119.9135,0.9037
120.2067,0.9041
122.1003,0.9045
123.085,0.9049
123.4625,0.9053
125.7418,0.9057
126.356,0.9061
127.9218,0.9065
129.5751,0.9069
129.5762,0.9073
129.8581,0.9077
130.0161,0.9081
131.1167,0.9085
131.92,0.9089
132.0465,0.9093
133.7378,0.9097
134.7024,0.9101
135.6056,0.9105
135.6526,0.9109
138.0764,0.9113
138.2626,0.9117
138.7297,0.9121
138.7512,0.9125
139.4028,0.9129
140.9846,0.9133
141.0935,0.9137
142.0356,0.9141
143.3601,0.9145
144.9379,0.9149
145.151,0.9153
149.0728,0.9157
149.9961,0.9161
150.0972,0.9165
152.025,0.9169
152.0444,0.9173
152.3726,0.9177
152.6938,0.9181
152.9024,0.9185
154.1672,0.9189
154.2606,0.9193
155.0994,0.9197
158.5414,0.9201
160.5236,0.9205
160.7582,0.9209
160.7896,0.9213
160.7989,0.9217
160.8067,0.9222
161.0875,0.9226
161.2603,0.923
163.365,0.9234
164.2369,0.9238
164.8057,0.9242
164.9886,0.9246
165.006,0.925
165.279,0.9254
166.2454,0.9258
167.1508,0.9262
168.9686,0.9266
169.0664,0.927
170.0707,0.9274
172.0933,0.9278
173.3433,0.9282
176.0914,0.9286
176.165,0.929
176.4946,0.9294
177.0467,0.9298
177.846,0.9302
178.2118,0.9306
179.5621,0.931
181.0467,0.9314
181.2389,0.9318
181.2439,0.9322
182.3828,0.9326
182.4857,0.933
183.1017,0.9334
186.515,0.9338
187.0783,0.9342
188.2506,0.9346
189.7775,0.935
192.0761,0.9354
193.5692,0.9358
194.9131,0.9362
196.1249,0.9366
196.1464,0.937
198.084,0.9374
199.1682,0.9378
200.1456,0.9382
200.9362,0.9386
203.1826,0.939
203.9081,0.9394
204.9022,0.9398
205.0219,0.9402
205.0265,0.9406
205.1371,0.941
209.7738,0.9414
211.0633,0.9418
211.9815,0.9422
212.146,0.9426
213.0097,0.943
213.4858,0.9434
213.6643,0.9438
215.0942,0.9442
216.2567,0.9446
217.105,0.945
217.9868,0.9454
220.6432,0.9458
221.0729,0.9462
223.0928,0.9466
223.1862,0.947
224.1917,0.9474
225.9928,0.9478
226.0932,0.9482
230.8932,0.9486
230.899,0.949
231.2196,0.9494
231.286,0.9498
233.0657,0.9502
234.1368,0.9506
236.8585,0.951
238.4024,0.9514
239.486,0.9518
240.0486,0.9522
240.4789,0.9526
241.1719,0.953
244.0731,0.9535
245.016,0.9539
246.2096,0.9543
246.7203,0.9547
248.5146,0.9551
249.0468,0.9555
251.3144,0.9559
251.9501,0.9563
252.3811,0.9567
252.4582,0.9571
252.866,0.9575
254.0733,0.9579
257.1224,0.9583
260.1131,0.9587
260.2944,0.9591
261.1826,0.9595
266.7161,0.9599
267.0796,0.9603
268.1928,0.9607
268.4838,0.9611
270.1504,0.9615
270.9614,0.9619
274.7388,0.9623
274.7438,0.9627
274.986,0.9631
275.3564,0.9635
275.7126,0.9639
277.9372,0.9643
278.8453,0.9647
279.3362,0.9651
279.4438,0.9655
280.5607,0.9659
281.7096,0.9663
282.0785,0.9667
283.9344,0.9671
285.4007,0.9675
286.1682,0.9679
287.1744,0.9683
289.0157,0.9687
289.7867,0.9691
290.1232,0.9695
290.3126,0.9699
293.954,0.9703
295.4228,0.9707
298.079,0.9711
300.0138,0.9715
300.0835,0.9719
300.926,0.9723
305.2633,0.9727
307.3789,0.9731
308.044,0.9735
313.9758,0.9739
315.0732,0.9743
319.5226,0.9747
320.2888,0.9751
323.5657,0.9755
323.925,0.9759
324.8893,0.9763
325.3799,0.9767
328.8436,0.9771
329.1121,0.9775
330.2128,0.9779
330.3351,0.9783
333.1261,0.9787
333.1311,0.9791
339.1339,0.9795
341.3579,0.9799
347.0138,0.9803
348.3575,0.9807
353.0731,0.9811
353.6846,0.9815
358.3814,0.9819
360.345,0.9823
367.6503,0.9827
367.6621,0.9831
371.9176,0.9835
372.1753,0.9839
375.1704,0.9843
380.9933,0.9848
393.468,0.9852
402.9003,0.9856
404.4071,0.986
423.8399,0.9864
425.9789,0.9868
434.4383,0.9872
449.9185,0.9876
453.7965,0.988
457.4375,0.9884
467.9074,0.9888
477.9621,0.9892
484.9944,0.9896
485.0028,0.99
503.1425,0.9904
511.9682,0.9908
512.9506,0.9912
518.4368,0.9916
555.2093,0.992
577.6071,0.9924
585.3406,0.9928
590.7861,0.9932
593.3905,0.9936
660.7699,0.994
683.6299,0.9944
704.3774,0.9948
707.5449,0.9952
707.5535,0.9956
736.364,0.996
737.9738,0.9964
782.9857,0.9968
789.5529,0.9972
835.1777,0.9976
891.4585,0.998
896.8703,0.9984
930.0265,0.9988
1024.7042,0.9992
1045.3562,0.9996
1088.1392,1.0


==> Figures/figure_ch4_h1_temporal_cdf__high.csv <==
dt_days,cdf
0.0007,0.0008
0.0007,0.0016
0.001,0.0024
0.001,0.0032
0.0011,0.004
0.0014,0.0048
0.0015,0.0056
0.0019,0.0064
0.0029,0.0072
0.0032,0.008
0.0032,0.0088
0.0036,0.0096
0.004,0.0104
0.004,0.0112
0.0042,0.012
0.0047,0.0128
0.0051,0.0136
0.0054,0.0144
0.0054,0.0152
0.0056,0.0161
0.0057,0.0169
0.0058,0.0177
0.0065,0.0185
0.0069,0.0193
0.0071,0.0201
0.0072,0.0209
0.0076,0.0217
0.0082,0.0225
0.0092,0.0233
0.0094,0.0241
0.01,0.0249
0.0101,0.0257
0.0104,0.0265
0.0106,0.0273
0.0106,0.0281
0.0108,0.0289
0.0108,0.0297
0.0114,0.0305
0.0117,0.0313
0.0119,0.0321
0.0119,0.0329
0.0121,0.0337
0.0132,0.0345
0.0142,0.0353
0.0174,0.0361
0.0175,0.0369
0.0176,0.0377
0.0196,0.0385
0.0203,0.0393
0.0215,0.0401
0.0217,0.0409
0.0221,0.0417
0.0226,0.0425
0.0235,0.0433
0.0257,0.0441
0.0261,0.0449
0.0269,0.0457
0.0281,0.0465
0.0326,0.0474
0.0356,0.0482
0.0379,0.049
0.0382,0.0498
0.0389,0.0506
0.0404,0.0514
0.0421,0.0522
0.0425,0.053
0.0426,0.0538
0.0426,0.0546
0.0429,0.0554
0.0429,0.0562
0.0429,0.057
0.0432,0.0578
0.0432,0.0586
0.0432,0.0594
0.0432,0.0602
0.0432,0.061
0.0433,0.0618
0.0435,0.0626
0.0435,0.0634
0.0435,0.0642
0.0436,0.065
0.0438,0.0658
0.0438,0.0666
0.0438,0.0674
0.0438,0.0682
0.0438,0.069
0.0439,0.0698
0.0439,0.0706
0.0439,0.0714
0.044,0.0722
0.0442,0.073
0.0443,0.0738
0.0443,0.0746
0.0444,0.0754
0.0444,0.0762
0.0446,0.077
0.0446,0.0778
0.0446,0.0787
0.0446,0.0795
0.0447,0.0803
0.0447,0.0811
0.0449,0.0819
0.0449,0.0827
0.045,0.0835
0.045,0.0843
0.045,0.0851
0.045,0.0859
0.045,0.0867
0.0451,0.0875
0.0451,0.0883
0.0451,0.0891
0.0451,0.0899
0.0453,0.0907
0.0453,0.0915
0.0453,0.0923
0.0453,0.0931
0.0453,0.0939
0.0453,0.0947
0.0454,0.0955
0.0454,0.0963
0.0454,0.0971
0.0456,0.0979
0.0456,0.0987
0.0457,0.0995
0.0457,0.1003
0.0457,0.1011
0.0458,0.1019
0.0458,0.1027
0.0458,0.1035
0.046,0.1043
0.046,0.1051
0.046,0.1059
0.0461,0.1067
0.0462,0.1075
0.0462,0.1083
0.0465,0.1091
0.0465,0.11
0.0467,0.1108
0.0469,0.1116
0.0469,0.1124
0.0469,0.1132
0.0469,0.114
0.0471,0.1148
0.0471,0.1156
0.0472,0.1164
0.0472,0.1172
0.0475,0.118
0.0475,0.1188
0.0476,0.1196
0.0476,0.1204
0.0476,0.1212
0.0476,0.122
0.0478,0.1228
0.0478,0.1236
0.0478,0.1244
0.0478,0.1252
0.0478,0.126
0.0479,0.1268
0.0481,0.1276
0.0481,0.1284
0.0483,0.1292
0.0483,0.13
0.0483,0.1308
0.0485,0.1316
0.0485,0.1324
0.0485,0.1332
0.0486,0.134
0.0488,0.1348
0.0489,0.1356
0.0489,0.1364
0.049,0.1372
0.049,0.138
0.049,0.1388
0.0493,0.1396
0.0494,0.1404
0.0494,0.1413
0.0494,0.1421
0.0499,0.1429
0.05,0.1437
0.05,0.1445
0.05,0.1453
0.0504,0.1461
0.0506,0.1469
0.0506,0.1477
0.0506,0.1485
0.0506,0.1493
0.0507,0.1501
0.0508,0.1509
0.0508,0.1517
0.051,0.1525
0.0512,0.1533
0.0512,0.1541
0.0514,0.1549
0.0514,0.1557
0.0514,0.1565
0.0515,0.1573
0.0517,0.1581
0.0517,0.1589
0.0518,0.1597
0.0518,0.1605
0.0519,0.1613
0.0519,0.1621
0.0519,0.1629
0.0519,0.1637
0.0521,0.1645
0.0522,0.1653
0.0525,0.1661
0.0525,0.1669
0.0526,0.1677
0.0531,0.1685
0.0532,0.1693
0.0533,0.1701
0.054,0.1709
0.054,0.1717
0.0542,0.1726
0.0542,0.1734
0.0543,0.1742
0.0546,0.175
0.0546,0.1758
0.0547,0.1766
0.0549,0.1774
0.055,0.1782
0.0551,0.179
0.0551,0.1798
0.0551,0.1806
0.0556,0.1814
0.0556,0.1822
0.0557,0.183
0.0557,0.1838
0.056,0.1846
0.0561,0.1854
0.0562,0.1862
0.0564,0.187
0.0564,0.1878
0.0565,0.1886
0.0567,0.1894
0.0569,0.1902
0.0571,0.191
0.0571,0.1918
0.0571,0.1926
0.0572,0.1934
0.0574,0.1942
0.0574,0.195
0.0574,0.1958
0.0575,0.1966
0.0583,0.1974
0.0592,0.1982
0.0592,0.199
0.0594,0.1998
0.0596,0.2006
0.0596,0.2014
0.0596,0.2022
0.06,0.203
0.0601,0.2039
0.0604,0.2047
0.0604,0.2055
0.0607,0.2063
0.0607,0.2071
0.061,0.2079
0.061,0.2087
0.0621,0.2095
0.0621,0.2103
0.0629,0.2111
0.0629,0.2119
0.0632,0.2127
0.0633,0.2135
0.0636,0.2143
0.0636,0.2151
0.0636,0.2159
0.0644,0.2167
0.0646,0.2175
0.0646,0.2183
0.0646,0.2191
0.0653,0.2199
0.0654,0.2207
0.0654,0.2215
0.0662,0.2223
0.0664,0.2231
0.0665,0.2239
0.0667,0.2247
0.0672,0.2255
0.0672,0.2263
0.0678,0.2271
0.0679,0.2279
0.0681,0.2287
0.0683,0.2295
0.0688,0.2303
0.0693,0.2311
0.0694,0.2319
0.0697,0.2327
0.07,0.2335
0.0715,0.2343
0.0719,0.2352
0.0719,0.236
0.0721,0.2368
0.0722,0.2376
0.0724,0.2384
0.0729,0.2392
0.0743,0.24
0.0747,0.2408
0.0747,0.2416
0.0749,0.2424
0.0753,0.2432
0.0757,0.244
0.0758,0.2448
0.0761,0.2456
0.0762,0.2464
0.0775,0.2472
0.0776,0.248
0.079,0.2488
0.0796,0.2496
0.0803,0.2504
0.0806,0.2512
0.0815,0.252
0.0818,0.2528
0.0819,0.2536
0.0819,0.2544
0.0821,0.2552
0.0821,0.256
0.0822,0.2568
0.0829,0.2576
0.0832,0.2584
0.0835,0.2592
0.0836,0.26
0.0838,0.2608
0.084,0.2616
0.0847,0.2624
0.0854,0.2632
0.0857,0.264
0.0864,0.2648
0.0865,0.2657
0.0867,0.2665
0.0869,0.2673
0.0871,0.2681
0.0876,0.2689
0.0899,0.2697
0.09,0.2705
0.0925,0.2713
0.0926,0.2721
0.0928,0.2729
0.0929,0.2737
0.0938,0.2745
0.0951,0.2753
0.0962,0.2761
0.0993,0.2769
0.0993,0.2777
0.1003,0.2785
0.1006,0.2793
0.1011,0.2801
0.1014,0.2809
0.1017,0.2817
0.1032,0.2825
0.1032,0.2833
0.1056,0.2841
0.1058,0.2849
0.106,0.2857
0.1061,0.2865
0.1065,0.2873
0.1071,0.2881
0.1085,0.2889
0.11,0.2897
0.1114,0.2905
0.1121,0.2913
0.1136,0.2921
0.1161,0.2929
0.1168,0.2937
0.1172,0.2945
0.1176,0.2953
0.1199,0.2961
0.1199,0.297
0.1201,0.2978
0.121,0.2986
0.1215,0.2994
0.1215,0.3002
0.1217,0.301
0.1221,0.3018
0.1222,0.3026
0.1226,0.3034
0.1228,0.3042
0.1235,0.305
0.1236,0.3058
0.1246,0.3066
0.1265,0.3074
0.1268,0.3082
0.1275,0.309
0.1306,0.3098
0.1325,0.3106
0.1357,0.3114
0.1371,0.3122
0.1376,0.313
0.1381,0.3138
0.1393,0.3146
0.14,0.3154
0.1421,0.3162
0.1422,0.317
0.1428,0.3178
0.1429,0.3186
0.1433,0.3194
0.1442,0.3202
0.1479,0.321
0.1494,0.3218
0.1503,0.3226
0.1504,0.3234
0.1506,0.3242
0.1532,0.325
0.1544,0.3258
0.1582,0.3266
0.1585,0.3274
0.161,0.3283
0.161,0.3291
0.1614,0.3299
0.1633,0.3307
0.1639,0.3315
0.1647,0.3323
0.1671,0.3331
0.1674,0.3339
0.1674,0.3347
0.175,0.3355
0.1762,0.3363
0.1793,0.3371
0.1817,0.3379
0.1826,0.3387
0.1833,0.3395
0.1857,0.3403
0.1861,0.3411
0.1874,0.3419
0.1888,0.3427
0.1901,0.3435
0.1903,0.3443
0.1911,0.3451
0.1924,0.3459
0.1929,0.3467
0.1943,0.3475
0.1974,0.3483
0.1978,0.3491
0.1997,0.3499
0.2031,0.3507
0.2032,0.3515
0.2064,0.3523
0.2101,0.3531
0.2149,0.3539
0.2181,0.3547
0.2199,0.3555
0.2214,0.3563
0.2257,0.3571
0.2283,0.3579
0.2286,0.3587
0.2322,0.3596
0.2325,0.3604
0.2362,0.3612
0.2411,0.362
0.2414,0.3628
0.2418,0.3636
0.2443,0.3644
0.2475,0.3652
0.2512,0.366
0.2524,0.3668
0.2544,0.3676
0.259,0.3684
0.2611,0.3692
0.2618,0.37
0.265,0.3708
0.2707,0.3716
0.2796,0.3724
0.2847,0.3732
0.2869,0.374
0.2872,0.3748
0.2881,0.3756
0.2908,0.3764
0.291,0.3772
0.2917,0.378
0.2936,0.3788
0.2939,0.3796
0.2997,0.3804
0.3011,0.3812
0.3042,0.382
0.3117,0.3828
0.3133,0.3836
0.3153,0.3844
0.3179,0.3852
0.3193,0.386
0.3218,0.3868
0.3274,0.3876
0.3311,0.3884
0.3315,0.3892
0.3347,0.39
0.3349,0.3909
0.3394,0.3917
0.3457,0.3925
0.3479,0.3933
0.3614,0.3941
0.3646,0.3949
0.3762,0.3957
0.3851,0.3965
0.3899,0.3973
0.3935,0.3981
0.3939,0.3989
0.3985,0.3997
0.4003,0.4005
0.4178,0.4013
0.4204,0.4021
0.4224,0.4029
0.4242,0.4037
0.4253,0.4045
0.4275,0.4053
0.4299,0.4061
0.4306,0.4069
0.431,0.4077
0.4362,0.4085
0.4385,0.4093
0.4394,0.4101
0.4403,0.4109
0.4425,0.4117
0.4599,0.4125
0.4726,0.4133
0.481,0.4141
0.4814,0.4149
0.496,0.4157
0.5018,0.4165
0.5047,0.4173
0.5094,0.4181
0.5143,0.4189
0.5251,0.4197
0.5268,0.4205
0.5321,0.4213
0.546,0.4222
0.5461,0.423
0.5504,0.4238
0.5507,0.4246
0.5544,0.4254
0.5575,0.4262
0.5697,0.427
0.5704,0.4278
0.5771,0.4286
0.5775,0.4294
0.5851,0.4302
0.5901,0.431
0.596,0.4318
0.5964,0.4326
0.6062,0.4334
0.61,0.4342
0.611,0.435
0.6139,0.4358
0.6154,0.4366
0.6176,0.4374
0.6274,0.4382
0.6408,0.439
0.6439,0.4398
0.6606,0.4406
0.6672,0.4414
0.6728,0.4422
0.6731,0.443
0.6739,0.4438
0.6757,0.4446
0.6775,0.4454
0.6781,0.4462
0.6781,0.447
0.679,0.4478
0.6819,0.4486
0.6853,0.4494
0.6912,0.4502
0.6992,0.451
0.711,0.4518
0.7169,0.4526
0.7176,0.4535
0.7181,0.4543
0.7183,0.4551
0.721,0.4559
0.7333,0.4567
0.7382,0.4575
0.7561,0.4583
0.7597,0.4591
0.7724,0.4599
0.7731,0.4607
0.7736,0.4615
0.774,0.4623
0.7754,0.4631
0.7778,0.4639
0.7788,0.4647
0.781,0.4655
0.7821,0.4663
0.7821,0.4671
0.7893,0.4679
0.7901,0.4687
0.7943,0.4695
0.801,0.4703
0.8015,0.4711
0.8038,0.4719
0.8043,0.4727
0.8117,0.4735
0.8128,0.4743
0.8147,0.4751
0.8276,0.4759
0.8288,0.4767
0.8294,0.4775
0.8326,0.4783
0.8358,0.4791
0.8532,0.4799
0.8572,0.4807
0.8656,0.4815
0.8808,0.4823
0.8817,0.4831
0.8851,0.4839
0.8856,0.4848
0.8911,0.4856
0.8936,0.4864
0.8953,0.4872
0.8985,0.488
0.9003,0.4888
0.9072,0.4896
0.9074,0.4904
0.9374,0.4912
0.9397,0.492
0.9542,0.4928
0.9553,0.4936
0.9569,0.4944
0.9571,0.4952
0.9688,0.496
0.9711,0.4968
0.9726,0.4976
0.9739,0.4984
0.9785,0.4992
0.9831,0.5
0.9832,0.5008
0.9836,0.5016
0.9957,0.5024
1.0007,0.5032
1.0044,0.504
1.0081,0.5048
1.0129,0.5056
1.0204,0.5064
1.0419,0.5072
1.0506,0.508
1.054,0.5088
1.0589,0.5096
1.0632,0.5104
1.0754,0.5112
1.0804,0.512
1.0912,0.5128
1.1238,0.5136
1.136,0.5144
1.1429,0.5152
1.1539,0.5161
1.1704,0.5169
1.1844,0.5177
1.2051,0.5185
1.2096,0.5193
1.2279,0.5201
1.2621,0.5209
1.2664,0.5217
1.2775,0.5225
1.2831,0.5233
1.2897,0.5241
1.306,0.5249
1.3229,0.5257
1.3386,0.5265
1.3547,0.5273
1.3568,0.5281
1.3619,0.5289
1.3676,0.5297
1.3913,0.5305
1.4729,0.5313
1.5001,0.5321
1.5043,0.5329
1.5185,0.5337
1.5253,0.5345
1.5564,0.5353
1.6031,0.5361
1.6101,0.5369
1.6176,0.5377
1.6292,0.5385
1.6303,0.5393
1.6493,0.5401
1.6938,0.5409
1.7071,0.5417
1.7304,0.5425
1.7325,0.5433
1.7356,0.5441
1.7622,0.5449
1.7788,0.5457
1.7824,0.5465
1.8239,0.5474
1.8319,0.5482
1.8383,0.549
1.8467,0.5498
1.8476,0.5506
1.8711,0.5514
1.8804,0.5522
1.926,0.553
1.9289,0.5538
1.9347,0.5546
1.9353,0.5554
1.9474,0.5562
1.9788,0.557
1.9989,0.5578
2.006,0.5586
2.0203,0.5594
2.0329,0.5602
2.0504,0.561
2.0553,0.5618
2.0933,0.5626
2.1018,0.5634
2.2407,0.5642
2.2996,0.565
2.301,0.5658
2.3054,0.5666
2.3369,0.5674
2.3371,0.5682
2.3849,0.569
2.5261,0.5698
2.5612,0.5706
2.6094,0.5714
2.6263,0.5722
2.6888,0.573
2.6974,0.5738
2.7479,0.5746
2.7636,0.5754
2.7804,0.5762
2.7844,0.577
2.7858,0.5778
2.7862,0.5787
2.7874,0.5795
2.8069,0.5803
2.8504,0.5811
2.8682,0.5819
2.8771,0.5827
2.896,0.5835
2.904,0.5843
2.9064,0.5851
2.9072,0.5859
2.9236,0.5867
2.9347,0.5875
2.9429,0.5883
2.945,0.5891
2.9769,0.5899
2.9785,0.5907
2.9792,0.5915
2.9876,0.5923
2.9901,0.5931
3.0018,0.5939
3.0124,0.5947
3.0397,0.5955
3.0536,0.5963
3.09,0.5971
3.0983,0.5979
3.1708,0.5987
3.4717,0.5995
3.5281,0.6003
3.5389,0.6011
3.6156,0.6019
3.6478,0.6027
3.7147,0.6035
3.8035,0.6043
3.8078,0.6051
3.8221,0.6059
3.8969,0.6067
3.9058,0.6075
3.9368,0.6083
4.0586,0.6091
4.0632,0.61
4.1085,0.6108
4.1192,0.6116
4.201,0.6124
4.2429,0.6132
4.2669,0.614
4.2865,0.6148
4.3167,0.6156
4.3988,0.6164
4.4762,0.6172
4.5953,0.618
4.6839,0.6188
4.7917,0.6196
4.8185,0.6204
4.8365,0.6212
4.8419,0.622
4.8457,0.6228
4.8583,0.6236
4.8706,0.6244
4.9182,0.6252
4.9808,0.626
4.9871,0.6268
5.0012,0.6276
5.0256,0.6284
5.0528,0.6292
5.0597,0.63
5.0665,0.6308
5.0772,0.6316
5.1747,0.6324
5.181,0.6332
5.4115,0.634
5.4635,0.6348
5.4965,0.6356
5.5493,0.6364
5.7557,0.6372
5.8536,0.638
5.9312,0.6388
5.9376,0.6396
6.0101,0.6404
6.0258,0.6413
6.1465,0.6421
6.2519,0.6429
6.2617,0.6437
6.2625,0.6445
6.2631,0.6453
6.2851,0.6461
6.3497,0.6469
6.4217,0.6477
6.4569,0.6485
6.6519,0.6493
6.8682,0.6501
6.8803,0.6509
6.9104,0.6517
6.9124,0.6525
6.9647,0.6533
6.9786,0.6541
7.0092,0.6549
7.0156,0.6557
7.1444,0.6565
7.1931,0.6573
7.2121,0.6581
7.3229,0.6589
7.3689,0.6597
7.3717,0.6605
7.3731,0.6613
7.3742,0.6621
7.5643,0.6629
7.7168,0.6637
7.7308,0.6645
7.8778,0.6653
7.9522,0.6661
8.0911,0.6669
8.2342,0.6677
8.2799,0.6685
8.3076,0.6693
8.3699,0.6701
8.4546,0.6709
8.9061,0.6717
9.0715,0.6726
9.0718,0.6734
9.0722,0.6742
9.1514,0.675
9.2858,0.6758
9.3317,0.6766
9.8943,0.6774
9.9006,0.6782
10.0721,0.679
10.1107,0.6798
10.6994,0.6806
10.9285,0.6814
10.9885,0.6822
11.091,0.683
11.1203,0.6838
11.1914,0.6846
11.2708,0.6854
11.2719,0.6862
11.4718,0.687
11.5365,0.6878
11.5382,0.6886
11.5882,0.6894
11.6456,0.6902
11.6853,0.691
11.7586,0.6918
11.7925,0.6926
11.9893,0.6934
12.0178,0.6942
12.2053,0.695
12.2639,0.6958
12.3868,0.6966
12.5156,0.6974
12.5531,0.6982
12.5621,0.699
12.579,0.6998
12.6128,0.7006
12.8635,0.7014
13.0138,0.7022
13.0254,0.703
13.03,0.7039
13.0321,0.7047
13.0869,0.7055
13.549,0.7063
13.7251,0.7071
13.7262,0.7079
13.9435,0.7087
13.9699,0.7095
14.0642,0.7103
14.084,0.7111
14.3308,0.7119
14.7854,0.7127
14.846,0.7135
15.0097,0.7143
15.1992,0.7151
15.2051,0.7159
15.2189,0.7167
15.2708,0.7175
15.2774,0.7183
15.2794,0.7191
15.3329,0.7199
15.8796,0.7207
16.0132,0.7215
16.0949,0.7223
16.1226,0.7231
16.3411,0.7239
16.431,0.7247
16.8554,0.7255
17.0321,0.7263
17.1058,0.7271
17.8479,0.7279
17.9728,0.7287
18.0279,0.7295
18.116,0.7303
18.1669,0.7311
18.9862,0.7319
19.0621,0.7327
19.3126,0.7335
20.0896,0.7343
20.1079,0.7352
20.3858,0.736
20.4853,0.7368
20.5249,0.7376
20.7297,0.7384
20.7807,0.7392
20.7875,0.74
21.0288,0.7408
21.0718,0.7416
21.0761,0.7424
21.424,0.7432
21.8125,0.744
21.9082,0.7448
22.0135,0.7456
22.0926,0.7464
22.135,0.7472
22.179,0.748
23.284,0.7488
23.6653,0.7496
23.7271,0.7504
23.8643,0.7512
24.9553,0.752
25.4218,0.7528
25.7712,0.7536
26.0993,0.7544
26.7926,0.7552
26.8504,0.756
26.8888,0.7568
26.8894,0.7576
26.9358,0.7584
27.0328,0.7592
27.0558,0.76
27.5933,0.7608
27.686,0.7616
27.7276,0.7624
28.0797,0.7632
28.0971,0.764
28.6118,0.7648
28.7031,0.7657
28.9444,0.7665
30.8999,0.7673
31.0578,0.7681
32.9333,0.7689
33.0635,0.7697
33.9254,0.7705
34.054,0.7713
34.1132,0.7721
34.1394,0.7729
34.5119,0.7737
35.2678,0.7745
35.9138,0.7753
36.0601,0.7761
36.4747,0.7769
37.1393,0.7777
37.2119,0.7785
37.4517,0.7793
37.5042,0.7801
38.2578,0.7809
38.2947,0.7817
38.729,0.7825
38.735,0.7833
38.7478,0.7841
38.9075,0.7849
39.6614,0.7857
40.0586,0.7865
40.3286,0.7873
41.8088,0.7881
42.4018,0.7889
42.7851,0.7897
44.2596,0.7905
44.3278,0.7913
45.3736,0.7921
45.4532,0.7929
46.8133,0.7937
46.8836,0.7945
47.2469,0.7953
47.4208,0.7961
47.8872,0.797
48.8881,0.7978
48.9003,0.7986
49.6603,0.7994
50.5408,0.8002
50.8381,0.801
50.8392,0.8018
52.7501,0.8026
52.8794,0.8034
53.7128,0.8042
53.8268,0.805
54.0321,0.8058
54.0767,0.8066
55.186,0.8074
55.3043,0.8082
56.014,0.809
56.0203,0.8098
57.0919,0.8106
59.4458,0.8114
61.0086,0.8122
61.6419,0.813
61.9114,0.8138
62.4008,0.8146
62.696,0.8154
62.9903,0.8162
63.0864,0.817
63.8068,0.8178
63.8135,0.8186
63.9726,0.8194
64.9321,0.8202
65.0503,0.821
67.0069,0.8218
67.2561,0.8226
68.0228,0.8234
70.5922,0.8242
71.0599,0.825
71.7358,0.8258
72.944,0.8266
73.4668,0.8274
74.259,0.8283
74.3222,0.8291
74.5504,0.8299
74.6699,0.8307
74.705,0.8315
74.8507,0.8323
74.87,0.8331
75.1619,0.8339
75.254,0.8347
75.4808,0.8355
75.6846,0.8363
76.2076,0.8371
80.1853,0.8379
81.1546,0.8387
81.3176,0.8395
81.3356,0.8403
82.091,0.8411
82.4625,0.8419
82.6372,0.8427
83.2546,0.8435
84.7369,0.8443
85.1804,0.8451
85.9975,0.8459
86.0062,0.8467
86.1501,0.8475
87.4831,0.8483
91.2511,0.8491
92.2056,0.8499
93.0194,0.8507
93.45,0.8515
93.496,0.8523
94.965,0.8531
98.8367,0.8539
99.331,0.8547
99.3642,0.8555
104.2049,0.8563
105.9069,0.8571
106.7661,0.8579
108.1649,0.8587
109.3626,0.8596
112.7661,0.8604
112.8722,0.8612
115.1332,0.862
115.9514,0.8628
117.2588,0.8636
118.2924,0.8644
118.3033,0.8652
119.8861,0.866
119.9135,0.8668
122.1003,0.8676
123.085,0.8684
127.9218,0.8692
129.5751,0.87
129.5762,0.8708
131.1167,0.8716
131.92,0.8724
132.0465,0.8732
134.7024,0.874
135.6056,0.8748
135.6526,0.8756
138.0764,0.8764
138.7297,0.8772
138.7512,0.878
139.4028,0.8788
141.0935,0.8796
142.0356,0.8804
143.3601,0.8812
145.151,0.882
150.0972,0.8828
152.025,0.8836
152.0444,0.8844
152.3726,0.8852
152.6938,0.886
152.9024,0.8868
154.1672,0.8876
158.5414,0.8884
160.5236,0.8892
160.7582,0.89
160.7896,0.8909
160.7989,0.8917
160.8067,0.8925
161.0875,0.8933
164.2369,0.8941
164.8057,0.8949
166.2454,0.8957
167.1508,0.8965
170.0707,0.8973
172.0933,0.8981
176.165,0.8989
177.846,0.8997
178.2118,0.9005
179.5621,0.9013
182.4857,0.9021
186.515,0.9029
187.0783,0.9037
196.1464,0.9045
198.084,0.9053
200.1456,0.9061
200.9362,0.9069
203.9081,0.9077
204.9022,0.9085
205.0219,0.9093
205.0265,0.9101
205.1371,0.9109
209.7738,0.9117
211.0633,0.9125
211.9815,0.9133
212.146,0.9141
213.0097,0.9149
215.0942,0.9157
216.2567,0.9165
217.105,0.9173
217.9868,0.9181
221.0729,0.9189
223.0928,0.9197
225.9928,0.9205
226.0932,0.9213
230.8932,0.9222
230.899,0.923
231.2196,0.9238
231.286,0.9246
234.1368,0.9254
236.8585,0.9262
238.4024,0.927
240.0486,0.9278
240.4789,0.9286
244.0731,0.9294
245.016,0.9302
246.2096,0.931
246.7203,0.9318
249.0468,0.9326
251.3144,0.9334
251.9501,0.9342
252.3811,0.935
252.4582,0.9358
257.1224,0.9366
266.7161,0.9374
267.0796,0.9382
268.1928,0.939
268.4838,0.9398
270.9614,0.9406
274.7388,0.9414
274.7438,0.9422
274.986,0.943
275.3564,0.9438
275.7126,0.9446
277.9372,0.9454
278.8453,0.9462
279.3362,0.947
279.4438,0.9478
280.5607,0.9486
282.0785,0.9494
283.9344,0.9502
285.4007,0.951
289.7867,0.9518
290.1232,0.9526
290.3126,0.9535
295.4228,0.9543
298.079,0.9551
300.0138,0.9559
305.2633,0.9567
307.3789,0.9575
313.9758,0.9583
319.5226,0.9591
320.2888,0.9599
323.925,0.9607
324.8893,0.9615
328.8436,0.9623
329.1121,0.9631
330.2128,0.9639
333.1261,0.9647
333.1311,0.9655
353.6846,0.9663
367.6503,0.9671
367.6621,0.9679
371.9176,0.9687
375.1704,0.9695
380.9933,0.9703
393.468,0.9711
402.9003,0.9719
423.8399,0.9727
425.9789,0.9735
434.4383,0.9743
449.9185,0.9751
453.7965,0.9759
457.4375,0.9767
467.9074,0.9775
477.9621,0.9783
484.9944,0.9791
485.0028,0.9799
503.1425,0.9807
511.9682,0.9815
512.9506,0.9823
518.4368,0.9831
555.2093,0.9839
577.6071,0.9848
585.3406,0.9856
590.7861,0.9864
593.3905,0.9872
660.7699,0.988
683.6299,0.9888
704.3774,0.9896
707.5449,0.9904
707.5535,0.9912
736.364,0.992
737.9738,0.9928
782.9857,0.9936
789.5529,0.9944
835.1777,0.9952
891.4585,0.996
896.8703,0.9968
930.0265,0.9976
1024.7042,0.9984
1045.3562,0.9992
1088.1392,1.0


==> Figures/figure_ch4_h1_temporal_cdf__low.csv <==
dt_days,cdf
0.0006,0.0008
0.0006,0.0016
0.0008,0.0024
0.001,0.0032
0.0014,0.004
0.0017,0.0048
0.0022,0.0056
0.0022,0.0064
0.0024,0.0072
0.0024,0.008
0.0032,0.0088
0.0032,0.0096
0.0036,0.0104
0.0039,0.0112
0.004,0.012
0.0042,0.0128
0.0047,0.0136
0.0053,0.0144
0.0058,0.0152
0.0065,0.0161
0.0068,0.0169
0.0072,0.0177
0.0075,0.0185
0.0076,0.0193
0.0092,0.0201
0.0093,0.0209
0.0121,0.0217
0.0124,0.0225
0.0139,0.0233
0.0149,0.0241
0.016,0.0249
0.016,0.0257
0.0165,0.0265
0.0169,0.0273
0.0172,0.0281
0.0172,0.0289
0.0189,0.0297
0.0197,0.0305
0.0207,0.0313
0.0207,0.0321
0.0231,0.0329
0.0232,0.0337
0.0251,0.0345
0.0312,0.0353
0.0312,0.0361
0.0353,0.0369
0.0371,0.0377
0.0376,0.0385
0.0383,0.0393
0.0385,0.0401
0.0401,0.0409
0.0419,0.0417
0.0426,0.0425
0.0426,0.0433
0.0429,0.0441
0.0429,0.0449
0.0431,0.0457
0.0431,0.0465
0.0431,0.0474
0.0432,0.0482
0.0432,0.049
0.0432,0.0498
0.0433,0.0506
0.0433,0.0514
0.0433,0.0522
0.0433,0.053
0.0435,0.0538
0.0435,0.0546
0.0436,0.0554
0.0438,0.0562
0.0438,0.057
0.0439,0.0578
0.0439,0.0586
0.044,0.0594
0.044,0.0602
0.0442,0.061
0.0442,0.0618
0.0443,0.0626
0.0443,0.0634
0.0444,0.0642
0.0446,0.065
0.0446,0.0658
0.0447,0.0666
0.0447,0.0674
0.0447,0.0682
0.0447,0.069
0.0449,0.0698
0.0449,0.0706
0.045,0.0714
0.0451,0.0722
0.0451,0.073
0.0451,0.0738
0.0451,0.0746
0.0453,0.0754
0.0453,0.0762
0.0453,0.077
0.0453,0.0778
0.0453,0.0787
0.0454,0.0795
0.0454,0.0803
0.0454,0.0811
0.0456,0.0819
0.0456,0.0827
0.0457,0.0835
0.0458,0.0843
0.0458,0.0851
0.0458,0.0859
0.0458,0.0867
0.0461,0.0875
0.0461,0.0883
0.0461,0.0891
0.0462,0.0899
0.0464,0.0907
0.0464,0.0915
0.0464,0.0923
0.0464,0.0931
0.0465,0.0939
0.0465,0.0947
0.0467,0.0955
0.0467,0.0963
0.0468,0.0971
0.0469,0.0979
0.0471,0.0987
0.0472,0.0995
0.0474,0.1003
0.0474,0.1011
0.0475,0.1019
0.0476,0.1027
0.0478,0.1035
0.0479,0.1043
0.0479,0.1051
0.0481,0.1059
0.0483,0.1067
0.0485,0.1075
0.0488,0.1083
0.0489,0.1091
0.049,0.11
0.049,0.1108
0.049,0.1116
0.0494,0.1124
0.0496,0.1132
0.0496,0.114
0.0496,0.1148
0.0496,0.1156
0.0497,0.1164
0.05,0.1172
0.05,0.118
0.0506,0.1188
0.0507,0.1196
0.0507,0.1204
0.051,0.1212
0.051,0.122
0.051,0.1228
0.051,0.1236
0.0511,0.1244
0.0511,0.1252
0.0512,0.126
0.0514,0.1268
0.0514,0.1276
0.0514,0.1284
0.0515,0.1292
0.0517,0.13
0.0518,0.1308
0.0522,0.1316
0.0524,0.1324
0.0524,0.1332
0.0525,0.134
0.0526,0.1348
0.0529,0.1356
0.0529,0.1364
0.0531,0.1372
0.0533,0.138
0.0536,0.1388
0.0538,0.1396
0.054,0.1404
0.0542,0.1413
0.0543,0.1421
0.0543,0.1429
0.0544,0.1437
0.0546,0.1445
0.0549,0.1453
0.055,0.1461
0.0551,0.1469
0.0553,0.1477
0.0553,0.1485
0.0557,0.1493
0.056,0.1501
0.0561,0.1509
0.0561,0.1517
0.0561,0.1525
0.0562,0.1533
0.0565,0.1541
0.0568,0.1549
0.0568,0.1557
0.0571,0.1565
0.0571,0.1573
0.0572,0.1581
0.0579,0.1589
0.0579,0.1597
0.0581,0.1605
0.0581,0.1613
0.0582,0.1621
0.0583,0.1629
0.0583,0.1637
0.0585,0.1645
0.059,0.1653
0.0592,0.1661
0.06,0.1669
0.0601,0.1677
0.0603,0.1685
0.0604,0.1693
0.0604,0.1701
0.0604,0.1709
0.0606,0.1717
0.0606,0.1726
0.0606,0.1734
0.061,0.1742
0.0611,0.175
0.0611,0.1758
0.0614,0.1766
0.0614,0.1774
0.0618,0.1782
0.0619,0.179
0.0621,0.1798
0.0622,0.1806
0.0622,0.1814
0.0629,0.1822
0.0632,0.183
0.0642,0.1838
0.0644,0.1846
0.0646,0.1854
0.0647,0.1862
0.0647,0.187
0.0647,0.1878
0.0649,0.1886
0.0651,0.1894
0.0654,0.1902
0.066,0.191
0.0661,0.1918
0.0662,0.1926
0.0667,0.1934
0.0672,0.1942
0.0672,0.195
0.0675,0.1958
0.0678,0.1966
0.0678,0.1974
0.0678,0.1982
0.0678,0.199
0.0682,0.1998
0.0682,0.2006
0.0688,0.2014
0.0701,0.2022
0.0701,0.203
0.0701,0.2039
0.0704,0.2047
0.0704,0.2055
0.0706,0.2063
0.0712,0.2071
0.0712,0.2079
0.0714,0.2087
0.0717,0.2095
0.0717,0.2103
0.0719,0.2111
0.0719,0.2119
0.0721,0.2127
0.0724,0.2135
0.0725,0.2143
0.0726,0.2151
0.0726,0.2159
0.0735,0.2167
0.0738,0.2175
0.0743,0.2183
0.0744,0.2191
0.0744,0.2199
0.0747,0.2207
0.0747,0.2215
0.0754,0.2223
0.0757,0.2231
0.0758,0.2239
0.0761,0.2247
0.0762,0.2255
0.0765,0.2263
0.0765,0.2271
0.0772,0.2279
0.0774,0.2287
0.0775,0.2295
0.0778,0.2303
0.0779,0.2311
0.0781,0.2319
0.0782,0.2327
0.0785,0.2335
0.0786,0.2343
0.0794,0.2352
0.0799,0.236
0.0799,0.2368
0.0804,0.2376
0.0806,0.2384
0.0815,0.2392
0.0819,0.24
0.0821,0.2408
0.0826,0.2416
0.0828,0.2424
0.0833,0.2432
0.0833,0.244
0.0838,0.2448
0.084,0.2456
0.0843,0.2464
0.0853,0.2472
0.0853,0.248
0.0856,0.2488
0.0857,0.2496
0.086,0.2504
0.0861,0.2512
0.0861,0.252
0.0865,0.2528
0.0865,0.2536
0.0867,0.2544
0.0878,0.2552
0.0879,0.256
0.0881,0.2568
0.0883,0.2576
0.0885,0.2584
0.0886,0.2592
0.089,0.26
0.0892,0.2608
0.0893,0.2616
0.0899,0.2624
0.0903,0.2632
0.0904,0.264
0.0908,0.2648
0.0911,0.2657
0.0921,0.2665
0.0924,0.2673
0.0925,0.2681
0.0931,0.2689
0.0932,0.2697
0.0933,0.2705
0.0933,0.2713
0.0943,0.2721
0.0944,0.2729
0.0946,0.2737
0.0951,0.2745
0.0951,0.2753
0.0953,0.2761
0.0956,0.2769
0.0967,0.2777
0.0975,0.2785
0.0976,0.2793
0.0981,0.2801
0.0988,0.2809
0.0996,0.2817
0.0996,0.2825
0.1001,0.2833
0.1026,0.2841
0.1026,0.2849
0.1028,0.2857
0.1033,0.2865
0.1038,0.2873
0.1039,0.2881
0.1042,0.2889
0.1054,0.2897
0.1057,0.2905
0.1061,0.2913
0.1067,0.2921
0.1082,0.2929
0.1083,0.2937
0.1092,0.2945
0.1096,0.2953
0.1097,0.2961
0.1097,0.297
0.1112,0.2978
0.1129,0.2986
0.1131,0.2994
0.1136,0.3002
0.1139,0.301
0.114,0.3018
0.1143,0.3026
0.1156,0.3034
0.1157,0.3042
0.1167,0.305
0.1178,0.3058
0.1192,0.3066
0.1193,0.3074
0.1194,0.3082
0.1199,0.309
0.1207,0.3098
0.1208,0.3106
0.1225,0.3114
0.1228,0.3122
0.124,0.313
0.1254,0.3138
0.1262,0.3146
0.1283,0.3154
0.1303,0.3162
0.1307,0.317
0.1326,0.3178
0.1328,0.3186
0.1331,0.3194
0.1331,0.3202
0.1344,0.321
0.1354,0.3218
0.1364,0.3226
0.1368,0.3234
0.1369,0.3242
0.1371,0.325
0.1382,0.3258
0.1382,0.3266
0.1383,0.3274
0.1411,0.3283
0.1425,0.3291
0.1453,0.3299
0.1457,0.3307
0.1462,0.3315
0.1475,0.3323
0.1486,0.3331
0.1504,0.3339
0.1506,0.3347
0.1521,0.3355
0.1525,0.3363
0.1528,0.3371
0.1576,0.3379
0.1581,0.3387
0.1581,0.3395
0.1583,0.3403
0.1596,0.3411
0.1606,0.3419
0.1608,0.3427
0.1611,0.3435
0.1617,0.3443
0.1642,0.3451
0.1646,0.3459
0.1647,0.3467
0.1656,0.3475
0.169,0.3483
0.1699,0.3491
0.1701,0.3499
0.1715,0.3507
0.1736,0.3515
0.1742,0.3523
0.1761,0.3531
0.1765,0.3539
0.1775,0.3547
0.1778,0.3555
0.1788,0.3563
0.1858,0.3571
0.1878,0.3579
0.1906,0.3587
0.1914,0.3596
0.1915,0.3604
0.1929,0.3612
0.1949,0.362
0.1954,0.3628
0.1958,0.3636
0.196,0.3644
0.1961,0.3652
0.1967,0.366
0.2001,0.3668
0.2001,0.3676
0.2026,0.3684
0.2029,0.3692
0.2029,0.37
0.2037,0.3708
0.2039,0.3716
0.2039,0.3724
0.2062,0.3732
0.2062,0.374
0.2082,0.3748
0.2083,0.3756
0.2092,0.3764
0.2097,0.3772
0.2099,0.378
0.2103,0.3788
0.2104,0.3796
0.2106,0.3804
0.2111,0.3812
0.2122,0.382
0.2132,0.3828
0.2138,0.3836
0.214,0.3844
0.2146,0.3852
0.2157,0.386
0.2186,0.3868
0.2253,0.3876
0.2274,0.3884
0.2276,0.3892
0.2282,0.39
0.2289,0.3909
0.2296,0.3917
0.2335,0.3925
0.2344,0.3933
0.2353,0.3941
0.2372,0.3949
0.2394,0.3957
0.2401,0.3965
0.2422,0.3973
0.2435,0.3981
0.244,0.3989
0.2447,0.3997
0.2457,0.4005
0.2465,0.4013
0.2474,0.4021
0.2478,0.4029
0.2483,0.4037
0.2485,0.4045
0.2492,0.4053
0.25,0.4061
0.2549,0.4069
0.2589,0.4077
0.2597,0.4085
0.2621,0.4093
0.2649,0.4101
0.2689,0.4109
0.269,0.4117
0.2726,0.4125
0.2731,0.4133
0.2749,0.4141
0.2751,0.4149
0.2797,0.4157
0.2804,0.4165
0.2821,0.4173
0.2821,0.4181
0.2824,0.4189
0.2931,0.4197
0.2949,0.4205
0.2954,0.4213
0.2956,0.4222
0.3082,0.423
0.3083,0.4238
0.3117,0.4246
0.3218,0.4254
0.3253,0.4262
0.3279,0.427
0.329,0.4278
0.3299,0.4286
0.3311,0.4294
0.3381,0.4302
0.3462,0.431
0.3485,0.4318
0.3518,0.4326
0.3535,0.4334
0.3538,0.4342
0.354,0.435
0.3651,0.4358
0.3693,0.4366
0.3746,0.4374
0.3768,0.4382
0.3771,0.439
0.3814,0.4398
0.3833,0.4406
0.3836,0.4414
0.3883,0.4422
0.3899,0.443
0.4061,0.4438
0.4115,0.4446
0.4157,0.4454
0.4185,0.4462
0.4235,0.447
0.424,0.4478
0.4251,0.4486
0.4253,0.4494
0.434,0.4502
0.4401,0.451
0.4424,0.4518
0.455,0.4526
0.4589,0.4535
0.4708,0.4543
0.4733,0.4551
0.4779,0.4559
0.4789,0.4567
0.4803,0.4575
0.4822,0.4583
0.4915,0.4591
0.4938,0.4599
0.4992,0.4607
0.5011,0.4615
0.5176,0.4623
0.5264,0.4631
0.5276,0.4639
0.529,0.4647
0.5304,0.4655
0.5379,0.4663
0.5472,0.4671
0.5558,0.4679
0.5603,0.4687
0.5706,0.4695
0.5938,0.4703
0.5983,0.4711
0.6042,0.4719
0.6044,0.4727
0.6046,0.4735
0.6133,0.4743
0.6143,0.4751
0.6146,0.4759
0.6169,0.4767
0.619,0.4775
0.6239,0.4783
0.6283,0.4791
0.6343,0.4799
0.6362,0.4807
0.6368,0.4815
0.6388,0.4823
0.6449,0.4831
0.6458,0.4839
0.6512,0.4848
0.6586,0.4856
0.6603,0.4864
0.6604,0.4872
0.6661,0.488
0.6721,0.4888
0.6908,0.4896
0.6911,0.4904
0.6924,0.4912
0.6931,0.492
0.6946,0.4928
0.6953,0.4936
0.6964,0.4944
0.6967,0.4952
0.6978,0.496
0.7022,0.4968
0.7049,0.4976
0.714,0.4984
0.7238,0.4992
0.7274,0.5
0.7331,0.5008
0.7347,0.5016
0.7431,0.5024
0.7519,0.5032
0.7617,0.504
0.7644,0.5048
0.7668,0.5056
0.7681,0.5064
0.7815,0.5072
0.7832,0.508
0.7835,0.5088
0.7835,0.5096
0.784,0.5104
0.7876,0.5112
0.7932,0.512
0.7938,0.5128
0.7953,0.5136
0.8093,0.5144
0.8146,0.5152
0.8175,0.5161
0.82,0.5169
0.8228,0.5177
0.8229,0.5185
0.8283,0.5193
0.8324,0.5201
0.8346,0.5209
0.8424,0.5217
0.8474,0.5225
0.8636,0.5233
0.8636,0.5241
0.8668,0.5249
0.8672,0.5257
0.8718,0.5265
0.8733,0.5273
0.8782,0.5281
0.8803,0.5289
0.8815,0.5297
0.8839,0.5305
0.8953,0.5313
0.9032,0.5321
0.906,0.5329
0.9074,0.5337
0.9247,0.5345
0.9256,0.5353
0.9261,0.5361
0.9304,0.5369
0.931,0.5377
0.9483,0.5385
0.9739,0.5393
0.9835,0.5401
0.9842,0.5409
0.9844,0.5417
0.985,0.5425
0.9851,0.5433
0.9908,0.5441
1.0022,0.5449
1.0051,0.5457
1.0158,0.5465
1.0163,0.5474
1.0206,0.5482
1.0272,0.549
1.0275,0.5498
1.0328,0.5506
1.0378,0.5514
1.0379,0.5522
1.044,0.553
1.0472,0.5538
1.0532,0.5546
1.0668,0.5554
1.076,0.5562
1.081,0.557
1.0814,0.5578
1.1003,0.5586
1.1011,0.5594
1.1199,0.5602
1.1265,0.561
1.1353,0.5618
1.1664,0.5626
1.1683,0.5634
1.2006,0.5642
1.2193,0.565
1.2217,0.5658
1.2218,0.5666
1.2247,0.5674
1.2271,0.5682
1.2453,0.569
1.2514,0.5698
1.2831,0.5706
1.2879,0.5714
1.3071,0.5722
1.3071,0.573
1.3578,0.5738
1.3643,0.5746
1.3661,0.5754
1.4051,0.5762
1.406,0.577
1.4196,0.5778
1.4324,0.5787
1.4496,0.5795
1.4764,0.5803
1.5157,0.5811
1.5388,0.5819
1.5428,0.5827
1.5551,0.5835
1.5585,0.5843
1.5657,0.5851
1.6261,0.5859
1.6388,0.5867
1.7361,0.5875
1.7362,0.5883
1.7667,0.5891
1.7728,0.5899
1.8275,0.5907
1.8383,0.5915
1.8749,0.5923
1.9072,0.5931
1.9132,0.5939
1.9267,0.5947
1.9614,0.5955
1.9643,0.5963
1.9711,0.5971
1.9751,0.5979
1.9897,0.5987
1.9962,0.5995
2.0014,0.6003
2.0031,0.6011
2.0225,0.6019
2.0262,0.6027
2.0536,0.6035
2.055,0.6043
2.0556,0.6051
2.0617,0.6059
2.0893,0.6067
2.094,0.6075
2.1065,0.6083
2.1275,0.6091
2.1353,0.61
2.1478,0.6108
2.1486,0.6116
2.18,0.6124
2.2189,0.6132
2.2306,0.614
2.2404,0.6148
2.2654,0.6156
2.3753,0.6164
2.4632,0.6172
2.5025,0.618
2.5357,0.6188
2.6108,0.6196
2.7219,0.6204
2.7483,0.6212
2.7597,0.622
2.7754,0.6228
2.7792,0.6236
2.8175,0.6244
2.8464,0.6252
2.8853,0.626
2.894,0.6268
2.9158,0.6276
2.9253,0.6284
2.954,0.6292
2.9639,0.63
2.964,0.6308
2.9682,0.6316
2.9769,0.6324
2.99,0.6332
2.9961,0.634
3.0183,0.6348
3.0247,0.6356
3.0804,0.6364
3.0867,0.6372
3.0875,0.638
3.1418,0.6388
3.1958,0.6396
3.216,0.6404
3.2257,0.6413
3.2299,0.6421
3.2836,0.6429
3.295,0.6437
3.3212,0.6445
3.3451,0.6453
3.375,0.6461
3.4611,0.6469
3.4875,0.6477
3.5117,0.6485
3.5694,0.6493
3.7376,0.6501
3.754,0.6509
3.8199,0.6517
3.855,0.6525
3.86,0.6533
3.8758,0.6541
3.8843,0.6549
3.9958,0.6557
4.0038,0.6565
4.0164,0.6573
4.0219,0.6581
4.0244,0.6589
4.0468,0.6597
4.1079,0.6605
4.1194,0.6613
4.1354,0.6621
4.1667,0.6629
4.1683,0.6637
4.4967,0.6645
4.5193,0.6653
4.549,0.6661
4.5665,0.6669
4.6785,0.6677
4.7846,0.6685
4.795,0.6693
4.8339,0.6701
4.8374,0.6709
4.8943,0.6717
4.8947,0.6726
4.896,0.6734
4.8971,0.6742
4.9308,0.675
4.9608,0.6758
5.0572,0.6766
5.0607,0.6774
5.0975,0.6782
5.1311,0.679
5.2122,0.6798
5.2124,0.6806
5.2783,0.6814
5.329,0.6822
5.3886,0.683
5.4779,0.6838
5.6642,0.6846
5.7385,0.6854
5.8093,0.6862
5.8856,0.687
5.9053,0.6878
5.9062,0.6886
5.9097,0.6894
5.9106,0.6902
6.0547,0.691
6.1475,0.6918
6.1574,0.6926
6.1726,0.6934
6.1946,0.6942
6.2362,0.695
6.4786,0.6958
6.5726,0.6966
6.6685,0.6974
6.8038,0.6982
6.8236,0.699
6.8272,0.6998
6.8421,0.7006
6.8425,0.7014
6.8538,0.7022
6.8762,0.703
6.8778,0.7039
6.8785,0.7047
6.8801,0.7055
6.8808,0.7063
6.9114,0.7071
6.9438,0.7079
6.949,0.7087
6.9618,0.7095
6.9767,0.7103
6.9894,0.7111
7.415,0.7119
7.7944,0.7127
7.8371,0.7135
7.8493,0.7143
8.0156,0.7151
8.1539,0.7159
8.3132,0.7167
8.9375,0.7175
9.2743,0.7183
9.3375,0.7191
9.5488,0.7199
9.7632,0.7207
9.9179,0.7215
9.9662,0.7223
10.0238,0.7231
10.1049,0.7239
10.1119,0.7247
10.3717,0.7255
10.3728,0.7263
10.3736,0.7271
10.3742,0.7279
10.375,0.7287
10.3761,0.7295
10.8432,0.7303
10.8508,0.7311
11.0224,0.7319
11.0601,0.7327
11.1389,0.7335
11.4025,0.7343
11.8971,0.7352
11.9842,0.736
12.0244,0.7368
12.7393,0.7376
12.744,0.7384
12.8403,0.7392
12.8717,0.74
12.875,0.7408
12.8761,0.7416
12.9133,0.7424
13.0003,0.7432
13.0317,0.744
13.3761,0.7448
13.3769,0.7456
13.3781,0.7464
13.3788,0.7472
13.3796,0.748
13.3803,0.7488
13.3811,0.7496
13.4336,0.7504
13.4889,0.7512
13.8001,0.752
14.0133,0.7528
14.0878,0.7536
14.2575,0.7544
14.7157,0.7552
14.7238,0.756
14.7888,0.7568
14.8278,0.7576
14.9642,0.7584
14.9656,0.7592
15.1564,0.76
15.1867,0.7608
15.3001,0.7616
15.905,0.7624
15.9608,0.7632
15.9696,0.764
16.3093,0.7648
16.3965,0.7657
16.9256,0.7665
17.0243,0.7673
17.0824,0.7681
17.1753,0.7689
17.334,0.7697
17.3353,0.7705
17.336,0.7713
17.3369,0.7721
17.3386,0.7729
17.3397,0.7737
17.3944,0.7745
17.516,0.7753
17.6283,0.7761
17.7818,0.7769
17.9365,0.7777
18.111,0.7785
18.1211,0.7793
18.8765,0.7801
18.9378,0.7809
18.9392,0.7817
19.0442,0.7825
19.1792,0.7833
19.289,0.7841
19.369,0.7849
19.3696,0.7857
19.3708,0.7865
19.3717,0.7873
19.3722,0.7881
19.4335,0.7889
19.4392,0.7897
19.694,0.7905
19.6993,0.7913
19.9407,0.7921
19.994,0.7929
20.001,0.7937
20.0487,0.7945
20.0957,0.7953
20.3317,0.7961
20.4706,0.797
20.9318,0.7978
22.1162,0.7986
22.1197,0.7994
22.1757,0.8002
22.2969,0.801
22.579,0.8018
22.9782,0.8026
22.9792,0.8034
22.98,0.8042
22.9808,0.805
22.9812,0.8058
23.1549,0.8066
23.9583,0.8074
24.9269,0.8082
24.9962,0.809
26.4317,0.8098
26.4326,0.8106
26.4338,0.8114
26.4346,0.8122
26.4361,0.813
26.4372,0.8138
26.4382,0.8146
27.0104,0.8154
27.0872,0.8162
27.2872,0.817
27.9726,0.8178
28.9086,0.8186
28.9374,0.8194
30.3532,0.8202
30.9729,0.821
31.0149,0.8218
31.1794,0.8226
31.4322,0.8234
31.4532,0.8242
31.4546,0.825
31.4564,0.8258
31.4667,0.8266
31.6393,0.8274
31.8781,0.8283
31.936,0.8291
32.1922,0.8299
32.2139,0.8307
32.7296,0.8315
33.0733,0.8323
33.1035,0.8331
33.2833,0.8339
33.9528,0.8347
34.0554,0.8355
34.1717,0.8363
34.2744,0.8371
35.1758,0.8379
35.499,0.8387
35.5133,0.8395
35.9518,0.8403
36.7446,0.8411
36.9621,0.8419
36.9697,0.8427
37.0542,0.8435
37.3992,0.8443
37.406,0.8451
37.4075,0.8459
37.411,0.8467
37.4167,0.8475
37.4188,0.8483
37.4211,0.8491
37.4225,0.8499
38.1681,0.8507
38.1804,0.8515
38.9871,0.8523
39.1494,0.8531
39.4442,0.8539
39.724,0.8547
39.7257,0.8555
42.3999,0.8563
42.5831,0.8571
42.7308,0.8579
44.0096,0.8587
44.0671,0.8596
44.3917,0.8604
44.3997,0.8612
44.6697,0.862
44.6836,0.8628
44.6949,0.8636
45.6783,0.8644
45.8147,0.8652
45.8182,0.866
45.8212,0.8668
45.8276,0.8676
45.8397,0.8684
45.9575,0.8692
46.8765,0.87
46.9783,0.8708
47.8589,0.8716
48.0011,0.8724
48.9267,0.8732
48.9314,0.874
48.9333,0.8748
48.9344,0.8756
48.9364,0.8764
48.9443,0.8772
51.0338,0.878
51.3962,0.8788
51.3983,0.8796
51.4001,0.8804
51.9121,0.8812
51.944,0.882
52.3735,0.8828
52.3781,0.8836
52.9638,0.8844
52.9853,0.8852
53.114,0.886
53.1333,0.8868
53.1456,0.8876
53.1543,0.8884
53.315,0.8892
53.3742,0.89
53.376,0.8909
53.3788,0.8917
54.1012,0.8925
54.701,0.8933
55.2601,0.8941
55.3557,0.8949
55.3718,0.8957
56.1867,0.8965
56.685,0.8973
57.2254,0.8981
58.1467,0.8989
58.4556,0.8997
58.9458,0.9005
59.8835,0.9013
60.9082,0.9021
61.9375,0.9029
63.2442,0.9037
63.8196,0.9045
64.0914,0.9053
64.2378,0.9061
65.3526,0.9069
65.4985,0.9077
65.501,0.9085
65.88,0.9093
68.2992,0.9101
68.3839,0.9109
69.5278,0.9117
70.3893,0.9125
73.0031,0.9133
73.1196,0.9141
74.3007,0.9149
75.8689,0.9157
76.3024,0.9165
76.4157,0.9173
78.3008,0.9181
80.2181,0.9189
82.9682,0.9197
83.2822,0.9205
83.4646,0.9213
83.8099,0.9222
85.2088,0.923
86.389,0.9238
90.99,0.9246
93.8908,0.9254
94.031,0.9262
94.0358,0.927
94.0368,0.9278
94.9361,0.9286
97.2354,0.9294
100.0582,0.9302
100.2547,0.931
100.4764,0.9318
100.9732,0.9326
102.0179,0.9334
105.1393,0.9342
106.9239,0.935
109.1457,0.9358
109.4242,0.9366
112.9736,0.9374
113.2475,0.9382
115.0838,0.939
115.7676,0.9398
119.161,0.9406
120.2067,0.9414
123.4625,0.9422
125.7418,0.943
126.356,0.9438
129.8581,0.9446
130.0161,0.9454
133.7378,0.9462
138.2626,0.947
140.9846,0.9478
144.9379,0.9486
149.0728,0.9494
149.9961,0.9502
154.2606,0.951
155.0994,0.9518
161.2603,0.9526
163.365,0.9535
164.9886,0.9543
165.006,0.9551
165.279,0.9559
168.9686,0.9567
169.0664,0.9575
173.3433,0.9583
176.0914,0.9591
176.4946,0.9599
177.0467,0.9607
181.0467,0.9615
181.2389,0.9623
181.2439,0.9631
182.3828,0.9639
183.1017,0.9647
188.2506,0.9655
189.7775,0.9663
192.0761,0.9671
193.5692,0.9679
194.9131,0.9687
196.1249,0.9695
199.1682,0.9703
203.1826,0.9711
213.4858,0.9719
213.6643,0.9727
220.6432,0.9735
223.1862,0.9743
224.1917,0.9751
233.0657,0.9759
239.486,0.9767
241.1719,0.9775
248.5146,0.9783
252.866,0.9791
254.0733,0.9799
260.1131,0.9807
260.2944,0.9815
261.1826,0.9823
270.1504,0.9831
281.7096,0.9839
286.1682,0.9848
287.1744,0.9856
289.0157,0.9864
293.954,0.9872
300.0835,0.988
300.926,0.9888
308.044,0.9896
315.0732,0.9904
323.5657,0.9912
325.3799,0.992
330.3351,0.9928
339.1339,0.9936
341.3579,0.9944
347.0138,0.9952
348.3575,0.996
353.0731,0.9968
358.3814,0.9976
360.345,0.9984
372.1753,0.9992
404.4071,1.0


==> Figures/figure_ch4_h1_temporal_cdf_quantiles.csv <==
pctl,dt_days
P50,0.84
P90,114.9
P99,486.64


==> Figures/figure_ch4_h1_temporal_pdf.csv <==
series,dt_days,cdf
all,0.0006,0.0004
all,0.0006,0.0008
all,0.0007,0.0012
all,0.0007,0.0016
all,0.0008,0.002
all,0.001,0.0024
all,0.001,0.0028
all,0.001,0.0032
all,0.0011,0.0036
all,0.0014,0.004
all,0.0014,0.0044
all,0.0015,0.0048
all,0.0017,0.0052
all,0.0019,0.0056
all,0.0022,0.006
all,0.0022,0.0064
all,0.0024,0.0068
all,0.0024,0.0072
all,0.0029,0.0076
all,0.0032,0.008
all,0.0032,0.0084
all,0.0032,0.0088
all,0.0032,0.0092
all,0.0036,0.0096
all,0.0036,0.01
all,0.0039,0.0104
all,0.004,0.0108
all,0.004,0.0112
all,0.004,0.0116
all,0.0042,0.012
all,0.0042,0.0124
all,0.0047,0.0128
all,0.0047,0.0132
all,0.0051,0.0136
all,0.0053,0.014
all,0.0054,0.0144
all,0.0054,0.0148
all,0.0056,0.0152
all,0.0057,0.0157
all,0.0058,0.0161
all,0.0058,0.0165
all,0.0065,0.0169
all,0.0065,0.0173
all,0.0068,0.0177
all,0.0069,0.0181
all,0.0071,0.0185
all,0.0072,0.0189
all,0.0072,0.0193
all,0.0075,0.0197
all,0.0076,0.0201
all,0.0076,0.0205
all,0.0082,0.0209
all,0.0092,0.0213
all,0.0092,0.0217
all,0.0093,0.0221
all,0.0094,0.0225
all,0.01,0.0229
all,0.0101,0.0233
all,0.0104,0.0237
all,0.0106,0.0241
all,0.0106,0.0245
all,0.0108,0.0249
all,0.0108,0.0253
all,0.0114,0.0257
all,0.0117,0.0261
all,0.0119,0.0265
all,0.0119,0.0269
all,0.0121,0.0273
all,0.0121,0.0277
all,0.0124,0.0281
all,0.0132,0.0285
all,0.0139,0.0289
all,0.0142,0.0293
all,0.0149,0.0297
all,0.016,0.0301
all,0.016,0.0305
all,0.0165,0.0309
all,0.0169,0.0313
all,0.0172,0.0317
all,0.0172,0.0321
all,0.0174,0.0325
all,0.0175,0.0329
all,0.0176,0.0333
all,0.0189,0.0337
all,0.0196,0.0341
all,0.0197,0.0345
all,0.0203,0.0349
all,0.0207,0.0353
all,0.0207,0.0357
all,0.0215,0.0361
all,0.0217,0.0365
all,0.0221,0.0369
all,0.0226,0.0373
all,0.0231,0.0377
all,0.0232,0.0381
all,0.0235,0.0385
all,0.0251,0.0389
all,0.0257,0.0393
all,0.0261,0.0397
all,0.0269,0.0401
all,0.0281,0.0405
all,0.0312,0.0409
all,0.0312,0.0413
all,0.0326,0.0417
all,0.0353,0.0421
all,0.0356,0.0425
all,0.0371,0.0429
all,0.0376,0.0433
all,0.0379,0.0437
all,0.0382,0.0441
all,0.0383,0.0445
all,0.0385,0.0449
all,0.0389,0.0453
all,0.0401,0.0457
all,0.0404,0.0461
all,0.0419,0.0465
all,0.0421,0.047
all,0.0425,0.0474
all,0.0426,0.0478
all,0.0426,0.0482
all,0.0426,0.0486
all,0.0426,0.049
all,0.0429,0.0494
all,0.0429,0.0498
all,0.0429,0.0502
all,0.0429,0.0506
all,0.0429,0.051
all,0.0431,0.0514
all,0.0431,0.0518
all,0.0431,0.0522
all,0.0432,0.0526
all,0.0432,0.053
all,0.0432,0.0534
all,0.0432,0.0538
all,0.0432,0.0542
all,0.0432,0.0546
all,0.0432,0.055
all,0.0432,0.0554
all,0.0433,0.0558
all,0.0433,0.0562
all,0.0433,0.0566
all,0.0433,0.057
all,0.0433,0.0574
all,0.0435,0.0578
all,0.0435,0.0582
all,0.0435,0.0586
all,0.0435,0.059
all,0.0435,0.0594
all,0.0436,0.0598
all,0.0436,0.0602
all,0.0438,0.0606
all,0.0438,0.061
all,0.0438,0.0614
all,0.0438,0.0618
all,0.0438,0.0622
all,0.0438,0.0626
all,0.0438,0.063
all,0.0439,0.0634
all,0.0439,0.0638
all,0.0439,0.0642
all,0.0439,0.0646
all,0.0439,0.065
all,0.044,0.0654
all,0.044,0.0658
all,0.044,0.0662
all,0.0442,0.0666
all,0.0442,0.067
all,0.0442,0.0674
all,0.0443,0.0678
all,0.0443,0.0682
all,0.0443,0.0686
all,0.0443,0.069
all,0.0444,0.0694
all,0.0444,0.0698
all,0.0444,0.0702
all,0.0446,0.0706
all,0.0446,0.071
all,0.0446,0.0714
all,0.0446,0.0718
all,0.0446,0.0722
all,0.0446,0.0726
all,0.0447,0.073
all,0.0447,0.0734
all,0.0447,0.0738
all,0.0447,0.0742
all,0.0447,0.0746
all,0.0447,0.075
all,0.0449,0.0754
all,0.0449,0.0758
all,0.0449,0.0762
all,0.0449,0.0766
all,0.045,0.077
all,0.045,0.0774
all,0.045,0.0778
all,0.045,0.0783
all,0.045,0.0787
all,0.045,0.0791
all,0.0451,0.0795
all,0.0451,0.0799
all,0.0451,0.0803
all,0.0451,0.0807
all,0.0451,0.0811
all,0.0451,0.0815
all,0.0451,0.0819
all,0.0451,0.0823
all,0.0453,0.0827
all,0.0453,0.0831
all,0.0453,0.0835
all,0.0453,0.0839
all,0.0453,0.0843
all,0.0453,0.0847
all,0.0453,0.0851
all,0.0453,0.0855
all,0.0453,0.0859
all,0.0453,0.0863
all,0.0453,0.0867
all,0.0454,0.0871
all,0.0454,0.0875
all,0.0454,0.0879
all,0.0454,0.0883
all,0.0454,0.0887
all,0.0454,0.0891
all,0.0456,0.0895
all,0.0456,0.0899
all,0.0456,0.0903
all,0.0456,0.0907
all,0.0457,0.0911
all,0.0457,0.0915
all,0.0457,0.0919
all,0.0457,0.0923
all,0.0458,0.0927
all,0.0458,0.0931
all,0.0458,0.0935
all,0.0458,0.0939
all,0.0458,0.0943
all,0.0458,0.0947
all,0.0458,0.0951
all,0.046,0.0955
all,0.046,0.0959
all,0.046,0.0963
all,0.0461,0.0967
all,0.0461,0.0971
all,0.0461,0.0975
all,0.0461,0.0979
all,0.0462,0.0983
all,0.0462,0.0987
all,0.0462,0.0991
all,0.0464,0.0995
all,0.0464,0.0999
all,0.0464,0.1003
all,0.0464,0.1007
all,0.0465,0.1011
all,0.0465,0.1015
all,0.0465,0.1019
all,0.0465,0.1023
all,0.0467,0.1027
all,0.0467,0.1031
all,0.0467,0.1035
all,0.0468,0.1039
all,0.0469,0.1043
all,0.0469,0.1047
all,0.0469,0.1051
all,0.0469,0.1055
all,0.0469,0.1059
all,0.0471,0.1063
all,0.0471,0.1067
all,0.0471,0.1071
all,0.0472,0.1075
all,0.0472,0.1079
all,0.0472,0.1083
all,0.0474,0.1087
all,0.0474,0.1091
all,0.0475,0.1096
all,0.0475,0.11
all,0.0475,0.1104
all,0.0476,0.1108
all,0.0476,0.1112
all,0.0476,0.1116
all,0.0476,0.112
all,0.0476,0.1124
all,0.0478,0.1128
all,0.0478,0.1132
all,0.0478,0.1136
all,0.0478,0.114
all,0.0478,0.1144
all,0.0478,0.1148
all,0.0479,0.1152
all,0.0479,0.1156
all,0.0479,0.116
all,0.0481,0.1164
all,0.0481,0.1168
all,0.0481,0.1172
all,0.0483,0.1176
all,0.0483,0.118
all,0.0483,0.1184
all,0.0483,0.1188
all,0.0485,0.1192
all,0.0485,0.1196
all,0.0485,0.12
all,0.0485,0.1204
all,0.0486,0.1208
all,0.0488,0.1212
all,0.0488,0.1216
all,0.0489,0.122
all,0.0489,0.1224
all,0.0489,0.1228
all,0.049,0.1232
all,0.049,0.1236
all,0.049,0.124
all,0.049,0.1244
all,0.049,0.1248
all,0.049,0.1252
all,0.0493,0.1256
all,0.0494,0.126
all,0.0494,0.1264
all,0.0494,0.1268
all,0.0494,0.1272
all,0.0496,0.1276
all,0.0496,0.128
all,0.0496,0.1284
all,0.0496,0.1288
all,0.0497,0.1292
all,0.0499,0.1296
all,0.05,0.13
all,0.05,0.1304
all,0.05,0.1308
all,0.05,0.1312
all,0.05,0.1316
all,0.0504,0.132
all,0.0506,0.1324
all,0.0506,0.1328
all,0.0506,0.1332
all,0.0506,0.1336
all,0.0506,0.134
all,0.0507,0.1344
all,0.0507,0.1348
all,0.0507,0.1352
all,0.0508,0.1356
all,0.0508,0.136
all,0.051,0.1364
all,0.051,0.1368
all,0.051,0.1372
all,0.051,0.1376
all,0.051,0.138
all,0.0511,0.1384
all,0.0511,0.1388
all,0.0512,0.1392
all,0.0512,0.1396
all,0.0512,0.14
all,0.0514,0.1404
all,0.0514,0.1409
all,0.0514,0.1413
all,0.0514,0.1417
all,0.0514,0.1421
all,0.0514,0.1425
all,0.0515,0.1429
all,0.0515,0.1433
all,0.0517,0.1437
all,0.0517,0.1441
all,0.0517,0.1445
all,0.0518,0.1449
all,0.0518,0.1453
all,0.0518,0.1457
all,0.0519,0.1461
all,0.0519,0.1465
all,0.0519,0.1469
all,0.0519,0.1473
all,0.0521,0.1477
all,0.0522,0.1481
all,0.0522,0.1485
all,0.0524,0.1489
all,0.0524,0.1493
all,0.0525,0.1497
all,0.0525,0.1501
all,0.0525,0.1505
all,0.0526,0.1509
all,0.0526,0.1513
all,0.0529,0.1517
all,0.0529,0.1521
all,0.0531,0.1525
all,0.0531,0.1529
all,0.0532,0.1533
all,0.0533,0.1537
all,0.0533,0.1541
all,0.0536,0.1545
all,0.0538,0.1549
all,0.054,0.1553
all,0.054,0.1557
all,0.054,0.1561
all,0.0542,0.1565
all,0.0542,0.1569
all,0.0542,0.1573
all,0.0543,0.1577
all,0.0543,0.1581
all,0.0543,0.1585
all,0.0544,0.1589
all,0.0546,0.1593
all,0.0546,0.1597
all,0.0546,0.1601
all,0.0547,0.1605
all,0.0549,0.1609
all,0.0549,0.1613
all,0.055,0.1617
all,0.055,0.1621
all,0.0551,0.1625
all,0.0551,0.1629
all,0.0551,0.1633
all,0.0551,0.1637
all,0.0553,0.1641
all,0.0553,0.1645
all,0.0556,0.1649
all,0.0556,0.1653
all,0.0557,0.1657
all,0.0557,0.1661
all,0.0557,0.1665
all,0.056,0.1669
all,0.056,0.1673
all,0.0561,0.1677
all,0.0561,0.1681
all,0.0561,0.1685
all,0.0561,0.1689
all,0.0562,0.1693
all,0.0562,0.1697
all,0.0564,0.1701
all,0.0564,0.1705
all,0.0565,0.1709
all,0.0565,0.1713
all,0.0567,0.1717
all,0.0568,0.1722
all,0.0568,0.1726
all,0.0569,0.173
all,0.0571,0.1734
all,0.0571,0.1738
all,0.0571,0.1742
all,0.0571,0.1746
all,0.0571,0.175
all,0.0572,0.1754
all,0.0572,0.1758
all,0.0574,0.1762
all,0.0574,0.1766
all,0.0574,0.177
all,0.0575,0.1774
all,0.0579,0.1778
all,0.0579,0.1782
all,0.0581,0.1786
all,0.0581,0.179
all,0.0582,0.1794
all,0.0583,0.1798
all,0.0583,0.1802
all,0.0583,0.1806
all,0.0585,0.181
all,0.059,0.1814
all,0.0592,0.1818
all,0.0592,0.1822
all,0.0592,0.1826
all,0.0594,0.183
all,0.0596,0.1834
all,0.0596,0.1838
all,0.0596,0.1842
all,0.06,0.1846
all,0.06,0.185
all,0.0601,0.1854
all,0.0601,0.1858
all,0.0603,0.1862
all,0.0604,0.1866
all,0.0604,0.187
all,0.0604,0.1874
all,0.0604,0.1878
all,0.0604,0.1882
all,0.0606,0.1886
all,0.0606,0.189
all,0.0606,0.1894
all,0.0607,0.1898
all,0.0607,0.1902
all,0.061,0.1906
all,0.061,0.191
all,0.061,0.1914
all,0.0611,0.1918
all,0.0611,0.1922
all,0.0614,0.1926
all,0.0614,0.193
all,0.0618,0.1934
all,0.0619,0.1938
all,0.0621,0.1942
all,0.0621,0.1946
all,0.0621,0.195
all,0.0622,0.1954
all,0.0622,0.1958
all,0.0629,0.1962
all,0.0629,0.1966
all,0.0629,0.197
all,0.0632,0.1974
all,0.0632,0.1978
all,0.0633,0.1982
all,0.0636,0.1986
all,0.0636,0.199
all,0.0636,0.1994
all,0.0642,0.1998
all,0.0644,0.2002
all,0.0644,0.2006
all,0.0646,0.201
all,0.0646,0.2014
all,0.0646,0.2018
all,0.0646,0.2022
all,0.0647,0.2026
all,0.0647,0.203
all,0.0647,0.2035
all,0.0649,0.2039
all,0.0651,0.2043
all,0.0653,0.2047
all,0.0654,0.2051
all,0.0654,0.2055
all,0.0654,0.2059
all,0.066,0.2063
all,0.0661,0.2067
all,0.0662,0.2071
all,0.0662,0.2075
all,0.0664,0.2079
all,0.0665,0.2083
all,0.0667,0.2087
all,0.0667,0.2091
all,0.0672,0.2095
all,0.0672,0.2099
all,0.0672,0.2103
all,0.0672,0.2107
all,0.0675,0.2111
all,0.0678,0.2115
all,0.0678,0.2119
all,0.0678,0.2123
all,0.0678,0.2127
all,0.0678,0.2131
all,0.0679,0.2135
all,0.0681,0.2139
all,0.0682,0.2143
all,0.0682,0.2147
all,0.0683,0.2151
all,0.0688,0.2155
all,0.0688,0.2159
all,0.0693,0.2163
all,0.0694,0.2167
all,0.0697,0.2171
all,0.07,0.2175
all,0.0701,0.2179
all,0.0701,0.2183
all,0.0701,0.2187
all,0.0704,0.2191
all,0.0704,0.2195
all,0.0706,0.2199
all,0.0712,0.2203
all,0.0712,0.2207
all,0.0714,0.2211
all,0.0715,0.2215
all,0.0717,0.2219
all,0.0717,0.2223
all,0.0719,0.2227
all,0.0719,0.2231
all,0.0719,0.2235
all,0.0719,0.2239
all,0.0721,0.2243
all,0.0721,0.2247
all,0.0722,0.2251
all,0.0724,0.2255
all,0.0724,0.2259
all,0.0725,0.2263
all,0.0726,0.2267
all,0.0726,0.2271
all,0.0729,0.2275
all,0.0735,0.2279
all,0.0738,0.2283
all,0.0743,0.2287
all,0.0743,0.2291
all,0.0744,0.2295
all,0.0744,0.2299
all,0.0747,0.2303
all,0.0747,0.2307
all,0.0747,0.2311
all,0.0747,0.2315
all,0.0749,0.2319
all,0.0753,0.2323
all,0.0754,0.2327
all,0.0757,0.2331
all,0.0757,0.2335
all,0.0758,0.2339
all,0.0758,0.2343
all,0.0761,0.2348
all,0.0761,0.2352
all,0.0762,0.2356
all,0.0762,0.236
all,0.0765,0.2364
all,0.0765,0.2368
all,0.0772,0.2372
all,0.0774,0.2376
all,0.0775,0.238
all,0.0775,0.2384
all,0.0776,0.2388
all,0.0778,0.2392
all,0.0779,0.2396
all,0.0781,0.24
all,0.0782,0.2404
all,0.0785,0.2408
all,0.0786,0.2412
all,0.079,0.2416
all,0.0794,0.242
all,0.0796,0.2424
all,0.0799,0.2428
all,0.0799,0.2432
all,0.0803,0.2436
all,0.0804,0.244
all,0.0806,0.2444
all,0.0806,0.2448
all,0.0815,0.2452
all,0.0815,0.2456
all,0.0818,0.246
all,0.0819,0.2464
all,0.0819,0.2468
all,0.0819,0.2472
all,0.0821,0.2476
all,0.0821,0.248
all,0.0821,0.2484
all,0.0822,0.2488
all,0.0826,0.2492
all,0.0828,0.2496
all,0.0829,0.25
all,0.0832,0.2504
all,0.0833,0.2508
all,0.0833,0.2512
all,0.0835,0.2516
all,0.0836,0.252
all,0.0838,0.2524
all,0.0838,0.2528
all,0.084,0.2532
all,0.084,0.2536
all,0.0843,0.254
all,0.0847,0.2544
all,0.0853,0.2548
all,0.0853,0.2552
all,0.0854,0.2556
all,0.0856,0.256
all,0.0857,0.2564
all,0.0857,0.2568
all,0.086,0.2572
all,0.0861,0.2576
all,0.0861,0.258
all,0.0864,0.2584
all,0.0865,0.2588
all,0.0865,0.2592
all,0.0865,0.2596
all,0.0867,0.26
all,0.0867,0.2604
all,0.0869,0.2608
all,0.0871,0.2612
all,0.0876,0.2616
all,0.0878,0.262
all,0.0879,0.2624
all,0.0881,0.2628
all,0.0883,0.2632
all,0.0885,0.2636
all,0.0886,0.264
all,0.089,0.2644
all,0.0892,0.2648
all,0.0893,0.2652
all,0.0899,0.2657
all,0.0899,0.2661
all,0.09,0.2665
all,0.0903,0.2669
all,0.0904,0.2673
all,0.0908,0.2677
all,0.0911,0.2681
all,0.0921,0.2685
all,0.0924,0.2689
all,0.0925,0.2693
all,0.0925,0.2697
all,0.0926,0.2701
all,0.0928,0.2705
all,0.0929,0.2709
all,0.0931,0.2713
all,0.0932,0.2717
all,0.0933,0.2721
all,0.0933,0.2725
all,0.0938,0.2729
all,0.0943,0.2733
all,0.0944,0.2737
all,0.0946,0.2741
all,0.0951,0.2745
all,0.0951,0.2749
all,0.0951,0.2753
all,0.0953,0.2757
all,0.0956,0.2761
all,0.0962,0.2765
all,0.0967,0.2769
all,0.0975,0.2773
all,0.0976,0.2777
all,0.0981,0.2781
all,0.0988,0.2785
all,0.0993,0.2789
all,0.0993,0.2793
all,0.0996,0.2797
all,0.0996,0.2801
all,0.1001,0.2805
all,0.1003,0.2809
all,0.1006,0.2813
all,0.1011,0.2817
all,0.1014,0.2821
all,0.1017,0.2825
all,0.1026,0.2829
all,0.1026,0.2833
all,0.1028,0.2837
all,0.1032,0.2841
all,0.1032,0.2845
all,0.1033,0.2849
all,0.1038,0.2853
all,0.1039,0.2857
all,0.1042,0.2861
all,0.1054,0.2865
all,0.1056,0.2869
all,0.1057,0.2873
all,0.1058,0.2877
all,0.106,0.2881
all,0.1061,0.2885
all,0.1061,0.2889
all,0.1065,0.2893
all,0.1067,0.2897
all,0.1071,0.2901
all,0.1082,0.2905
all,0.1083,0.2909
all,0.1085,0.2913
all,0.1092,0.2917
all,0.1096,0.2921
all,0.1097,0.2925
all,0.1097,0.2929
all,0.11,0.2933
all,0.1112,0.2937
all,0.1114,0.2941
all,0.1121,0.2945
all,0.1129,0.2949
all,0.1131,0.2953
all,0.1136,0.2957
all,0.1136,0.2961
all,0.1139,0.2965
all,0.114,0.297
all,0.1143,0.2974
all,0.1156,0.2978
all,0.1157,0.2982
all,0.1161,0.2986
all,0.1167,0.299
all,0.1168,0.2994
all,0.1172,0.2998
all,0.1176,0.3002
all,0.1178,0.3006
all,0.1192,0.301
all,0.1193,0.3014
all,0.1194,0.3018
all,0.1199,0.3022
all,0.1199,0.3026
all,0.1199,0.303
all,0.1201,0.3034
all,0.1207,0.3038
all,0.1208,0.3042
all,0.121,0.3046
all,0.1215,0.305
all,0.1215,0.3054
all,0.1217,0.3058
all,0.1221,0.3062
all,0.1222,0.3066
all,0.1225,0.307
all,0.1226,0.3074
all,0.1228,0.3078
all,0.1228,0.3082
all,0.1235,0.3086
all,0.1236,0.309
all,0.124,0.3094
all,0.1246,0.3098
all,0.1254,0.3102
all,0.1262,0.3106
all,0.1265,0.311
all,0.1268,0.3114
all,0.1275,0.3118
all,0.1283,0.3122
all,0.1303,0.3126
all,0.1306,0.313
all,0.1307,0.3134
all,0.1325,0.3138
all,0.1326,0.3142
all,0.1328,0.3146
all,0.1331,0.315
all,0.1331,0.3154
all,0.1344,0.3158
all,0.1354,0.3162
all,0.1357,0.3166
all,0.1364,0.317
all,0.1368,0.3174
all,0.1369,0.3178
all,0.1371,0.3182
all,0.1371,0.3186
all,0.1376,0.319
all,0.1381,0.3194
all,0.1382,0.3198
all,0.1382,0.3202
all,0.1383,0.3206
all,0.1393,0.321
all,0.14,0.3214
all,0.1411,0.3218
all,0.1421,0.3222
all,0.1422,0.3226
all,0.1425,0.323
all,0.1428,0.3234
all,0.1429,0.3238
all,0.1433,0.3242
all,0.1442,0.3246
all,0.1453,0.325
all,0.1457,0.3254
all,0.1462,0.3258
all,0.1475,0.3262
all,0.1479,0.3266
all,0.1486,0.327
all,0.1494,0.3274
all,0.1503,0.3278
all,0.1504,0.3283
all,0.1504,0.3287
all,0.1506,0.3291
all,0.1506,0.3295
all,0.1521,0.3299
all,0.1525,0.3303
all,0.1528,0.3307
all,0.1532,0.3311
all,0.1544,0.3315
all,0.1576,0.3319
all,0.1581,0.3323
all,0.1581,0.3327
all,0.1582,0.3331
all,0.1583,0.3335
all,0.1585,0.3339
all,0.1596,0.3343
all,0.1606,0.3347
all,0.1608,0.3351
all,0.161,0.3355
all,0.161,0.3359
all,0.1611,0.3363
all,0.1614,0.3367
all,0.1617,0.3371
all,0.1633,0.3375
all,0.1639,0.3379
all,0.1642,0.3383
all,0.1646,0.3387
all,0.1647,0.3391
all,0.1647,0.3395
all,0.1656,0.3399
all,0.1671,0.3403
all,0.1674,0.3407
all,0.1674,0.3411
all,0.169,0.3415
all,0.1699,0.3419
all,0.1701,0.3423
all,0.1715,0.3427
all,0.1736,0.3431
all,0.1742,0.3435
all,0.175,0.3439
all,0.1761,0.3443
all,0.1762,0.3447
all,0.1765,0.3451
all,0.1775,0.3455
all,0.1778,0.3459
all,0.1788,0.3463
all,0.1793,0.3467
all,0.1817,0.3471
all,0.1826,0.3475
all,0.1833,0.3479
all,0.1857,0.3483
all,0.1858,0.3487
all,0.1861,0.3491
all,0.1874,0.3495
all,0.1878,0.3499
all,0.1888,0.3503
all,0.1901,0.3507
all,0.1903,0.3511
all,0.1906,0.3515
all,0.1911,0.3519
all,0.1914,0.3523
all,0.1915,0.3527
all,0.1924,0.3531
all,0.1929,0.3535
all,0.1929,0.3539
all,0.1943,0.3543
all,0.1949,0.3547
all,0.1954,0.3551
all,0.1958,0.3555
all,0.196,0.3559
all,0.1961,0.3563
all,0.1967,0.3567
all,0.1974,0.3571
all,0.1978,0.3575
all,0.1997,0.3579
all,0.2001,0.3583
all,0.2001,0.3587
all,0.2026,0.3591
all,0.2029,0.3596
all,0.2029,0.36
all,0.2031,0.3604
all,0.2032,0.3608
all,0.2037,0.3612
all,0.2039,0.3616
all,0.2039,0.362
all,0.2062,0.3624
all,0.2062,0.3628
all,0.2064,0.3632
all,0.2082,0.3636
all,0.2083,0.364
all,0.2092,0.3644
all,0.2097,0.3648
all,0.2099,0.3652
all,0.2101,0.3656
all,0.2103,0.366
all,0.2104,0.3664
all,0.2106,0.3668
all,0.2111,0.3672
all,0.2122,0.3676
all,0.2132,0.368
all,0.2138,0.3684
all,0.214,0.3688
all,0.2146,0.3692
all,0.2149,0.3696
all,0.2157,0.37
all,0.2181,0.3704
all,0.2186,0.3708
all,0.2199,0.3712
all,0.2214,0.3716
all,0.2253,0.372
all,0.2257,0.3724
all,0.2274,0.3728
all,0.2276,0.3732
all,0.2282,0.3736
all,0.2283,0.374
all,0.2286,0.3744
all,0.2289,0.3748
all,0.2296,0.3752
all,0.2322,0.3756
all,0.2325,0.376
all,0.2335,0.3764
all,0.2344,0.3768
all,0.2353,0.3772
all,0.2362,0.3776
all,0.2372,0.378
all,0.2394,0.3784
all,0.2401,0.3788
all,0.2411,0.3792
all,0.2414,0.3796
all,0.2418,0.38
all,0.2422,0.3804
all,0.2435,0.3808
all,0.244,0.3812
all,0.2443,0.3816
all,0.2447,0.382
all,0.2457,0.3824
all,0.2465,0.3828
all,0.2474,0.3832
all,0.2475,0.3836
all,0.2478,0.384
all,0.2483,0.3844
all,0.2485,0.3848
all,0.2492,0.3852
all,0.25,0.3856
all,0.2512,0.386
all,0.2524,0.3864
all,0.2544,0.3868
all,0.2549,0.3872
all,0.2589,0.3876
all,0.259,0.388
all,0.2597,0.3884
all,0.2611,0.3888
all,0.2618,0.3892
all,0.2621,0.3896
all,0.2649,0.39
all,0.265,0.3904
all,0.2689,0.3909
all,0.269,0.3913
all,0.2707,0.3917
all,0.2726,0.3921
all,0.2731,0.3925
all,0.2749,0.3929
all,0.2751,0.3933
all,0.2796,0.3937
all,0.2797,0.3941
all,0.2804,0.3945
all,0.2821,0.3949
all,0.2821,0.3953
all,0.2824,0.3957
all,0.2847,0.3961
all,0.2869,0.3965
all,0.2872,0.3969
all,0.2881,0.3973
all,0.2908,0.3977
all,0.291,0.3981
all,0.2917,0.3985
all,0.2931,0.3989
all,0.2936,0.3993
all,0.2939,0.3997
all,0.2949,0.4001
all,0.2954,0.4005
all,0.2956,0.4009
all,0.2997,0.4013
all,0.3011,0.4017
all,0.3042,0.4021
all,0.3082,0.4025
all,0.3083,0.4029
all,0.3117,0.4033
all,0.3117,0.4037
all,0.3133,0.4041
all,0.3153,0.4045
all,0.3179,0.4049
all,0.3193,0.4053
all,0.3218,0.4057
all,0.3218,0.4061
all,0.3253,0.4065
all,0.3274,0.4069
all,0.3279,0.4073
all,0.329,0.4077
all,0.3299,0.4081
all,0.3311,0.4085
all,0.3311,0.4089
all,0.3315,0.4093
all,0.3347,0.4097
all,0.3349,0.4101
all,0.3381,0.4105
all,0.3394,0.4109
all,0.3457,0.4113
all,0.3462,0.4117
all,0.3479,0.4121
all,0.3485,0.4125
all,0.3518,0.4129
all,0.3535,0.4133
all,0.3538,0.4137
all,0.354,0.4141
all,0.3614,0.4145
all,0.3646,0.4149
all,0.3651,0.4153
all,0.3693,0.4157
all,0.3746,0.4161
all,0.3762,0.4165
all,0.3768,0.4169
all,0.3771,0.4173
all,0.3814,0.4177
all,0.3833,0.4181
all,0.3836,0.4185
all,0.3851,0.4189
all,0.3883,0.4193
all,0.3899,0.4197
all,0.3899,0.4201
all,0.3935,0.4205
all,0.3939,0.4209
all,0.3985,0.4213
all,0.4003,0.4217
all,0.4061,0.4222
all,0.4115,0.4226
all,0.4157,0.423
all,0.4178,0.4234
all,0.4185,0.4238
all,0.4204,0.4242
all,0.4224,0.4246
all,0.4235,0.425
all,0.424,0.4254
all,0.4242,0.4258
all,0.4251,0.4262
all,0.4253,0.4266
all,0.4253,0.427
all,0.4275,0.4274
all,0.4299,0.4278
all,0.4306,0.4282
all,0.431,0.4286
all,0.434,0.429
all,0.4362,0.4294
all,0.4385,0.4298
all,0.4394,0.4302
all,0.4401,0.4306
all,0.4403,0.431
all,0.4424,0.4314
all,0.4425,0.4318
all,0.455,0.4322
all,0.4589,0.4326
all,0.4599,0.433
all,0.4708,0.4334
all,0.4726,0.4338
all,0.4733,0.4342
all,0.4779,0.4346
all,0.4789,0.435
all,0.4803,0.4354
all,0.481,0.4358
all,0.4814,0.4362
all,0.4822,0.4366
all,0.4915,0.437
all,0.4938,0.4374
all,0.496,0.4378
all,0.4992,0.4382
all,0.5011,0.4386
all,0.5018,0.439
all,0.5047,0.4394
all,0.5094,0.4398
all,0.5143,0.4402
all,0.5176,0.4406
all,0.5251,0.441
all,0.5264,0.4414
all,0.5268,0.4418
all,0.5276,0.4422
all,0.529,0.4426
all,0.5304,0.443
all,0.5321,0.4434
all,0.5379,0.4438
all,0.546,0.4442
all,0.5461,0.4446
all,0.5472,0.445
all,0.5504,0.4454
all,0.5507,0.4458
all,0.5544,0.4462
all,0.5558,0.4466
all,0.5575,0.447
all,0.5603,0.4474
all,0.5697,0.4478
all,0.5704,0.4482
all,0.5706,0.4486
all,0.5771,0.449
all,0.5775,0.4494
all,0.5851,0.4498
all,0.5901,0.4502
all,0.5938,0.4506
all,0.596,0.451
all,0.5964,0.4514
all,0.5983,0.4518
all,0.6042,0.4522
all,0.6044,0.4526
all,0.6046,0.453
all,0.6062,0.4535
all,0.61,0.4539
all,0.611,0.4543
all,0.6133,0.4547
all,0.6139,0.4551
all,0.6143,0.4555
all,0.6146,0.4559
all,0.6154,0.4563
all,0.6169,0.4567
all,0.6176,0.4571
all,0.619,0.4575
all,0.6239,0.4579
all,0.6274,0.4583
all,0.6283,0.4587
all,0.6343,0.4591
all,0.6362,0.4595
all,0.6368,0.4599
all,0.6388,0.4603
all,0.6408,0.4607
all,0.6439,0.4611
all,0.6449,0.4615
all,0.6458,0.4619
all,0.6512,0.4623
all,0.6586,0.4627
all,0.6603,0.4631
all,0.6604,0.4635
all,0.6606,0.4639
all,0.6661,0.4643
all,0.6672,0.4647
all,0.6721,0.4651
all,0.6728,0.4655
all,0.6731,0.4659
all,0.6739,0.4663
all,0.6757,0.4667
all,0.6775,0.4671
all,0.6781,0.4675
all,0.6781,0.4679
all,0.679,0.4683
all,0.6819,0.4687
all,0.6853,0.4691
all,0.6908,0.4695
all,0.6911,0.4699
all,0.6912,0.4703
all,0.6924,0.4707
all,0.6931,0.4711
all,0.6946,0.4715
all,0.6953,0.4719
all,0.6964,0.4723
all,0.6967,0.4727
all,0.6978,0.4731
all,0.6992,0.4735
all,0.7022,0.4739
all,0.7049,0.4743
all,0.711,0.4747
all,0.714,0.4751
all,0.7169,0.4755
all,0.7176,0.4759
all,0.7181,0.4763
all,0.7183,0.4767
all,0.721,0.4771
all,0.7238,0.4775
all,0.7274,0.4779
all,0.7331,0.4783
all,0.7333,0.4787
all,0.7347,0.4791
all,0.7382,0.4795
all,0.7431,0.4799
all,0.7519,0.4803
all,0.7561,0.4807
all,0.7597,0.4811
all,0.7617,0.4815
all,0.7644,0.4819
all,0.7668,0.4823
all,0.7681,0.4827
all,0.7724,0.4831
all,0.7731,0.4835
all,0.7736,0.4839
all,0.774,0.4843
all,0.7754,0.4848
all,0.7778,0.4852
all,0.7788,0.4856
all,0.781,0.486
all,0.7815,0.4864
all,0.7821,0.4868
all,0.7821,0.4872
all,0.7832,0.4876
all,0.7835,0.488
all,0.7835,0.4884
all,0.784,0.4888
all,0.7876,0.4892
all,0.7893,0.4896
all,0.7901,0.49
all,0.7932,0.4904
all,0.7938,0.4908
all,0.7943,0.4912
all,0.7953,0.4916
all,0.801,0.492
all,0.8015,0.4924
all,0.8038,0.4928
all,0.8043,0.4932
all,0.8093,0.4936
all,0.8117,0.494
all,0.8128,0.4944
all,0.8146,0.4948
all,0.8147,0.4952
all,0.8175,0.4956
all,0.82,0.496
all,0.8228,0.4964
all,0.8229,0.4968
all,0.8276,0.4972
all,0.8283,0.4976
all,0.8288,0.498
all,0.8294,0.4984
all,0.8324,0.4988
all,0.8326,0.4992
all,0.8346,0.4996
all,0.8358,0.5
all,0.8424,0.5004
all,0.8474,0.5008
all,0.8532,0.5012
all,0.8572,0.5016
all,0.8636,0.502
all,0.8636,0.5024
all,0.8656,0.5028
all,0.8668,0.5032
all,0.8672,0.5036
all,0.8718,0.504
all,0.8733,0.5044
all,0.8782,0.5048
all,0.8803,0.5052
all,0.8808,0.5056
all,0.8815,0.506
all,0.8817,0.5064
all,0.8839,0.5068
all,0.8851,0.5072
all,0.8856,0.5076
all,0.8911,0.508
all,0.8936,0.5084
all,0.8953,0.5088
all,0.8953,0.5092
all,0.8985,0.5096
all,0.9003,0.51
all,0.9032,0.5104
all,0.906,0.5108
all,0.9072,0.5112
all,0.9074,0.5116
all,0.9074,0.512
all,0.9247,0.5124
all,0.9256,0.5128
all,0.9261,0.5132
all,0.9304,0.5136
all,0.931,0.514
all,0.9374,0.5144
all,0.9397,0.5148
all,0.9483,0.5152
all,0.9542,0.5157
all,0.9553,0.5161
all,0.9569,0.5165
all,0.9571,0.5169
all,0.9688,0.5173
all,0.9711,0.5177
all,0.9726,0.5181
all,0.9739,0.5185
all,0.9739,0.5189
all,0.9785,0.5193
all,0.9831,0.5197
all,0.9832,0.5201
all,0.9835,0.5205
all,0.9836,0.5209
all,0.9842,0.5213
all,0.9844,0.5217
all,0.985,0.5221
all,0.9851,0.5225
all,0.9908,0.5229
all,0.9957,0.5233
all,1.0007,0.5237
all,1.0022,0.5241
all,1.0044,0.5245
all,1.0051,0.5249
all,1.0081,0.5253
all,1.0129,0.5257
all,1.0158,0.5261
all,1.0163,0.5265
all,1.0204,0.5269
all,1.0206,0.5273
all,1.0272,0.5277
all,1.0275,0.5281
all,1.0328,0.5285
all,1.0378,0.5289
all,1.0379,0.5293
all,1.0419,0.5297
all,1.044,0.5301
all,1.0472,0.5305
all,1.0506,0.5309
all,1.0532,0.5313
all,1.054,0.5317
all,1.0589,0.5321
all,1.0632,0.5325
all,1.0668,0.5329
all,1.0754,0.5333
all,1.076,0.5337
all,1.0804,0.5341
all,1.081,0.5345
all,1.0814,0.5349
all,1.0912,0.5353
all,1.1003,0.5357
all,1.1011,0.5361
all,1.1199,0.5365
all,1.1238,0.5369
all,1.1265,0.5373
all,1.1353,0.5377
all,1.136,0.5381
all,1.1429,0.5385
all,1.1539,0.5389
all,1.1664,0.5393
all,1.1683,0.5397
all,1.1704,0.5401
all,1.1844,0.5405
all,1.2006,0.5409
all,1.2051,0.5413
all,1.2096,0.5417
all,1.2193,0.5421
all,1.2217,0.5425
all,1.2218,0.5429
all,1.2247,0.5433
all,1.2271,0.5437
all,1.2279,0.5441
all,1.2453,0.5445
all,1.2514,0.5449
all,1.2621,0.5453
all,1.2664,0.5457
all,1.2775,0.5461
all,1.2831,0.5465
all,1.2831,0.547
all,1.2879,0.5474
all,1.2897,0.5478
all,1.306,0.5482
all,1.3071,0.5486
all,1.3071,0.549
all,1.3229,0.5494
all,1.3386,0.5498
all,1.3547,0.5502
all,1.3568,0.5506
all,1.3578,0.551
all,1.3619,0.5514
all,1.3643,0.5518
all,1.3661,0.5522
all,1.3676,0.5526
all,1.3913,0.553
all,1.4051,0.5534
all,1.406,0.5538
all,1.4196,0.5542
all,1.4324,0.5546
all,1.4496,0.555
all,1.4729,0.5554
all,1.4764,0.5558
all,1.5001,0.5562
all,1.5043,0.5566
all,1.5157,0.557
all,1.5185,0.5574
all,1.5253,0.5578
all,1.5388,0.5582
all,1.5428,0.5586
all,1.5551,0.559
all,1.5564,0.5594
all,1.5585,0.5598
all,1.5657,0.5602
all,1.6031,0.5606
all,1.6101,0.561
all,1.6176,0.5614
all,1.6261,0.5618
all,1.6292,0.5622
all,1.6303,0.5626
all,1.6388,0.563
all,1.6493,0.5634
all,1.6938,0.5638
all,1.7071,0.5642
all,1.7304,0.5646
all,1.7325,0.565
all,1.7356,0.5654
all,1.7361,0.5658
all,1.7362,0.5662
all,1.7622,0.5666
all,1.7667,0.567
all,1.7728,0.5674
all,1.7788,0.5678
all,1.7824,0.5682
all,1.8239,0.5686
all,1.8275,0.569
all,1.8319,0.5694
all,1.8383,0.5698
all,1.8383,0.5702
all,1.8467,0.5706
all,1.8476,0.571
all,1.8711,0.5714
all,1.8749,0.5718
all,1.8804,0.5722
all,1.9072,0.5726
all,1.9132,0.573
all,1.926,0.5734
all,1.9267,0.5738
all,1.9289,0.5742
all,1.9347,0.5746
all,1.9353,0.575
all,1.9474,0.5754
all,1.9614,0.5758
all,1.9643,0.5762
all,1.9711,0.5766
all,1.9751,0.577
all,1.9788,0.5774
all,1.9897,0.5778
all,1.9962,0.5783
all,1.9989,0.5787
all,2.0014,0.5791
all,2.0031,0.5795
all,2.006,0.5799
all,2.0203,0.5803
all,2.0225,0.5807
all,2.0262,0.5811
all,2.0329,0.5815
all,2.0504,0.5819
all,2.0536,0.5823
all,2.055,0.5827
all,2.0553,0.5831
all,2.0556,0.5835
all,2.0617,0.5839
all,2.0893,0.5843
all,2.0933,0.5847
all,2.094,0.5851
all,2.1018,0.5855
all,2.1065,0.5859
all,2.1275,0.5863
all,2.1353,0.5867
all,2.1478,0.5871
all,2.1486,0.5875
all,2.18,0.5879
all,2.2189,0.5883
all,2.2306,0.5887
all,2.2404,0.5891
all,2.2407,0.5895
all,2.2654,0.5899
all,2.2996,0.5903
all,2.301,0.5907
all,2.3054,0.5911
all,2.3369,0.5915
all,2.3371,0.5919
all,2.3753,0.5923
all,2.3849,0.5927
all,2.4632,0.5931
all,2.5025,0.5935
all,2.5261,0.5939
all,2.5357,0.5943
all,2.5612,0.5947
all,2.6094,0.5951
all,2.6108,0.5955
all,2.6263,0.5959
all,2.6888,0.5963
all,2.6974,0.5967
all,2.7219,0.5971
all,2.7479,0.5975
all,2.7483,0.5979
all,2.7597,0.5983
all,2.7636,0.5987
all,2.7754,0.5991
all,2.7792,0.5995
all,2.7804,0.5999
all,2.7844,0.6003
all,2.7858,0.6007
all,2.7862,0.6011
all,2.7874,0.6015
all,2.8069,0.6019
all,2.8175,0.6023
all,2.8464,0.6027
all,2.8504,0.6031
all,2.8682,0.6035
all,2.8771,0.6039
all,2.8853,0.6043
all,2.894,0.6047
all,2.896,0.6051
all,2.904,0.6055
all,2.9064,0.6059
all,2.9072,0.6063
all,2.9158,0.6067
all,2.9236,0.6071
all,2.9253,0.6075
all,2.9347,0.6079
all,2.9429,0.6083
all,2.945,0.6087
all,2.954,0.6091
all,2.9639,0.6096
all,2.964,0.61
all,2.9682,0.6104
all,2.9769,0.6108
all,2.9769,0.6112
all,2.9785,0.6116
all,2.9792,0.612
all,2.9876,0.6124
all,2.99,0.6128
all,2.9901,0.6132
all,2.9961,0.6136
all,3.0018,0.614
all,3.0124,0.6144
all,3.0183,0.6148
all,3.0247,0.6152
all,3.0397,0.6156
all,3.0536,0.616
all,3.0804,0.6164
all,3.0867,0.6168
all,3.0875,0.6172
all,3.09,0.6176
all,3.0983,0.618
all,3.1418,0.6184
all,3.1708,0.6188
all,3.1958,0.6192
all,3.216,0.6196
all,3.2257,0.62
all,3.2299,0.6204
all,3.2836,0.6208
all,3.295,0.6212
all,3.3212,0.6216
all,3.3451,0.622
all,3.375,0.6224
all,3.4611,0.6228
all,3.4717,0.6232
all,3.4875,0.6236
all,3.5117,0.624
all,3.5281,0.6244
all,3.5389,0.6248
all,3.5694,0.6252
all,3.6156,0.6256
all,3.6478,0.626
all,3.7147,0.6264
all,3.7376,0.6268
all,3.754,0.6272
all,3.8035,0.6276
all,3.8078,0.628
all,3.8199,0.6284
all,3.8221,0.6288
all,3.855,0.6292
all,3.86,0.6296
all,3.8758,0.63
all,3.8843,0.6304
all,3.8969,0.6308
all,3.9058,0.6312
all,3.9368,0.6316
all,3.9958,0.632
all,4.0038,0.6324
all,4.0164,0.6328
all,4.0219,0.6332
all,4.0244,0.6336
all,4.0468,0.634
all,4.0586,0.6344
all,4.0632,0.6348
all,4.1079,0.6352
all,4.1085,0.6356
all,4.1192,0.636
all,4.1194,0.6364
all,4.1354,0.6368
all,4.1667,0.6372
all,4.1683,0.6376
all,4.201,0.638
all,4.2429,0.6384
all,4.2669,0.6388
all,4.2865,0.6392
all,4.3167,0.6396
all,4.3988,0.64
all,4.4762,0.6404
all,4.4967,0.6409
all,4.5193,0.6413
all,4.549,0.6417
all,4.5665,0.6421
all,4.5953,0.6425
all,4.6785,0.6429
all,4.6839,0.6433
all,4.7846,0.6437
all,4.7917,0.6441
all,4.795,0.6445
all,4.8185,0.6449
all,4.8339,0.6453
all,4.8365,0.6457
all,4.8374,0.6461
all,4.8419,0.6465
all,4.8457,0.6469
all,4.8583,0.6473
all,4.8706,0.6477
all,4.8943,0.6481
all,4.8947,0.6485
all,4.896,0.6489
all,4.8971,0.6493
all,4.9182,0.6497
all,4.9308,0.6501
all,4.9608,0.6505
all,4.9808,0.6509
all,4.9871,0.6513
all,5.0012,0.6517
all,5.0256,0.6521
all,5.0528,0.6525
all,5.0572,0.6529
all,5.0597,0.6533
all,5.0607,0.6537
all,5.0665,0.6541
all,5.0772,0.6545
all,5.0975,0.6549
all,5.1311,0.6553
all,5.1747,0.6557
all,5.181,0.6561
all,5.2122,0.6565
all,5.2124,0.6569
all,5.2783,0.6573
all,5.329,0.6577
all,5.3886,0.6581
all,5.4115,0.6585
all,5.4635,0.6589
all,5.4779,0.6593
all,5.4965,0.6597
all,5.5493,0.6601
all,5.6642,0.6605
all,5.7385,0.6609
all,5.7557,0.6613
all,5.8093,0.6617
all,5.8536,0.6621
all,5.8856,0.6625
all,5.9053,0.6629
all,5.9062,0.6633
all,5.9097,0.6637
all,5.9106,0.6641
all,5.9312,0.6645
all,5.9376,0.6649
all,6.0101,0.6653
all,6.0258,0.6657
all,6.0547,0.6661
all,6.1465,0.6665
all,6.1475,0.6669
all,6.1574,0.6673
all,6.1726,0.6677
all,6.1946,0.6681
all,6.2362,0.6685
all,6.2519,0.6689
all,6.2617,0.6693
all,6.2625,0.6697
all,6.2631,0.6701
all,6.2851,0.6705
all,6.3497,0.6709
all,6.4217,0.6713
all,6.4569,0.6717
all,6.4786,0.6722
all,6.5726,0.6726
all,6.6519,0.673
all,6.6685,0.6734
all,6.8038,0.6738
all,6.8236,0.6742
all,6.8272,0.6746
all,6.8421,0.675
all,6.8425,0.6754
all,6.8538,0.6758
all,6.8682,0.6762
all,6.8762,0.6766
all,6.8778,0.677
all,6.8785,0.6774
all,6.8801,0.6778
all,6.8803,0.6782
all,6.8808,0.6786
all,6.9104,0.679
all,6.9114,0.6794
all,6.9124,0.6798
all,6.9438,0.6802
all,6.949,0.6806
all,6.9618,0.681
all,6.9647,0.6814
all,6.9767,0.6818
all,6.9786,0.6822
all,6.9894,0.6826
all,7.0092,0.683
all,7.0156,0.6834
all,7.1444,0.6838
all,7.1931,0.6842
all,7.2121,0.6846
all,7.3229,0.685
all,7.3689,0.6854
all,7.3717,0.6858
all,7.3731,0.6862
all,7.3742,0.6866
all,7.415,0.687
all,7.5643,0.6874
all,7.7168,0.6878
all,7.7308,0.6882
all,7.7944,0.6886
all,7.8371,0.689
all,7.8493,0.6894
all,7.8778,0.6898
all,7.9522,0.6902
all,8.0156,0.6906
all,8.0911,0.691
all,8.1539,0.6914
all,8.2342,0.6918
all,8.2799,0.6922
all,8.3076,0.6926
all,8.3132,0.693
all,8.3699,0.6934
all,8.4546,0.6938
all,8.9061,0.6942
all,8.9375,0.6946
all,9.0715,0.695
all,9.0718,0.6954
all,9.0722,0.6958
all,9.1514,0.6962
all,9.2743,0.6966
all,9.2858,0.697
all,9.3317,0.6974
all,9.3375,0.6978
all,9.5488,0.6982
all,9.7632,0.6986
all,9.8943,0.699
all,9.9006,0.6994
all,9.9179,0.6998
all,9.9662,0.7002
all,10.0238,0.7006
all,10.0721,0.701
all,10.1049,0.7014
all,10.1107,0.7018
all,10.1119,0.7022
all,10.3717,0.7026
all,10.3728,0.703
all,10.3736,0.7035
all,10.3742,0.7039
all,10.375,0.7043
all,10.3761,0.7047
all,10.6994,0.7051
all,10.8432,0.7055
all,10.8508,0.7059
all,10.9285,0.7063
all,10.9885,0.7067
all,11.0224,0.7071
all,11.0601,0.7075
all,11.091,0.7079
all,11.1203,0.7083
all,11.1389,0.7087
all,11.1914,0.7091
all,11.2708,0.7095
all,11.2719,0.7099
all,11.4025,0.7103
all,11.4718,0.7107
all,11.5365,0.7111
all,11.5382,0.7115
all,11.5882,0.7119
all,11.6456,0.7123
all,11.6853,0.7127
all,11.7586,0.7131
all,11.7925,0.7135
all,11.8971,0.7139
all,11.9842,0.7143
all,11.9893,0.7147
all,12.0178,0.7151
all,12.0244,0.7155
all,12.2053,0.7159
all,12.2639,0.7163
all,12.3868,0.7167
all,12.5156,0.7171
all,12.5531,0.7175
all,12.5621,0.7179
all,12.579,0.7183
all,12.6128,0.7187
all,12.7393,0.7191
all,12.744,0.7195
all,12.8403,0.7199
all,12.8635,0.7203
all,12.8717,0.7207
all,12.875,0.7211
all,12.8761,0.7215
all,12.9133,0.7219
all,13.0003,0.7223
all,13.0138,0.7227
all,13.0254,0.7231
all,13.03,0.7235
all,13.0317,0.7239
all,13.0321,0.7243
all,13.0869,0.7247
all,13.3761,0.7251
all,13.3769,0.7255
all,13.3781,0.7259
all,13.3788,0.7263
all,13.3796,0.7267
all,13.3803,0.7271
all,13.3811,0.7275
all,13.4336,0.7279
all,13.4889,0.7283
all,13.549,0.7287
all,13.7251,0.7291
all,13.7262,0.7295
all,13.8001,0.7299
all,13.9435,0.7303
all,13.9699,0.7307
all,14.0133,0.7311
all,14.0642,0.7315
all,14.084,0.7319
all,14.0878,0.7323
all,14.2575,0.7327
all,14.3308,0.7331
all,14.7157,0.7335
all,14.7238,0.7339
all,14.7854,0.7343
all,14.7888,0.7348
all,14.8278,0.7352
all,14.846,0.7356
all,14.9642,0.736
all,14.9656,0.7364
all,15.0097,0.7368
all,15.1564,0.7372
all,15.1867,0.7376
all,15.1992,0.738
all,15.2051,0.7384
all,15.2189,0.7388
all,15.2708,0.7392
all,15.2774,0.7396
all,15.2794,0.74
all,15.3001,0.7404
all,15.3329,0.7408
all,15.8796,0.7412
all,15.905,0.7416
all,15.9608,0.742
all,15.9696,0.7424
all,16.0132,0.7428
all,16.0949,0.7432
all,16.1226,0.7436
all,16.3093,0.744
all,16.3411,0.7444
all,16.3965,0.7448
all,16.431,0.7452
all,16.8554,0.7456
all,16.9256,0.746
all,17.0243,0.7464
all,17.0321,0.7468
all,17.0824,0.7472
all,17.1058,0.7476
all,17.1753,0.748
all,17.334,0.7484
all,17.3353,0.7488
all,17.336,0.7492
all,17.3369,0.7496
all,17.3386,0.75
all,17.3397,0.7504
all,17.3944,0.7508
all,17.516,0.7512
all,17.6283,0.7516
all,17.7818,0.752
all,17.8479,0.7524
all,17.9365,0.7528
all,17.9728,0.7532
all,18.0279,0.7536
all,18.111,0.754
all,18.116,0.7544
all,18.1211,0.7548
all,18.1669,0.7552
all,18.8765,0.7556
all,18.9378,0.756
all,18.9392,0.7564
all,18.9862,0.7568
all,19.0442,0.7572
all,19.0621,0.7576
all,19.1792,0.758
all,19.289,0.7584
all,19.3126,0.7588
all,19.369,0.7592
all,19.3696,0.7596
all,19.3708,0.76
all,19.3717,0.7604
all,19.3722,0.7608
all,19.4335,0.7612
all,19.4392,0.7616
all,19.694,0.762
all,19.6993,0.7624
all,19.9407,0.7628
all,19.994,0.7632
all,20.001,0.7636
all,20.0487,0.764
all,20.0896,0.7644
all,20.0957,0.7648
all,20.1079,0.7652
all,20.3317,0.7657
all,20.3858,0.7661
all,20.4706,0.7665
all,20.4853,0.7669
all,20.5249,0.7673
all,20.7297,0.7677
all,20.7807,0.7681
all,20.7875,0.7685
all,20.9318,0.7689
all,21.0288,0.7693
all,21.0718,0.7697
all,21.0761,0.7701
all,21.424,0.7705
all,21.8125,0.7709
all,21.9082,0.7713
all,22.0135,0.7717
all,22.0926,0.7721
all,22.1162,0.7725
all,22.1197,0.7729
all,22.135,0.7733
all,22.1757,0.7737
all,22.179,0.7741
all,22.2969,0.7745
all,22.579,0.7749
all,22.9782,0.7753
all,22.9792,0.7757
all,22.98,0.7761
all,22.9808,0.7765
all,22.9812,0.7769
all,23.1549,0.7773
all,23.284,0.7777
all,23.6653,0.7781
all,23.7271,0.7785
all,23.8643,0.7789
all,23.9583,0.7793
all,24.9269,0.7797
all,24.9553,0.7801
all,24.9962,0.7805
all,25.4218,0.7809
all,25.7712,0.7813
all,26.0993,0.7817
all,26.4317,0.7821
all,26.4326,0.7825
all,26.4338,0.7829
all,26.4346,0.7833
all,26.4361,0.7837
all,26.4372,0.7841
all,26.4382,0.7845
all,26.7926,0.7849
all,26.8504,0.7853
all,26.8888,0.7857
all,26.8894,0.7861
all,26.9358,0.7865
all,27.0104,0.7869
all,27.0328,0.7873
all,27.0558,0.7877
all,27.0872,0.7881
all,27.2872,0.7885
all,27.5933,0.7889
all,27.686,0.7893
all,27.7276,0.7897
all,27.9726,0.7901
all,28.0797,0.7905
all,28.0971,0.7909
all,28.6118,0.7913
all,28.7031,0.7917
all,28.9086,0.7921
all,28.9374,0.7925
all,28.9444,0.7929
all,30.3532,0.7933
all,30.8999,0.7937
all,30.9729,0.7941
all,31.0149,0.7945
all,31.0578,0.7949
all,31.1794,0.7953
all,31.4322,0.7957
all,31.4532,0.7961
all,31.4546,0.7965
all,31.4564,0.797
all,31.4667,0.7974
all,31.6393,0.7978
all,31.8781,0.7982
all,31.936,0.7986
all,32.1922,0.799
all,32.2139,0.7994
all,32.7296,0.7998
all,32.9333,0.8002
all,33.0635,0.8006
all,33.0733,0.801
all,33.1035,0.8014
all,33.2833,0.8018
all,33.9254,0.8022
all,33.9528,0.8026
all,34.054,0.803
all,34.0554,0.8034
all,34.1132,0.8038
all,34.1394,0.8042
all,34.1717,0.8046
all,34.2744,0.805
all,34.5119,0.8054
all,35.1758,0.8058
all,35.2678,0.8062
all,35.499,0.8066
all,35.5133,0.807
all,35.9138,0.8074
all,35.9518,0.8078
all,36.0601,0.8082
all,36.4747,0.8086
all,36.7446,0.809
all,36.9621,0.8094
all,36.9697,0.8098
all,37.0542,0.8102
all,37.1393,0.8106
all,37.2119,0.811
all,37.3992,0.8114
all,37.406,0.8118
all,37.4075,0.8122
all,37.411,0.8126
all,37.4167,0.813
all,37.4188,0.8134
all,37.4211,0.8138
all,37.4225,0.8142
all,37.4517,0.8146
all,37.5042,0.815
all,38.1681,0.8154
all,38.1804,0.8158
all,38.2578,0.8162
all,38.2947,0.8166
all,38.729,0.817
all,38.735,0.8174
all,38.7478,0.8178
all,38.9075,0.8182
all,38.9871,0.8186
all,39.1494,0.819
all,39.4442,0.8194
all,39.6614,0.8198
all,39.724,0.8202
all,39.7257,0.8206
all,40.0586,0.821
all,40.3286,0.8214
all,41.8088,0.8218
all,42.3999,0.8222
all,42.4018,0.8226
all,42.5831,0.823
all,42.7308,0.8234
all,42.7851,0.8238
all,44.0096,0.8242
all,44.0671,0.8246
all,44.2596,0.825
all,44.3278,0.8254
all,44.3917,0.8258
all,44.3997,0.8262
all,44.6697,0.8266
all,44.6836,0.827
all,44.6949,0.8274
all,45.3736,0.8278
all,45.4532,0.8283
all,45.6783,0.8287
all,45.8147,0.8291
all,45.8182,0.8295
all,45.8212,0.8299
all,45.8276,0.8303
all,45.8397,0.8307
all,45.9575,0.8311
all,46.8133,0.8315
all,46.8765,0.8319
all,46.8836,0.8323
all,46.9783,0.8327
all,47.2469,0.8331
all,47.4208,0.8335
all,47.8589,0.8339
all,47.8872,0.8343
all,48.0011,0.8347
all,48.8881,0.8351
all,48.9003,0.8355
all,48.9267,0.8359
all,48.9314,0.8363
all,48.9333,0.8367
all,48.9344,0.8371
all,48.9364,0.8375
all,48.9443,0.8379
all,49.6603,0.8383
all,50.5408,0.8387
all,50.8381,0.8391
all,50.8392,0.8395
all,51.0338,0.8399
all,51.3962,0.8403
all,51.3983,0.8407
all,51.4001,0.8411
all,51.9121,0.8415
all,51.944,0.8419
all,52.3735,0.8423
all,52.3781,0.8427
all,52.7501,0.8431
all,52.8794,0.8435
all,52.9638,0.8439
all,52.9853,0.8443
all,53.114,0.8447
all,53.1333,0.8451
all,53.1456,0.8455
all,53.1543,0.8459
all,53.315,0.8463
all,53.3742,0.8467
all,53.376,0.8471
all,53.3788,0.8475
all,53.7128,0.8479
all,53.8268,0.8483
all,54.0321,0.8487
all,54.0767,0.8491
all,54.1012,0.8495
all,54.701,0.8499
all,55.186,0.8503
all,55.2601,0.8507
all,55.3043,0.8511
all,55.3557,0.8515
all,55.3718,0.8519
all,56.014,0.8523
all,56.0203,0.8527
all,56.1867,0.8531
all,56.685,0.8535
all,57.0919,0.8539
all,57.2254,0.8543
all,58.1467,0.8547
all,58.4556,0.8551
all,58.9458,0.8555
all,59.4458,0.8559
all,59.8835,0.8563
all,60.9082,0.8567
all,61.0086,0.8571
all,61.6419,0.8575
all,61.9114,0.8579
all,61.9375,0.8583
all,62.4008,0.8587
all,62.696,0.8591
all,62.9903,0.8596
all,63.0864,0.86
all,63.2442,0.8604
all,63.8068,0.8608
all,63.8135,0.8612
all,63.8196,0.8616
all,63.9726,0.862
all,64.0914,0.8624
all,64.2378,0.8628
all,64.9321,0.8632
all,65.0503,0.8636
all,65.3526,0.864
all,65.4985,0.8644
all,65.501,0.8648
all,65.88,0.8652
all,67.0069,0.8656
all,67.2561,0.866
all,68.0228,0.8664
all,68.2992,0.8668
all,68.3839,0.8672
all,69.5278,0.8676
all,70.3893,0.868
all,70.5922,0.8684
all,71.0599,0.8688
all,71.7358,0.8692
all,72.944,0.8696
all,73.0031,0.87
all,73.1196,0.8704
all,73.4668,0.8708
all,74.259,0.8712
all,74.3007,0.8716
all,74.3222,0.872
all,74.5504,0.8724
all,74.6699,0.8728
all,74.705,0.8732
all,74.8507,0.8736
all,74.87,0.874
all,75.1619,0.8744
all,75.254,0.8748
all,75.4808,0.8752
all,75.6846,0.8756
all,75.8689,0.876
all,76.2076,0.8764
all,76.3024,0.8768
all,76.4157,0.8772
all,78.3008,0.8776
all,80.1853,0.878
all,80.2181,0.8784
all,81.1546,0.8788
all,81.3176,0.8792
all,81.3356,0.8796
all,82.091,0.88
all,82.4625,0.8804
all,82.6372,0.8808
all,82.9682,0.8812
all,83.2546,0.8816
all,83.2822,0.882
all,83.4646,0.8824
all,83.8099,0.8828
all,84.7369,0.8832
all,85.1804,0.8836
all,85.2088,0.884
all,85.9975,0.8844
all,86.0062,0.8848
all,86.1501,0.8852
all,86.389,0.8856
all,87.4831,0.886
all,90.99,0.8864
all,91.2511,0.8868
all,92.2056,0.8872
all,93.0194,0.8876
all,93.45,0.888
all,93.496,0.8884
all,93.8908,0.8888
all,94.031,0.8892
all,94.0358,0.8896
all,94.0368,0.89
all,94.9361,0.8904
all,94.965,0.8909
all,97.2354,0.8913
all,98.8367,0.8917
all,99.331,0.8921
all,99.3642,0.8925
all,100.0582,0.8929
all,100.2547,0.8933
all,100.4764,0.8937
all,100.9732,0.8941
all,102.0179,0.8945
all,104.2049,0.8949
all,105.1393,0.8953
all,105.9069,0.8957
all,106.7661,0.8961
all,106.9239,0.8965
all,108.1649,0.8969
all,109.1457,0.8973
all,109.3626,0.8977
all,109.4242,0.8981
all,112.7661,0.8985
all,112.8722,0.8989
all,112.9736,0.8993
all,113.2475,0.8997
all,115.0838,0.9001
all,115.1332,0.9005
all,115.7676,0.9009
all,115.9514,0.9013
all,117.2588,0.9017
all,118.2924,0.9021
all,118.3033,0.9025
all,119.161,0.9029
all,119.8861,0.9033
all,119.9135,0.9037
all,120.2067,0.9041
all,122.1003,0.9045
all,123.085,0.9049
all,123.4625,0.9053
all,125.7418,0.9057
all,126.356,0.9061
all,127.9218,0.9065
all,129.5751,0.9069
all,129.5762,0.9073
all,129.8581,0.9077
all,130.0161,0.9081
all,131.1167,0.9085
all,131.92,0.9089
all,132.0465,0.9093
all,133.7378,0.9097
all,134.7024,0.9101
all,135.6056,0.9105
all,135.6526,0.9109
all,138.0764,0.9113
all,138.2626,0.9117
all,138.7297,0.9121
all,138.7512,0.9125
all,139.4028,0.9129
all,140.9846,0.9133
all,141.0935,0.9137
all,142.0356,0.9141
all,143.3601,0.9145
all,144.9379,0.9149
all,145.151,0.9153
all,149.0728,0.9157
all,149.9961,0.9161
all,150.0972,0.9165
all,152.025,0.9169
all,152.0444,0.9173
all,152.3726,0.9177
all,152.6938,0.9181
all,152.9024,0.9185
all,154.1672,0.9189
all,154.2606,0.9193
all,155.0994,0.9197
all,158.5414,0.9201
all,160.5236,0.9205
all,160.7582,0.9209
all,160.7896,0.9213
all,160.7989,0.9217
all,160.8067,0.9222
all,161.0875,0.9226
all,161.2603,0.923
all,163.365,0.9234
all,164.2369,0.9238
all,164.8057,0.9242
all,164.9886,0.9246
all,165.006,0.925
all,165.279,0.9254
all,166.2454,0.9258
all,167.1508,0.9262
all,168.9686,0.9266
all,169.0664,0.927
all,170.0707,0.9274
all,172.0933,0.9278
all,173.3433,0.9282
all,176.0914,0.9286
all,176.165,0.929
all,176.4946,0.9294
all,177.0467,0.9298
all,177.846,0.9302
all,178.2118,0.9306
all,179.5621,0.931
all,181.0467,0.9314
all,181.2389,0.9318
all,181.2439,0.9322
all,182.3828,0.9326
all,182.4857,0.933
all,183.1017,0.9334
all,186.515,0.9338
all,187.0783,0.9342
all,188.2506,0.9346
all,189.7775,0.935
all,192.0761,0.9354
all,193.5692,0.9358
all,194.9131,0.9362
all,196.1249,0.9366
all,196.1464,0.937
all,198.084,0.9374
all,199.1682,0.9378
all,200.1456,0.9382
all,200.9362,0.9386
all,203.1826,0.939
all,203.9081,0.9394
all,204.9022,0.9398
all,205.0219,0.9402
all,205.0265,0.9406
all,205.1371,0.941
all,209.7738,0.9414
all,211.0633,0.9418
all,211.9815,0.9422
all,212.146,0.9426
all,213.0097,0.943
all,213.4858,0.9434
all,213.6643,0.9438
all,215.0942,0.9442
all,216.2567,0.9446
all,217.105,0.945
all,217.9868,0.9454
all,220.6432,0.9458
all,221.0729,0.9462
all,223.0928,0.9466
all,223.1862,0.947
all,224.1917,0.9474
all,225.9928,0.9478
all,226.0932,0.9482
all,230.8932,0.9486
all,230.899,0.949
all,231.2196,0.9494
all,231.286,0.9498
all,233.0657,0.9502
all,234.1368,0.9506
all,236.8585,0.951
all,238.4024,0.9514
all,239.486,0.9518
all,240.0486,0.9522
all,240.4789,0.9526
all,241.1719,0.953
all,244.0731,0.9535
all,245.016,0.9539
all,246.2096,0.9543
all,246.7203,0.9547
all,248.5146,0.9551
all,249.0468,0.9555
all,251.3144,0.9559
all,251.9501,0.9563
all,252.3811,0.9567
all,252.4582,0.9571
all,252.866,0.9575
all,254.0733,0.9579
all,257.1224,0.9583
all,260.1131,0.9587
all,260.2944,0.9591
all,261.1826,0.9595
all,266.7161,0.9599
all,267.0796,0.9603
all,268.1928,0.9607
all,268.4838,0.9611
all,270.1504,0.9615
all,270.9614,0.9619
all,274.7388,0.9623
all,274.7438,0.9627
all,274.986,0.9631
all,275.3564,0.9635
all,275.7126,0.9639
all,277.9372,0.9643
all,278.8453,0.9647
all,279.3362,0.9651
all,279.4438,0.9655
all,280.5607,0.9659
all,281.7096,0.9663
all,282.0785,0.9667
all,283.9344,0.9671
all,285.4007,0.9675
all,286.1682,0.9679
all,287.1744,0.9683
all,289.0157,0.9687
all,289.7867,0.9691
all,290.1232,0.9695
all,290.3126,0.9699
all,293.954,0.9703
all,295.4228,0.9707
all,298.079,0.9711
all,300.0138,0.9715
all,300.0835,0.9719
all,300.926,0.9723
all,305.2633,0.9727
all,307.3789,0.9731
all,308.044,0.9735
all,313.9758,0.9739
all,315.0732,0.9743
all,319.5226,0.9747
all,320.2888,0.9751
all,323.5657,0.9755
all,323.925,0.9759
all,324.8893,0.9763
all,325.3799,0.9767
all,328.8436,0.9771
all,329.1121,0.9775
all,330.2128,0.9779
all,330.3351,0.9783
all,333.1261,0.9787
all,333.1311,0.9791
all,339.1339,0.9795
all,341.3579,0.9799
all,347.0138,0.9803
all,348.3575,0.9807
all,353.0731,0.9811
all,353.6846,0.9815
all,358.3814,0.9819
all,360.345,0.9823
all,367.6503,0.9827
all,367.6621,0.9831
all,371.9176,0.9835
all,372.1753,0.9839
all,375.1704,0.9843
all,380.9933,0.9848
all,393.468,0.9852
all,402.9003,0.9856
all,404.4071,0.986
all,423.8399,0.9864
all,425.9789,0.9868
all,434.4383,0.9872
all,449.9185,0.9876
all,453.7965,0.988
all,457.4375,0.9884
all,467.9074,0.9888
all,477.9621,0.9892
all,484.9944,0.9896
all,485.0028,0.99
all,503.1425,0.9904
all,511.9682,0.9908
all,512.9506,0.9912
all,518.4368,0.9916
all,555.2093,0.992
all,577.6071,0.9924
all,585.3406,0.9928
all,590.7861,0.9932
all,593.3905,0.9936
all,660.7699,0.994
all,683.6299,0.9944
all,704.3774,0.9948
all,707.5449,0.9952
all,707.5535,0.9956
all,736.364,0.996
all,737.9738,0.9964
all,782.9857,0.9968
all,789.5529,0.9972
all,835.1777,0.9976
all,891.4585,0.998
all,896.8703,0.9984
all,930.0265,0.9988
all,1024.7042,0.9992
all,1045.3562,0.9996
all,1088.1392,1.0
low,0.0006,0.0008
low,0.0006,0.0016
low,0.0008,0.0024
low,0.001,0.0032
low,0.0014,0.004
low,0.0017,0.0048
low,0.0022,0.0056
low,0.0022,0.0064
low,0.0024,0.0072
low,0.0024,0.008
low,0.0032,0.0088
low,0.0032,0.0096
low,0.0036,0.0104
low,0.0039,0.0112
low,0.004,0.012
low,0.0042,0.0128
low,0.0047,0.0136
low,0.0053,0.0144
low,0.0058,0.0152
low,0.0065,0.0161
low,0.0068,0.0169
low,0.0072,0.0177
low,0.0075,0.0185
low,0.0076,0.0193
low,0.0092,0.0201
low,0.0093,0.0209
low,0.0121,0.0217
low,0.0124,0.0225
low,0.0139,0.0233
low,0.0149,0.0241
low,0.016,0.0249
low,0.016,0.0257
low,0.0165,0.0265
low,0.0169,0.0273
low,0.0172,0.0281
low,0.0172,0.0289
low,0.0189,0.0297
low,0.0197,0.0305
low,0.0207,0.0313
low,0.0207,0.0321
low,0.0231,0.0329
low,0.0232,0.0337
low,0.0251,0.0345
low,0.0312,0.0353
low,0.0312,0.0361
low,0.0353,0.0369
low,0.0371,0.0377
low,0.0376,0.0385
low,0.0383,0.0393
low,0.0385,0.0401
low,0.0401,0.0409
low,0.0419,0.0417
low,0.0426,0.0425
low,0.0426,0.0433
low,0.0429,0.0441
low,0.0429,0.0449
low,0.0431,0.0457
low,0.0431,0.0465
low,0.0431,0.0474
low,0.0432,0.0482
low,0.0432,0.049
low,0.0432,0.0498
low,0.0433,0.0506
low,0.0433,0.0514
low,0.0433,0.0522
low,0.0433,0.053
low,0.0435,0.0538
low,0.0435,0.0546
low,0.0436,0.0554
low,0.0438,0.0562
low,0.0438,0.057
low,0.0439,0.0578
low,0.0439,0.0586
low,0.044,0.0594
low,0.044,0.0602
low,0.0442,0.061
low,0.0442,0.0618
low,0.0443,0.0626
low,0.0443,0.0634
low,0.0444,0.0642
low,0.0446,0.065
low,0.0446,0.0658
low,0.0447,0.0666
low,0.0447,0.0674
low,0.0447,0.0682
low,0.0447,0.069
low,0.0449,0.0698
low,0.0449,0.0706
low,0.045,0.0714
low,0.0451,0.0722
low,0.0451,0.073
low,0.0451,0.0738
low,0.0451,0.0746
low,0.0453,0.0754
low,0.0453,0.0762
low,0.0453,0.077
low,0.0453,0.0778
low,0.0453,0.0787
low,0.0454,0.0795
low,0.0454,0.0803
low,0.0454,0.0811
low,0.0456,0.0819
low,0.0456,0.0827
low,0.0457,0.0835
low,0.0458,0.0843
low,0.0458,0.0851
low,0.0458,0.0859
low,0.0458,0.0867
low,0.0461,0.0875
low,0.0461,0.0883
low,0.0461,0.0891
low,0.0462,0.0899
low,0.0464,0.0907
low,0.0464,0.0915
low,0.0464,0.0923
low,0.0464,0.0931
low,0.0465,0.0939
low,0.0465,0.0947
low,0.0467,0.0955
low,0.0467,0.0963
low,0.0468,0.0971
low,0.0469,0.0979
low,0.0471,0.0987
low,0.0472,0.0995
low,0.0474,0.1003
low,0.0474,0.1011
low,0.0475,0.1019
low,0.0476,0.1027
low,0.0478,0.1035
low,0.0479,0.1043
low,0.0479,0.1051
low,0.0481,0.1059
low,0.0483,0.1067
low,0.0485,0.1075
low,0.0488,0.1083
low,0.0489,0.1091
low,0.049,0.11
low,0.049,0.1108
low,0.049,0.1116
low,0.0494,0.1124
low,0.0496,0.1132
low,0.0496,0.114
low,0.0496,0.1148
low,0.0496,0.1156
low,0.0497,0.1164
low,0.05,0.1172
low,0.05,0.118
low,0.0506,0.1188
low,0.0507,0.1196
low,0.0507,0.1204
low,0.051,0.1212
low,0.051,0.122
low,0.051,0.1228
low,0.051,0.1236
low,0.0511,0.1244
low,0.0511,0.1252
low,0.0512,0.126
low,0.0514,0.1268
low,0.0514,0.1276
low,0.0514,0.1284
low,0.0515,0.1292
low,0.0517,0.13
low,0.0518,0.1308
low,0.0522,0.1316
low,0.0524,0.1324
low,0.0524,0.1332
low,0.0525,0.134
low,0.0526,0.1348
low,0.0529,0.1356
low,0.0529,0.1364
low,0.0531,0.1372
low,0.0533,0.138
low,0.0536,0.1388
low,0.0538,0.1396
low,0.054,0.1404
low,0.0542,0.1413
low,0.0543,0.1421
low,0.0543,0.1429
low,0.0544,0.1437
low,0.0546,0.1445
low,0.0549,0.1453
low,0.055,0.1461
low,0.0551,0.1469
low,0.0553,0.1477
low,0.0553,0.1485
low,0.0557,0.1493
low,0.056,0.1501
low,0.0561,0.1509
low,0.0561,0.1517
low,0.0561,0.1525
low,0.0562,0.1533
low,0.0565,0.1541
low,0.0568,0.1549
low,0.0568,0.1557
low,0.0571,0.1565
low,0.0571,0.1573
low,0.0572,0.1581
low,0.0579,0.1589
low,0.0579,0.1597
low,0.0581,0.1605
low,0.0581,0.1613
low,0.0582,0.1621
low,0.0583,0.1629
low,0.0583,0.1637
low,0.0585,0.1645
low,0.059,0.1653
low,0.0592,0.1661
low,0.06,0.1669
low,0.0601,0.1677
low,0.0603,0.1685
low,0.0604,0.1693
low,0.0604,0.1701
low,0.0604,0.1709
low,0.0606,0.1717
low,0.0606,0.1726
low,0.0606,0.1734
low,0.061,0.1742
low,0.0611,0.175
low,0.0611,0.1758
low,0.0614,0.1766
low,0.0614,0.1774
low,0.0618,0.1782
low,0.0619,0.179
low,0.0621,0.1798
low,0.0622,0.1806
low,0.0622,0.1814
low,0.0629,0.1822
low,0.0632,0.183
low,0.0642,0.1838
low,0.0644,0.1846
low,0.0646,0.1854
low,0.0647,0.1862
low,0.0647,0.187
low,0.0647,0.1878
low,0.0649,0.1886
low,0.0651,0.1894
low,0.0654,0.1902
low,0.066,0.191
low,0.0661,0.1918
low,0.0662,0.1926
low,0.0667,0.1934
low,0.0672,0.1942
low,0.0672,0.195
low,0.0675,0.1958
low,0.0678,0.1966
low,0.0678,0.1974
low,0.0678,0.1982
low,0.0678,0.199
low,0.0682,0.1998
low,0.0682,0.2006
low,0.0688,0.2014
low,0.0701,0.2022
low,0.0701,0.203
low,0.0701,0.2039
low,0.0704,0.2047
low,0.0704,0.2055
low,0.0706,0.2063
low,0.0712,0.2071
low,0.0712,0.2079
low,0.0714,0.2087
low,0.0717,0.2095
low,0.0717,0.2103
low,0.0719,0.2111
low,0.0719,0.2119
low,0.0721,0.2127
low,0.0724,0.2135
low,0.0725,0.2143
low,0.0726,0.2151
low,0.0726,0.2159
low,0.0735,0.2167
low,0.0738,0.2175
low,0.0743,0.2183
low,0.0744,0.2191
low,0.0744,0.2199
low,0.0747,0.2207
low,0.0747,0.2215
low,0.0754,0.2223
low,0.0757,0.2231
low,0.0758,0.2239
low,0.0761,0.2247
low,0.0762,0.2255
low,0.0765,0.2263
low,0.0765,0.2271
low,0.0772,0.2279
low,0.0774,0.2287
low,0.0775,0.2295
low,0.0778,0.2303
low,0.0779,0.2311
low,0.0781,0.2319
low,0.0782,0.2327
low,0.0785,0.2335
low,0.0786,0.2343
low,0.0794,0.2352
low,0.0799,0.236
low,0.0799,0.2368
low,0.0804,0.2376
low,0.0806,0.2384
low,0.0815,0.2392
low,0.0819,0.24
low,0.0821,0.2408
low,0.0826,0.2416
low,0.0828,0.2424
low,0.0833,0.2432
low,0.0833,0.244
low,0.0838,0.2448
low,0.084,0.2456
low,0.0843,0.2464
low,0.0853,0.2472
low,0.0853,0.248
low,0.0856,0.2488
low,0.0857,0.2496
low,0.086,0.2504
low,0.0861,0.2512
low,0.0861,0.252
low,0.0865,0.2528
low,0.0865,0.2536
low,0.0867,0.2544
low,0.0878,0.2552
low,0.0879,0.256
low,0.0881,0.2568
low,0.0883,0.2576
low,0.0885,0.2584
low,0.0886,0.2592
low,0.089,0.26
low,0.0892,0.2608
low,0.0893,0.2616
low,0.0899,0.2624
low,0.0903,0.2632
low,0.0904,0.264
low,0.0908,0.2648
low,0.0911,0.2657
low,0.0921,0.2665
low,0.0924,0.2673
low,0.0925,0.2681
low,0.0931,0.2689
low,0.0932,0.2697
low,0.0933,0.2705
low,0.0933,0.2713
low,0.0943,0.2721
low,0.0944,0.2729
low,0.0946,0.2737
low,0.0951,0.2745
low,0.0951,0.2753
low,0.0953,0.2761
low,0.0956,0.2769
low,0.0967,0.2777
low,0.0975,0.2785
low,0.0976,0.2793
low,0.0981,0.2801
low,0.0988,0.2809
low,0.0996,0.2817
low,0.0996,0.2825
low,0.1001,0.2833
low,0.1026,0.2841
low,0.1026,0.2849
low,0.1028,0.2857
low,0.1033,0.2865
low,0.1038,0.2873
low,0.1039,0.2881
low,0.1042,0.2889
low,0.1054,0.2897
low,0.1057,0.2905
low,0.1061,0.2913
low,0.1067,0.2921
low,0.1082,0.2929
low,0.1083,0.2937
low,0.1092,0.2945
low,0.1096,0.2953
low,0.1097,0.2961
low,0.1097,0.297
low,0.1112,0.2978
low,0.1129,0.2986
low,0.1131,0.2994
low,0.1136,0.3002
low,0.1139,0.301
low,0.114,0.3018
low,0.1143,0.3026
low,0.1156,0.3034
low,0.1157,0.3042
low,0.1167,0.305
low,0.1178,0.3058
low,0.1192,0.3066
low,0.1193,0.3074
low,0.1194,0.3082
low,0.1199,0.309
low,0.1207,0.3098
low,0.1208,0.3106
low,0.1225,0.3114
low,0.1228,0.3122
low,0.124,0.313
low,0.1254,0.3138
low,0.1262,0.3146
low,0.1283,0.3154
low,0.1303,0.3162
low,0.1307,0.317
low,0.1326,0.3178
low,0.1328,0.3186
low,0.1331,0.3194
low,0.1331,0.3202
low,0.1344,0.321
low,0.1354,0.3218
low,0.1364,0.3226
low,0.1368,0.3234
low,0.1369,0.3242
low,0.1371,0.325
low,0.1382,0.3258
low,0.1382,0.3266
low,0.1383,0.3274
low,0.1411,0.3283
low,0.1425,0.3291
low,0.1453,0.3299
low,0.1457,0.3307
low,0.1462,0.3315
low,0.1475,0.3323
low,0.1486,0.3331
low,0.1504,0.3339
low,0.1506,0.3347
low,0.1521,0.3355
low,0.1525,0.3363
low,0.1528,0.3371
low,0.1576,0.3379
low,0.1581,0.3387
low,0.1581,0.3395
low,0.1583,0.3403
low,0.1596,0.3411
low,0.1606,0.3419
low,0.1608,0.3427
low,0.1611,0.3435
low,0.1617,0.3443
low,0.1642,0.3451
low,0.1646,0.3459
low,0.1647,0.3467
low,0.1656,0.3475
low,0.169,0.3483
low,0.1699,0.3491
low,0.1701,0.3499
low,0.1715,0.3507
low,0.1736,0.3515
low,0.1742,0.3523
low,0.1761,0.3531
low,0.1765,0.3539
low,0.1775,0.3547
low,0.1778,0.3555
low,0.1788,0.3563
low,0.1858,0.3571
low,0.1878,0.3579
low,0.1906,0.3587
low,0.1914,0.3596
low,0.1915,0.3604
low,0.1929,0.3612
low,0.1949,0.362
low,0.1954,0.3628
low,0.1958,0.3636
low,0.196,0.3644
low,0.1961,0.3652
low,0.1967,0.366
low,0.2001,0.3668
low,0.2001,0.3676
low,0.2026,0.3684
low,0.2029,0.3692
low,0.2029,0.37
low,0.2037,0.3708
low,0.2039,0.3716
low,0.2039,0.3724
low,0.2062,0.3732
low,0.2062,0.374
low,0.2082,0.3748
low,0.2083,0.3756
low,0.2092,0.3764
low,0.2097,0.3772
low,0.2099,0.378
low,0.2103,0.3788
low,0.2104,0.3796
low,0.2106,0.3804
low,0.2111,0.3812
low,0.2122,0.382
low,0.2132,0.3828
low,0.2138,0.3836
low,0.214,0.3844
low,0.2146,0.3852
low,0.2157,0.386
low,0.2186,0.3868
low,0.2253,0.3876
low,0.2274,0.3884
low,0.2276,0.3892
low,0.2282,0.39
low,0.2289,0.3909
low,0.2296,0.3917
low,0.2335,0.3925
low,0.2344,0.3933
low,0.2353,0.3941
low,0.2372,0.3949
low,0.2394,0.3957
low,0.2401,0.3965
low,0.2422,0.3973
low,0.2435,0.3981
low,0.244,0.3989
low,0.2447,0.3997
low,0.2457,0.4005
low,0.2465,0.4013
low,0.2474,0.4021
low,0.2478,0.4029
low,0.2483,0.4037
low,0.2485,0.4045
low,0.2492,0.4053
low,0.25,0.4061
low,0.2549,0.4069
low,0.2589,0.4077
low,0.2597,0.4085
low,0.2621,0.4093
low,0.2649,0.4101
low,0.2689,0.4109
low,0.269,0.4117
low,0.2726,0.4125
low,0.2731,0.4133
low,0.2749,0.4141
low,0.2751,0.4149
low,0.2797,0.4157
low,0.2804,0.4165
low,0.2821,0.4173
low,0.2821,0.4181
low,0.2824,0.4189
low,0.2931,0.4197
low,0.2949,0.4205
low,0.2954,0.4213
low,0.2956,0.4222
low,0.3082,0.423
low,0.3083,0.4238
low,0.3117,0.4246
low,0.3218,0.4254
low,0.3253,0.4262
low,0.3279,0.427
low,0.329,0.4278
low,0.3299,0.4286
low,0.3311,0.4294
low,0.3381,0.4302
low,0.3462,0.431
low,0.3485,0.4318
low,0.3518,0.4326
low,0.3535,0.4334
low,0.3538,0.4342
low,0.354,0.435
low,0.3651,0.4358
low,0.3693,0.4366
low,0.3746,0.4374
low,0.3768,0.4382
low,0.3771,0.439
low,0.3814,0.4398
low,0.3833,0.4406
low,0.3836,0.4414
low,0.3883,0.4422
low,0.3899,0.443
low,0.4061,0.4438
low,0.4115,0.4446
low,0.4157,0.4454
low,0.4185,0.4462
low,0.4235,0.447
low,0.424,0.4478
low,0.4251,0.4486
low,0.4253,0.4494
low,0.434,0.4502
low,0.4401,0.451
low,0.4424,0.4518
low,0.455,0.4526
low,0.4589,0.4535
low,0.4708,0.4543
low,0.4733,0.4551
low,0.4779,0.4559
low,0.4789,0.4567
low,0.4803,0.4575
low,0.4822,0.4583
low,0.4915,0.4591
low,0.4938,0.4599
low,0.4992,0.4607
low,0.5011,0.4615
low,0.5176,0.4623
low,0.5264,0.4631
low,0.5276,0.4639
low,0.529,0.4647
low,0.5304,0.4655
low,0.5379,0.4663
low,0.5472,0.4671
low,0.5558,0.4679
low,0.5603,0.4687
low,0.5706,0.4695
low,0.5938,0.4703
low,0.5983,0.4711
low,0.6042,0.4719
low,0.6044,0.4727
low,0.6046,0.4735
low,0.6133,0.4743
low,0.6143,0.4751
low,0.6146,0.4759
low,0.6169,0.4767
low,0.619,0.4775
low,0.6239,0.4783
low,0.6283,0.4791
low,0.6343,0.4799
low,0.6362,0.4807
low,0.6368,0.4815
low,0.6388,0.4823
low,0.6449,0.4831
low,0.6458,0.4839
low,0.6512,0.4848
low,0.6586,0.4856
low,0.6603,0.4864
low,0.6604,0.4872
low,0.6661,0.488
low,0.6721,0.4888
low,0.6908,0.4896
low,0.6911,0.4904
low,0.6924,0.4912
low,0.6931,0.492
low,0.6946,0.4928
low,0.6953,0.4936
low,0.6964,0.4944
low,0.6967,0.4952
low,0.6978,0.496
low,0.7022,0.4968
low,0.7049,0.4976
low,0.714,0.4984
low,0.7238,0.4992
low,0.7274,0.5
low,0.7331,0.5008
low,0.7347,0.5016
low,0.7431,0.5024
low,0.7519,0.5032
low,0.7617,0.504
low,0.7644,0.5048
low,0.7668,0.5056
low,0.7681,0.5064
low,0.7815,0.5072
low,0.7832,0.508
low,0.7835,0.5088
low,0.7835,0.5096
low,0.784,0.5104
low,0.7876,0.5112
low,0.7932,0.512
low,0.7938,0.5128
low,0.7953,0.5136
low,0.8093,0.5144
low,0.8146,0.5152
low,0.8175,0.5161
low,0.82,0.5169
low,0.8228,0.5177
low,0.8229,0.5185
low,0.8283,0.5193
low,0.8324,0.5201
low,0.8346,0.5209
low,0.8424,0.5217
low,0.8474,0.5225
low,0.8636,0.5233
low,0.8636,0.5241
low,0.8668,0.5249
low,0.8672,0.5257
low,0.8718,0.5265
low,0.8733,0.5273
low,0.8782,0.5281
low,0.8803,0.5289
low,0.8815,0.5297
low,0.8839,0.5305
low,0.8953,0.5313
low,0.9032,0.5321
low,0.906,0.5329
low,0.9074,0.5337
low,0.9247,0.5345
low,0.9256,0.5353
low,0.9261,0.5361
low,0.9304,0.5369
low,0.931,0.5377
low,0.9483,0.5385
low,0.9739,0.5393
low,0.9835,0.5401
low,0.9842,0.5409
low,0.9844,0.5417
low,0.985,0.5425
low,0.9851,0.5433
low,0.9908,0.5441
low,1.0022,0.5449
low,1.0051,0.5457
low,1.0158,0.5465
low,1.0163,0.5474
low,1.0206,0.5482
low,1.0272,0.549
low,1.0275,0.5498
low,1.0328,0.5506
low,1.0378,0.5514
low,1.0379,0.5522
low,1.044,0.553
low,1.0472,0.5538
low,1.0532,0.5546
low,1.0668,0.5554
low,1.076,0.5562
low,1.081,0.557
low,1.0814,0.5578
low,1.1003,0.5586
low,1.1011,0.5594
low,1.1199,0.5602
low,1.1265,0.561
low,1.1353,0.5618
low,1.1664,0.5626
low,1.1683,0.5634
low,1.2006,0.5642
low,1.2193,0.565
low,1.2217,0.5658
low,1.2218,0.5666
low,1.2247,0.5674
low,1.2271,0.5682
low,1.2453,0.569
low,1.2514,0.5698
low,1.2831,0.5706
low,1.2879,0.5714
low,1.3071,0.5722
low,1.3071,0.573
low,1.3578,0.5738
low,1.3643,0.5746
low,1.3661,0.5754
low,1.4051,0.5762
low,1.406,0.577
low,1.4196,0.5778
low,1.4324,0.5787
low,1.4496,0.5795
low,1.4764,0.5803
low,1.5157,0.5811
low,1.5388,0.5819
low,1.5428,0.5827
low,1.5551,0.5835
low,1.5585,0.5843
low,1.5657,0.5851
low,1.6261,0.5859
low,1.6388,0.5867
low,1.7361,0.5875
low,1.7362,0.5883
low,1.7667,0.5891
low,1.7728,0.5899
low,1.8275,0.5907
low,1.8383,0.5915
low,1.8749,0.5923
low,1.9072,0.5931
low,1.9132,0.5939
low,1.9267,0.5947
low,1.9614,0.5955
low,1.9643,0.5963
low,1.9711,0.5971
low,1.9751,0.5979
low,1.9897,0.5987
low,1.9962,0.5995
low,2.0014,0.6003
low,2.0031,0.6011
low,2.0225,0.6019
low,2.0262,0.6027
low,2.0536,0.6035
low,2.055,0.6043
low,2.0556,0.6051
low,2.0617,0.6059
low,2.0893,0.6067
low,2.094,0.6075
low,2.1065,0.6083
low,2.1275,0.6091
low,2.1353,0.61
low,2.1478,0.6108
low,2.1486,0.6116
low,2.18,0.6124
low,2.2189,0.6132
low,2.2306,0.614
low,2.2404,0.6148
low,2.2654,0.6156
low,2.3753,0.6164
low,2.4632,0.6172
low,2.5025,0.618
low,2.5357,0.6188
low,2.6108,0.6196
low,2.7219,0.6204
low,2.7483,0.6212
low,2.7597,0.622
low,2.7754,0.6228
low,2.7792,0.6236
low,2.8175,0.6244
low,2.8464,0.6252
low,2.8853,0.626
low,2.894,0.6268
low,2.9158,0.6276
low,2.9253,0.6284
low,2.954,0.6292
low,2.9639,0.63
low,2.964,0.6308
low,2.9682,0.6316
low,2.9769,0.6324
low,2.99,0.6332
low,2.9961,0.634
low,3.0183,0.6348
low,3.0247,0.6356
low,3.0804,0.6364
low,3.0867,0.6372
low,3.0875,0.638
low,3.1418,0.6388
low,3.1958,0.6396
low,3.216,0.6404
low,3.2257,0.6413
low,3.2299,0.6421
low,3.2836,0.6429
low,3.295,0.6437
low,3.3212,0.6445
low,3.3451,0.6453
low,3.375,0.6461
low,3.4611,0.6469
low,3.4875,0.6477
low,3.5117,0.6485
low,3.5694,0.6493
low,3.7376,0.6501
low,3.754,0.6509
low,3.8199,0.6517
low,3.855,0.6525
low,3.86,0.6533
low,3.8758,0.6541
low,3.8843,0.6549
low,3.9958,0.6557
low,4.0038,0.6565
low,4.0164,0.6573
low,4.0219,0.6581
low,4.0244,0.6589
low,4.0468,0.6597
low,4.1079,0.6605
low,4.1194,0.6613
low,4.1354,0.6621
low,4.1667,0.6629
low,4.1683,0.6637
low,4.4967,0.6645
low,4.5193,0.6653
low,4.549,0.6661
low,4.5665,0.6669
low,4.6785,0.6677
low,4.7846,0.6685
low,4.795,0.6693
low,4.8339,0.6701
low,4.8374,0.6709
low,4.8943,0.6717
low,4.8947,0.6726
low,4.896,0.6734
low,4.8971,0.6742
low,4.9308,0.675
low,4.9608,0.6758
low,5.0572,0.6766
low,5.0607,0.6774
low,5.0975,0.6782
low,5.1311,0.679
low,5.2122,0.6798
low,5.2124,0.6806
low,5.2783,0.6814
low,5.329,0.6822
low,5.3886,0.683
low,5.4779,0.6838
low,5.6642,0.6846
low,5.7385,0.6854
low,5.8093,0.6862
low,5.8856,0.687
low,5.9053,0.6878
low,5.9062,0.6886
low,5.9097,0.6894
low,5.9106,0.6902
low,6.0547,0.691
low,6.1475,0.6918
low,6.1574,0.6926
low,6.1726,0.6934
low,6.1946,0.6942
low,6.2362,0.695
low,6.4786,0.6958
low,6.5726,0.6966
low,6.6685,0.6974
low,6.8038,0.6982
low,6.8236,0.699
low,6.8272,0.6998
low,6.8421,0.7006
low,6.8425,0.7014
low,6.8538,0.7022
low,6.8762,0.703
low,6.8778,0.7039
low,6.8785,0.7047
low,6.8801,0.7055
low,6.8808,0.7063
low,6.9114,0.7071
low,6.9438,0.7079
low,6.949,0.7087
low,6.9618,0.7095
low,6.9767,0.7103
low,6.9894,0.7111
low,7.415,0.7119
low,7.7944,0.7127
low,7.8371,0.7135
low,7.8493,0.7143
low,8.0156,0.7151
low,8.1539,0.7159
low,8.3132,0.7167
low,8.9375,0.7175
low,9.2743,0.7183
low,9.3375,0.7191
low,9.5488,0.7199
low,9.7632,0.7207
low,9.9179,0.7215
low,9.9662,0.7223
low,10.0238,0.7231
low,10.1049,0.7239
low,10.1119,0.7247
low,10.3717,0.7255
low,10.3728,0.7263
low,10.3736,0.7271
low,10.3742,0.7279
low,10.375,0.7287
low,10.3761,0.7295
low,10.8432,0.7303
low,10.8508,0.7311
low,11.0224,0.7319
low,11.0601,0.7327
low,11.1389,0.7335
low,11.4025,0.7343
low,11.8971,0.7352
low,11.9842,0.736
low,12.0244,0.7368
low,12.7393,0.7376
low,12.744,0.7384
low,12.8403,0.7392
low,12.8717,0.74
low,12.875,0.7408
low,12.8761,0.7416
low,12.9133,0.7424
low,13.0003,0.7432
low,13.0317,0.744
low,13.3761,0.7448
low,13.3769,0.7456
low,13.3781,0.7464
low,13.3788,0.7472
low,13.3796,0.748
low,13.3803,0.7488
low,13.3811,0.7496
low,13.4336,0.7504
low,13.4889,0.7512
low,13.8001,0.752
low,14.0133,0.7528
low,14.0878,0.7536
low,14.2575,0.7544
low,14.7157,0.7552
low,14.7238,0.756
low,14.7888,0.7568
low,14.8278,0.7576
low,14.9642,0.7584
low,14.9656,0.7592
low,15.1564,0.76
low,15.1867,0.7608
low,15.3001,0.7616
low,15.905,0.7624
low,15.9608,0.7632
low,15.9696,0.764
low,16.3093,0.7648
low,16.3965,0.7657
low,16.9256,0.7665
low,17.0243,0.7673
low,17.0824,0.7681
low,17.1753,0.7689
low,17.334,0.7697
low,17.3353,0.7705
low,17.336,0.7713
low,17.3369,0.7721
low,17.3386,0.7729
low,17.3397,0.7737
low,17.3944,0.7745
low,17.516,0.7753
low,17.6283,0.7761
low,17.7818,0.7769
low,17.9365,0.7777
low,18.111,0.7785
low,18.1211,0.7793
low,18.8765,0.7801
low,18.9378,0.7809
low,18.9392,0.7817
low,19.0442,0.7825
low,19.1792,0.7833
low,19.289,0.7841
low,19.369,0.7849
low,19.3696,0.7857
low,19.3708,0.7865
low,19.3717,0.7873
low,19.3722,0.7881
low,19.4335,0.7889
low,19.4392,0.7897
low,19.694,0.7905
low,19.6993,0.7913
low,19.9407,0.7921
low,19.994,0.7929
low,20.001,0.7937
low,20.0487,0.7945
low,20.0957,0.7953
low,20.3317,0.7961
low,20.4706,0.797
low,20.9318,0.7978
low,22.1162,0.7986
low,22.1197,0.7994
low,22.1757,0.8002
low,22.2969,0.801
low,22.579,0.8018
low,22.9782,0.8026
low,22.9792,0.8034
low,22.98,0.8042
low,22.9808,0.805
low,22.9812,0.8058
low,23.1549,0.8066
low,23.9583,0.8074
low,24.9269,0.8082
low,24.9962,0.809
low,26.4317,0.8098
low,26.4326,0.8106
low,26.4338,0.8114
low,26.4346,0.8122
low,26.4361,0.813
low,26.4372,0.8138
low,26.4382,0.8146
low,27.0104,0.8154
low,27.0872,0.8162
low,27.2872,0.817
low,27.9726,0.8178
low,28.9086,0.8186
low,28.9374,0.8194
low,30.3532,0.8202
low,30.9729,0.821
low,31.0149,0.8218
low,31.1794,0.8226
low,31.4322,0.8234
low,31.4532,0.8242
low,31.4546,0.825
low,31.4564,0.8258
low,31.4667,0.8266
low,31.6393,0.8274
low,31.8781,0.8283
low,31.936,0.8291
low,32.1922,0.8299
low,32.2139,0.8307
low,32.7296,0.8315
low,33.0733,0.8323
low,33.1035,0.8331
low,33.2833,0.8339
low,33.9528,0.8347
low,34.0554,0.8355
low,34.1717,0.8363
low,34.2744,0.8371
low,35.1758,0.8379
low,35.499,0.8387
low,35.5133,0.8395
low,35.9518,0.8403
low,36.7446,0.8411
low,36.9621,0.8419
low,36.9697,0.8427
low,37.0542,0.8435
low,37.3992,0.8443
low,37.406,0.8451
low,37.4075,0.8459
low,37.411,0.8467
low,37.4167,0.8475
low,37.4188,0.8483
low,37.4211,0.8491
low,37.4225,0.8499
low,38.1681,0.8507
low,38.1804,0.8515
low,38.9871,0.8523
low,39.1494,0.8531
low,39.4442,0.8539
low,39.724,0.8547
low,39.7257,0.8555
low,42.3999,0.8563
low,42.5831,0.8571
low,42.7308,0.8579
low,44.0096,0.8587
low,44.0671,0.8596
low,44.3917,0.8604
low,44.3997,0.8612
low,44.6697,0.862
low,44.6836,0.8628
low,44.6949,0.8636
low,45.6783,0.8644
low,45.8147,0.8652
low,45.8182,0.866
low,45.8212,0.8668
low,45.8276,0.8676
low,45.8397,0.8684
low,45.9575,0.8692
low,46.8765,0.87
low,46.9783,0.8708
low,47.8589,0.8716
low,48.0011,0.8724
low,48.9267,0.8732
low,48.9314,0.874
low,48.9333,0.8748
low,48.9344,0.8756
low,48.9364,0.8764
low,48.9443,0.8772
low,51.0338,0.878
low,51.3962,0.8788
low,51.3983,0.8796
low,51.4001,0.8804
low,51.9121,0.8812
low,51.944,0.882
low,52.3735,0.8828
low,52.3781,0.8836
low,52.9638,0.8844
low,52.9853,0.8852
low,53.114,0.886
low,53.1333,0.8868
low,53.1456,0.8876
low,53.1543,0.8884
low,53.315,0.8892
low,53.3742,0.89
low,53.376,0.8909
low,53.3788,0.8917
low,54.1012,0.8925
low,54.701,0.8933
low,55.2601,0.8941
low,55.3557,0.8949
low,55.3718,0.8957
low,56.1867,0.8965
low,56.685,0.8973
low,57.2254,0.8981
low,58.1467,0.8989
low,58.4556,0.8997
low,58.9458,0.9005
low,59.8835,0.9013
low,60.9082,0.9021
low,61.9375,0.9029
low,63.2442,0.9037
low,63.8196,0.9045
low,64.0914,0.9053
low,64.2378,0.9061
low,65.3526,0.9069
low,65.4985,0.9077
low,65.501,0.9085
low,65.88,0.9093
low,68.2992,0.9101
low,68.3839,0.9109
low,69.5278,0.9117
low,70.3893,0.9125
low,73.0031,0.9133
low,73.1196,0.9141
low,74.3007,0.9149
low,75.8689,0.9157
low,76.3024,0.9165
low,76.4157,0.9173
low,78.3008,0.9181
low,80.2181,0.9189
low,82.9682,0.9197
low,83.2822,0.9205
low,83.4646,0.9213
low,83.8099,0.9222
low,85.2088,0.923
low,86.389,0.9238
low,90.99,0.9246
low,93.8908,0.9254
low,94.031,0.9262
low,94.0358,0.927
low,94.0368,0.9278
low,94.9361,0.9286
low,97.2354,0.9294
low,100.0582,0.9302
low,100.2547,0.931
low,100.4764,0.9318
low,100.9732,0.9326
low,102.0179,0.9334
low,105.1393,0.9342
low,106.9239,0.935
low,109.1457,0.9358
low,109.4242,0.9366
low,112.9736,0.9374
low,113.2475,0.9382
low,115.0838,0.939
low,115.7676,0.9398
low,119.161,0.9406
low,120.2067,0.9414
low,123.4625,0.9422
low,125.7418,0.943
low,126.356,0.9438
low,129.8581,0.9446
low,130.0161,0.9454
low,133.7378,0.9462
low,138.2626,0.947
low,140.9846,0.9478
low,144.9379,0.9486
low,149.0728,0.9494
low,149.9961,0.9502
low,154.2606,0.951
low,155.0994,0.9518
low,161.2603,0.9526
low,163.365,0.9535
low,164.9886,0.9543
low,165.006,0.9551
low,165.279,0.9559
low,168.9686,0.9567
low,169.0664,0.9575
low,173.3433,0.9583
low,176.0914,0.9591
low,176.4946,0.9599
low,177.0467,0.9607
low,181.0467,0.9615
low,181.2389,0.9623
low,181.2439,0.9631
low,182.3828,0.9639
low,183.1017,0.9647
low,188.2506,0.9655
low,189.7775,0.9663
low,192.0761,0.9671
low,193.5692,0.9679
low,194.9131,0.9687
low,196.1249,0.9695
low,199.1682,0.9703
low,203.1826,0.9711
low,213.4858,0.9719
low,213.6643,0.9727
low,220.6432,0.9735
low,223.1862,0.9743
low,224.1917,0.9751
low,233.0657,0.9759
low,239.486,0.9767
low,241.1719,0.9775
low,248.5146,0.9783
low,252.866,0.9791
low,254.0733,0.9799
low,260.1131,0.9807
low,260.2944,0.9815
low,261.1826,0.9823
low,270.1504,0.9831
low,281.7096,0.9839
low,286.1682,0.9848
low,287.1744,0.9856
low,289.0157,0.9864
low,293.954,0.9872
low,300.0835,0.988
low,300.926,0.9888
low,308.044,0.9896
low,315.0732,0.9904
low,323.5657,0.9912
low,325.3799,0.992
low,330.3351,0.9928
low,339.1339,0.9936
low,341.3579,0.9944
low,347.0138,0.9952
low,348.3575,0.996
low,353.0731,0.9968
low,358.3814,0.9976
low,360.345,0.9984
low,372.1753,0.9992
low,404.4071,1.0
high,0.0007,0.0008
high,0.0007,0.0016
high,0.001,0.0024
high,0.001,0.0032
high,0.0011,0.004
high,0.0014,0.0048
high,0.0015,0.0056
high,0.0019,0.0064
high,0.0029,0.0072
high,0.0032,0.008
high,0.0032,0.0088
high,0.0036,0.0096
high,0.004,0.0104
high,0.004,0.0112
high,0.0042,0.012
high,0.0047,0.0128
high,0.0051,0.0136
high,0.0054,0.0144
high,0.0054,0.0152
high,0.0056,0.0161
high,0.0057,0.0169
high,0.0058,0.0177
high,0.0065,0.0185
high,0.0069,0.0193
high,0.0071,0.0201
high,0.0072,0.0209
high,0.0076,0.0217
high,0.0082,0.0225
high,0.0092,0.0233
high,0.0094,0.0241
high,0.01,0.0249
high,0.0101,0.0257
high,0.0104,0.0265
high,0.0106,0.0273
high,0.0106,0.0281
high,0.0108,0.0289
high,0.0108,0.0297
high,0.0114,0.0305
high,0.0117,0.0313
high,0.0119,0.0321
high,0.0119,0.0329
high,0.0121,0.0337
high,0.0132,0.0345
high,0.0142,0.0353
high,0.0174,0.0361
high,0.0175,0.0369
high,0.0176,0.0377
high,0.0196,0.0385
high,0.0203,0.0393
high,0.0215,0.0401
high,0.0217,0.0409
high,0.0221,0.0417
high,0.0226,0.0425
high,0.0235,0.0433
high,0.0257,0.0441
high,0.0261,0.0449
high,0.0269,0.0457
high,0.0281,0.0465
high,0.0326,0.0474
high,0.0356,0.0482
high,0.0379,0.049
high,0.0382,0.0498
high,0.0389,0.0506
high,0.0404,0.0514
high,0.0421,0.0522
high,0.0425,0.053
high,0.0426,0.0538
high,0.0426,0.0546
high,0.0429,0.0554
high,0.0429,0.0562
high,0.0429,0.057
high,0.0432,0.0578
high,0.0432,0.0586
high,0.0432,0.0594
high,0.0432,0.0602
high,0.0432,0.061
high,0.0433,0.0618
high,0.0435,0.0626
high,0.0435,0.0634
high,0.0435,0.0642
high,0.0436,0.065
high,0.0438,0.0658
high,0.0438,0.0666
high,0.0438,0.0674
high,0.0438,0.0682
high,0.0438,0.069
high,0.0439,0.0698
high,0.0439,0.0706
high,0.0439,0.0714
high,0.044,0.0722
high,0.0442,0.073
high,0.0443,0.0738
high,0.0443,0.0746
high,0.0444,0.0754
high,0.0444,0.0762
high,0.0446,0.077
high,0.0446,0.0778
high,0.0446,0.0787
high,0.0446,0.0795
high,0.0447,0.0803
high,0.0447,0.0811
high,0.0449,0.0819
high,0.0449,0.0827
high,0.045,0.0835
high,0.045,0.0843
high,0.045,0.0851
high,0.045,0.0859
high,0.045,0.0867
high,0.0451,0.0875
high,0.0451,0.0883
high,0.0451,0.0891
high,0.0451,0.0899
high,0.0453,0.0907
high,0.0453,0.0915
high,0.0453,0.0923
high,0.0453,0.0931
high,0.0453,0.0939
high,0.0453,0.0947
high,0.0454,0.0955
high,0.0454,0.0963
high,0.0454,0.0971
high,0.0456,0.0979
high,0.0456,0.0987
high,0.0457,0.0995
high,0.0457,0.1003
high,0.0457,0.1011
high,0.0458,0.1019
high,0.0458,0.1027
high,0.0458,0.1035
high,0.046,0.1043
high,0.046,0.1051
high,0.046,0.1059
high,0.0461,0.1067
high,0.0462,0.1075
high,0.0462,0.1083
high,0.0465,0.1091
high,0.0465,0.11
high,0.0467,0.1108
high,0.0469,0.1116
high,0.0469,0.1124
high,0.0469,0.1132
high,0.0469,0.114
high,0.0471,0.1148
high,0.0471,0.1156
high,0.0472,0.1164
high,0.0472,0.1172
high,0.0475,0.118
high,0.0475,0.1188
high,0.0476,0.1196
high,0.0476,0.1204
high,0.0476,0.1212
high,0.0476,0.122
high,0.0478,0.1228
high,0.0478,0.1236
high,0.0478,0.1244
high,0.0478,0.1252
high,0.0478,0.126
high,0.0479,0.1268
high,0.0481,0.1276
high,0.0481,0.1284
high,0.0483,0.1292
high,0.0483,0.13
high,0.0483,0.1308
high,0.0485,0.1316
high,0.0485,0.1324
high,0.0485,0.1332
high,0.0486,0.134
high,0.0488,0.1348
high,0.0489,0.1356
high,0.0489,0.1364
high,0.049,0.1372
high,0.049,0.138
high,0.049,0.1388
high,0.0493,0.1396
high,0.0494,0.1404
high,0.0494,0.1413
high,0.0494,0.1421
high,0.0499,0.1429
high,0.05,0.1437
high,0.05,0.1445
high,0.05,0.1453
high,0.0504,0.1461
high,0.0506,0.1469
high,0.0506,0.1477
high,0.0506,0.1485
high,0.0506,0.1493
high,0.0507,0.1501
high,0.0508,0.1509
high,0.0508,0.1517
high,0.051,0.1525
high,0.0512,0.1533
high,0.0512,0.1541
high,0.0514,0.1549
high,0.0514,0.1557
high,0.0514,0.1565
high,0.0515,0.1573
high,0.0517,0.1581
high,0.0517,0.1589
high,0.0518,0.1597
high,0.0518,0.1605
high,0.0519,0.1613
high,0.0519,0.1621
high,0.0519,0.1629
high,0.0519,0.1637
high,0.0521,0.1645
high,0.0522,0.1653
high,0.0525,0.1661
high,0.0525,0.1669
high,0.0526,0.1677
high,0.0531,0.1685
high,0.0532,0.1693
high,0.0533,0.1701
high,0.054,0.1709
high,0.054,0.1717
high,0.0542,0.1726
high,0.0542,0.1734
high,0.0543,0.1742
high,0.0546,0.175
high,0.0546,0.1758
high,0.0547,0.1766
high,0.0549,0.1774
high,0.055,0.1782
high,0.0551,0.179
high,0.0551,0.1798
high,0.0551,0.1806
high,0.0556,0.1814
high,0.0556,0.1822
high,0.0557,0.183
high,0.0557,0.1838
high,0.056,0.1846
high,0.0561,0.1854
high,0.0562,0.1862
high,0.0564,0.187
high,0.0564,0.1878
high,0.0565,0.1886
high,0.0567,0.1894
high,0.0569,0.1902
high,0.0571,0.191
high,0.0571,0.1918
high,0.0571,0.1926
high,0.0572,0.1934
high,0.0574,0.1942
high,0.0574,0.195
high,0.0574,0.1958
high,0.0575,0.1966
high,0.0583,0.1974
high,0.0592,0.1982
high,0.0592,0.199
high,0.0594,0.1998
high,0.0596,0.2006
high,0.0596,0.2014
high,0.0596,0.2022
high,0.06,0.203
high,0.0601,0.2039
high,0.0604,0.2047
high,0.0604,0.2055
high,0.0607,0.2063
high,0.0607,0.2071
high,0.061,0.2079
high,0.061,0.2087
high,0.0621,0.2095
high,0.0621,0.2103
high,0.0629,0.2111
high,0.0629,0.2119
high,0.0632,0.2127
high,0.0633,0.2135
high,0.0636,0.2143
high,0.0636,0.2151
high,0.0636,0.2159
high,0.0644,0.2167
high,0.0646,0.2175
high,0.0646,0.2183
high,0.0646,0.2191
high,0.0653,0.2199
high,0.0654,0.2207
high,0.0654,0.2215
high,0.0662,0.2223
high,0.0664,0.2231
high,0.0665,0.2239
high,0.0667,0.2247
high,0.0672,0.2255
high,0.0672,0.2263
high,0.0678,0.2271
high,0.0679,0.2279
high,0.0681,0.2287
high,0.0683,0.2295
high,0.0688,0.2303
high,0.0693,0.2311
high,0.0694,0.2319
high,0.0697,0.2327
high,0.07,0.2335
high,0.0715,0.2343
high,0.0719,0.2352
high,0.0719,0.236
high,0.0721,0.2368
high,0.0722,0.2376
high,0.0724,0.2384
high,0.0729,0.2392
high,0.0743,0.24
high,0.0747,0.2408
high,0.0747,0.2416
high,0.0749,0.2424
high,0.0753,0.2432
high,0.0757,0.244
high,0.0758,0.2448
high,0.0761,0.2456
high,0.0762,0.2464
high,0.0775,0.2472
high,0.0776,0.248
high,0.079,0.2488
high,0.0796,0.2496
high,0.0803,0.2504
high,0.0806,0.2512
high,0.0815,0.252
high,0.0818,0.2528
high,0.0819,0.2536
high,0.0819,0.2544
high,0.0821,0.2552
high,0.0821,0.256
high,0.0822,0.2568
high,0.0829,0.2576
high,0.0832,0.2584
high,0.0835,0.2592
high,0.0836,0.26
high,0.0838,0.2608
high,0.084,0.2616
high,0.0847,0.2624
high,0.0854,0.2632
high,0.0857,0.264
high,0.0864,0.2648
high,0.0865,0.2657
high,0.0867,0.2665
high,0.0869,0.2673
high,0.0871,0.2681
high,0.0876,0.2689
high,0.0899,0.2697
high,0.09,0.2705
high,0.0925,0.2713
high,0.0926,0.2721
high,0.0928,0.2729
high,0.0929,0.2737
high,0.0938,0.2745
high,0.0951,0.2753
high,0.0962,0.2761
high,0.0993,0.2769
high,0.0993,0.2777
high,0.1003,0.2785
high,0.1006,0.2793
high,0.1011,0.2801
high,0.1014,0.2809
high,0.1017,0.2817
high,0.1032,0.2825
high,0.1032,0.2833
high,0.1056,0.2841
high,0.1058,0.2849
high,0.106,0.2857
high,0.1061,0.2865
high,0.1065,0.2873
high,0.1071,0.2881
high,0.1085,0.2889
high,0.11,0.2897
high,0.1114,0.2905
high,0.1121,0.2913
high,0.1136,0.2921
high,0.1161,0.2929
high,0.1168,0.2937
high,0.1172,0.2945
high,0.1176,0.2953
high,0.1199,0.2961
high,0.1199,0.297
high,0.1201,0.2978
high,0.121,0.2986
high,0.1215,0.2994
high,0.1215,0.3002
high,0.1217,0.301
high,0.1221,0.3018
high,0.1222,0.3026
high,0.1226,0.3034
high,0.1228,0.3042
high,0.1235,0.305
high,0.1236,0.3058
high,0.1246,0.3066
high,0.1265,0.3074
high,0.1268,0.3082
high,0.1275,0.309
high,0.1306,0.3098
high,0.1325,0.3106
high,0.1357,0.3114
high,0.1371,0.3122
high,0.1376,0.313
high,0.1381,0.3138
high,0.1393,0.3146
high,0.14,0.3154
high,0.1421,0.3162
high,0.1422,0.317
high,0.1428,0.3178
high,0.1429,0.3186
high,0.1433,0.3194
high,0.1442,0.3202
high,0.1479,0.321
high,0.1494,0.3218
high,0.1503,0.3226
high,0.1504,0.3234
high,0.1506,0.3242
high,0.1532,0.325
high,0.1544,0.3258
high,0.1582,0.3266
high,0.1585,0.3274
high,0.161,0.3283
high,0.161,0.3291
high,0.1614,0.3299
high,0.1633,0.3307
high,0.1639,0.3315
high,0.1647,0.3323
high,0.1671,0.3331
high,0.1674,0.3339
high,0.1674,0.3347
high,0.175,0.3355
high,0.1762,0.3363
high,0.1793,0.3371
high,0.1817,0.3379
high,0.1826,0.3387
high,0.1833,0.3395
high,0.1857,0.3403
high,0.1861,0.3411
high,0.1874,0.3419
high,0.1888,0.3427
high,0.1901,0.3435
high,0.1903,0.3443
high,0.1911,0.3451
high,0.1924,0.3459
high,0.1929,0.3467
high,0.1943,0.3475
high,0.1974,0.3483
high,0.1978,0.3491
high,0.1997,0.3499
high,0.2031,0.3507
high,0.2032,0.3515
high,0.2064,0.3523
high,0.2101,0.3531
high,0.2149,0.3539
high,0.2181,0.3547
high,0.2199,0.3555
high,0.2214,0.3563
high,0.2257,0.3571
high,0.2283,0.3579
high,0.2286,0.3587
high,0.2322,0.3596
high,0.2325,0.3604
high,0.2362,0.3612
high,0.2411,0.362
high,0.2414,0.3628
high,0.2418,0.3636
high,0.2443,0.3644
high,0.2475,0.3652
high,0.2512,0.366
high,0.2524,0.3668
high,0.2544,0.3676
high,0.259,0.3684
high,0.2611,0.3692
high,0.2618,0.37
high,0.265,0.3708
high,0.2707,0.3716
high,0.2796,0.3724
high,0.2847,0.3732
high,0.2869,0.374
high,0.2872,0.3748
high,0.2881,0.3756
high,0.2908,0.3764
high,0.291,0.3772
high,0.2917,0.378
high,0.2936,0.3788
high,0.2939,0.3796
high,0.2997,0.3804
high,0.3011,0.3812
high,0.3042,0.382
high,0.3117,0.3828
high,0.3133,0.3836
high,0.3153,0.3844
high,0.3179,0.3852
high,0.3193,0.386
high,0.3218,0.3868
high,0.3274,0.3876
high,0.3311,0.3884
high,0.3315,0.3892
high,0.3347,0.39
high,0.3349,0.3909
high,0.3394,0.3917
high,0.3457,0.3925
high,0.3479,0.3933
high,0.3614,0.3941
high,0.3646,0.3949
high,0.3762,0.3957
high,0.3851,0.3965
high,0.3899,0.3973
high,0.3935,0.3981
high,0.3939,0.3989
high,0.3985,0.3997
high,0.4003,0.4005
high,0.4178,0.4013
high,0.4204,0.4021
high,0.4224,0.4029
high,0.4242,0.4037
high,0.4253,0.4045
high,0.4275,0.4053
high,0.4299,0.4061
high,0.4306,0.4069
high,0.431,0.4077
high,0.4362,0.4085
high,0.4385,0.4093
high,0.4394,0.4101
high,0.4403,0.4109
high,0.4425,0.4117
high,0.4599,0.4125
high,0.4726,0.4133
high,0.481,0.4141
high,0.4814,0.4149
high,0.496,0.4157
high,0.5018,0.4165
high,0.5047,0.4173
high,0.5094,0.4181
high,0.5143,0.4189
high,0.5251,0.4197
high,0.5268,0.4205
high,0.5321,0.4213
high,0.546,0.4222
high,0.5461,0.423
high,0.5504,0.4238
high,0.5507,0.4246
high,0.5544,0.4254
high,0.5575,0.4262
high,0.5697,0.427
high,0.5704,0.4278
high,0.5771,0.4286
high,0.5775,0.4294
high,0.5851,0.4302
high,0.5901,0.431
high,0.596,0.4318
high,0.5964,0.4326
high,0.6062,0.4334
high,0.61,0.4342
high,0.611,0.435
high,0.6139,0.4358
high,0.6154,0.4366
high,0.6176,0.4374
high,0.6274,0.4382
high,0.6408,0.439
high,0.6439,0.4398
high,0.6606,0.4406
high,0.6672,0.4414
high,0.6728,0.4422
high,0.6731,0.443
high,0.6739,0.4438
high,0.6757,0.4446
high,0.6775,0.4454
high,0.6781,0.4462
high,0.6781,0.447
high,0.679,0.4478
high,0.6819,0.4486
high,0.6853,0.4494
high,0.6912,0.4502
high,0.6992,0.451
high,0.711,0.4518
high,0.7169,0.4526
high,0.7176,0.4535
high,0.7181,0.4543
high,0.7183,0.4551
high,0.721,0.4559
high,0.7333,0.4567
high,0.7382,0.4575
high,0.7561,0.4583
high,0.7597,0.4591
high,0.7724,0.4599
high,0.7731,0.4607
high,0.7736,0.4615
high,0.774,0.4623
high,0.7754,0.4631
high,0.7778,0.4639
high,0.7788,0.4647
high,0.781,0.4655
high,0.7821,0.4663
high,0.7821,0.4671
high,0.7893,0.4679
high,0.7901,0.4687
high,0.7943,0.4695
high,0.801,0.4703
high,0.8015,0.4711
high,0.8038,0.4719
high,0.8043,0.4727
high,0.8117,0.4735
high,0.8128,0.4743
high,0.8147,0.4751
high,0.8276,0.4759
high,0.8288,0.4767
high,0.8294,0.4775
high,0.8326,0.4783
high,0.8358,0.4791
high,0.8532,0.4799
high,0.8572,0.4807
high,0.8656,0.4815
high,0.8808,0.4823
high,0.8817,0.4831
high,0.8851,0.4839
high,0.8856,0.4848
high,0.8911,0.4856
high,0.8936,0.4864
high,0.8953,0.4872
high,0.8985,0.488
high,0.9003,0.4888
high,0.9072,0.4896
high,0.9074,0.4904
high,0.9374,0.4912
high,0.9397,0.492
high,0.9542,0.4928
high,0.9553,0.4936
high,0.9569,0.4944
high,0.9571,0.4952
high,0.9688,0.496
high,0.9711,0.4968
high,0.9726,0.4976
high,0.9739,0.4984
high,0.9785,0.4992
high,0.9831,0.5
high,0.9832,0.5008
high,0.9836,0.5016
high,0.9957,0.5024
high,1.0007,0.5032
high,1.0044,0.504
high,1.0081,0.5048
high,1.0129,0.5056
high,1.0204,0.5064
high,1.0419,0.5072
high,1.0506,0.508
high,1.054,0.5088
high,1.0589,0.5096
high,1.0632,0.5104
high,1.0754,0.5112
high,1.0804,0.512
high,1.0912,0.5128
high,1.1238,0.5136
high,1.136,0.5144
high,1.1429,0.5152
high,1.1539,0.5161
high,1.1704,0.5169
high,1.1844,0.5177
high,1.2051,0.5185
high,1.2096,0.5193
high,1.2279,0.5201
high,1.2621,0.5209
high,1.2664,0.5217
high,1.2775,0.5225
high,1.2831,0.5233
high,1.2897,0.5241
high,1.306,0.5249
high,1.3229,0.5257
high,1.3386,0.5265
high,1.3547,0.5273
high,1.3568,0.5281
high,1.3619,0.5289
high,1.3676,0.5297
high,1.3913,0.5305
high,1.4729,0.5313
high,1.5001,0.5321
high,1.5043,0.5329
high,1.5185,0.5337
high,1.5253,0.5345
high,1.5564,0.5353
high,1.6031,0.5361
high,1.6101,0.5369
high,1.6176,0.5377
high,1.6292,0.5385
high,1.6303,0.5393
high,1.6493,0.5401
high,1.6938,0.5409
high,1.7071,0.5417
high,1.7304,0.5425
high,1.7325,0.5433
high,1.7356,0.5441
high,1.7622,0.5449
high,1.7788,0.5457
high,1.7824,0.5465
high,1.8239,0.5474
high,1.8319,0.5482
high,1.8383,0.549
high,1.8467,0.5498
high,1.8476,0.5506
high,1.8711,0.5514
high,1.8804,0.5522
high,1.926,0.553
high,1.9289,0.5538
high,1.9347,0.5546
high,1.9353,0.5554
high,1.9474,0.5562
high,1.9788,0.557
high,1.9989,0.5578
high,2.006,0.5586
high,2.0203,0.5594
high,2.0329,0.5602
high,2.0504,0.561
high,2.0553,0.5618
high,2.0933,0.5626
high,2.1018,0.5634
high,2.2407,0.5642
high,2.2996,0.565
high,2.301,0.5658
high,2.3054,0.5666
high,2.3369,0.5674
high,2.3371,0.5682
high,2.3849,0.569
high,2.5261,0.5698
high,2.5612,0.5706
high,2.6094,0.5714
high,2.6263,0.5722
high,2.6888,0.573
high,2.6974,0.5738
high,2.7479,0.5746
high,2.7636,0.5754
high,2.7804,0.5762
high,2.7844,0.577
high,2.7858,0.5778
high,2.7862,0.5787
high,2.7874,0.5795
high,2.8069,0.5803
high,2.8504,0.5811
high,2.8682,0.5819
high,2.8771,0.5827
high,2.896,0.5835
high,2.904,0.5843
high,2.9064,0.5851
high,2.9072,0.5859
high,2.9236,0.5867
high,2.9347,0.5875
high,2.9429,0.5883
high,2.945,0.5891
high,2.9769,0.5899
high,2.9785,0.5907
high,2.9792,0.5915
high,2.9876,0.5923
high,2.9901,0.5931
high,3.0018,0.5939
high,3.0124,0.5947
high,3.0397,0.5955
high,3.0536,0.5963
high,3.09,0.5971
high,3.0983,0.5979
high,3.1708,0.5987
high,3.4717,0.5995
high,3.5281,0.6003
high,3.5389,0.6011
high,3.6156,0.6019
high,3.6478,0.6027
high,3.7147,0.6035
high,3.8035,0.6043
high,3.8078,0.6051
high,3.8221,0.6059
high,3.8969,0.6067
high,3.9058,0.6075
high,3.9368,0.6083
high,4.0586,0.6091
high,4.0632,0.61
high,4.1085,0.6108
high,4.1192,0.6116
high,4.201,0.6124
high,4.2429,0.6132
high,4.2669,0.614
high,4.2865,0.6148
high,4.3167,0.6156
high,4.3988,0.6164
high,4.4762,0.6172
high,4.5953,0.618
high,4.6839,0.6188
high,4.7917,0.6196
high,4.8185,0.6204
high,4.8365,0.6212
high,4.8419,0.622
high,4.8457,0.6228
high,4.8583,0.6236
high,4.8706,0.6244
high,4.9182,0.6252
high,4.9808,0.626
high,4.9871,0.6268
high,5.0012,0.6276
high,5.0256,0.6284
high,5.0528,0.6292
high,5.0597,0.63
high,5.0665,0.6308
high,5.0772,0.6316
high,5.1747,0.6324
high,5.181,0.6332
high,5.4115,0.634
high,5.4635,0.6348
high,5.4965,0.6356
high,5.5493,0.6364
high,5.7557,0.6372
high,5.8536,0.638
high,5.9312,0.6388
high,5.9376,0.6396
high,6.0101,0.6404
high,6.0258,0.6413
high,6.1465,0.6421
high,6.2519,0.6429
high,6.2617,0.6437
high,6.2625,0.6445
high,6.2631,0.6453
high,6.2851,0.6461
high,6.3497,0.6469
high,6.4217,0.6477
high,6.4569,0.6485
high,6.6519,0.6493
high,6.8682,0.6501
high,6.8803,0.6509
high,6.9104,0.6517
high,6.9124,0.6525
high,6.9647,0.6533
high,6.9786,0.6541
high,7.0092,0.6549
high,7.0156,0.6557
high,7.1444,0.6565
high,7.1931,0.6573
high,7.2121,0.6581
high,7.3229,0.6589
high,7.3689,0.6597
high,7.3717,0.6605
high,7.3731,0.6613
high,7.3742,0.6621
high,7.5643,0.6629
high,7.7168,0.6637
high,7.7308,0.6645
high,7.8778,0.6653
high,7.9522,0.6661
high,8.0911,0.6669
high,8.2342,0.6677
high,8.2799,0.6685
high,8.3076,0.6693
high,8.3699,0.6701
high,8.4546,0.6709
high,8.9061,0.6717
high,9.0715,0.6726
high,9.0718,0.6734
high,9.0722,0.6742
high,9.1514,0.675
high,9.2858,0.6758
high,9.3317,0.6766
high,9.8943,0.6774
high,9.9006,0.6782
high,10.0721,0.679
high,10.1107,0.6798
high,10.6994,0.6806
high,10.9285,0.6814
high,10.9885,0.6822
high,11.091,0.683
high,11.1203,0.6838
high,11.1914,0.6846
high,11.2708,0.6854
high,11.2719,0.6862
high,11.4718,0.687
high,11.5365,0.6878
high,11.5382,0.6886
high,11.5882,0.6894
high,11.6456,0.6902
high,11.6853,0.691
high,11.7586,0.6918
high,11.7925,0.6926
high,11.9893,0.6934
high,12.0178,0.6942
high,12.2053,0.695
high,12.2639,0.6958
high,12.3868,0.6966
high,12.5156,0.6974
high,12.5531,0.6982
high,12.5621,0.699
high,12.579,0.6998
high,12.6128,0.7006
high,12.8635,0.7014
high,13.0138,0.7022
high,13.0254,0.703
high,13.03,0.7039
high,13.0321,0.7047
high,13.0869,0.7055
high,13.549,0.7063
high,13.7251,0.7071
high,13.7262,0.7079
high,13.9435,0.7087
high,13.9699,0.7095
high,14.0642,0.7103
high,14.084,0.7111
high,14.3308,0.7119
high,14.7854,0.7127
high,14.846,0.7135
high,15.0097,0.7143
high,15.1992,0.7151
high,15.2051,0.7159
high,15.2189,0.7167
high,15.2708,0.7175
high,15.2774,0.7183
high,15.2794,0.7191
high,15.3329,0.7199
high,15.8796,0.7207
high,16.0132,0.7215
high,16.0949,0.7223
high,16.1226,0.7231
high,16.3411,0.7239
high,16.431,0.7247
high,16.8554,0.7255
high,17.0321,0.7263
high,17.1058,0.7271
high,17.8479,0.7279
high,17.9728,0.7287
high,18.0279,0.7295
high,18.116,0.7303
high,18.1669,0.7311
high,18.9862,0.7319
high,19.0621,0.7327
high,19.3126,0.7335
high,20.0896,0.7343
high,20.1079,0.7352
high,20.3858,0.736
high,20.4853,0.7368
high,20.5249,0.7376
high,20.7297,0.7384
high,20.7807,0.7392
high,20.7875,0.74
high,21.0288,0.7408
high,21.0718,0.7416
high,21.0761,0.7424
high,21.424,0.7432
high,21.8125,0.744
high,21.9082,0.7448
high,22.0135,0.7456
high,22.0926,0.7464
high,22.135,0.7472
high,22.179,0.748
high,23.284,0.7488
high,23.6653,0.7496
high,23.7271,0.7504
high,23.8643,0.7512
high,24.9553,0.752
high,25.4218,0.7528
high,25.7712,0.7536
high,26.0993,0.7544
high,26.7926,0.7552
high,26.8504,0.756
high,26.8888,0.7568
high,26.8894,0.7576
high,26.9358,0.7584
high,27.0328,0.7592
high,27.0558,0.76
high,27.5933,0.7608
high,27.686,0.7616
high,27.7276,0.7624
high,28.0797,0.7632
high,28.0971,0.764
high,28.6118,0.7648
high,28.7031,0.7657
high,28.9444,0.7665
high,30.8999,0.7673
high,31.0578,0.7681
high,32.9333,0.7689
high,33.0635,0.7697
high,33.9254,0.7705
high,34.054,0.7713
high,34.1132,0.7721
high,34.1394,0.7729
high,34.5119,0.7737
high,35.2678,0.7745
high,35.9138,0.7753
high,36.0601,0.7761
high,36.4747,0.7769
high,37.1393,0.7777
high,37.2119,0.7785
high,37.4517,0.7793
high,37.5042,0.7801
high,38.2578,0.7809
high,38.2947,0.7817
high,38.729,0.7825
high,38.735,0.7833
high,38.7478,0.7841
high,38.9075,0.7849
high,39.6614,0.7857
high,40.0586,0.7865
high,40.3286,0.7873
high,41.8088,0.7881
high,42.4018,0.7889
high,42.7851,0.7897
high,44.2596,0.7905
high,44.3278,0.7913
high,45.3736,0.7921
high,45.4532,0.7929
high,46.8133,0.7937
high,46.8836,0.7945
high,47.2469,0.7953
high,47.4208,0.7961
high,47.8872,0.797
high,48.8881,0.7978
high,48.9003,0.7986
high,49.6603,0.7994
high,50.5408,0.8002
high,50.8381,0.801
high,50.8392,0.8018
high,52.7501,0.8026
high,52.8794,0.8034
high,53.7128,0.8042
high,53.8268,0.805
high,54.0321,0.8058
high,54.0767,0.8066
high,55.186,0.8074
high,55.3043,0.8082
high,56.014,0.809
high,56.0203,0.8098
high,57.0919,0.8106
high,59.4458,0.8114
high,61.0086,0.8122
high,61.6419,0.813
high,61.9114,0.8138
high,62.4008,0.8146
high,62.696,0.8154
high,62.9903,0.8162
high,63.0864,0.817
high,63.8068,0.8178
high,63.8135,0.8186
high,63.9726,0.8194
high,64.9321,0.8202
high,65.0503,0.821
high,67.0069,0.8218
high,67.2561,0.8226
high,68.0228,0.8234
high,70.5922,0.8242
high,71.0599,0.825
high,71.7358,0.8258
high,72.944,0.8266
high,73.4668,0.8274
high,74.259,0.8283
high,74.3222,0.8291
high,74.5504,0.8299
high,74.6699,0.8307
high,74.705,0.8315
high,74.8507,0.8323
high,74.87,0.8331
high,75.1619,0.8339
high,75.254,0.8347
high,75.4808,0.8355
high,75.6846,0.8363
high,76.2076,0.8371
high,80.1853,0.8379
high,81.1546,0.8387
high,81.3176,0.8395
high,81.3356,0.8403
high,82.091,0.8411
high,82.4625,0.8419
high,82.6372,0.8427
high,83.2546,0.8435
high,84.7369,0.8443
high,85.1804,0.8451
high,85.9975,0.8459
high,86.0062,0.8467
high,86.1501,0.8475
high,87.4831,0.8483
high,91.2511,0.8491
high,92.2056,0.8499
high,93.0194,0.8507
high,93.45,0.8515
high,93.496,0.8523
high,94.965,0.8531
high,98.8367,0.8539
high,99.331,0.8547
high,99.3642,0.8555
high,104.2049,0.8563
high,105.9069,0.8571
high,106.7661,0.8579
high,108.1649,0.8587
high,109.3626,0.8596
high,112.7661,0.8604
high,112.8722,0.8612
high,115.1332,0.862
high,115.9514,0.8628
high,117.2588,0.8636
high,118.2924,0.8644
high,118.3033,0.8652
high,119.8861,0.866
high,119.9135,0.8668
high,122.1003,0.8676
high,123.085,0.8684
high,127.9218,0.8692
high,129.5751,0.87
high,129.5762,0.8708
high,131.1167,0.8716
high,131.92,0.8724
high,132.0465,0.8732
high,134.7024,0.874
high,135.6056,0.8748
high,135.6526,0.8756
high,138.0764,0.8764
high,138.7297,0.8772
high,138.7512,0.878
high,139.4028,0.8788
high,141.0935,0.8796
high,142.0356,0.8804
high,143.3601,0.8812
high,145.151,0.882
high,150.0972,0.8828
high,152.025,0.8836
high,152.0444,0.8844
high,152.3726,0.8852
high,152.6938,0.886
high,152.9024,0.8868
high,154.1672,0.8876
high,158.5414,0.8884
high,160.5236,0.8892
high,160.7582,0.89
high,160.7896,0.8909
high,160.7989,0.8917
high,160.8067,0.8925
high,161.0875,0.8933
high,164.2369,0.8941
high,164.8057,0.8949
high,166.2454,0.8957
high,167.1508,0.8965
high,170.0707,0.8973
high,172.0933,0.8981
high,176.165,0.8989
high,177.846,0.8997
high,178.2118,0.9005
high,179.5621,0.9013
high,182.4857,0.9021
high,186.515,0.9029
high,187.0783,0.9037
high,196.1464,0.9045
high,198.084,0.9053
high,200.1456,0.9061
high,200.9362,0.9069
high,203.9081,0.9077
high,204.9022,0.9085
high,205.0219,0.9093
high,205.0265,0.9101
high,205.1371,0.9109
high,209.7738,0.9117
high,211.0633,0.9125
high,211.9815,0.9133
high,212.146,0.9141
high,213.0097,0.9149
high,215.0942,0.9157
high,216.2567,0.9165
high,217.105,0.9173
high,217.9868,0.9181
high,221.0729,0.9189
high,223.0928,0.9197
high,225.9928,0.9205
high,226.0932,0.9213
high,230.8932,0.9222
high,230.899,0.923
high,231.2196,0.9238
high,231.286,0.9246
high,234.1368,0.9254
high,236.8585,0.9262
high,238.4024,0.927
high,240.0486,0.9278
high,240.4789,0.9286
high,244.0731,0.9294
high,245.016,0.9302
high,246.2096,0.931
high,246.7203,0.9318
high,249.0468,0.9326
high,251.3144,0.9334
high,251.9501,0.9342
high,252.3811,0.935
high,252.4582,0.9358
high,257.1224,0.9366
high,266.7161,0.9374
high,267.0796,0.9382
high,268.1928,0.939
high,268.4838,0.9398
high,270.9614,0.9406
high,274.7388,0.9414
high,274.7438,0.9422
high,274.986,0.943
high,275.3564,0.9438
high,275.7126,0.9446
high,277.9372,0.9454
high,278.8453,0.9462
high,279.3362,0.947
high,279.4438,0.9478
high,280.5607,0.9486
high,282.0785,0.9494
high,283.9344,0.9502
high,285.4007,0.951
high,289.7867,0.9518
high,290.1232,0.9526
high,290.3126,0.9535
high,295.4228,0.9543
high,298.079,0.9551
high,300.0138,0.9559
high,305.2633,0.9567
high,307.3789,0.9575
high,313.9758,0.9583
high,319.5226,0.9591
high,320.2888,0.9599
high,323.925,0.9607
high,324.8893,0.9615
high,328.8436,0.9623
high,329.1121,0.9631
high,330.2128,0.9639
high,333.1261,0.9647
high,333.1311,0.9655
high,353.6846,0.9663
high,367.6503,0.9671
high,367.6621,0.9679
high,371.9176,0.9687
high,375.1704,0.9695
high,380.9933,0.9703
high,393.468,0.9711
high,402.9003,0.9719
high,423.8399,0.9727
high,425.9789,0.9735
high,434.4383,0.9743
high,449.9185,0.9751
high,453.7965,0.9759
high,457.4375,0.9767
high,467.9074,0.9775
high,477.9621,0.9783
high,484.9944,0.9791
high,485.0028,0.9799
high,503.1425,0.9807
high,511.9682,0.9815
high,512.9506,0.9823
high,518.4368,0.9831
high,555.2093,0.9839
high,577.6071,0.9848
high,585.3406,0.9856
high,590.7861,0.9864
high,593.3905,0.9872
high,660.7699,0.988
high,683.6299,0.9888
high,704.3774,0.9896
high,707.5449,0.9904
high,707.5535,0.9912
high,736.364,0.992
high,737.9738,0.9928
high,782.9857,0.9936
high,789.5529,0.9944
high,835.1777,0.9952
high,891.4585,0.996
high,896.8703,0.9968
high,930.0265,0.9976
high,1024.7042,0.9984
high,1045.3562,0.9992
high,1088.1392,1.0


==> Figures/figure_ch4_h1_temporal_pdf__all.csv <==
dt_days,pdf
0.0006,0.0008
0.0007,0.0008
0.0008,0.00039999999999999996
0.001,0.0012000000000000001
0.0011,0.00039999999999999975
0.0014,0.0008000000000000004
0.0015,0.0003999999999999993
0.0017,0.0004000000000000002
0.0019,0.0004000000000000002
0.0022,0.0008000000000000004
0.0024,0.0007999999999999995
0.0029,0.0004000000000000002
0.0032,0.0015999999999999999
0.0036,0.0008000000000000004
0.0039,0.0003999999999999993
0.004,0.0011999999999999997
0.0042,0.0008000000000000004
0.0047,0.0008000000000000004
0.0051,0.0003999999999999993
0.0053,0.00040000000000000105
0.0054,0.0008000000000000004
0.0056,0.0003999999999999993
0.0057,0.0004999999999999987
0.0058,0.0008000000000000021
0.0065,0.0007999999999999986
0.0068,0.00040000000000000105
0.0069,0.00040000000000000105
0.0071,0.0003999999999999976
0.0072,0.0008000000000000021
0.0075,0.0003999999999999976
0.0076,0.0008000000000000021
0.0082,0.0003999999999999976
0.0092,0.0008000000000000021
0.0093,0.00040000000000000105
0.0094,0.0003999999999999976
0.01,0.00040000000000000105
0.0101,0.00040000000000000105
0.0104,0.0003999999999999976
0.0106,0.0008000000000000021
0.0108,0.0007999999999999986
0.0114,0.00040000000000000105
0.0117,0.00040000000000000105
0.0119,0.0007999999999999986
0.0121,0.0007999999999999986
0.0124,0.00040000000000000105
0.0132,0.00040000000000000105
0.0139,0.0003999999999999976
0.0142,0.00040000000000000105
0.0149,0.00040000000000000105
0.016,0.0007999999999999986
0.0165,0.00040000000000000105
0.0169,0.00040000000000000105
0.0172,0.0007999999999999952
0.0174,0.0004000000000000045
0.0175,0.0003999999999999976
0.0176,0.0004000000000000045
0.0189,0.0003999999999999976
0.0196,0.0003999999999999976
0.0197,0.0004000000000000045
0.0203,0.0003999999999999976
0.0207,0.0008000000000000021
0.0215,0.0003999999999999976
0.0217,0.0003999999999999976
0.0221,0.0004000000000000045
0.0226,0.0003999999999999976
0.0231,0.0003999999999999976
0.0232,0.0004000000000000045
0.0235,0.0003999999999999976
0.0251,0.0003999999999999976
0.0257,0.0004000000000000045
0.0261,0.0003999999999999976
0.0269,0.0003999999999999976
0.0281,0.0004000000000000045
0.0312,0.0008000000000000021
0.0326,0.0003999999999999976
0.0353,0.0003999999999999976
0.0356,0.0004000000000000045
0.0371,0.0003999999999999976
0.0376,0.0003999999999999976
0.0379,0.0004000000000000045
0.0382,0.0003999999999999976
0.0383,0.0003999999999999976
0.0385,0.0004000000000000045
0.0389,0.0003999999999999976
0.0401,0.0003999999999999976
0.0404,0.0004000000000000045
0.0419,0.0003999999999999976
0.0421,0.0005000000000000004
0.0425,0.0003999999999999976
0.0426,0.0016000000000000042
0.0429,0.001999999999999995
0.0431,0.0012000000000000066
0.0432,0.0031999999999999945
0.0433,0.0020000000000000018
0.0435,0.0020000000000000018
0.0436,0.0007999999999999952
0.0438,0.002800000000000004
0.0439,0.0020000000000000018
0.044,0.0011999999999999927
0.0442,0.0012000000000000066
0.0443,0.0016000000000000042
0.0444,0.0011999999999999927
0.0446,0.0023999999999999994
0.0447,0.0023999999999999994
0.0449,0.0016000000000000042
0.045,0.0025000000000000022
0.0451,0.0031999999999999945
0.0453,0.004400000000000001
0.0454,0.0023999999999999994
0.0456,0.0016000000000000042
0.0457,0.0015999999999999903
0.0458,0.002800000000000011
0.046,0.0011999999999999927
0.0461,0.0016000000000000042
0.0462,0.0011999999999999927
0.0464,0.0016000000000000042
0.0465,0.0016000000000000042
0.0467,0.0011999999999999927
0.0468,0.00040000000000001146
0.0469,0.001999999999999988
0.0471,0.0012000000000000066
0.0472,0.0011999999999999927
0.0474,0.000800000000000009
0.0475,0.0012999999999999956
0.0476,0.0020000000000000018
0.0478,0.0023999999999999994
0.0479,0.0012000000000000066
0.0481,0.0011999999999999927
0.0483,0.0016000000000000042
0.0485,0.0015999999999999903
0.0486,0.00040000000000001146
0.0488,0.0007999999999999952
0.0489,0.0012000000000000066
0.049,0.0023999999999999994
0.0493,0.0003999999999999837
0.0494,0.001600000000000018
0.0496,0.0015999999999999903
0.0497,0.00040000000000001146
0.0499,0.0003999999999999837
0.05,0.0020000000000000018
0.0504,0.00040000000000001146
0.0506,0.0020000000000000018
0.0507,0.0011999999999999789
0.0508,0.0008000000000000229
0.051,0.0020000000000000018
0.0511,0.0007999999999999952
0.0512,0.0012000000000000066
0.0514,0.0024999999999999745
0.0515,0.0008000000000000229
0.0517,0.0011999999999999789
0.0518,0.0012000000000000066
0.0519,0.0015999999999999903
0.0521,0.00040000000000001146
0.0522,0.0007999999999999952
0.0524,0.0007999999999999952
0.0525,0.0012000000000000066
0.0526,0.0007999999999999952
0.0529,0.0008000000000000229
0.0531,0.0007999999999999952
0.0532,0.0003999999999999837
0.0533,0.0007999999999999952
0.0536,0.00040000000000001146
0.0538,0.00040000000000001146
0.054,0.0011999999999999789
0.0542,0.0012000000000000066
0.0543,0.0012000000000000066
0.0544,0.00040000000000001146
0.0546,0.0011999999999999789
0.0547,0.00040000000000001146
0.0549,0.0007999999999999952
0.055,0.0007999999999999952
0.0551,0.001600000000000018
0.0553,0.0007999999999999952
0.0556,0.0007999999999999952
0.0557,0.0012000000000000066
0.056,0.0007999999999999952
0.0561,0.0015999999999999903
0.0562,0.0007999999999999952
0.0564,0.0008000000000000229
0.0565,0.0007999999999999952
0.0567,0.0003999999999999837
0.0568,0.0009000000000000119
0.0569,0.0003999999999999837
0.0571,0.0020000000000000018
0.0572,0.0008000000000000229
0.0574,0.0011999999999999789
0.0575,0.00040000000000001146
0.0579,0.0007999999999999952
0.0581,0.0007999999999999952
0.0582,0.00040000000000001146
0.0583,0.0012000000000000066
0.0585,0.0003999999999999837
0.059,0.00040000000000001146
0.0592,0.0012000000000000066
0.0594,0.0003999999999999837
0.0596,0.0012000000000000066
0.06,0.0007999999999999952
0.0601,0.0007999999999999952
0.0603,0.00040000000000001146
0.0604,0.0020000000000000018
0.0606,0.0012000000000000066
0.0607,0.0007999999999999952
0.061,0.0011999999999999789
0.0611,0.0008000000000000229
0.0614,0.0007999999999999952
0.0618,0.0003999999999999837
0.0619,0.00040000000000001146
0.0621,0.0012000000000000066
0.0622,0.0007999999999999952
0.0629,0.0012000000000000066
0.0632,0.0007999999999999952
0.0633,0.0003999999999999837
0.0636,0.0012000000000000066
0.0642,0.00040000000000001146
0.0644,0.0007999999999999952
0.0646,0.0015999999999999903
0.0647,0.0012999999999999956
0.0649,0.00040000000000001146
0.0651,0.00040000000000001146
0.0653,0.0003999999999999837
0.0654,0.0012000000000000066
0.066,0.00040000000000001146
0.0661,0.0003999999999999837
0.0662,0.0007999999999999952
0.0664,0.00040000000000001146
0.0665,0.00040000000000001146
0.0667,0.0007999999999999952
0.0672,0.0015999999999999903
0.0675,0.00040000000000001146
0.0678,0.0020000000000000018
0.0679,0.0003999999999999837
0.0681,0.00040000000000001146
0.0682,0.0007999999999999952
0.0683,0.00040000000000001146
0.0688,0.0007999999999999952
0.0693,0.0003999999999999837
0.0694,0.00040000000000001146
0.0697,0.0003999999999999837
0.07,0.00040000000000001146
0.0701,0.0012000000000000066
0.0704,0.0007999999999999952
0.0706,0.00040000000000001146
0.0712,0.0007999999999999952
0.0714,0.0003999999999999837
0.0715,0.00040000000000001146
0.0717,0.0007999999999999952
0.0719,0.0015999999999999903
0.0721,0.0008000000000000229
0.0722,0.0003999999999999837
0.0724,0.0007999999999999952
0.0725,0.00040000000000001146
0.0726,0.0007999999999999952
0.0729,0.00040000000000001146
0.0735,0.0003999999999999837
0.0738,0.00040000000000001146
0.0743,0.0007999999999999952
0.0744,0.0007999999999999952
0.0747,0.001600000000000018
0.0749,0.0003999999999999837
0.0753,0.00040000000000001146
0.0754,0.0003999999999999837
0.0757,0.0008000000000000229
0.0758,0.0007999999999999952
0.0761,0.0008999999999999841
0.0762,0.0007999999999999952
0.0765,0.0008000000000000229
0.0772,0.0003999999999999837
0.0774,0.00040000000000001146
0.0775,0.0007999999999999952
0.0776,0.00040000000000001146
0.0778,0.0003999999999999837
0.0779,0.00040000000000001146
0.0781,0.0003999999999999837
0.0782,0.00040000000000001146
0.0785,0.0003999999999999837
0.0786,0.00040000000000001146
0.079,0.00040000000000001146
0.0794,0.0003999999999999837
0.0796,0.00040000000000001146
0.0799,0.0007999999999999952
0.0803,0.00040000000000001146
0.0804,0.0003999999999999837
0.0806,0.0007999999999999952
0.0815,0.0008000000000000229
0.0818,0.0003999999999999837
0.0819,0.0012000000000000066
0.0821,0.0012000000000000066
0.0822,0.0003999999999999837
0.0826,0.00040000000000001146
0.0828,0.0003999999999999837
0.0829,0.00040000000000001146
0.0832,0.00040000000000001146
0.0833,0.0007999999999999674
0.0835,0.00040000000000001146
0.0836,0.00040000000000001146
0.0838,0.0008000000000000229
0.084,0.0007999999999999674
0.0843,0.00040000000000001146
0.0847,0.00040000000000001146
0.0853,0.0007999999999999674
0.0854,0.00040000000000001146
0.0856,0.00040000000000001146
0.0857,0.0007999999999999674
0.086,0.00040000000000001146
0.0861,0.0008000000000000229
0.0864,0.00040000000000001146
0.0865,0.0011999999999999789
0.0867,0.0008000000000000229
0.0869,0.00039999999999995595
0.0871,0.00040000000000001146
0.0876,0.00040000000000001146
0.0878,0.00040000000000001146
0.0879,0.00040000000000001146
0.0881,0.00039999999999995595
0.0883,0.00040000000000001146
0.0885,0.00040000000000001146
0.0886,0.00040000000000001146
0.089,0.00040000000000001146
0.0892,0.00039999999999995595
0.0893,0.00040000000000001146
0.0899,0.0009000000000000119
0.09,0.00040000000000001146
0.0903,0.00040000000000001146
0.0904,0.00039999999999995595
0.0908,0.00040000000000001146
0.0911,0.00040000000000001146
0.0921,0.00040000000000001146
0.0924,0.00039999999999995595
0.0925,0.0008000000000000229
0.0926,0.00040000000000001146
0.0928,0.00040000000000001146
0.0929,0.00039999999999995595
0.0931,0.00040000000000001146
0.0932,0.00040000000000001146
0.0933,0.0008000000000000229
0.0938,0.00039999999999995595
0.0943,0.00040000000000001146
0.0944,0.00040000000000001146
0.0946,0.00040000000000001146
0.0951,0.0011999999999999789
0.0953,0.00040000000000001146
0.0956,0.00040000000000001146
0.0962,0.00040000000000001146
0.0967,0.00039999999999995595
0.0975,0.00040000000000001146
0.0976,0.00040000000000001146
0.0981,0.00040000000000001146
0.0988,0.00040000000000001146
0.0993,0.0007999999999999674
0.0996,0.0008000000000000229
0.1001,0.00040000000000001146
0.1003,0.00039999999999995595
0.1006,0.00040000000000001146
0.1011,0.00040000000000001146
0.1014,0.00040000000000001146
0.1017,0.00039999999999995595
0.1026,0.0008000000000000229
0.1028,0.00040000000000001146
0.1032,0.0007999999999999674
0.1033,0.00040000000000001146
0.1038,0.00040000000000001146
0.1039,0.00040000000000001146
0.1042,0.00040000000000001146
0.1054,0.00039999999999995595
0.1056,0.00040000000000001146
0.1057,0.00040000000000001146
0.1058,0.00040000000000001146
0.106,0.00040000000000001146
0.1061,0.0007999999999999674
0.1065,0.00040000000000001146
0.1067,0.00040000000000001146
0.1071,0.00040000000000001146
0.1082,0.00039999999999995595
0.1083,0.00040000000000001146
0.1085,0.00040000000000001146
0.1092,0.00040000000000001146
0.1096,0.00040000000000001146
0.1097,0.0007999999999999674
0.11,0.00040000000000001146
0.1112,0.00040000000000001146
0.1114,0.00039999999999995595
0.1121,0.00040000000000001146
0.1129,0.00040000000000001146
0.1131,0.00040000000000001146
0.1136,0.0007999999999999674
0.1139,0.00040000000000001146
0.114,0.0005000000000000004
0.1143,0.00040000000000001146
0.1156,0.00040000000000001146
0.1157,0.00040000000000001146
0.1161,0.00039999999999995595
0.1167,0.00040000000000001146
0.1168,0.00040000000000001146
0.1172,0.00040000000000001146
0.1176,0.00040000000000001146
0.1178,0.00039999999999995595
0.1192,0.00040000000000001146
0.1193,0.00040000000000001146
0.1194,0.00040000000000001146
0.1199,0.0011999999999999789
0.1201,0.00040000000000001146
0.1207,0.00040000000000001146
0.1208,0.00040000000000001146
0.121,0.00039999999999995595
0.1215,0.0008000000000000229
0.1217,0.00040000000000001146
0.1221,0.00040000000000001146
0.1222,0.00039999999999995595
0.1225,0.00040000000000001146
0.1226,0.00040000000000001146
0.1228,0.0007999999999999674
0.1235,0.00040000000000001146
0.1236,0.00040000000000001146
0.124,0.00040000000000001146
0.1246,0.00040000000000001146
0.1254,0.00039999999999995595
0.1262,0.00040000000000001146
0.1265,0.00040000000000001146
0.1268,0.00040000000000001146
0.1275,0.00040000000000001146
0.1283,0.00039999999999995595
0.1303,0.00040000000000001146
0.1306,0.00040000000000001146
0.1307,0.00040000000000001146
0.1325,0.00040000000000001146
0.1326,0.00039999999999995595
0.1328,0.00040000000000001146
0.1331,0.0008000000000000229
0.1344,0.00040000000000001146
0.1354,0.00039999999999995595
0.1357,0.00040000000000001146
0.1364,0.00040000000000001146
0.1368,0.00040000000000001146
0.1369,0.00040000000000001146
0.1371,0.0007999999999999674
0.1376,0.00040000000000001146
0.1381,0.00040000000000001146
0.1382,0.0007999999999999674
0.1383,0.00040000000000001146
0.1393,0.00040000000000001146
0.14,0.00040000000000001146
0.1411,0.00039999999999995595
0.1421,0.00040000000000001146
0.1422,0.00040000000000001146
0.1425,0.00040000000000001146
0.1428,0.00040000000000001146
0.1429,0.00039999999999995595
0.1433,0.00040000000000001146
0.1442,0.00040000000000001146
0.1453,0.00040000000000001146
0.1457,0.00040000000000001146
0.1462,0.00039999999999995595
0.1475,0.00040000000000001146
0.1479,0.00040000000000001146
0.1486,0.00040000000000001146
0.1494,0.00040000000000001146
0.1503,0.00039999999999995595
0.1504,0.0009000000000000119
0.1506,0.0008000000000000229
0.1521,0.00040000000000001146
0.1525,0.00039999999999995595
0.1528,0.00040000000000001146
0.1532,0.00040000000000001146
0.1544,0.00040000000000001146
0.1576,0.00039999999999995595
0.1581,0.0008000000000000229
0.1582,0.00040000000000001146
0.1583,0.00040000000000001146
0.1585,0.00039999999999995595
0.1596,0.00040000000000001146
0.1606,0.00040000000000001146
0.1608,0.00040000000000001146
0.161,0.0007999999999999674
0.1611,0.00040000000000001146
0.1614,0.00040000000000001146
0.1617,0.00040000000000001146
0.1633,0.00040000000000001146
0.1639,0.00039999999999995595
0.1642,0.00040000000000001146
0.1646,0.00040000000000001146
0.1647,0.0008000000000000229
0.1656,0.00039999999999995595
0.1671,0.00040000000000001146
0.1674,0.0008000000000000229
0.169,0.00040000000000001146
0.1699,0.00039999999999995595
0.1701,0.00040000000000001146
0.1715,0.00040000000000001146
0.1736,0.00040000000000001146
0.1742,0.00040000000000001146
0.175,0.00039999999999995595
0.1761,0.00040000000000001146
0.1762,0.00040000000000001146
0.1765,0.00040000000000001146
0.1775,0.00039999999999995595
0.1778,0.00040000000000001146
0.1788,0.00040000000000001146
0.1793,0.00040000000000001146
0.1817,0.00040000000000001146
0.1826,0.00039999999999995595
0.1833,0.00040000000000001146
0.1857,0.00040000000000001146
0.1858,0.00040000000000001146
0.1861,0.00040000000000001146
0.1874,0.00039999999999995595
0.1878,0.00040000000000001146
0.1888,0.00040000000000001146
0.1901,0.00040000000000001146
0.1903,0.00040000000000001146
0.1906,0.00039999999999995595
0.1911,0.00040000000000001146
0.1914,0.00040000000000001146
0.1915,0.00040000000000001146
0.1924,0.00040000000000001146
0.1929,0.0007999999999999674
0.1943,0.00040000000000001146
0.1949,0.00040000000000001146
0.1954,0.00040000000000001146
0.1958,0.00039999999999995595
0.196,0.00040000000000001146
0.1961,0.00040000000000001146
0.1967,0.00040000000000001146
0.1974,0.00039999999999995595
0.1978,0.00040000000000001146
0.1997,0.00040000000000001146
0.2001,0.0008000000000000229
0.2026,0.00039999999999995595
0.2029,0.0009000000000000119
0.2031,0.00040000000000001146
0.2032,0.00040000000000001146
0.2037,0.00040000000000001146
0.2039,0.0007999999999999674
0.2062,0.0008000000000000229
0.2064,0.00040000000000001146
0.2082,0.00039999999999995595
0.2083,0.00040000000000001146
0.2092,0.00040000000000001146
0.2097,0.00040000000000001146
0.2099,0.00040000000000001146
0.2101,0.00039999999999995595
0.2103,0.00040000000000001146
0.2104,0.00040000000000001146
0.2106,0.00040000000000001146
0.2111,0.00040000000000001146
0.2122,0.00039999999999995595
0.2132,0.00040000000000001146
0.2138,0.00040000000000001146
0.214,0.00040000000000001146
0.2146,0.00039999999999995595
0.2149,0.00040000000000001146
0.2157,0.00040000000000001146
0.2181,0.00040000000000001146
0.2186,0.00040000000000001146
0.2199,0.00039999999999995595
0.2214,0.00040000000000001146
0.2253,0.00040000000000001146
0.2257,0.00040000000000001146
0.2274,0.00040000000000001146
0.2276,0.00039999999999995595
0.2282,0.00040000000000001146
0.2283,0.00040000000000001146
0.2286,0.00040000000000001146
0.2289,0.00040000000000001146
0.2296,0.00039999999999995595
0.2322,0.00040000000000001146
0.2325,0.00040000000000001146
0.2335,0.00040000000000001146
0.2344,0.00040000000000001146
0.2353,0.00039999999999995595
0.2362,0.00040000000000001146
0.2372,0.00040000000000001146
0.2394,0.00040000000000001146
0.2401,0.00040000000000001146
0.2411,0.00039999999999995595
0.2414,0.00040000000000001146
0.2418,0.00040000000000001146
0.2422,0.00040000000000001146
0.2435,0.00040000000000001146
0.244,0.00039999999999995595
0.2443,0.00040000000000001146
0.2447,0.00040000000000001146
0.2457,0.00040000000000001146
0.2465,0.00039999999999995595
0.2474,0.00040000000000001146
0.2475,0.00040000000000001146
0.2478,0.00040000000000001146
0.2483,0.00040000000000001146
0.2485,0.00039999999999995595
0.2492,0.00040000000000001146
0.25,0.00040000000000001146
0.2512,0.00040000000000001146
0.2524,0.00040000000000001146
0.2544,0.00039999999999995595
0.2549,0.00040000000000001146
0.2589,0.00040000000000001146
0.259,0.00040000000000001146
0.2597,0.00040000000000001146
0.2611,0.00039999999999995595
0.2618,0.00040000000000001146
0.2621,0.00040000000000001146
0.2649,0.00040000000000001146
0.265,0.00040000000000001146
0.2689,0.0005000000000000004
0.269,0.00039999999999995595
0.2707,0.00040000000000001146
0.2726,0.00040000000000001146
0.2731,0.00040000000000001146
0.2749,0.00040000000000001146
0.2751,0.00039999999999995595
0.2796,0.00040000000000001146
0.2797,0.00040000000000001146
0.2804,0.00040000000000001146
0.2821,0.0007999999999999674
0.2824,0.00040000000000001146
0.2847,0.00040000000000001146
0.2869,0.00040000000000001146
0.2872,0.00039999999999995595
0.2881,0.00040000000000001146
0.2908,0.00040000000000001146
0.291,0.00040000000000001146
0.2917,0.00040000000000001146
0.2931,0.00039999999999995595
0.2936,0.00040000000000001146
0.2939,0.00040000000000001146
0.2949,0.00040000000000001146
0.2954,0.00040000000000001146
0.2956,0.00039999999999995595
0.2997,0.00040000000000001146
0.3011,0.00040000000000001146
0.3042,0.00040000000000001146
0.3082,0.00040000000000001146
0.3083,0.00039999999999995595
0.3117,0.0008000000000000229
0.3133,0.00040000000000001146
0.3153,0.00040000000000001146
0.3179,0.00039999999999995595
0.3193,0.00040000000000001146
0.3218,0.0008000000000000229
0.3253,0.00039999999999995595
0.3274,0.00040000000000001146
0.3279,0.00040000000000001146
0.329,0.00040000000000001146
0.3299,0.00040000000000001146
0.3311,0.0007999999999999674
0.3315,0.00040000000000001146
0.3347,0.00040000000000001146
0.3349,0.00040000000000001146
0.3381,0.00039999999999995595
0.3394,0.00040000000000001146
0.3457,0.00040000000000001146
0.3462,0.00040000000000001146
0.3479,0.00040000000000001146
0.3485,0.00039999999999995595
0.3518,0.00040000000000001146
0.3535,0.00040000000000001146
0.3538,0.00040000000000001146
0.354,0.00040000000000001146
0.3614,0.00039999999999995595
0.3646,0.00040000000000001146
0.3651,0.00040000000000001146
0.3693,0.00040000000000001146
0.3746,0.00040000000000001146
0.3762,0.00039999999999995595
0.3768,0.00040000000000001146
0.3771,0.00040000000000001146
0.3814,0.00040000000000001146
0.3833,0.00040000000000001146
0.3836,0.00039999999999995595
0.3851,0.00040000000000001146
0.3883,0.00040000000000001146
0.3899,0.0007999999999999674
0.3935,0.00040000000000001146
0.3939,0.00040000000000001146
0.3985,0.00040000000000001146
0.4003,0.00040000000000001146
0.4061,0.0005000000000000004
0.4115,0.00039999999999995595
0.4157,0.00040000000000001146
0.4178,0.00040000000000001146
0.4185,0.00040000000000001146
0.4204,0.00040000000000001146
0.4224,0.00039999999999995595
0.4235,0.00040000000000001146
0.424,0.00040000000000001146
0.4242,0.00040000000000001146
0.4251,0.00040000000000001146
0.4253,0.0007999999999999674
0.4275,0.00040000000000001146
0.4299,0.00040000000000001146
0.4306,0.00040000000000001146
0.431,0.00039999999999995595
0.434,0.00040000000000001146
0.4362,0.00040000000000001146
0.4385,0.00040000000000001146
0.4394,0.00040000000000001146
0.4401,0.00039999999999995595
0.4403,0.00040000000000001146
0.4424,0.00040000000000001146
0.4425,0.00040000000000001146
0.455,0.00039999999999995595
0.4589,0.00040000000000001146
0.4599,0.00040000000000001146
0.4708,0.00040000000000001146
0.4726,0.00040000000000001146
0.4733,0.00039999999999995595
0.4779,0.00040000000000001146
0.4789,0.00040000000000001146
0.4803,0.00040000000000001146
0.481,0.00040000000000001146
0.4814,0.00039999999999995595
0.4822,0.00040000000000001146
0.4915,0.00040000000000001146
0.4938,0.00040000000000001146
0.496,0.00040000000000001146
0.4992,0.00039999999999995595
0.5011,0.00040000000000001146
0.5018,0.00040000000000001146
0.5047,0.00040000000000001146
0.5094,0.00040000000000001146
0.5143,0.00039999999999995595
0.5176,0.00040000000000001146
0.5251,0.00040000000000001146
0.5264,0.00040000000000001146
0.5268,0.00040000000000001146
0.5276,0.00039999999999995595
0.529,0.00040000000000001146
0.5304,0.00040000000000001146
0.5321,0.00040000000000001146
0.5379,0.00039999999999995595
0.546,0.00040000000000001146
0.5461,0.00040000000000001146
0.5472,0.00040000000000001146
0.5504,0.00040000000000001146
0.5507,0.00039999999999995595
0.5544,0.00040000000000001146
0.5558,0.00040000000000001146
0.5575,0.00040000000000001146
0.5603,0.00040000000000001146
0.5697,0.00039999999999995595
0.5704,0.00040000000000001146
0.5706,0.00040000000000001146
0.5771,0.00040000000000001146
0.5775,0.00040000000000001146
0.5851,0.00039999999999995595
0.5901,0.00040000000000001146
0.5938,0.00040000000000001146
0.596,0.00040000000000001146
0.5964,0.00040000000000001146
0.5983,0.00039999999999995595
0.6042,0.00040000000000001146
0.6044,0.00040000000000001146
0.6046,0.00040000000000001146
0.6062,0.0005000000000000004
0.61,0.00040000000000001146
0.611,0.00039999999999995595
0.6133,0.00040000000000001146
0.6139,0.00040000000000001146
0.6143,0.00040000000000001146
0.6146,0.00040000000000001146
0.6154,0.00039999999999995595
0.6169,0.00040000000000001146
0.6176,0.00040000000000001146
0.619,0.00040000000000001146
0.6239,0.00039999999999995595
0.6274,0.00040000000000001146
0.6283,0.00040000000000001146
0.6343,0.00040000000000001146
0.6362,0.00040000000000001146
0.6368,0.00039999999999995595
0.6388,0.00040000000000001146
0.6408,0.00040000000000001146
0.6439,0.00040000000000001146
0.6449,0.00040000000000001146
0.6458,0.00039999999999995595
0.6512,0.00040000000000001146
0.6586,0.00040000000000001146
0.6603,0.00040000000000001146
0.6604,0.00040000000000001146
0.6606,0.00039999999999995595
0.6661,0.00040000000000001146
0.6672,0.00040000000000001146
0.6721,0.00040000000000001146
0.6728,0.00040000000000001146
0.6731,0.00039999999999995595
0.6739,0.00040000000000001146
0.6757,0.00040000000000001146
0.6775,0.00040000000000001146
0.6781,0.0007999999999999674
0.679,0.00040000000000001146
0.6819,0.00040000000000001146
0.6853,0.00040000000000001146
0.6908,0.00039999999999995595
0.6911,0.00040000000000001146
0.6912,0.00040000000000001146
0.6924,0.00040000000000001146
0.6931,0.00040000000000001146
0.6946,0.00039999999999995595
0.6953,0.00040000000000001146
0.6964,0.00040000000000001146
0.6967,0.00040000000000001146
0.6978,0.00040000000000001146
0.6992,0.00039999999999995595
0.7022,0.00040000000000001146
0.7049,0.00040000000000001146
0.711,0.00040000000000001146
0.714,0.00040000000000001146
0.7169,0.00039999999999995595
0.7176,0.00040000000000001146
0.7181,0.00040000000000001146
0.7183,0.00040000000000001146
0.721,0.00040000000000001146
0.7238,0.00039999999999995595
0.7274,0.00040000000000001146
0.7331,0.00040000000000001146
0.7333,0.00040000000000001146
0.7347,0.00040000000000001146
0.7382,0.00039999999999995595
0.7431,0.00040000000000001146
0.7519,0.00040000000000001146
0.7561,0.00040000000000001146
0.7597,0.00040000000000001146
0.7617,0.00039999999999995595
0.7644,0.00040000000000001146
0.7668,0.00040000000000001146
0.7681,0.00040000000000001146
0.7724,0.00039999999999995595
0.7731,0.00040000000000001146
0.7736,0.00040000000000001146
0.774,0.00040000000000001146
0.7754,0.0005000000000000004
0.7778,0.00040000000000001146
0.7788,0.00039999999999995595
0.781,0.00040000000000001146
0.7815,0.00040000000000001146
0.7821,0.0008000000000000229
0.7832,0.00039999999999995595
0.7835,0.0008000000000000229
0.784,0.00040000000000001146
0.7876,0.00040000000000001146
0.7893,0.00039999999999995595
0.7901,0.00040000000000001146
0.7932,0.00040000000000001146
0.7938,0.00040000000000001146
0.7943,0.00040000000000001146
0.7953,0.00039999999999995595
0.801,0.00040000000000001146
0.8015,0.00040000000000001146
0.8038,0.00040000000000001146
0.8043,0.00040000000000001146
0.8093,0.00039999999999995595
0.8117,0.00040000000000001146
0.8128,0.00040000000000001146
0.8146,0.00040000000000001146
0.8147,0.00039999999999995595
0.8175,0.00040000000000001146
0.82,0.00040000000000001146
0.8228,0.00040000000000001146
0.8229,0.00040000000000001146
0.8276,0.00039999999999995595
0.8283,0.00040000000000001146
0.8288,0.00040000000000001146
0.8294,0.00040000000000001146
0.8324,0.00040000000000001146
0.8326,0.00039999999999995595
0.8346,0.00040000000000001146
0.8358,0.00040000000000001146
0.8424,0.00039999999999995595
0.8474,0.00040000000000006697
0.8532,0.00039999999999995595
0.8572,0.00040000000000006697
0.8636,0.0007999999999999119
0.8656,0.00040000000000006697
0.8668,0.00039999999999995595
0.8672,0.00040000000000006697
0.8718,0.00039999999999995595
0.8733,0.00039999999999995595
0.8782,0.00040000000000006697
0.8803,0.00039999999999995595
0.8808,0.00040000000000006697
0.8815,0.00039999999999995595
0.8817,0.00039999999999995595
0.8839,0.00040000000000006697
0.8851,0.00039999999999995595
0.8856,0.00040000000000006697
0.8911,0.00039999999999995595
0.8936,0.00039999999999995595
0.8953,0.0008000000000000229
0.8985,0.00040000000000006697
0.9003,0.00039999999999995595
0.9032,0.00039999999999995595
0.906,0.00040000000000006697
0.9072,0.00039999999999995595
0.9074,0.0008000000000000229
0.9247,0.00039999999999995595
0.9256,0.00040000000000006697
0.9261,0.00039999999999995595
0.9304,0.00039999999999995595
0.931,0.00040000000000006697
0.9374,0.00039999999999995595
0.9397,0.00040000000000006697
0.9483,0.00039999999999995595
0.9542,0.000500000000000056
0.9553,0.00039999999999995595
0.9569,0.00039999999999995595
0.9571,0.00040000000000006697
0.9688,0.00039999999999995595
0.9711,0.00040000000000006697
0.9726,0.00039999999999995595
0.9739,0.0008000000000000229
0.9785,0.00039999999999995595
0.9831,0.00040000000000006697
0.9832,0.00039999999999995595
0.9835,0.00039999999999995595
0.9836,0.00040000000000006697
0.9842,0.00039999999999995595
0.9844,0.00040000000000006697
0.985,0.00039999999999995595
0.9851,0.00039999999999995595
0.9908,0.00040000000000006697
0.9957,0.00039999999999995595
1.0007,0.00040000000000006697
1.0022,0.00039999999999995595
1.0044,0.00039999999999995595
1.0051,0.00040000000000006697
1.0081,0.00039999999999995595
1.0129,0.00039999999999995595
1.0158,0.00040000000000006697
1.0163,0.00039999999999995595
1.0204,0.00040000000000006697
1.0206,0.00039999999999995595
1.0272,0.00039999999999995595
1.0275,0.00040000000000006697
1.0328,0.00039999999999995595
1.0378,0.00040000000000006697
1.0379,0.00039999999999995595
1.0419,0.00039999999999995595
1.044,0.00040000000000006697
1.0472,0.00039999999999995595
1.0506,0.00040000000000006697
1.0532,0.00039999999999995595
1.054,0.00039999999999995595
1.0589,0.00040000000000006697
1.0632,0.00039999999999995595
1.0668,0.00040000000000006697
1.0754,0.00039999999999995595
1.076,0.00039999999999995595
1.0804,0.00040000000000006697
1.081,0.00039999999999995595
1.0814,0.00040000000000006697
1.0912,0.00039999999999995595
1.1003,0.00039999999999995595
1.1011,0.00040000000000006697
1.1199,0.00039999999999995595
1.1238,0.00040000000000006697
1.1265,0.00039999999999995595
1.1353,0.00039999999999995595
1.136,0.00040000000000006697
1.1429,0.00039999999999995595
1.1539,0.00040000000000006697
1.1664,0.00039999999999995595
1.1683,0.00039999999999995595
1.1704,0.00040000000000006697
1.1844,0.00039999999999995595
1.2006,0.00040000000000006697
1.2051,0.00039999999999995595
1.2096,0.00039999999999995595
1.2193,0.00040000000000006697
1.2217,0.00039999999999995595
1.2218,0.00040000000000006697
1.2247,0.00039999999999995595
1.2271,0.00039999999999995595
1.2279,0.00040000000000006697
1.2453,0.00039999999999995595
1.2514,0.00040000000000006697
1.2621,0.00039999999999995595
1.2664,0.00039999999999995595
1.2775,0.00040000000000006697
1.2831,0.0009000000000000119
1.2879,0.00039999999999995595
1.2897,0.00039999999999995595
1.306,0.00040000000000006697
1.3071,0.0008000000000000229
1.3229,0.00039999999999995595
1.3386,0.00039999999999995595
1.3547,0.00040000000000006697
1.3568,0.00039999999999995595
1.3578,0.00040000000000006697
1.3619,0.00039999999999995595
1.3643,0.00039999999999995595
1.3661,0.00040000000000006697
1.3676,0.00039999999999995595
1.3913,0.00040000000000006697
1.4051,0.00039999999999995595
1.406,0.00039999999999995595
1.4196,0.00040000000000006697
1.4324,0.00039999999999995595
1.4496,0.00040000000000006697
1.4729,0.00039999999999995595
1.4764,0.00039999999999995595
1.5001,0.00040000000000006697
1.5043,0.00039999999999995595
1.5157,0.00040000000000006697
1.5185,0.00039999999999995595
1.5253,0.00039999999999995595
1.5388,0.00040000000000006697
1.5428,0.00039999999999995595
1.5551,0.00040000000000006697
1.5564,0.00039999999999995595
1.5585,0.00039999999999995595
1.5657,0.00040000000000006697
1.6031,0.00039999999999995595
1.6101,0.00040000000000006697
1.6176,0.00039999999999995595
1.6261,0.00039999999999995595
1.6292,0.00040000000000006697
1.6303,0.00039999999999995595
1.6388,0.00039999999999995595
1.6493,0.00040000000000006697
1.6938,0.00039999999999995595
1.7071,0.00040000000000006697
1.7304,0.00039999999999995595
1.7325,0.00039999999999995595
1.7356,0.00040000000000006697
1.7361,0.00039999999999995595
1.7362,0.00040000000000006697
1.7622,0.00039999999999995595
1.7667,0.00039999999999995595
1.7728,0.00040000000000006697
1.7788,0.00039999999999995595
1.7824,0.00040000000000006697
1.8239,0.00039999999999995595
1.8275,0.00039999999999995595
1.8319,0.00040000000000006697
1.8383,0.0008000000000000229
1.8467,0.00039999999999995595
1.8476,0.00039999999999995595
1.8711,0.00040000000000006697
1.8749,0.00039999999999995595
1.8804,0.00040000000000006697
1.9072,0.00039999999999995595
1.9132,0.00039999999999995595
1.926,0.00040000000000006697
1.9267,0.00039999999999995595
1.9289,0.00040000000000006697
1.9347,0.00039999999999995595
1.9353,0.00039999999999995595
1.9474,0.00040000000000006697
1.9614,0.00039999999999995595
1.9643,0.00040000000000006697
1.9711,0.00039999999999995595
1.9751,0.00039999999999995595
1.9788,0.00040000000000006697
1.9897,0.00039999999999995595
1.9962,0.000500000000000056
1.9989,0.00039999999999995595
2.0014,0.00039999999999995595
2.0031,0.00040000000000006697
2.006,0.00039999999999995595
2.0203,0.00040000000000006697
2.0225,0.00039999999999995595
2.0262,0.00039999999999995595
2.0329,0.00040000000000006697
2.0504,0.00039999999999995595
2.0536,0.00040000000000006697
2.055,0.00039999999999995595
2.0553,0.00039999999999995595
2.0556,0.00040000000000006697
2.0617,0.00039999999999995595
2.0893,0.00040000000000006697
2.0933,0.00039999999999995595
2.094,0.00039999999999995595
2.1018,0.00040000000000006697
2.1065,0.00039999999999995595
2.1275,0.00040000000000006697
2.1353,0.00039999999999995595
2.1478,0.00039999999999995595
2.1486,0.00040000000000006697
2.18,0.00039999999999995595
2.2189,0.00040000000000006697
2.2306,0.00039999999999995595
2.2404,0.00039999999999995595
2.2407,0.00040000000000006697
2.2654,0.00039999999999995595
2.2996,0.00040000000000006697
2.301,0.00039999999999995595
2.3054,0.00039999999999995595
2.3369,0.00040000000000006697
2.3371,0.00039999999999995595
2.3753,0.00040000000000006697
2.3849,0.00039999999999995595
2.4632,0.00039999999999995595
2.5025,0.00040000000000006697
2.5261,0.00039999999999995595
2.5357,0.00040000000000006697
2.5612,0.00039999999999995595
2.6094,0.00039999999999995595
2.6108,0.00040000000000006697
2.6263,0.00039999999999995595
2.6888,0.00040000000000006697
2.6974,0.00039999999999995595
2.7219,0.00039999999999995595
2.7479,0.00040000000000006697
2.7483,0.00039999999999995595
2.7597,0.00040000000000006697
2.7636,0.00039999999999995595
2.7754,0.00039999999999995595
2.7792,0.00040000000000006697
2.7804,0.00039999999999995595
2.7844,0.00039999999999995595
2.7858,0.00040000000000006697
2.7862,0.00039999999999995595
2.7874,0.00040000000000006697
2.8069,0.00039999999999995595
2.8175,0.00039999999999995595
2.8464,0.00040000000000006697
2.8504,0.00039999999999995595
2.8682,0.00040000000000006697
2.8771,0.00039999999999995595
2.8853,0.00039999999999995595
2.894,0.00040000000000006697
2.896,0.00039999999999995595
2.904,0.00040000000000006697
2.9064,0.00039999999999995595
2.9072,0.00039999999999995595
2.9158,0.00040000000000006697
2.9236,0.00039999999999995595
2.9253,0.00040000000000006697
2.9347,0.00039999999999995595
2.9429,0.00039999999999995595
2.945,0.00040000000000006697
2.954,0.00039999999999995595
2.9639,0.000500000000000056
2.964,0.00039999999999995595
2.9682,0.00040000000000006697
2.9769,0.0007999999999999119
2.9785,0.00040000000000006697
2.9792,0.00039999999999995595
2.9876,0.00040000000000006697
2.99,0.00039999999999995595
2.9901,0.00039999999999995595
2.9961,0.00040000000000006697
3.0018,0.00039999999999995595
3.0124,0.00039999999999995595
3.0183,0.00040000000000006697
3.0247,0.00039999999999995595
3.0397,0.00040000000000006697
3.0536,0.00039999999999995595
3.0804,0.00039999999999995595
3.0867,0.00040000000000006697
3.0875,0.00039999999999995595
3.09,0.00040000000000006697
3.0983,0.00039999999999995595
3.1418,0.00039999999999995595
3.1708,0.00040000000000006697
3.1958,0.00039999999999995595
3.216,0.00040000000000006697
3.2257,0.00039999999999995595
3.2299,0.00039999999999995595
3.2836,0.00040000000000006697
3.295,0.00039999999999995595
3.3212,0.00040000000000006697
3.3451,0.00039999999999995595
3.375,0.00039999999999995595
3.4611,0.00040000000000006697
3.4717,0.00039999999999995595
3.4875,0.00040000000000006697
3.5117,0.00039999999999995595
3.5281,0.00039999999999995595
3.5389,0.00040000000000006697
3.5694,0.00039999999999995595
3.6156,0.00040000000000006697
3.6478,0.00039999999999995595
3.7147,0.00039999999999995595
3.7376,0.00040000000000006697
3.754,0.00039999999999995595
3.8035,0.00040000000000006697
3.8078,0.00039999999999995595
3.8199,0.00039999999999995595
3.8221,0.00040000000000006697
3.855,0.00039999999999995595
3.86,0.00040000000000006697
3.8758,0.00039999999999995595
3.8843,0.00039999999999995595
3.8969,0.00040000000000006697
3.9058,0.00039999999999995595
3.9368,0.00040000000000006697
3.9958,0.00039999999999995595
4.0038,0.00039999999999995595
4.0164,0.00040000000000006697
4.0219,0.00039999999999995595
4.0244,0.00040000000000006697
4.0468,0.00039999999999995595
4.0586,0.00039999999999995595
4.0632,0.00040000000000006697
4.1079,0.00039999999999995595
4.1085,0.00040000000000006697
4.1192,0.00039999999999995595
4.1194,0.00039999999999995595
4.1354,0.00040000000000006697
4.1667,0.00039999999999995595
4.1683,0.00039999999999995595
4.201,0.00040000000000006697
4.2429,0.00039999999999995595
4.2669,0.00040000000000006697
4.2865,0.00039999999999995595
4.3167,0.00039999999999995595
4.3988,0.00040000000000006697
4.4762,0.00039999999999995595
4.4967,0.000500000000000056
4.5193,0.00039999999999995595
4.549,0.00040000000000006697
4.5665,0.00039999999999995595
4.5953,0.00039999999999995595
4.6785,0.00040000000000006697
4.6839,0.00039999999999995595
4.7846,0.00040000000000006697
4.7917,0.00039999999999995595
4.795,0.00039999999999995595
4.8185,0.00040000000000006697
4.8339,0.00039999999999995595
4.8365,0.00040000000000006697
4.8374,0.00039999999999995595
4.8419,0.00039999999999995595
4.8457,0.00040000000000006697
4.8583,0.00039999999999995595
4.8706,0.00040000000000006697
4.8943,0.00039999999999995595
4.8947,0.00039999999999995595
4.896,0.00040000000000006697
4.8971,0.00039999999999995595
4.9182,0.00040000000000006697
4.9308,0.00039999999999995595
4.9608,0.00039999999999995595
4.9808,0.00040000000000006697
4.9871,0.00039999999999995595
5.0012,0.00039999999999995595
5.0256,0.00040000000000006697
5.0528,0.00039999999999995595
5.0572,0.00040000000000006697
5.0597,0.00039999999999995595
5.0607,0.00039999999999995595
5.0665,0.00040000000000006697
5.0772,0.00039999999999995595
5.0975,0.00040000000000006697
5.1311,0.00039999999999995595
5.1747,0.00039999999999995595
5.181,0.00040000000000006697
5.2122,0.00039999999999995595
5.2124,0.00040000000000006697
5.2783,0.00039999999999995595
5.329,0.00039999999999995595
5.3886,0.00040000000000006697
5.4115,0.00039999999999995595
5.4635,0.00040000000000006697
5.4779,0.00039999999999995595
5.4965,0.00039999999999995595
5.5493,0.00040000000000006697
5.6642,0.00039999999999995595
5.7385,0.00040000000000006697
5.7557,0.00039999999999995595
5.8093,0.00039999999999995595
5.8536,0.00040000000000006697
5.8856,0.00039999999999995595
5.9053,0.00040000000000006697
5.9062,0.00039999999999995595
5.9097,0.00039999999999995595
5.9106,0.00040000000000006697
5.9312,0.00039999999999995595
5.9376,0.00040000000000006697
6.0101,0.00039999999999995595
6.0258,0.00039999999999995595
6.0547,0.00040000000000006697
6.1465,0.00039999999999995595
6.1475,0.00040000000000006697
6.1574,0.00039999999999995595
6.1726,0.00039999999999995595
6.1946,0.00040000000000006697
6.2362,0.00039999999999995595
6.2519,0.00040000000000006697
6.2617,0.00039999999999995595
6.2625,0.00039999999999995595
6.2631,0.00040000000000006697
6.2851,0.00039999999999995595
6.3497,0.00040000000000006697
6.4217,0.00039999999999995595
6.4569,0.00039999999999995595
6.4786,0.000500000000000056
6.5726,0.00039999999999995595
6.6519,0.00040000000000006697
6.6685,0.00039999999999995595
6.8038,0.00039999999999995595
6.8236,0.00040000000000006697
6.8272,0.00039999999999995595
6.8421,0.00040000000000006697
6.8425,0.00039999999999995595
6.8538,0.00039999999999995595
6.8682,0.00040000000000006697
6.8762,0.00039999999999995595
6.8778,0.00040000000000006697
6.8785,0.00039999999999995595
6.8801,0.00039999999999995595
6.8803,0.00040000000000006697
6.8808,0.00039999999999995595
6.9104,0.00040000000000006697
6.9114,0.00039999999999995595
6.9124,0.00039999999999995595
6.9438,0.00040000000000006697
6.949,0.00039999999999995595
6.9618,0.00040000000000006697
6.9647,0.00039999999999995595
6.9767,0.00039999999999995595
6.9786,0.00040000000000006697
6.9894,0.00039999999999995595
7.0092,0.00040000000000006697
7.0156,0.00039999999999995595
7.1444,0.00039999999999995595
7.1931,0.00040000000000006697
7.2121,0.00039999999999995595
7.3229,0.00040000000000006697
7.3689,0.00039999999999995595
7.3717,0.00039999999999995595
7.3731,0.00040000000000006697
7.3742,0.00039999999999995595
7.415,0.00040000000000006697
7.5643,0.00039999999999995595
7.7168,0.00039999999999995595
7.7308,0.00040000000000006697
7.7944,0.00039999999999995595
7.8371,0.00039999999999995595
7.8493,0.00040000000000006697
7.8778,0.00039999999999995595
7.9522,0.00040000000000006697
8.0156,0.00039999999999995595
8.0911,0.00039999999999995595
8.1539,0.00040000000000006697
8.2342,0.00039999999999995595
8.2799,0.00040000000000006697
8.3076,0.00039999999999995595
8.3132,0.00039999999999995595
8.3699,0.00040000000000006697
8.4546,0.00039999999999995595
8.9061,0.00040000000000006697
8.9375,0.00039999999999995595
9.0715,0.00039999999999995595
9.0718,0.00040000000000006697
9.0722,0.00039999999999995595
9.1514,0.00040000000000006697
9.2743,0.00039999999999995595
9.2858,0.00039999999999995595
9.3317,0.00040000000000006697
9.3375,0.00039999999999995595
9.5488,0.00040000000000006697
9.7632,0.00039999999999995595
9.8943,0.00039999999999995595
9.9006,0.00040000000000006697
9.9179,0.00039999999999995595
9.9662,0.00040000000000006697
10.0238,0.00039999999999995595
10.0721,0.00039999999999995595
10.1049,0.00040000000000006697
10.1107,0.00039999999999995595
10.1119,0.00040000000000006697
10.3717,0.00039999999999995595
10.3728,0.00039999999999995595
10.3736,0.000500000000000056
10.3742,0.00039999999999995595
10.375,0.00040000000000006697
10.3761,0.00039999999999995595
10.6994,0.00039999999999995595
10.8432,0.00040000000000006697
10.8508,0.00039999999999995595
10.9285,0.00040000000000006697
10.9885,0.00039999999999995595
11.0224,0.00039999999999995595
11.0601,0.00040000000000006697
11.091,0.00039999999999995595
11.1203,0.00040000000000006697
11.1389,0.00039999999999995595
11.1914,0.00039999999999995595
11.2708,0.00040000000000006697
11.2719,0.00039999999999995595
11.4025,0.00040000000000006697
11.4718,0.00039999999999995595
11.5365,0.00039999999999995595
11.5382,0.00040000000000006697
11.5882,0.00039999999999995595
11.6456,0.00040000000000006697
11.6853,0.00039999999999995595
11.7586,0.00039999999999995595
11.7925,0.00040000000000006697
11.8971,0.00039999999999995595
11.9842,0.00040000000000006697
11.9893,0.00039999999999995595
12.0178,0.00039999999999995595
12.0244,0.00040000000000006697
12.2053,0.00039999999999995595
12.2639,0.00040000000000006697
12.3868,0.00039999999999995595
12.5156,0.00039999999999995595
12.5531,0.00040000000000006697
12.5621,0.00039999999999995595
12.579,0.00040000000000006697
12.6128,0.00039999999999995595
12.7393,0.00039999999999995595
12.744,0.00040000000000006697
12.8403,0.00039999999999995595
12.8635,0.00040000000000006697
12.8717,0.00039999999999995595
12.875,0.00039999999999995595
12.8761,0.00040000000000006697
12.9133,0.00039999999999995595
13.0003,0.00040000000000006697
13.0138,0.00039999999999995595
13.0254,0.00039999999999995595
13.03,0.00040000000000006697
13.0317,0.00039999999999995595
13.0321,0.00040000000000006697
13.0869,0.00039999999999995595
13.3761,0.00039999999999995595
13.3769,0.00040000000000006697
13.3781,0.00039999999999995595
13.3788,0.00039999999999995595
13.3796,0.00040000000000006697
13.3803,0.00039999999999995595
13.3811,0.00040000000000006697
13.4336,0.00039999999999995595
13.4889,0.00039999999999995595
13.549,0.00040000000000006697
13.7251,0.00039999999999995595
13.7262,0.00040000000000006697
13.8001,0.00039999999999995595
13.9435,0.00039999999999995595
13.9699,0.00040000000000006697
14.0133,0.00039999999999995595
14.0642,0.00040000000000006697
14.084,0.00039999999999995595
14.0878,0.00039999999999995595
14.2575,0.00040000000000006697
14.3308,0.00039999999999995595
14.7157,0.00040000000000006697
14.7238,0.00039999999999995595
14.7854,0.00039999999999995595
14.7888,0.000500000000000056
14.8278,0.00039999999999995595
14.846,0.00040000000000006697
14.9642,0.00039999999999995595
14.9656,0.00040000000000006697
15.0097,0.00039999999999995595
15.1564,0.00039999999999995595
15.1867,0.00040000000000006697
15.1992,0.00039999999999995595
15.2051,0.00039999999999995595
15.2189,0.00040000000000006697
15.2708,0.00039999999999995595
15.2774,0.00040000000000006697
15.2794,0.00039999999999995595
15.3001,0.00039999999999995595
15.3329,0.00040000000000006697
15.8796,0.00039999999999995595
15.905,0.00040000000000006697
15.9608,0.00039999999999995595
15.9696,0.00039999999999995595
16.0132,0.00040000000000006697
16.0949,0.00039999999999995595
16.1226,0.00040000000000006697
16.3093,0.00039999999999995595
16.3411,0.00039999999999995595
16.3965,0.00040000000000006697
16.431,0.00039999999999995595
16.8554,0.00040000000000006697
16.9256,0.00039999999999995595
17.0243,0.00039999999999995595
17.0321,0.00040000000000006697
17.0824,0.00039999999999995595
17.1058,0.00040000000000006697
17.1753,0.00039999999999995595
17.334,0.00039999999999995595
17.3353,0.00040000000000006697
17.336,0.00039999999999995595
17.3369,0.00040000000000006697
17.3386,0.00039999999999995595
17.3397,0.00039999999999995595
17.3944,0.00040000000000006697
17.516,0.00039999999999995595
17.6283,0.00040000000000006697
17.7818,0.00039999999999995595
17.8479,0.00039999999999995595
17.9365,0.00040000000000006697
17.9728,0.00039999999999995595
18.0279,0.00040000000000006697
18.111,0.00039999999999995595
18.116,0.00039999999999995595
18.1211,0.00040000000000006697
18.1669,0.00039999999999995595
18.8765,0.00040000000000006697
18.9378,0.00039999999999995595
18.9392,0.00039999999999995595
18.9862,0.00040000000000006697
19.0442,0.00039999999999995595
19.0621,0.00040000000000006697
19.1792,0.00039999999999995595
19.289,0.00039999999999995595
19.3126,0.00040000000000006697
19.369,0.00039999999999995595
19.3696,0.00040000000000006697
19.3708,0.00039999999999995595
19.3717,0.00039999999999995595
19.3722,0.00040000000000006697
19.4335,0.00039999999999995595
19.4392,0.00040000000000006697
19.694,0.00039999999999995595
19.6993,0.00039999999999995595
19.9407,0.00040000000000006697
19.994,0.00039999999999995595
20.001,0.00039999999999995595
20.0487,0.00040000000000006697
20.0896,0.00039999999999995595
20.0957,0.00040000000000006697
20.1079,0.00039999999999995595
20.3317,0.000500000000000056
20.3858,0.00039999999999995595
20.4706,0.00039999999999995595
20.4853,0.00040000000000006697
20.5249,0.00039999999999995595
20.7297,0.00040000000000006697
20.7807,0.00039999999999995595
20.7875,0.00039999999999995595
20.9318,0.00040000000000006697
21.0288,0.00039999999999995595
21.0718,0.00040000000000006697
21.0761,0.00039999999999995595
21.424,0.00039999999999995595
21.8125,0.00040000000000006697
21.9082,0.00039999999999995595
22.0135,0.00040000000000006697
22.0926,0.00039999999999995595
22.1162,0.00039999999999995595
22.1197,0.00040000000000006697
22.135,0.00039999999999995595
22.1757,0.00040000000000006697
22.179,0.00039999999999995595
22.2969,0.00039999999999995595
22.579,0.00040000000000006697
22.9782,0.00039999999999995595
22.9792,0.00039999999999995595
22.98,0.00040000000000006697
22.9808,0.00039999999999995595
22.9812,0.00040000000000006697
23.1549,0.00039999999999995595
23.284,0.00039999999999995595
23.6653,0.00040000000000006697
23.7271,0.00039999999999995595
23.8643,0.00040000000000006697
23.9583,0.00039999999999995595
24.9269,0.00039999999999995595
24.9553,0.00040000000000006697
24.9962,0.00039999999999995595
25.4218,0.00040000000000006697
25.7712,0.00039999999999995595
26.0993,0.00039999999999995595
26.4317,0.00040000000000006697
26.4326,0.00039999999999995595
26.4338,0.00040000000000006697
26.4346,0.00039999999999995595
26.4361,0.00039999999999995595
26.4372,0.00040000000000006697
26.4382,0.00039999999999995595
26.7926,0.00040000000000006697
26.8504,0.00039999999999995595
26.8888,0.00039999999999995595
26.8894,0.00040000000000006697
26.9358,0.00039999999999995595
27.0104,0.00040000000000006697
27.0328,0.00039999999999995595
27.0558,0.00039999999999995595
27.0872,0.00040000000000006697
27.2872,0.00039999999999995595
27.5933,0.00040000000000006697
27.686,0.00039999999999995595
27.7276,0.00039999999999995595
27.9726,0.00040000000000006697
28.0797,0.00039999999999995595
28.0971,0.00040000000000006697
28.6118,0.00039999999999995595
28.7031,0.00039999999999995595
28.9086,0.00040000000000006697
28.9374,0.00039999999999995595
28.9444,0.00040000000000006697
30.3532,0.00039999999999995595
30.8999,0.00039999999999995595
30.9729,0.00040000000000006697
31.0149,0.00039999999999995595
31.0578,0.00040000000000006697
31.1794,0.00039999999999995595
31.4322,0.00039999999999995595
31.4532,0.00040000000000006697
31.4546,0.00039999999999995595
31.4564,0.000500000000000056
31.4667,0.00039999999999995595
31.6393,0.00039999999999995595
31.8781,0.00040000000000006697
31.936,0.00039999999999995595
32.1922,0.00040000000000006697
32.2139,0.00039999999999995595
32.7296,0.00039999999999995595
32.9333,0.00040000000000006697
33.0635,0.00039999999999995595
33.0733,0.00040000000000006697
33.1035,0.00039999999999995595
33.2833,0.00039999999999995595
33.9254,0.00040000000000006697
33.9528,0.00039999999999995595
34.054,0.00040000000000006697
34.0554,0.00039999999999995595
34.1132,0.00039999999999995595
34.1394,0.00040000000000006697
34.1717,0.00039999999999995595
34.2744,0.00040000000000006697
34.5119,0.00039999999999995595
35.1758,0.00039999999999995595
35.2678,0.00040000000000006697
35.499,0.00039999999999995595
35.5133,0.00040000000000006697
35.9138,0.00039999999999995595
35.9518,0.00039999999999995595
36.0601,0.00040000000000006697
36.4747,0.00039999999999995595
36.7446,0.00040000000000006697
36.9621,0.00039999999999995595
36.9697,0.00039999999999995595
37.0542,0.00040000000000006697
37.1393,0.00039999999999995595
37.2119,0.00040000000000006697
37.3992,0.00039999999999995595
37.406,0.00039999999999995595
37.4075,0.00040000000000006697
37.411,0.00039999999999995595
37.4167,0.00039999999999995595
37.4188,0.00040000000000006697
37.4211,0.00039999999999995595
37.4225,0.00040000000000006697
37.4517,0.00039999999999995595
37.5042,0.00039999999999995595
38.1681,0.00040000000000006697
38.1804,0.00039999999999995595
38.2578,0.00040000000000006697
38.2947,0.00039999999999995595
38.729,0.00039999999999995595
38.735,0.00040000000000006697
38.7478,0.00039999999999995595
38.9075,0.00040000000000006697
38.9871,0.00039999999999995595
39.1494,0.00039999999999995595
39.4442,0.00040000000000006697
39.6614,0.00039999999999995595
39.724,0.00040000000000006697
39.7257,0.00039999999999995595
40.0586,0.00039999999999995595
40.3286,0.00040000000000006697
41.8088,0.00039999999999995595
42.3999,0.00040000000000006697
42.4018,0.00039999999999995595
42.5831,0.00039999999999995595
42.7308,0.00040000000000006697
42.7851,0.00039999999999995595
44.0096,0.00040000000000006697
44.0671,0.00039999999999995595
44.2596,0.00039999999999995595
44.3278,0.00040000000000006697
44.3917,0.00039999999999995595
44.3997,0.00040000000000006697
44.6697,0.00039999999999995595
44.6836,0.00039999999999995595
44.6949,0.00040000000000006697
45.3736,0.00039999999999995595
45.4532,0.000500000000000056
45.6783,0.00039999999999995595
45.8147,0.00039999999999995595
45.8182,0.00040000000000006697
45.8212,0.00039999999999995595
45.8276,0.00040000000000006697
45.8397,0.00039999999999995595
45.9575,0.00039999999999995595
46.8133,0.00040000000000006697
46.8765,0.00039999999999995595
46.8836,0.00040000000000006697
46.9783,0.00039999999999995595
47.2469,0.00039999999999995595
47.4208,0.00040000000000006697
47.8589,0.00039999999999995595
47.8872,0.00040000000000006697
48.0011,0.00039999999999995595
48.8881,0.00039999999999995595
48.9003,0.00040000000000006697
48.9267,0.00039999999999995595
48.9314,0.00040000000000006697
48.9333,0.00039999999999995595
48.9344,0.00039999999999995595
48.9364,0.00040000000000006697
48.9443,0.00039999999999995595
49.6603,0.00040000000000006697
50.5408,0.00039999999999995595
50.8381,0.00039999999999995595
50.8392,0.00040000000000006697
51.0338,0.00039999999999995595
51.3962,0.00040000000000006697
51.3983,0.00039999999999995595
51.4001,0.00039999999999995595
51.9121,0.00040000000000006697
51.944,0.00039999999999995595
52.3735,0.00040000000000006697
52.3781,0.00039999999999995595
52.7501,0.00039999999999995595
52.8794,0.00040000000000006697
52.9638,0.00039999999999995595
52.9853,0.00040000000000006697
53.114,0.00039999999999995595
53.1333,0.00039999999999995595
53.1456,0.00040000000000006697
53.1543,0.00039999999999995595
53.315,0.00040000000000006697
53.3742,0.00039999999999995595
53.376,0.00039999999999995595
53.3788,0.00040000000000006697
53.7128,0.00039999999999995595
53.8268,0.00040000000000006697
54.0321,0.00039999999999995595
54.0767,0.00039999999999995595
54.1012,0.00040000000000006697
54.701,0.00039999999999995595
55.186,0.00039999999999995595
55.2601,0.00040000000000006697
55.3043,0.00039999999999995595
55.3557,0.00040000000000006697
55.3718,0.00039999999999995595
56.014,0.00039999999999995595
56.0203,0.00040000000000006697
56.1867,0.00039999999999995595
56.685,0.00040000000000006697
57.0919,0.00039999999999995595
57.2254,0.00039999999999995595
58.1467,0.00040000000000006697
58.4556,0.00039999999999995595
58.9458,0.00040000000000006697
59.4458,0.00039999999999995595
59.8835,0.00039999999999995595
60.9082,0.00040000000000006697
61.0086,0.00039999999999995595
61.6419,0.00040000000000006697
61.9114,0.00039999999999995595
61.9375,0.00039999999999995595
62.4008,0.00040000000000006697
62.696,0.00039999999999995595
62.9903,0.000500000000000056
63.0864,0.00039999999999995595
63.2442,0.00040000000000006697
63.8068,0.00039999999999995595
63.8135,0.00039999999999995595
63.8196,0.00040000000000006697
63.9726,0.00039999999999995595
64.0914,0.00040000000000006697
64.2378,0.00039999999999995595
64.9321,0.00039999999999995595
65.0503,0.00040000000000006697
65.3526,0.00039999999999995595
65.4985,0.00039999999999995595
65.501,0.00040000000000006697
65.88,0.00039999999999995595
67.0069,0.00040000000000006697
67.2561,0.00039999999999995595
68.0228,0.00039999999999995595
68.2992,0.00040000000000006697
68.3839,0.00039999999999995595
69.5278,0.00040000000000006697
70.3893,0.00039999999999995595
70.5922,0.00039999999999995595
71.0599,0.00040000000000006697
71.7358,0.00039999999999995595
72.944,0.00040000000000006697
73.0031,0.00039999999999995595
73.1196,0.00039999999999995595
73.4668,0.00040000000000006697
74.259,0.00039999999999995595
74.3007,0.00040000000000006697
74.3222,0.00039999999999995595
74.5504,0.00039999999999995595
74.6699,0.00040000000000006697
74.705,0.00039999999999995595
74.8507,0.00040000000000006697
74.87,0.00039999999999995595
75.1619,0.00039999999999995595
75.254,0.00040000000000006697
75.4808,0.00039999999999995595
75.6846,0.00040000000000006697
75.8689,0.00039999999999995595
76.2076,0.00039999999999995595
76.3024,0.00040000000000006697
76.4157,0.00039999999999995595
78.3008,0.00040000000000006697
80.1853,0.00039999999999995595
80.2181,0.00039999999999995595
81.1546,0.00040000000000006697
81.3176,0.00039999999999995595
81.3356,0.00040000000000006697
82.091,0.00039999999999995595
82.4625,0.00039999999999995595
82.6372,0.00040000000000006697
82.9682,0.00039999999999995595
83.2546,0.00040000000000006697
83.2822,0.00039999999999995595
83.4646,0.00039999999999995595
83.8099,0.00040000000000006697
84.7369,0.00039999999999995595
85.1804,0.00040000000000006697
85.2088,0.00039999999999995595
85.9975,0.00039999999999995595
86.0062,0.00040000000000006697
86.1501,0.00039999999999995595
86.389,0.00040000000000006697
87.4831,0.00039999999999995595
90.99,0.00039999999999995595
91.2511,0.00040000000000006697
92.2056,0.00039999999999995595
93.0194,0.00039999999999995595
93.45,0.00040000000000006697
93.496,0.00039999999999995595
93.8908,0.00040000000000006697
94.031,0.00039999999999995595
94.0358,0.00039999999999995595
94.0368,0.00040000000000006697
94.9361,0.00039999999999995595
94.965,0.000500000000000056
97.2354,0.00039999999999995595
98.8367,0.00040000000000006697
99.331,0.00039999999999995595
99.3642,0.00039999999999995595
100.0582,0.00040000000000006697
100.2547,0.00039999999999995595
100.4764,0.00040000000000006697
100.9732,0.00039999999999995595
102.0179,0.00039999999999995595
104.2049,0.00040000000000006697
105.1393,0.00039999999999995595
105.9069,0.00040000000000006697
106.7661,0.00039999999999995595
106.9239,0.00039999999999995595
108.1649,0.00040000000000006697
109.1457,0.00039999999999995595
109.3626,0.00040000000000006697
109.4242,0.00039999999999995595
112.7661,0.00039999999999995595
112.8722,0.00040000000000006697
112.9736,0.00039999999999995595
113.2475,0.00040000000000006697
115.0838,0.00039999999999995595
115.1332,0.00039999999999995595
115.7676,0.00040000000000006697
115.9514,0.00039999999999995595
117.2588,0.00039999999999995595
118.2924,0.00040000000000006697
118.3033,0.00039999999999995595
119.161,0.00040000000000006697
119.8861,0.00039999999999995595
119.9135,0.00039999999999995595
120.2067,0.00040000000000006697
122.1003,0.00039999999999995595
123.085,0.00040000000000006697
123.4625,0.00039999999999995595
125.7418,0.00039999999999995595
126.356,0.00040000000000006697
127.9218,0.00039999999999995595
129.5751,0.00040000000000006697
129.5762,0.00039999999999995595
129.8581,0.00039999999999995595
130.0161,0.00040000000000006697
131.1167,0.00039999999999995595
131.92,0.00040000000000006697
132.0465,0.00039999999999995595
133.7378,0.00039999999999995595
134.7024,0.00040000000000006697
135.6056,0.00039999999999995595
135.6526,0.00040000000000006697
138.0764,0.00039999999999995595
138.2626,0.00039999999999995595
138.7297,0.00040000000000006697
138.7512,0.00039999999999995595
139.4028,0.00040000000000006697
140.9846,0.00039999999999995595
141.0935,0.00039999999999995595
142.0356,0.00040000000000006697
143.3601,0.00039999999999995595
144.9379,0.00040000000000006697
145.151,0.00039999999999995595
149.0728,0.00039999999999995595
149.9961,0.00040000000000006697
150.0972,0.00039999999999995595
152.025,0.00040000000000006697
152.0444,0.00039999999999995595
152.3726,0.00039999999999995595
152.6938,0.00040000000000006697
152.9024,0.00039999999999995595
154.1672,0.00040000000000006697
154.2606,0.00039999999999995595
155.0994,0.00039999999999995595
158.5414,0.00040000000000006697
160.5236,0.00039999999999995595
160.7582,0.00040000000000006697
160.7896,0.00039999999999995595
160.7989,0.00039999999999995595
160.8067,0.000500000000000056
161.0875,0.00039999999999995595
161.2603,0.00040000000000006697
163.365,0.00039999999999995595
164.2369,0.00039999999999995595
164.8057,0.00040000000000006697
164.9886,0.00039999999999995595
165.006,0.00040000000000006697
165.279,0.00039999999999995595
166.2454,0.00039999999999995595
167.1508,0.00040000000000006697
168.9686,0.00039999999999995595
169.0664,0.00040000000000006697
170.0707,0.00039999999999995595
172.0933,0.00039999999999995595
173.3433,0.00040000000000006697
176.0914,0.00039999999999995595
176.165,0.00040000000000006697
176.4946,0.00039999999999995595
177.0467,0.00039999999999995595
177.846,0.00040000000000006697
178.2118,0.00039999999999995595
179.5621,0.00040000000000006697
181.0467,0.00039999999999995595
181.2389,0.00039999999999995595
181.2439,0.00040000000000006697
182.3828,0.00039999999999995595
182.4857,0.00040000000000006697
183.1017,0.00039999999999995595
186.515,0.00039999999999995595
187.0783,0.00040000000000006697
188.2506,0.00039999999999995595
189.7775,0.00040000000000006697
192.0761,0.00039999999999995595
193.5692,0.00039999999999995595
194.9131,0.00040000000000006697
196.1249,0.00039999999999995595
196.1464,0.00040000000000006697
198.084,0.00039999999999995595
199.1682,0.00039999999999995595
200.1456,0.00040000000000006697
200.9362,0.00039999999999995595
203.1826,0.00039999999999995595
203.9081,0.00040000000000006697
204.9022,0.00039999999999995595
205.0219,0.00040000000000006697
205.0265,0.00039999999999995595
205.1371,0.00039999999999995595
209.7738,0.00040000000000006697
211.0633,0.00039999999999995595
211.9815,0.00040000000000006697
212.146,0.00039999999999995595
213.0097,0.00039999999999995595
213.4858,0.00040000000000006697
213.6643,0.00039999999999995595
215.0942,0.00040000000000006697
216.2567,0.00039999999999995595
217.105,0.00039999999999995595
217.9868,0.00040000000000006697
220.6432,0.00039999999999995595
221.0729,0.00040000000000006697
223.0928,0.00039999999999995595
223.1862,0.00039999999999995595
224.1917,0.00040000000000006697
225.9928,0.00039999999999995595
226.0932,0.00040000000000006697
230.8932,0.00039999999999995595
230.899,0.00039999999999995595
231.2196,0.00040000000000006697
231.286,0.00039999999999995595
233.0657,0.00040000000000006697
234.1368,0.00039999999999995595
236.8585,0.00039999999999995595
238.4024,0.00040000000000006697
239.486,0.00039999999999995595
240.0486,0.00040000000000006697
240.4789,0.00039999999999995595
241.1719,0.00039999999999995595
244.0731,0.000500000000000056
245.016,0.00039999999999995595
246.2096,0.00040000000000006697
246.7203,0.00039999999999995595
248.5146,0.00039999999999995595
249.0468,0.00040000000000006697
251.3144,0.00039999999999995595
251.9501,0.00040000000000006697
252.3811,0.00039999999999995595
252.4582,0.00039999999999995595
252.866,0.00040000000000006697
254.0733,0.00039999999999995595
257.1224,0.00040000000000006697
260.1131,0.00039999999999995595
260.2944,0.00039999999999995595
261.1826,0.00040000000000006697
266.7161,0.00039999999999995595
267.0796,0.00040000000000006697
268.1928,0.00039999999999995595
268.4838,0.00039999999999995595
270.1504,0.00040000000000006697
270.9614,0.00039999999999995595
274.7388,0.00040000000000006697
274.7438,0.00039999999999995595
274.986,0.00039999999999995595
275.3564,0.00040000000000006697
275.7126,0.00039999999999995595
277.9372,0.00040000000000006697
278.8453,0.00039999999999995595
279.3362,0.00039999999999995595
279.4438,0.00040000000000006697
280.5607,0.00039999999999995595
281.7096,0.00040000000000006697
282.0785,0.00039999999999995595
283.9344,0.00039999999999995595
285.4007,0.00040000000000006697
286.1682,0.00039999999999995595
287.1744,0.00040000000000006697
289.0157,0.00039999999999995595
289.7867,0.00039999999999995595
290.1232,0.00040000000000006697
290.3126,0.00039999999999995595
293.954,0.00040000000000006697
295.4228,0.00039999999999995595
298.079,0.00039999999999995595
300.0138,0.00040000000000006697
300.0835,0.00039999999999995595
300.926,0.00040000000000006697
305.2633,0.00039999999999995595
307.3789,0.00039999999999995595
308.044,0.00040000000000006697
313.9758,0.00039999999999995595
315.0732,0.00040000000000006697
319.5226,0.00039999999999995595
320.2888,0.00039999999999995595
323.5657,0.00040000000000006697
323.925,0.00039999999999995595
324.8893,0.00039999999999995595
325.3799,0.00040000000000006697
328.8436,0.00039999999999995595
329.1121,0.00040000000000006697
330.2128,0.00039999999999995595
330.3351,0.00039999999999995595
333.1261,0.00040000000000006697
333.1311,0.00039999999999995595
339.1339,0.00040000000000006697
341.3579,0.00039999999999995595
347.0138,0.00039999999999995595
348.3575,0.00040000000000006697
353.0731,0.00039999999999995595
353.6846,0.00040000000000006697
358.3814,0.00039999999999995595
360.345,0.00039999999999995595
367.6503,0.00040000000000006697
367.6621,0.00039999999999995595
371.9176,0.00040000000000006697
372.1753,0.00039999999999995595
375.1704,0.00039999999999995595
380.9933,0.000500000000000056
393.468,0.00039999999999995595
402.9003,0.00040000000000006697
404.4071,0.00039999999999995595
423.8399,0.00040000000000006697
425.9789,0.00039999999999995595
434.4383,0.00039999999999995595
449.9185,0.00040000000000006697
453.7965,0.00039999999999995595
457.4375,0.00039999999999995595
467.9074,0.00040000000000006697
477.9621,0.00039999999999995595
484.9944,0.00040000000000006697
485.0028,0.00039999999999995595
503.1425,0.00039999999999995595
511.9682,0.00040000000000006697
512.9506,0.00039999999999995595
518.4368,0.00040000000000006697
555.2093,0.00039999999999995595
577.6071,0.00039999999999995595
585.3406,0.00040000000000006697
590.7861,0.00039999999999995595
593.3905,0.00040000000000006697
660.7699,0.00039999999999995595
683.6299,0.00039999999999995595
704.3774,0.00040000000000006697
707.5449,0.00039999999999995595
707.5535,0.00040000000000006697
736.364,0.00039999999999995595
737.9738,0.00039999999999995595
782.9857,0.00040000000000006697
789.5529,0.00039999999999995595
835.1777,0.00040000000000006697
891.4585,0.00039999999999995595
896.8703,0.00039999999999995595
930.0265,0.00040000000000006697
1024.7042,0.00039999999999995595
1045.3562,0.00040000000000006697
1088.1392,0.00039999999999995595


==> Figures/figure_ch4_h1_temporal_pdf__high.csv <==
dt_days,pdf
0.0007,0.0016
0.001,0.0016
0.0011,0.0007999999999999999
0.0014,0.0007999999999999995
0.0015,0.0008000000000000004
0.0019,0.0008000000000000004
0.0029,0.0007999999999999995
0.0032,0.0016000000000000007
0.0036,0.0007999999999999986
0.004,0.0016000000000000007
0.0042,0.0008000000000000004
0.0047,0.0008000000000000004
0.0051,0.0007999999999999986
0.0054,0.0016000000000000007
0.0056,0.0008999999999999998
0.0057,0.0007999999999999986
0.0058,0.0008000000000000021
0.0065,0.0007999999999999986
0.0069,0.0008000000000000021
0.0071,0.0007999999999999986
0.0072,0.0007999999999999986
0.0076,0.0008000000000000021
0.0082,0.0007999999999999986
0.0092,0.0008000000000000021
0.0094,0.0007999999999999986
0.01,0.0007999999999999986
0.0101,0.0008000000000000021
0.0104,0.0007999999999999986
0.0106,0.0016000000000000007
0.0108,0.0016000000000000007
0.0114,0.0007999999999999986
0.0117,0.0008000000000000021
0.0119,0.0015999999999999973
0.0121,0.0008000000000000021
0.0132,0.0008000000000000021
0.0142,0.0007999999999999952
0.0174,0.0008000000000000021
0.0175,0.0008000000000000021
0.0176,0.0007999999999999952
0.0196,0.0008000000000000021
0.0203,0.0008000000000000021
0.0215,0.0007999999999999952
0.0217,0.0008000000000000021
0.0221,0.0008000000000000021
0.0226,0.0008000000000000021
0.0235,0.0007999999999999952
0.0257,0.0008000000000000021
0.0261,0.0008000000000000021
0.0269,0.0007999999999999952
0.0281,0.0008000000000000021
0.0326,0.000899999999999998
0.0356,0.0008000000000000021
0.0379,0.0008000000000000021
0.0382,0.0007999999999999952
0.0389,0.0008000000000000021
0.0404,0.0008000000000000021
0.0421,0.0008000000000000021
0.0425,0.0007999999999999952
0.0426,0.0016000000000000042
0.0429,0.0023999999999999994
0.0432,0.003999999999999997
0.0433,0.0008000000000000021
0.0435,0.0023999999999999924
0.0436,0.000800000000000009
0.0438,0.0040000000000000036
0.0439,0.0023999999999999994
0.044,0.0007999999999999952
0.0442,0.0007999999999999952
0.0443,0.0016000000000000042
0.0444,0.0016000000000000042
0.0446,0.0032999999999999974
0.0447,0.0016000000000000042
0.0449,0.0015999999999999903
0.045,0.0040000000000000036
0.0451,0.0031999999999999945
0.0453,0.004800000000000013
0.0454,0.0023999999999999994
0.0456,0.0015999999999999903
0.0457,0.0023999999999999994
0.0458,0.0023999999999999994
0.046,0.0023999999999999994
0.0461,0.000800000000000009
0.0462,0.0015999999999999903
0.0465,0.001700000000000007
0.0467,0.0007999999999999952
0.0469,0.0032000000000000084
0.0471,0.0015999999999999903
0.0472,0.0016000000000000042
0.0475,0.0016000000000000042
0.0476,0.0031999999999999945
0.0478,0.0040000000000000036
0.0479,0.0007999999999999952
0.0481,0.0015999999999999903
0.0483,0.0024000000000000132
0.0485,0.0024000000000000132
0.0486,0.0007999999999999952
0.0488,0.0007999999999999952
0.0489,0.0015999999999999903
0.049,0.0024000000000000132
0.0493,0.0007999999999999952
0.0494,0.0025000000000000022
0.0499,0.0007999999999999952
0.05,0.0024000000000000132
0.0504,0.0007999999999999952
0.0506,0.0031999999999999806
0.0507,0.0008000000000000229
0.0508,0.0015999999999999903
0.051,0.0007999999999999952
0.0512,0.0015999999999999903
0.0514,0.0024000000000000132
0.0515,0.0007999999999999952
0.0517,0.001600000000000018
0.0518,0.0015999999999999903
0.0519,0.0032000000000000084
0.0521,0.0007999999999999952
0.0522,0.0007999999999999952
0.0525,0.0015999999999999903
0.0526,0.0007999999999999952
0.0531,0.0008000000000000229
0.0532,0.0007999999999999952
0.0533,0.0007999999999999952
0.054,0.0015999999999999903
0.0542,0.001700000000000007
0.0543,0.0007999999999999952
0.0546,0.001600000000000018
0.0547,0.0007999999999999952
0.0549,0.0007999999999999952
0.055,0.0007999999999999952
0.0551,0.0024000000000000132
0.0556,0.0015999999999999903
0.0557,0.0015999999999999903
0.056,0.0007999999999999952
0.0561,0.0008000000000000229
0.0562,0.0007999999999999952
0.0564,0.0015999999999999903
0.0565,0.0007999999999999952
0.0567,0.0008000000000000229
0.0569,0.0007999999999999952
0.0571,0.0023999999999999855
0.0572,0.0007999999999999952
0.0574,0.0024000000000000132
0.0575,0.0007999999999999952
0.0583,0.0007999999999999952
0.0592,0.001600000000000018
0.0594,0.0007999999999999952
0.0596,0.0023999999999999855
0.06,0.0008000000000000229
0.0601,0.0008999999999999841
0.0604,0.0015999999999999903
0.0607,0.001600000000000018
0.061,0.0015999999999999903
0.0621,0.0015999999999999903
0.0629,0.001600000000000018
0.0632,0.0007999999999999952
0.0633,0.0007999999999999952
0.0636,0.0024000000000000132
0.0644,0.0007999999999999952
0.0646,0.0023999999999999855
0.0653,0.0008000000000000229
0.0654,0.0015999999999999903
0.0662,0.0007999999999999952
0.0664,0.0007999999999999952
0.0665,0.0007999999999999952
0.0667,0.0008000000000000229
0.0672,0.0015999999999999903
0.0678,0.0007999999999999952
0.0679,0.0007999999999999952
0.0681,0.0007999999999999952
0.0683,0.0008000000000000229
0.0688,0.0007999999999999952
0.0693,0.0007999999999999952
0.0694,0.0007999999999999952
0.0697,0.0007999999999999952
0.07,0.0008000000000000229
0.0715,0.0007999999999999952
0.0719,0.0016999999999999793
0.0721,0.0008000000000000229
0.0722,0.0007999999999999952
0.0724,0.0007999999999999952
0.0729,0.0007999999999999952
0.0743,0.0007999999999999952
0.0747,0.001600000000000018
0.0749,0.0007999999999999952
0.0753,0.0007999999999999952
0.0757,0.0007999999999999952
0.0758,0.0007999999999999952
0.0761,0.0008000000000000229
0.0762,0.0007999999999999952
0.0775,0.0007999999999999952
0.0776,0.0007999999999999952
0.079,0.0007999999999999952
0.0796,0.0007999999999999952
0.0803,0.0008000000000000229
0.0806,0.0007999999999999674
0.0815,0.0008000000000000229
0.0818,0.0008000000000000229
0.0819,0.0015999999999999903
0.0821,0.0015999999999999903
0.0822,0.0007999999999999674
0.0829,0.0008000000000000229
0.0832,0.0008000000000000229
0.0835,0.0007999999999999674
0.0836,0.0008000000000000229
0.0838,0.0007999999999999674
0.084,0.0008000000000000229
0.0847,0.0008000000000000229
0.0854,0.0007999999999999674
0.0857,0.0008000000000000229
0.0864,0.0007999999999999674
0.0865,0.0009000000000000119
0.0867,0.0008000000000000229
0.0869,0.0007999999999999674
0.0871,0.0008000000000000229
0.0876,0.0007999999999999674
0.0899,0.0008000000000000229
0.09,0.0008000000000000229
0.0925,0.0007999999999999674
0.0926,0.0008000000000000229
0.0928,0.0007999999999999674
0.0929,0.0008000000000000229
0.0938,0.0008000000000000229
0.0951,0.0007999999999999674
0.0962,0.0008000000000000229
0.0993,0.0015999999999999903
0.1003,0.0008000000000000229
0.1006,0.0007999999999999674
0.1011,0.0008000000000000229
0.1014,0.0007999999999999674
0.1017,0.0008000000000000229
0.1032,0.0015999999999999903
0.1056,0.0008000000000000229
0.1058,0.0007999999999999674
0.106,0.0008000000000000229
0.1061,0.0007999999999999674
0.1065,0.0008000000000000229
0.1071,0.0008000000000000229
0.1085,0.0007999999999999674
0.11,0.0008000000000000229
0.1114,0.0007999999999999674
0.1121,0.0008000000000000229
0.1136,0.0008000000000000229
0.1161,0.0007999999999999674
0.1168,0.0008000000000000229
0.1172,0.0007999999999999674
0.1176,0.0008000000000000229
0.1199,0.0016999999999999793
0.1201,0.0008000000000000229
0.121,0.0007999999999999674
0.1215,0.0016000000000000458
0.1217,0.0007999999999999674
0.1221,0.0008000000000000229
0.1222,0.0007999999999999674
0.1226,0.0008000000000000229
0.1228,0.0008000000000000229
0.1235,0.0007999999999999674
0.1236,0.0008000000000000229
0.1246,0.0007999999999999674
0.1265,0.0008000000000000229
0.1268,0.0007999999999999674
0.1275,0.0008000000000000229
0.1306,0.0008000000000000229
0.1325,0.0007999999999999674
0.1357,0.0008000000000000229
0.1371,0.0007999999999999674
0.1376,0.0008000000000000229
0.1381,0.0008000000000000229
0.1393,0.0007999999999999674
0.14,0.0008000000000000229
0.1421,0.0007999999999999674
0.1422,0.0008000000000000229
0.1428,0.0008000000000000229
0.1429,0.0007999999999999674
0.1433,0.0008000000000000229
0.1442,0.0007999999999999674
0.1479,0.0008000000000000229
0.1494,0.0007999999999999674
0.1503,0.0008000000000000229
0.1504,0.0008000000000000229
0.1506,0.0007999999999999674
0.1532,0.0008000000000000229
0.1544,0.0007999999999999674
0.1582,0.0008000000000000229
0.1585,0.0008000000000000229
0.161,0.0016999999999999793
0.1614,0.0008000000000000229
0.1633,0.0007999999999999674
0.1639,0.0008000000000000229
0.1647,0.0007999999999999674
0.1671,0.0008000000000000229
0.1674,0.0015999999999999903
0.175,0.0008000000000000229
0.1762,0.0007999999999999674
0.1793,0.0008000000000000229
0.1817,0.0007999999999999674
0.1826,0.0008000000000000229
0.1833,0.0008000000000000229
0.1857,0.0007999999999999674
0.1861,0.0008000000000000229
0.1874,0.0007999999999999674
0.1888,0.0008000000000000229
0.1901,0.0008000000000000229
0.1903,0.0007999999999999674
0.1911,0.0008000000000000229
0.1924,0.0007999999999999674
0.1929,0.0008000000000000229
0.1943,0.0007999999999999674
0.1974,0.0008000000000000229
0.1978,0.0008000000000000229
0.1997,0.0007999999999999674
0.2031,0.0008000000000000229
0.2032,0.0007999999999999674
0.2064,0.0008000000000000229
0.2101,0.0008000000000000229
0.2149,0.0007999999999999674
0.2181,0.0008000000000000229
0.2199,0.0007999999999999674
0.2214,0.0008000000000000229
0.2257,0.0007999999999999674
0.2283,0.0008000000000000229
0.2286,0.0008000000000000229
0.2322,0.0008999999999999564
0.2325,0.0008000000000000229
0.2362,0.0008000000000000229
0.2411,0.0007999999999999674
0.2414,0.0008000000000000229
0.2418,0.0007999999999999674
0.2443,0.0008000000000000229
0.2475,0.0008000000000000229
0.2512,0.0007999999999999674
0.2524,0.0008000000000000229
0.2544,0.0007999999999999674
0.259,0.0008000000000000229
0.2611,0.0007999999999999674
0.2618,0.0008000000000000229
0.265,0.0008000000000000229
0.2707,0.0007999999999999674
0.2796,0.0008000000000000229
0.2847,0.0007999999999999674
0.2869,0.0008000000000000229
0.2872,0.0008000000000000229
0.2881,0.0007999999999999674
0.2908,0.0008000000000000229
0.291,0.0007999999999999674
0.2917,0.0008000000000000229
0.2936,0.0008000000000000229
0.2939,0.0007999999999999674
0.2997,0.0008000000000000229
0.3011,0.0007999999999999674
0.3042,0.0008000000000000229
0.3117,0.0007999999999999674
0.3133,0.0008000000000000229
0.3153,0.0008000000000000229
0.3179,0.0007999999999999674
0.3193,0.0008000000000000229
0.3218,0.0007999999999999674
0.3274,0.0008000000000000229
0.3311,0.0008000000000000229
0.3315,0.0007999999999999674
0.3347,0.0008000000000000229
0.3349,0.0009000000000000119
0.3394,0.0007999999999999674
0.3457,0.0008000000000000229
0.3479,0.0007999999999999674
0.3614,0.0008000000000000229
0.3646,0.0007999999999999674
0.3762,0.0008000000000000229
0.3851,0.0008000000000000229
0.3899,0.0007999999999999674
0.3935,0.0008000000000000229
0.3939,0.0007999999999999674
0.3985,0.0008000000000000229
0.4003,0.0008000000000000229
0.4178,0.0007999999999999674
0.4204,0.0008000000000000229
0.4224,0.0007999999999999674
0.4242,0.0008000000000000229
0.4253,0.0008000000000000229
0.4275,0.0007999999999999674
0.4299,0.0008000000000000229
0.4306,0.0007999999999999674
0.431,0.0008000000000000229
0.4362,0.0007999999999999674
0.4385,0.0008000000000000229
0.4394,0.0008000000000000229
0.4403,0.0007999999999999674
0.4425,0.0008000000000000229
0.4599,0.0007999999999999674
0.4726,0.0008000000000000229
0.481,0.0008000000000000229
0.4814,0.0007999999999999674
0.496,0.0008000000000000229
0.5018,0.0007999999999999674
0.5047,0.0008000000000000229
0.5094,0.0008000000000000229
0.5143,0.0007999999999999674
0.5251,0.0008000000000000229
0.5268,0.0007999999999999674
0.5321,0.0008000000000000229
0.546,0.0009000000000000119
0.5461,0.0007999999999999674
0.5504,0.0008000000000000229
0.5507,0.0007999999999999674
0.5544,0.0008000000000000229
0.5575,0.0008000000000000229
0.5697,0.0007999999999999674
0.5704,0.0008000000000000229
0.5771,0.0007999999999999674
0.5775,0.0008000000000000229
0.5851,0.0008000000000000229
0.5901,0.0007999999999999674
0.596,0.0008000000000000229
0.5964,0.0007999999999999674
0.6062,0.0008000000000000229
0.61,0.0007999999999999674
0.611,0.0008000000000000229
0.6139,0.0008000000000000229
0.6154,0.0007999999999999674
0.6176,0.0008000000000000229
0.6274,0.0007999999999999674
0.6408,0.0008000000000000229
0.6439,0.0008000000000000229
0.6606,0.0007999999999999674
0.6672,0.0008000000000000229
0.6728,0.0007999999999999674
0.6731,0.0008000000000000229
0.6739,0.0007999999999999674
0.6757,0.0008000000000000229
0.6775,0.0008000000000000229
0.6781,0.0015999999999999903
0.679,0.0007999999999999674
0.6819,0.0008000000000000229
0.6853,0.0008000000000000229
0.6912,0.0007999999999999674
0.6992,0.0008000000000000229
0.711,0.0007999999999999674
0.7169,0.0008000000000000229
0.7176,0.0009000000000000119
0.7181,0.0007999999999999674
0.7183,0.0008000000000000229
0.721,0.0008000000000000229
0.7333,0.0007999999999999674
0.7382,0.0008000000000000229
0.7561,0.0007999999999999674
0.7597,0.0008000000000000229
0.7724,0.0007999999999999674
0.7731,0.0008000000000000229
0.7736,0.0008000000000000229
0.774,0.0007999999999999674
0.7754,0.0008000000000000229
0.7778,0.0007999999999999674
0.7788,0.0008000000000000229
0.781,0.0008000000000000229
0.7821,0.0015999999999999903
0.7893,0.0007999999999999674
0.7901,0.0008000000000000229
0.7943,0.0007999999999999674
0.801,0.0008000000000000229
0.8015,0.0008000000000000229
0.8038,0.0007999999999999674
0.8043,0.0008000000000000229
0.8117,0.0007999999999999674
0.8128,0.0008000000000000229
0.8147,0.0008000000000000229
0.8276,0.0007999999999999674
0.8288,0.0008000000000000229
0.8294,0.0007999999999999674
0.8326,0.0008000000000000229
0.8358,0.0008000000000000229
0.8532,0.0007999999999999674
0.8572,0.0008000000000000229
0.8656,0.0007999999999999674
0.8808,0.0008000000000000229
0.8817,0.0007999999999999674
0.8851,0.0008000000000000229
0.8856,0.0009000000000000119
0.8911,0.0007999999999999674
0.8936,0.0008000000000000229
0.8953,0.0008000000000000229
0.8985,0.0007999999999999674
0.9003,0.0008000000000000229
0.9072,0.0007999999999999674
0.9074,0.0008000000000000229
0.9374,0.0008000000000000229
0.9397,0.0007999999999999674
0.9542,0.0008000000000000229
0.9553,0.0007999999999999674
0.9569,0.0008000000000000229
0.9571,0.0007999999999999674
0.9688,0.0008000000000000229
0.9711,0.0008000000000000229
0.9726,0.0007999999999999674
0.9739,0.0008000000000000229
0.9785,0.0007999999999999674
0.9831,0.0008000000000000229
0.9832,0.0008000000000000229
0.9836,0.0008000000000000229
0.9957,0.0007999999999999119
1.0007,0.0008000000000000229
1.0044,0.0008000000000000229
1.0081,0.0008000000000000229
1.0129,0.0008000000000000229
1.0204,0.0007999999999999119
1.0419,0.0008000000000000229
1.0506,0.0008000000000000229
1.054,0.0008000000000000229
1.0589,0.0008000000000000229
1.0632,0.0007999999999999119
1.0754,0.0008000000000000229
1.0804,0.0008000000000000229
1.0912,0.0008000000000000229
1.1238,0.0007999999999999119
1.136,0.0008000000000000229
1.1429,0.0008000000000000229
1.1539,0.0009000000000000119
1.1704,0.0008000000000000229
1.1844,0.0008000000000000229
1.2051,0.0007999999999999119
1.2096,0.0008000000000000229
1.2279,0.0008000000000000229
1.2621,0.0008000000000000229
1.2664,0.0008000000000000229
1.2775,0.0007999999999999119
1.2831,0.0008000000000000229
1.2897,0.0008000000000000229
1.306,0.0008000000000000229
1.3229,0.0007999999999999119
1.3386,0.0008000000000000229
1.3547,0.0008000000000000229
1.3568,0.0008000000000000229
1.3619,0.0008000000000000229
1.3676,0.0007999999999999119
1.3913,0.0008000000000000229
1.4729,0.0008000000000000229
1.5001,0.0008000000000000229
1.5043,0.0008000000000000229
1.5185,0.0007999999999999119
1.5253,0.0008000000000000229
1.5564,0.0008000000000000229
1.6031,0.0008000000000000229
1.6101,0.0008000000000000229
1.6176,0.0007999999999999119
1.6292,0.0008000000000000229
1.6303,0.0008000000000000229
1.6493,0.0008000000000000229
1.6938,0.0008000000000000229
1.7071,0.0007999999999999119
1.7304,0.0008000000000000229
1.7325,0.0008000000000000229
1.7356,0.0008000000000000229
1.7622,0.0008000000000000229
1.7788,0.0007999999999999119
1.7824,0.0008000000000000229
1.8239,0.0009000000000000119
1.8319,0.0008000000000000229
1.8383,0.0008000000000000229
1.8467,0.0007999999999999119
1.8476,0.0008000000000000229
1.8711,0.0008000000000000229
1.8804,0.0008000000000000229
1.926,0.0008000000000000229
1.9289,0.0007999999999999119
1.9347,0.0008000000000000229
1.9353,0.0008000000000000229
1.9474,0.0008000000000000229
1.9788,0.0008000000000000229
1.9989,0.0007999999999999119
2.006,0.0008000000000000229
2.0203,0.0008000000000000229
2.0329,0.0008000000000000229
2.0504,0.0008000000000000229
2.0553,0.0007999999999999119
2.0933,0.0008000000000000229
2.1018,0.0008000000000000229
2.2407,0.0008000000000000229
2.2996,0.0007999999999999119
2.301,0.0008000000000000229
2.3054,0.0008000000000000229
2.3369,0.0008000000000000229
2.3371,0.0008000000000000229
2.3849,0.0007999999999999119
2.5261,0.0008000000000000229
2.5612,0.0008000000000000229
2.6094,0.0008000000000000229
2.6263,0.0008000000000000229
2.6888,0.0007999999999999119
2.6974,0.0008000000000000229
2.7479,0.0008000000000000229
2.7636,0.0008000000000000229
2.7804,0.0008000000000000229
2.7844,0.0007999999999999119
2.7858,0.0008000000000000229
2.7862,0.0009000000000000119
2.7874,0.0008000000000000229
2.8069,0.0008000000000000229
2.8504,0.0007999999999999119
2.8682,0.0008000000000000229
2.8771,0.0008000000000000229
2.896,0.0008000000000000229
2.904,0.0008000000000000229
2.9064,0.0007999999999999119
2.9072,0.0008000000000000229
2.9236,0.0008000000000000229
2.9347,0.0008000000000000229
2.9429,0.0008000000000000229
2.945,0.0007999999999999119
2.9769,0.0008000000000000229
2.9785,0.0008000000000000229
2.9792,0.0008000000000000229
2.9876,0.0008000000000000229
2.9901,0.0007999999999999119
3.0018,0.0008000000000000229
3.0124,0.0008000000000000229
3.0397,0.0008000000000000229
3.0536,0.0008000000000000229
3.09,0.0007999999999999119
3.0983,0.0008000000000000229
3.1708,0.0008000000000000229
3.4717,0.0008000000000000229
3.5281,0.0007999999999999119
3.5389,0.0008000000000000229
3.6156,0.0008000000000000229
3.6478,0.0008000000000000229
3.7147,0.0008000000000000229
3.8035,0.0007999999999999119
3.8078,0.0008000000000000229
3.8221,0.0008000000000000229
3.8969,0.0008000000000000229
3.9058,0.0008000000000000229
3.9368,0.0007999999999999119
4.0586,0.0008000000000000229
4.0632,0.0009000000000000119
4.1085,0.0008000000000000229
4.1192,0.0008000000000000229
4.201,0.0008000000000000229
4.2429,0.0007999999999999119
4.2669,0.0008000000000000229
4.2865,0.0008000000000000229
4.3167,0.0008000000000000229
4.3988,0.0007999999999999119
4.4762,0.0008000000000000229
4.5953,0.0008000000000000229
4.6839,0.0008000000000000229
4.7917,0.0008000000000000229
4.8185,0.0007999999999999119
4.8365,0.0008000000000000229
4.8419,0.0008000000000000229
4.8457,0.0008000000000000229
4.8583,0.0008000000000000229
4.8706,0.0007999999999999119
4.9182,0.0008000000000000229
4.9808,0.0008000000000000229
4.9871,0.0008000000000000229
5.0012,0.0008000000000000229
5.0256,0.0007999999999999119
5.0528,0.0008000000000000229
5.0597,0.0008000000000000229
5.0665,0.0008000000000000229
5.0772,0.0008000000000000229
5.1747,0.0007999999999999119
5.181,0.0008000000000000229
5.4115,0.0008000000000000229
5.4635,0.0008000000000000229
5.4965,0.0008000000000000229
5.5493,0.0007999999999999119
5.7557,0.0008000000000000229
5.8536,0.0008000000000000229
5.9312,0.0008000000000000229
5.9376,0.0007999999999999119
6.0101,0.0008000000000000229
6.0258,0.0009000000000000119
6.1465,0.0008000000000000229
6.2519,0.0008000000000000229
6.2617,0.0008000000000000229
6.2625,0.0007999999999999119
6.2631,0.0008000000000000229
6.2851,0.0008000000000000229
6.3497,0.0008000000000000229
6.4217,0.0008000000000000229
6.4569,0.0007999999999999119
6.6519,0.0008000000000000229
6.8682,0.0008000000000000229
6.8803,0.0008000000000000229
6.9104,0.0007999999999999119
6.9124,0.0008000000000000229
6.9647,0.0008000000000000229
6.9786,0.0008000000000000229
7.0092,0.0008000000000000229
7.0156,0.0007999999999999119
7.1444,0.0008000000000000229
7.1931,0.0008000000000000229
7.2121,0.0008000000000000229
7.3229,0.0008000000000000229
7.3689,0.0007999999999999119
7.3717,0.0008000000000000229
7.3731,0.0008000000000000229
7.3742,0.0008000000000000229
7.5643,0.0008000000000000229
7.7168,0.0007999999999999119
7.7308,0.0008000000000000229
7.8778,0.0008000000000000229
7.9522,0.0008000000000000229
8.0911,0.0008000000000000229
8.2342,0.0007999999999999119
8.2799,0.0008000000000000229
8.3076,0.0008000000000000229
8.3699,0.0008000000000000229
8.4546,0.0008000000000000229
8.9061,0.0007999999999999119
9.0715,0.0009000000000000119
9.0718,0.0008000000000000229
9.0722,0.0008000000000000229
9.1514,0.0008000000000000229
9.2858,0.0007999999999999119
9.3317,0.0008000000000000229
9.8943,0.0008000000000000229
9.9006,0.0008000000000000229
10.0721,0.0008000000000000229
10.1107,0.0007999999999999119
10.6994,0.0008000000000000229
10.9285,0.0008000000000000229
10.9885,0.0008000000000000229
11.091,0.0008000000000000229
11.1203,0.0007999999999999119
11.1914,0.0008000000000000229
11.2708,0.0008000000000000229
11.2719,0.0008000000000000229
11.4718,0.0008000000000000229
11.5365,0.0007999999999999119
11.5382,0.0008000000000000229
11.5882,0.0008000000000000229
11.6456,0.0008000000000000229
11.6853,0.0007999999999999119
11.7586,0.0008000000000000229
11.7925,0.0008000000000000229
11.9893,0.0008000000000000229
12.0178,0.0008000000000000229
12.2053,0.0007999999999999119
12.2639,0.0008000000000000229
12.3868,0.0008000000000000229
12.5156,0.0008000000000000229
12.5531,0.0008000000000000229
12.5621,0.0007999999999999119
12.579,0.0008000000000000229
12.6128,0.0008000000000000229
12.8635,0.0008000000000000229
13.0138,0.0008000000000000229
13.0254,0.0007999999999999119
13.03,0.0009000000000000119
13.0321,0.0008000000000000229
13.0869,0.0008000000000000229
13.549,0.0008000000000000229
13.7251,0.0007999999999999119
13.7262,0.0008000000000000229
13.9435,0.0008000000000000229
13.9699,0.0008000000000000229
14.0642,0.0008000000000000229
14.084,0.0007999999999999119
14.3308,0.0008000000000000229
14.7854,0.0008000000000000229
14.846,0.0008000000000000229
15.0097,0.0008000000000000229
15.1992,0.0007999999999999119
15.2051,0.0008000000000000229
15.2189,0.0008000000000000229
15.2708,0.0008000000000000229
15.2774,0.0008000000000000229
15.2794,0.0007999999999999119
15.3329,0.0008000000000000229
15.8796,0.0008000000000000229
16.0132,0.0008000000000000229
16.0949,0.0008000000000000229
16.1226,0.0007999999999999119
16.3411,0.0008000000000000229
16.431,0.0008000000000000229
16.8554,0.0008000000000000229
17.0321,0.0007999999999999119
17.1058,0.0008000000000000229
17.8479,0.0008000000000000229
17.9728,0.0008000000000000229
18.0279,0.0008000000000000229
18.116,0.0007999999999999119
18.1669,0.0008000000000000229
18.9862,0.0008000000000000229
19.0621,0.0008000000000000229
19.3126,0.0008000000000000229
20.0896,0.0007999999999999119
20.1079,0.0009000000000000119
20.3858,0.0008000000000000229
20.4853,0.0008000000000000229
20.5249,0.0008000000000000229
20.7297,0.0007999999999999119
20.7807,0.0008000000000000229
20.7875,0.0008000000000000229
21.0288,0.0008000000000000229
21.0718,0.0008000000000000229
21.0761,0.0007999999999999119
21.424,0.0008000000000000229
21.8125,0.0008000000000000229
21.9082,0.0008000000000000229
22.0135,0.0008000000000000229
22.0926,0.0007999999999999119
22.135,0.0008000000000000229
22.179,0.0008000000000000229
23.284,0.0008000000000000229
23.6653,0.0008000000000000229
23.7271,0.0007999999999999119
23.8643,0.0008000000000000229
24.9553,0.0008000000000000229
25.4218,0.0008000000000000229
25.7712,0.0008000000000000229
26.0993,0.0007999999999999119
26.7926,0.0008000000000000229
26.8504,0.0008000000000000229
26.8888,0.0008000000000000229
26.8894,0.0008000000000000229
26.9358,0.0007999999999999119
27.0328,0.0008000000000000229
27.0558,0.0008000000000000229
27.5933,0.0008000000000000229
27.686,0.0008000000000000229
27.7276,0.0007999999999999119
28.0797,0.0008000000000000229
28.0971,0.0008000000000000229
28.6118,0.0008000000000000229
28.7031,0.0009000000000000119
28.9444,0.0007999999999999119
30.8999,0.0008000000000000229
31.0578,0.0008000000000000229
32.9333,0.0008000000000000229
33.0635,0.0008000000000000229
33.9254,0.0007999999999999119
34.054,0.0008000000000000229
34.1132,0.0008000000000000229
34.1394,0.0008000000000000229
34.5119,0.0008000000000000229
35.2678,0.0007999999999999119
35.9138,0.0008000000000000229
36.0601,0.0008000000000000229
36.4747,0.0008000000000000229
37.1393,0.0007999999999999119
37.2119,0.0008000000000000229
37.4517,0.0008000000000000229
37.5042,0.0008000000000000229
38.2578,0.0008000000000000229
38.2947,0.0007999999999999119
38.729,0.0008000000000000229
38.735,0.0008000000000000229
38.7478,0.0008000000000000229
38.9075,0.0008000000000000229
39.6614,0.0007999999999999119
40.0586,0.0008000000000000229
40.3286,0.0008000000000000229
41.8088,0.0008000000000000229
42.4018,0.0008000000000000229
42.7851,0.0007999999999999119
44.2596,0.0008000000000000229
44.3278,0.0008000000000000229
45.3736,0.0008000000000000229
45.4532,0.0008000000000000229
46.8133,0.0007999999999999119
46.8836,0.0008000000000000229
47.2469,0.0008000000000000229
47.4208,0.0008000000000000229
47.8872,0.0009000000000000119
48.8881,0.0007999999999999119
48.9003,0.0008000000000000229
49.6603,0.0008000000000000229
50.5408,0.0008000000000000229
50.8381,0.0008000000000000229
50.8392,0.0007999999999999119
52.7501,0.0008000000000000229
52.8794,0.0008000000000000229
53.7128,0.0008000000000000229
53.8268,0.0008000000000000229
54.0321,0.0007999999999999119
54.0767,0.0008000000000000229
55.186,0.0008000000000000229
55.3043,0.0008000000000000229
56.014,0.0008000000000000229
56.0203,0.0007999999999999119
57.0919,0.0008000000000000229
59.4458,0.0008000000000000229
61.0086,0.0008000000000000229
61.6419,0.0007999999999999119
61.9114,0.0008000000000000229
62.4008,0.0008000000000000229
62.696,0.0008000000000000229
62.9903,0.0008000000000000229
63.0864,0.0007999999999999119
63.8068,0.0008000000000000229
63.8135,0.0008000000000000229
63.9726,0.0008000000000000229
64.9321,0.0008000000000000229
65.0503,0.0007999999999999119
67.0069,0.0008000000000000229
67.2561,0.0008000000000000229
68.0228,0.0008000000000000229
70.5922,0.0008000000000000229
71.0599,0.0007999999999999119
71.7358,0.0008000000000000229
72.944,0.0008000000000000229
73.4668,0.0008000000000000229
74.259,0.0009000000000000119
74.3222,0.0007999999999999119
74.5504,0.0008000000000000229
74.6699,0.0008000000000000229
74.705,0.0008000000000000229
74.8507,0.0008000000000000229
74.87,0.0007999999999999119
75.1619,0.0008000000000000229
75.254,0.0008000000000000229
75.4808,0.0008000000000000229
75.6846,0.0008000000000000229
76.2076,0.0007999999999999119
80.1853,0.0008000000000000229
81.1546,0.0008000000000000229
81.3176,0.0008000000000000229
81.3356,0.0008000000000000229
82.091,0.0007999999999999119
82.4625,0.0008000000000000229
82.6372,0.0008000000000000229
83.2546,0.0008000000000000229
84.7369,0.0008000000000000229
85.1804,0.0007999999999999119
85.9975,0.0008000000000000229
86.0062,0.0008000000000000229
86.1501,0.0008000000000000229
87.4831,0.0008000000000000229
91.2511,0.0007999999999999119
92.2056,0.0008000000000000229
93.0194,0.0008000000000000229
93.45,0.0008000000000000229
93.496,0.0007999999999999119
94.965,0.0008000000000000229
98.8367,0.0008000000000000229
99.331,0.0008000000000000229
99.3642,0.0008000000000000229
104.2049,0.0007999999999999119
105.9069,0.0008000000000000229
106.7661,0.0008000000000000229
108.1649,0.0008000000000000229
109.3626,0.0009000000000000119
112.7661,0.0008000000000000229
112.8722,0.0007999999999999119
115.1332,0.0008000000000000229
115.9514,0.0008000000000000229
117.2588,0.0008000000000000229
118.2924,0.0007999999999999119
118.3033,0.0008000000000000229
119.8861,0.0008000000000000229
119.9135,0.0008000000000000229
122.1003,0.0008000000000000229
123.085,0.0007999999999999119
127.9218,0.0008000000000000229
129.5751,0.0008000000000000229
129.5762,0.0008000000000000229
131.1167,0.0008000000000000229
131.92,0.0007999999999999119
132.0465,0.0008000000000000229
134.7024,0.0008000000000000229
135.6056,0.0008000000000000229
135.6526,0.0008000000000000229
138.0764,0.0007999999999999119
138.7297,0.0008000000000000229
138.7512,0.0008000000000000229
139.4028,0.0008000000000000229
141.0935,0.0008000000000000229
142.0356,0.0007999999999999119
143.3601,0.0008000000000000229
145.151,0.0008000000000000229
150.0972,0.0008000000000000229
152.025,0.0008000000000000229
152.0444,0.0007999999999999119
152.3726,0.0008000000000000229
152.6938,0.0008000000000000229
152.9024,0.0008000000000000229
154.1672,0.0007999999999999119
158.5414,0.0008000000000000229
160.5236,0.0008000000000000229
160.7582,0.0008000000000000229
160.7896,0.0009000000000000119
160.7989,0.0008000000000000229
160.8067,0.0007999999999999119
161.0875,0.0008000000000000229
164.2369,0.0008000000000000229
164.8057,0.0008000000000000229
166.2454,0.0008000000000000229
167.1508,0.0007999999999999119
170.0707,0.0008000000000000229
172.0933,0.0008000000000000229
176.165,0.0008000000000000229
177.846,0.0008000000000000229
178.2118,0.0007999999999999119
179.5621,0.0008000000000000229
182.4857,0.0008000000000000229
186.515,0.0008000000000000229
187.0783,0.0007999999999999119
196.1464,0.0008000000000000229
198.084,0.0008000000000000229
200.1456,0.0008000000000000229
200.9362,0.0008000000000000229
203.9081,0.0007999999999999119
204.9022,0.0008000000000000229
205.0219,0.0008000000000000229
205.0265,0.0008000000000000229
205.1371,0.0008000000000000229
209.7738,0.0007999999999999119
211.0633,0.0008000000000000229
211.9815,0.0008000000000000229
212.146,0.0008000000000000229
213.0097,0.0008000000000000229
215.0942,0.0007999999999999119
216.2567,0.0008000000000000229
217.105,0.0008000000000000229
217.9868,0.0008000000000000229
221.0729,0.0008000000000000229
223.0928,0.0007999999999999119
225.9928,0.0008000000000000229
226.0932,0.0008000000000000229
230.8932,0.0009000000000000119
230.899,0.0008000000000000229
231.2196,0.0007999999999999119
231.286,0.0008000000000000229
234.1368,0.0008000000000000229
236.8585,0.0008000000000000229
238.4024,0.0008000000000000229
240.0486,0.0007999999999999119
240.4789,0.0008000000000000229
244.0731,0.0008000000000000229
245.016,0.0008000000000000229
246.2096,0.0008000000000000229
246.7203,0.0007999999999999119
249.0468,0.0008000000000000229
251.3144,0.0008000000000000229
251.9501,0.0008000000000000229
252.3811,0.0008000000000000229
252.4582,0.0007999999999999119
257.1224,0.0008000000000000229
266.7161,0.0008000000000000229
267.0796,0.0008000000000000229
268.1928,0.0007999999999999119
268.4838,0.0008000000000000229
270.9614,0.0008000000000000229
274.7388,0.0008000000000000229
274.7438,0.0008000000000000229
274.986,0.0007999999999999119
275.3564,0.0008000000000000229
275.7126,0.0008000000000000229
277.9372,0.0008000000000000229
278.8453,0.0008000000000000229
279.3362,0.0007999999999999119
279.4438,0.0008000000000000229
280.5607,0.0008000000000000229
282.0785,0.0008000000000000229
283.9344,0.0008000000000000229
285.4007,0.0007999999999999119
289.7867,0.0008000000000000229
290.1232,0.0008000000000000229
290.3126,0.0009000000000000119
295.4228,0.0008000000000000229
298.079,0.0007999999999999119
300.0138,0.0008000000000000229
305.2633,0.0008000000000000229
307.3789,0.0008000000000000229
313.9758,0.0008000000000000229
319.5226,0.0007999999999999119
320.2888,0.0008000000000000229
323.925,0.0008000000000000229
324.8893,0.0008000000000000229
328.8436,0.0008000000000000229
329.1121,0.0007999999999999119
330.2128,0.0008000000000000229
333.1261,0.0008000000000000229
333.1311,0.0008000000000000229
353.6846,0.0008000000000000229
367.6503,0.0007999999999999119
367.6621,0.0008000000000000229
371.9176,0.0008000000000000229
375.1704,0.0008000000000000229
380.9933,0.0008000000000000229
393.468,0.0007999999999999119
402.9003,0.0008000000000000229
423.8399,0.0008000000000000229
425.9789,0.0008000000000000229
434.4383,0.0008000000000000229
449.9185,0.0007999999999999119
453.7965,0.0008000000000000229
457.4375,0.0008000000000000229
467.9074,0.0008000000000000229
477.9621,0.0007999999999999119
484.9944,0.0008000000000000229
485.0028,0.0008000000000000229
503.1425,0.0008000000000000229
511.9682,0.0008000000000000229
512.9506,0.0007999999999999119
518.4368,0.0008000000000000229
555.2093,0.0008000000000000229
577.6071,0.0009000000000000119
585.3406,0.0008000000000000229
590.7861,0.0008000000000000229
593.3905,0.0007999999999999119
660.7699,0.0008000000000000229
683.6299,0.0008000000000000229
704.3774,0.0008000000000000229
707.5449,0.0007999999999999119
707.5535,0.0008000000000000229
736.364,0.0008000000000000229
737.9738,0.0008000000000000229
782.9857,0.0008000000000000229
789.5529,0.0007999999999999119
835.1777,0.0008000000000000229
891.4585,0.0008000000000000229
896.8703,0.0008000000000000229
930.0265,0.0008000000000000229
1024.7042,0.0007999999999999119
1045.3562,0.0008000000000000229
1088.1392,0.0008000000000000229


==> Figures/figure_ch4_h1_temporal_pdf__low.csv <==
dt_days,pdf
0.0006,0.0016
0.0008,0.0007999999999999997
0.001,0.0008000000000000004
0.0014,0.0007999999999999999
0.0017,0.0007999999999999995
0.0022,0.0016000000000000007
0.0024,0.0015999999999999999
0.0032,0.001599999999999999
0.0036,0.0008000000000000004
0.0039,0.0008000000000000004
0.004,0.0008000000000000004
0.0042,0.0008000000000000004
0.0047,0.0007999999999999986
0.0053,0.0008000000000000004
0.0058,0.0008000000000000004
0.0065,0.0008999999999999998
0.0068,0.0007999999999999986
0.0072,0.0008000000000000021
0.0075,0.0007999999999999986
0.0076,0.0008000000000000021
0.0092,0.0007999999999999986
0.0093,0.0007999999999999986
0.0121,0.0008000000000000021
0.0124,0.0007999999999999986
0.0139,0.0008000000000000021
0.0149,0.0007999999999999986
0.016,0.0016000000000000007
0.0165,0.0007999999999999986
0.0169,0.0008000000000000021
0.0172,0.0015999999999999973
0.0189,0.0008000000000000021
0.0197,0.0007999999999999986
0.0207,0.0015999999999999973
0.0231,0.0008000000000000021
0.0232,0.0008000000000000021
0.0251,0.0008000000000000021
0.0312,0.0015999999999999973
0.0353,0.0008000000000000021
0.0371,0.0007999999999999952
0.0376,0.0008000000000000021
0.0383,0.0008000000000000021
0.0385,0.0007999999999999952
0.0401,0.0008000000000000021
0.0419,0.0008000000000000021
0.0426,0.0015999999999999973
0.0429,0.0016000000000000042
0.0431,0.0024999999999999953
0.0432,0.0023999999999999994
0.0433,0.0032000000000000015
0.0435,0.0016000000000000042
0.0436,0.0007999999999999952
0.0438,0.0016000000000000042
0.0439,0.0015999999999999973
0.044,0.0015999999999999973
0.0442,0.0016000000000000042
0.0443,0.0015999999999999973
0.0444,0.0007999999999999952
0.0446,0.0016000000000000042
0.0447,0.0032000000000000084
0.0449,0.0015999999999999903
0.045,0.000800000000000009
0.0451,0.0031999999999999945
0.0453,0.004100000000000006
0.0454,0.0023999999999999994
0.0456,0.0015999999999999903
0.0457,0.000800000000000009
0.0458,0.0031999999999999945
0.0461,0.0023999999999999994
0.0462,0.0007999999999999952
0.0464,0.0032000000000000084
0.0465,0.0016000000000000042
0.0467,0.0015999999999999903
0.0468,0.000800000000000009
0.0469,0.0007999999999999952
0.0471,0.0007999999999999952
0.0472,0.000800000000000009
0.0474,0.0015999999999999903
0.0475,0.000800000000000009
0.0476,0.0007999999999999952
0.0478,0.0007999999999999952
0.0479,0.0016000000000000042
0.0481,0.0007999999999999952
0.0483,0.000800000000000009
0.0485,0.0007999999999999952
0.0488,0.0007999999999999952
0.0489,0.000800000000000009
0.049,0.0025000000000000022
0.0494,0.0007999999999999952
0.0496,0.0031999999999999945
0.0497,0.000800000000000009
0.05,0.0015999999999999903
0.0506,0.000800000000000009
0.0507,0.0015999999999999903
0.051,0.0032000000000000084
0.0511,0.0016000000000000042
0.0512,0.0007999999999999952
0.0514,0.0023999999999999855
0.0515,0.0008000000000000229
0.0517,0.0007999999999999952
0.0518,0.0007999999999999952
0.0522,0.0007999999999999952
0.0524,0.001600000000000018
0.0525,0.0007999999999999952
0.0526,0.0007999999999999952
0.0529,0.0015999999999999903
0.0531,0.0007999999999999952
0.0533,0.0008000000000000229
0.0536,0.0007999999999999952
0.0538,0.0007999999999999952
0.054,0.0007999999999999952
0.0542,0.0009000000000000119
0.0543,0.0015999999999999903
0.0544,0.0007999999999999952
0.0546,0.0007999999999999952
0.0549,0.0008000000000000229
0.055,0.0007999999999999952
0.0551,0.0007999999999999952
0.0553,0.0015999999999999903
0.0557,0.0007999999999999952
0.056,0.0008000000000000229
0.0561,0.0023999999999999855
0.0562,0.0007999999999999952
0.0565,0.0007999999999999952
0.0568,0.001600000000000018
0.0571,0.0015999999999999903
0.0572,0.0007999999999999952
0.0579,0.001600000000000018
0.0581,0.0015999999999999903
0.0582,0.0007999999999999952
0.0583,0.001600000000000018
0.0585,0.0007999999999999952
0.059,0.0007999999999999952
0.0592,0.0007999999999999952
0.06,0.0007999999999999952
0.0601,0.0007999999999999952
0.0603,0.0008000000000000229
0.0604,0.0023999999999999855
0.0606,0.0025000000000000022
0.061,0.0007999999999999952
0.0611,0.001600000000000018
0.0614,0.0015999999999999903
0.0618,0.0007999999999999952
0.0619,0.0007999999999999952
0.0621,0.0007999999999999952
0.0622,0.001600000000000018
0.0629,0.0007999999999999952
0.0632,0.0007999999999999952
0.0642,0.0007999999999999952
0.0644,0.0007999999999999952
0.0646,0.0008000000000000229
0.0647,0.0023999999999999855
0.0649,0.0007999999999999952
0.0651,0.0008000000000000229
0.0654,0.0007999999999999952
0.066,0.0007999999999999952
0.0661,0.0007999999999999952
0.0662,0.0007999999999999952
0.0667,0.0007999999999999952
0.0672,0.001600000000000018
0.0675,0.0007999999999999952
0.0678,0.0032000000000000084
0.0682,0.0015999999999999903
0.0688,0.0007999999999999952
0.0701,0.0025000000000000022
0.0704,0.0015999999999999903
0.0706,0.0008000000000000229
0.0712,0.0015999999999999903
0.0714,0.0007999999999999952
0.0717,0.0015999999999999903
0.0719,0.001600000000000018
0.0721,0.0007999999999999952
0.0724,0.0007999999999999952
0.0725,0.0007999999999999952
0.0726,0.001600000000000018
0.0735,0.0007999999999999952
0.0738,0.0007999999999999952
0.0743,0.0007999999999999952
0.0744,0.001600000000000018
0.0747,0.0015999999999999903
0.0754,0.0007999999999999952
0.0757,0.0007999999999999952
0.0758,0.0007999999999999952
0.0761,0.0008000000000000229
0.0762,0.0007999999999999952
0.0765,0.0015999999999999903
0.0772,0.0007999999999999952
0.0774,0.0007999999999999952
0.0775,0.0008000000000000229
0.0778,0.0007999999999999952
0.0779,0.0007999999999999952
0.0781,0.0007999999999999952
0.0782,0.0007999999999999952
0.0785,0.0008000000000000229
0.0786,0.0007999999999999952
0.0794,0.0008999999999999841
0.0799,0.001600000000000018
0.0804,0.0007999999999999952
0.0806,0.0007999999999999952
0.0815,0.0007999999999999952
0.0819,0.0007999999999999952
0.0821,0.0007999999999999952
0.0826,0.0008000000000000229
0.0828,0.0007999999999999952
0.0833,0.0015999999999999903
0.0838,0.0007999999999999952
0.084,0.0008000000000000229
0.0843,0.0007999999999999952
0.0853,0.0015999999999999903
0.0856,0.0007999999999999952
0.0857,0.0007999999999999952
0.086,0.0008000000000000229
0.0861,0.0015999999999999903
0.0865,0.0015999999999999903
0.0867,0.0008000000000000229
0.0878,0.0007999999999999674
0.0879,0.0008000000000000229
0.0881,0.0007999999999999674
0.0883,0.0008000000000000229
0.0885,0.0008000000000000229
0.0886,0.0007999999999999674
0.089,0.0008000000000000229
0.0892,0.0007999999999999674
0.0893,0.0008000000000000229
0.0899,0.0008000000000000229
0.0903,0.0007999999999999674
0.0904,0.0008000000000000229
0.0908,0.0007999999999999674
0.0911,0.0009000000000000119
0.0921,0.0008000000000000229
0.0924,0.0007999999999999674
0.0925,0.0008000000000000229
0.0931,0.0007999999999999674
0.0932,0.0008000000000000229
0.0933,0.0015999999999999903
0.0943,0.0008000000000000229
0.0944,0.0007999999999999674
0.0946,0.0008000000000000229
0.0951,0.0015999999999999903
0.0953,0.0008000000000000229
0.0956,0.0007999999999999674
0.0967,0.0008000000000000229
0.0975,0.0008000000000000229
0.0976,0.0007999999999999674
0.0981,0.0008000000000000229
0.0988,0.0007999999999999674
0.0996,0.0015999999999999903
0.1001,0.0008000000000000229
0.1026,0.0015999999999999903
0.1028,0.0008000000000000229
0.1033,0.0007999999999999674
0.1038,0.0008000000000000229
0.1039,0.0008000000000000229
0.1042,0.0007999999999999674
0.1054,0.0008000000000000229
0.1057,0.0007999999999999674
0.1061,0.0008000000000000229
0.1067,0.0008000000000000229
0.1082,0.0007999999999999674
0.1083,0.0008000000000000229
0.1092,0.0007999999999999674
0.1096,0.0008000000000000229
0.1097,0.0016999999999999793
0.1112,0.0008000000000000229
0.1129,0.0007999999999999674
0.1131,0.0008000000000000229
0.1136,0.0008000000000000229
0.1139,0.0007999999999999674
0.114,0.0008000000000000229
0.1143,0.0007999999999999674
0.1156,0.0008000000000000229
0.1157,0.0008000000000000229
0.1167,0.0007999999999999674
0.1178,0.0008000000000000229
0.1192,0.0007999999999999674
0.1193,0.0008000000000000229
0.1194,0.0007999999999999674
0.1199,0.0008000000000000229
0.1207,0.0008000000000000229
0.1208,0.0007999999999999674
0.1225,0.0008000000000000229
0.1228,0.0007999999999999674
0.124,0.0008000000000000229
0.1254,0.0008000000000000229
0.1262,0.0007999999999999674
0.1283,0.0008000000000000229
0.1303,0.0007999999999999674
0.1307,0.0008000000000000229
0.1326,0.0008000000000000229
0.1328,0.0007999999999999674
0.1331,0.0015999999999999903
0.1344,0.0008000000000000229
0.1354,0.0007999999999999674
0.1364,0.0008000000000000229
0.1368,0.0008000000000000229
0.1369,0.0007999999999999674
0.1371,0.0008000000000000229
0.1382,0.0015999999999999903
0.1383,0.0008000000000000229
0.1411,0.0008999999999999564
0.1425,0.0008000000000000229
0.1453,0.0008000000000000229
0.1457,0.0007999999999999674
0.1462,0.0008000000000000229
0.1475,0.0007999999999999674
0.1486,0.0008000000000000229
0.1504,0.0007999999999999674
0.1506,0.0008000000000000229
0.1521,0.0008000000000000229
0.1525,0.0007999999999999674
0.1528,0.0008000000000000229
0.1576,0.0007999999999999674
0.1581,0.0016000000000000458
0.1583,0.0007999999999999674
0.1596,0.0008000000000000229
0.1606,0.0007999999999999674
0.1608,0.0008000000000000229
0.1611,0.0008000000000000229
0.1617,0.0007999999999999674
0.1642,0.0008000000000000229
0.1646,0.0007999999999999674
0.1647,0.0008000000000000229
0.1656,0.0007999999999999674
0.169,0.0008000000000000229
0.1699,0.0008000000000000229
0.1701,0.0007999999999999674
0.1715,0.0008000000000000229
0.1736,0.0007999999999999674
0.1742,0.0008000000000000229
0.1761,0.0008000000000000229
0.1765,0.0007999999999999674
0.1775,0.0008000000000000229
0.1778,0.0007999999999999674
0.1788,0.0008000000000000229
0.1858,0.0007999999999999674
0.1878,0.0008000000000000229
0.1906,0.0008000000000000229
0.1914,0.0008999999999999564
0.1915,0.0008000000000000229
0.1929,0.0008000000000000229
0.1949,0.0007999999999999674
0.1954,0.0008000000000000229
0.1958,0.0007999999999999674
0.196,0.0008000000000000229
0.1961,0.0008000000000000229
0.1967,0.0007999999999999674
0.2001,0.0015999999999999903
0.2026,0.0008000000000000229
0.2029,0.0015999999999999903
0.2037,0.0008000000000000229
0.2039,0.0015999999999999903
0.2062,0.0015999999999999903
0.2082,0.0008000000000000229
0.2083,0.0007999999999999674
0.2092,0.0008000000000000229
0.2097,0.0007999999999999674
0.2099,0.0008000000000000229
0.2103,0.0008000000000000229
0.2104,0.0007999999999999674
0.2106,0.0008000000000000229
0.2111,0.0007999999999999674
0.2122,0.0008000000000000229
0.2132,0.0007999999999999674
0.2138,0.0008000000000000229
0.214,0.0008000000000000229
0.2146,0.0007999999999999674
0.2157,0.0008000000000000229
0.2186,0.0007999999999999674
0.2253,0.0008000000000000229
0.2274,0.0008000000000000229
0.2276,0.0007999999999999674
0.2282,0.0008000000000000229
0.2289,0.0009000000000000119
0.2296,0.0007999999999999674
0.2335,0.0008000000000000229
0.2344,0.0007999999999999674
0.2353,0.0008000000000000229
0.2372,0.0007999999999999674
0.2394,0.0008000000000000229
0.2401,0.0008000000000000229
0.2422,0.0007999999999999674
0.2435,0.0008000000000000229
0.244,0.0007999999999999674
0.2447,0.0008000000000000229
0.2457,0.0008000000000000229
0.2465,0.0007999999999999674
0.2474,0.0008000000000000229
0.2478,0.0007999999999999674
0.2483,0.0008000000000000229
0.2485,0.0008000000000000229
0.2492,0.0007999999999999674
0.25,0.0008000000000000229
0.2549,0.0007999999999999674
0.2589,0.0008000000000000229
0.2597,0.0007999999999999674
0.2621,0.0008000000000000229
0.2649,0.0008000000000000229
0.2689,0.0007999999999999674
0.269,0.0008000000000000229
0.2726,0.0007999999999999674
0.2731,0.0008000000000000229
0.2749,0.0008000000000000229
0.2751,0.0007999999999999674
0.2797,0.0008000000000000229
0.2804,0.0007999999999999674
0.2821,0.0016000000000000458
0.2824,0.0007999999999999674
0.2931,0.0008000000000000229
0.2949,0.0007999999999999674
0.2954,0.0008000000000000229
0.2956,0.0009000000000000119
0.3082,0.0007999999999999674
0.3083,0.0008000000000000229
0.3117,0.0007999999999999674
0.3218,0.0008000000000000229
0.3253,0.0008000000000000229
0.3279,0.0007999999999999674
0.329,0.0008000000000000229
0.3299,0.0007999999999999674
0.3311,0.0008000000000000229
0.3381,0.0008000000000000229
0.3462,0.0007999999999999674
0.3485,0.0008000000000000229
0.3518,0.0007999999999999674
0.3535,0.0008000000000000229
0.3538,0.0007999999999999674
0.354,0.0008000000000000229
0.3651,0.0008000000000000229
0.3693,0.0007999999999999674
0.3746,0.0008000000000000229
0.3768,0.0007999999999999674
0.3771,0.0008000000000000229
0.3814,0.0008000000000000229
0.3833,0.0007999999999999674
0.3836,0.0008000000000000229
0.3883,0.0007999999999999674
0.3899,0.0008000000000000229
0.4061,0.0007999999999999674
0.4115,0.0008000000000000229
0.4157,0.0008000000000000229
0.4185,0.0007999999999999674
0.4235,0.0008000000000000229
0.424,0.0007999999999999674
0.4251,0.0008000000000000229
0.4253,0.0008000000000000229
0.434,0.0007999999999999674
0.4401,0.0008000000000000229
0.4424,0.0007999999999999674
0.455,0.0008000000000000229
0.4589,0.0009000000000000119
0.4708,0.0007999999999999674
0.4733,0.0008000000000000229
0.4779,0.0008000000000000229
0.4789,0.0007999999999999674
0.4803,0.0008000000000000229
0.4822,0.0007999999999999674
0.4915,0.0008000000000000229
0.4938,0.0007999999999999674
0.4992,0.0008000000000000229
0.5011,0.0008000000000000229
0.5176,0.0007999999999999674
0.5264,0.0008000000000000229
0.5276,0.0007999999999999674
0.529,0.0008000000000000229
0.5304,0.0008000000000000229
0.5379,0.0007999999999999674
0.5472,0.0008000000000000229
0.5558,0.0007999999999999674
0.5603,0.0008000000000000229
0.5706,0.0007999999999999674
0.5938,0.0008000000000000229
0.5983,0.0008000000000000229
0.6042,0.0007999999999999674
0.6044,0.0008000000000000229
0.6046,0.0007999999999999674
0.6133,0.0008000000000000229
0.6143,0.0008000000000000229
0.6146,0.0007999999999999674
0.6169,0.0008000000000000229
0.619,0.0007999999999999674
0.6239,0.0008000000000000229
0.6283,0.0008000000000000229
0.6343,0.0007999999999999674
0.6362,0.0008000000000000229
0.6368,0.0007999999999999674
0.6388,0.0008000000000000229
0.6449,0.0007999999999999674
0.6458,0.0008000000000000229
0.6512,0.0009000000000000119
0.6586,0.0007999999999999674
0.6603,0.0008000000000000229
0.6604,0.0008000000000000229
0.6661,0.0007999999999999674
0.6721,0.0008000000000000229
0.6908,0.0007999999999999674
0.6911,0.0008000000000000229
0.6924,0.0008000000000000229
0.6931,0.0007999999999999674
0.6946,0.0008000000000000229
0.6953,0.0007999999999999674
0.6964,0.0008000000000000229
0.6967,0.0007999999999999674
0.6978,0.0008000000000000229
0.7022,0.0008000000000000229
0.7049,0.0007999999999999674
0.714,0.0008000000000000229
0.7238,0.0007999999999999674
0.7274,0.0008000000000000229
0.7331,0.0008000000000000229
0.7347,0.0008000000000000229
0.7431,0.0007999999999999119
0.7519,0.0008000000000000229
0.7617,0.0008000000000000229
0.7644,0.0008000000000000229
0.7668,0.0008000000000000229
0.7681,0.0007999999999999119
0.7815,0.0008000000000000229
0.7832,0.0008000000000000229
0.7835,0.0016000000000000458
0.784,0.0007999999999999119
0.7876,0.0008000000000000229
0.7932,0.0008000000000000229
0.7938,0.0008000000000000229
0.7953,0.0007999999999999119
0.8093,0.0008000000000000229
0.8146,0.0008000000000000229
0.8175,0.0009000000000000119
0.82,0.0008000000000000229
0.8228,0.0008000000000000229
0.8229,0.0007999999999999119
0.8283,0.0008000000000000229
0.8324,0.0008000000000000229
0.8346,0.0008000000000000229
0.8424,0.0008000000000000229
0.8474,0.0007999999999999119
0.8636,0.0016000000000000458
0.8668,0.0008000000000000229
0.8672,0.0007999999999999119
0.8718,0.0008000000000000229
0.8733,0.0008000000000000229
0.8782,0.0008000000000000229
0.8803,0.0008000000000000229
0.8815,0.0007999999999999119
0.8839,0.0008000000000000229
0.8953,0.0008000000000000229
0.9032,0.0008000000000000229
0.906,0.0008000000000000229
0.9074,0.0007999999999999119
0.9247,0.0008000000000000229
0.9256,0.0008000000000000229
0.9261,0.0008000000000000229
0.9304,0.0008000000000000229
0.931,0.0007999999999999119
0.9483,0.0008000000000000229
0.9739,0.0008000000000000229
0.9835,0.0008000000000000229
0.9842,0.0008000000000000229
0.9844,0.0007999999999999119
0.985,0.0008000000000000229
0.9851,0.0008000000000000229
0.9908,0.0008000000000000229
1.0022,0.0008000000000000229
1.0051,0.0007999999999999119
1.0158,0.0008000000000000229
1.0163,0.0009000000000000119
1.0206,0.0008000000000000229
1.0272,0.0008000000000000229
1.0275,0.0007999999999999119
1.0328,0.0008000000000000229
1.0378,0.0008000000000000229
1.0379,0.0008000000000000229
1.044,0.0008000000000000229
1.0472,0.0007999999999999119
1.0532,0.0008000000000000229
1.0668,0.0008000000000000229
1.076,0.0008000000000000229
1.081,0.0008000000000000229
1.0814,0.0007999999999999119
1.1003,0.0008000000000000229
1.1011,0.0008000000000000229
1.1199,0.0008000000000000229
1.1265,0.0008000000000000229
1.1353,0.0007999999999999119
1.1664,0.0008000000000000229
1.1683,0.0008000000000000229
1.2006,0.0008000000000000229
1.2193,0.0007999999999999119
1.2217,0.0008000000000000229
1.2218,0.0008000000000000229
1.2247,0.0008000000000000229
1.2271,0.0008000000000000229
1.2453,0.0007999999999999119
1.2514,0.0008000000000000229
1.2831,0.0008000000000000229
1.2879,0.0008000000000000229
1.3071,0.0015999999999999348
1.3578,0.0008000000000000229
1.3643,0.0008000000000000229
1.3661,0.0008000000000000229
1.4051,0.0008000000000000229
1.406,0.0007999999999999119
1.4196,0.0008000000000000229
1.4324,0.0009000000000000119
1.4496,0.0008000000000000229
1.4764,0.0008000000000000229
1.5157,0.0007999999999999119
1.5388,0.0008000000000000229
1.5428,0.0008000000000000229
1.5551,0.0008000000000000229
1.5585,0.0008000000000000229
1.5657,0.0007999999999999119
1.6261,0.0008000000000000229
1.6388,0.0008000000000000229
1.7361,0.0008000000000000229
1.7362,0.0008000000000000229
1.7667,0.0007999999999999119
1.7728,0.0008000000000000229
1.8275,0.0008000000000000229
1.8383,0.0008000000000000229
1.8749,0.0008000000000000229
1.9072,0.0007999999999999119
1.9132,0.0008000000000000229
1.9267,0.0008000000000000229
1.9614,0.0008000000000000229
1.9643,0.0008000000000000229
1.9711,0.0007999999999999119
1.9751,0.0008000000000000229
1.9897,0.0008000000000000229
1.9962,0.0008000000000000229
2.0014,0.0007999999999999119
2.0031,0.0008000000000000229
2.0225,0.0008000000000000229
2.0262,0.0008000000000000229
2.0536,0.0008000000000000229
2.055,0.0007999999999999119
2.0556,0.0008000000000000229
2.0617,0.0008000000000000229
2.0893,0.0008000000000000229
2.094,0.0008000000000000229
2.1065,0.0007999999999999119
2.1275,0.0008000000000000229
2.1353,0.0009000000000000119
2.1478,0.0008000000000000229
2.1486,0.0008000000000000229
2.18,0.0008000000000000229
2.2189,0.0007999999999999119
2.2306,0.0008000000000000229
2.2404,0.0008000000000000229
2.2654,0.0008000000000000229
2.3753,0.0007999999999999119
2.4632,0.0008000000000000229
2.5025,0.0008000000000000229
2.5357,0.0008000000000000229
2.6108,0.0008000000000000229
2.7219,0.0007999999999999119
2.7483,0.0008000000000000229
2.7597,0.0008000000000000229
2.7754,0.0008000000000000229
2.7792,0.0008000000000000229
2.8175,0.0007999999999999119
2.8464,0.0008000000000000229
2.8853,0.0008000000000000229
2.894,0.0008000000000000229
2.9158,0.0008000000000000229
2.9253,0.0007999999999999119
2.954,0.0008000000000000229
2.9639,0.0008000000000000229
2.964,0.0008000000000000229
2.9682,0.0008000000000000229
2.9769,0.0007999999999999119
2.99,0.0008000000000000229
2.9961,0.0008000000000000229
3.0183,0.0008000000000000229
3.0247,0.0008000000000000229
3.0804,0.0007999999999999119
3.0867,0.0008000000000000229
3.0875,0.0008000000000000229
3.1418,0.0008000000000000229
3.1958,0.0007999999999999119
3.216,0.0008000000000000229
3.2257,0.0009000000000000119
3.2299,0.0008000000000000229
3.2836,0.0008000000000000229
3.295,0.0008000000000000229
3.3212,0.0007999999999999119
3.3451,0.0008000000000000229
3.375,0.0008000000000000229
3.4611,0.0008000000000000229
3.4875,0.0008000000000000229
3.5117,0.0007999999999999119
3.5694,0.0008000000000000229
3.7376,0.0008000000000000229
3.754,0.0008000000000000229
3.8199,0.0007999999999999119
3.855,0.0008000000000000229
3.86,0.0008000000000000229
3.8758,0.0008000000000000229
3.8843,0.0008000000000000229
3.9958,0.0007999999999999119
4.0038,0.0008000000000000229
4.0164,0.0008000000000000229
4.0219,0.0008000000000000229
4.0244,0.0008000000000000229
4.0468,0.0007999999999999119
4.1079,0.0008000000000000229
4.1194,0.0008000000000000229
4.1354,0.0008000000000000229
4.1667,0.0008000000000000229
4.1683,0.0007999999999999119
4.4967,0.0008000000000000229
4.5193,0.0008000000000000229
4.549,0.0008000000000000229
4.5665,0.0008000000000000229
4.6785,0.0007999999999999119
4.7846,0.0008000000000000229
4.795,0.0008000000000000229
4.8339,0.0008000000000000229
4.8374,0.0008000000000000229
4.8943,0.0007999999999999119
4.8947,0.0009000000000000119
4.896,0.0008000000000000229
4.8971,0.0008000000000000229
4.9308,0.0008000000000000229
4.9608,0.0007999999999999119
5.0572,0.0008000000000000229
5.0607,0.0008000000000000229
5.0975,0.0008000000000000229
5.1311,0.0008000000000000229
5.2122,0.0007999999999999119
5.2124,0.0008000000000000229
5.2783,0.0008000000000000229
5.329,0.0008000000000000229
5.3886,0.0008000000000000229
5.4779,0.0007999999999999119
5.6642,0.0008000000000000229
5.7385,0.0008000000000000229
5.8093,0.0008000000000000229
5.8856,0.0008000000000000229
5.9053,0.0007999999999999119
5.9062,0.0008000000000000229
5.9097,0.0008000000000000229
5.9106,0.0008000000000000229
6.0547,0.0007999999999999119
6.1475,0.0008000000000000229
6.1574,0.0008000000000000229
6.1726,0.0008000000000000229
6.1946,0.0008000000000000229
6.2362,0.0007999999999999119
6.4786,0.0008000000000000229
6.5726,0.0008000000000000229
6.6685,0.0008000000000000229
6.8038,0.0008000000000000229
6.8236,0.0007999999999999119
6.8272,0.0008000000000000229
6.8421,0.0008000000000000229
6.8425,0.0008000000000000229
6.8538,0.0008000000000000229
6.8762,0.0007999999999999119
6.8778,0.0009000000000000119
6.8785,0.0008000000000000229
6.8801,0.0008000000000000229
6.8808,0.0008000000000000229
6.9114,0.0007999999999999119
6.9438,0.0008000000000000229
6.949,0.0008000000000000229
6.9618,0.0008000000000000229
6.9767,0.0008000000000000229
6.9894,0.0007999999999999119
7.415,0.0008000000000000229
7.7944,0.0008000000000000229
7.8371,0.0008000000000000229
7.8493,0.0008000000000000229
8.0156,0.0007999999999999119
8.1539,0.0008000000000000229
8.3132,0.0008000000000000229
8.9375,0.0008000000000000229
9.2743,0.0008000000000000229
9.3375,0.0007999999999999119
9.5488,0.0008000000000000229
9.7632,0.0008000000000000229
9.9179,0.0008000000000000229
9.9662,0.0008000000000000229
10.0238,0.0007999999999999119
10.1049,0.0008000000000000229
10.1119,0.0008000000000000229
10.3717,0.0008000000000000229
10.3728,0.0007999999999999119
10.3736,0.0008000000000000229
10.3742,0.0008000000000000229
10.375,0.0008000000000000229
10.3761,0.0008000000000000229
10.8432,0.0007999999999999119
10.8508,0.0008000000000000229
11.0224,0.0008000000000000229
11.0601,0.0008000000000000229
11.1389,0.0008000000000000229
11.4025,0.0007999999999999119
11.8971,0.0009000000000000119
11.9842,0.0008000000000000229
12.0244,0.0008000000000000229
12.7393,0.0008000000000000229
12.744,0.0007999999999999119
12.8403,0.0008000000000000229
12.8717,0.0008000000000000229
12.875,0.0008000000000000229
12.8761,0.0008000000000000229
12.9133,0.0007999999999999119
13.0003,0.0008000000000000229
13.0317,0.0008000000000000229
13.3761,0.0008000000000000229
13.3769,0.0008000000000000229
13.3781,0.0007999999999999119
13.3788,0.0008000000000000229
13.3796,0.0008000000000000229
13.3803,0.0008000000000000229
13.3811,0.0008000000000000229
13.4336,0.0007999999999999119
13.4889,0.0008000000000000229
13.8001,0.0008000000000000229
14.0133,0.0008000000000000229
14.0878,0.0008000000000000229
14.2575,0.0007999999999999119
14.7157,0.0008000000000000229
14.7238,0.0008000000000000229
14.7888,0.0008000000000000229
14.8278,0.0008000000000000229
14.9642,0.0007999999999999119
14.9656,0.0008000000000000229
15.1564,0.0008000000000000229
15.1867,0.0008000000000000229
15.3001,0.0008000000000000229
15.905,0.0007999999999999119
15.9608,0.0008000000000000229
15.9696,0.0008000000000000229
16.3093,0.0008000000000000229
16.3965,0.0009000000000000119
16.9256,0.0007999999999999119
17.0243,0.0008000000000000229
17.0824,0.0008000000000000229
17.1753,0.0008000000000000229
17.334,0.0008000000000000229
17.3353,0.0007999999999999119
17.336,0.0008000000000000229
17.3369,0.0008000000000000229
17.3386,0.0008000000000000229
17.3397,0.0008000000000000229
17.3944,0.0007999999999999119
17.516,0.0008000000000000229
17.6283,0.0008000000000000229
17.7818,0.0008000000000000229
17.9365,0.0007999999999999119
18.111,0.0008000000000000229
18.1211,0.0008000000000000229
18.8765,0.0008000000000000229
18.9378,0.0008000000000000229
18.9392,0.0007999999999999119
19.0442,0.0008000000000000229
19.1792,0.0008000000000000229
19.289,0.0008000000000000229
19.369,0.0008000000000000229
19.3696,0.0007999999999999119
19.3708,0.0008000000000000229
19.3717,0.0008000000000000229
19.3722,0.0008000000000000229
19.4335,0.0008000000000000229
19.4392,0.0007999999999999119
19.694,0.0008000000000000229
19.6993,0.0008000000000000229
19.9407,0.0008000000000000229
19.994,0.0008000000000000229
20.001,0.0007999999999999119
20.0487,0.0008000000000000229
20.0957,0.0008000000000000229
20.3317,0.0008000000000000229
20.4706,0.0009000000000000119
20.9318,0.0007999999999999119
22.1162,0.0008000000000000229
22.1197,0.0008000000000000229
22.1757,0.0008000000000000229
22.2969,0.0008000000000000229
22.579,0.0007999999999999119
22.9782,0.0008000000000000229
22.9792,0.0008000000000000229
22.98,0.0008000000000000229
22.9808,0.0008000000000000229
22.9812,0.0007999999999999119
23.1549,0.0008000000000000229
23.9583,0.0008000000000000229
24.9269,0.0008000000000000229
24.9962,0.0008000000000000229
26.4317,0.0007999999999999119
26.4326,0.0008000000000000229
26.4338,0.0008000000000000229
26.4346,0.0008000000000000229
26.4361,0.0007999999999999119
26.4372,0.0008000000000000229
26.4382,0.0008000000000000229
27.0104,0.0008000000000000229
27.0872,0.0008000000000000229
27.2872,0.0007999999999999119
27.9726,0.0008000000000000229
28.9086,0.0008000000000000229
28.9374,0.0008000000000000229
30.3532,0.0008000000000000229
30.9729,0.0007999999999999119
31.0149,0.0008000000000000229
31.1794,0.0008000000000000229
31.4322,0.0008000000000000229
31.4532,0.0008000000000000229
31.4546,0.0007999999999999119
31.4564,0.0008000000000000229
31.4667,0.0008000000000000229
31.6393,0.0008000000000000229
31.8781,0.0009000000000000119
31.936,0.0007999999999999119
32.1922,0.0008000000000000229
32.2139,0.0008000000000000229
32.7296,0.0008000000000000229
33.0733,0.0008000000000000229
33.1035,0.0007999999999999119
33.2833,0.0008000000000000229
33.9528,0.0008000000000000229
34.0554,0.0008000000000000229
34.1717,0.0008000000000000229
34.2744,0.0007999999999999119
35.1758,0.0008000000000000229
35.499,0.0008000000000000229
35.5133,0.0008000000000000229
35.9518,0.0008000000000000229
36.7446,0.0007999999999999119
36.9621,0.0008000000000000229
36.9697,0.0008000000000000229
37.0542,0.0008000000000000229
37.3992,0.0008000000000000229
37.406,0.0007999999999999119
37.4075,0.0008000000000000229
37.411,0.0008000000000000229
37.4167,0.0008000000000000229
37.4188,0.0008000000000000229
37.4211,0.0007999999999999119
37.4225,0.0008000000000000229
38.1681,0.0008000000000000229
38.1804,0.0008000000000000229
38.9871,0.0007999999999999119
39.1494,0.0008000000000000229
39.4442,0.0008000000000000229
39.724,0.0008000000000000229
39.7257,0.0008000000000000229
42.3999,0.0007999999999999119
42.5831,0.0008000000000000229
42.7308,0.0008000000000000229
44.0096,0.0008000000000000229
44.0671,0.0009000000000000119
44.3917,0.0008000000000000229
44.3997,0.0007999999999999119
44.6697,0.0008000000000000229
44.6836,0.0008000000000000229
44.6949,0.0008000000000000229
45.6783,0.0007999999999999119
45.8147,0.0008000000000000229
45.8182,0.0008000000000000229
45.8212,0.0008000000000000229
45.8276,0.0008000000000000229
45.8397,0.0007999999999999119
45.9575,0.0008000000000000229
46.8765,0.0008000000000000229
46.9783,0.0008000000000000229
47.8589,0.0008000000000000229
48.0011,0.0007999999999999119
48.9267,0.0008000000000000229
48.9314,0.0008000000000000229
48.9333,0.0008000000000000229
48.9344,0.0008000000000000229
48.9364,0.0007999999999999119
48.9443,0.0008000000000000229
51.0338,0.0008000000000000229
51.3962,0.0008000000000000229
51.3983,0.0008000000000000229
51.4001,0.0007999999999999119
51.9121,0.0008000000000000229
51.944,0.0008000000000000229
52.3735,0.0008000000000000229
52.3781,0.0008000000000000229
52.9638,0.0007999999999999119
52.9853,0.0008000000000000229
53.114,0.0008000000000000229
53.1333,0.0008000000000000229
53.1456,0.0007999999999999119
53.1543,0.0008000000000000229
53.315,0.0008000000000000229
53.3742,0.0008000000000000229
53.376,0.0009000000000000119
53.3788,0.0008000000000000229
54.1012,0.0007999999999999119
54.701,0.0008000000000000229
55.2601,0.0008000000000000229
55.3557,0.0008000000000000229
55.3718,0.0008000000000000229
56.1867,0.0007999999999999119
56.685,0.0008000000000000229
57.2254,0.0008000000000000229
58.1467,0.0008000000000000229
58.4556,0.0008000000000000229
58.9458,0.0007999999999999119
59.8835,0.0008000000000000229
60.9082,0.0008000000000000229
61.9375,0.0008000000000000229
63.2442,0.0007999999999999119
63.8196,0.0008000000000000229
64.0914,0.0008000000000000229
64.2378,0.0008000000000000229
65.3526,0.0008000000000000229
65.4985,0.0007999999999999119
65.501,0.0008000000000000229
65.88,0.0008000000000000229
68.2992,0.0008000000000000229
68.3839,0.0008000000000000229
69.5278,0.0007999999999999119
70.3893,0.0008000000000000229
73.0031,0.0008000000000000229
73.1196,0.0008000000000000229
74.3007,0.0008000000000000229
75.8689,0.0007999999999999119
76.3024,0.0008000000000000229
76.4157,0.0008000000000000229
78.3008,0.0008000000000000229
80.2181,0.0008000000000000229
82.9682,0.0007999999999999119
83.2822,0.0008000000000000229
83.4646,0.0008000000000000229
83.8099,0.0009000000000000119
85.2088,0.0008000000000000229
86.389,0.0007999999999999119
90.99,0.0008000000000000229
93.8908,0.0008000000000000229
94.031,0.0008000000000000229
94.0358,0.0008000000000000229
94.0368,0.0007999999999999119
94.9361,0.0008000000000000229
97.2354,0.0008000000000000229
100.0582,0.0008000000000000229
100.2547,0.0008000000000000229
100.4764,0.0007999999999999119
100.9732,0.0008000000000000229
102.0179,0.0008000000000000229
105.1393,0.0008000000000000229
106.9239,0.0008000000000000229
109.1457,0.0007999999999999119
109.4242,0.0008000000000000229
112.9736,0.0008000000000000229
113.2475,0.0008000000000000229
115.0838,0.0007999999999999119
115.7676,0.0008000000000000229
119.161,0.0008000000000000229
120.2067,0.0008000000000000229
123.4625,0.0008000000000000229
125.7418,0.0007999999999999119
126.356,0.0008000000000000229
129.8581,0.0008000000000000229
130.0161,0.0008000000000000229
133.7378,0.0008000000000000229
138.2626,0.0007999999999999119
140.9846,0.0008000000000000229
144.9379,0.0008000000000000229
149.0728,0.0008000000000000229
149.9961,0.0008000000000000229
154.2606,0.0007999999999999119
155.0994,0.0008000000000000229
161.2603,0.0008000000000000229
163.365,0.0009000000000000119
164.9886,0.0008000000000000229
165.006,0.0007999999999999119
165.279,0.0008000000000000229
168.9686,0.0008000000000000229
169.0664,0.0008000000000000229
173.3433,0.0008000000000000229
176.0914,0.0007999999999999119
176.4946,0.0008000000000000229
177.0467,0.0008000000000000229
181.0467,0.0008000000000000229
181.2389,0.0008000000000000229
181.2439,0.0007999999999999119
182.3828,0.0008000000000000229
183.1017,0.0008000000000000229
188.2506,0.0008000000000000229
189.7775,0.0008000000000000229
192.0761,0.0007999999999999119
193.5692,0.0008000000000000229
194.9131,0.0008000000000000229
196.1249,0.0008000000000000229
199.1682,0.0008000000000000229
203.1826,0.0007999999999999119
213.4858,0.0008000000000000229
213.6643,0.0008000000000000229
220.6432,0.0008000000000000229
223.1862,0.0008000000000000229
224.1917,0.0007999999999999119
233.0657,0.0008000000000000229
239.486,0.0008000000000000229
241.1719,0.0008000000000000229
248.5146,0.0007999999999999119
252.866,0.0008000000000000229
254.0733,0.0008000000000000229
260.1131,0.0008000000000000229
260.2944,0.0008000000000000229
261.1826,0.0007999999999999119
270.1504,0.0008000000000000229
281.7096,0.0008000000000000229
286.1682,0.0009000000000000119
287.1744,0.0008000000000000229
289.0157,0.0008000000000000229
293.954,0.0007999999999999119
300.0835,0.0008000000000000229
300.926,0.0008000000000000229
308.044,0.0008000000000000229
315.0732,0.0007999999999999119
323.5657,0.0008000000000000229
325.3799,0.0008000000000000229
330.3351,0.0008000000000000229
339.1339,0.0008000000000000229
341.3579,0.0007999999999999119
347.0138,0.0008000000000000229
348.3575,0.0008000000000000229
353.0731,0.0008000000000000229
358.3814,0.0008000000000000229
360.345,0.0007999999999999119
372.1753,0.0008000000000000229
404.4071,0.0008000000000000229


==> Figures/figure_ch5_wA_entropy_heatmap_1tok_30d_step0.0001.csv <==
H_naive_bin,H_knap_bin,count
0.1403,0.1403,16
0.4208,0.1403,0
0.7014,0.1403,0
0.9819,0.1403,7
1.2625,0.1403,0
1.5430,0.1403,4
1.8236,0.1403,0
2.1041,0.1403,1
2.3847,0.1403,2
2.6652,0.1403,2
2.9458,0.1403,5
3.2263,0.1403,2
3.5069,0.1403,1
3.7874,0.1403,4
4.0680,0.1403,0
4.3485,0.1403,3
4.6291,0.1403,3
4.9096,0.1403,1
5.1902,0.1403,0
5.4707,0.1403,0
5.7513,0.1403,0
6.0318,0.1403,0
6.3123,0.1403,0
6.5929,0.1403,0
6.8734,0.1403,0
7.1540,0.1403,0
7.4345,0.1403,0
7.7151,0.1403,0
7.9956,0.1403,0
8.2762,0.1403,0
8.5567,0.1403,0
8.8373,0.1403,0
9.1178,0.1403,0
9.3984,0.1403,0
9.6789,0.1403,0
9.9595,0.1403,0
10.2400,0.1403,0
10.5206,0.1403,0
10.8011,0.1403,0
11.0817,0.1403,0
0.1403,0.4208,0
0.4208,0.4208,0
0.7014,0.4208,0
0.9819,0.4208,0
1.2625,0.4208,0
1.5430,0.4208,0
1.8236,0.4208,0
2.1041,0.4208,0
2.3847,0.4208,0
2.6652,0.4208,0
2.9458,0.4208,0
3.2263,0.4208,0
3.5069,0.4208,0
3.7874,0.4208,0
4.0680,0.4208,0
4.3485,0.4208,0
4.6291,0.4208,0
4.9096,0.4208,0
5.1902,0.4208,0
5.4707,0.4208,0
5.7513,0.4208,0
6.0318,0.4208,0
6.3123,0.4208,0
6.5929,0.4208,0
6.8734,0.4208,0
7.1540,0.4208,0
7.4345,0.4208,0
7.7151,0.4208,0
7.9956,0.4208,0
8.2762,0.4208,0
8.5567,0.4208,0
8.8373,0.4208,0
9.1178,0.4208,0
9.3984,0.4208,0
9.6789,0.4208,0
9.9595,0.4208,0
10.2400,0.4208,0
10.5206,0.4208,0
10.8011,0.4208,0
11.0817,0.4208,0
0.1403,0.7014,0
0.4208,0.7014,0
0.7014,0.7014,0
0.9819,0.7014,0
1.2625,0.7014,0
1.5430,0.7014,0
1.8236,0.7014,0
2.1041,0.7014,0
2.3847,0.7014,0
2.6652,0.7014,0
2.9458,0.7014,0
3.2263,0.7014,0
3.5069,0.7014,0
3.7874,0.7014,0
4.0680,0.7014,0
4.3485,0.7014,0
4.6291,0.7014,0
4.9096,0.7014,0
5.1902,0.7014,0
5.4707,0.7014,0
5.7513,0.7014,0
6.0318,0.7014,0
6.3123,0.7014,0
6.5929,0.7014,0
6.8734,0.7014,0
7.1540,0.7014,0
7.4345,0.7014,0
7.7151,0.7014,0
7.9956,0.7014,0
8.2762,0.7014,0
8.5567,0.7014,0
8.8373,0.7014,0
9.1178,0.7014,0
9.3984,0.7014,0
9.6789,0.7014,0
9.9595,0.7014,0
10.2400,0.7014,0
10.5206,0.7014,0
10.8011,0.7014,0
11.0817,0.7014,0
0.1403,0.9819,0
0.4208,0.9819,0
0.7014,0.9819,0
0.9819,0.9819,17
1.2625,0.9819,0
1.5430,0.9819,9
1.8236,0.9819,0
2.1041,0.9819,4
2.3847,0.9819,2
2.6652,0.9819,2
2.9458,0.9819,5
3.2263,0.9819,3
3.5069,0.9819,1
3.7874,0.9819,3
4.0680,0.9819,5
4.3485,0.9819,2
4.6291,0.9819,3
4.9096,0.9819,0
5.1902,0.9819,0
5.4707,0.9819,0
5.7513,0.9819,0
6.0318,0.9819,0
6.3123,0.9819,0
6.5929,0.9819,0
6.8734,0.9819,0
7.1540,0.9819,0
7.4345,0.9819,0
7.7151,0.9819,0
7.9956,0.9819,0
8.2762,0.9819,0
8.5567,0.9819,0
8.8373,0.9819,0
9.1178,0.9819,0
9.3984,0.9819,0
9.6789,0.9819,0
9.9595,0.9819,0
10.2400,0.9819,0
10.5206,0.9819,0
10.8011,0.9819,0
11.0817,0.9819,0
0.1403,1.2625,0
0.4208,1.2625,0
0.7014,1.2625,0
0.9819,1.2625,0
1.2625,1.2625,0
1.5430,1.2625,0
1.8236,1.2625,0
2.1041,1.2625,0
2.3847,1.2625,0
2.6652,1.2625,0
2.9458,1.2625,0
3.2263,1.2625,0
3.5069,1.2625,0
3.7874,1.2625,0
4.0680,1.2625,0
4.3485,1.2625,0
4.6291,1.2625,0
4.9096,1.2625,0
5.1902,1.2625,0
5.4707,1.2625,0
5.7513,1.2625,0
6.0318,1.2625,0
6.3123,1.2625,0
6.5929,1.2625,0
6.8734,1.2625,0
7.1540,1.2625,0
7.4345,1.2625,0
7.7151,1.2625,0
7.9956,1.2625,0
8.2762,1.2625,0
8.5567,1.2625,0
8.8373,1.2625,0
9.1178,1.2625,0
9.3984,1.2625,0
9.6789,1.2625,0
9.9595,1.2625,0
10.2400,1.2625,0
10.5206,1.2625,0
10.8011,1.2625,0
11.0817,1.2625,0
0.1403,1.5430,0
0.4208,1.5430,0
0.7014,1.5430,0
0.9819,1.5430,0
1.2625,1.5430,0
1.5430,1.5430,11
1.8236,1.5430,0
2.1041,1.5430,3
2.3847,1.5430,1
2.6652,1.5430,3
2.9458,1.5430,4
3.2263,1.5430,1
3.5069,1.5430,5
3.7874,1.5430,7
4.0680,1.5430,1
4.3485,1.5430,2
4.6291,1.5430,1
4.9096,1.5430,4
5.1902,1.5430,0
5.4707,1.5430,0
5.7513,1.5430,0
6.0318,1.5430,0
6.3123,1.5430,0
6.5929,1.5430,0
6.8734,1.5430,0
7.1540,1.5430,0
7.4345,1.5430,0
7.7151,1.5430,0
7.9956,1.5430,0
8.2762,1.5430,0
8.5567,1.5430,0
8.8373,1.5430,0
9.1178,1.5430,0
9.3984,1.5430,0
9.6789,1.5430,0
9.9595,1.5430,0
10.2400,1.5430,0
10.5206,1.5430,0
10.8011,1.5430,0
11.0817,1.5430,0
0.1403,1.8236,0
0.4208,1.8236,0
0.7014,1.8236,0
0.9819,1.8236,0
1.2625,1.8236,0
1.5430,1.8236,0
1.8236,1.8236,0
2.1041,1.8236,0
2.3847,1.8236,4
2.6652,1.8236,3
2.9458,1.8236,2
3.2263,1.8236,0
3.5069,1.8236,1
3.7874,1.8236,0
4.0680,1.8236,2
4.3485,1.8236,0
4.6291,1.8236,0
4.9096,1.8236,5
5.1902,1.8236,0
5.4707,1.8236,0
5.7513,1.8236,0
6.0318,1.8236,0
6.3123,1.8236,0
6.5929,1.8236,0
6.8734,1.8236,0
7.1540,1.8236,0
7.4345,1.8236,0
7.7151,1.8236,0
7.9956,1.8236,0
8.2762,1.8236,0
8.5567,1.8236,0
8.8373,1.8236,0
9.1178,1.8236,0
9.3984,1.8236,0
9.6789,1.8236,0
9.9595,1.8236,0
10.2400,1.8236,0
10.5206,1.8236,0
10.8011,1.8236,0
11.0817,1.8236,0
0.1403,2.1041,0
0.4208,2.1041,0
0.7014,2.1041,0
0.9819,2.1041,0
1.2625,2.1041,0
1.5430,2.1041,0
1.8236,2.1041,0
2.1041,2.1041,7
2.3847,2.1041,1
2.6652,2.1041,3
2.9458,2.1041,5
3.2263,2.1041,1
3.5069,2.1041,2
3.7874,2.1041,2
4.0680,2.1041,1
4.3485,2.1041,8
4.6291,2.1041,3
4.9096,2.1041,1
5.1902,2.1041,0
5.4707,2.1041,0
5.7513,2.1041,0
6.0318,2.1041,0
6.3123,2.1041,0
6.5929,2.1041,0
6.8734,2.1041,0
7.1540,2.1041,0
7.4345,2.1041,0
7.7151,2.1041,0
7.9956,2.1041,0
8.2762,2.1041,0
8.5567,2.1041,0
8.8373,2.1041,0
9.1178,2.1041,0
9.3984,2.1041,0
9.6789,2.1041,0
9.9595,2.1041,0
10.2400,2.1041,0
10.5206,2.1041,0
10.8011,2.1041,0
11.0817,2.1041,0
0.1403,2.3847,0
0.4208,2.3847,0
0.7014,2.3847,0
0.9819,2.3847,0
1.2625,2.3847,0
1.5430,2.3847,0
1.8236,2.3847,0
2.1041,2.3847,0
2.3847,2.3847,4
2.6652,2.3847,5
2.9458,2.3847,9
3.2263,2.3847,10
3.5069,2.3847,6
3.7874,2.3847,6
4.0680,2.3847,2
4.3485,2.3847,3
4.6291,2.3847,5
4.9096,2.3847,3
5.1902,2.3847,0
5.4707,2.3847,0
5.7513,2.3847,0
6.0318,2.3847,0
6.3123,2.3847,0
6.5929,2.3847,0
6.8734,2.3847,0
7.1540,2.3847,0
7.4345,2.3847,0
7.7151,2.3847,0
7.9956,2.3847,0
8.2762,2.3847,0
8.5567,2.3847,0
8.8373,2.3847,0
9.1178,2.3847,0
9.3984,2.3847,0
9.6789,2.3847,0
9.9595,2.3847,0
10.2400,2.3847,0
10.5206,2.3847,0
10.8011,2.3847,0
11.0817,2.3847,0
0.1403,2.6652,0
0.4208,2.6652,0
0.7014,2.6652,0
0.9819,2.6652,0
1.2625,2.6652,0
1.5430,2.6652,0
1.8236,2.6652,0
2.1041,2.6652,0
2.3847,2.6652,0
2.6652,2.6652,1
2.9458,2.6652,5
3.2263,2.6652,5
3.5069,2.6652,5
3.7874,2.6652,6
4.0680,2.6652,6
4.3485,2.6652,3
4.6291,2.6652,8
4.9096,2.6652,5
5.1902,2.6652,1
5.4707,2.6652,0
5.7513,2.6652,0
6.0318,2.6652,0
6.3123,2.6652,0
6.5929,2.6652,0
6.8734,2.6652,0
7.1540,2.6652,0
7.4345,2.6652,0
7.7151,2.6652,0
7.9956,2.6652,0
8.2762,2.6652,0
8.5567,2.6652,0
8.8373,2.6652,0
9.1178,2.6652,0
9.3984,2.6652,0
9.6789,2.6652,0
9.9595,2.6652,0
10.2400,2.6652,0
10.5206,2.6652,0
10.8011,2.6652,0
11.0817,2.6652,0
0.1403,2.9458,0
0.4208,2.9458,0
0.7014,2.9458,0
0.9819,2.9458,0
1.2625,2.9458,0
1.5430,2.9458,0
1.8236,2.9458,0
2.1041,2.9458,0
2.3847,2.9458,0
2.6652,2.9458,0
2.9458,2.9458,5
3.2263,2.9458,4
3.5069,2.9458,2
3.7874,2.9458,11
4.0680,2.9458,8
4.3485,2.9458,3
4.6291,2.9458,12
4.9096,2.9458,13
5.1902,2.9458,3
5.4707,2.9458,0
5.7513,2.9458,0
6.0318,2.9458,0
6.3123,2.9458,0
6.5929,2.9458,0
6.8734,2.9458,0
7.1540,2.9458,0
7.4345,2.9458,0
7.7151,2.9458,0
7.9956,2.9458,0
8.2762,2.9458,0
8.5567,2.9458,0
8.8373,2.9458,0
9.1178,2.9458,0
9.3984,2.9458,0
9.6789,2.9458,0
9.9595,2.9458,0
10.2400,2.9458,0
10.5206,2.9458,0
10.8011,2.9458,0
11.0817,2.9458,0
0.1403,3.2263,0
0.4208,3.2263,0
0.7014,3.2263,0
0.9819,3.2263,0
1.2625,3.2263,0
1.5430,3.2263,0
1.8236,3.2263,0
2.1041,3.2263,0
2.3847,3.2263,0
2.6652,3.2263,0
2.9458,3.2263,0
3.2263,3.2263,10
3.5069,3.2263,16
3.7874,3.2263,5
4.0680,3.2263,8
4.3485,3.2263,11
4.6291,3.2263,15
4.9096,3.2263,11
5.1902,3.2263,8
5.4707,3.2263,2
5.7513,3.2263,0
6.0318,3.2263,0
6.3123,3.2263,0
6.5929,3.2263,0
6.8734,3.2263,0
7.1540,3.2263,0
7.4345,3.2263,0
7.7151,3.2263,0
7.9956,3.2263,0
8.2762,3.2263,0
8.5567,3.2263,0
8.8373,3.2263,0
9.1178,3.2263,0
9.3984,3.2263,0
9.6789,3.2263,0
9.9595,3.2263,0
10.2400,3.2263,0
10.5206,3.2263,0
10.8011,3.2263,0
11.0817,3.2263,0
0.1403,3.5069,0
0.4208,3.5069,0
0.7014,3.5069,0
0.9819,3.5069,0
1.2625,3.5069,0
1.5430,3.5069,0
1.8236,3.5069,0
2.1041,3.5069,0
2.3847,3.5069,0
2.6652,3.5069,0
2.9458,3.5069,0
3.2263,3.5069,0
3.5069,3.5069,8
3.7874,3.5069,10
4.0680,3.5069,17
4.3485,3.5069,9
4.6291,3.5069,11
4.9096,3.5069,16
5.1902,3.5069,14
5.4707,3.5069,4
5.7513,3.5069,1
6.0318,3.5069,0
6.3123,3.5069,0
6.5929,3.5069,0
6.8734,3.5069,0
7.1540,3.5069,0
7.4345,3.5069,0
7.7151,3.5069,0
7.9956,3.5069,0
8.2762,3.5069,0
8.5567,3.5069,0
8.8373,3.5069,0
9.1178,3.5069,0
9.3984,3.5069,0
9.6789,3.5069,0
9.9595,3.5069,0
10.2400,3.5069,0
10.5206,3.5069,0
10.8011,3.5069,0
11.0817,3.5069,0
0.1403,3.7874,0
0.4208,3.7874,0
0.7014,3.7874,0
0.9819,3.7874,0
1.2625,3.7874,0
1.5430,3.7874,0
1.8236,3.7874,0
2.1041,3.7874,0
2.3847,3.7874,0
2.6652,3.7874,0
2.9458,3.7874,0
3.2263,3.7874,0
3.5069,3.7874,0
3.7874,3.7874,10
4.0680,3.7874,31
4.3485,3.7874,31
4.6291,3.7874,34
4.9096,3.7874,25
5.1902,3.7874,17
5.4707,3.7874,8
5.7513,3.7874,0
6.0318,3.7874,0
6.3123,3.7874,0
6.5929,3.7874,0
6.8734,3.7874,0
7.1540,3.7874,0
7.4345,3.7874,0
7.7151,3.7874,0
7.9956,3.7874,0
8.2762,3.7874,0
8.5567,3.7874,0
8.8373,3.7874,0
9.1178,3.7874,0
9.3984,3.7874,0
9.6789,3.7874,0
9.9595,3.7874,0
10.2400,3.7874,0
10.5206,3.7874,0
10.8011,3.7874,0
11.0817,3.7874,0
0.1403,4.0680,0
0.4208,4.0680,0
0.7014,4.0680,0
0.9819,4.0680,0
1.2625,4.0680,0
1.5430,4.0680,0
1.8236,4.0680,0
2.1041,4.0680,0
2.3847,4.0680,0
2.6652,4.0680,0
2.9458,4.0680,0
3.2263,4.0680,0
3.5069,4.0680,0
3.7874,4.0680,0
4.0680,4.0680,2
4.3485,4.0680,10
4.6291,4.0680,43
4.9096,4.0680,59
5.1902,4.0680,57
5.4707,4.0680,50
5.7513,4.0680,35
6.0318,4.0680,34
6.3123,4.0680,31
6.5929,4.0680,47
6.8734,4.0680,51
7.1540,4.0680,62
7.4345,4.0680,56
7.7151,4.0680,88
7.9956,4.0680,84
8.2762,4.0680,73
8.5567,4.0680,56
8.8373,4.0680,67
9.1178,4.0680,43
9.3984,4.0680,25
9.6789,4.0680,9
9.9595,4.0680,7
10.2400,4.0680,2
10.5206,4.0680,0
10.8011,4.0680,0
11.0817,4.0680,0
0.1403,4.3485,0
0.4208,4.3485,0
0.7014,4.3485,0
0.9819,4.3485,0
1.2625,4.3485,0
1.5430,4.3485,0
1.8236,4.3485,0
2.1041,4.3485,0
2.3847,4.3485,0
2.6652,4.3485,0
2.9458,4.3485,0
3.2263,4.3485,0
3.5069,4.3485,0
3.7874,4.3485,0
4.0680,4.3485,0
4.3485,4.3485,1
4.6291,4.3485,13
4.9096,4.3485,49
5.1902,4.3485,103
5.4707,4.3485,95
5.7513,4.3485,111
6.0318,4.3485,112
6.3123,4.3485,76
6.5929,4.3485,108
6.8734,4.3485,140
7.1540,4.3485,178
7.4345,4.3485,245
7.7151,4.3485,329
7.9956,4.3485,366
8.2762,4.3485,392
8.5567,4.3485,449
8.8373,4.3485,561
9.1178,4.3485,604
9.3984,4.3485,488
9.6789,4.3485,262
9.9595,4.3485,161
10.2400,4.3485,69
10.5206,4.3485,10
10.8011,4.3485,0
11.0817,4.3485,0
0.1403,4.6291,0
0.4208,4.6291,0
0.7014,4.6291,0
0.9819,4.6291,0
1.2625,4.6291,0
1.5430,4.6291,0
1.8236,4.6291,0
2.1041,4.6291,0
2.3847,4.6291,0
2.6652,4.6291,0
2.9458,4.6291,0
3.2263,4.6291,0
3.5069,4.6291,0
3.7874,4.6291,0
4.0680,4.6291,0
4.3485,4.6291,0
4.6291,4.6291,1
4.9096,4.6291,11
5.1902,4.6291,26
5.4707,4.6291,68
5.7513,4.6291,167
6.0318,4.6291,152
6.3123,4.6291,239
6.5929,4.6291,318
6.8734,4.6291,285
7.1540,4.6291,383
7.4345,4.6291,454
7.7151,4.6291,433
7.9956,4.6291,427
8.2762,4.6291,542
8.5567,4.6291,581
8.8373,4.6291,570
9.1178,4.6291,648
9.3984,4.6291,662
9.6789,4.6291,582
9.9595,4.6291,484
10.2400,4.6291,314
10.5206,4.6291,62
10.8011,4.6291,0
11.0817,4.6291,0
0.1403,4.9096,0
0.4208,4.9096,0
0.7014,4.9096,0
0.9819,4.9096,0
1.2625,4.9096,0
1.5430,4.9096,0
1.8236,4.9096,0
2.1041,4.9096,0
2.3847,4.9096,0
2.6652,4.9096,0
2.9458,4.9096,0
3.2263,4.9096,0
3.5069,4.9096,0
3.7874,4.9096,0
4.0680,4.9096,0
4.3485,4.9096,0
4.6291,4.9096,0
4.9096,4.9096,0
5.1902,4.9096,7
5.4707,4.9096,12
5.7513,4.9096,22
6.0318,4.9096,78
6.3123,4.9096,88
6.5929,4.9096,125
6.8734,4.9096,116
7.1540,4.9096,165
7.4345,4.9096,249
7.7151,4.9096,345
7.9956,4.9096,328
8.2762,4.9096,460
8.5567,4.9096,545
8.8373,4.9096,502
9.1178,4.9096,661
9.3984,4.9096,772
9.6789,4.9096,562
9.9595,4.9096,636
10.2400,4.9096,598
10.5206,4.9096,171
10.8011,4.9096,2
11.0817,4.9096,0
0.1403,5.1902,0
0.4208,5.1902,0
0.7014,5.1902,0
0.9819,5.1902,0
1.2625,5.1902,0
1.5430,5.1902,0
1.8236,5.1902,0
2.1041,5.1902,0
2.3847,5.1902,0
2.6652,5.1902,0
2.9458,5.1902,0
3.2263,5.1902,0
3.5069,5.1902,0
3.7874,5.1902,0
4.0680,5.1902,0
4.3485,5.1902,0
4.6291,5.1902,0
4.9096,5.1902,0
5.1902,5.1902,2
5.4707,5.1902,3
5.7513,5.1902,3
6.0318,5.1902,3
6.3123,5.1902,8
6.5929,5.1902,13
6.8734,5.1902,3
7.1540,5.1902,4
7.4345,5.1902,10
7.7151,5.1902,52
7.9956,5.1902,77
8.2762,5.1902,118
8.5567,5.1902,206
8.8373,5.1902,148
9.1178,5.1902,242
9.3984,5.1902,530
9.6789,5.1902,423
9.9595,5.1902,436
10.2400,5.1902,657
10.5206,5.1902,306
10.8011,5.1902,2
11.0817,5.1902,0
0.1403,5.4707,0
0.4208,5.4707,0
0.7014,5.4707,0
0.9819,5.4707,0
1.2625,5.4707,0
1.5430,5.4707,0
1.8236,5.4707,0
2.1041,5.4707,0
2.3847,5.4707,0
2.6652,5.4707,0
2.9458,5.4707,0
3.2263,5.4707,0
3.5069,5.4707,0
3.7874,5.4707,0
4.0680,5.4707,0
4.3485,5.4707,0
4.6291,5.4707,0
4.9096,5.4707,0
5.1902,5.4707,0
5.4707,5.4707,2
5.7513,5.4707,1
6.0318,5.4707,3
6.3123,5.4707,1
6.5929,5.4707,6
6.8734,5.4707,3
7.1540,5.4707,1
7.4345,5.4707,2
7.7151,5.4707,19
7.9956,5.4707,18
8.2762,5.4707,23
8.5567,5.4707,80
8.8373,5.4707,40
9.1178,5.4707,61
9.3984,5.4707,237
9.6789,5.4707,230
9.9595,5.4707,241
10.2400,5.4707,511
10.5206,5.4707,403
10.8011,5.4707,9
11.0817,5.4707,0
0.1403,5.7513,0
0.4208,5.7513,0
0.7014,5.7513,0
0.9819,5.7513,0
1.2625,5.7513,0
1.5430,5.7513,0
1.8236,5.7513,0
2.1041,5.7513,0
2.3847,5.7513,0
2.6652,5.7513,0
2.9458,5.7513,0
3.2263,5.7513,0
3.5069,5.7513,0
3.7874,5.7513,0
4.0680,5.7513,0
4.3485,5.7513,0
4.6291,5.7513,0
4.9096,5.7513,0
5.1902,5.7513,0
5.4707,5.7513,0
5.7513,5.7513,0
6.0318,5.7513,3
6.3123,5.7513,2
6.5929,5.7513,3
6.8734,5.7513,1
7.1540,5.7513,2
7.4345,5.7513,2
7.7151,5.7513,4
7.9956,5.7513,4
8.2762,5.7513,10
8.5567,5.7513,11
8.8373,5.7513,8
9.1178,5.7513,7
9.3984,5.7513,46
9.6789,5.7513,116
9.9595,5.7513,100
10.2400,5.7513,240
10.5206,5.7513,352
10.8011,5.7513,14
11.0817,5.7513,0
0.1403,6.0318,0
0.4208,6.0318,0
0.7014,6.0318,0
0.9819,6.0318,0
1.2625,6.0318,0
1.5430,6.0318,0
1.8236,6.0318,0
2.1041,6.0318,0
2.3847,6.0318,0
2.6652,6.0318,0
2.9458,6.0318,0
3.2263,6.0318,0
3.5069,6.0318,0
3.7874,6.0318,0
4.0680,6.0318,0
4.3485,6.0318,0
4.6291,6.0318,0
4.9096,6.0318,0
5.1902,6.0318,0
5.4707,6.0318,0
5.7513,6.0318,0
6.0318,6.0318,0
6.3123,6.0318,1
6.5929,6.0318,0
6.8734,6.0318,0
7.1540,6.0318,0
7.4345,6.0318,1
7.7151,6.0318,0
7.9956,6.0318,2
8.2762,6.0318,2
8.5567,6.0318,6
8.8373,6.0318,1
9.1178,6.0318,6
9.3984,6.0318,8
9.6789,6.0318,32
9.9595,6.0318,29
10.2400,6.0318,136
10.5206,6.0318,242
10.8011,6.0318,23
11.0817,6.0318,0
0.1403,6.3123,0
0.4208,6.3123,0
0.7014,6.3123,0
0.9819,6.3123,0
1.2625,6.3123,0
1.5430,6.3123,0
1.8236,6.3123,0
2.1041,6.3123,0
2.3847,6.3123,0
2.6652,6.3123,0
2.9458,6.3123,0
3.2263,6.3123,0
3.5069,6.3123,0
3.7874,6.3123,0
4.0680,6.3123,0
4.3485,6.3123,0
4.6291,6.3123,0
4.9096,6.3123,0
5.1902,6.3123,0
5.4707,6.3123,0
5.7513,6.3123,0
6.0318,6.3123,0
6.3123,6.3123,1
6.5929,6.3123,0
6.8734,6.3123,0
7.1540,6.3123,0
7.4345,6.3123,1
7.7151,6.3123,0
7.9956,6.3123,0
8.2762,6.3123,0
8.5567,6.3123,1
8.8373,6.3123,0
9.1178,6.3123,1
9.3984,6.3123,0
9.6789,6.3123,8
9.9595,6.3123,7
10.2400,6.3123,49
10.5206,6.3123,144
10.8011,6.3123,11
11.0817,6.3123,0
0.1403,6.5929,0
0.4208,6.5929,0
0.7014,6.5929,0
0.9819,6.5929,0
1.2625,6.5929,0
1.5430,6.5929,0
1.8236,6.5929,0
2.1041,6.5929,0
2.3847,6.5929,0
2.6652,6.5929,0
2.9458,6.5929,0
3.2263,6.5929,0
3.5069,6.5929,0
3.7874,6.5929,0
4.0680,6.5929,0
4.3485,6.5929,0
4.6291,6.5929,0
4.9096,6.5929,0
5.1902,6.5929,0
5.4707,6.5929,0
5.7513,6.5929,0
6.0318,6.5929,0
6.3123,6.5929,0
6.5929,6.5929,0
6.8734,6.5929,0
7.1540,6.5929,0
7.4345,6.5929,0
7.7151,6.5929,0
7.9956,6.5929,1
8.2762,6.5929,0
8.5567,6.5929,1
8.8373,6.5929,0
9.1178,6.5929,1
9.3984,6.5929,1
9.6789,6.5929,3
9.9595,6.5929,1
10.2400,6.5929,28
10.5206,6.5929,60
10.8011,6.5929,6
11.0817,6.5929,0
0.1403,6.8734,0
0.4208,6.8734,0
0.7014,6.8734,0
0.9819,6.8734,0
1.2625,6.8734,0
1.5430,6.8734,0
1.8236,6.8734,0
2.1041,6.8734,0
2.3847,6.8734,0
2.6652,6.8734,0
2.9458,6.8734,0
3.2263,6.8734,0
3.5069,6.8734,0
3.7874,6.8734,0
4.0680,6.8734,0
4.3485,6.8734,0
4.6291,6.8734,0
4.9096,6.8734,0
5.1902,6.8734,0
5.4707,6.8734,0
5.7513,6.8734,0
6.0318,6.8734,0
6.3123,6.8734,0
6.5929,6.8734,0
6.8734,6.8734,0
7.1540,6.8734,0
7.4345,6.8734,0
7.7151,6.8734,0
7.9956,6.8734,0
8.2762,6.8734,0
8.5567,6.8734,0
8.8373,6.8734,0
9.1178,6.8734,0
9.3984,6.8734,0
9.6789,6.8734,0
9.9595,6.8734,1
10.2400,6.8734,8
10.5206,6.8734,23
10.8011,6.8734,5
11.0817,6.8734,0
0.1403,7.1540,0
0.4208,7.1540,0
0.7014,7.1540,0
0.9819,7.1540,0
1.2625,7.1540,0
1.5430,7.1540,0
1.8236,7.1540,0
2.1041,7.1540,0
2.3847,7.1540,0
2.6652,7.1540,0
2.9458,7.1540,0
3.2263,7.1540,0
3.5069,7.1540,0
3.7874,7.1540,0
4.0680,7.1540,0
4.3485,7.1540,0
4.6291,7.1540,0
4.9096,7.1540,0
5.1902,7.1540,0
5.4707,7.1540,0
5.7513,7.1540,0
6.0318,7.1540,0
6.3123,7.1540,0
6.5929,7.1540,0
6.8734,7.1540,0
7.1540,7.1540,0
7.4345,7.1540,0
7.7151,7.1540,0
7.9956,7.1540,0
8.2762,7.1540,0
8.5567,7.1540,0
8.8373,7.1540,0
9.1178,7.1540,0
9.3984,7.1540,0
9.6789,7.1540,0
9.9595,7.1540,0
10.2400,7.1540,2
10.5206,7.1540,6
10.8011,7.1540,0
11.0817,7.1540,0
0.1403,7.4345,0
0.4208,7.4345,0
0.7014,7.4345,0
0.9819,7.4345,0
1.2625,7.4345,0
1.5430,7.4345,0
1.8236,7.4345,0
2.1041,7.4345,0
2.3847,7.4345,0
2.6652,7.4345,0
2.9458,7.4345,0
3.2263,7.4345,0
3.5069,7.4345,0
3.7874,7.4345,0
4.0680,7.4345,0
4.3485,7.4345,0
4.6291,7.4345,0
4.9096,7.4345,0
5.1902,7.4345,0
5.4707,7.4345,0
5.7513,7.4345,0
6.0318,7.4345,0
6.3123,7.4345,0
6.5929,7.4345,0
6.8734,7.4345,0
7.1540,7.4345,0
7.4345,7.4345,0
7.7151,7.4345,0
7.9956,7.4345,0
8.2762,7.4345,0
8.5567,7.4345,0
8.8373,7.4345,0
9.1178,7.4345,0
9.3984,7.4345,0
9.6789,7.4345,0
9.9595,7.4345,0
10.2400,7.4345,2
10.5206,7.4345,5
10.8011,7.4345,0
11.0817,7.4345,0
0.1403,7.7151,0
0.4208,7.7151,0
0.7014,7.7151,0
0.9819,7.7151,0
1.2625,7.7151,0
1.5430,7.7151,0
1.8236,7.7151,0
2.1041,7.7151,0
2.3847,7.7151,0
2.6652,7.7151,0
2.9458,7.7151,0
3.2263,7.7151,0
3.5069,7.7151,0
3.7874,7.7151,0
4.0680,7.7151,0
4.3485,7.7151,0
4.6291,7.7151,0
4.9096,7.7151,0
5.1902,7.7151,0
5.4707,7.7151,0
5.7513,7.7151,0
6.0318,7.7151,0
6.3123,7.7151,0
6.5929,7.7151,0
6.8734,7.7151,0
7.1540,7.7151,0
7.4345,7.7151,0
7.7151,7.7151,0
7.9956,7.7151,0
8.2762,7.7151,0
8.5567,7.7151,0
8.8373,7.7151,0
9.1178,7.7151,0
9.3984,7.7151,0
9.6789,7.7151,0
9.9595,7.7151,0
10.2400,7.7151,0
10.5206,7.7151,3
10.8011,7.7151,0
11.0817,7.7151,0
0.1403,7.9956,0
0.4208,7.9956,0
0.7014,7.9956,0
0.9819,7.9956,0
1.2625,7.9956,0
1.5430,7.9956,0
1.8236,7.9956,0
2.1041,7.9956,0
2.3847,7.9956,0
2.6652,7.9956,0
2.9458,7.9956,0
3.2263,7.9956,0
3.5069,7.9956,0
3.7874,7.9956,0
4.0680,7.9956,0
4.3485,7.9956,0
4.6291,7.9956,0
4.9096,7.9956,0
5.1902,7.9956,0
5.4707,7.9956,0
5.7513,7.9956,0
6.0318,7.9956,0
6.3123,7.9956,0
6.5929,7.9956,0
6.8734,7.9956,0
7.1540,7.9956,0
7.4345,7.9956,0
7.7151,7.9956,0
7.9956,7.9956,0
8.2762,7.9956,0
8.5567,7.9956,0
8.8373,7.9956,0
9.1178,7.9956,0
9.3984,7.9956,0
9.6789,7.9956,0
9.9595,7.9956,0
10.2400,7.9956,0
10.5206,7.9956,3
10.8011,7.9956,0
11.0817,7.9956,0
0.1403,8.2762,0
0.4208,8.2762,0
0.7014,8.2762,0
0.9819,8.2762,0
1.2625,8.2762,0
1.5430,8.2762,0
1.8236,8.2762,0
2.1041,8.2762,0
2.3847,8.2762,0
2.6652,8.2762,0
2.9458,8.2762,0
3.2263,8.2762,0
3.5069,8.2762,0
3.7874,8.2762,0
4.0680,8.2762,0
4.3485,8.2762,0
4.6291,8.2762,0
4.9096,8.2762,0
5.1902,8.2762,0
5.4707,8.2762,0
5.7513,8.2762,0
6.0318,8.2762,0
6.3123,8.2762,0
6.5929,8.2762,0
6.8734,8.2762,0
7.1540,8.2762,0
7.4345,8.2762,0
7.7151,8.2762,0
7.9956,8.2762,0
8.2762,8.2762,0
8.5567,8.2762,0
8.8373,8.2762,0
9.1178,8.2762,0
9.3984,8.2762,0
9.6789,8.2762,0
9.9595,8.2762,0
10.2400,8.2762,0
10.5206,8.2762,0
10.8011,8.2762,0
11.0817,8.2762,0
0.1403,8.5567,0
0.4208,8.5567,0
0.7014,8.5567,0
0.9819,8.5567,0
1.2625,8.5567,0
1.5430,8.5567,0
1.8236,8.5567,0
2.1041,8.5567,0
2.3847,8.5567,0
2.6652,8.5567,0
2.9458,8.5567,0
3.2263,8.5567,0
3.5069,8.5567,0
3.7874,8.5567,0
4.0680,8.5567,0
4.3485,8.5567,0
4.6291,8.5567,0
4.9096,8.5567,0
5.1902,8.5567,0
5.4707,8.5567,0
5.7513,8.5567,0
6.0318,8.5567,0
6.3123,8.5567,0
6.5929,8.5567,0
6.8734,8.5567,0
7.1540,8.5567,0
7.4345,8.5567,0
7.7151,8.5567,0
7.9956,8.5567,0
8.2762,8.5567,0
8.5567,8.5567,0
8.8373,8.5567,0
9.1178,8.5567,0
9.3984,8.5567,0
9.6789,8.5567,0
9.9595,8.5567,0
10.2400,8.5567,0
10.5206,8.5567,0
10.8011,8.5567,0
11.0817,8.5567,0
0.1403,8.8373,0
0.4208,8.8373,0
0.7014,8.8373,0
0.9819,8.8373,0
1.2625,8.8373,0
1.5430,8.8373,0
1.8236,8.8373,0
2.1041,8.8373,0
2.3847,8.8373,0
2.6652,8.8373,0
2.9458,8.8373,0
3.2263,8.8373,0
3.5069,8.8373,0
3.7874,8.8373,0
4.0680,8.8373,0
4.3485,8.8373,0
4.6291,8.8373,0
4.9096,8.8373,0
5.1902,8.8373,0
5.4707,8.8373,0
5.7513,8.8373,0
6.0318,8.8373,0
6.3123,8.8373,0
6.5929,8.8373,0
6.8734,8.8373,0
7.1540,8.8373,0
7.4345,8.8373,0
7.7151,8.8373,0
7.9956,8.8373,0
8.2762,8.8373,0
8.5567,8.8373,0
8.8373,8.8373,0
9.1178,8.8373,0
9.3984,8.8373,0
9.6789,8.8373,0
9.9595,8.8373,0
10.2400,8.8373,0
10.5206,8.8373,0
10.8011,8.8373,0
11.0817,8.8373,0
0.1403,9.1178,0
0.4208,9.1178,0
0.7014,9.1178,0
0.9819,9.1178,0
1.2625,9.1178,0
1.5430,9.1178,0
1.8236,9.1178,0
2.1041,9.1178,0
2.3847,9.1178,0
2.6652,9.1178,0
2.9458,9.1178,0
3.2263,9.1178,0
3.5069,9.1178,0
3.7874,9.1178,0
4.0680,9.1178,0
4.3485,9.1178,0
4.6291,9.1178,0
4.9096,9.1178,0
5.1902,9.1178,0
5.4707,9.1178,0
5.7513,9.1178,0
6.0318,9.1178,0
6.3123,9.1178,0
6.5929,9.1178,0
6.8734,9.1178,0
7.1540,9.1178,0
7.4345,9.1178,0
7.7151,9.1178,0
7.9956,9.1178,0
8.2762,9.1178,0
8.5567,9.1178,0
8.8373,9.1178,0
9.1178,9.1178,0
9.3984,9.1178,0
9.6789,9.1178,0
9.9595,9.1178,0
10.2400,9.1178,0
10.5206,9.1178,0
10.8011,9.1178,0
11.0817,9.1178,0
0.1403,9.3984,0
0.4208,9.3984,0
0.7014,9.3984,0
0.9819,9.3984,0
1.2625,9.3984,0
1.5430,9.3984,0
1.8236,9.3984,0
2.1041,9.3984,0
2.3847,9.3984,0
2.6652,9.3984,0
2.9458,9.3984,0
3.2263,9.3984,0
3.5069,9.3984,0
3.7874,9.3984,0
4.0680,9.3984,0
4.3485,9.3984,0
4.6291,9.3984,0
4.9096,9.3984,0
5.1902,9.3984,0
5.4707,9.3984,0
5.7513,9.3984,0
6.0318,9.3984,0
6.3123,9.3984,0
6.5929,9.3984,0
6.8734,9.3984,0
7.1540,9.3984,0
7.4345,9.3984,0
7.7151,9.3984,0
7.9956,9.3984,0
8.2762,9.3984,0
8.5567,9.3984,0
8.8373,9.3984,0
9.1178,9.3984,0
9.3984,9.3984,0
9.6789,9.3984,0
9.9595,9.3984,0
10.2400,9.3984,0
10.5206,9.3984,0
10.8011,9.3984,0
11.0817,9.3984,0
0.1403,9.6789,0
0.4208,9.6789,0
0.7014,9.6789,0
0.9819,9.6789,0
1.2625,9.6789,0
1.5430,9.6789,0
1.8236,9.6789,0
2.1041,9.6789,0
2.3847,9.6789,0
2.6652,9.6789,0
2.9458,9.6789,0
3.2263,9.6789,0
3.5069,9.6789,0
3.7874,9.6789,0
4.0680,9.6789,0
4.3485,9.6789,0
4.6291,9.6789,0
4.9096,9.6789,0
5.1902,9.6789,0
5.4707,9.6789,0
5.7513,9.6789,0
6.0318,9.6789,0
6.3123,9.6789,0
6.5929,9.6789,0
6.8734,9.6789,0
7.1540,9.6789,0
7.4345,9.6789,0
7.7151,9.6789,0
7.9956,9.6789,0
8.2762,9.6789,0
8.5567,9.6789,0
8.8373,9.6789,0
9.1178,9.6789,0
9.3984,9.6789,0
9.6789,9.6789,0
9.9595,9.6789,0
10.2400,9.6789,0
10.5206,9.6789,0
10.8011,9.6789,0
11.0817,9.6789,0
0.1403,9.9595,0
0.4208,9.9595,0
0.7014,9.9595,0
0.9819,9.9595,0
1.2625,9.9595,0
1.5430,9.9595,0
1.8236,9.9595,0
2.1041,9.9595,0
2.3847,9.9595,0
2.6652,9.9595,0
2.9458,9.9595,0
3.2263,9.9595,0
3.5069,9.9595,0
3.7874,9.9595,0
4.0680,9.9595,0
4.3485,9.9595,0
4.6291,9.9595,0
4.9096,9.9595,0
5.1902,9.9595,0
5.4707,9.9595,0
5.7513,9.9595,0
6.0318,9.9595,0
6.3123,9.9595,0
6.5929,9.9595,0
6.8734,9.9595,0
7.1540,9.9595,0
7.4345,9.9595,0
7.7151,9.9595,0
7.9956,9.9595,0
8.2762,9.9595,0
8.5567,9.9595,0
8.8373,9.9595,0
9.1178,9.9595,0
9.3984,9.9595,0
9.6789,9.9595,0
9.9595,9.9595,0
10.2400,9.9595,0
10.5206,9.9595,0
10.8011,9.9595,0
11.0817,9.9595,0
0.1403,10.2400,0
0.4208,10.2400,0
0.7014,10.2400,0
0.9819,10.2400,0
1.2625,10.2400,0
1.5430,10.2400,0
1.8236,10.2400,0
2.1041,10.2400,0
2.3847,10.2400,0
2.6652,10.2400,0
2.9458,10.2400,0
3.2263,10.2400,0
3.5069,10.2400,0
3.7874,10.2400,0
4.0680,10.2400,0
4.3485,10.2400,0
4.6291,10.2400,0
4.9096,10.2400,0
5.1902,10.2400,0
5.4707,10.2400,0
5.7513,10.2400,0
6.0318,10.2400,0
6.3123,10.2400,0
6.5929,10.2400,0
6.8734,10.2400,0
7.1540,10.2400,0
7.4345,10.2400,0
7.7151,10.2400,0
7.9956,10.2400,0
8.2762,10.2400,0
8.5567,10.2400,0
8.8373,10.2400,0
9.1178,10.2400,0
9.3984,10.2400,0
9.6789,10.2400,0
9.9595,10.2400,0
10.2400,10.2400,0
10.5206,10.2400,0
10.8011,10.2400,0
11.0817,10.2400,0
0.1403,10.5206,0
0.4208,10.5206,0
0.7014,10.5206,0
0.9819,10.5206,0
1.2625,10.5206,0
1.5430,10.5206,0
1.8236,10.5206,0
2.1041,10.5206,0
2.3847,10.5206,0
2.6652,10.5206,0
2.9458,10.5206,0
3.2263,10.5206,0
3.5069,10.5206,0
3.7874,10.5206,0
4.0680,10.5206,0
4.3485,10.5206,0
4.6291,10.5206,0
4.9096,10.5206,0
5.1902,10.5206,0
5.4707,10.5206,0
5.7513,10.5206,0
6.0318,10.5206,0
6.3123,10.5206,0
6.5929,10.5206,0
6.8734,10.5206,0
7.1540,10.5206,0
7.4345,10.5206,0
7.7151,10.5206,0
7.9956,10.5206,0
8.2762,10.5206,0
8.5567,10.5206,0
8.8373,10.5206,0
9.1178,10.5206,0
9.3984,10.5206,0
9.6789,10.5206,0
9.9595,10.5206,0
10.2400,10.5206,0
10.5206,10.5206,0
10.8011,10.5206,0
11.0817,10.5206,0
0.1403,10.8011,0
0.4208,10.8011,0
0.7014,10.8011,0
0.9819,10.8011,0
1.2625,10.8011,0
1.5430,10.8011,0
1.8236,10.8011,0
2.1041,10.8011,0
2.3847,10.8011,0
2.6652,10.8011,0
2.9458,10.8011,0
3.2263,10.8011,0
3.5069,10.8011,0
3.7874,10.8011,0
4.0680,10.8011,0
4.3485,10.8011,0
4.6291,10.8011,0
4.9096,10.8011,0
5.1902,10.8011,0
5.4707,10.8011,0
5.7513,10.8011,0
6.0318,10.8011,0
6.3123,10.8011,0
6.5929,10.8011,0
6.8734,10.8011,0
7.1540,10.8011,0
7.4345,10.8011,0
7.7151,10.8011,0
7.9956,10.8011,0
8.2762,10.8011,0
8.5567,10.8011,0
8.8373,10.8011,0
9.1178,10.8011,0
9.3984,10.8011,0
9.6789,10.8011,0
9.9595,10.8011,0
10.2400,10.8011,0
10.5206,10.8011,0
10.8011,10.8011,0
11.0817,10.8011,0
0.1403,11.0817,0
0.4208,11.0817,0
0.7014,11.0817,0
0.9819,11.0817,0
1.2625,11.0817,0
1.5430,11.0817,0
1.8236,11.0817,0
2.1041,11.0817,0
2.3847,11.0817,0
2.6652,11.0817,0
2.9458,11.0817,0
3.2263,11.0817,0
3.5069,11.0817,0
3.7874,11.0817,0
4.0680,11.0817,0
4.3485,11.0817,0
4.6291,11.0817,0
4.9096,11.0817,0
5.1902,11.0817,0
5.4707,11.0817,0
5.7513,11.0817,0
6.0318,11.0817,0
6.3123,11.0817,0
6.5929,11.0817,0
6.8734,11.0817,0
7.1540,11.0817,0
7.4345,11.0817,0
7.7151,11.0817,0
7.9956,11.0817,0
8.2762,11.0817,0
8.5567,11.0817,0
8.8373,11.0817,0
9.1178,11.0817,0
9.3984,11.0817,0
9.6789,11.0817,0
9.9595,11.0817,0
10.2400,11.0817,0
10.5206,11.0817,0
10.8011,11.0817,0
11.0817,11.0817,0


==> Figures/figure_ch5_wA_entropy_heatmap_1tok_30d_step0.001.csv <==
H_naive_bin,H_knap_bin,count
0.1399,0.1399,27
0.4198,0.1399,0
0.6997,0.1399,0
0.9796,0.1399,12
1.2595,0.1399,0
1.5393,0.1399,6
1.8192,0.1399,0
2.0991,0.1399,3
2.3790,0.1399,0
2.6589,0.1399,0
2.9387,0.1399,2
3.2186,0.1399,0
3.4985,0.1399,1
3.7784,0.1399,1
4.0583,0.1399,0
4.3382,0.1399,0
4.6180,0.1399,0
4.8979,0.1399,0
5.1778,0.1399,0
5.4577,0.1399,0
5.7376,0.1399,0
6.0174,0.1399,0
6.2973,0.1399,0
6.5772,0.1399,0
6.8571,0.1399,0
7.1370,0.1399,0
7.4168,0.1399,0
7.6967,0.1399,0
7.9766,0.1399,0
8.2565,0.1399,0
8.5364,0.1399,0
8.8162,0.1399,0
9.0961,0.1399,0
9.3760,0.1399,0
9.6559,0.1399,0
9.9358,0.1399,0
10.2156,0.1399,0
10.4955,0.1399,0
10.7754,0.1399,0
11.0553,0.1399,0
0.1399,0.4198,0
0.4198,0.4198,0
0.6997,0.4198,0
0.9796,0.4198,0
1.2595,0.4198,0
1.5393,0.4198,0
1.8192,0.4198,0
2.0991,0.4198,0
2.3790,0.4198,0
2.6589,0.4198,0
2.9387,0.4198,0
3.2186,0.4198,0
3.4985,0.4198,0
3.7784,0.4198,0
4.0583,0.4198,0
4.3382,0.4198,0
4.6180,0.4198,0
4.8979,0.4198,0
5.1778,0.4198,0
5.4577,0.4198,0
5.7376,0.4198,0
6.0174,0.4198,0
6.2973,0.4198,0
6.5772,0.4198,0
6.8571,0.4198,0
7.1370,0.4198,0
7.4168,0.4198,0
7.6967,0.4198,0
7.9766,0.4198,0
8.2565,0.4198,0
8.5364,0.4198,0
8.8162,0.4198,0
9.0961,0.4198,0
9.3760,0.4198,0
9.6559,0.4198,0
9.9358,0.4198,0
10.2156,0.4198,0
10.4955,0.4198,0
10.7754,0.4198,0
11.0553,0.4198,0
0.1399,0.6997,0
0.4198,0.6997,0
0.6997,0.6997,0
0.9796,0.6997,0
1.2595,0.6997,0
1.5393,0.6997,0
1.8192,0.6997,0
2.0991,0.6997,0
2.3790,0.6997,0
2.6589,0.6997,0
2.9387,0.6997,0
3.2186,0.6997,0
3.4985,0.6997,0
3.7784,0.6997,0
4.0583,0.6997,0
4.3382,0.6997,0
4.6180,0.6997,0
4.8979,0.6997,0
5.1778,0.6997,0
5.4577,0.6997,0
5.7376,0.6997,0
6.0174,0.6997,0
6.2973,0.6997,0
6.5772,0.6997,0
6.8571,0.6997,0
7.1370,0.6997,0
7.4168,0.6997,0
7.6967,0.6997,0
7.9766,0.6997,0
8.2565,0.6997,0
8.5364,0.6997,0
8.8162,0.6997,0
9.0961,0.6997,0
9.3760,0.6997,0
9.6559,0.6997,0
9.9358,0.6997,0
10.2156,0.6997,0
10.4955,0.6997,0
10.7754,0.6997,0
11.0553,0.6997,0
0.1399,0.9796,0
0.4198,0.9796,0
0.6997,0.9796,0
0.9796,0.9796,18
1.2595,0.9796,0
1.5393,0.9796,4
1.8192,0.9796,0
2.0991,0.9796,0
2.3790,0.9796,4
2.6589,0.9796,2
2.9387,0.9796,5
3.2186,0.9796,1
3.4985,0.9796,4
3.7784,0.9796,0
4.0583,0.9796,0
4.3382,0.9796,0
4.6180,0.9796,0
4.8979,0.9796,0
5.1778,0.9796,0
5.4577,0.9796,0
5.7376,0.9796,0
6.0174,0.9796,0
6.2973,0.9796,0
6.5772,0.9796,0
6.8571,0.9796,0
7.1370,0.9796,0
7.4168,0.9796,0
7.6967,0.9796,0
7.9766,0.9796,0
8.2565,0.9796,0
8.5364,0.9796,0
8.8162,0.9796,0
9.0961,0.9796,0
9.3760,0.9796,0
9.6559,0.9796,0
9.9358,0.9796,0
10.2156,0.9796,0
10.4955,0.9796,0
10.7754,0.9796,0
11.0553,0.9796,0
0.1399,1.2595,0
0.4198,1.2595,0
0.6997,1.2595,0
0.9796,1.2595,0
1.2595,1.2595,0
1.5393,1.2595,0
1.8192,1.2595,0
2.0991,1.2595,0
2.3790,1.2595,0
2.6589,1.2595,0
2.9387,1.2595,0
3.2186,1.2595,0
3.4985,1.2595,0
3.7784,1.2595,0
4.0583,1.2595,0
4.3382,1.2595,0
4.6180,1.2595,0
4.8979,1.2595,0
5.1778,1.2595,0
5.4577,1.2595,0
5.7376,1.2595,0
6.0174,1.2595,0
6.2973,1.2595,0
6.5772,1.2595,0
6.8571,1.2595,0
7.1370,1.2595,0
7.4168,1.2595,0
7.6967,1.2595,0
7.9766,1.2595,0
8.2565,1.2595,0
8.5364,1.2595,0
8.8162,1.2595,0
9.0961,1.2595,0
9.3760,1.2595,0
9.6559,1.2595,0
9.9358,1.2595,0
10.2156,1.2595,0
10.4955,1.2595,0
10.7754,1.2595,0
11.0553,1.2595,0
0.1399,1.5393,0
0.4198,1.5393,0
0.6997,1.5393,0
0.9796,1.5393,0
1.2595,1.5393,0
1.5393,1.5393,18
1.8192,1.5393,0
2.0991,1.5393,8
2.3790,1.5393,6
2.6589,1.5393,8
2.9387,1.5393,4
3.2186,1.5393,0
3.4985,1.5393,1
3.7784,1.5393,2
4.0583,1.5393,0
4.3382,1.5393,0
4.6180,1.5393,0
4.8979,1.5393,0
5.1778,1.5393,0
5.4577,1.5393,0
5.7376,1.5393,0
6.0174,1.5393,0
6.2973,1.5393,0
6.5772,1.5393,0
6.8571,1.5393,0
7.1370,1.5393,0
7.4168,1.5393,0
7.6967,1.5393,0
7.9766,1.5393,0
8.2565,1.5393,0
8.5364,1.5393,0
8.8162,1.5393,0
9.0961,1.5393,0
9.3760,1.5393,0
9.6559,1.5393,0
9.9358,1.5393,0
10.2156,1.5393,0
10.4955,1.5393,0
10.7754,1.5393,0
11.0553,1.5393,0
0.1399,1.8192,0
0.4198,1.8192,0
0.6997,1.8192,0
0.9796,1.8192,0
1.2595,1.8192,0
1.5393,1.8192,0
1.8192,1.8192,0
2.0991,1.8192,2
2.3790,1.8192,2
2.6589,1.8192,2
2.9387,1.8192,0
3.2186,1.8192,0
3.4985,1.8192,1
3.7784,1.8192,1
4.0583,1.8192,0
4.3382,1.8192,0
4.6180,1.8192,0
4.8979,1.8192,0
5.1778,1.8192,0
5.4577,1.8192,0
5.7376,1.8192,0
6.0174,1.8192,0
6.2973,1.8192,0
6.5772,1.8192,0
6.8571,1.8192,0
7.1370,1.8192,0
7.4168,1.8192,0
7.6967,1.8192,0
7.9766,1.8192,0
8.2565,1.8192,0
8.5364,1.8192,0
8.8162,1.8192,0
9.0961,1.8192,0
9.3760,1.8192,0
9.6559,1.8192,0
9.9358,1.8192,0
10.2156,1.8192,0
10.4955,1.8192,0
10.7754,1.8192,0
11.0553,1.8192,0
0.1399,2.0991,0
0.4198,2.0991,0
0.6997,2.0991,0
0.9796,2.0991,0
1.2595,2.0991,0
1.5393,2.0991,0
1.8192,2.0991,0
2.0991,2.0991,9
2.3790,2.0991,3
2.6589,2.0991,3
2.9387,2.0991,2
3.2186,2.0991,6
3.4985,2.0991,1
3.7784,2.0991,3
4.0583,2.0991,0
4.3382,2.0991,0
4.6180,2.0991,0
4.8979,2.0991,0
5.1778,2.0991,0
5.4577,2.0991,0
5.7376,2.0991,0
6.0174,2.0991,0
6.2973,2.0991,0
6.5772,2.0991,0
6.8571,2.0991,0
7.1370,2.0991,0
7.4168,2.0991,0
7.6967,2.0991,0
7.9766,2.0991,0
8.2565,2.0991,0
8.5364,2.0991,0
8.8162,2.0991,0
9.0961,2.0991,0
9.3760,2.0991,0
9.6559,2.0991,0
9.9358,2.0991,0
10.2156,2.0991,0
10.4955,2.0991,0
10.7754,2.0991,0
11.0553,2.0991,0
0.1399,2.3790,0
0.4198,2.3790,0
0.6997,2.3790,0
0.9796,2.3790,0
1.2595,2.3790,0
1.5393,2.3790,0
1.8192,2.3790,0
2.0991,2.3790,0
2.3790,2.3790,9
2.6589,2.3790,5
2.9387,2.3790,10
3.2186,2.3790,4
3.4985,2.3790,7
3.7784,2.3790,5
4.0583,2.3790,0
4.3382,2.3790,0
4.6180,2.3790,0
4.8979,2.3790,0
5.1778,2.3790,0
5.4577,2.3790,0
5.7376,2.3790,0
6.0174,2.3790,0
6.2973,2.3790,0
6.5772,2.3790,0
6.8571,2.3790,0
7.1370,2.3790,0
7.4168,2.3790,0
7.6967,2.3790,0
7.9766,2.3790,0
8.2565,2.3790,0
8.5364,2.3790,0
8.8162,2.3790,0
9.0961,2.3790,0
9.3760,2.3790,0
9.6559,2.3790,0
9.9358,2.3790,0
10.2156,2.3790,0
10.4955,2.3790,0
10.7754,2.3790,0
11.0553,2.3790,0
0.1399,2.6589,0
0.4198,2.6589,0
0.6997,2.6589,0
0.9796,2.6589,0
1.2595,2.6589,0
1.5393,2.6589,0
1.8192,2.6589,0
2.0991,2.6589,0
2.3790,2.6589,0
2.6589,2.6589,9
2.9387,2.6589,15
3.2186,2.6589,4
3.4985,2.6589,4
3.7784,2.6589,3
4.0583,2.6589,7
4.3382,2.6589,1
4.6180,2.6589,0
4.8979,2.6589,0
5.1778,2.6589,0
5.4577,2.6589,0
5.7376,2.6589,0
6.0174,2.6589,0
6.2973,2.6589,0
6.5772,2.6589,0
6.8571,2.6589,0
7.1370,2.6589,0
7.4168,2.6589,0
7.6967,2.6589,0
7.9766,2.6589,0
8.2565,2.6589,0
8.5364,2.6589,0
8.8162,2.6589,0
9.0961,2.6589,0
9.3760,2.6589,0
9.6559,2.6589,0
9.9358,2.6589,0
10.2156,2.6589,0
10.4955,2.6589,0
10.7754,2.6589,0
11.0553,2.6589,0
0.1399,2.9387,0
0.4198,2.9387,0
0.6997,2.9387,0
0.9796,2.9387,0
1.2595,2.9387,0
1.5393,2.9387,0
1.8192,2.9387,0
2.0991,2.9387,0
2.3790,2.9387,0
2.6589,2.9387,0
2.9387,2.9387,19
3.2186,2.9387,9
3.4985,2.9387,8
3.7784,2.9387,7
4.0583,2.9387,0
4.3382,2.9387,5
4.6180,2.9387,0
4.8979,2.9387,0
5.1778,2.9387,0
5.4577,2.9387,0
5.7376,2.9387,0
6.0174,2.9387,0
6.2973,2.9387,0
6.5772,2.9387,0
6.8571,2.9387,0
7.1370,2.9387,0
7.4168,2.9387,0
7.6967,2.9387,0
7.9766,2.9387,0
8.2565,2.9387,0
8.5364,2.9387,0
8.8162,2.9387,0
9.0961,2.9387,0
9.3760,2.9387,0
9.6559,2.9387,0
9.9358,2.9387,0
10.2156,2.9387,0
10.4955,2.9387,0
10.7754,2.9387,0
11.0553,2.9387,0
0.1399,3.2186,0
0.4198,3.2186,0
0.6997,3.2186,0
0.9796,3.2186,0
1.2595,3.2186,0
1.5393,3.2186,0
1.8192,3.2186,0
2.0991,3.2186,0
2.3790,3.2186,0
2.6589,3.2186,0
2.9387,3.2186,0
3.2186,3.2186,23
3.4985,3.2186,15
3.7784,3.2186,15
4.0583,3.2186,14
4.3382,3.2186,5
4.6180,3.2186,5
4.8979,3.2186,0
5.1778,3.2186,0
5.4577,3.2186,0
5.7376,3.2186,0
6.0174,3.2186,0
6.2973,3.2186,0
6.5772,3.2186,0
6.8571,3.2186,0
7.1370,3.2186,0
7.4168,3.2186,0
7.6967,3.2186,0
7.9766,3.2186,0
8.2565,3.2186,0
8.5364,3.2186,0
8.8162,3.2186,0
9.0961,3.2186,0
9.3760,3.2186,0
9.6559,3.2186,0
9.9358,3.2186,0
10.2156,3.2186,0
10.4955,3.2186,0
10.7754,3.2186,0
11.0553,3.2186,0
0.1399,3.4985,0
0.4198,3.4985,0
0.6997,3.4985,0
0.9796,3.4985,0
1.2595,3.4985,0
1.5393,3.4985,0
1.8192,3.4985,0
2.0991,3.4985,0
2.3790,3.4985,0
2.6589,3.4985,0
2.9387,3.4985,0
3.2186,3.4985,0
3.4985,3.4985,20
3.7784,3.4985,26
4.0583,3.4985,39
4.3382,3.4985,14
4.6180,3.4985,5
4.8979,3.4985,3
5.1778,3.4985,0
5.4577,3.4985,0
5.7376,3.4985,0
6.0174,3.4985,0
6.2973,3.4985,0
6.5772,3.4985,0
6.8571,3.4985,0
7.1370,3.4985,0
7.4168,3.4985,0
7.6967,3.4985,0
7.9766,3.4985,0
8.2565,3.4985,0
8.5364,3.4985,0
8.8162,3.4985,0
9.0961,3.4985,0
9.3760,3.4985,0
9.6559,3.4985,0
9.9358,3.4985,0
10.2156,3.4985,0
10.4955,3.4985,0
10.7754,3.4985,0
11.0553,3.4985,0
0.1399,3.7784,0
0.4198,3.7784,0
0.6997,3.7784,0
0.9796,3.7784,0
1.2595,3.7784,0
1.5393,3.7784,0
1.8192,3.7784,0
2.0991,3.7784,0
2.3790,3.7784,0
2.6589,3.7784,0
2.9387,3.7784,0
3.2186,3.7784,0
3.4985,3.7784,0
3.7784,3.7784,34
4.0583,3.7784,14
4.3382,3.7784,35
4.6180,3.7784,23
4.8979,3.7784,8
5.1778,3.7784,1
5.4577,3.7784,0
5.7376,3.7784,0
6.0174,3.7784,0
6.2973,3.7784,0
6.5772,3.7784,0
6.8571,3.7784,0
7.1370,3.7784,0
7.4168,3.7784,0
7.6967,3.7784,0
7.9766,3.7784,0
8.2565,3.7784,0
8.5364,3.7784,0
8.8162,3.7784,0
9.0961,3.7784,0
9.3760,3.7784,0
9.6559,3.7784,0
9.9358,3.7784,0
10.2156,3.7784,0
10.4955,3.7784,0
10.7754,3.7784,0
11.0553,3.7784,0
0.1399,4.0583,0
0.4198,4.0583,0
0.6997,4.0583,0
0.9796,4.0583,0
1.2595,4.0583,0
1.5393,4.0583,0
1.8192,4.0583,0
2.0991,4.0583,0
2.3790,4.0583,0
2.6589,4.0583,0
2.9387,4.0583,0
3.2186,4.0583,0
3.4985,4.0583,0
3.7784,4.0583,0
4.0583,4.0583,50
4.3382,4.0583,22
4.6180,4.0583,65
4.8979,4.0583,45
5.1778,4.0583,24
5.4577,4.0583,8
5.7376,4.0583,9
6.0174,4.0583,9
6.2973,4.0583,7
6.5772,4.0583,15
6.8571,4.0583,24
7.1370,4.0583,34
7.4168,4.0583,31
7.6967,4.0583,31
7.9766,4.0583,34
8.2565,4.0583,28
8.5364,4.0583,32
8.8162,4.0583,15
9.0961,4.0583,11
9.3760,4.0583,9
9.6559,4.0583,3
9.9358,4.0583,1
10.2156,4.0583,0
10.4955,4.0583,0
10.7754,4.0583,0
11.0553,4.0583,0
0.1399,4.3382,0
0.4198,4.3382,0
0.6997,4.3382,0
0.9796,4.3382,0
1.2595,4.3382,0
1.5393,4.3382,0
1.8192,4.3382,0
2.0991,4.3382,0
2.3790,4.3382,0
2.6589,4.3382,0
2.9387,4.3382,0
3.2186,4.3382,0
3.4985,4.3382,0
3.7784,4.3382,0
4.0583,4.3382,0
4.3382,4.3382,72
4.6180,4.3382,26
4.8979,4.3382,61
5.1778,4.3382,127
5.4577,4.3382,111
5.7376,4.3382,107
6.0174,4.3382,105
6.2973,4.3382,146
6.5772,4.3382,192
6.8571,4.3382,195
7.1370,4.3382,279
7.4168,4.3382,365
7.6967,4.3382,440
7.9766,4.3382,430
8.2565,4.3382,596
8.5364,4.3382,682
8.8162,4.3382,907
9.0961,4.3382,960
9.3760,4.3382,866
9.6559,4.3382,508
9.9358,4.3382,373
10.2156,4.3382,158
10.4955,4.3382,25
10.7754,4.3382,0
11.0553,4.3382,0
0.1399,4.6180,0
0.4198,4.6180,0
0.6997,4.6180,0
0.9796,4.6180,0
1.2595,4.6180,0
1.5393,4.6180,0
1.8192,4.6180,0
2.0991,4.6180,0
2.3790,4.6180,0
2.6589,4.6180,0
2.9387,4.6180,0
3.2186,4.6180,0
3.4985,4.6180,0
3.7784,4.6180,0
4.0583,4.6180,0
4.3382,4.6180,0
4.6180,4.6180,60
4.8979,4.6180,15
5.1778,4.6180,35
5.4577,4.6180,80
5.7376,4.6180,95
6.0174,4.6180,136
6.2973,4.6180,181
6.5772,4.6180,216
6.8571,4.6180,239
7.1370,4.6180,359
7.4168,4.6180,422
7.6967,4.6180,537
7.9766,4.6180,490
8.2565,4.6180,632
8.5364,4.6180,686
8.8162,4.6180,624
9.0961,4.6180,669
9.3760,4.6180,726
9.6559,4.6180,645
9.9358,4.6180,617
10.2156,4.6180,474
10.4955,4.6180,99
10.7754,4.6180,1
11.0553,4.6180,0
0.1399,4.8979,0
0.4198,4.8979,0
0.6997,4.8979,0
0.9796,4.8979,0
1.2595,4.8979,0
1.5393,4.8979,0
1.8192,4.8979,0
2.0991,4.8979,0
2.3790,4.8979,0
2.6589,4.8979,0
2.9387,4.8979,0
3.2186,4.8979,0
3.4985,4.8979,0
3.7784,4.8979,0
4.0583,4.8979,0
4.3382,4.8979,0
4.6180,4.8979,0
4.8979,4.8979,47
5.1778,4.8979,13
5.4577,4.8979,10
5.7376,4.8979,9
6.0174,4.8979,14
6.2973,4.8979,24
6.5772,4.8979,59
6.8571,4.8979,74
7.1370,4.8979,75
7.4168,4.8979,117
7.6967,4.8979,112
7.9766,4.8979,158
8.2565,4.8979,212
8.5364,4.8979,343
8.8162,4.8979,283
9.0961,4.8979,413
9.3760,4.8979,592
9.6559,4.8979,482
9.9358,4.8979,571
10.2156,4.8979,639
10.4955,4.8979,208
10.7754,4.8979,2
11.0553,4.8979,0
0.1399,5.1778,0
0.4198,5.1778,0
0.6997,5.1778,0
0.9796,5.1778,0
1.2595,5.1778,0
1.5393,5.1778,0
1.8192,5.1778,0
2.0991,5.1778,0
2.3790,5.1778,0
2.6589,5.1778,0
2.9387,5.1778,0
3.2186,5.1778,0
3.4985,5.1778,0
3.7784,5.1778,0
4.0583,5.1778,0
4.3382,5.1778,0
4.6180,5.1778,0
4.8979,5.1778,0
5.1778,5.1778,94
5.4577,5.1778,21
5.7376,5.1778,7
6.0174,5.1778,2
6.2973,5.1778,9
6.5772,5.1778,12
6.8571,5.1778,20
7.1370,5.1778,53
7.4168,5.1778,67
7.6967,5.1778,107
7.9766,5.1778,58
8.2565,5.1778,76
8.5364,5.1778,133
8.8162,5.1778,100
9.0961,5.1778,129
9.3760,5.1778,354
9.6559,5.1778,325
9.9358,5.1778,339
10.2156,5.1778,612
10.4955,5.1778,286
10.7754,5.1778,11
11.0553,5.1778,0
0.1399,5.4577,0
0.4198,5.4577,0
0.6997,5.4577,0
0.9796,5.4577,0
1.2595,5.4577,0
1.5393,5.4577,0
1.8192,5.4577,0
2.0991,5.4577,0
2.3790,5.4577,0
2.6589,5.4577,0
2.9387,5.4577,0
3.2186,5.4577,0
3.4985,5.4577,0
3.7784,5.4577,0
4.0583,5.4577,0
4.3382,5.4577,0
4.6180,5.4577,0
4.8979,5.4577,0
5.1778,5.4577,0
5.4577,5.4577,52
5.7376,5.4577,19
6.0174,5.4577,9
6.2973,5.4577,7
6.5772,5.4577,4
6.8571,5.4577,1
7.1370,5.4577,2
7.4168,5.4577,4
7.6967,5.4577,14
7.9766,5.4577,10
8.2565,5.4577,17
8.5364,5.4577,54
8.8162,5.4577,27
9.0961,5.4577,31
9.3760,5.4577,133
9.6559,5.4577,198
9.9358,5.4577,156
10.2156,5.4577,370
10.4955,5.4577,344
10.7754,5.4577,10
11.0553,5.4577,0
0.1399,5.7376,0
0.4198,5.7376,0
0.6997,5.7376,0
0.9796,5.7376,0
1.2595,5.7376,0
1.5393,5.7376,0
1.8192,5.7376,0
2.0991,5.7376,0
2.3790,5.7376,0
2.6589,5.7376,0
2.9387,5.7376,0
3.2186,5.7376,0
3.4985,5.7376,0
3.7784,5.7376,0
4.0583,5.7376,0
4.3382,5.7376,0
4.6180,5.7376,0
4.8979,5.7376,0
5.1778,5.7376,0
5.4577,5.7376,0
5.7376,5.7376,31
6.0174,5.7376,6
6.2973,5.7376,13
6.5772,5.7376,5
6.8571,5.7376,0
7.1370,5.7376,2
7.4168,5.7376,1
7.6967,5.7376,2
7.9766,5.7376,4
8.2565,5.7376,9
8.5364,5.7376,8
8.8162,5.7376,2
9.0961,5.7376,7
9.3760,5.7376,27
9.6559,5.7376,76
9.9358,5.7376,69
10.2156,5.7376,168
10.4955,5.7376,251
10.7754,5.7376,20
11.0553,5.7376,0
0.1399,6.0174,0
0.4198,6.0174,0
0.6997,6.0174,0
0.9796,6.0174,0
1.2595,6.0174,0
1.5393,6.0174,0
1.8192,6.0174,0
2.0991,6.0174,0
2.3790,6.0174,0
2.6589,6.0174,0
2.9387,6.0174,0
3.2186,6.0174,0
3.4985,6.0174,0
3.7784,6.0174,0
4.0583,6.0174,0
4.3382,6.0174,0
4.6180,6.0174,0
4.8979,6.0174,0
5.1778,6.0174,0
5.4577,6.0174,0
5.7376,6.0174,0
6.0174,6.0174,87
6.2973,6.0174,61
6.5772,6.0174,28
6.8571,6.0174,27
7.1370,6.0174,1
7.4168,6.0174,1
7.6967,6.0174,0
7.9766,6.0174,1
8.2565,6.0174,2
8.5364,6.0174,4
8.8162,6.0174,1
9.0961,6.0174,6
9.3760,6.0174,8
9.6559,6.0174,26
9.9358,6.0174,18
10.2156,6.0174,105
10.4955,6.0174,168
10.7754,6.0174,19
11.0553,6.0174,0
0.1399,6.2973,0
0.4198,6.2973,0
0.6997,6.2973,0
0.9796,6.2973,0
1.2595,6.2973,0
1.5393,6.2973,0
1.8192,6.2973,0
2.0991,6.2973,0
2.3790,6.2973,0
2.6589,6.2973,0
2.9387,6.2973,0
3.2186,6.2973,0
3.4985,6.2973,0
3.7784,6.2973,0
4.0583,6.2973,0
4.3382,6.2973,0
4.6180,6.2973,0
4.8979,6.2973,0
5.1778,6.2973,0
5.4577,6.2973,0
5.7376,6.2973,0
6.0174,6.2973,0
6.2973,6.2973,26
6.5772,6.2973,32
6.8571,6.2973,54
7.1370,6.2973,32
7.4168,6.2973,8
7.6967,6.2973,6
7.9766,6.2973,7
8.2565,6.2973,3
8.5364,6.2973,1
8.8162,6.2973,0
9.0961,6.2973,0
9.3760,6.2973,0
9.6559,6.2973,9
9.9358,6.2973,3
10.2156,6.2973,55
10.4955,6.2973,89
10.7754,6.2973,9
11.0553,6.2973,0
0.1399,6.5772,0
0.4198,6.5772,0
0.6997,6.5772,0
0.9796,6.5772,0
1.2595,6.5772,0
1.5393,6.5772,0
1.8192,6.5772,0
2.0991,6.5772,0
2.3790,6.5772,0
2.6589,6.5772,0
2.9387,6.5772,0
3.2186,6.5772,0
3.4985,6.5772,0
3.7784,6.5772,0
4.0583,6.5772,0
4.3382,6.5772,0
4.6180,6.5772,0
4.8979,6.5772,0
5.1778,6.5772,0
5.4577,6.5772,0
5.7376,6.5772,0
6.0174,6.5772,0
6.2973,6.5772,0
6.5772,6.5772,29
6.8571,6.5772,0
7.1370,6.5772,0
7.4168,6.5772,0
7.6967,6.5772,0
7.9766,6.5772,0
8.2565,6.5772,0
8.5364,6.5772,1
8.8162,6.5772,0
9.0961,6.5772,1
9.3760,6.5772,1
9.6559,6.5772,0
9.9358,6.5772,3
10.2156,6.5772,18
10.4955,6.5772,45
10.7754,6.5772,4
11.0553,6.5772,0
0.1399,6.8571,0
0.4198,6.8571,0
0.6997,6.8571,0
0.9796,6.8571,0
1.2595,6.8571,0
1.5393,6.8571,0
1.8192,6.8571,0
2.0991,6.8571,0
2.3790,6.8571,0
2.6589,6.8571,0
2.9387,6.8571,0
3.2186,6.8571,0
3.4985,6.8571,0
3.7784,6.8571,0
4.0583,6.8571,0
4.3382,6.8571,0
4.6180,6.8571,0
4.8979,6.8571,0
5.1778,6.8571,0
5.4577,6.8571,0
5.7376,6.8571,0
6.0174,6.8571,0
6.2973,6.8571,0
6.5772,6.8571,0
6.8571,6.8571,3
7.1370,6.8571,0
7.4168,6.8571,0
7.6967,6.8571,0
7.9766,6.8571,0
8.2565,6.8571,0
8.5364,6.8571,0
8.8162,6.8571,0
9.0961,6.8571,0
9.3760,6.8571,0
9.6559,6.8571,0
9.9358,6.8571,0
10.2156,6.8571,6
10.4955,6.8571,22
10.7754,6.8571,4
11.0553,6.8571,0
0.1399,7.1370,0
0.4198,7.1370,0
0.6997,7.1370,0
0.9796,7.1370,0
1.2595,7.1370,0
1.5393,7.1370,0
1.8192,7.1370,0
2.0991,7.1370,0
2.3790,7.1370,0
2.6589,7.1370,0
2.9387,7.1370,0
3.2186,7.1370,0
3.4985,7.1370,0
3.7784,7.1370,0
4.0583,7.1370,0
4.3382,7.1370,0
4.6180,7.1370,0
4.8979,7.1370,0
5.1778,7.1370,0
5.4577,7.1370,0
5.7376,7.1370,0
6.0174,7.1370,0
6.2973,7.1370,0
6.5772,7.1370,0
6.8571,7.1370,0
7.1370,7.1370,2
7.4168,7.1370,0
7.6967,7.1370,0
7.9766,7.1370,0
8.2565,7.1370,0
8.5364,7.1370,0
8.8162,7.1370,0
9.0961,7.1370,0
9.3760,7.1370,0
9.6559,7.1370,0
9.9358,7.1370,0
10.2156,7.1370,3
10.4955,7.1370,2
10.7754,7.1370,0
11.0553,7.1370,0
0.1399,7.4168,0
0.4198,7.4168,0
0.6997,7.4168,0
0.9796,7.4168,0
1.2595,7.4168,0
1.5393,7.4168,0
1.8192,7.4168,0
2.0991,7.4168,0
2.3790,7.4168,0
2.6589,7.4168,0
2.9387,7.4168,0
3.2186,7.4168,0
3.4985,7.4168,0
3.7784,7.4168,0
4.0583,7.4168,0
4.3382,7.4168,0
4.6180,7.4168,0
4.8979,7.4168,0
5.1778,7.4168,0
5.4577,7.4168,0
5.7376,7.4168,0
6.0174,7.4168,0
6.2973,7.4168,0
6.5772,7.4168,0
6.8571,7.4168,0
7.1370,7.4168,0
7.4168,7.4168,2
7.6967,7.4168,2
7.9766,7.4168,0
8.2565,7.4168,0
8.5364,7.4168,0
8.8162,7.4168,0
9.0961,7.4168,0
9.3760,7.4168,0
9.6559,7.4168,0
9.9358,7.4168,0
10.2156,7.4168,1
10.4955,7.4168,5
10.7754,7.4168,0
11.0553,7.4168,0
0.1399,7.6967,0
0.4198,7.6967,0
0.6997,7.6967,0
0.9796,7.6967,0
1.2595,7.6967,0
1.5393,7.6967,0
1.8192,7.6967,0
2.0991,7.6967,0
2.3790,7.6967,0
2.6589,7.6967,0
2.9387,7.6967,0
3.2186,7.6967,0
3.4985,7.6967,0
3.7784,7.6967,0
4.0583,7.6967,0
4.3382,7.6967,0
4.6180,7.6967,0
4.8979,7.6967,0
5.1778,7.6967,0
5.4577,7.6967,0
5.7376,7.6967,0
6.0174,7.6967,0
6.2973,7.6967,0
6.5772,7.6967,0
6.8571,7.6967,0
7.1370,7.6967,0
7.4168,7.6967,0
7.6967,7.6967,1
7.9766,7.6967,0
8.2565,7.6967,0
8.5364,7.6967,0
8.8162,7.6967,0
9.0961,7.6967,0
9.3760,7.6967,0
9.6559,7.6967,0
9.9358,7.6967,0
10.2156,7.6967,0
10.4955,7.6967,6
10.7754,7.6967,0
11.0553,7.6967,0
0.1399,7.9766,0
0.4198,7.9766,0
0.6997,7.9766,0
0.9796,7.9766,0
1.2595,7.9766,0
1.5393,7.9766,0
1.8192,7.9766,0
2.0991,7.9766,0
2.3790,7.9766,0
2.6589,7.9766,0
2.9387,7.9766,0
3.2186,7.9766,0
3.4985,7.9766,0
3.7784,7.9766,0
4.0583,7.9766,0
4.3382,7.9766,0
4.6180,7.9766,0
4.8979,7.9766,0
5.1778,7.9766,0
5.4577,7.9766,0
5.7376,7.9766,0
6.0174,7.9766,0
6.2973,7.9766,0
6.5772,7.9766,0
6.8571,7.9766,0
7.1370,7.9766,0
7.4168,7.9766,0
7.6967,7.9766,0
7.9766,7.9766,0
8.2565,7.9766,0
8.5364,7.9766,0
8.8162,7.9766,0
9.0961,7.9766,0
9.3760,7.9766,0
9.6559,7.9766,0
9.9358,7.9766,0
10.2156,7.9766,0
10.4955,7.9766,1
10.7754,7.9766,0
11.0553,7.9766,0
0.1399,8.2565,0
0.4198,8.2565,0
0.6997,8.2565,0
0.9796,8.2565,0
1.2595,8.2565,0
1.5393,8.2565,0
1.8192,8.2565,0
2.0991,8.2565,0
2.3790,8.2565,0
2.6589,8.2565,0
2.9387,8.2565,0
3.2186,8.2565,0
3.4985,8.2565,0
3.7784,8.2565,0
4.0583,8.2565,0
4.3382,8.2565,0
4.6180,8.2565,0
4.8979,8.2565,0
5.1778,8.2565,0
5.4577,8.2565,0
5.7376,8.2565,0
6.0174,8.2565,0
6.2973,8.2565,0
6.5772,8.2565,0
6.8571,8.2565,0
7.1370,8.2565,0
7.4168,8.2565,0
7.6967,8.2565,0
7.9766,8.2565,0
8.2565,8.2565,0
8.5364,8.2565,0
8.8162,8.2565,0
9.0961,8.2565,0
9.3760,8.2565,0
9.6559,8.2565,0
9.9358,8.2565,0
10.2156,8.2565,0
10.4955,8.2565,0
10.7754,8.2565,0
11.0553,8.2565,0
0.1399,8.5364,0
0.4198,8.5364,0
0.6997,8.5364,0
0.9796,8.5364,0
1.2595,8.5364,0
1.5393,8.5364,0
1.8192,8.5364,0
2.0991,8.5364,0
2.3790,8.5364,0
2.6589,8.5364,0
2.9387,8.5364,0
3.2186,8.5364,0
3.4985,8.5364,0
3.7784,8.5364,0
4.0583,8.5364,0
4.3382,8.5364,0
4.6180,8.5364,0
4.8979,8.5364,0
5.1778,8.5364,0
5.4577,8.5364,0
5.7376,8.5364,0
6.0174,8.5364,0
6.2973,8.5364,0
6.5772,8.5364,0
6.8571,8.5364,0
7.1370,8.5364,0
7.4168,8.5364,0
7.6967,8.5364,0
7.9766,8.5364,0
8.2565,8.5364,0
8.5364,8.5364,0
8.8162,8.5364,0
9.0961,8.5364,0
9.3760,8.5364,0
9.6559,8.5364,0
9.9358,8.5364,0
10.2156,8.5364,0
10.4955,8.5364,0
10.7754,8.5364,0
11.0553,8.5364,0
0.1399,8.8162,0
0.4198,8.8162,0
0.6997,8.8162,0
0.9796,8.8162,0
1.2595,8.8162,0
1.5393,8.8162,0
1.8192,8.8162,0
2.0991,8.8162,0
2.3790,8.8162,0
2.6589,8.8162,0
2.9387,8.8162,0
3.2186,8.8162,0
3.4985,8.8162,0
3.7784,8.8162,0
4.0583,8.8162,0
4.3382,8.8162,0
4.6180,8.8162,0
4.8979,8.8162,0
5.1778,8.8162,0
5.4577,8.8162,0
5.7376,8.8162,0
6.0174,8.8162,0
6.2973,8.8162,0
6.5772,8.8162,0
6.8571,8.8162,0
7.1370,8.8162,0
7.4168,8.8162,0
7.6967,8.8162,0
7.9766,8.8162,0
8.2565,8.8162,0
8.5364,8.8162,0
8.8162,8.8162,0
9.0961,8.8162,0
9.3760,8.8162,0
9.6559,8.8162,0
9.9358,8.8162,0
10.2156,8.8162,0
10.4955,8.8162,0
10.7754,8.8162,0
11.0553,8.8162,0
0.1399,9.0961,0
0.4198,9.0961,0
0.6997,9.0961,0
0.9796,9.0961,0
1.2595,9.0961,0
1.5393,9.0961,0
1.8192,9.0961,0
2.0991,9.0961,0
2.3790,9.0961,0
2.6589,9.0961,0
2.9387,9.0961,0
3.2186,9.0961,0
3.4985,9.0961,0
3.7784,9.0961,0
4.0583,9.0961,0
4.3382,9.0961,0
4.6180,9.0961,0
4.8979,9.0961,0
5.1778,9.0961,0
5.4577,9.0961,0
5.7376,9.0961,0
6.0174,9.0961,0
6.2973,9.0961,0
6.5772,9.0961,0
6.8571,9.0961,0
7.1370,9.0961,0
7.4168,9.0961,0
7.6967,9.0961,0
7.9766,9.0961,0
8.2565,9.0961,0
8.5364,9.0961,0
8.8162,9.0961,0
9.0961,9.0961,0
9.3760,9.0961,0
9.6559,9.0961,0
9.9358,9.0961,0
10.2156,9.0961,0
10.4955,9.0961,0
10.7754,9.0961,0
11.0553,9.0961,0
0.1399,9.3760,0
0.4198,9.3760,0
0.6997,9.3760,0
0.9796,9.3760,0
1.2595,9.3760,0
1.5393,9.3760,0
1.8192,9.3760,0
2.0991,9.3760,0
2.3790,9.3760,0
2.6589,9.3760,0
2.9387,9.3760,0
3.2186,9.3760,0
3.4985,9.3760,0
3.7784,9.3760,0
4.0583,9.3760,0
4.3382,9.3760,0
4.6180,9.3760,0
4.8979,9.3760,0
5.1778,9.3760,0
5.4577,9.3760,0
5.7376,9.3760,0
6.0174,9.3760,0
6.2973,9.3760,0
6.5772,9.3760,0
6.8571,9.3760,0
7.1370,9.3760,0
7.4168,9.3760,0
7.6967,9.3760,0
7.9766,9.3760,0
8.2565,9.3760,0
8.5364,9.3760,0
8.8162,9.3760,0
9.0961,9.3760,0
9.3760,9.3760,0
9.6559,9.3760,0
9.9358,9.3760,0
10.2156,9.3760,0
10.4955,9.3760,0
10.7754,9.3760,0
11.0553,9.3760,0
0.1399,9.6559,0
0.4198,9.6559,0
0.6997,9.6559,0
0.9796,9.6559,0
1.2595,9.6559,0
1.5393,9.6559,0
1.8192,9.6559,0
2.0991,9.6559,0
2.3790,9.6559,0
2.6589,9.6559,0
2.9387,9.6559,0
3.2186,9.6559,0
3.4985,9.6559,0
3.7784,9.6559,0
4.0583,9.6559,0
4.3382,9.6559,0
4.6180,9.6559,0
4.8979,9.6559,0
5.1778,9.6559,0
5.4577,9.6559,0
5.7376,9.6559,0
6.0174,9.6559,0
6.2973,9.6559,0
6.5772,9.6559,0
6.8571,9.6559,0
7.1370,9.6559,0
7.4168,9.6559,0
7.6967,9.6559,0
7.9766,9.6559,0
8.2565,9.6559,0
8.5364,9.6559,0
8.8162,9.6559,0
9.0961,9.6559,0
9.3760,9.6559,0
9.6559,9.6559,0
9.9358,9.6559,0
10.2156,9.6559,0
10.4955,9.6559,0
10.7754,9.6559,0
11.0553,9.6559,0
0.1399,9.9358,0
0.4198,9.9358,0
0.6997,9.9358,0
0.9796,9.9358,0
1.2595,9.9358,0
1.5393,9.9358,0
1.8192,9.9358,0
2.0991,9.9358,0
2.3790,9.9358,0
2.6589,9.9358,0
2.9387,9.9358,0
3.2186,9.9358,0
3.4985,9.9358,0
3.7784,9.9358,0
4.0583,9.9358,0
4.3382,9.9358,0
4.6180,9.9358,0
4.8979,9.9358,0
5.1778,9.9358,0
5.4577,9.9358,0
5.7376,9.9358,0
6.0174,9.9358,0
6.2973,9.9358,0
6.5772,9.9358,0
6.8571,9.9358,0
7.1370,9.9358,0
7.4168,9.9358,0
7.6967,9.9358,0
7.9766,9.9358,0
8.2565,9.9358,0
8.5364,9.9358,0
8.8162,9.9358,0
9.0961,9.9358,0
9.3760,9.9358,0
9.6559,9.9358,0
9.9358,9.9358,0
10.2156,9.9358,0
10.4955,9.9358,0
10.7754,9.9358,0
11.0553,9.9358,0
0.1399,10.2156,0
0.4198,10.2156,0
0.6997,10.2156,0
0.9796,10.2156,0
1.2595,10.2156,0
1.5393,10.2156,0
1.8192,10.2156,0
2.0991,10.2156,0
2.3790,10.2156,0
2.6589,10.2156,0
2.9387,10.2156,0
3.2186,10.2156,0
3.4985,10.2156,0
3.7784,10.2156,0
4.0583,10.2156,0
4.3382,10.2156,0
4.6180,10.2156,0
4.8979,10.2156,0
5.1778,10.2156,0
5.4577,10.2156,0
5.7376,10.2156,0
6.0174,10.2156,0
6.2973,10.2156,0
6.5772,10.2156,0
6.8571,10.2156,0
7.1370,10.2156,0
7.4168,10.2156,0
7.6967,10.2156,0
7.9766,10.2156,0
8.2565,10.2156,0
8.5364,10.2156,0
8.8162,10.2156,0
9.0961,10.2156,0
9.3760,10.2156,0
9.6559,10.2156,0
9.9358,10.2156,0
10.2156,10.2156,0
10.4955,10.2156,0
10.7754,10.2156,0
11.0553,10.2156,0
0.1399,10.4955,0
0.4198,10.4955,0
0.6997,10.4955,0
0.9796,10.4955,0
1.2595,10.4955,0
1.5393,10.4955,0
1.8192,10.4955,0
2.0991,10.4955,0
2.3790,10.4955,0
2.6589,10.4955,0
2.9387,10.4955,0
3.2186,10.4955,0
3.4985,10.4955,0
3.7784,10.4955,0
4.0583,10.4955,0
4.3382,10.4955,0
4.6180,10.4955,0
4.8979,10.4955,0
5.1778,10.4955,0
5.4577,10.4955,0
5.7376,10.4955,0
6.0174,10.4955,0
6.2973,10.4955,0
6.5772,10.4955,0
6.8571,10.4955,0
7.1370,10.4955,0
7.4168,10.4955,0
7.6967,10.4955,0
7.9766,10.4955,0
8.2565,10.4955,0
8.5364,10.4955,0
8.8162,10.4955,0
9.0961,10.4955,0
9.3760,10.4955,0
9.6559,10.4955,0
9.9358,10.4955,0
10.2156,10.4955,0
10.4955,10.4955,0
10.7754,10.4955,0
11.0553,10.4955,0
0.1399,10.7754,0
0.4198,10.7754,0
0.6997,10.7754,0
0.9796,10.7754,0
1.2595,10.7754,0
1.5393,10.7754,0
1.8192,10.7754,0
2.0991,10.7754,0
2.3790,10.7754,0
2.6589,10.7754,0
2.9387,10.7754,0
3.2186,10.7754,0
3.4985,10.7754,0
3.7784,10.7754,0
4.0583,10.7754,0
4.3382,10.7754,0
4.6180,10.7754,0
4.8979,10.7754,0
5.1778,10.7754,0
5.4577,10.7754,0
5.7376,10.7754,0
6.0174,10.7754,0
6.2973,10.7754,0
6.5772,10.7754,0
6.8571,10.7754,0
7.1370,10.7754,0
7.4168,10.7754,0
7.6967,10.7754,0
7.9766,10.7754,0
8.2565,10.7754,0
8.5364,10.7754,0
8.8162,10.7754,0
9.0961,10.7754,0
9.3760,10.7754,0
9.6559,10.7754,0
9.9358,10.7754,0
10.2156,10.7754,0
10.4955,10.7754,0
10.7754,10.7754,0
11.0553,10.7754,0
0.1399,11.0553,0
0.4198,11.0553,0
0.6997,11.0553,0
0.9796,11.0553,0
1.2595,11.0553,0
1.5393,11.0553,0
1.8192,11.0553,0
2.0991,11.0553,0
2.3790,11.0553,0
2.6589,11.0553,0
2.9387,11.0553,0
3.2186,11.0553,0
3.4985,11.0553,0
3.7784,11.0553,0
4.0583,11.0553,0
4.3382,11.0553,0
4.6180,11.0553,0
4.8979,11.0553,0
5.1778,11.0553,0
5.4577,11.0553,0
5.7376,11.0553,0
6.0174,11.0553,0
6.2973,11.0553,0
6.5772,11.0553,0
6.8571,11.0553,0
7.1370,11.0553,0
7.4168,11.0553,0
7.6967,11.0553,0
7.9766,11.0553,0
8.2565,11.0553,0
8.5364,11.0553,0
8.8162,11.0553,0
9.0961,11.0553,0
9.3760,11.0553,0
9.6559,11.0553,0
9.9358,11.0553,0
10.2156,11.0553,0
10.4955,11.0553,0
10.7754,11.0553,0
11.0553,11.0553,0


==> Figures/figure_ch5_wA_entropy_heatmap_1tok_30d_step0.01.csv <==
H_naive_bin,H_knap_bin,count
0.1383,0.1383,17
0.4149,0.1383,0
0.6915,0.1383,0
0.9681,0.1383,3
1.2447,0.1383,0
1.5213,0.1383,1
1.7979,0.1383,0
2.0745,0.1383,0
2.3511,0.1383,0
2.6277,0.1383,0
2.9043,0.1383,0
3.1809,0.1383,0
3.4575,0.1383,0
3.7342,0.1383,0
4.0108,0.1383,0
4.2874,0.1383,0
4.5640,0.1383,0
4.8406,0.1383,0
5.1172,0.1383,0
5.3938,0.1383,0
5.6704,0.1383,0
5.9470,0.1383,0
6.2236,0.1383,0
6.5002,0.1383,0
6.7768,0.1383,0
7.0534,0.1383,0
7.3300,0.1383,0
7.6066,0.1383,0
7.8832,0.1383,0
8.1598,0.1383,0
8.4364,0.1383,0
8.7130,0.1383,0
8.9896,0.1383,0
9.2662,0.1383,0
9.5428,0.1383,0
9.8194,0.1383,0
10.0960,0.1383,0
10.3726,0.1383,0
10.6492,0.1383,0
10.9258,0.1383,0
0.1383,0.4149,0
0.4149,0.4149,0
0.6915,0.4149,0
0.9681,0.4149,0
1.2447,0.4149,0
1.5213,0.4149,0
1.7979,0.4149,0
2.0745,0.4149,0
2.3511,0.4149,0
2.6277,0.4149,0
2.9043,0.4149,0
3.1809,0.4149,0
3.4575,0.4149,0
3.7342,0.4149,0
4.0108,0.4149,0
4.2874,0.4149,0
4.5640,0.4149,0
4.8406,0.4149,0
5.1172,0.4149,0
5.3938,0.4149,0
5.6704,0.4149,0
5.9470,0.4149,0
6.2236,0.4149,0
6.5002,0.4149,0
6.7768,0.4149,0
7.0534,0.4149,0
7.3300,0.4149,0
7.6066,0.4149,0
7.8832,0.4149,0
8.1598,0.4149,0
8.4364,0.4149,0
8.7130,0.4149,0
8.9896,0.4149,0
9.2662,0.4149,0
9.5428,0.4149,0
9.8194,0.4149,0
10.0960,0.4149,0
10.3726,0.4149,0
10.6492,0.4149,0
10.9258,0.4149,0
0.1383,0.6915,0
0.4149,0.6915,0
0.6915,0.6915,0
0.9681,0.6915,0
1.2447,0.6915,0
1.5213,0.6915,0
1.7979,0.6915,0
2.0745,0.6915,0
2.3511,0.6915,0
2.6277,0.6915,0
2.9043,0.6915,0
3.1809,0.6915,0
3.4575,0.6915,0
3.7342,0.6915,0
4.0108,0.6915,0
4.2874,0.6915,0
4.5640,0.6915,0
4.8406,0.6915,0
5.1172,0.6915,0
5.3938,0.6915,0
5.6704,0.6915,0
5.9470,0.6915,0
6.2236,0.6915,0
6.5002,0.6915,0
6.7768,0.6915,0
7.0534,0.6915,0
7.3300,0.6915,0
7.6066,0.6915,0
7.8832,0.6915,0
8.1598,0.6915,0
8.4364,0.6915,0
8.7130,0.6915,0
8.9896,0.6915,0
9.2662,0.6915,0
9.5428,0.6915,0
9.8194,0.6915,0
10.0960,0.6915,0
10.3726,0.6915,0
10.6492,0.6915,0
10.9258,0.6915,0
0.1383,0.9681,0
0.4149,0.9681,0
0.6915,0.9681,0
0.9681,0.9681,28
1.2447,0.9681,0
1.5213,0.9681,2
1.7979,0.9681,0
2.0745,0.9681,4
2.3511,0.9681,4
2.6277,0.9681,1
2.9043,0.9681,0
3.1809,0.9681,0
3.4575,0.9681,1
3.7342,0.9681,0
4.0108,0.9681,0
4.2874,0.9681,0
4.5640,0.9681,0
4.8406,0.9681,0
5.1172,0.9681,0
5.3938,0.9681,0
5.6704,0.9681,0
5.9470,0.9681,0
6.2236,0.9681,0
6.5002,0.9681,0
6.7768,0.9681,0
7.0534,0.9681,0
7.3300,0.9681,0
7.6066,0.9681,0
7.8832,0.9681,0
8.1598,0.9681,0
8.4364,0.9681,0
8.7130,0.9681,0
8.9896,0.9681,0
9.2662,0.9681,0
9.5428,0.9681,0
9.8194,0.9681,0
10.0960,0.9681,0
10.3726,0.9681,0
10.6492,0.9681,0
10.9258,0.9681,0
0.1383,1.2447,0
0.4149,1.2447,0
0.6915,1.2447,0
0.9681,1.2447,0
1.2447,1.2447,0
1.5213,1.2447,0
1.7979,1.2447,0
2.0745,1.2447,0
2.3511,1.2447,0
2.6277,1.2447,0
2.9043,1.2447,0
3.1809,1.2447,0
3.4575,1.2447,0
3.7342,1.2447,0
4.0108,1.2447,0
4.2874,1.2447,0
4.5640,1.2447,0
4.8406,1.2447,0
5.1172,1.2447,0
5.3938,1.2447,0
5.6704,1.2447,0
5.9470,1.2447,0
6.2236,1.2447,0
6.5002,1.2447,0
6.7768,1.2447,0
7.0534,1.2447,0
7.3300,1.2447,0
7.6066,1.2447,0
7.8832,1.2447,0
8.1598,1.2447,0
8.4364,1.2447,0
8.7130,1.2447,0
8.9896,1.2447,0
9.2662,1.2447,0
9.5428,1.2447,0
9.8194,1.2447,0
10.0960,1.2447,0
10.3726,1.2447,0
10.6492,1.2447,0
10.9258,1.2447,0
0.1383,1.5213,0
0.4149,1.5213,0
0.6915,1.5213,0
0.9681,1.5213,0
1.2447,1.5213,0
1.5213,1.5213,20
1.7979,1.5213,0
2.0745,1.5213,7
2.3511,1.5213,6
2.6277,1.5213,2
2.9043,1.5213,1
3.1809,1.5213,0
3.4575,1.5213,0
3.7342,1.5213,0
4.0108,1.5213,0
4.2874,1.5213,0
4.5640,1.5213,0
4.8406,1.5213,0
5.1172,1.5213,0
5.3938,1.5213,0
5.6704,1.5213,0
5.9470,1.5213,0
6.2236,1.5213,0
6.5002,1.5213,0
6.7768,1.5213,0
7.0534,1.5213,0
7.3300,1.5213,0
7.6066,1.5213,0
7.8832,1.5213,0
8.1598,1.5213,0
8.4364,1.5213,0
8.7130,1.5213,0
8.9896,1.5213,0
9.2662,1.5213,0
9.5428,1.5213,0
9.8194,1.5213,0
10.0960,1.5213,0
10.3726,1.5213,0
10.6492,1.5213,0
10.9258,1.5213,0
0.1383,1.7979,0
0.4149,1.7979,0
0.6915,1.7979,0
0.9681,1.7979,0
1.2447,1.7979,0
1.5213,1.7979,0
1.7979,1.7979,0
2.0745,1.7979,1
2.3511,1.7979,0
2.6277,1.7979,1
2.9043,1.7979,0
3.1809,1.7979,0
3.4575,1.7979,0
3.7342,1.7979,0
4.0108,1.7979,0
4.2874,1.7979,0
4.5640,1.7979,0
4.8406,1.7979,0
5.1172,1.7979,0
5.3938,1.7979,0
5.6704,1.7979,0
5.9470,1.7979,0
6.2236,1.7979,0
6.5002,1.7979,0
6.7768,1.7979,0
7.0534,1.7979,0
7.3300,1.7979,0
7.6066,1.7979,0
7.8832,1.7979,0
8.1598,1.7979,0
8.4364,1.7979,0
8.7130,1.7979,0
8.9896,1.7979,0
9.2662,1.7979,0
9.5428,1.7979,0
9.8194,1.7979,0
10.0960,1.7979,0
10.3726,1.7979,0
10.6492,1.7979,0
10.9258,1.7979,0
0.1383,2.0745,0
0.4149,2.0745,0
0.6915,2.0745,0
0.9681,2.0745,0
1.2447,2.0745,0
1.5213,2.0745,0
1.7979,2.0745,0
2.0745,2.0745,17
2.3511,2.0745,2
2.6277,2.0745,1
2.9043,2.0745,1
3.1809,2.0745,0
3.4575,2.0745,1
3.7342,2.0745,0
4.0108,2.0745,0
4.2874,2.0745,0
4.5640,2.0745,0
4.8406,2.0745,0
5.1172,2.0745,0
5.3938,2.0745,0
5.6704,2.0745,0
5.9470,2.0745,0
6.2236,2.0745,0
6.5002,2.0745,0
6.7768,2.0745,0
7.0534,2.0745,0
7.3300,2.0745,0
7.6066,2.0745,0
7.8832,2.0745,0
8.1598,2.0745,0
8.4364,2.0745,0
8.7130,2.0745,0
8.9896,2.0745,0
9.2662,2.0745,0
9.5428,2.0745,0
9.8194,2.0745,0
10.0960,2.0745,0
10.3726,2.0745,0
10.6492,2.0745,0
10.9258,2.0745,0
0.1383,2.3511,0
0.4149,2.3511,0
0.6915,2.3511,0
0.9681,2.3511,0
1.2447,2.3511,0
1.5213,2.3511,0
1.7979,2.3511,0
2.0745,2.3511,0
2.3511,2.3511,30
2.6277,2.3511,4
2.9043,2.3511,3
3.1809,2.3511,0
3.4575,2.3511,5
3.7342,2.3511,0
4.0108,2.3511,0
4.2874,2.3511,0
4.5640,2.3511,0
4.8406,2.3511,0
5.1172,2.3511,0
5.3938,2.3511,0
5.6704,2.3511,0
5.9470,2.3511,0
6.2236,2.3511,0
6.5002,2.3511,0
6.7768,2.3511,0
7.0534,2.3511,0
7.3300,2.3511,0
7.6066,2.3511,0
7.8832,2.3511,0
8.1598,2.3511,0
8.4364,2.3511,0
8.7130,2.3511,0
8.9896,2.3511,0
9.2662,2.3511,0
9.5428,2.3511,0
9.8194,2.3511,0
10.0960,2.3511,0
10.3726,2.3511,0
10.6492,2.3511,0
10.9258,2.3511,0
0.1383,2.6277,0
0.4149,2.6277,0
0.6915,2.6277,0
0.9681,2.6277,0
1.2447,2.6277,0
1.5213,2.6277,0
1.7979,2.6277,0
2.0745,2.6277,0
2.3511,2.6277,0
2.6277,2.6277,18
2.9043,2.6277,14
3.1809,2.6277,0
3.4575,2.6277,0
3.7342,2.6277,0
4.0108,2.6277,0
4.2874,2.6277,0
4.5640,2.6277,0
4.8406,2.6277,0
5.1172,2.6277,0
5.3938,2.6277,0
5.6704,2.6277,0
5.9470,2.6277,0
6.2236,2.6277,0
6.5002,2.6277,0
6.7768,2.6277,0
7.0534,2.6277,0
7.3300,2.6277,0
7.6066,2.6277,0
7.8832,2.6277,0
8.1598,2.6277,0
8.4364,2.6277,0
8.7130,2.6277,0
8.9896,2.6277,0
9.2662,2.6277,0
9.5428,2.6277,0
9.8194,2.6277,0
10.0960,2.6277,0
10.3726,2.6277,0
10.6492,2.6277,0
10.9258,2.6277,0
0.1383,2.9043,0
0.4149,2.9043,0
0.6915,2.9043,0
0.9681,2.9043,0
1.2447,2.9043,0
1.5213,2.9043,0
1.7979,2.9043,0
2.0745,2.9043,0
2.3511,2.9043,0
2.6277,2.9043,0
2.9043,2.9043,34
3.1809,2.9043,9
3.4575,2.9043,1
3.7342,2.9043,1
4.0108,2.9043,0
4.2874,2.9043,0
4.5640,2.9043,0
4.8406,2.9043,0
5.1172,2.9043,0
5.3938,2.9043,0
5.6704,2.9043,0
5.9470,2.9043,0
6.2236,2.9043,0
6.5002,2.9043,0
6.7768,2.9043,0
7.0534,2.9043,0
7.3300,2.9043,0
7.6066,2.9043,0
7.8832,2.9043,0
8.1598,2.9043,0
8.4364,2.9043,0
8.7130,2.9043,0
8.9896,2.9043,0
9.2662,2.9043,0
9.5428,2.9043,0
9.8194,2.9043,0
10.0960,2.9043,0
10.3726,2.9043,0
10.6492,2.9043,0
10.9258,2.9043,0
0.1383,3.1809,0
0.4149,3.1809,0
0.6915,3.1809,0
0.9681,3.1809,0
1.2447,3.1809,0
1.5213,3.1809,0
1.7979,3.1809,0
2.0745,3.1809,0
2.3511,3.1809,0
2.6277,3.1809,0
2.9043,3.1809,0
3.1809,3.1809,11
3.4575,3.1809,25
3.7342,3.1809,0
4.0108,3.1809,0
4.2874,3.1809,0
4.5640,3.1809,0
4.8406,3.1809,0
5.1172,3.1809,0
5.3938,3.1809,0
5.6704,3.1809,0
5.9470,3.1809,0
6.2236,3.1809,0
6.5002,3.1809,0
6.7768,3.1809,0
7.0534,3.1809,0
7.3300,3.1809,0
7.6066,3.1809,0
7.8832,3.1809,0
8.1598,3.1809,0
8.4364,3.1809,0
8.7130,3.1809,0
8.9896,3.1809,0
9.2662,3.1809,0
9.5428,3.1809,0
9.8194,3.1809,0
10.0960,3.1809,0
10.3726,3.1809,0
10.6492,3.1809,0
10.9258,3.1809,0
0.1383,3.4575,0
0.4149,3.4575,0
0.6915,3.4575,0
0.9681,3.4575,0
1.2447,3.4575,0
1.5213,3.4575,0
1.7979,3.4575,0
2.0745,3.4575,0
2.3511,3.4575,0
2.6277,3.4575,0
2.9043,3.4575,0
3.1809,3.4575,0
3.4575,3.4575,66
3.7342,3.4575,19
4.0108,3.4575,13
4.2874,3.4575,1
4.5640,3.4575,0
4.8406,3.4575,0
5.1172,3.4575,0
5.3938,3.4575,0
5.6704,3.4575,0
5.9470,3.4575,0
6.2236,3.4575,0
6.5002,3.4575,0
6.7768,3.4575,0
7.0534,3.4575,0
7.3300,3.4575,0
7.6066,3.4575,0
7.8832,3.4575,0
8.1598,3.4575,0
8.4364,3.4575,0
8.7130,3.4575,0
8.9896,3.4575,0
9.2662,3.4575,0
9.5428,3.4575,0
9.8194,3.4575,0
10.0960,3.4575,0
10.3726,3.4575,0
10.6492,3.4575,0
10.9258,3.4575,0
0.1383,3.7342,0
0.4149,3.7342,0
0.6915,3.7342,0
0.9681,3.7342,0
1.2447,3.7342,0
1.5213,3.7342,0
1.7979,3.7342,0
2.0745,3.7342,0
2.3511,3.7342,0
2.6277,3.7342,0
2.9043,3.7342,0
3.1809,3.7342,0
3.4575,3.7342,0
3.7342,3.7342,36
4.0108,3.7342,31
4.2874,3.7342,25
4.5640,3.7342,0
4.8406,3.7342,1
5.1172,3.7342,0
5.3938,3.7342,0
5.6704,3.7342,0
5.9470,3.7342,0
6.2236,3.7342,0
6.5002,3.7342,0
6.7768,3.7342,0
7.0534,3.7342,0
7.3300,3.7342,0
7.6066,3.7342,0
7.8832,3.7342,0
8.1598,3.7342,0
8.4364,3.7342,0
8.7130,3.7342,0
8.9896,3.7342,0
9.2662,3.7342,0
9.5428,3.7342,0
9.8194,3.7342,0
10.0960,3.7342,0
10.3726,3.7342,0
10.6492,3.7342,0
10.9258,3.7342,0
0.1383,4.0108,0
0.4149,4.0108,0
0.6915,4.0108,0
0.9681,4.0108,0
1.2447,4.0108,0
1.5213,4.0108,0
1.7979,4.0108,0
2.0745,4.0108,0
2.3511,4.0108,0
2.6277,4.0108,0
2.9043,4.0108,0
3.1809,4.0108,0
3.4575,4.0108,0
3.7342,4.0108,0
4.0108,4.0108,47
4.2874,4.0108,29
4.5640,4.0108,53
4.8406,4.0108,25
5.1172,4.0108,17
5.3938,4.0108,15
5.6704,4.0108,36
5.9470,4.0108,24
6.2236,4.0108,30
6.5002,4.0108,25
6.7768,4.0108,31
7.0534,4.0108,28
7.3300,4.0108,23
7.6066,4.0108,22
7.8832,4.0108,15
8.1598,4.0108,7
8.4364,4.0108,9
8.7130,4.0108,4
8.9896,4.0108,4
9.2662,4.0108,2
9.5428,4.0108,0
9.8194,4.0108,0
10.0960,4.0108,0
10.3726,4.0108,0
10.6492,4.0108,0
10.9258,4.0108,0
0.1383,4.2874,0
0.4149,4.2874,0
0.6915,4.2874,0
0.9681,4.2874,0
1.2447,4.2874,0
1.5213,4.2874,0
1.7979,4.2874,0
2.0745,4.2874,0
2.3511,4.2874,0
2.6277,4.2874,0
2.9043,4.2874,0
3.1809,4.2874,0
3.4575,4.2874,0
3.7342,4.2874,0
4.0108,4.2874,0
4.2874,4.2874,54
4.5640,4.2874,25
4.8406,4.2874,58
5.1172,4.2874,64
5.3938,4.2874,66
5.6704,4.2874,78
5.9470,4.2874,119
6.2236,4.2874,200
6.5002,4.2874,268
6.7768,4.2874,237
7.0534,4.2874,345
7.3300,4.2874,419
7.6066,4.2874,465
7.8832,4.2874,476
8.1598,4.2874,546
8.4364,4.2874,624
8.7130,4.2874,781
8.9896,4.2874,815
9.2662,4.2874,734
9.5428,4.2874,534
9.8194,4.2874,393
10.0960,4.2874,136
10.3726,4.2874,13
10.6492,4.2874,0
10.9258,4.2874,0
0.1383,4.5640,0
0.4149,4.5640,0
0.6915,4.5640,0
0.9681,4.5640,0
1.2447,4.5640,0
1.5213,4.5640,0
1.7979,4.5640,0
2.0745,4.5640,0
2.3511,4.5640,0
2.6277,4.5640,0
2.9043,4.5640,0
3.1809,4.5640,0
3.4575,4.5640,0
3.7342,4.5640,0
4.0108,4.5640,0
4.2874,4.5640,0
4.5640,4.5640,58
4.8406,4.5640,20
5.1172,4.5640,36
5.3938,4.5640,43
5.6704,4.5640,24
5.9470,4.5640,25
6.2236,4.5640,38
6.5002,4.5640,47
6.7768,4.5640,53
7.0534,4.5640,107
7.3300,4.5640,155
7.6066,4.5640,213
7.8832,4.5640,274
8.1598,4.5640,368
8.4364,4.5640,613
8.7130,4.5640,778
8.9896,4.5640,798
9.2662,4.5640,871
9.5428,4.5640,916
9.8194,4.5640,850
10.0960,4.5640,566
10.3726,4.5640,84
10.6492,4.5640,1
10.9258,4.5640,0
0.1383,4.8406,0
0.4149,4.8406,0
0.6915,4.8406,0
0.9681,4.8406,0
1.2447,4.8406,0
1.5213,4.8406,0
1.7979,4.8406,0
2.0745,4.8406,0
2.3511,4.8406,0
2.6277,4.8406,0
2.9043,4.8406,0
3.1809,4.8406,0
3.4575,4.8406,0
3.7342,4.8406,0
4.0108,4.8406,0
4.2874,4.8406,0
4.5640,4.8406,0
4.8406,4.8406,55
5.1172,4.8406,17
5.3938,4.8406,28
5.6704,4.8406,19
5.9470,4.8406,11
6.2236,4.8406,8
6.5002,4.8406,13
6.7768,4.8406,8
7.0534,4.8406,8
7.3300,4.8406,23
7.6066,4.8406,40
7.8832,4.8406,79
8.1598,4.8406,113
8.4364,4.8406,357
8.7130,4.8406,305
8.9896,4.8406,221
9.2662,4.8406,412
9.5428,4.8406,528
9.8194,4.8406,510
10.0960,4.8406,624
10.3726,4.8406,135
10.6492,4.8406,5
10.9258,4.8406,0
0.1383,5.1172,0
0.4149,5.1172,0
0.6915,5.1172,0
0.9681,5.1172,0
1.2447,5.1172,0
1.5213,5.1172,0
1.7979,5.1172,0
2.0745,5.1172,0
2.3511,5.1172,0
2.6277,5.1172,0
2.9043,5.1172,0
3.1809,5.1172,0
3.4575,5.1172,0
3.7342,5.1172,0
4.0108,5.1172,0
4.2874,5.1172,0
4.5640,5.1172,0
4.8406,5.1172,0
5.1172,5.1172,81
5.3938,5.1172,19
5.6704,5.1172,2
5.9470,5.1172,3
6.2236,5.1172,4
6.5002,5.1172,10
6.7768,5.1172,22
7.0534,5.1172,38
7.3300,5.1172,35
7.6066,5.1172,40
7.8832,5.1172,92
8.1598,5.1172,153
8.4364,5.1172,222
8.7130,5.1172,163
8.9896,5.1172,71
9.2662,5.1172,193
9.5428,5.1172,334
9.8194,5.1172,262
10.0960,5.1172,522
10.3726,5.1172,168
10.6492,5.1172,6
10.9258,5.1172,0
0.1383,5.3938,0
0.4149,5.3938,0
0.6915,5.3938,0
0.9681,5.3938,0
1.2447,5.3938,0
1.5213,5.3938,0
1.7979,5.3938,0
2.0745,5.3938,0
2.3511,5.3938,0
2.6277,5.3938,0
2.9043,5.3938,0
3.1809,5.3938,0
3.4575,5.3938,0
3.7342,5.3938,0
4.0108,5.3938,0
4.2874,5.3938,0
4.5640,5.3938,0
4.8406,5.3938,0
5.1172,5.3938,0
5.3938,5.3938,102
5.6704,5.3938,7
5.9470,5.3938,4
6.2236,5.3938,1
6.5002,5.3938,2
6.7768,5.3938,1
7.0534,5.3938,0
7.3300,5.3938,4
7.6066,5.3938,13
7.8832,5.3938,37
8.1598,5.3938,83
8.4364,5.3938,81
8.7130,5.3938,43
8.9896,5.3938,14
9.2662,5.3938,45
9.5428,5.3938,177
9.8194,5.3938,139
10.0960,5.3938,289
10.3726,5.3938,172
10.6492,5.3938,14
10.9258,5.3938,0
0.1383,5.6704,0
0.4149,5.6704,0
0.6915,5.6704,0
0.9681,5.6704,0
1.2447,5.6704,0
1.5213,5.6704,0
1.7979,5.6704,0
2.0745,5.6704,0
2.3511,5.6704,0
2.6277,5.6704,0
2.9043,5.6704,0
3.1809,5.6704,0
3.4575,5.6704,0
3.7342,5.6704,0
4.0108,5.6704,0
4.2874,5.6704,0
4.5640,5.6704,0
4.8406,5.6704,0
5.1172,5.6704,0
5.3938,5.6704,0
5.6704,5.6704,117
5.9470,5.6704,8
6.2236,5.6704,3
6.5002,5.6704,1
6.7768,5.6704,0
7.0534,5.6704,1
7.3300,5.6704,1
7.6066,5.6704,1
7.8832,5.6704,4
8.1598,5.6704,7
8.4364,5.6704,13
8.7130,5.6704,2
8.9896,5.6704,4
9.2662,5.6704,10
9.5428,5.6704,56
9.8194,5.6704,48
10.0960,5.6704,163
10.3726,5.6704,138
10.6492,5.6704,8
10.9258,5.6704,0
0.1383,5.9470,0
0.4149,5.9470,0
0.6915,5.9470,0
0.9681,5.9470,0
1.2447,5.9470,0
1.5213,5.9470,0
1.7979,5.9470,0
2.0745,5.9470,0
2.3511,5.9470,0
2.6277,5.9470,0
2.9043,5.9470,0
3.1809,5.9470,0
3.4575,5.9470,0
3.7342,5.9470,0
4.0108,5.9470,0
4.2874,5.9470,0
4.5640,5.9470,0
4.8406,5.9470,0
5.1172,5.9470,0
5.3938,5.9470,0
5.6704,5.9470,0
5.9470,5.9470,136
6.2236,5.9470,17
6.5002,5.9470,4
6.7768,5.9470,0
7.0534,5.9470,0
7.3300,5.9470,0
7.6066,5.9470,0
7.8832,5.9470,0
8.1598,5.9470,3
8.4364,5.9470,4
8.7130,5.9470,1
8.9896,5.9470,2
9.2662,5.9470,2
9.5428,5.9470,19
9.8194,5.9470,9
10.0960,5.9470,85
10.3726,5.9470,81
10.6492,5.9470,5
10.9258,5.9470,0
0.1383,6.2236,0
0.4149,6.2236,0
0.6915,6.2236,0
0.9681,6.2236,0
1.2447,6.2236,0
1.5213,6.2236,0
1.7979,6.2236,0
2.0745,6.2236,0
2.3511,6.2236,0
2.6277,6.2236,0
2.9043,6.2236,0
3.1809,6.2236,0
3.4575,6.2236,0
3.7342,6.2236,0
4.0108,6.2236,0
4.2874,6.2236,0
4.5640,6.2236,0
4.8406,6.2236,0
5.1172,6.2236,0
5.3938,6.2236,0
5.6704,6.2236,0
5.9470,6.2236,0
6.2236,6.2236,236
6.5002,6.2236,28
6.7768,6.2236,36
7.0534,6.2236,40
7.3300,6.2236,19
7.6066,6.2236,7
7.8832,6.2236,10
8.1598,6.2236,4
8.4364,6.2236,1
8.7130,6.2236,0
8.9896,6.2236,1
9.2662,6.2236,1
9.5428,6.2236,6
9.8194,6.2236,6
10.0960,6.2236,48
10.3726,6.2236,42
10.6492,6.2236,0
10.9258,6.2236,0
0.1383,6.5002,0
0.4149,6.5002,0
0.6915,6.5002,0
0.9681,6.5002,0
1.2447,6.5002,0
1.5213,6.5002,0
1.7979,6.5002,0
2.0745,6.5002,0
2.3511,6.5002,0
2.6277,6.5002,0
2.9043,6.5002,0
3.1809,6.5002,0
3.4575,6.5002,0
3.7342,6.5002,0
4.0108,6.5002,0
4.2874,6.5002,0
4.5640,6.5002,0
4.8406,6.5002,0
5.1172,6.5002,0
5.3938,6.5002,0
5.6704,6.5002,0
5.9470,6.5002,0
6.2236,6.5002,0
6.5002,6.5002,236
6.7768,6.5002,5
7.0534,6.5002,3
7.3300,6.5002,21
7.6066,6.5002,123
7.8832,6.5002,270
8.1598,6.5002,177
8.4364,6.5002,7
8.7130,6.5002,0
8.9896,6.5002,0
9.2662,6.5002,0
9.5428,6.5002,0
9.8194,6.5002,0
10.0960,6.5002,12
10.3726,6.5002,14
10.6492,6.5002,0
10.9258,6.5002,0
0.1383,6.7768,0
0.4149,6.7768,0
0.6915,6.7768,0
0.9681,6.7768,0
1.2447,6.7768,0
1.5213,6.7768,0
1.7979,6.7768,0
2.0745,6.7768,0
2.3511,6.7768,0
2.6277,6.7768,0
2.9043,6.7768,0
3.1809,6.7768,0
3.4575,6.7768,0
3.7342,6.7768,0
4.0108,6.7768,0
4.2874,6.7768,0
4.5640,6.7768,0
4.8406,6.7768,0
5.1172,6.7768,0
5.3938,6.7768,0
5.6704,6.7768,0
5.9470,6.7768,0
6.2236,6.7768,0
6.5002,6.7768,0
6.7768,6.7768,107
7.0534,6.7768,1
7.3300,6.7768,0
7.6066,6.7768,0
7.8832,6.7768,0
8.1598,6.7768,0
8.4364,6.7768,0
8.7130,6.7768,0
8.9896,6.7768,0
9.2662,6.7768,0
9.5428,6.7768,0
9.8194,6.7768,0
10.0960,6.7768,2
10.3726,6.7768,9
10.6492,6.7768,0
10.9258,6.7768,0
0.1383,7.0534,0
0.4149,7.0534,0
0.6915,7.0534,0
0.9681,7.0534,0
1.2447,7.0534,0
1.5213,7.0534,0
1.7979,7.0534,0
2.0745,7.0534,0
2.3511,7.0534,0
2.6277,7.0534,0
2.9043,7.0534,0
3.1809,7.0534,0
3.4575,7.0534,0
3.7342,7.0534,0
4.0108,7.0534,0
4.2874,7.0534,0
4.5640,7.0534,0
4.8406,7.0534,0
5.1172,7.0534,0
5.3938,7.0534,0
5.6704,7.0534,0
5.9470,7.0534,0
6.2236,7.0534,0
6.5002,7.0534,0
6.7768,7.0534,0
7.0534,7.0534,63
7.3300,7.0534,1
7.6066,7.0534,0
7.8832,7.0534,0
8.1598,7.0534,0
8.4364,7.0534,0
8.7130,7.0534,0
8.9896,7.0534,0
9.2662,7.0534,0
9.5428,7.0534,0
9.8194,7.0534,0
10.0960,7.0534,2
10.3726,7.0534,1
10.6492,7.0534,0
10.9258,7.0534,0
0.1383,7.3300,0
0.4149,7.3300,0
0.6915,7.3300,0
0.9681,7.3300,0
1.2447,7.3300,0
1.5213,7.3300,0
1.7979,7.3300,0
2.0745,7.3300,0
2.3511,7.3300,0
2.6277,7.3300,0
2.9043,7.3300,0
3.1809,7.3300,0
3.4575,7.3300,0
3.7342,7.3300,0
4.0108,7.3300,0
4.2874,7.3300,0
4.5640,7.3300,0
4.8406,7.3300,0
5.1172,7.3300,0
5.3938,7.3300,0
5.6704,7.3300,0
5.9470,7.3300,0
6.2236,7.3300,0
6.5002,7.3300,0
6.7768,7.3300,0
7.0534,7.3300,0
7.3300,7.3300,176
7.6066,7.3300,10
7.8832,7.3300,0
8.1598,7.3300,0
8.4364,7.3300,0
8.7130,7.3300,0
8.9896,7.3300,0
9.2662,7.3300,0
9.5428,7.3300,0
9.8194,7.3300,0
10.0960,7.3300,0
10.3726,7.3300,0
10.6492,7.3300,0
10.9258,7.3300,0
0.1383,7.6066,0
0.4149,7.6066,0
0.6915,7.6066,0
0.9681,7.6066,0
1.2447,7.6066,0
1.5213,7.6066,0
1.7979,7.6066,0
2.0745,7.6066,0
2.3511,7.6066,0
2.6277,7.6066,0
2.9043,7.6066,0
3.1809,7.6066,0
3.4575,7.6066,0
3.7342,7.6066,0
4.0108,7.6066,0
4.2874,7.6066,0
4.5640,7.6066,0
4.8406,7.6066,0
5.1172,7.6066,0
5.3938,7.6066,0
5.6704,7.6066,0
5.9470,7.6066,0
6.2236,7.6066,0
6.5002,7.6066,0
6.7768,7.6066,0
7.0534,7.6066,0
7.3300,7.6066,0
7.6066,7.6066,197
7.8832,7.6066,5
8.1598,7.6066,0
8.4364,7.6066,0
8.7130,7.6066,0
8.9896,7.6066,0
9.2662,7.6066,0
9.5428,7.6066,0
9.8194,7.6066,0
10.0960,7.6066,0
10.3726,7.6066,0
10.6492,7.6066,0
10.9258,7.6066,0
0.1383,7.8832,0
0.4149,7.8832,0
0.6915,7.8832,0
0.9681,7.8832,0
1.2447,7.8832,0
1.5213,7.8832,0
1.7979,7.8832,0
2.0745,7.8832,0
2.3511,7.8832,0
2.6277,7.8832,0
2.9043,7.8832,0
3.1809,7.8832,0
3.4575,7.8832,0
3.7342,7.8832,0
4.0108,7.8832,0
4.2874,7.8832,0
4.5640,7.8832,0
4.8406,7.8832,0
5.1172,7.8832,0
5.3938,7.8832,0
5.6704,7.8832,0
5.9470,7.8832,0
6.2236,7.8832,0
6.5002,7.8832,0
6.7768,7.8832,0
7.0534,7.8832,0
7.3300,7.8832,0
7.6066,7.8832,0
7.8832,7.8832,25
8.1598,7.8832,0
8.4364,7.8832,0
8.7130,7.8832,0
8.9896,7.8832,0
9.2662,7.8832,0
9.5428,7.8832,0
9.8194,7.8832,0
10.0960,7.8832,0
10.3726,7.8832,0
10.6492,7.8832,0
10.9258,7.8832,0
0.1383,8.1598,0
0.4149,8.1598,0
0.6915,8.1598,0
0.9681,8.1598,0
1.2447,8.1598,0
1.5213,8.1598,0
1.7979,8.1598,0
2.0745,8.1598,0
2.3511,8.1598,0
2.6277,8.1598,0
2.9043,8.1598,0
3.1809,8.1598,0
3.4575,8.1598,0
3.7342,8.1598,0
4.0108,8.1598,0
4.2874,8.1598,0
4.5640,8.1598,0
4.8406,8.1598,0
5.1172,8.1598,0
5.3938,8.1598,0
5.6704,8.1598,0
5.9470,8.1598,0
6.2236,8.1598,0
6.5002,8.1598,0
6.7768,8.1598,0
7.0534,8.1598,0
7.3300,8.1598,0
7.6066,8.1598,0
7.8832,8.1598,0
8.1598,8.1598,0
8.4364,8.1598,0
8.7130,8.1598,0
8.9896,8.1598,0
9.2662,8.1598,0
9.5428,8.1598,0
9.8194,8.1598,0
10.0960,8.1598,0
10.3726,8.1598,0
10.6492,8.1598,0
10.9258,8.1598,0
0.1383,8.4364,0
0.4149,8.4364,0
0.6915,8.4364,0
0.9681,8.4364,0
1.2447,8.4364,0
1.5213,8.4364,0
1.7979,8.4364,0
2.0745,8.4364,0
2.3511,8.4364,0
2.6277,8.4364,0
2.9043,8.4364,0
3.1809,8.4364,0
3.4575,8.4364,0
3.7342,8.4364,0
4.0108,8.4364,0
4.2874,8.4364,0
4.5640,8.4364,0
4.8406,8.4364,0
5.1172,8.4364,0
5.3938,8.4364,0
5.6704,8.4364,0
5.9470,8.4364,0
6.2236,8.4364,0
6.5002,8.4364,0
6.7768,8.4364,0
7.0534,8.4364,0
7.3300,8.4364,0
7.6066,8.4364,0
7.8832,8.4364,0
8.1598,8.4364,0
8.4364,8.4364,0
8.7130,8.4364,0
8.9896,8.4364,0
9.2662,8.4364,0
9.5428,8.4364,0
9.8194,8.4364,0
10.0960,8.4364,0
10.3726,8.4364,0
10.6492,8.4364,0
10.9258,8.4364,0
0.1383,8.7130,0
0.4149,8.7130,0
0.6915,8.7130,0
0.9681,8.7130,0
1.2447,8.7130,0
1.5213,8.7130,0
1.7979,8.7130,0
2.0745,8.7130,0
2.3511,8.7130,0
2.6277,8.7130,0
2.9043,8.7130,0
3.1809,8.7130,0
3.4575,8.7130,0
3.7342,8.7130,0
4.0108,8.7130,0
4.2874,8.7130,0
4.5640,8.7130,0
4.8406,8.7130,0
5.1172,8.7130,0
5.3938,8.7130,0
5.6704,8.7130,0
5.9470,8.7130,0
6.2236,8.7130,0
6.5002,8.7130,0
6.7768,8.7130,0
7.0534,8.7130,0
7.3300,8.7130,0
7.6066,8.7130,0
7.8832,8.7130,0
8.1598,8.7130,0
8.4364,8.7130,0
8.7130,8.7130,0
8.9896,8.7130,0
9.2662,8.7130,0
9.5428,8.7130,0
9.8194,8.7130,0
10.0960,8.7130,0
10.3726,8.7130,0
10.6492,8.7130,0
10.9258,8.7130,0
0.1383,8.9896,0
0.4149,8.9896,0
0.6915,8.9896,0
0.9681,8.9896,0
1.2447,8.9896,0
1.5213,8.9896,0
1.7979,8.9896,0
2.0745,8.9896,0
2.3511,8.9896,0
2.6277,8.9896,0
2.9043,8.9896,0
3.1809,8.9896,0
3.4575,8.9896,0
3.7342,8.9896,0
4.0108,8.9896,0
4.2874,8.9896,0
4.5640,8.9896,0
4.8406,8.9896,0
5.1172,8.9896,0
5.3938,8.9896,0
5.6704,8.9896,0
5.9470,8.9896,0
6.2236,8.9896,0
6.5002,8.9896,0
6.7768,8.9896,0
7.0534,8.9896,0
7.3300,8.9896,0
7.6066,8.9896,0
7.8832,8.9896,0
8.1598,8.9896,0
8.4364,8.9896,0
8.7130,8.9896,0
8.9896,8.9896,0
9.2662,8.9896,0
9.5428,8.9896,0
9.8194,8.9896,0
10.0960,8.9896,0
10.3726,8.9896,0
10.6492,8.9896,0
10.9258,8.9896,0
0.1383,9.2662,0
0.4149,9.2662,0
0.6915,9.2662,0
0.9681,9.2662,0
1.2447,9.2662,0
1.5213,9.2662,0
1.7979,9.2662,0
2.0745,9.2662,0
2.3511,9.2662,0
2.6277,9.2662,0
2.9043,9.2662,0
3.1809,9.2662,0
3.4575,9.2662,0
3.7342,9.2662,0
4.0108,9.2662,0
4.2874,9.2662,0
4.5640,9.2662,0
4.8406,9.2662,0
5.1172,9.2662,0
5.3938,9.2662,0
5.6704,9.2662,0
5.9470,9.2662,0
6.2236,9.2662,0
6.5002,9.2662,0
6.7768,9.2662,0
7.0534,9.2662,0
7.3300,9.2662,0
7.6066,9.2662,0
7.8832,9.2662,0
8.1598,9.2662,0
8.4364,9.2662,0
8.7130,9.2662,0
8.9896,9.2662,0
9.2662,9.2662,0
9.5428,9.2662,0
9.8194,9.2662,0
10.0960,9.2662,0
10.3726,9.2662,0
10.6492,9.2662,0
10.9258,9.2662,0
0.1383,9.5428,0
0.4149,9.5428,0
0.6915,9.5428,0
0.9681,9.5428,0
1.2447,9.5428,0
1.5213,9.5428,0
1.7979,9.5428,0
2.0745,9.5428,0
2.3511,9.5428,0
2.6277,9.5428,0
2.9043,9.5428,0
3.1809,9.5428,0
3.4575,9.5428,0
3.7342,9.5428,0
4.0108,9.5428,0
4.2874,9.5428,0
4.5640,9.5428,0
4.8406,9.5428,0
5.1172,9.5428,0
5.3938,9.5428,0
5.6704,9.5428,0
5.9470,9.5428,0
6.2236,9.5428,0
6.5002,9.5428,0
6.7768,9.5428,0
7.0534,9.5428,0
7.3300,9.5428,0
7.6066,9.5428,0
7.8832,9.5428,0
8.1598,9.5428,0
8.4364,9.5428,0
8.7130,9.5428,0
8.9896,9.5428,0
9.2662,9.5428,0
9.5428,9.5428,0
9.8194,9.5428,0
10.0960,9.5428,0
10.3726,9.5428,0
10.6492,9.5428,0
10.9258,9.5428,0
0.1383,9.8194,0
0.4149,9.8194,0
0.6915,9.8194,0
0.9681,9.8194,0
1.2447,9.8194,0
1.5213,9.8194,0
1.7979,9.8194,0
2.0745,9.8194,0
2.3511,9.8194,0
2.6277,9.8194,0
2.9043,9.8194,0
3.1809,9.8194,0
3.4575,9.8194,0
3.7342,9.8194,0
4.0108,9.8194,0
4.2874,9.8194,0
4.5640,9.8194,0
4.8406,9.8194,0
5.1172,9.8194,0
5.3938,9.8194,0
5.6704,9.8194,0
5.9470,9.8194,0
6.2236,9.8194,0
6.5002,9.8194,0
6.7768,9.8194,0
7.0534,9.8194,0
7.3300,9.8194,0
7.6066,9.8194,0
7.8832,9.8194,0
8.1598,9.8194,0
8.4364,9.8194,0
8.7130,9.8194,0
8.9896,9.8194,0
9.2662,9.8194,0
9.5428,9.8194,0
9.8194,9.8194,0
10.0960,9.8194,0
10.3726,9.8194,0
10.6492,9.8194,0
10.9258,9.8194,0
0.1383,10.0960,0
0.4149,10.0960,0
0.6915,10.0960,0
0.9681,10.0960,0
1.2447,10.0960,0
1.5213,10.0960,0
1.7979,10.0960,0
2.0745,10.0960,0
2.3511,10.0960,0
2.6277,10.0960,0
2.9043,10.0960,0
3.1809,10.0960,0
3.4575,10.0960,0
3.7342,10.0960,0
4.0108,10.0960,0
4.2874,10.0960,0
4.5640,10.0960,0
4.8406,10.0960,0
5.1172,10.0960,0
5.3938,10.0960,0
5.6704,10.0960,0
5.9470,10.0960,0
6.2236,10.0960,0
6.5002,10.0960,0
6.7768,10.0960,0
7.0534,10.0960,0
7.3300,10.0960,0
7.6066,10.0960,0
7.8832,10.0960,0
8.1598,10.0960,0
8.4364,10.0960,0
8.7130,10.0960,0
8.9896,10.0960,0
9.2662,10.0960,0
9.5428,10.0960,0
9.8194,10.0960,0
10.0960,10.0960,0
10.3726,10.0960,0
10.6492,10.0960,0
10.9258,10.0960,0
0.1383,10.3726,0
0.4149,10.3726,0
0.6915,10.3726,0
0.9681,10.3726,0
1.2447,10.3726,0
1.5213,10.3726,0
1.7979,10.3726,0
2.0745,10.3726,0
2.3511,10.3726,0
2.6277,10.3726,0
2.9043,10.3726,0
3.1809,10.3726,0
3.4575,10.3726,0
3.7342,10.3726,0
4.0108,10.3726,0
4.2874,10.3726,0
4.5640,10.3726,0
4.8406,10.3726,0
5.1172,10.3726,0
5.3938,10.3726,0
5.6704,10.3726,0
5.9470,10.3726,0
6.2236,10.3726,0
6.5002,10.3726,0
6.7768,10.3726,0
7.0534,10.3726,0
7.3300,10.3726,0
7.6066,10.3726,0
7.8832,10.3726,0
8.1598,10.3726,0
8.4364,10.3726,0
8.7130,10.3726,0
8.9896,10.3726,0
9.2662,10.3726,0
9.5428,10.3726,0
9.8194,10.3726,0
10.0960,10.3726,0
10.3726,10.3726,0
10.6492,10.3726,0
10.9258,10.3726,0
0.1383,10.6492,0
0.4149,10.6492,0
0.6915,10.6492,0
0.9681,10.6492,0
1.2447,10.6492,0
1.5213,10.6492,0
1.7979,10.6492,0
2.0745,10.6492,0
2.3511,10.6492,0
2.6277,10.6492,0
2.9043,10.6492,0
3.1809,10.6492,0
3.4575,10.6492,0
3.7342,10.6492,0
4.0108,10.6492,0
4.2874,10.6492,0
4.5640,10.6492,0
4.8406,10.6492,0
5.1172,10.6492,0
5.3938,10.6492,0
5.6704,10.6492,0
5.9470,10.6492,0
6.2236,10.6492,0
6.5002,10.6492,0
6.7768,10.6492,0
7.0534,10.6492,0
7.3300,10.6492,0
7.6066,10.6492,0
7.8832,10.6492,0
8.1598,10.6492,0
8.4364,10.6492,0
8.7130,10.6492,0
8.9896,10.6492,0
9.2662,10.6492,0
9.5428,10.6492,0
9.8194,10.6492,0
10.0960,10.6492,0
10.3726,10.6492,0
10.6492,10.6492,0
10.9258,10.6492,0
0.1383,10.9258,0
0.4149,10.9258,0
0.6915,10.9258,0
0.9681,10.9258,0
1.2447,10.9258,0
1.5213,10.9258,0
1.7979,10.9258,0
2.0745,10.9258,0
2.3511,10.9258,0
2.6277,10.9258,0
2.9043,10.9258,0
3.1809,10.9258,0
3.4575,10.9258,0
3.7342,10.9258,0
4.0108,10.9258,0
4.2874,10.9258,0
4.5640,10.9258,0
4.8406,10.9258,0
5.1172,10.9258,0
5.3938,10.9258,0
5.6704,10.9258,0
5.9470,10.9258,0
6.2236,10.9258,0
6.5002,10.9258,0
6.7768,10.9258,0
7.0534,10.9258,0
7.3300,10.9258,0
7.6066,10.9258,0
7.8832,10.9258,0
8.1598,10.9258,0
8.4364,10.9258,0
8.7130,10.9258,0
8.9896,10.9258,0
9.2662,10.9258,0
9.5428,10.9258,0
9.8194,10.9258,0
10.0960,10.9258,0
10.3726,10.9258,0
10.6492,10.9258,0
10.9258,10.9258,0


==> Figures/figure_ch5_wA_entropy_heatmap_1tok_30d_step1e-05.csv <==
H_naive_bin,H_knap_bin,count
0.1404,0.1404,5
0.4212,0.1404,0
0.7021,0.1404,0
0.9829,0.1404,7
1.2637,0.1404,0
1.5445,0.1404,4
1.8254,0.1404,0
2.1062,0.1404,0
2.3870,0.1404,1
2.6678,0.1404,6
2.9487,0.1404,5
3.2295,0.1404,2
3.5103,0.1404,3
3.7911,0.1404,3
4.0720,0.1404,9
4.3528,0.1404,4
4.6336,0.1404,7
4.9144,0.1404,0
5.1953,0.1404,4
5.4761,0.1404,0
5.7569,0.1404,0
6.0377,0.1404,0
6.3186,0.1404,0
6.5994,0.1404,0
6.8802,0.1404,0
7.1610,0.1404,0
7.4419,0.1404,0
7.7227,0.1404,0
8.0035,0.1404,0
8.2843,0.1404,0
8.5652,0.1404,0
8.8460,0.1404,0
9.1268,0.1404,0
9.4077,0.1404,0
9.6885,0.1404,0
9.9693,0.1404,0
10.2501,0.1404,0
10.5310,0.1404,0
10.8118,0.1404,0
11.0926,0.1404,0
0.1404,0.4212,0
0.4212,0.4212,0
0.7021,0.4212,0
0.9829,0.4212,0
1.2637,0.4212,0
1.5445,0.4212,0
1.8254,0.4212,0
2.1062,0.4212,0
2.3870,0.4212,0
2.6678,0.4212,0
2.9487,0.4212,0
3.2295,0.4212,0
3.5103,0.4212,0
3.7911,0.4212,0
4.0720,0.4212,0
4.3528,0.4212,0
4.6336,0.4212,0
4.9144,0.4212,0
5.1953,0.4212,0
5.4761,0.4212,0
5.7569,0.4212,0
6.0377,0.4212,0
6.3186,0.4212,0
6.5994,0.4212,0
6.8802,0.4212,0
7.1610,0.4212,0
7.4419,0.4212,0
7.7227,0.4212,0
8.0035,0.4212,0
8.2843,0.4212,0
8.5652,0.4212,0
8.8460,0.4212,0
9.1268,0.4212,0
9.4077,0.4212,0
9.6885,0.4212,0
9.9693,0.4212,0
10.2501,0.4212,0
10.5310,0.4212,0
10.8118,0.4212,0
11.0926,0.4212,0
0.1404,0.7021,0
0.4212,0.7021,0
0.7021,0.7021,0
0.9829,0.7021,0
1.2637,0.7021,0
1.5445,0.7021,0
1.8254,0.7021,0
2.1062,0.7021,0
2.3870,0.7021,0
2.6678,0.7021,0
2.9487,0.7021,0
3.2295,0.7021,0
3.5103,0.7021,0
3.7911,0.7021,0
4.0720,0.7021,0
4.3528,0.7021,0
4.6336,0.7021,0
4.9144,0.7021,0
5.1953,0.7021,0
5.4761,0.7021,0
5.7569,0.7021,0
6.0377,0.7021,0
6.3186,0.7021,0
6.5994,0.7021,0
6.8802,0.7021,0
7.1610,0.7021,0
7.4419,0.7021,0
7.7227,0.7021,0
8.0035,0.7021,0
8.2843,0.7021,0
8.5652,0.7021,0
8.8460,0.7021,0
9.1268,0.7021,0
9.4077,0.7021,0
9.6885,0.7021,0
9.9693,0.7021,0
10.2501,0.7021,0
10.5310,0.7021,0
10.8118,0.7021,0
11.0926,0.7021,0
0.1404,0.9829,0
0.4212,0.9829,0
0.7021,0.9829,0
0.9829,0.9829,2
1.2637,0.9829,0
1.5445,0.9829,5
1.8254,0.9829,0
2.1062,0.9829,4
2.3870,0.9829,3
2.6678,0.9829,2
2.9487,0.9829,0
3.2295,0.9829,2
3.5103,0.9829,3
3.7911,0.9829,2
4.0720,0.9829,0
4.3528,0.9829,5
4.6336,0.9829,4
4.9144,0.9829,2
5.1953,0.9829,3
5.4761,0.9829,4
5.7569,0.9829,0
6.0377,0.9829,0
6.3186,0.9829,3
6.5994,0.9829,0
6.8802,0.9829,0
7.1610,0.9829,0
7.4419,0.9829,0
7.7227,0.9829,0
8.0035,0.9829,0
8.2843,0.9829,0
8.5652,0.9829,0
8.8460,0.9829,0
9.1268,0.9829,0
9.4077,0.9829,0
9.6885,0.9829,0
9.9693,0.9829,0
10.2501,0.9829,0
10.5310,0.9829,0
10.8118,0.9829,0
11.0926,0.9829,0
0.1404,1.2637,0
0.4212,1.2637,0
0.7021,1.2637,0
0.9829,1.2637,0
1.2637,1.2637,0
1.5445,1.2637,0
1.8254,1.2637,0
2.1062,1.2637,0
2.3870,1.2637,0
2.6678,1.2637,0
2.9487,1.2637,0
3.2295,1.2637,0
3.5103,1.2637,0
3.7911,1.2637,0
4.0720,1.2637,0
4.3528,1.2637,0
4.6336,1.2637,0
4.9144,1.2637,0
5.1953,1.2637,0
5.4761,1.2637,0
5.7569,1.2637,0
6.0377,1.2637,0
6.3186,1.2637,0
6.5994,1.2637,0
6.8802,1.2637,0
7.1610,1.2637,0
7.4419,1.2637,0
7.7227,1.2637,0
8.0035,1.2637,0
8.2843,1.2637,0
8.5652,1.2637,0
8.8460,1.2637,0
9.1268,1.2637,0
9.4077,1.2637,0
9.6885,1.2637,0
9.9693,1.2637,0
10.2501,1.2637,0
10.5310,1.2637,0
10.8118,1.2637,0
11.0926,1.2637,0
0.1404,1.5445,0
0.4212,1.5445,0
0.7021,1.5445,0
0.9829,1.5445,0
1.2637,1.5445,0
1.5445,1.5445,0
1.8254,1.5445,0
2.1062,1.5445,1
2.3870,1.5445,0
2.6678,1.5445,4
2.9487,1.5445,0
3.2295,1.5445,0
3.5103,1.5445,4
3.7911,1.5445,2
4.0720,1.5445,3
4.3528,1.5445,4
4.6336,1.5445,9
4.9144,1.5445,8
5.1953,1.5445,2
5.4761,1.5445,1
5.7569,1.5445,0
6.0377,1.5445,1
6.3186,1.5445,0
6.5994,1.5445,1
6.8802,1.5445,0
7.1610,1.5445,0
7.4419,1.5445,0
7.7227,1.5445,0
8.0035,1.5445,0
8.2843,1.5445,0
8.5652,1.5445,0
8.8460,1.5445,0
9.1268,1.5445,0
9.4077,1.5445,0
9.6885,1.5445,0
9.9693,1.5445,0
10.2501,1.5445,0
10.5310,1.5445,0
10.8118,1.5445,0
11.0926,1.5445,0
0.1404,1.8254,0
0.4212,1.8254,0
0.7021,1.8254,0
0.9829,1.8254,0
1.2637,1.8254,0
1.5445,1.8254,0
1.8254,1.8254,0
2.1062,1.8254,0
2.3870,1.8254,0
2.6678,1.8254,2
2.9487,1.8254,0
3.2295,1.8254,0
3.5103,1.8254,0
3.7911,1.8254,4
4.0720,1.8254,1
4.3528,1.8254,0
4.6336,1.8254,2
4.9144,1.8254,2
5.1953,1.8254,1
5.4761,1.8254,1
5.7569,1.8254,3
6.0377,1.8254,0
6.3186,1.8254,0
6.5994,1.8254,1
6.8802,1.8254,0
7.1610,1.8254,0
7.4419,1.8254,0
7.7227,1.8254,0
8.0035,1.8254,0
8.2843,1.8254,0
8.5652,1.8254,0
8.8460,1.8254,0
9.1268,1.8254,0
9.4077,1.8254,0
9.6885,1.8254,0
9.9693,1.8254,0
10.2501,1.8254,0
10.5310,1.8254,0
10.8118,1.8254,0
11.0926,1.8254,0
0.1404,2.1062,0
0.4212,2.1062,0
0.7021,2.1062,0
0.9829,2.1062,0
1.2637,2.1062,0
1.5445,2.1062,0
1.8254,2.1062,0
2.1062,2.1062,0
2.3870,2.1062,0
2.6678,2.1062,1
2.9487,2.1062,2
3.2295,2.1062,1
3.5103,2.1062,0
3.7911,2.1062,4
4.0720,2.1062,3
4.3528,2.1062,7
4.6336,2.1062,6
4.9144,2.1062,6
5.1953,2.1062,5
5.4761,2.1062,0
5.7569,2.1062,2
6.0377,2.1062,1
6.3186,2.1062,2
6.5994,2.1062,1
6.8802,2.1062,0
7.1610,2.1062,0
7.4419,2.1062,0
7.7227,2.1062,0
8.0035,2.1062,0
8.2843,2.1062,0
8.5652,2.1062,0
8.8460,2.1062,0
9.1268,2.1062,0
9.4077,2.1062,0
9.6885,2.1062,0
9.9693,2.1062,0
10.2501,2.1062,0
10.5310,2.1062,0
10.8118,2.1062,0
11.0926,2.1062,0
0.1404,2.3870,0
0.4212,2.3870,0
0.7021,2.3870,0
0.9829,2.3870,0
1.2637,2.3870,0
1.5445,2.3870,0
1.8254,2.3870,0
2.1062,2.3870,0
2.3870,2.3870,3
2.6678,2.3870,0
2.9487,2.3870,1
3.2295,2.3870,2
3.5103,2.3870,2
3.7911,2.3870,2
4.0720,2.3870,2
4.3528,2.3870,3
4.6336,2.3870,10
4.9144,2.3870,12
5.1953,2.3870,11
5.4761,2.3870,9
5.7569,2.3870,0
6.0377,2.3870,0
6.3186,2.3870,0
6.5994,2.3870,1
6.8802,2.3870,0
7.1610,2.3870,0
7.4419,2.3870,0
7.7227,2.3870,0
8.0035,2.3870,0
8.2843,2.3870,0
8.5652,2.3870,0
8.8460,2.3870,0
9.1268,2.3870,0
9.4077,2.3870,0
9.6885,2.3870,0
9.9693,2.3870,0
10.2501,2.3870,0
10.5310,2.3870,0
10.8118,2.3870,0
11.0926,2.3870,0
0.1404,2.6678,0
0.4212,2.6678,0
0.7021,2.6678,0
0.9829,2.6678,0
1.2637,2.6678,0
1.5445,2.6678,0
1.8254,2.6678,0
2.1062,2.6678,0
2.3870,2.6678,0
2.6678,2.6678,7
2.9487,2.6678,0
3.2295,2.6678,4
3.5103,2.6678,2
3.7911,2.6678,3
4.0720,2.6678,4
4.3528,2.6678,4
4.6336,2.6678,4
4.9144,2.6678,10
5.1953,2.6678,7
5.4761,2.6678,6
5.7569,2.6678,2
6.0377,2.6678,1
6.3186,2.6678,0
6.5994,2.6678,0
6.8802,2.6678,1
7.1610,2.6678,0
7.4419,2.6678,0
7.7227,2.6678,0
8.0035,2.6678,0
8.2843,2.6678,0
8.5652,2.6678,0
8.8460,2.6678,0
9.1268,2.6678,0
9.4077,2.6678,0
9.6885,2.6678,0
9.9693,2.6678,0
10.2501,2.6678,0
10.5310,2.6678,0
10.8118,2.6678,0
11.0926,2.6678,0
0.1404,2.9487,0
0.4212,2.9487,0
0.7021,2.9487,0
0.9829,2.9487,0
1.2637,2.9487,0
1.5445,2.9487,0
1.8254,2.9487,0
2.1062,2.9487,0
2.3870,2.9487,0
2.6678,2.9487,0
2.9487,2.9487,0
3.2295,2.9487,1
3.5103,2.9487,2
3.7911,2.9487,1
4.0720,2.9487,2
4.3528,2.9487,2
4.6336,2.9487,3
4.9144,2.9487,6
5.1953,2.9487,13
5.4761,2.9487,13
5.7569,2.9487,0
6.0377,2.9487,1
6.3186,2.9487,3
6.5994,2.9487,0
6.8802,2.9487,1
7.1610,2.9487,0
7.4419,2.9487,0
7.7227,2.9487,0
8.0035,2.9487,0
8.2843,2.9487,0
8.5652,2.9487,0
8.8460,2.9487,0
9.1268,2.9487,0
9.4077,2.9487,0
9.6885,2.9487,0
9.9693,2.9487,0
10.2501,2.9487,0
10.5310,2.9487,0
10.8118,2.9487,0
11.0926,2.9487,0
0.1404,3.2295,0
0.4212,3.2295,0
0.7021,3.2295,0
0.9829,3.2295,0
1.2637,3.2295,0
1.5445,3.2295,0
1.8254,3.2295,0
2.1062,3.2295,0
2.3870,3.2295,0
2.6678,3.2295,0
2.9487,3.2295,0
3.2295,3.2295,5
3.5103,3.2295,1
3.7911,3.2295,2
4.0720,3.2295,4
4.3528,3.2295,4
4.6336,3.2295,5
4.9144,3.2295,8
5.1953,3.2295,8
5.4761,3.2295,18
5.7569,3.2295,2
6.0377,3.2295,3
6.3186,3.2295,1
6.5994,3.2295,3
6.8802,3.2295,0
7.1610,3.2295,0
7.4419,3.2295,0
7.7227,3.2295,0
8.0035,3.2295,0
8.2843,3.2295,0
8.5652,3.2295,0
8.8460,3.2295,0
9.1268,3.2295,0
9.4077,3.2295,0
9.6885,3.2295,0
9.9693,3.2295,0
10.2501,3.2295,0
10.5310,3.2295,0
10.8118,3.2295,0
11.0926,3.2295,0
0.1404,3.5103,0
0.4212,3.5103,0
0.7021,3.5103,0
0.9829,3.5103,0
1.2637,3.5103,0
1.5445,3.5103,0
1.8254,3.5103,0
2.1062,3.5103,0
2.3870,3.5103,0
2.6678,3.5103,0
2.9487,3.5103,0
3.2295,3.5103,0
3.5103,3.5103,3
3.7911,3.5103,5
4.0720,3.5103,7
4.3528,3.5103,3
4.6336,3.5103,7
4.9144,3.5103,14
5.1953,3.5103,22
5.4761,3.5103,17
5.7569,3.5103,2
6.0377,3.5103,3
6.3186,3.5103,1
6.5994,3.5103,1
6.8802,3.5103,0
7.1610,3.5103,0
7.4419,3.5103,0
7.7227,3.5103,0
8.0035,3.5103,0
8.2843,3.5103,0
8.5652,3.5103,0
8.8460,3.5103,0
9.1268,3.5103,0
9.4077,3.5103,0
9.6885,3.5103,0
9.9693,3.5103,0
10.2501,3.5103,0
10.5310,3.5103,0
10.8118,3.5103,0
11.0926,3.5103,0
0.1404,3.7911,0
0.4212,3.7911,0
0.7021,3.7911,0
0.9829,3.7911,0
1.2637,3.7911,0
1.5445,3.7911,0
1.8254,3.7911,0
2.1062,3.7911,0
2.3870,3.7911,0
2.6678,3.7911,0
2.9487,3.7911,0
3.2295,3.7911,0
3.5103,3.7911,0
3.7911,3.7911,7
4.0720,3.7911,10
4.3528,3.7911,12
4.6336,3.7911,12
4.9144,3.7911,20
5.1953,3.7911,33
5.4761,3.7911,23
5.7569,3.7911,21
6.0377,3.7911,13
6.3186,3.7911,10
6.5994,3.7911,12
6.8802,3.7911,14
7.1610,3.7911,1
7.4419,3.7911,5
7.7227,3.7911,3
8.0035,3.7911,3
8.2843,3.7911,3
8.5652,3.7911,1
8.8460,3.7911,1
9.1268,3.7911,2
9.4077,3.7911,1
9.6885,3.7911,0
9.9693,3.7911,0
10.2501,3.7911,0
10.5310,3.7911,0
10.8118,3.7911,0
11.0926,3.7911,0
0.1404,4.0720,0
0.4212,4.0720,0
0.7021,4.0720,0
0.9829,4.0720,0
1.2637,4.0720,0
1.5445,4.0720,0
1.8254,4.0720,0
2.1062,4.0720,0
2.3870,4.0720,0
2.6678,4.0720,0
2.9487,4.0720,0
3.2295,4.0720,0
3.5103,4.0720,0
3.7911,4.0720,0
4.0720,4.0720,3
4.3528,4.0720,13
4.6336,4.0720,19
4.9144,4.0720,32
5.1953,4.0720,55
5.4761,4.0720,69
5.7569,4.0720,41
6.0377,4.0720,55
6.3186,4.0720,67
6.5994,4.0720,27
6.8802,4.0720,91
7.1610,4.0720,62
7.4419,4.0720,60
7.7227,4.0720,84
8.0035,4.0720,55
8.2843,4.0720,74
8.5652,4.0720,37
8.8460,4.0720,54
9.1268,4.0720,39
9.4077,4.0720,19
9.6885,4.0720,8
9.9693,4.0720,1
10.2501,4.0720,4
10.5310,4.0720,0
10.8118,4.0720,0
11.0926,4.0720,0
0.1404,4.3528,0
0.4212,4.3528,0
0.7021,4.3528,0
0.9829,4.3528,0
1.2637,4.3528,0
1.5445,4.3528,0
1.8254,4.3528,0
2.1062,4.3528,0
2.3870,4.3528,0
2.6678,4.3528,0
2.9487,4.3528,0
3.2295,4.3528,0
3.5103,4.3528,0
3.7911,4.3528,0
4.0720,4.3528,0
4.3528,4.3528,0
4.6336,4.3528,6
4.9144,4.3528,13
5.1953,4.3528,47
5.4761,4.3528,67
5.7569,4.3528,61
6.0377,4.3528,70
6.3186,4.3528,61
6.5994,4.3528,53
6.8802,4.3528,88
7.1610,4.3528,103
7.4419,4.3528,139
7.7227,4.3528,191
8.0035,4.3528,236
8.2843,4.3528,241
8.5652,4.3528,235
8.8460,4.3528,271
9.1268,4.3528,302
9.4077,4.3528,216
9.6885,4.3528,124
9.9693,4.3528,57
10.2501,4.3528,22
10.5310,4.3528,4
10.8118,4.3528,0
11.0926,4.3528,0
0.1404,4.6336,0
0.4212,4.6336,0
0.7021,4.6336,0
0.9829,4.6336,0
1.2637,4.6336,0
1.5445,4.6336,0
1.8254,4.6336,0
2.1062,4.6336,0
2.3870,4.6336,0
2.6678,4.6336,0
2.9487,4.6336,0
3.2295,4.6336,0
3.5103,4.6336,0
3.7911,4.6336,0
4.0720,4.6336,0
4.3528,4.6336,0
4.6336,4.6336,0
4.9144,4.6336,6
5.1953,4.6336,9
5.4761,4.6336,31
5.7569,4.6336,83
6.0377,4.6336,78
6.3186,4.6336,72
6.5994,4.6336,99
6.8802,4.6336,96
7.1610,4.6336,139
7.4419,4.6336,187
7.7227,4.6336,208
8.0035,4.6336,242
8.2843,4.6336,278
8.5652,4.6336,365
8.8460,4.6336,464
9.1268,4.6336,588
9.4077,4.6336,604
9.6885,4.6336,447
9.9693,4.6336,339
10.2501,4.6336,185
10.5310,4.6336,35
10.8118,4.6336,0
11.0926,4.6336,0
0.1404,4.9144,0
0.4212,4.9144,0
0.7021,4.9144,0
0.9829,4.9144,0
1.2637,4.9144,0
1.5445,4.9144,0
1.8254,4.9144,0
2.1062,4.9144,0
2.3870,4.9144,0
2.6678,4.9144,0
2.9487,4.9144,0
3.2295,4.9144,0
3.5103,4.9144,0
3.7911,4.9144,0
4.0720,4.9144,0
4.3528,4.9144,0
4.6336,4.9144,0
4.9144,4.9144,1
5.1953,4.9144,7
5.4761,4.9144,15
5.7569,4.9144,44
6.0377,4.9144,132
6.3186,4.9144,235
6.5994,4.9144,323
6.8802,4.9144,327
7.1610,4.9144,470
7.4419,4.9144,534
7.7227,4.9144,620
8.0035,4.9144,570
8.2843,4.9144,740
8.5652,4.9144,771
8.8460,4.9144,701
9.1268,4.9144,666
9.4077,4.9144,720
9.6885,4.9144,638
9.9693,4.9144,647
10.2501,4.9144,533
10.5310,4.9144,123
10.8118,4.9144,1
11.0926,4.9144,0
0.1404,5.1953,0
0.4212,5.1953,0
0.7021,5.1953,0
0.9829,5.1953,0
1.2637,5.1953,0
1.5445,5.1953,0
1.8254,5.1953,0
2.1062,5.1953,0
2.3870,5.1953,0
2.6678,5.1953,0
2.9487,5.1953,0
3.2295,5.1953,0
3.5103,5.1953,0
3.7911,5.1953,0
4.0720,5.1953,0
4.3528,5.1953,0
4.6336,5.1953,0
4.9144,5.1953,0
5.1953,5.1953,1
5.4761,5.1953,3
5.7569,5.1953,2
6.0377,5.1953,4
6.3186,5.1953,19
6.5994,5.1953,39
6.8802,5.1953,16
7.1610,5.1953,36
7.4419,5.1953,82
7.7227,5.1953,142
8.0035,5.1953,172
8.2843,5.1953,258
8.5652,5.1953,373
8.8460,5.1953,326
9.1268,5.1953,527
9.4077,5.1953,768
9.6885,5.1953,507
9.9693,5.1953,557
10.2501,5.1953,731
10.5310,5.1953,264
10.8118,5.1953,0
11.0926,5.1953,0
0.1404,5.4761,0
0.4212,5.4761,0
0.7021,5.4761,0
0.9829,5.4761,0
1.2637,5.4761,0
1.5445,5.4761,0
1.8254,5.4761,0
2.1062,5.4761,0
2.3870,5.4761,0
2.6678,5.4761,0
2.9487,5.4761,0
3.2295,5.4761,0
3.5103,5.4761,0
3.7911,5.4761,0
4.0720,5.4761,0
4.3528,5.4761,0
4.6336,5.4761,0
4.9144,5.4761,0
5.1953,5.4761,0
5.4761,5.4761,4
5.7569,5.4761,1
6.0377,5.4761,1
6.3186,5.4761,0
6.5994,5.4761,6
6.8802,5.4761,6
7.1610,5.4761,1
7.4419,5.4761,2
7.7227,5.4761,26
8.0035,5.4761,22
8.2843,5.4761,39
8.5652,5.4761,119
8.8460,5.4761,71
9.1268,5.4761,120
9.4077,5.4761,344
9.6885,5.4761,297
9.9693,5.4761,309
10.2501,5.4761,607
10.5310,5.4761,410
10.8118,5.4761,8
11.0926,5.4761,0
0.1404,5.7569,0
0.4212,5.7569,0
0.7021,5.7569,0
0.9829,5.7569,0
1.2637,5.7569,0
1.5445,5.7569,0
1.8254,5.7569,0
2.1062,5.7569,0
2.3870,5.7569,0
2.6678,5.7569,0
2.9487,5.7569,0
3.2295,5.7569,0
3.5103,5.7569,0
3.7911,5.7569,0
4.0720,5.7569,0
4.3528,5.7569,0
4.6336,5.7569,0
4.9144,5.7569,0
5.1953,5.7569,0
5.4761,5.7569,0
5.7569,5.7569,0
6.0377,5.7569,2
6.3186,5.7569,1
6.5994,5.7569,2
6.8802,5.7569,0
7.1610,5.7569,1
7.4419,5.7569,4
7.7227,5.7569,6
8.0035,5.7569,10
8.2843,5.7569,18
8.5652,5.7569,27
8.8460,5.7569,14
9.1268,5.7569,15
9.4077,5.7569,95
9.6885,5.7569,148
9.9693,5.7569,131
10.2501,5.7569,299
10.5310,5.7569,378
10.8118,5.7569,13
11.0926,5.7569,0
0.1404,6.0377,0
0.4212,6.0377,0
0.7021,6.0377,0
0.9829,6.0377,0
1.2637,6.0377,0
1.5445,6.0377,0
1.8254,6.0377,0
2.1062,6.0377,0
2.3870,6.0377,0
2.6678,6.0377,0
2.9487,6.0377,0
3.2295,6.0377,0
3.5103,6.0377,0
3.7911,6.0377,0
4.0720,6.0377,0
4.3528,6.0377,0
4.6336,6.0377,0
4.9144,6.0377,0
5.1953,6.0377,0
5.4761,6.0377,0
5.7569,6.0377,0
6.0377,6.0377,0
6.3186,6.0377,1
6.5994,6.0377,1
6.8802,6.0377,0
7.1610,6.0377,1
7.4419,6.0377,1
7.7227,6.0377,1
8.0035,6.0377,2
8.2843,6.0377,2
8.5652,6.0377,6
8.8460,6.0377,3
9.1268,6.0377,8
9.4077,6.0377,16
9.6885,6.0377,40
9.9693,6.0377,38
10.2501,6.0377,160
10.5310,6.0377,265
10.8118,6.0377,17
11.0926,6.0377,0
0.1404,6.3186,0
0.4212,6.3186,0
0.7021,6.3186,0
0.9829,6.3186,0
1.2637,6.3186,0
1.5445,6.3186,0
1.8254,6.3186,0
2.1062,6.3186,0
2.3870,6.3186,0
2.6678,6.3186,0
2.9487,6.3186,0
3.2295,6.3186,0
3.5103,6.3186,0
3.7911,6.3186,0
4.0720,6.3186,0
4.3528,6.3186,0
4.6336,6.3186,0
4.9144,6.3186,0
5.1953,6.3186,0
5.4761,6.3186,0
5.7569,6.3186,0
6.0377,6.3186,0
6.3186,6.3186,0
6.5994,6.3186,0
6.8802,6.3186,0
7.1610,6.3186,0
7.4419,6.3186,0
7.7227,6.3186,0
8.0035,6.3186,0
8.2843,6.3186,1
8.5652,6.3186,0
8.8460,6.3186,0
9.1268,6.3186,1
9.4077,6.3186,1
9.6885,6.3186,13
9.9693,6.3186,7
10.2501,6.3186,59
10.5310,6.3186,158
10.8118,6.3186,14
11.0926,6.3186,0
0.1404,6.5994,0
0.4212,6.5994,0
0.7021,6.5994,0
0.9829,6.5994,0
1.2637,6.5994,0
1.5445,6.5994,0
1.8254,6.5994,0
2.1062,6.5994,0
2.3870,6.5994,0
2.6678,6.5994,0
2.9487,6.5994,0
3.2295,6.5994,0
3.5103,6.5994,0
3.7911,6.5994,0
4.0720,6.5994,0
4.3528,6.5994,0
4.6336,6.5994,0
4.9144,6.5994,0
5.1953,6.5994,0
5.4761,6.5994,0
5.7569,6.5994,0
6.0377,6.5994,0
6.3186,6.5994,0
6.5994,6.5994,0
6.8802,6.5994,0
7.1610,6.5994,0
7.4419,6.5994,1
7.7227,6.5994,0
8.0035,6.5994,1
8.2843,6.5994,0
8.5652,6.5994,1
8.8460,6.5994,0
9.1268,6.5994,1
9.4077,6.5994,1
9.6885,6.5994,3
9.9693,6.5994,2
10.2501,6.5994,37
10.5310,6.5994,72
10.8118,6.5994,6
11.0926,6.5994,0
0.1404,6.8802,0
0.4212,6.8802,0
0.7021,6.8802,0
0.9829,6.8802,0
1.2637,6.8802,0
1.5445,6.8802,0
1.8254,6.8802,0
2.1062,6.8802,0
2.3870,6.8802,0
2.6678,6.8802,0
2.9487,6.8802,0
3.2295,6.8802,0
3.5103,6.8802,0
3.7911,6.8802,0
4.0720,6.8802,0
4.3528,6.8802,0
4.6336,6.8802,0
4.9144,6.8802,0
5.1953,6.8802,0
5.4761,6.8802,0
5.7569,6.8802,0
6.0377,6.8802,0
6.3186,6.8802,0
6.5994,6.8802,0
6.8802,6.8802,0
7.1610,6.8802,0
7.4419,6.8802,0
7.7227,6.8802,0
8.0035,6.8802,0
8.2843,6.8802,0
8.5652,6.8802,0
8.8460,6.8802,0
9.1268,6.8802,0
9.4077,6.8802,0
9.6885,6.8802,0
9.9693,6.8802,1
10.2501,6.8802,8
10.5310,6.8802,25
10.8118,6.8802,6
11.0926,6.8802,0
0.1404,7.1610,0
0.4212,7.1610,0
0.7021,7.1610,0
0.9829,7.1610,0
1.2637,7.1610,0
1.5445,7.1610,0
1.8254,7.1610,0
2.1062,7.1610,0
2.3870,7.1610,0
2.6678,7.1610,0
2.9487,7.1610,0
3.2295,7.1610,0
3.5103,7.1610,0
3.7911,7.1610,0
4.0720,7.1610,0
4.3528,7.1610,0
4.6336,7.1610,0
4.9144,7.1610,0
5.1953,7.1610,0
5.4761,7.1610,0
5.7569,7.1610,0
6.0377,7.1610,0
6.3186,7.1610,0
6.5994,7.1610,0
6.8802,7.1610,0
7.1610,7.1610,0
7.4419,7.1610,0
7.7227,7.1610,0
8.0035,7.1610,0
8.2843,7.1610,0
8.5652,7.1610,0
8.8460,7.1610,0
9.1268,7.1610,0
9.4077,7.1610,0
9.6885,7.1610,0
9.9693,7.1610,0
10.2501,7.1610,3
10.5310,7.1610,6
10.8118,7.1610,0
11.0926,7.1610,0
0.1404,7.4419,0
0.4212,7.4419,0
0.7021,7.4419,0
0.9829,7.4419,0
1.2637,7.4419,0
1.5445,7.4419,0
1.8254,7.4419,0
2.1062,7.4419,0
2.3870,7.4419,0
2.6678,7.4419,0
2.9487,7.4419,0
3.2295,7.4419,0
3.5103,7.4419,0
3.7911,7.4419,0
4.0720,7.4419,0
4.3528,7.4419,0
4.6336,7.4419,0
4.9144,7.4419,0
5.1953,7.4419,0
5.4761,7.4419,0
5.7569,7.4419,0
6.0377,7.4419,0
6.3186,7.4419,0
6.5994,7.4419,0
6.8802,7.4419,0
7.1610,7.4419,0
7.4419,7.4419,0
7.7227,7.4419,0
8.0035,7.4419,0
8.2843,7.4419,0
8.5652,7.4419,0
8.8460,7.4419,0
9.1268,7.4419,0
9.4077,7.4419,0
9.6885,7.4419,0
9.9693,7.4419,0
10.2501,7.4419,2
10.5310,7.4419,4
10.8118,7.4419,0
11.0926,7.4419,0
0.1404,7.7227,0
0.4212,7.7227,0
0.7021,7.7227,0
0.9829,7.7227,0
1.2637,7.7227,0
1.5445,7.7227,0
1.8254,7.7227,0
2.1062,7.7227,0
2.3870,7.7227,0
2.6678,7.7227,0
2.9487,7.7227,0
3.2295,7.7227,0
3.5103,7.7227,0
3.7911,7.7227,0
4.0720,7.7227,0
4.3528,7.7227,0
4.6336,7.7227,0
4.9144,7.7227,0
5.1953,7.7227,0
5.4761,7.7227,0
5.7569,7.7227,0
6.0377,7.7227,0
6.3186,7.7227,0
6.5994,7.7227,0
6.8802,7.7227,0
7.1610,7.7227,0
7.4419,7.7227,0
7.7227,7.7227,0
8.0035,7.7227,0
8.2843,7.7227,0
8.5652,7.7227,0
8.8460,7.7227,0
9.1268,7.7227,0
9.4077,7.7227,0
9.6885,7.7227,0
9.9693,7.7227,0
10.2501,7.7227,0
10.5310,7.7227,4
10.8118,7.7227,0
11.0926,7.7227,0
0.1404,8.0035,0
0.4212,8.0035,0
0.7021,8.0035,0
0.9829,8.0035,0
1.2637,8.0035,0
1.5445,8.0035,0
1.8254,8.0035,0
2.1062,8.0035,0
2.3870,8.0035,0
2.6678,8.0035,0
2.9487,8.0035,0
3.2295,8.0035,0
3.5103,8.0035,0
3.7911,8.0035,0
4.0720,8.0035,0
4.3528,8.0035,0
4.6336,8.0035,0
4.9144,8.0035,0
5.1953,8.0035,0
5.4761,8.0035,0
5.7569,8.0035,0
6.0377,8.0035,0
6.3186,8.0035,0
6.5994,8.0035,0
6.8802,8.0035,0
7.1610,8.0035,0
7.4419,8.0035,0
7.7227,8.0035,0
8.0035,8.0035,0
8.2843,8.0035,0
8.5652,8.0035,0
8.8460,8.0035,0
9.1268,8.0035,0
9.4077,8.0035,0
9.6885,8.0035,0
9.9693,8.0035,0
10.2501,8.0035,0
10.5310,8.0035,3
10.8118,8.0035,0
11.0926,8.0035,0
0.1404,8.2843,0
0.4212,8.2843,0
0.7021,8.2843,0
0.9829,8.2843,0
1.2637,8.2843,0
1.5445,8.2843,0
1.8254,8.2843,0
2.1062,8.2843,0
2.3870,8.2843,0
2.6678,8.2843,0
2.9487,8.2843,0
3.2295,8.2843,0
3.5103,8.2843,0
3.7911,8.2843,0
4.0720,8.2843,0
4.3528,8.2843,0
4.6336,8.2843,0
4.9144,8.2843,0
5.1953,8.2843,0
5.4761,8.2843,0
5.7569,8.2843,0
6.0377,8.2843,0
6.3186,8.2843,0
6.5994,8.2843,0
6.8802,8.2843,0
7.1610,8.2843,0
7.4419,8.2843,0
7.7227,8.2843,0
8.0035,8.2843,0
8.2843,8.2843,0
8.5652,8.2843,0
8.8460,8.2843,0
9.1268,8.2843,0
9.4077,8.2843,0
9.6885,8.2843,0
9.9693,8.2843,0
10.2501,8.2843,0
10.5310,8.2843,0
10.8118,8.2843,0
11.0926,8.2843,0
0.1404,8.5652,0
0.4212,8.5652,0
0.7021,8.5652,0
0.9829,8.5652,0
1.2637,8.5652,0
1.5445,8.5652,0
1.8254,8.5652,0
2.1062,8.5652,0
2.3870,8.5652,0
2.6678,8.5652,0
2.9487,8.5652,0
3.2295,8.5652,0
3.5103,8.5652,0
3.7911,8.5652,0
4.0720,8.5652,0
4.3528,8.5652,0
4.6336,8.5652,0
4.9144,8.5652,0
5.1953,8.5652,0
5.4761,8.5652,0
5.7569,8.5652,0
6.0377,8.5652,0
6.3186,8.5652,0
6.5994,8.5652,0
6.8802,8.5652,0
7.1610,8.5652,0
7.4419,8.5652,0
7.7227,8.5652,0
8.0035,8.5652,0
8.2843,8.5652,0
8.5652,8.5652,0
8.8460,8.5652,0
9.1268,8.5652,0
9.4077,8.5652,0
9.6885,8.5652,0
9.9693,8.5652,0
10.2501,8.5652,0
10.5310,8.5652,0
10.8118,8.5652,0
11.0926,8.5652,0
0.1404,8.8460,0
0.4212,8.8460,0
0.7021,8.8460,0
0.9829,8.8460,0
1.2637,8.8460,0
1.5445,8.8460,0
1.8254,8.8460,0
2.1062,8.8460,0
2.3870,8.8460,0
2.6678,8.8460,0
2.9487,8.8460,0
3.2295,8.8460,0
3.5103,8.8460,0
3.7911,8.8460,0
4.0720,8.8460,0
4.3528,8.8460,0
4.6336,8.8460,0
4.9144,8.8460,0
5.1953,8.8460,0
5.4761,8.8460,0
5.7569,8.8460,0
6.0377,8.8460,0
6.3186,8.8460,0
6.5994,8.8460,0
6.8802,8.8460,0
7.1610,8.8460,0
7.4419,8.8460,0
7.7227,8.8460,0
8.0035,8.8460,0
8.2843,8.8460,0
8.5652,8.8460,0
8.8460,8.8460,0
9.1268,8.8460,0
9.4077,8.8460,0
9.6885,8.8460,0
9.9693,8.8460,0
10.2501,8.8460,0
10.5310,8.8460,0
10.8118,8.8460,0
11.0926,8.8460,0
0.1404,9.1268,0
0.4212,9.1268,0
0.7021,9.1268,0
0.9829,9.1268,0
1.2637,9.1268,0
1.5445,9.1268,0
1.8254,9.1268,0
2.1062,9.1268,0
2.3870,9.1268,0
2.6678,9.1268,0
2.9487,9.1268,0
3.2295,9.1268,0
3.5103,9.1268,0
3.7911,9.1268,0
4.0720,9.1268,0
4.3528,9.1268,0
4.6336,9.1268,0
4.9144,9.1268,0
5.1953,9.1268,0
5.4761,9.1268,0
5.7569,9.1268,0
6.0377,9.1268,0
6.3186,9.1268,0
6.5994,9.1268,0
6.8802,9.1268,0
7.1610,9.1268,0
7.4419,9.1268,0
7.7227,9.1268,0
8.0035,9.1268,0
8.2843,9.1268,0
8.5652,9.1268,0
8.8460,9.1268,0
9.1268,9.1268,0
9.4077,9.1268,0
9.6885,9.1268,0
9.9693,9.1268,0
10.2501,9.1268,0
10.5310,9.1268,0
10.8118,9.1268,0
11.0926,9.1268,0
0.1404,9.4077,0
0.4212,9.4077,0
0.7021,9.4077,0
0.9829,9.4077,0
1.2637,9.4077,0
1.5445,9.4077,0
1.8254,9.4077,0
2.1062,9.4077,0
2.3870,9.4077,0
2.6678,9.4077,0
2.9487,9.4077,0
3.2295,9.4077,0
3.5103,9.4077,0
3.7911,9.4077,0
4.0720,9.4077,0
4.3528,9.4077,0
4.6336,9.4077,0
4.9144,9.4077,0
5.1953,9.4077,0
5.4761,9.4077,0
5.7569,9.4077,0
6.0377,9.4077,0
6.3186,9.4077,0
6.5994,9.4077,0
6.8802,9.4077,0
7.1610,9.4077,0
7.4419,9.4077,0
7.7227,9.4077,0
8.0035,9.4077,0
8.2843,9.4077,0
8.5652,9.4077,0
8.8460,9.4077,0
9.1268,9.4077,0
9.4077,9.4077,0
9.6885,9.4077,0
9.9693,9.4077,0
10.2501,9.4077,0
10.5310,9.4077,0
10.8118,9.4077,0
11.0926,9.4077,0
0.1404,9.6885,0
0.4212,9.6885,0
0.7021,9.6885,0
0.9829,9.6885,0
1.2637,9.6885,0
1.5445,9.6885,0
1.8254,9.6885,0
2.1062,9.6885,0
2.3870,9.6885,0
2.6678,9.6885,0
2.9487,9.6885,0
3.2295,9.6885,0
3.5103,9.6885,0
3.7911,9.6885,0
4.0720,9.6885,0
4.3528,9.6885,0
4.6336,9.6885,0
4.9144,9.6885,0
5.1953,9.6885,0
5.4761,9.6885,0
5.7569,9.6885,0
6.0377,9.6885,0
6.3186,9.6885,0
6.5994,9.6885,0
6.8802,9.6885,0
7.1610,9.6885,0
7.4419,9.6885,0
7.7227,9.6885,0
8.0035,9.6885,0
8.2843,9.6885,0
8.5652,9.6885,0
8.8460,9.6885,0
9.1268,9.6885,0
9.4077,9.6885,0
9.6885,9.6885,0
9.9693,9.6885,0
10.2501,9.6885,0
10.5310,9.6885,0
10.8118,9.6885,0
11.0926,9.6885,0
0.1404,9.9693,0
0.4212,9.9693,0
0.7021,9.9693,0
0.9829,9.9693,0
1.2637,9.9693,0
1.5445,9.9693,0
1.8254,9.9693,0
2.1062,9.9693,0
2.3870,9.9693,0
2.6678,9.9693,0
2.9487,9.9693,0
3.2295,9.9693,0
3.5103,9.9693,0
3.7911,9.9693,0
4.0720,9.9693,0
4.3528,9.9693,0
4.6336,9.9693,0
4.9144,9.9693,0
5.1953,9.9693,0
5.4761,9.9693,0
5.7569,9.9693,0
6.0377,9.9693,0
6.3186,9.9693,0
6.5994,9.9693,0
6.8802,9.9693,0
7.1610,9.9693,0
7.4419,9.9693,0
7.7227,9.9693,0
8.0035,9.9693,0
8.2843,9.9693,0
8.5652,9.9693,0
8.8460,9.9693,0
9.1268,9.9693,0
9.4077,9.9693,0
9.6885,9.9693,0
9.9693,9.9693,0
10.2501,9.9693,0
10.5310,9.9693,0
10.8118,9.9693,0
11.0926,9.9693,0
0.1404,10.2501,0
0.4212,10.2501,0
0.7021,10.2501,0
0.9829,10.2501,0
1.2637,10.2501,0
1.5445,10.2501,0
1.8254,10.2501,0
2.1062,10.2501,0
2.3870,10.2501,0
2.6678,10.2501,0
2.9487,10.2501,0
3.2295,10.2501,0
3.5103,10.2501,0
3.7911,10.2501,0
4.0720,10.2501,0
4.3528,10.2501,0
4.6336,10.2501,0
4.9144,10.2501,0
5.1953,10.2501,0
5.4761,10.2501,0
5.7569,10.2501,0
6.0377,10.2501,0
6.3186,10.2501,0
6.5994,10.2501,0
6.8802,10.2501,0
7.1610,10.2501,0
7.4419,10.2501,0
7.7227,10.2501,0
8.0035,10.2501,0
8.2843,10.2501,0
8.5652,10.2501,0
8.8460,10.2501,0
9.1268,10.2501,0
9.4077,10.2501,0
9.6885,10.2501,0
9.9693,10.2501,0
10.2501,10.2501,0
10.5310,10.2501,0
10.8118,10.2501,0
11.0926,10.2501,0
0.1404,10.5310,0
0.4212,10.5310,0
0.7021,10.5310,0
0.9829,10.5310,0
1.2637,10.5310,0
1.5445,10.5310,0
1.8254,10.5310,0
2.1062,10.5310,0
2.3870,10.5310,0
2.6678,10.5310,0
2.9487,10.5310,0
3.2295,10.5310,0
3.5103,10.5310,0
3.7911,10.5310,0
4.0720,10.5310,0
4.3528,10.5310,0
4.6336,10.5310,0
4.9144,10.5310,0
5.1953,10.5310,0
5.4761,10.5310,0
5.7569,10.5310,0
6.0377,10.5310,0
6.3186,10.5310,0
6.5994,10.5310,0
6.8802,10.5310,0
7.1610,10.5310,0
7.4419,10.5310,0
7.7227,10.5310,0
8.0035,10.5310,0
8.2843,10.5310,0
8.5652,10.5310,0
8.8460,10.5310,0
9.1268,10.5310,0
9.4077,10.5310,0
9.6885,10.5310,0
9.9693,10.5310,0
10.2501,10.5310,0
10.5310,10.5310,0
10.8118,10.5310,0
11.0926,10.5310,0
0.1404,10.8118,0
0.4212,10.8118,0
0.7021,10.8118,0
0.9829,10.8118,0
1.2637,10.8118,0
1.5445,10.8118,0
1.8254,10.8118,0
2.1062,10.8118,0
2.3870,10.8118,0
2.6678,10.8118,0
2.9487,10.8118,0
3.2295,10.8118,0
3.5103,10.8118,0
3.7911,10.8118,0
4.0720,10.8118,0
4.3528,10.8118,0
4.6336,10.8118,0
4.9144,10.8118,0
5.1953,10.8118,0
5.4761,10.8118,0
5.7569,10.8118,0
6.0377,10.8118,0
6.3186,10.8118,0
6.5994,10.8118,0
6.8802,10.8118,0
7.1610,10.8118,0
7.4419,10.8118,0
7.7227,10.8118,0
8.0035,10.8118,0
8.2843,10.8118,0
8.5652,10.8118,0
8.8460,10.8118,0
9.1268,10.8118,0
9.4077,10.8118,0
9.6885,10.8118,0
9.9693,10.8118,0
10.2501,10.8118,0
10.5310,10.8118,0
10.8118,10.8118,0
11.0926,10.8118,0
0.1404,11.0926,0
0.4212,11.0926,0
0.7021,11.0926,0
0.9829,11.0926,0
1.2637,11.0926,0
1.5445,11.0926,0
1.8254,11.0926,0
2.1062,11.0926,0
2.3870,11.0926,0
2.6678,11.0926,0
2.9487,11.0926,0
3.2295,11.0926,0
3.5103,11.0926,0
3.7911,11.0926,0
4.0720,11.0926,0
4.3528,11.0926,0
4.6336,11.0926,0
4.9144,11.0926,0
5.1953,11.0926,0
5.4761,11.0926,0
5.7569,11.0926,0
6.0377,11.0926,0
6.3186,11.0926,0
6.5994,11.0926,0
6.8802,11.0926,0
7.1610,11.0926,0
7.4419,11.0926,0
7.7227,11.0926,0
8.0035,11.0926,0
8.2843,11.0926,0
8.5652,11.0926,0
8.8460,11.0926,0
9.1268,11.0926,0
9.4077,11.0926,0
9.6885,11.0926,0
9.9693,11.0926,0
10.2501,11.0926,0
10.5310,11.0926,0
10.8118,11.0926,0
11.0926,11.0926,0


==> Figures/figure_ch5_wA_entropy_heatmap_1tok_all_step0.0001.csv <==
H_naive_bin,H_knap_bin,count
0.1921,0.1921,0
0.5762,0.1921,0
0.9603,0.1921,0
1.3444,0.1921,0
1.7286,0.1921,0
2.1127,0.1921,0
2.4968,0.1921,0
2.8810,0.1921,1
3.2651,0.1921,0
3.6492,0.1921,0
4.0333,0.1921,0
4.4175,0.1921,0
4.8016,0.1921,0
5.1857,0.1921,0
5.5699,0.1921,0
5.9540,0.1921,0
6.3381,0.1921,0
6.7222,0.1921,0
7.1064,0.1921,0
7.4905,0.1921,0
7.8746,0.1921,0
8.2587,0.1921,0
8.6429,0.1921,0
9.0270,0.1921,0
9.4111,0.1921,0
9.7953,0.1921,0
10.1794,0.1921,0
10.5635,0.1921,0
10.9476,0.1921,0
11.3318,0.1921,0
11.7159,0.1921,0
12.1000,0.1921,0
12.4841,0.1921,0
12.8683,0.1921,0
13.2524,0.1921,0
13.6365,0.1921,0
14.0207,0.1921,0
14.4048,0.1921,0
14.7889,0.1921,0
15.1730,0.1921,0
0.1921,0.5762,0
0.5762,0.5762,0
0.9603,0.5762,0
1.3444,0.5762,0
1.7286,0.5762,0
2.1127,0.5762,0
2.4968,0.5762,0
2.8810,0.5762,0
3.2651,0.5762,0
3.6492,0.5762,0
4.0333,0.5762,0
4.4175,0.5762,0
4.8016,0.5762,0
5.1857,0.5762,0
5.5699,0.5762,0
5.9540,0.5762,0
6.3381,0.5762,0
6.7222,0.5762,0
7.1064,0.5762,0
7.4905,0.5762,0
7.8746,0.5762,0
8.2587,0.5762,0
8.6429,0.5762,0
9.0270,0.5762,0
9.4111,0.5762,0
9.7953,0.5762,0
10.1794,0.5762,0
10.5635,0.5762,0
10.9476,0.5762,0
11.3318,0.5762,0
11.7159,0.5762,0
12.1000,0.5762,0
12.4841,0.5762,0
12.8683,0.5762,0
13.2524,0.5762,0
13.6365,0.5762,0
14.0207,0.5762,0
14.4048,0.5762,0
14.7889,0.5762,0
15.1730,0.5762,0
0.1921,0.9603,0
0.5762,0.9603,0
0.9603,0.9603,1
1.3444,0.9603,0
1.7286,0.9603,0
2.1127,0.9603,0
2.4968,0.9603,0
2.8810,0.9603,0
3.2651,0.9603,0
3.6492,0.9603,0
4.0333,0.9603,0
4.4175,0.9603,0
4.8016,0.9603,0
5.1857,0.9603,0
5.5699,0.9603,0
5.9540,0.9603,0
6.3381,0.9603,0
6.7222,0.9603,0
7.1064,0.9603,0
7.4905,0.9603,0
7.8746,0.9603,0
8.2587,0.9603,0
8.6429,0.9603,0
9.0270,0.9603,0
9.4111,0.9603,0
9.7953,0.9603,0
10.1794,0.9603,0
10.5635,0.9603,0
10.9476,0.9603,0
11.3318,0.9603,0
11.7159,0.9603,0
12.1000,0.9603,0
12.4841,0.9603,0
12.8683,0.9603,0
13.2524,0.9603,0
13.6365,0.9603,0
14.0207,0.9603,0
14.4048,0.9603,0
14.7889,0.9603,0
15.1730,0.9603,0
0.1921,1.3444,0
0.5762,1.3444,0
0.9603,1.3444,0
1.3444,1.3444,0
1.7286,1.3444,0
2.1127,1.3444,0
2.4968,1.3444,0
2.8810,1.3444,0
3.2651,1.3444,0
3.6492,1.3444,0
4.0333,1.3444,0
4.4175,1.3444,0
4.8016,1.3444,0
5.1857,1.3444,0
5.5699,1.3444,0
5.9540,1.3444,0
6.3381,1.3444,0
6.7222,1.3444,0
7.1064,1.3444,0
7.4905,1.3444,0
7.8746,1.3444,0
8.2587,1.3444,0
8.6429,1.3444,0
9.0270,1.3444,0
9.4111,1.3444,0
9.7953,1.3444,0
10.1794,1.3444,0
10.5635,1.3444,0
10.9476,1.3444,0
11.3318,1.3444,0
11.7159,1.3444,0
12.1000,1.3444,0
12.4841,1.3444,0
12.8683,1.3444,0
13.2524,1.3444,0
13.6365,1.3444,0
14.0207,1.3444,0
14.4048,1.3444,0
14.7889,1.3444,0
15.1730,1.3444,0
0.1921,1.7286,0
0.5762,1.7286,0
0.9603,1.7286,0
1.3444,1.7286,0
1.7286,1.7286,1
2.1127,1.7286,0
2.4968,1.7286,1
2.8810,1.7286,0
3.2651,1.7286,0
3.6492,1.7286,0
4.0333,1.7286,0
4.4175,1.7286,0
4.8016,1.7286,0
5.1857,1.7286,0
5.5699,1.7286,0
5.9540,1.7286,0
6.3381,1.7286,0
6.7222,1.7286,0
7.1064,1.7286,0
7.4905,1.7286,0
7.8746,1.7286,0
8.2587,1.7286,0
8.6429,1.7286,0
9.0270,1.7286,0
9.4111,1.7286,0
9.7953,1.7286,0
10.1794,1.7286,0
10.5635,1.7286,0
10.9476,1.7286,0
11.3318,1.7286,0
11.7159,1.7286,0
12.1000,1.7286,0
12.4841,1.7286,0
12.8683,1.7286,0
13.2524,1.7286,0
13.6365,1.7286,0
14.0207,1.7286,0
14.4048,1.7286,0
14.7889,1.7286,0
15.1730,1.7286,0
0.1921,2.1127,0
0.5762,2.1127,0
0.9603,2.1127,0
1.3444,2.1127,0
1.7286,2.1127,0
2.1127,2.1127,0
2.4968,2.1127,0
2.8810,2.1127,3
3.2651,2.1127,0
3.6492,2.1127,1
4.0333,2.1127,0
4.4175,2.1127,0
4.8016,2.1127,0
5.1857,2.1127,0
5.5699,2.1127,0
5.9540,2.1127,0
6.3381,2.1127,0
6.7222,2.1127,0
7.1064,2.1127,0
7.4905,2.1127,0
7.8746,2.1127,0
8.2587,2.1127,0
8.6429,2.1127,0
9.0270,2.1127,0
9.4111,2.1127,0
9.7953,2.1127,0
10.1794,2.1127,0
10.5635,2.1127,0
10.9476,2.1127,0
11.3318,2.1127,0
11.7159,2.1127,0
12.1000,2.1127,0
12.4841,2.1127,0
12.8683,2.1127,0
13.2524,2.1127,0
13.6365,2.1127,0
14.0207,2.1127,0
14.4048,2.1127,0
14.7889,2.1127,0
15.1730,2.1127,0
0.1921,2.4968,0
0.5762,2.4968,0
0.9603,2.4968,0
1.3444,2.4968,0
1.7286,2.4968,0
2.1127,2.4968,0
2.4968,2.4968,8
2.8810,2.4968,0
3.2651,2.4968,0
3.6492,2.4968,0
4.0333,2.4968,0
4.4175,2.4968,0
4.8016,2.4968,0
5.1857,2.4968,0
5.5699,2.4968,0
5.9540,2.4968,0
6.3381,2.4968,0
6.7222,2.4968,0
7.1064,2.4968,0
7.4905,2.4968,0
7.8746,2.4968,0
8.2587,2.4968,0
8.6429,2.4968,0
9.0270,2.4968,0
9.4111,2.4968,0
9.7953,2.4968,0
10.1794,2.4968,0
10.5635,2.4968,0
10.9476,2.4968,0
11.3318,2.4968,0
11.7159,2.4968,0
12.1000,2.4968,0
12.4841,2.4968,0
12.8683,2.4968,0
13.2524,2.4968,0
13.6365,2.4968,0
14.0207,2.4968,0
14.4048,2.4968,0
14.7889,2.4968,0
15.1730,2.4968,0
0.1921,2.8810,0
0.5762,2.8810,0
0.9603,2.8810,0
1.3444,2.8810,0
1.7286,2.8810,0
2.1127,2.8810,0
2.4968,2.8810,0
2.8810,2.8810,5
3.2651,2.8810,1
3.6492,2.8810,1
4.0333,2.8810,0
4.4175,2.8810,0
4.8016,2.8810,0
5.1857,2.8810,0
5.5699,2.8810,0
5.9540,2.8810,0
6.3381,2.8810,0
6.7222,2.8810,0
7.1064,2.8810,0
7.4905,2.8810,0
7.8746,2.8810,0
8.2587,2.8810,0
8.6429,2.8810,0
9.0270,2.8810,0
9.4111,2.8810,0
9.7953,2.8810,0
10.1794,2.8810,0
10.5635,2.8810,0
10.9476,2.8810,0
11.3318,2.8810,0
11.7159,2.8810,0
12.1000,2.8810,0
12.4841,2.8810,0
12.8683,2.8810,0
13.2524,2.8810,0
13.6365,2.8810,0
14.0207,2.8810,0
14.4048,2.8810,0
14.7889,2.8810,0
15.1730,2.8810,0
0.1921,3.2651,0
0.5762,3.2651,0
0.9603,3.2651,0
1.3444,3.2651,0
1.7286,3.2651,0
2.1127,3.2651,0
2.4968,3.2651,0
2.8810,3.2651,0
3.2651,3.2651,11
3.6492,3.2651,8
4.0333,3.2651,2
4.4175,3.2651,0
4.8016,3.2651,0
5.1857,3.2651,0
5.5699,3.2651,0
5.9540,3.2651,0
6.3381,3.2651,0
6.7222,3.2651,0
7.1064,3.2651,0
7.4905,3.2651,0
7.8746,3.2651,0
8.2587,3.2651,0
8.6429,3.2651,0
9.0270,3.2651,0
9.4111,3.2651,0
9.7953,3.2651,0
10.1794,3.2651,0
10.5635,3.2651,0
10.9476,3.2651,0
11.3318,3.2651,0
11.7159,3.2651,0
12.1000,3.2651,0
12.4841,3.2651,0
12.8683,3.2651,0
13.2524,3.2651,0
13.6365,3.2651,0
14.0207,3.2651,0
14.4048,3.2651,0
14.7889,3.2651,0
15.1730,3.2651,0
0.1921,3.6492,0
0.5762,3.6492,0
0.9603,3.6492,0
1.3444,3.6492,0
1.7286,3.6492,0
2.1127,3.6492,0
2.4968,3.6492,0
2.8810,3.6492,0
3.2651,3.6492,0
3.6492,3.6492,13
4.0333,3.6492,11
4.4175,3.6492,4
4.8016,3.6492,0
5.1857,3.6492,0
5.5699,3.6492,0
5.9540,3.6492,0
6.3381,3.6492,0
6.7222,3.6492,0
7.1064,3.6492,0
7.4905,3.6492,0
7.8746,3.6492,0
8.2587,3.6492,0
8.6429,3.6492,0
9.0270,3.6492,0
9.4111,3.6492,0
9.7953,3.6492,0
10.1794,3.6492,0
10.5635,3.6492,0
10.9476,3.6492,0
11.3318,3.6492,0
11.7159,3.6492,0
12.1000,3.6492,0
12.4841,3.6492,0
12.8683,3.6492,0
13.2524,3.6492,0
13.6365,3.6492,0
14.0207,3.6492,0
14.4048,3.6492,0
14.7889,3.6492,0
15.1730,3.6492,0
0.1921,4.0333,0
0.5762,4.0333,0
0.9603,4.0333,0
1.3444,4.0333,0
1.7286,4.0333,0
2.1127,4.0333,0
2.4968,4.0333,0
2.8810,4.0333,0
3.2651,4.0333,0
3.6492,4.0333,0
4.0333,4.0333,14
4.4175,4.0333,15
4.8016,4.0333,12
5.1857,4.0333,9
5.5699,4.0333,11
5.9540,4.0333,28
6.3381,4.0333,27
6.7222,4.0333,29
7.1064,4.0333,40
7.4905,4.0333,43
7.8746,4.0333,37
8.2587,4.0333,53
8.6429,4.0333,64
9.0270,4.0333,75
9.4111,4.0333,74
9.7953,4.0333,46
10.1794,4.0333,27
10.5635,4.0333,21
10.9476,4.0333,11
11.3318,4.0333,4
11.7159,4.0333,0
12.1000,4.0333,0
12.4841,4.0333,0
12.8683,4.0333,0
13.2524,4.0333,0
13.6365,4.0333,0
14.0207,4.0333,0
14.4048,4.0333,0
14.7889,4.0333,0
15.1730,4.0333,0
0.1921,4.4175,0
0.5762,4.4175,0
0.9603,4.4175,0
1.3444,4.4175,0
1.7286,4.4175,0
2.1127,4.4175,0
2.4968,4.4175,0
2.8810,4.4175,0
3.2651,4.4175,0
3.6492,4.4175,0
4.0333,4.4175,0
4.4175,4.4175,11
4.8016,4.4175,18
5.1857,4.4175,34
5.5699,4.4175,22
5.9540,4.4175,33
6.3381,4.4175,23
6.7222,4.4175,39
7.1064,4.4175,45
7.4905,4.4175,101
7.8746,4.4175,148
8.2587,4.4175,228
8.6429,4.4175,198
9.0270,4.4175,244
9.4111,4.4175,332
9.7953,4.4175,446
10.1794,4.4175,587
10.5635,4.4175,659
10.9476,4.4175,776
11.3318,4.4175,881
11.7159,4.4175,898
12.1000,4.4175,947
12.4841,4.4175,1083
12.8683,4.4175,1266
13.2524,4.4175,1369
13.6365,4.4175,1002
14.0207,4.4175,394
14.4048,4.4175,107
14.7889,4.4175,0
15.1730,4.4175,0
0.1921,4.8016,0
0.5762,4.8016,0
0.9603,4.8016,0
1.3444,4.8016,0
1.7286,4.8016,0
2.1127,4.8016,0
2.4968,4.8016,0
2.8810,4.8016,0
3.2651,4.8016,0
3.6492,4.8016,0
4.0333,4.8016,0
4.4175,4.8016,0
4.8016,4.8016,7
5.1857,4.8016,12
5.5699,4.8016,23
5.9540,4.8016,5
6.3381,4.8016,30
6.7222,4.8016,24
7.1064,4.8016,17
7.4905,4.8016,14
7.8746,4.8016,31
8.2587,4.8016,38
8.6429,4.8016,58
9.0270,4.8016,54
9.4111,4.8016,55
9.7953,4.8016,72
10.1794,4.8016,80
10.5635,4.8016,104
10.9476,4.8016,182
11.3318,4.8016,195
11.7159,4.8016,259
12.1000,4.8016,351
12.4841,4.8016,423
12.8683,4.8016,562
13.2524,4.8016,813
13.6365,4.8016,1565
14.0207,4.8016,2025
14.4048,4.8016,999
14.7889,4.8016,30
15.1730,4.8016,0
0.1921,5.1857,0
0.5762,5.1857,0
0.9603,5.1857,0
1.3444,5.1857,0
1.7286,5.1857,0
2.1127,5.1857,0
2.4968,5.1857,0
2.8810,5.1857,0
3.2651,5.1857,0
3.6492,5.1857,0
4.0333,5.1857,0
4.4175,5.1857,0
4.8016,5.1857,0
5.1857,5.1857,13
5.5699,5.1857,13
5.9540,5.1857,5
6.3381,5.1857,6
6.7222,5.1857,9
7.1064,5.1857,19
7.4905,5.1857,35
7.8746,5.1857,20
8.2587,5.1857,15
8.6429,5.1857,13
9.0270,5.1857,14
9.4111,5.1857,12
9.7953,5.1857,9
10.1794,5.1857,18
10.5635,5.1857,24
10.9476,5.1857,32
11.3318,5.1857,43
11.7159,5.1857,34
12.1000,5.1857,66
12.4841,5.1857,91
12.8683,5.1857,112
13.2524,5.1857,173
13.6365,5.1857,211
14.0207,5.1857,473
14.4048,5.1857,760
14.7889,5.1857,48
15.1730,5.1857,0
0.1921,5.5699,0
0.5762,5.5699,0
0.9603,5.5699,0
1.3444,5.5699,0
1.7286,5.5699,0
2.1127,5.5699,0
2.4968,5.5699,0
2.8810,5.5699,0
3.2651,5.5699,0
3.6492,5.5699,0
4.0333,5.5699,0
4.4175,5.5699,0
4.8016,5.5699,0
5.1857,5.5699,0
5.5699,5.5699,2
5.9540,5.5699,3
6.3381,5.5699,2
6.7222,5.5699,3
7.1064,5.5699,2
7.4905,5.5699,5
7.8746,5.5699,7
8.2587,5.5699,15
8.6429,5.5699,3
9.0270,5.5699,9
9.4111,5.5699,6
9.7953,5.5699,12
10.1794,5.5699,18
10.5635,5.5699,19
10.9476,5.5699,22
11.3318,5.5699,44
11.7159,5.5699,62
12.1000,5.5699,76
12.4841,5.5699,103
12.8683,5.5699,139
13.2524,5.5699,262
13.6365,5.5699,240
14.0207,5.5699,640
14.4048,5.5699,1025
14.7889,5.5699,315
15.1730,5.5699,0
0.1921,5.9540,0
0.5762,5.9540,0
0.9603,5.9540,0
1.3444,5.9540,0
1.7286,5.9540,0
2.1127,5.9540,0
2.4968,5.9540,0
2.8810,5.9540,0
3.2651,5.9540,0
3.6492,5.9540,0
4.0333,5.9540,0
4.4175,5.9540,0
4.8016,5.9540,0
5.1857,5.9540,0
5.5699,5.9540,0
5.9540,5.9540,10
6.3381,5.9540,5
6.7222,5.9540,2
7.1064,5.9540,3
7.4905,5.9540,5
7.8746,5.9540,2
8.2587,5.9540,2
8.6429,5.9540,4
9.0270,5.9540,7
9.4111,5.9540,2
9.7953,5.9540,4
10.1794,5.9540,4
10.5635,5.9540,16
10.9476,5.9540,9
11.3318,5.9540,24
11.7159,5.9540,31
12.1000,5.9540,44
12.4841,5.9540,35
12.8683,5.9540,71
13.2524,5.9540,121
13.6365,5.9540,125
14.0207,5.9540,291
14.4048,5.9540,501
14.7889,5.9540,310
15.1730,5.9540,0
0.1921,6.3381,0
0.5762,6.3381,0
0.9603,6.3381,0
1.3444,6.3381,0
1.7286,6.3381,0
2.1127,6.3381,0
2.4968,6.3381,0
2.8810,6.3381,0
3.2651,6.3381,0
3.6492,6.3381,0
4.0333,6.3381,0
4.4175,6.3381,0
4.8016,6.3381,0
5.1857,6.3381,0
5.5699,6.3381,0
5.9540,6.3381,0
6.3381,6.3381,0
6.7222,6.3381,0
7.1064,6.3381,0
7.4905,6.3381,1
7.8746,6.3381,1
8.2587,6.3381,1
8.6429,6.3381,1
9.0270,6.3381,1
9.4111,6.3381,2
9.7953,6.3381,3
10.1794,6.3381,0
10.5635,6.3381,6
10.9476,6.3381,4
11.3318,6.3381,7
11.7159,6.3381,12
12.1000,6.3381,9
12.4841,6.3381,14
12.8683,6.3381,28
13.2524,6.3381,35
13.6365,6.3381,39
14.0207,6.3381,103
14.4048,6.3381,164
14.7889,6.3381,135
15.1730,6.3381,0
0.1921,6.7222,0
0.5762,6.7222,0
0.9603,6.7222,0
1.3444,6.7222,0
1.7286,6.7222,0
2.1127,6.7222,0
2.4968,6.7222,0
2.8810,6.7222,0
3.2651,6.7222,0
3.6492,6.7222,0
4.0333,6.7222,0
4.4175,6.7222,0
4.8016,6.7222,0
5.1857,6.7222,0
5.5699,6.7222,0
5.9540,6.7222,0
6.3381,6.7222,0
6.7222,6.7222,0
7.1064,6.7222,0
7.4905,6.7222,0
7.8746,6.7222,0
8.2587,6.7222,0
8.6429,6.7222,0
9.0270,6.7222,0
9.4111,6.7222,1
9.7953,6.7222,1
10.1794,6.7222,0
10.5635,6.7222,1
10.9476,6.7222,0
11.3318,6.7222,1
11.7159,6.7222,1
12.1000,6.7222,0
12.4841,6.7222,3
12.8683,6.7222,3
13.2524,6.7222,0
13.6365,6.7222,4
14.0207,6.7222,7
14.4048,6.7222,9
14.7889,6.7222,5
15.1730,6.7222,0
0.1921,7.1064,0
0.5762,7.1064,0
0.9603,7.1064,0
1.3444,7.1064,0
1.7286,7.1064,0
2.1127,7.1064,0
2.4968,7.1064,0
2.8810,7.1064,0
3.2651,7.1064,0
3.6492,7.1064,0
4.0333,7.1064,0
4.4175,7.1064,0
4.8016,7.1064,0
5.1857,7.1064,0
5.5699,7.1064,0
5.9540,7.1064,0
6.3381,7.1064,0
6.7222,7.1064,0
7.1064,7.1064,0
7.4905,7.1064,0
7.8746,7.1064,0
8.2587,7.1064,0
8.6429,7.1064,0
9.0270,7.1064,0
9.4111,7.1064,0
9.7953,7.1064,0
10.1794,7.1064,0
10.5635,7.1064,0
10.9476,7.1064,0
11.3318,7.1064,0
11.7159,7.1064,0
12.1000,7.1064,0
12.4841,7.1064,0
12.8683,7.1064,0
13.2524,7.1064,0
13.6365,7.1064,0
14.0207,7.1064,0
14.4048,7.1064,0
14.7889,7.1064,0
15.1730,7.1064,0
0.1921,7.4905,0
0.5762,7.4905,0
0.9603,7.4905,0
1.3444,7.4905,0
1.7286,7.4905,0
2.1127,7.4905,0
2.4968,7.4905,0
2.8810,7.4905,0
3.2651,7.4905,0
3.6492,7.4905,0
4.0333,7.4905,0
4.4175,7.4905,0
4.8016,7.4905,0
5.1857,7.4905,0
5.5699,7.4905,0
5.9540,7.4905,0
6.3381,7.4905,0
6.7222,7.4905,0
7.1064,7.4905,0
7.4905,7.4905,0
7.8746,7.4905,0
8.2587,7.4905,0
8.6429,7.4905,0
9.0270,7.4905,0
9.4111,7.4905,0
9.7953,7.4905,0
10.1794,7.4905,0
10.5635,7.4905,0
10.9476,7.4905,0
11.3318,7.4905,0
11.7159,7.4905,0
12.1000,7.4905,0
12.4841,7.4905,0
12.8683,7.4905,0
13.2524,7.4905,0
13.6365,7.4905,0
14.0207,7.4905,0
14.4048,7.4905,0
14.7889,7.4905,0
15.1730,7.4905,0
0.1921,7.8746,0
0.5762,7.8746,0
0.9603,7.8746,0
1.3444,7.8746,0
1.7286,7.8746,0
2.1127,7.8746,0
2.4968,7.8746,0
2.8810,7.8746,0
3.2651,7.8746,0
3.6492,7.8746,0
4.0333,7.8746,0
4.4175,7.8746,0
4.8016,7.8746,0
5.1857,7.8746,0
5.5699,7.8746,0
5.9540,7.8746,0
6.3381,7.8746,0
6.7222,7.8746,0
7.1064,7.8746,0
7.4905,7.8746,0
7.8746,7.8746,0
8.2587,7.8746,0
8.6429,7.8746,0
9.0270,7.8746,0
9.4111,7.8746,0
9.7953,7.8746,0
10.1794,7.8746,0
10.5635,7.8746,0
10.9476,7.8746,0
11.3318,7.8746,0
11.7159,7.8746,0
12.1000,7.8746,0
12.4841,7.8746,0
12.8683,7.8746,0
13.2524,7.8746,0
13.6365,7.8746,0
14.0207,7.8746,0
14.4048,7.8746,0
14.7889,7.8746,0
15.1730,7.8746,0
0.1921,8.2587,0
0.5762,8.2587,0
0.9603,8.2587,0
1.3444,8.2587,0
1.7286,8.2587,0
2.1127,8.2587,0
2.4968,8.2587,0
2.8810,8.2587,0
3.2651,8.2587,0
3.6492,8.2587,0
4.0333,8.2587,0
4.4175,8.2587,0
4.8016,8.2587,0
5.1857,8.2587,0
5.5699,8.2587,0
5.9540,8.2587,0
6.3381,8.2587,0
6.7222,8.2587,0
7.1064,8.2587,0
7.4905,8.2587,0
7.8746,8.2587,0
8.2587,8.2587,0
8.6429,8.2587,0
9.0270,8.2587,0
9.4111,8.2587,0
9.7953,8.2587,0
10.1794,8.2587,0
10.5635,8.2587,0
10.9476,8.2587,0
11.3318,8.2587,0
11.7159,8.2587,0
12.1000,8.2587,0
12.4841,8.2587,0
12.8683,8.2587,0
13.2524,8.2587,0
13.6365,8.2587,0
14.0207,8.2587,0
14.4048,8.2587,0
14.7889,8.2587,0
15.1730,8.2587,0
0.1921,8.6429,0
0.5762,8.6429,0
0.9603,8.6429,0
1.3444,8.6429,0
1.7286,8.6429,0
2.1127,8.6429,0
2.4968,8.6429,0
2.8810,8.6429,0
3.2651,8.6429,0
3.6492,8.6429,0
4.0333,8.6429,0
4.4175,8.6429,0
4.8016,8.6429,0
5.1857,8.6429,0
5.5699,8.6429,0
5.9540,8.6429,0
6.3381,8.6429,0
6.7222,8.6429,0
7.1064,8.6429,0
7.4905,8.6429,0
7.8746,8.6429,0
8.2587,8.6429,0
8.6429,8.6429,0
9.0270,8.6429,0
9.4111,8.6429,0
9.7953,8.6429,0
10.1794,8.6429,0
10.5635,8.6429,0
10.9476,8.6429,0
11.3318,8.6429,0
11.7159,8.6429,0
12.1000,8.6429,0
12.4841,8.6429,0
12.8683,8.6429,0
13.2524,8.6429,0
13.6365,8.6429,0
14.0207,8.6429,0
14.4048,8.6429,0
14.7889,8.6429,0
15.1730,8.6429,0
0.1921,9.0270,0
0.5762,9.0270,0
0.9603,9.0270,0
1.3444,9.0270,0
1.7286,9.0270,0
2.1127,9.0270,0
2.4968,9.0270,0
2.8810,9.0270,0
3.2651,9.0270,0
3.6492,9.0270,0
4.0333,9.0270,0
4.4175,9.0270,0
4.8016,9.0270,0
5.1857,9.0270,0
5.5699,9.0270,0
5.9540,9.0270,0
6.3381,9.0270,0
6.7222,9.0270,0
7.1064,9.0270,0
7.4905,9.0270,0
7.8746,9.0270,0
8.2587,9.0270,0
8.6429,9.0270,0
9.0270,9.0270,0
9.4111,9.0270,0
9.7953,9.0270,0
10.1794,9.0270,0
10.5635,9.0270,0
10.9476,9.0270,0
11.3318,9.0270,0
11.7159,9.0270,0
12.1000,9.0270,0
12.4841,9.0270,0
12.8683,9.0270,0
13.2524,9.0270,0
13.6365,9.0270,0
14.0207,9.0270,0
14.4048,9.0270,0
14.7889,9.0270,0
15.1730,9.0270,0
0.1921,9.4111,0
0.5762,9.4111,0
0.9603,9.4111,0
1.3444,9.4111,0
1.7286,9.4111,0
2.1127,9.4111,0
2.4968,9.4111,0
2.8810,9.4111,0
3.2651,9.4111,0
3.6492,9.4111,0
4.0333,9.4111,0
4.4175,9.4111,0
4.8016,9.4111,0
5.1857,9.4111,0
5.5699,9.4111,0
5.9540,9.4111,0
6.3381,9.4111,0
6.7222,9.4111,0
7.1064,9.4111,0
7.4905,9.4111,0
7.8746,9.4111,0
8.2587,9.4111,0
8.6429,9.4111,0
9.0270,9.4111,0
9.4111,9.4111,0
9.7953,9.4111,0
10.1794,9.4111,0
10.5635,9.4111,0
10.9476,9.4111,0
11.3318,9.4111,0
11.7159,9.4111,0
12.1000,9.4111,0
12.4841,9.4111,0
12.8683,9.4111,0
13.2524,9.4111,0
13.6365,9.4111,0
14.0207,9.4111,0
14.4048,9.4111,0
14.7889,9.4111,0
15.1730,9.4111,0
0.1921,9.7953,0
0.5762,9.7953,0
0.9603,9.7953,0
1.3444,9.7953,0
1.7286,9.7953,0
2.1127,9.7953,0
2.4968,9.7953,0
2.8810,9.7953,0
3.2651,9.7953,0
3.6492,9.7953,0
4.0333,9.7953,0
4.4175,9.7953,0
4.8016,9.7953,0
5.1857,9.7953,0
5.5699,9.7953,0
5.9540,9.7953,0
6.3381,9.7953,0
6.7222,9.7953,0
7.1064,9.7953,0
7.4905,9.7953,0
7.8746,9.7953,0
8.2587,9.7953,0
8.6429,9.7953,0
9.0270,9.7953,0
9.4111,9.7953,0
9.7953,9.7953,0
10.1794,9.7953,0
10.5635,9.7953,0
10.9476,9.7953,0
11.3318,9.7953,0
11.7159,9.7953,0
12.1000,9.7953,0
12.4841,9.7953,0
12.8683,9.7953,0
13.2524,9.7953,0
13.6365,9.7953,0
14.0207,9.7953,0
14.4048,9.7953,0
14.7889,9.7953,0
15.1730,9.7953,0
0.1921,10.1794,0
0.5762,10.1794,0
0.9603,10.1794,0
1.3444,10.1794,0
1.7286,10.1794,0
2.1127,10.1794,0
2.4968,10.1794,0
2.8810,10.1794,0
3.2651,10.1794,0
3.6492,10.1794,0
4.0333,10.1794,0
4.4175,10.1794,0
4.8016,10.1794,0
5.1857,10.1794,0
5.5699,10.1794,0
5.9540,10.1794,0
6.3381,10.1794,0
6.7222,10.1794,0
7.1064,10.1794,0
7.4905,10.1794,0
7.8746,10.1794,0
8.2587,10.1794,0
8.6429,10.1794,0
9.0270,10.1794,0
9.4111,10.1794,0
9.7953,10.1794,0
10.1794,10.1794,0
10.5635,10.1794,0
10.9476,10.1794,0
11.3318,10.1794,0
11.7159,10.1794,0
12.1000,10.1794,0
12.4841,10.1794,0
12.8683,10.1794,0
13.2524,10.1794,0
13.6365,10.1794,0
14.0207,10.1794,0
14.4048,10.1794,0
14.7889,10.1794,0
15.1730,10.1794,0
0.1921,10.5635,0
0.5762,10.5635,0
0.9603,10.5635,0
1.3444,10.5635,0
1.7286,10.5635,0
2.1127,10.5635,0
2.4968,10.5635,0
2.8810,10.5635,0
3.2651,10.5635,0
3.6492,10.5635,0
4.0333,10.5635,0
4.4175,10.5635,0
4.8016,10.5635,0
5.1857,10.5635,0
5.5699,10.5635,0
5.9540,10.5635,0
6.3381,10.5635,0
6.7222,10.5635,0
7.1064,10.5635,0
7.4905,10.5635,0
7.8746,10.5635,0
8.2587,10.5635,0
8.6429,10.5635,0
9.0270,10.5635,0
9.4111,10.5635,0
9.7953,10.5635,0
10.1794,10.5635,0
10.5635,10.5635,0
10.9476,10.5635,0
11.3318,10.5635,0
11.7159,10.5635,0
12.1000,10.5635,0
12.4841,10.5635,0
12.8683,10.5635,0
13.2524,10.5635,0
13.6365,10.5635,0
14.0207,10.5635,0
14.4048,10.5635,0
14.7889,10.5635,0
15.1730,10.5635,0
0.1921,10.9476,0
0.5762,10.9476,0
0.9603,10.9476,0
1.3444,10.9476,0
1.7286,10.9476,0
2.1127,10.9476,0
2.4968,10.9476,0
2.8810,10.9476,0
3.2651,10.9476,0
3.6492,10.9476,0
4.0333,10.9476,0
4.4175,10.9476,0
4.8016,10.9476,0
5.1857,10.9476,0
5.5699,10.9476,0
5.9540,10.9476,0
6.3381,10.9476,0
6.7222,10.9476,0
7.1064,10.9476,0
7.4905,10.9476,0
7.8746,10.9476,0
8.2587,10.9476,0
8.6429,10.9476,0
9.0270,10.9476,0
9.4111,10.9476,0
9.7953,10.9476,0
10.1794,10.9476,0
10.5635,10.9476,0
10.9476,10.9476,0
11.3318,10.9476,0
11.7159,10.9476,0
12.1000,10.9476,0
12.4841,10.9476,0
12.8683,10.9476,0
13.2524,10.9476,0
13.6365,10.9476,0
14.0207,10.9476,0
14.4048,10.9476,0
14.7889,10.9476,0
15.1730,10.9476,0
0.1921,11.3318,0
0.5762,11.3318,0
0.9603,11.3318,0
1.3444,11.3318,0
1.7286,11.3318,0
2.1127,11.3318,0
2.4968,11.3318,0
2.8810,11.3318,0
3.2651,11.3318,0
3.6492,11.3318,0
4.0333,11.3318,0
4.4175,11.3318,0
4.8016,11.3318,0
5.1857,11.3318,0
5.5699,11.3318,0
5.9540,11.3318,0
6.3381,11.3318,0
6.7222,11.3318,0
7.1064,11.3318,0
7.4905,11.3318,0
7.8746,11.3318,0
8.2587,11.3318,0
8.6429,11.3318,0
9.0270,11.3318,0
9.4111,11.3318,0
9.7953,11.3318,0
10.1794,11.3318,0
10.5635,11.3318,0
10.9476,11.3318,0
11.3318,11.3318,0
11.7159,11.3318,0
12.1000,11.3318,0
12.4841,11.3318,0
12.8683,11.3318,0
13.2524,11.3318,0
13.6365,11.3318,0
14.0207,11.3318,0
14.4048,11.3318,0
14.7889,11.3318,0
15.1730,11.3318,0
0.1921,11.7159,0
0.5762,11.7159,0
0.9603,11.7159,0
1.3444,11.7159,0
1.7286,11.7159,0
2.1127,11.7159,0
2.4968,11.7159,0
2.8810,11.7159,0
3.2651,11.7159,0
3.6492,11.7159,0
4.0333,11.7159,0
4.4175,11.7159,0
4.8016,11.7159,0
5.1857,11.7159,0
5.5699,11.7159,0
5.9540,11.7159,0
6.3381,11.7159,0
6.7222,11.7159,0
7.1064,11.7159,0
7.4905,11.7159,0
7.8746,11.7159,0
8.2587,11.7159,0
8.6429,11.7159,0
9.0270,11.7159,0
9.4111,11.7159,0
9.7953,11.7159,0
10.1794,11.7159,0
10.5635,11.7159,0
10.9476,11.7159,0
11.3318,11.7159,0
11.7159,11.7159,0
12.1000,11.7159,0
12.4841,11.7159,0
12.8683,11.7159,0
13.2524,11.7159,0
13.6365,11.7159,0
14.0207,11.7159,0
14.4048,11.7159,0
14.7889,11.7159,0
15.1730,11.7159,0
0.1921,12.1000,0
0.5762,12.1000,0
0.9603,12.1000,0
1.3444,12.1000,0
1.7286,12.1000,0
2.1127,12.1000,0
2.4968,12.1000,0
2.8810,12.1000,0
3.2651,12.1000,0
3.6492,12.1000,0
4.0333,12.1000,0
4.4175,12.1000,0
4.8016,12.1000,0
5.1857,12.1000,0
5.5699,12.1000,0
5.9540,12.1000,0
6.3381,12.1000,0
6.7222,12.1000,0
7.1064,12.1000,0
7.4905,12.1000,0
7.8746,12.1000,0
8.2587,12.1000,0
8.6429,12.1000,0
9.0270,12.1000,0
9.4111,12.1000,0
9.7953,12.1000,0
10.1794,12.1000,0
10.5635,12.1000,0
10.9476,12.1000,0
11.3318,12.1000,0
11.7159,12.1000,0
12.1000,12.1000,0
12.4841,12.1000,0
12.8683,12.1000,0
13.2524,12.1000,0
13.6365,12.1000,0
14.0207,12.1000,0
14.4048,12.1000,0
14.7889,12.1000,0
15.1730,12.1000,0
0.1921,12.4841,0
0.5762,12.4841,0
0.9603,12.4841,0
1.3444,12.4841,0
1.7286,12.4841,0
2.1127,12.4841,0
2.4968,12.4841,0
2.8810,12.4841,0
3.2651,12.4841,0
3.6492,12.4841,0
4.0333,12.4841,0
4.4175,12.4841,0
4.8016,12.4841,0
5.1857,12.4841,0
5.5699,12.4841,0
5.9540,12.4841,0
6.3381,12.4841,0
6.7222,12.4841,0
7.1064,12.4841,0
7.4905,12.4841,0
7.8746,12.4841,0
8.2587,12.4841,0
8.6429,12.4841,0
9.0270,12.4841,0
9.4111,12.4841,0
9.7953,12.4841,0
10.1794,12.4841,0
10.5635,12.4841,0
10.9476,12.4841,0
11.3318,12.4841,0
11.7159,12.4841,0
12.1000,12.4841,0
12.4841,12.4841,0
12.8683,12.4841,0
13.2524,12.4841,0
13.6365,12.4841,0
14.0207,12.4841,0
14.4048,12.4841,0
14.7889,12.4841,0
15.1730,12.4841,0
0.1921,12.8683,0
0.5762,12.8683,0
0.9603,12.8683,0
1.3444,12.8683,0
1.7286,12.8683,0
2.1127,12.8683,0
2.4968,12.8683,0
2.8810,12.8683,0
3.2651,12.8683,0
3.6492,12.8683,0
4.0333,12.8683,0
4.4175,12.8683,0
4.8016,12.8683,0
5.1857,12.8683,0
5.5699,12.8683,0
5.9540,12.8683,0
6.3381,12.8683,0
6.7222,12.8683,0
7.1064,12.8683,0
7.4905,12.8683,0
7.8746,12.8683,0
8.2587,12.8683,0
8.6429,12.8683,0
9.0270,12.8683,0
9.4111,12.8683,0
9.7953,12.8683,0
10.1794,12.8683,0
10.5635,12.8683,0
10.9476,12.8683,0
11.3318,12.8683,0
11.7159,12.8683,0
12.1000,12.8683,0
12.4841,12.8683,0
12.8683,12.8683,0
13.2524,12.8683,0
13.6365,12.8683,0
14.0207,12.8683,0
14.4048,12.8683,0
14.7889,12.8683,0
15.1730,12.8683,0
0.1921,13.2524,0
0.5762,13.2524,0
0.9603,13.2524,0
1.3444,13.2524,0
1.7286,13.2524,0
2.1127,13.2524,0
2.4968,13.2524,0
2.8810,13.2524,0
3.2651,13.2524,0
3.6492,13.2524,0
4.0333,13.2524,0
4.4175,13.2524,0
4.8016,13.2524,0
5.1857,13.2524,0
5.5699,13.2524,0
5.9540,13.2524,0
6.3381,13.2524,0
6.7222,13.2524,0
7.1064,13.2524,0
7.4905,13.2524,0
7.8746,13.2524,0
8.2587,13.2524,0
8.6429,13.2524,0
9.0270,13.2524,0
9.4111,13.2524,0
9.7953,13.2524,0
10.1794,13.2524,0
10.5635,13.2524,0
10.9476,13.2524,0
11.3318,13.2524,0
11.7159,13.2524,0
12.1000,13.2524,0
12.4841,13.2524,0
12.8683,13.2524,0
13.2524,13.2524,0
13.6365,13.2524,0
14.0207,13.2524,0
14.4048,13.2524,0
14.7889,13.2524,0
15.1730,13.2524,0
0.1921,13.6365,0
0.5762,13.6365,0
0.9603,13.6365,0
1.3444,13.6365,0
1.7286,13.6365,0
2.1127,13.6365,0
2.4968,13.6365,0
2.8810,13.6365,0
3.2651,13.6365,0
3.6492,13.6365,0
4.0333,13.6365,0
4.4175,13.6365,0
4.8016,13.6365,0
5.1857,13.6365,0
5.5699,13.6365,0
5.9540,13.6365,0
6.3381,13.6365,0
6.7222,13.6365,0
7.1064,13.6365,0
7.4905,13.6365,0
7.8746,13.6365,0
8.2587,13.6365,0
8.6429,13.6365,0
9.0270,13.6365,0
9.4111,13.6365,0
9.7953,13.6365,0
10.1794,13.6365,0
10.5635,13.6365,0
10.9476,13.6365,0
11.3318,13.6365,0
11.7159,13.6365,0
12.1000,13.6365,0
12.4841,13.6365,0
12.8683,13.6365,0
13.2524,13.6365,0
13.6365,13.6365,0
14.0207,13.6365,0
14.4048,13.6365,0
14.7889,13.6365,0
15.1730,13.6365,0
0.1921,14.0207,0
0.5762,14.0207,0
0.9603,14.0207,0
1.3444,14.0207,0
1.7286,14.0207,0
2.1127,14.0207,0
2.4968,14.0207,0
2.8810,14.0207,0
3.2651,14.0207,0
3.6492,14.0207,0
4.0333,14.0207,0
4.4175,14.0207,0
4.8016,14.0207,0
5.1857,14.0207,0
5.5699,14.0207,0
5.9540,14.0207,0
6.3381,14.0207,0
6.7222,14.0207,0
7.1064,14.0207,0
7.4905,14.0207,0
7.8746,14.0207,0
8.2587,14.0207,0
8.6429,14.0207,0
9.0270,14.0207,0
9.4111,14.0207,0
9.7953,14.0207,0
10.1794,14.0207,0
10.5635,14.0207,0
10.9476,14.0207,0
11.3318,14.0207,0
11.7159,14.0207,0
12.1000,14.0207,0
12.4841,14.0207,0
12.8683,14.0207,0
13.2524,14.0207,0
13.6365,14.0207,0
14.0207,14.0207,0
14.4048,14.0207,0
14.7889,14.0207,0
15.1730,14.0207,0
0.1921,14.4048,0
0.5762,14.4048,0
0.9603,14.4048,0
1.3444,14.4048,0
1.7286,14.4048,0
2.1127,14.4048,0
2.4968,14.4048,0
2.8810,14.4048,0
3.2651,14.4048,0
3.6492,14.4048,0
4.0333,14.4048,0
4.4175,14.4048,0
4.8016,14.4048,0
5.1857,14.4048,0
5.5699,14.4048,0
5.9540,14.4048,0
6.3381,14.4048,0
6.7222,14.4048,0
7.1064,14.4048,0
7.4905,14.4048,0
7.8746,14.4048,0
8.2587,14.4048,0
8.6429,14.4048,0
9.0270,14.4048,0
9.4111,14.4048,0
9.7953,14.4048,0
10.1794,14.4048,0
10.5635,14.4048,0
10.9476,14.4048,0
11.3318,14.4048,0
11.7159,14.4048,0
12.1000,14.4048,0
12.4841,14.4048,0
12.8683,14.4048,0
13.2524,14.4048,0
13.6365,14.4048,0
14.0207,14.4048,0
14.4048,14.4048,0
14.7889,14.4048,0
15.1730,14.4048,0
0.1921,14.7889,0
0.5762,14.7889,0
0.9603,14.7889,0
1.3444,14.7889,0
1.7286,14.7889,0
2.1127,14.7889,0
2.4968,14.7889,0
2.8810,14.7889,0
3.2651,14.7889,0
3.6492,14.7889,0
4.0333,14.7889,0
4.4175,14.7889,0
4.8016,14.7889,0
5.1857,14.7889,0
5.5699,14.7889,0
5.9540,14.7889,0
6.3381,14.7889,0
6.7222,14.7889,0
7.1064,14.7889,0
7.4905,14.7889,0
7.8746,14.7889,0
8.2587,14.7889,0
8.6429,14.7889,0
9.0270,14.7889,0
9.4111,14.7889,0
9.7953,14.7889,0
10.1794,14.7889,0
10.5635,14.7889,0
10.9476,14.7889,0
11.3318,14.7889,0
11.7159,14.7889,0
12.1000,14.7889,0
12.4841,14.7889,0
12.8683,14.7889,0
13.2524,14.7889,0
13.6365,14.7889,0
14.0207,14.7889,0
14.4048,14.7889,0
14.7889,14.7889,0
15.1730,14.7889,0
0.1921,15.1730,0
0.5762,15.1730,0
0.9603,15.1730,0
1.3444,15.1730,0
1.7286,15.1730,0
2.1127,15.1730,0
2.4968,15.1730,0
2.8810,15.1730,0
3.2651,15.1730,0
3.6492,15.1730,0
4.0333,15.1730,0
4.4175,15.1730,0
4.8016,15.1730,0
5.1857,15.1730,0
5.5699,15.1730,0
5.9540,15.1730,0
6.3381,15.1730,0
6.7222,15.1730,0
7.1064,15.1730,0
7.4905,15.1730,0
7.8746,15.1730,0
8.2587,15.1730,0
8.6429,15.1730,0
9.0270,15.1730,0
9.4111,15.1730,0
9.7953,15.1730,0
10.1794,15.1730,0
10.5635,15.1730,0
10.9476,15.1730,0
11.3318,15.1730,0
11.7159,15.1730,0
12.1000,15.1730,0
12.4841,15.1730,0
12.8683,15.1730,0
13.2524,15.1730,0
13.6365,15.1730,0
14.0207,15.1730,0
14.4048,15.1730,0
14.7889,15.1730,0
15.1730,15.1730,0


==> Figures/figure_ch5_wA_entropy_heatmap_1tok_all_step0.001.csv <==
H_naive_bin,H_knap_bin,count
0.1918,0.1918,1
0.5754,0.1918,0
0.9590,0.1918,0
1.3426,0.1918,0
1.7261,0.1918,0
2.1097,0.1918,0
2.4933,0.1918,0
2.8769,0.1918,1
3.2605,0.1918,0
3.6441,0.1918,0
4.0277,0.1918,0
4.4112,0.1918,0
4.7948,0.1918,0
5.1784,0.1918,0
5.5620,0.1918,0
5.9456,0.1918,0
6.3292,0.1918,0
6.7128,0.1918,0
7.0963,0.1918,0
7.4799,0.1918,0
7.8635,0.1918,0
8.2471,0.1918,0
8.6307,0.1918,0
9.0143,0.1918,0
9.3979,0.1918,0
9.7814,0.1918,0
10.1650,0.1918,0
10.5486,0.1918,0
10.9322,0.1918,0
11.3158,0.1918,0
11.6994,0.1918,0
12.0830,0.1918,0
12.4665,0.1918,0
12.8501,0.1918,0
13.2337,0.1918,0
13.6173,0.1918,0
14.0009,0.1918,0
14.3845,0.1918,0
14.7681,0.1918,0
15.1516,0.1918,0
0.1918,0.5754,0
0.5754,0.5754,0
0.9590,0.5754,0
1.3426,0.5754,0
1.7261,0.5754,0
2.1097,0.5754,0
2.4933,0.5754,0
2.8769,0.5754,0
3.2605,0.5754,0
3.6441,0.5754,0
4.0277,0.5754,0
4.4112,0.5754,0
4.7948,0.5754,0
5.1784,0.5754,0
5.5620,0.5754,0
5.9456,0.5754,0
6.3292,0.5754,0
6.7128,0.5754,0
7.0963,0.5754,0
7.4799,0.5754,0
7.8635,0.5754,0
8.2471,0.5754,0
8.6307,0.5754,0
9.0143,0.5754,0
9.3979,0.5754,0
9.7814,0.5754,0
10.1650,0.5754,0
10.5486,0.5754,0
10.9322,0.5754,0
11.3158,0.5754,0
11.6994,0.5754,0
12.0830,0.5754,0
12.4665,0.5754,0
12.8501,0.5754,0
13.2337,0.5754,0
13.6173,0.5754,0
14.0009,0.5754,0
14.3845,0.5754,0
14.7681,0.5754,0
15.1516,0.5754,0
0.1918,0.9590,0
0.5754,0.9590,0
0.9590,0.9590,2
1.3426,0.9590,0
1.7261,0.9590,0
2.1097,0.9590,0
2.4933,0.9590,0
2.8769,0.9590,0
3.2605,0.9590,0
3.6441,0.9590,0
4.0277,0.9590,0
4.4112,0.9590,0
4.7948,0.9590,0
5.1784,0.9590,0
5.5620,0.9590,0
5.9456,0.9590,0
6.3292,0.9590,0
6.7128,0.9590,0
7.0963,0.9590,0
7.4799,0.9590,0
7.8635,0.9590,0
8.2471,0.9590,0
8.6307,0.9590,0
9.0143,0.9590,0
9.3979,0.9590,0
9.7814,0.9590,0
10.1650,0.9590,0
10.5486,0.9590,0
10.9322,0.9590,0
11.3158,0.9590,0
11.6994,0.9590,0
12.0830,0.9590,0
12.4665,0.9590,0
12.8501,0.9590,0
13.2337,0.9590,0
13.6173,0.9590,0
14.0009,0.9590,0
14.3845,0.9590,0
14.7681,0.9590,0
15.1516,0.9590,0
0.1918,1.3426,0
0.5754,1.3426,0
0.9590,1.3426,0
1.3426,1.3426,0
1.7261,1.3426,0
2.1097,1.3426,0
2.4933,1.3426,0
2.8769,1.3426,0
3.2605,1.3426,0
3.6441,1.3426,0
4.0277,1.3426,0
4.4112,1.3426,0
4.7948,1.3426,0
5.1784,1.3426,0
5.5620,1.3426,0
5.9456,1.3426,0
6.3292,1.3426,0
6.7128,1.3426,0
7.0963,1.3426,0
7.4799,1.3426,0
7.8635,1.3426,0
8.2471,1.3426,0
8.6307,1.3426,0
9.0143,1.3426,0
9.3979,1.3426,0
9.7814,1.3426,0
10.1650,1.3426,0
10.5486,1.3426,0
10.9322,1.3426,0
11.3158,1.3426,0
11.6994,1.3426,0
12.0830,1.3426,0
12.4665,1.3426,0
12.8501,1.3426,0
13.2337,1.3426,0
13.6173,1.3426,0
14.0009,1.3426,0
14.3845,1.3426,0
14.7681,1.3426,0
15.1516,1.3426,0
0.1918,1.7261,0
0.5754,1.7261,0
0.9590,1.7261,0
1.3426,1.7261,0
1.7261,1.7261,1
2.1097,1.7261,1
2.4933,1.7261,0
2.8769,1.7261,0
3.2605,1.7261,0
3.6441,1.7261,0
4.0277,1.7261,0
4.4112,1.7261,0
4.7948,1.7261,0
5.1784,1.7261,0
5.5620,1.7261,0
5.9456,1.7261,0
6.3292,1.7261,0
6.7128,1.7261,0
7.0963,1.7261,0
7.4799,1.7261,0
7.8635,1.7261,0
8.2471,1.7261,0
8.6307,1.7261,0
9.0143,1.7261,0
9.3979,1.7261,0
9.7814,1.7261,0
10.1650,1.7261,0
10.5486,1.7261,0
10.9322,1.7261,0
11.3158,1.7261,0
11.6994,1.7261,0
12.0830,1.7261,0
12.4665,1.7261,0
12.8501,1.7261,0
13.2337,1.7261,0
13.6173,1.7261,0
14.0009,1.7261,0
14.3845,1.7261,0
14.7681,1.7261,0
15.1516,1.7261,0
0.1918,2.1097,0
0.5754,2.1097,0
0.9590,2.1097,0
1.3426,2.1097,0
1.7261,2.1097,0
2.1097,2.1097,0
2.4933,2.1097,1
2.8769,2.1097,0
3.2605,2.1097,0
3.6441,2.1097,1
4.0277,2.1097,0
4.4112,2.1097,0
4.7948,2.1097,0
5.1784,2.1097,0
5.5620,2.1097,0
5.9456,2.1097,0
6.3292,2.1097,0
6.7128,2.1097,0
7.0963,2.1097,0
7.4799,2.1097,0
7.8635,2.1097,0
8.2471,2.1097,0
8.6307,2.1097,0
9.0143,2.1097,0
9.3979,2.1097,0
9.7814,2.1097,0
10.1650,2.1097,0
10.5486,2.1097,0
10.9322,2.1097,0
11.3158,2.1097,0
11.6994,2.1097,0
12.0830,2.1097,0
12.4665,2.1097,0
12.8501,2.1097,0
13.2337,2.1097,0
13.6173,2.1097,0
14.0009,2.1097,0
14.3845,2.1097,0
14.7681,2.1097,0
15.1516,2.1097,0
0.1918,2.4933,0
0.5754,2.4933,0
0.9590,2.4933,0
1.3426,2.4933,0
1.7261,2.4933,0
2.1097,2.4933,0
2.4933,2.4933,3
2.8769,2.4933,1
3.2605,2.4933,0
3.6441,2.4933,0
4.0277,2.4933,0
4.4112,2.4933,0
4.7948,2.4933,0
5.1784,2.4933,0
5.5620,2.4933,0
5.9456,2.4933,0
6.3292,2.4933,0
6.7128,2.4933,0
7.0963,2.4933,0
7.4799,2.4933,0
7.8635,2.4933,0
8.2471,2.4933,0
8.6307,2.4933,0
9.0143,2.4933,0
9.3979,2.4933,0
9.7814,2.4933,0
10.1650,2.4933,0
10.5486,2.4933,0
10.9322,2.4933,0
11.3158,2.4933,0
11.6994,2.4933,0
12.0830,2.4933,0
12.4665,2.4933,0
12.8501,2.4933,0
13.2337,2.4933,0
13.6173,2.4933,0
14.0009,2.4933,0
14.3845,2.4933,0
14.7681,2.4933,0
15.1516,2.4933,0
0.1918,2.8769,0
0.5754,2.8769,0
0.9590,2.8769,0
1.3426,2.8769,0
1.7261,2.8769,0
2.1097,2.8769,0
2.4933,2.8769,0
2.8769,2.8769,6
3.2605,2.8769,1
3.6441,2.8769,1
4.0277,2.8769,0
4.4112,2.8769,0
4.7948,2.8769,0
5.1784,2.8769,0
5.5620,2.8769,0
5.9456,2.8769,0
6.3292,2.8769,0
6.7128,2.8769,0
7.0963,2.8769,0
7.4799,2.8769,0
7.8635,2.8769,0
8.2471,2.8769,0
8.6307,2.8769,0
9.0143,2.8769,0
9.3979,2.8769,0
9.7814,2.8769,0
10.1650,2.8769,0
10.5486,2.8769,0
10.9322,2.8769,0
11.3158,2.8769,0
11.6994,2.8769,0
12.0830,2.8769,0
12.4665,2.8769,0
12.8501,2.8769,0
13.2337,2.8769,0
13.6173,2.8769,0
14.0009,2.8769,0
14.3845,2.8769,0
14.7681,2.8769,0
15.1516,2.8769,0
0.1918,3.2605,0
0.5754,3.2605,0
0.9590,3.2605,0
1.3426,3.2605,0
1.7261,3.2605,0
2.1097,3.2605,0
2.4933,3.2605,0
2.8769,3.2605,0
3.2605,3.2605,6
3.6441,3.2605,2
4.0277,3.2605,0
4.4112,3.2605,0
4.7948,3.2605,0
5.1784,3.2605,0
5.5620,3.2605,0
5.9456,3.2605,0
6.3292,3.2605,0
6.7128,3.2605,0
7.0963,3.2605,0
7.4799,3.2605,0
7.8635,3.2605,0
8.2471,3.2605,0
8.6307,3.2605,0
9.0143,3.2605,0
9.3979,3.2605,0
9.7814,3.2605,0
10.1650,3.2605,0
10.5486,3.2605,0
10.9322,3.2605,0
11.3158,3.2605,0
11.6994,3.2605,0
12.0830,3.2605,0
12.4665,3.2605,0
12.8501,3.2605,0
13.2337,3.2605,0
13.6173,3.2605,0
14.0009,3.2605,0
14.3845,3.2605,0
14.7681,3.2605,0
15.1516,3.2605,0
0.1918,3.6441,0
0.5754,3.6441,0
0.9590,3.6441,0
1.3426,3.6441,0
1.7261,3.6441,0
2.1097,3.6441,0
2.4933,3.6441,0
2.8769,3.6441,0
3.2605,3.6441,0
3.6441,3.6441,16
4.0277,3.6441,4
4.4112,3.6441,0
4.7948,3.6441,0
5.1784,3.6441,0
5.5620,3.6441,0
5.9456,3.6441,0
6.3292,3.6441,0
6.7128,3.6441,0
7.0963,3.6441,0
7.4799,3.6441,0
7.8635,3.6441,0
8.2471,3.6441,0
8.6307,3.6441,0
9.0143,3.6441,0
9.3979,3.6441,0
9.7814,3.6441,0
10.1650,3.6441,0
10.5486,3.6441,0
10.9322,3.6441,0
11.3158,3.6441,0
11.6994,3.6441,0
12.0830,3.6441,0
12.4665,3.6441,0
12.8501,3.6441,0
13.2337,3.6441,0
13.6173,3.6441,0
14.0009,3.6441,0
14.3845,3.6441,0
14.7681,3.6441,0
15.1516,3.6441,0
0.1918,4.0277,0
0.5754,4.0277,0
0.9590,4.0277,0
1.3426,4.0277,0
1.7261,4.0277,0
2.1097,4.0277,0
2.4933,4.0277,0
2.8769,4.0277,0
3.2605,4.0277,0
3.6441,4.0277,0
4.0277,4.0277,9
4.4112,4.0277,12
4.7948,4.0277,11
5.1784,4.0277,10
5.5620,4.0277,10
5.9456,4.0277,11
6.3292,4.0277,8
6.7128,4.0277,7
7.0963,4.0277,15
7.4799,4.0277,7
7.8635,4.0277,9
8.2471,4.0277,7
8.6307,4.0277,0
9.0143,4.0277,1
9.3979,4.0277,0
9.7814,4.0277,0
10.1650,4.0277,0
10.5486,4.0277,0
10.9322,4.0277,0
11.3158,4.0277,0
11.6994,4.0277,0
12.0830,4.0277,0
12.4665,4.0277,0
12.8501,4.0277,0
13.2337,4.0277,0
13.6173,4.0277,0
14.0009,4.0277,0
14.3845,4.0277,0
14.7681,4.0277,0
15.1516,4.0277,0
0.1918,4.4112,0
0.5754,4.4112,0
0.9590,4.4112,0
1.3426,4.4112,0
1.7261,4.4112,0
2.1097,4.4112,0
2.4933,4.4112,0
2.8769,4.4112,0
3.2605,4.4112,0
3.6441,4.4112,0
4.0277,4.4112,0
4.4112,4.4112,18
4.7948,4.4112,13
5.1784,4.4112,9
5.5620,4.4112,10
5.9456,4.4112,12
6.3292,4.4112,12
6.7128,4.4112,27
7.0963,4.4112,30
7.4799,4.4112,56
7.8635,4.4112,75
8.2471,4.4112,118
8.6307,4.4112,133
9.0143,4.4112,169
9.3979,4.4112,219
9.7814,4.4112,321
10.1650,4.4112,435
10.5486,4.4112,466
10.9322,4.4112,641
11.3158,4.4112,728
11.6994,4.4112,955
12.0830,4.4112,927
12.4665,4.4112,1052
12.8501,4.4112,1124
13.2337,4.4112,1299
13.6173,4.4112,989
14.0009,4.4112,436
14.3845,4.4112,110
14.7681,4.4112,0
15.1516,4.4112,0
0.1918,4.7948,0
0.5754,4.7948,0
0.9590,4.7948,0
1.3426,4.7948,0
1.7261,4.7948,0
2.1097,4.7948,0
2.4933,4.7948,0
2.8769,4.7948,0
3.2605,4.7948,0
3.6441,4.7948,0
4.0277,4.7948,0
4.4112,4.7948,0
4.7948,4.7948,14
5.1784,4.7948,7
5.5620,4.7948,10
5.9456,4.7948,9
6.3292,4.7948,9
6.7128,4.7948,20
7.0963,4.7948,32
7.4799,4.7948,16
7.8635,4.7948,36
8.2471,4.7948,45
8.6307,4.7948,60
9.0143,4.7948,85
9.3979,4.7948,83
9.7814,4.7948,85
10.1650,4.7948,81
10.5486,4.7948,113
10.9322,4.7948,179
11.3158,4.7948,236
11.6994,4.7948,248
12.0830,4.7948,396
12.4665,4.7948,456
12.8501,4.7948,695
13.2337,4.7948,919
13.6173,4.7948,1528
14.0009,4.7948,1992
14.3845,4.7948,1026
14.7681,4.7948,32
15.1516,4.7948,0
0.1918,5.1784,0
0.5754,5.1784,0
0.9590,5.1784,0
1.3426,5.1784,0
1.7261,5.1784,0
2.1097,5.1784,0
2.4933,5.1784,0
2.8769,5.1784,0
3.2605,5.1784,0
3.6441,5.1784,0
4.0277,5.1784,0
4.4112,5.1784,0
4.7948,5.1784,0
5.1784,5.1784,30
5.5620,5.1784,9
5.9456,5.1784,2
6.3292,5.1784,1
6.7128,5.1784,4
7.0963,5.1784,1
7.4799,5.1784,8
7.8635,5.1784,21
8.2471,5.1784,39
8.6307,5.1784,50
9.0143,5.1784,77
9.3979,5.1784,61
9.7814,5.1784,113
10.1650,5.1784,169
10.5486,5.1784,183
10.9322,5.1784,111
11.3158,5.1784,98
11.6994,5.1784,37
12.0830,5.1784,51
12.4665,5.1784,110
12.8501,5.1784,104
13.2337,5.1784,158
13.6173,5.1784,169
14.0009,5.1784,416
14.3845,5.1784,736
14.7681,5.1784,59
15.1516,5.1784,0
0.1918,5.5620,0
0.5754,5.5620,0
0.9590,5.5620,0
1.3426,5.5620,0
1.7261,5.5620,0
2.1097,5.5620,0
2.4933,5.5620,0
2.8769,5.5620,0
3.2605,5.5620,0
3.6441,5.5620,0
4.0277,5.5620,0
4.4112,5.5620,0
4.7948,5.5620,0
5.1784,5.5620,0
5.5620,5.5620,27
5.9456,5.5620,5
6.3292,5.5620,3
6.7128,5.5620,1
7.0963,5.5620,2
7.4799,5.5620,5
7.8635,5.5620,4
8.2471,5.5620,15
8.6307,5.5620,4
9.0143,5.5620,6
9.3979,5.5620,4
9.7814,5.5620,12
10.1650,5.5620,17
10.5486,5.5620,21
10.9322,5.5620,110
11.3158,5.5620,34
11.6994,5.5620,56
12.0830,5.5620,79
12.4665,5.5620,93
12.8501,5.5620,143
13.2337,5.5620,271
13.6173,5.5620,231
14.0009,5.5620,628
14.3845,5.5620,958
14.7681,5.5620,298
15.1516,5.5620,0
0.1918,5.9456,0
0.5754,5.9456,0
0.9590,5.9456,0
1.3426,5.9456,0
1.7261,5.9456,0
2.1097,5.9456,0
2.4933,5.9456,0
2.8769,5.9456,0
3.2605,5.9456,0
3.6441,5.9456,0
4.0277,5.9456,0
4.4112,5.9456,0
4.7948,5.9456,0
5.1784,5.9456,0
5.5620,5.9456,0
5.9456,5.9456,52
6.3292,5.9456,9
6.7128,5.9456,9
7.0963,5.9456,1
7.4799,5.9456,1
7.8635,5.9456,2
8.2471,5.9456,0
8.6307,5.9456,3
9.0143,5.9456,7
9.3979,5.9456,4
9.7814,5.9456,4
10.1650,5.9456,4
10.5486,5.9456,13
10.9322,5.9456,8
11.3158,5.9456,28
11.6994,5.9456,30
12.0830,5.9456,46
12.4665,5.9456,34
12.8501,5.9456,80
13.2337,5.9456,109
13.6173,5.9456,122
14.0009,5.9456,290
14.3845,5.9456,474
14.7681,5.9456,290
15.1516,5.9456,0
0.1918,6.3292,0
0.5754,6.3292,0
0.9590,6.3292,0
1.3426,6.3292,0
1.7261,6.3292,0
2.1097,6.3292,0
2.4933,6.3292,0
2.8769,6.3292,0
3.2605,6.3292,0
3.6441,6.3292,0
4.0277,6.3292,0
4.4112,6.3292,0
4.7948,6.3292,0
5.1784,6.3292,0
5.5620,6.3292,0
5.9456,6.3292,0
6.3292,6.3292,54
6.7128,6.3292,7
7.0963,6.3292,9
7.4799,6.3292,17
7.8635,6.3292,66
8.2471,6.3292,44
8.6307,6.3292,45
9.0143,6.3292,39
9.3979,6.3292,37
9.7814,6.3292,26
10.1650,6.3292,1
10.5486,6.3292,6
10.9322,6.3292,4
11.3158,6.3292,4
11.6994,6.3292,9
12.0830,6.3292,5
12.4665,6.3292,16
12.8501,6.3292,22
13.2337,6.3292,40
13.6173,6.3292,38
14.0009,6.3292,90
14.3845,6.3292,145
14.7681,6.3292,123
15.1516,6.3292,0
0.1918,6.7128,0
0.5754,6.7128,0
0.9590,6.7128,0
1.3426,6.7128,0
1.7261,6.7128,0
2.1097,6.7128,0
2.4933,6.7128,0
2.8769,6.7128,0
3.2605,6.7128,0
3.6441,6.7128,0
4.0277,6.7128,0
4.4112,6.7128,0
4.7948,6.7128,0
5.1784,6.7128,0
5.5620,6.7128,0
5.9456,6.7128,0
6.3292,6.7128,0
6.7128,6.7128,75
7.0963,6.7128,0
7.4799,6.7128,0
7.8635,6.7128,0
8.2471,6.7128,0
8.6307,6.7128,0
9.0143,6.7128,0
9.3979,6.7128,14
9.7814,6.7128,43
10.1650,6.7128,31
10.5486,6.7128,27
10.9322,6.7128,0
11.3158,6.7128,1
11.6994,6.7128,1
12.0830,6.7128,0
12.4665,6.7128,2
12.8501,6.7128,1
13.2337,6.7128,0
13.6173,6.7128,4
14.0009,6.7128,6
14.3845,6.7128,7
14.7681,6.7128,3
15.1516,6.7128,0
0.1918,7.0963,0
0.5754,7.0963,0
0.9590,7.0963,0
1.3426,7.0963,0
1.7261,7.0963,0
2.1097,7.0963,0
2.4933,7.0963,0
2.8769,7.0963,0
3.2605,7.0963,0
3.6441,7.0963,0
4.0277,7.0963,0
4.4112,7.0963,0
4.7948,7.0963,0
5.1784,7.0963,0
5.5620,7.0963,0
5.9456,7.0963,0
6.3292,7.0963,0
6.7128,7.0963,0
7.0963,7.0963,64
7.4799,7.0963,0
7.8635,7.0963,0
8.2471,7.0963,0
8.6307,7.0963,0
9.0143,7.0963,0
9.3979,7.0963,0
9.7814,7.0963,0
10.1650,7.0963,0
10.5486,7.0963,0
10.9322,7.0963,0
11.3158,7.0963,0
11.6994,7.0963,0
12.0830,7.0963,0
12.4665,7.0963,0
12.8501,7.0963,0
13.2337,7.0963,0
13.6173,7.0963,0
14.0009,7.0963,0
14.3845,7.0963,0
14.7681,7.0963,0
15.1516,7.0963,0
0.1918,7.4799,0
0.5754,7.4799,0
0.9590,7.4799,0
1.3426,7.4799,0
1.7261,7.4799,0
2.1097,7.4799,0
2.4933,7.4799,0
2.8769,7.4799,0
3.2605,7.4799,0
3.6441,7.4799,0
4.0277,7.4799,0
4.4112,7.4799,0
4.7948,7.4799,0
5.1784,7.4799,0
5.5620,7.4799,0
5.9456,7.4799,0
6.3292,7.4799,0
6.7128,7.4799,0
7.0963,7.4799,0
7.4799,7.4799,106
7.8635,7.4799,2
8.2471,7.4799,0
8.6307,7.4799,0
9.0143,7.4799,0
9.3979,7.4799,0
9.7814,7.4799,0
10.1650,7.4799,0
10.5486,7.4799,0
10.9322,7.4799,0
11.3158,7.4799,0
11.6994,7.4799,0
12.0830,7.4799,0
12.4665,7.4799,0
12.8501,7.4799,0
13.2337,7.4799,0
13.6173,7.4799,0
14.0009,7.4799,0
14.3845,7.4799,0
14.7681,7.4799,0
15.1516,7.4799,0
0.1918,7.8635,0
0.5754,7.8635,0
0.9590,7.8635,0
1.3426,7.8635,0
1.7261,7.8635,0
2.1097,7.8635,0
2.4933,7.8635,0
2.8769,7.8635,0
3.2605,7.8635,0
3.6441,7.8635,0
4.0277,7.8635,0
4.4112,7.8635,0
4.7948,7.8635,0
5.1784,7.8635,0
5.5620,7.8635,0
5.9456,7.8635,0
6.3292,7.8635,0
6.7128,7.8635,0
7.0963,7.8635,0
7.4799,7.8635,0
7.8635,7.8635,41
8.2471,7.8635,1
8.6307,7.8635,0
9.0143,7.8635,0
9.3979,7.8635,0
9.7814,7.8635,0
10.1650,7.8635,0
10.5486,7.8635,0
10.9322,7.8635,0
11.3158,7.8635,0
11.6994,7.8635,0
12.0830,7.8635,0
12.4665,7.8635,0
12.8501,7.8635,0
13.2337,7.8635,0
13.6173,7.8635,0
14.0009,7.8635,0
14.3845,7.8635,0
14.7681,7.8635,0
15.1516,7.8635,0
0.1918,8.2471,0
0.5754,8.2471,0
0.9590,8.2471,0
1.3426,8.2471,0
1.7261,8.2471,0
2.1097,8.2471,0
2.4933,8.2471,0
2.8769,8.2471,0
3.2605,8.2471,0
3.6441,8.2471,0
4.0277,8.2471,0
4.4112,8.2471,0
4.7948,8.2471,0
5.1784,8.2471,0
5.5620,8.2471,0
5.9456,8.2471,0
6.3292,8.2471,0
6.7128,8.2471,0
7.0963,8.2471,0
7.4799,8.2471,0
7.8635,8.2471,0
8.2471,8.2471,60
8.6307,8.2471,1
9.0143,8.2471,0
9.3979,8.2471,0
9.7814,8.2471,0
10.1650,8.2471,0
10.5486,8.2471,0
10.9322,8.2471,0
11.3158,8.2471,0
11.6994,8.2471,0
12.0830,8.2471,0
12.4665,8.2471,0
12.8501,8.2471,0
13.2337,8.2471,0
13.6173,8.2471,0
14.0009,8.2471,0
14.3845,8.2471,0
14.7681,8.2471,0
15.1516,8.2471,0
0.1918,8.6307,0
0.5754,8.6307,0
0.9590,8.6307,0
1.3426,8.6307,0
1.7261,8.6307,0
2.1097,8.6307,0
2.4933,8.6307,0
2.8769,8.6307,0
3.2605,8.6307,0
3.6441,8.6307,0
4.0277,8.6307,0
4.4112,8.6307,0
4.7948,8.6307,0
5.1784,8.6307,0
5.5620,8.6307,0
5.9456,8.6307,0
6.3292,8.6307,0
6.7128,8.6307,0
7.0963,8.6307,0
7.4799,8.6307,0
7.8635,8.6307,0
8.2471,8.6307,0
8.6307,8.6307,43
9.0143,8.6307,0
9.3979,8.6307,0
9.7814,8.6307,0
10.1650,8.6307,0
10.5486,8.6307,0
10.9322,8.6307,0
11.3158,8.6307,0
11.6994,8.6307,0
12.0830,8.6307,0
12.4665,8.6307,0
12.8501,8.6307,0
13.2337,8.6307,0
13.6173,8.6307,0
14.0009,8.6307,0
14.3845,8.6307,0
14.7681,8.6307,0
15.1516,8.6307,0
0.1918,9.0143,0
0.5754,9.0143,0
0.9590,9.0143,0
1.3426,9.0143,0
1.7261,9.0143,0
2.1097,9.0143,0
2.4933,9.0143,0
2.8769,9.0143,0
3.2605,9.0143,0
3.6441,9.0143,0
4.0277,9.0143,0
4.4112,9.0143,0
4.7948,9.0143,0
5.1784,9.0143,0
5.5620,9.0143,0
5.9456,9.0143,0
6.3292,9.0143,0
6.7128,9.0143,0
7.0963,9.0143,0
7.4799,9.0143,0
7.8635,9.0143,0
8.2471,9.0143,0
8.6307,9.0143,0
9.0143,9.0143,26
9.3979,9.0143,0
9.7814,9.0143,0
10.1650,9.0143,0
10.5486,9.0143,0
10.9322,9.0143,0
11.3158,9.0143,0
11.6994,9.0143,0
12.0830,9.0143,0
12.4665,9.0143,0
12.8501,9.0143,0
13.2337,9.0143,0
13.6173,9.0143,0
14.0009,9.0143,0
14.3845,9.0143,0
14.7681,9.0143,0
15.1516,9.0143,0
0.1918,9.3979,0
0.5754,9.3979,0
0.9590,9.3979,0
1.3426,9.3979,0
1.7261,9.3979,0
2.1097,9.3979,0
2.4933,9.3979,0
2.8769,9.3979,0
3.2605,9.3979,0
3.6441,9.3979,0
4.0277,9.3979,0
4.4112,9.3979,0
4.7948,9.3979,0
5.1784,9.3979,0
5.5620,9.3979,0
5.9456,9.3979,0
6.3292,9.3979,0
6.7128,9.3979,0
7.0963,9.3979,0
7.4799,9.3979,0
7.8635,9.3979,0
8.2471,9.3979,0
8.6307,9.3979,0
9.0143,9.3979,0
9.3979,9.3979,38
9.7814,9.3979,1
10.1650,9.3979,0
10.5486,9.3979,0
10.9322,9.3979,0
11.3158,9.3979,0
11.6994,9.3979,0
12.0830,9.3979,0
12.4665,9.3979,0
12.8501,9.3979,0
13.2337,9.3979,0
13.6173,9.3979,0
14.0009,9.3979,0
14.3845,9.3979,0
14.7681,9.3979,0
15.1516,9.3979,0
0.1918,9.7814,0
0.5754,9.7814,0
0.9590,9.7814,0
1.3426,9.7814,0
1.7261,9.7814,0
2.1097,9.7814,0
2.4933,9.7814,0
2.8769,9.7814,0
3.2605,9.7814,0
3.6441,9.7814,0
4.0277,9.7814,0
4.4112,9.7814,0
4.7948,9.7814,0
5.1784,9.7814,0
5.5620,9.7814,0
5.9456,9.7814,0
6.3292,9.7814,0
6.7128,9.7814,0
7.0963,9.7814,0
7.4799,9.7814,0
7.8635,9.7814,0
8.2471,9.7814,0
8.6307,9.7814,0
9.0143,9.7814,0
9.3979,9.7814,0
9.7814,9.7814,23
10.1650,9.7814,0
10.5486,9.7814,0
10.9322,9.7814,0
11.3158,9.7814,0
11.6994,9.7814,0
12.0830,9.7814,0
12.4665,9.7814,0
12.8501,9.7814,0
13.2337,9.7814,0
13.6173,9.7814,0
14.0009,9.7814,0
14.3845,9.7814,0
14.7681,9.7814,0
15.1516,9.7814,0
0.1918,10.1650,0
0.5754,10.1650,0
0.9590,10.1650,0
1.3426,10.1650,0
1.7261,10.1650,0
2.1097,10.1650,0
2.4933,10.1650,0
2.8769,10.1650,0
3.2605,10.1650,0
3.6441,10.1650,0
4.0277,10.1650,0
4.4112,10.1650,0
4.7948,10.1650,0
5.1784,10.1650,0
5.5620,10.1650,0
5.9456,10.1650,0
6.3292,10.1650,0
6.7128,10.1650,0
7.0963,10.1650,0
7.4799,10.1650,0
7.8635,10.1650,0
8.2471,10.1650,0
8.6307,10.1650,0
9.0143,10.1650,0
9.3979,10.1650,0
9.7814,10.1650,0
10.1650,10.1650,0
10.5486,10.1650,0
10.9322,10.1650,0
11.3158,10.1650,0
11.6994,10.1650,0
12.0830,10.1650,0
12.4665,10.1650,0
12.8501,10.1650,0
13.2337,10.1650,0
13.6173,10.1650,0
14.0009,10.1650,0
14.3845,10.1650,0
14.7681,10.1650,0
15.1516,10.1650,0
0.1918,10.5486,0
0.5754,10.5486,0
0.9590,10.5486,0
1.3426,10.5486,0
1.7261,10.5486,0
2.1097,10.5486,0
2.4933,10.5486,0
2.8769,10.5486,0
3.2605,10.5486,0
3.6441,10.5486,0
4.0277,10.5486,0
4.4112,10.5486,0
4.7948,10.5486,0
5.1784,10.5486,0
5.5620,10.5486,0
5.9456,10.5486,0
6.3292,10.5486,0
6.7128,10.5486,0
7.0963,10.5486,0
7.4799,10.5486,0
7.8635,10.5486,0
8.2471,10.5486,0
8.6307,10.5486,0
9.0143,10.5486,0
9.3979,10.5486,0
9.7814,10.5486,0
10.1650,10.5486,0
10.5486,10.5486,0
10.9322,10.5486,0
11.3158,10.5486,0
11.6994,10.5486,0
12.0830,10.5486,0
12.4665,10.5486,0
12.8501,10.5486,0
13.2337,10.5486,0
13.6173,10.5486,0
14.0009,10.5486,0
14.3845,10.5486,0
14.7681,10.5486,0
15.1516,10.5486,0
0.1918,10.9322,0
0.5754,10.9322,0
0.9590,10.9322,0
1.3426,10.9322,0
1.7261,10.9322,0
2.1097,10.9322,0
2.4933,10.9322,0
2.8769,10.9322,0
3.2605,10.9322,0
3.6441,10.9322,0
4.0277,10.9322,0
4.4112,10.9322,0
4.7948,10.9322,0
5.1784,10.9322,0
5.5620,10.9322,0
5.9456,10.9322,0
6.3292,10.9322,0
6.7128,10.9322,0
7.0963,10.9322,0
7.4799,10.9322,0
7.8635,10.9322,0
8.2471,10.9322,0
8.6307,10.9322,0
9.0143,10.9322,0
9.3979,10.9322,0
9.7814,10.9322,0
10.1650,10.9322,0
10.5486,10.9322,0
10.9322,10.9322,0
11.3158,10.9322,0
11.6994,10.9322,0
12.0830,10.9322,0
12.4665,10.9322,0
12.8501,10.9322,0
13.2337,10.9322,0
13.6173,10.9322,0
14.0009,10.9322,0
14.3845,10.9322,0
14.7681,10.9322,0
15.1516,10.9322,0
0.1918,11.3158,0
0.5754,11.3158,0
0.9590,11.3158,0
1.3426,11.3158,0
1.7261,11.3158,0
2.1097,11.3158,0
2.4933,11.3158,0
2.8769,11.3158,0
3.2605,11.3158,0
3.6441,11.3158,0
4.0277,11.3158,0
4.4112,11.3158,0
4.7948,11.3158,0
5.1784,11.3158,0
5.5620,11.3158,0
5.9456,11.3158,0
6.3292,11.3158,0
6.7128,11.3158,0
7.0963,11.3158,0
7.4799,11.3158,0
7.8635,11.3158,0
8.2471,11.3158,0
8.6307,11.3158,0
9.0143,11.3158,0
9.3979,11.3158,0
9.7814,11.3158,0
10.1650,11.3158,0
10.5486,11.3158,0
10.9322,11.3158,0
11.3158,11.3158,0
11.6994,11.3158,0
12.0830,11.3158,0
12.4665,11.3158,0
12.8501,11.3158,0
13.2337,11.3158,0
13.6173,11.3158,0
14.0009,11.3158,0
14.3845,11.3158,0
14.7681,11.3158,0
15.1516,11.3158,0
0.1918,11.6994,0
0.5754,11.6994,0
0.9590,11.6994,0
1.3426,11.6994,0
1.7261,11.6994,0
2.1097,11.6994,0
2.4933,11.6994,0
2.8769,11.6994,0
3.2605,11.6994,0
3.6441,11.6994,0
4.0277,11.6994,0
4.4112,11.6994,0
4.7948,11.6994,0
5.1784,11.6994,0
5.5620,11.6994,0
5.9456,11.6994,0
6.3292,11.6994,0
6.7128,11.6994,0
7.0963,11.6994,0
7.4799,11.6994,0
7.8635,11.6994,0
8.2471,11.6994,0
8.6307,11.6994,0
9.0143,11.6994,0
9.3979,11.6994,0
9.7814,11.6994,0
10.1650,11.6994,0
10.5486,11.6994,0
10.9322,11.6994,0
11.3158,11.6994,0
11.6994,11.6994,0
12.0830,11.6994,0
12.4665,11.6994,0
12.8501,11.6994,0
13.2337,11.6994,0
13.6173,11.6994,0
14.0009,11.6994,0
14.3845,11.6994,0
14.7681,11.6994,0
15.1516,11.6994,0
0.1918,12.0830,0
0.5754,12.0830,0
0.9590,12.0830,0
1.3426,12.0830,0
1.7261,12.0830,0
2.1097,12.0830,0
2.4933,12.0830,0
2.8769,12.0830,0
3.2605,12.0830,0
3.6441,12.0830,0
4.0277,12.0830,0
4.4112,12.0830,0
4.7948,12.0830,0
5.1784,12.0830,0
5.5620,12.0830,0
5.9456,12.0830,0
6.3292,12.0830,0
6.7128,12.0830,0
7.0963,12.0830,0
7.4799,12.0830,0
7.8635,12.0830,0
8.2471,12.0830,0
8.6307,12.0830,0
9.0143,12.0830,0
9.3979,12.0830,0
9.7814,12.0830,0
10.1650,12.0830,0
10.5486,12.0830,0
10.9322,12.0830,0
11.3158,12.0830,0
11.6994,12.0830,0
12.0830,12.0830,0
12.4665,12.0830,0
12.8501,12.0830,0
13.2337,12.0830,0
13.6173,12.0830,0
14.0009,12.0830,0
14.3845,12.0830,0
14.7681,12.0830,0
15.1516,12.0830,0
0.1918,12.4665,0
0.5754,12.4665,0
0.9590,12.4665,0
1.3426,12.4665,0
1.7261,12.4665,0
2.1097,12.4665,0
2.4933,12.4665,0
2.8769,12.4665,0
3.2605,12.4665,0
3.6441,12.4665,0
4.0277,12.4665,0
4.4112,12.4665,0
4.7948,12.4665,0
5.1784,12.4665,0
5.5620,12.4665,0
5.9456,12.4665,0
6.3292,12.4665,0
6.7128,12.4665,0
7.0963,12.4665,0
7.4799,12.4665,0
7.8635,12.4665,0
8.2471,12.4665,0
8.6307,12.4665,0
9.0143,12.4665,0
9.3979,12.4665,0
9.7814,12.4665,0
10.1650,12.4665,0
10.5486,12.4665,0
10.9322,12.4665,0
11.3158,12.4665,0
11.6994,12.4665,0
12.0830,12.4665,0
12.4665,12.4665,0
12.8501,12.4665,0
13.2337,12.4665,0
13.6173,12.4665,0
14.0009,12.4665,0
14.3845,12.4665,0
14.7681,12.4665,0
15.1516,12.4665,0
0.1918,12.8501,0
0.5754,12.8501,0
0.9590,12.8501,0
1.3426,12.8501,0
1.7261,12.8501,0
2.1097,12.8501,0
2.4933,12.8501,0
2.8769,12.8501,0
3.2605,12.8501,0
3.6441,12.8501,0
4.0277,12.8501,0
4.4112,12.8501,0
4.7948,12.8501,0
5.1784,12.8501,0
5.5620,12.8501,0
5.9456,12.8501,0
6.3292,12.8501,0
6.7128,12.8501,0
7.0963,12.8501,0
7.4799,12.8501,0
7.8635,12.8501,0
8.2471,12.8501,0
8.6307,12.8501,0
9.0143,12.8501,0
9.3979,12.8501,0
9.7814,12.8501,0
10.1650,12.8501,0
10.5486,12.8501,0
10.9322,12.8501,0
11.3158,12.8501,0
11.6994,12.8501,0
12.0830,12.8501,0
12.4665,12.8501,0
12.8501,12.8501,0
13.2337,12.8501,0
13.6173,12.8501,0
14.0009,12.8501,0
14.3845,12.8501,0
14.7681,12.8501,0
15.1516,12.8501,0
0.1918,13.2337,0
0.5754,13.2337,0
0.9590,13.2337,0
1.3426,13.2337,0
1.7261,13.2337,0
2.1097,13.2337,0
2.4933,13.2337,0
2.8769,13.2337,0
3.2605,13.2337,0
3.6441,13.2337,0
4.0277,13.2337,0
4.4112,13.2337,0
4.7948,13.2337,0
5.1784,13.2337,0
5.5620,13.2337,0
5.9456,13.2337,0
6.3292,13.2337,0
6.7128,13.2337,0
7.0963,13.2337,0
7.4799,13.2337,0
7.8635,13.2337,0
8.2471,13.2337,0
8.6307,13.2337,0
9.0143,13.2337,0
9.3979,13.2337,0
9.7814,13.2337,0
10.1650,13.2337,0
10.5486,13.2337,0
10.9322,13.2337,0
11.3158,13.2337,0
11.6994,13.2337,0
12.0830,13.2337,0
12.4665,13.2337,0
12.8501,13.2337,0
13.2337,13.2337,0
13.6173,13.2337,0
14.0009,13.2337,0
14.3845,13.2337,0
14.7681,13.2337,0
15.1516,13.2337,0
0.1918,13.6173,0
0.5754,13.6173,0
0.9590,13.6173,0
1.3426,13.6173,0
1.7261,13.6173,0
2.1097,13.6173,0
2.4933,13.6173,0
2.8769,13.6173,0
3.2605,13.6173,0
3.6441,13.6173,0
4.0277,13.6173,0
4.4112,13.6173,0
4.7948,13.6173,0
5.1784,13.6173,0
5.5620,13.6173,0
5.9456,13.6173,0
6.3292,13.6173,0
6.7128,13.6173,0
7.0963,13.6173,0
7.4799,13.6173,0
7.8635,13.6173,0
8.2471,13.6173,0
8.6307,13.6173,0
9.0143,13.6173,0
9.3979,13.6173,0
9.7814,13.6173,0
10.1650,13.6173,0
10.5486,13.6173,0
10.9322,13.6173,0
11.3158,13.6173,0
11.6994,13.6173,0
12.0830,13.6173,0
12.4665,13.6173,0
12.8501,13.6173,0
13.2337,13.6173,0
13.6173,13.6173,0
14.0009,13.6173,0
14.3845,13.6173,0
14.7681,13.6173,0
15.1516,13.6173,0
0.1918,14.0009,0
0.5754,14.0009,0
0.9590,14.0009,0
1.3426,14.0009,0
1.7261,14.0009,0
2.1097,14.0009,0
2.4933,14.0009,0
2.8769,14.0009,0
3.2605,14.0009,0
3.6441,14.0009,0
4.0277,14.0009,0
4.4112,14.0009,0
4.7948,14.0009,0
5.1784,14.0009,0
5.5620,14.0009,0
5.9456,14.0009,0
6.3292,14.0009,0
6.7128,14.0009,0
7.0963,14.0009,0
7.4799,14.0009,0
7.8635,14.0009,0
8.2471,14.0009,0
8.6307,14.0009,0
9.0143,14.0009,0
9.3979,14.0009,0
9.7814,14.0009,0
10.1650,14.0009,0
10.5486,14.0009,0
10.9322,14.0009,0
11.3158,14.0009,0
11.6994,14.0009,0
12.0830,14.0009,0
12.4665,14.0009,0
12.8501,14.0009,0
13.2337,14.0009,0
13.6173,14.0009,0
14.0009,14.0009,0
14.3845,14.0009,0
14.7681,14.0009,0
15.1516,14.0009,0
0.1918,14.3845,0
0.5754,14.3845,0
0.9590,14.3845,0
1.3426,14.3845,0
1.7261,14.3845,0
2.1097,14.3845,0
2.4933,14.3845,0
2.8769,14.3845,0
3.2605,14.3845,0
3.6441,14.3845,0
4.0277,14.3845,0
4.4112,14.3845,0
4.7948,14.3845,0
5.1784,14.3845,0
5.5620,14.3845,0
5.9456,14.3845,0
6.3292,14.3845,0
6.7128,14.3845,0
7.0963,14.3845,0
7.4799,14.3845,0
7.8635,14.3845,0
8.2471,14.3845,0
8.6307,14.3845,0
9.0143,14.3845,0
9.3979,14.3845,0
9.7814,14.3845,0
10.1650,14.3845,0
10.5486,14.3845,0
10.9322,14.3845,0
11.3158,14.3845,0
11.6994,14.3845,0
12.0830,14.3845,0
12.4665,14.3845,0
12.8501,14.3845,0
13.2337,14.3845,0
13.6173,14.3845,0
14.0009,14.3845,0
14.3845,14.3845,0
14.7681,14.3845,0
15.1516,14.3845,0
0.1918,14.7681,0
0.5754,14.7681,0
0.9590,14.7681,0
1.3426,14.7681,0
1.7261,14.7681,0
2.1097,14.7681,0
2.4933,14.7681,0
2.8769,14.7681,0
3.2605,14.7681,0
3.6441,14.7681,0
4.0277,14.7681,0
4.4112,14.7681,0
4.7948,14.7681,0
5.1784,14.7681,0
5.5620,14.7681,0
5.9456,14.7681,0
6.3292,14.7681,0
6.7128,14.7681,0
7.0963,14.7681,0
7.4799,14.7681,0
7.8635,14.7681,0
8.2471,14.7681,0
8.6307,14.7681,0
9.0143,14.7681,0
9.3979,14.7681,0
9.7814,14.7681,0
10.1650,14.7681,0
10.5486,14.7681,0
10.9322,14.7681,0
11.3158,14.7681,0
11.6994,14.7681,0
12.0830,14.7681,0
12.4665,14.7681,0
12.8501,14.7681,0
13.2337,14.7681,0
13.6173,14.7681,0
14.0009,14.7681,0
14.3845,14.7681,0
14.7681,14.7681,0
15.1516,14.7681,0
0.1918,15.1516,0
0.5754,15.1516,0
0.9590,15.1516,0
1.3426,15.1516,0
1.7261,15.1516,0
2.1097,15.1516,0
2.4933,15.1516,0
2.8769,15.1516,0
3.2605,15.1516,0
3.6441,15.1516,0
4.0277,15.1516,0
4.4112,15.1516,0
4.7948,15.1516,0
5.1784,15.1516,0
5.5620,15.1516,0
5.9456,15.1516,0
6.3292,15.1516,0
6.7128,15.1516,0
7.0963,15.1516,0
7.4799,15.1516,0
7.8635,15.1516,0
8.2471,15.1516,0
8.6307,15.1516,0
9.0143,15.1516,0
9.3979,15.1516,0
9.7814,15.1516,0
10.1650,15.1516,0
10.5486,15.1516,0
10.9322,15.1516,0
11.3158,15.1516,0
11.6994,15.1516,0
12.0830,15.1516,0
12.4665,15.1516,0
12.8501,15.1516,0
13.2337,15.1516,0
13.6173,15.1516,0
14.0009,15.1516,0
14.3845,15.1516,0
14.7681,15.1516,0
15.1516,15.1516,0


==> Figures/figure_ch5_wA_entropy_heatmap_1tok_all_step0.01.csv <==
H_naive_bin,H_knap_bin,count
0.1904,0.1904,0
0.5712,0.1904,0
0.9519,0.1904,1
1.3327,0.1904,0
1.7135,0.1904,0
2.0943,0.1904,0
2.4750,0.1904,0
2.8558,0.1904,0
3.2366,0.1904,0
3.6174,0.1904,0
3.9981,0.1904,0
4.3789,0.1904,0
4.7597,0.1904,0
5.1405,0.1904,0
5.5212,0.1904,0
5.9020,0.1904,0
6.2828,0.1904,0
6.6636,0.1904,0
7.0443,0.1904,0
7.4251,0.1904,0
7.8059,0.1904,0
8.1867,0.1904,0
8.5674,0.1904,0
8.9482,0.1904,0
9.3290,0.1904,0
9.7098,0.1904,0
10.0905,0.1904,0
10.4713,0.1904,0
10.8521,0.1904,0
11.2329,0.1904,0
11.6136,0.1904,0
11.9944,0.1904,0
12.3752,0.1904,0
12.7560,0.1904,0
13.1367,0.1904,0
13.5175,0.1904,0
13.8983,0.1904,0
14.2791,0.1904,0
14.6598,0.1904,0
15.0406,0.1904,0
0.1904,0.5712,0
0.5712,0.5712,0
0.9519,0.5712,0
1.3327,0.5712,0
1.7135,0.5712,0
2.0943,0.5712,0
2.4750,0.5712,0
2.8558,0.5712,0
3.2366,0.5712,0
3.6174,0.5712,0
3.9981,0.5712,0
4.3789,0.5712,0
4.7597,0.5712,0
5.1405,0.5712,0
5.5212,0.5712,0
5.9020,0.5712,0
6.2828,0.5712,0
6.6636,0.5712,0
7.0443,0.5712,0
7.4251,0.5712,0
7.8059,0.5712,0
8.1867,0.5712,0
8.5674,0.5712,0
8.9482,0.5712,0
9.3290,0.5712,0
9.7098,0.5712,0
10.0905,0.5712,0
10.4713,0.5712,0
10.8521,0.5712,0
11.2329,0.5712,0
11.6136,0.5712,0
11.9944,0.5712,0
12.3752,0.5712,0
12.7560,0.5712,0
13.1367,0.5712,0
13.5175,0.5712,0
13.8983,0.5712,0
14.2791,0.5712,0
14.6598,0.5712,0
15.0406,0.5712,0
0.1904,0.9519,0
0.5712,0.9519,0
0.9519,0.9519,1
1.3327,0.9519,0
1.7135,0.9519,0
2.0943,0.9519,0
2.4750,0.9519,0
2.8558,0.9519,0
3.2366,0.9519,0
3.6174,0.9519,0
3.9981,0.9519,0
4.3789,0.9519,0
4.7597,0.9519,0
5.1405,0.9519,0
5.5212,0.9519,0
5.9020,0.9519,0
6.2828,0.9519,0
6.6636,0.9519,0
7.0443,0.9519,0
7.4251,0.9519,0
7.8059,0.9519,0
8.1867,0.9519,0
8.5674,0.9519,0
8.9482,0.9519,0
9.3290,0.9519,0
9.7098,0.9519,0
10.0905,0.9519,0
10.4713,0.9519,0
10.8521,0.9519,0
11.2329,0.9519,0
11.6136,0.9519,0
11.9944,0.9519,0
12.3752,0.9519,0
12.7560,0.9519,0
13.1367,0.9519,0
13.5175,0.9519,0
13.8983,0.9519,0
14.2791,0.9519,0
14.6598,0.9519,0
15.0406,0.9519,0
0.1904,1.3327,0
0.5712,1.3327,0
0.9519,1.3327,0
1.3327,1.3327,0
1.7135,1.3327,0
2.0943,1.3327,0
2.4750,1.3327,0
2.8558,1.3327,0
3.2366,1.3327,0
3.6174,1.3327,0
3.9981,1.3327,0
4.3789,1.3327,0
4.7597,1.3327,0
5.1405,1.3327,0
5.5212,1.3327,0
5.9020,1.3327,0
6.2828,1.3327,0
6.6636,1.3327,0
7.0443,1.3327,0
7.4251,1.3327,0
7.8059,1.3327,0
8.1867,1.3327,0
8.5674,1.3327,0
8.9482,1.3327,0
9.3290,1.3327,0
9.7098,1.3327,0
10.0905,1.3327,0
10.4713,1.3327,0
10.8521,1.3327,0
11.2329,1.3327,0
11.6136,1.3327,0
11.9944,1.3327,0
12.3752,1.3327,0
12.7560,1.3327,0
13.1367,1.3327,0
13.5175,1.3327,0
13.8983,1.3327,0
14.2791,1.3327,0
14.6598,1.3327,0
15.0406,1.3327,0
0.1904,1.7135,0
0.5712,1.7135,0
0.9519,1.7135,0
1.3327,1.7135,0
1.7135,1.7135,2
2.0943,1.7135,0
2.4750,1.7135,1
2.8558,1.7135,0
3.2366,1.7135,0
3.6174,1.7135,0
3.9981,1.7135,0
4.3789,1.7135,0
4.7597,1.7135,0
5.1405,1.7135,0
5.5212,1.7135,0
5.9020,1.7135,0
6.2828,1.7135,0
6.6636,1.7135,0
7.0443,1.7135,0
7.4251,1.7135,0
7.8059,1.7135,0
8.1867,1.7135,0
8.5674,1.7135,0
8.9482,1.7135,0
9.3290,1.7135,0
9.7098,1.7135,0
10.0905,1.7135,0
10.4713,1.7135,0
10.8521,1.7135,0
11.2329,1.7135,0
11.6136,1.7135,0
11.9944,1.7135,0
12.3752,1.7135,0
12.7560,1.7135,0
13.1367,1.7135,0
13.5175,1.7135,0
13.8983,1.7135,0
14.2791,1.7135,0
14.6598,1.7135,0
15.0406,1.7135,0
0.1904,2.0943,0
0.5712,2.0943,0
0.9519,2.0943,0
1.3327,2.0943,0
1.7135,2.0943,0
2.0943,2.0943,2
2.4750,2.0943,0
2.8558,2.0943,0
3.2366,2.0943,0
3.6174,2.0943,0
3.9981,2.0943,0
4.3789,2.0943,0
4.7597,2.0943,0
5.1405,2.0943,0
5.5212,2.0943,0
5.9020,2.0943,0
6.2828,2.0943,0
6.6636,2.0943,0
7.0443,2.0943,0
7.4251,2.0943,0
7.8059,2.0943,0
8.1867,2.0943,0
8.5674,2.0943,0
8.9482,2.0943,0
9.3290,2.0943,0
9.7098,2.0943,0
10.0905,2.0943,0
10.4713,2.0943,0
10.8521,2.0943,0
11.2329,2.0943,0
11.6136,2.0943,0
11.9944,2.0943,0
12.3752,2.0943,0
12.7560,2.0943,0
13.1367,2.0943,0
13.5175,2.0943,0
13.8983,2.0943,0
14.2791,2.0943,0
14.6598,2.0943,0
15.0406,2.0943,0
0.1904,2.4750,0
0.5712,2.4750,0
0.9519,2.4750,0
1.3327,2.4750,0
1.7135,2.4750,0
2.0943,2.4750,0
2.4750,2.4750,7
2.8558,2.4750,1
3.2366,2.4750,0
3.6174,2.4750,0
3.9981,2.4750,0
4.3789,2.4750,0
4.7597,2.4750,0
5.1405,2.4750,0
5.5212,2.4750,0
5.9020,2.4750,0
6.2828,2.4750,0
6.6636,2.4750,0
7.0443,2.4750,0
7.4251,2.4750,0
7.8059,2.4750,0
8.1867,2.4750,0
8.5674,2.4750,0
8.9482,2.4750,0
9.3290,2.4750,0
9.7098,2.4750,0
10.0905,2.4750,0
10.4713,2.4750,0
10.8521,2.4750,0
11.2329,2.4750,0
11.6136,2.4750,0
11.9944,2.4750,0
12.3752,2.4750,0
12.7560,2.4750,0
13.1367,2.4750,0
13.5175,2.4750,0
13.8983,2.4750,0
14.2791,2.4750,0
14.6598,2.4750,0
15.0406,2.4750,0
0.1904,2.8558,0
0.5712,2.8558,0
0.9519,2.8558,0
1.3327,2.8558,0
1.7135,2.8558,0
2.0943,2.8558,0
2.4750,2.8558,0
2.8558,2.8558,3
3.2366,2.8558,0
3.6174,2.8558,0
3.9981,2.8558,0
4.3789,2.8558,0
4.7597,2.8558,0
5.1405,2.8558,0
5.5212,2.8558,0
5.9020,2.8558,0
6.2828,2.8558,0
6.6636,2.8558,0
7.0443,2.8558,0
7.4251,2.8558,0
7.8059,2.8558,0
8.1867,2.8558,0
8.5674,2.8558,0
8.9482,2.8558,0
9.3290,2.8558,0
9.7098,2.8558,0
10.0905,2.8558,0
10.4713,2.8558,0
10.8521,2.8558,0
11.2329,2.8558,0
11.6136,2.8558,0
11.9944,2.8558,0
12.3752,2.8558,0
12.7560,2.8558,0
13.1367,2.8558,0
13.5175,2.8558,0
13.8983,2.8558,0
14.2791,2.8558,0
14.6598,2.8558,0
15.0406,2.8558,0
0.1904,3.2366,0
0.5712,3.2366,0
0.9519,3.2366,0
1.3327,3.2366,0
1.7135,3.2366,0
2.0943,3.2366,0
2.4750,3.2366,0
2.8558,3.2366,0
3.2366,3.2366,5
3.6174,3.2366,2
3.9981,3.2366,0
4.3789,3.2366,0
4.7597,3.2366,0
5.1405,3.2366,0
5.5212,3.2366,0
5.9020,3.2366,0
6.2828,3.2366,0
6.6636,3.2366,0
7.0443,3.2366,0
7.4251,3.2366,0
7.8059,3.2366,0
8.1867,3.2366,0
8.5674,3.2366,0
8.9482,3.2366,0
9.3290,3.2366,0
9.7098,3.2366,0
10.0905,3.2366,0
10.4713,3.2366,0
10.8521,3.2366,0
11.2329,3.2366,0
11.6136,3.2366,0
11.9944,3.2366,0
12.3752,3.2366,0
12.7560,3.2366,0
13.1367,3.2366,0
13.5175,3.2366,0
13.8983,3.2366,0
14.2791,3.2366,0
14.6598,3.2366,0
15.0406,3.2366,0
0.1904,3.6174,0
0.5712,3.6174,0
0.9519,3.6174,0
1.3327,3.6174,0
1.7135,3.6174,0
2.0943,3.6174,0
2.4750,3.6174,0
2.8558,3.6174,0
3.2366,3.6174,0
3.6174,3.6174,14
3.9981,3.6174,2
4.3789,3.6174,0
4.7597,3.6174,0
5.1405,3.6174,0
5.5212,3.6174,0
5.9020,3.6174,0
6.2828,3.6174,0
6.6636,3.6174,0
7.0443,3.6174,0
7.4251,3.6174,0
7.8059,3.6174,0
8.1867,3.6174,0
8.5674,3.6174,0
8.9482,3.6174,0
9.3290,3.6174,0
9.7098,3.6174,0
10.0905,3.6174,0
10.4713,3.6174,0
10.8521,3.6174,0
11.2329,3.6174,0
11.6136,3.6174,0
11.9944,3.6174,0
12.3752,3.6174,0
12.7560,3.6174,0
13.1367,3.6174,0
13.5175,3.6174,0
13.8983,3.6174,0
14.2791,3.6174,0
14.6598,3.6174,0
15.0406,3.6174,0
0.1904,3.9981,0
0.5712,3.9981,0
0.9519,3.9981,0
1.3327,3.9981,0
1.7135,3.9981,0
2.0943,3.9981,0
2.4750,3.9981,0
2.8558,3.9981,0
3.2366,3.9981,0
3.6174,3.9981,0
3.9981,3.9981,8
4.3789,3.9981,4
4.7597,3.9981,1
5.1405,3.9981,2
5.5212,3.9981,7
5.9020,3.9981,1
6.2828,3.9981,5
6.6636,3.9981,5
7.0443,3.9981,1
7.4251,3.9981,0
7.8059,3.9981,0
8.1867,3.9981,0
8.5674,3.9981,0
8.9482,3.9981,0
9.3290,3.9981,0
9.7098,3.9981,0
10.0905,3.9981,0
10.4713,3.9981,0
10.8521,3.9981,0
11.2329,3.9981,0
11.6136,3.9981,0
11.9944,3.9981,0
12.3752,3.9981,0
12.7560,3.9981,0
13.1367,3.9981,0
13.5175,3.9981,0
13.8983,3.9981,0
14.2791,3.9981,0
14.6598,3.9981,0
15.0406,3.9981,0
0.1904,4.3789,0
0.5712,4.3789,0
0.9519,4.3789,0
1.3327,4.3789,0
1.7135,4.3789,0
2.0943,4.3789,0
2.4750,4.3789,0
2.8558,4.3789,0
3.2366,4.3789,0
3.6174,4.3789,0
3.9981,4.3789,0
4.3789,4.3789,12
4.7597,4.3789,7
5.1405,4.3789,4
5.5212,4.3789,9
5.9020,4.3789,8
6.2828,4.3789,11
6.6636,4.3789,19
7.0443,4.3789,20
7.4251,4.3789,30
7.8059,4.3789,38
8.1867,4.3789,54
8.5674,4.3789,60
8.9482,4.3789,64
9.3290,4.3789,106
9.7098,4.3789,143
10.0905,4.3789,147
10.4713,4.3789,205
10.8521,4.3789,265
11.2329,4.3789,337
11.6136,4.3789,426
11.9944,4.3789,539
12.3752,4.3789,752
12.7560,4.3789,1095
13.1367,4.3789,1728
13.5175,4.3789,2023
13.8983,4.3789,1696
14.2791,4.3789,487
14.6598,4.3789,17
15.0406,4.3789,0
0.1904,4.7597,0
0.5712,4.7597,0
0.9519,4.7597,0
1.3327,4.7597,0
1.7135,4.7597,0
2.0943,4.7597,0
2.4750,4.7597,0
2.8558,4.7597,0
3.2366,4.7597,0
3.6174,4.7597,0
3.9981,4.7597,0
4.3789,4.7597,0
4.7597,4.7597,11
5.1405,4.7597,6
5.5212,4.7597,3
5.9020,4.7597,4
6.2828,4.7597,4
6.6636,4.7597,0
7.0443,4.7597,4
7.4251,4.7597,6
7.8059,4.7597,23
8.1867,4.7597,21
8.5674,4.7597,29
8.9482,4.7597,43
9.3290,4.7597,62
9.7098,4.7597,101
10.0905,4.7597,61
10.4713,4.7597,108
10.8521,4.7597,133
11.2329,4.7597,176
11.6136,4.7597,236
11.9944,4.7597,292
12.3752,4.7597,347
12.7560,4.7597,398
13.1367,4.7597,367
13.5175,4.7597,321
13.8983,4.7597,484
14.2791,4.7597,659
14.6598,4.7597,18
15.0406,4.7597,0
0.1904,5.1405,0
0.5712,5.1405,0
0.9519,5.1405,0
1.3327,5.1405,0
1.7135,5.1405,0
2.0943,5.1405,0
2.4750,5.1405,0
2.8558,5.1405,0
3.2366,5.1405,0
3.6174,5.1405,0
3.9981,5.1405,0
4.3789,5.1405,0
4.7597,5.1405,0
5.1405,5.1405,11
5.5212,5.1405,4
5.9020,5.1405,2
6.2828,5.1405,4
6.6636,5.1405,10
7.0443,5.1405,8
7.4251,5.1405,18
7.8059,5.1405,18
8.1867,5.1405,11
8.5674,5.1405,14
8.9482,5.1405,17
9.3290,5.1405,31
9.7098,5.1405,43
10.0905,5.1405,87
10.4713,5.1405,125
10.8521,5.1405,153
11.2329,5.1405,219
11.6136,5.1405,203
11.9944,5.1405,333
12.3752,5.1405,410
12.7560,5.1405,363
13.1367,5.1405,318
13.5175,5.1405,273
13.8983,5.1405,603
14.2791,5.1405,848
14.6598,5.1405,126
15.0406,5.1405,0
0.1904,5.5212,0
0.5712,5.5212,0
0.9519,5.5212,0
1.3327,5.5212,0
1.7135,5.5212,0
2.0943,5.5212,0
2.4750,5.5212,0
2.8558,5.5212,0
3.2366,5.5212,0
3.6174,5.5212,0
3.9981,5.5212,0
4.3789,5.5212,0
4.7597,5.5212,0
5.1405,5.5212,0
5.5212,5.5212,13
5.9020,5.5212,2
6.2828,5.5212,1
6.6636,5.5212,1
7.0443,5.5212,2
7.4251,5.5212,3
7.8059,5.5212,3
8.1867,5.5212,17
8.5674,5.5212,11
8.9482,5.5212,27
9.3290,5.5212,3
9.7098,5.5212,7
10.0905,5.5212,10
10.4713,5.5212,13
10.8521,5.5212,45
11.2329,5.5212,75
11.6136,5.5212,89
11.9944,5.5212,75
12.3752,5.5212,80
12.7560,5.5212,105
13.1367,5.5212,120
13.5175,5.5212,158
13.8983,5.5212,409
14.2791,5.5212,571
14.6598,5.5212,235
15.0406,5.5212,0
0.1904,5.9020,0
0.5712,5.9020,0
0.9519,5.9020,0
1.3327,5.9020,0
1.7135,5.9020,0
2.0943,5.9020,0
2.4750,5.9020,0
2.8558,5.9020,0
3.2366,5.9020,0
3.6174,5.9020,0
3.9981,5.9020,0
4.3789,5.9020,0
4.7597,5.9020,0
5.1405,5.9020,0
5.5212,5.9020,0
5.9020,5.9020,26
6.2828,5.9020,3
6.6636,5.9020,1
7.0443,5.9020,1
7.4251,5.9020,0
7.8059,5.9020,2
8.1867,5.9020,2
8.5674,5.9020,2
8.9482,5.9020,3
9.3290,5.9020,31
9.7098,5.9020,23
10.0905,5.9020,5
10.4713,5.9020,12
10.8521,5.9020,9
11.2329,5.9020,25
11.6136,5.9020,63
11.9944,5.9020,27
12.3752,5.9020,30
12.7560,5.9020,69
13.1367,5.9020,71
13.5175,5.9020,88
13.8983,5.9020,209
14.2791,5.9020,266
14.6598,5.9020,159
15.0406,5.9020,0
0.1904,6.2828,0
0.5712,6.2828,0
0.9519,6.2828,0
1.3327,6.2828,0
1.7135,6.2828,0
2.0943,6.2828,0
2.4750,6.2828,0
2.8558,6.2828,0
3.2366,6.2828,0
3.6174,6.2828,0
3.9981,6.2828,0
4.3789,6.2828,0
4.7597,6.2828,0
5.1405,6.2828,0
5.5212,6.2828,0
5.9020,6.2828,0
6.2828,6.2828,32
6.6636,6.2828,8
7.0443,6.2828,9
7.4251,6.2828,14
7.8059,6.2828,13
8.1867,6.2828,21
8.5674,6.2828,53
8.9482,6.2828,7
9.3290,6.2828,14
9.7098,6.2828,23
10.0905,6.2828,87
10.4713,6.2828,37
10.8521,6.2828,7
11.2329,6.2828,88
11.6136,6.2828,264
11.9944,6.2828,254
12.3752,6.2828,105
12.7560,6.2828,172
13.1367,6.2828,32
13.5175,6.2828,27
13.8983,6.2828,79
14.2791,6.2828,106
14.6598,6.2828,80
15.0406,6.2828,0
0.1904,6.6636,0
0.5712,6.6636,0
0.9519,6.6636,0
1.3327,6.6636,0
1.7135,6.6636,0
2.0943,6.6636,0
2.4750,6.6636,0
2.8558,6.6636,0
3.2366,6.6636,0
3.6174,6.6636,0
3.9981,6.6636,0
4.3789,6.6636,0
4.7597,6.6636,0
5.1405,6.6636,0
5.5212,6.6636,0
5.9020,6.6636,0
6.2828,6.6636,0
6.6636,6.6636,49
7.0443,6.6636,1
7.4251,6.6636,0
7.8059,6.6636,0
8.1867,6.6636,0
8.5674,6.6636,4
8.9482,6.6636,25
9.3290,6.6636,30
9.7098,6.6636,64
10.0905,6.6636,66
10.4713,6.6636,118
10.8521,6.6636,169
11.2329,6.6636,130
11.6136,6.6636,17
11.9944,6.6636,30
12.3752,6.6636,5
12.7560,6.6636,0
13.1367,6.6636,0
13.5175,6.6636,0
13.8983,6.6636,0
14.2791,6.6636,0
14.6598,6.6636,0
15.0406,6.6636,0
0.1904,7.0443,0
0.5712,7.0443,0
0.9519,7.0443,0
1.3327,7.0443,0
1.7135,7.0443,0
2.0943,7.0443,0
2.4750,7.0443,0
2.8558,7.0443,0
3.2366,7.0443,0
3.6174,7.0443,0
3.9981,7.0443,0
4.3789,7.0443,0
4.7597,7.0443,0
5.1405,7.0443,0
5.5212,7.0443,0
5.9020,7.0443,0
6.2828,7.0443,0
6.6636,7.0443,0
7.0443,7.0443,82
7.4251,7.0443,3
7.8059,7.0443,0
8.1867,7.0443,0
8.5674,7.0443,0
8.9482,7.0443,0
9.3290,7.0443,0
9.7098,7.0443,0
10.0905,7.0443,0
10.4713,7.0443,0
10.8521,7.0443,0
11.2329,7.0443,0
11.6136,7.0443,0
11.9944,7.0443,0
12.3752,7.0443,0
12.7560,7.0443,0
13.1367,7.0443,0
13.5175,7.0443,0
13.8983,7.0443,0
14.2791,7.0443,0
14.6598,7.0443,0
15.0406,7.0443,0
0.1904,7.4251,0
0.5712,7.4251,0
0.9519,7.4251,0
1.3327,7.4251,0
1.7135,7.4251,0
2.0943,7.4251,0
2.4750,7.4251,0
2.8558,7.4251,0
3.2366,7.4251,0
3.6174,7.4251,0
3.9981,7.4251,0
4.3789,7.4251,0
4.7597,7.4251,0
5.1405,7.4251,0
5.5212,7.4251,0
5.9020,7.4251,0
6.2828,7.4251,0
6.6636,7.4251,0
7.0443,7.4251,0
7.4251,7.4251,103
7.8059,7.4251,3
8.1867,7.4251,0
8.5674,7.4251,0
8.9482,7.4251,0
9.3290,7.4251,0
9.7098,7.4251,0
10.0905,7.4251,0
10.4713,7.4251,0
10.8521,7.4251,0
11.2329,7.4251,0
11.6136,7.4251,0
11.9944,7.4251,0
12.3752,7.4251,0
12.7560,7.4251,0
13.1367,7.4251,0
13.5175,7.4251,0
13.8983,7.4251,0
14.2791,7.4251,0
14.6598,7.4251,0
15.0406,7.4251,0
0.1904,7.8059,0
0.5712,7.8059,0
0.9519,7.8059,0
1.3327,7.8059,0
1.7135,7.8059,0
2.0943,7.8059,0
2.4750,7.8059,0
2.8558,7.8059,0
3.2366,7.8059,0
3.6174,7.8059,0
3.9981,7.8059,0
4.3789,7.8059,0
4.7597,7.8059,0
5.1405,7.8059,0
5.5212,7.8059,0
5.9020,7.8059,0
6.2828,7.8059,0
6.6636,7.8059,0
7.0443,7.8059,0
7.4251,7.8059,0
7.8059,7.8059,121
8.1867,7.8059,7
8.5674,7.8059,0
8.9482,7.8059,0
9.3290,7.8059,0
9.7098,7.8059,0
10.0905,7.8059,0
10.4713,7.8059,0
10.8521,7.8059,0
11.2329,7.8059,0
11.6136,7.8059,0
11.9944,7.8059,0
12.3752,7.8059,0
12.7560,7.8059,0
13.1367,7.8059,0
13.5175,7.8059,0
13.8983,7.8059,0
14.2791,7.8059,0
14.6598,7.8059,0
15.0406,7.8059,0
0.1904,8.1867,0
0.5712,8.1867,0
0.9519,8.1867,0
1.3327,8.1867,0
1.7135,8.1867,0
2.0943,8.1867,0
2.4750,8.1867,0
2.8558,8.1867,0
3.2366,8.1867,0
3.6174,8.1867,0
3.9981,8.1867,0
4.3789,8.1867,0
4.7597,8.1867,0
5.1405,8.1867,0
5.5212,8.1867,0
5.9020,8.1867,0
6.2828,8.1867,0
6.6636,8.1867,0
7.0443,8.1867,0
7.4251,8.1867,0
7.8059,8.1867,0
8.1867,8.1867,152
8.5674,8.1867,3
8.9482,8.1867,0
9.3290,8.1867,0
9.7098,8.1867,0
10.0905,8.1867,0
10.4713,8.1867,0
10.8521,8.1867,0
11.2329,8.1867,0
11.6136,8.1867,0
11.9944,8.1867,0
12.3752,8.1867,0
12.7560,8.1867,0
13.1367,8.1867,0
13.5175,8.1867,0
13.8983,8.1867,0
14.2791,8.1867,0
14.6598,8.1867,0
15.0406,8.1867,0
0.1904,8.5674,0
0.5712,8.5674,0
0.9519,8.5674,0
1.3327,8.5674,0
1.7135,8.5674,0
2.0943,8.5674,0
2.4750,8.5674,0
2.8558,8.5674,0
3.2366,8.5674,0
3.6174,8.5674,0
3.9981,8.5674,0
4.3789,8.5674,0
4.7597,8.5674,0
5.1405,8.5674,0
5.5212,8.5674,0
5.9020,8.5674,0
6.2828,8.5674,0
6.6636,8.5674,0
7.0443,8.5674,0
7.4251,8.5674,0
7.8059,8.5674,0
8.1867,8.5674,0
8.5674,8.5674,167
8.9482,8.5674,7
9.3290,8.5674,0
9.7098,8.5674,0
10.0905,8.5674,0
10.4713,8.5674,0
10.8521,8.5674,0
11.2329,8.5674,0
11.6136,8.5674,0
11.9944,8.5674,0
12.3752,8.5674,0
12.7560,8.5674,0
13.1367,8.5674,0
13.5175,8.5674,0
13.8983,8.5674,0
14.2791,8.5674,0
14.6598,8.5674,0
15.0406,8.5674,0
0.1904,8.9482,0
0.5712,8.9482,0
0.9519,8.9482,0
1.3327,8.9482,0
1.7135,8.9482,0
2.0943,8.9482,0
2.4750,8.9482,0
2.8558,8.9482,0
3.2366,8.9482,0
3.6174,8.9482,0
3.9981,8.9482,0
4.3789,8.9482,0
4.7597,8.9482,0
5.1405,8.9482,0
5.5212,8.9482,0
5.9020,8.9482,0
6.2828,8.9482,0
6.6636,8.9482,0
7.0443,8.9482,0
7.4251,8.9482,0
7.8059,8.9482,0
8.1867,8.9482,0
8.5674,8.9482,0
8.9482,8.9482,194
9.3290,8.9482,11
9.7098,8.9482,0
10.0905,8.9482,0
10.4713,8.9482,0
10.8521,8.9482,0
11.2329,8.9482,0
11.6136,8.9482,0
11.9944,8.9482,0
12.3752,8.9482,0
12.7560,8.9482,0
13.1367,8.9482,0
13.5175,8.9482,0
13.8983,8.9482,0
14.2791,8.9482,0
14.6598,8.9482,0
15.0406,8.9482,0
0.1904,9.3290,0
0.5712,9.3290,0
0.9519,9.3290,0
1.3327,9.3290,0
1.7135,9.3290,0
2.0943,9.3290,0
2.4750,9.3290,0
2.8558,9.3290,0
3.2366,9.3290,0
3.6174,9.3290,0
3.9981,9.3290,0
4.3789,9.3290,0
4.7597,9.3290,0
5.1405,9.3290,0
5.5212,9.3290,0
5.9020,9.3290,0
6.2828,9.3290,0
6.6636,9.3290,0
7.0443,9.3290,0
7.4251,9.3290,0
7.8059,9.3290,0
8.1867,9.3290,0
8.5674,9.3290,0
8.9482,9.3290,0
9.3290,9.3290,192
9.7098,9.3290,8
10.0905,9.3290,0
10.4713,9.3290,0
10.8521,9.3290,0
11.2329,9.3290,0
11.6136,9.3290,0
11.9944,9.3290,0
12.3752,9.3290,0
12.7560,9.3290,0
13.1367,9.3290,0
13.5175,9.3290,0
13.8983,9.3290,0
14.2791,9.3290,0
14.6598,9.3290,0
15.0406,9.3290,0
0.1904,9.7098,0
0.5712,9.7098,0
0.9519,9.7098,0
1.3327,9.7098,0
1.7135,9.7098,0
2.0943,9.7098,0
2.4750,9.7098,0
2.8558,9.7098,0
3.2366,9.7098,0
3.6174,9.7098,0
3.9981,9.7098,0
4.3789,9.7098,0
4.7597,9.7098,0
5.1405,9.7098,0
5.5212,9.7098,0
5.9020,9.7098,0
6.2828,9.7098,0
6.6636,9.7098,0
7.0443,9.7098,0
7.4251,9.7098,0
7.8059,9.7098,0
8.1867,9.7098,0
8.5674,9.7098,0
8.9482,9.7098,0
9.3290,9.7098,0
9.7098,9.7098,190
10.0905,9.7098,13
10.4713,9.7098,0
10.8521,9.7098,0
11.2329,9.7098,0
11.6136,9.7098,0
11.9944,9.7098,0
12.3752,9.7098,0
12.7560,9.7098,0
13.1367,9.7098,0
13.5175,9.7098,0
13.8983,9.7098,0
14.2791,9.7098,0
14.6598,9.7098,0
15.0406,9.7098,0
0.1904,10.0905,0
0.5712,10.0905,0
0.9519,10.0905,0
1.3327,10.0905,0
1.7135,10.0905,0
2.0943,10.0905,0
2.4750,10.0905,0
2.8558,10.0905,0
3.2366,10.0905,0
3.6174,10.0905,0
3.9981,10.0905,0
4.3789,10.0905,0
4.7597,10.0905,0
5.1405,10.0905,0
5.5212,10.0905,0
5.9020,10.0905,0
6.2828,10.0905,0
6.6636,10.0905,0
7.0443,10.0905,0
7.4251,10.0905,0
7.8059,10.0905,0
8.1867,10.0905,0
8.5674,10.0905,0
8.9482,10.0905,0
9.3290,10.0905,0
9.7098,10.0905,0
10.0905,10.0905,147
10.4713,10.0905,18
10.8521,10.0905,0
11.2329,10.0905,0
11.6136,10.0905,0
11.9944,10.0905,0
12.3752,10.0905,0
12.7560,10.0905,0
13.1367,10.0905,0
13.5175,10.0905,0
13.8983,10.0905,0
14.2791,10.0905,0
14.6598,10.0905,0
15.0406,10.0905,0
0.1904,10.4713,0
0.5712,10.4713,0
0.9519,10.4713,0
1.3327,10.4713,0
1.7135,10.4713,0
2.0943,10.4713,0
2.4750,10.4713,0
2.8558,10.4713,0
3.2366,10.4713,0
3.6174,10.4713,0
3.9981,10.4713,0
4.3789,10.4713,0
4.7597,10.4713,0
5.1405,10.4713,0
5.5212,10.4713,0
5.9020,10.4713,0
6.2828,10.4713,0
6.6636,10.4713,0
7.0443,10.4713,0
7.4251,10.4713,0
7.8059,10.4713,0
8.1867,10.4713,0
8.5674,10.4713,0
8.9482,10.4713,0
9.3290,10.4713,0
9.7098,10.4713,0
10.0905,10.4713,0
10.4713,10.4713,143
10.8521,10.4713,4
11.2329,10.4713,0
11.6136,10.4713,0
11.9944,10.4713,0
12.3752,10.4713,0
12.7560,10.4713,0
13.1367,10.4713,0
13.5175,10.4713,0
13.8983,10.4713,0
14.2791,10.4713,0
14.6598,10.4713,0
15.0406,10.4713,0
0.1904,10.8521,0
0.5712,10.8521,0
0.9519,10.8521,0
1.3327,10.8521,0
1.7135,10.8521,0
2.0943,10.8521,0
2.4750,10.8521,0
2.8558,10.8521,0
3.2366,10.8521,0
3.6174,10.8521,0
3.9981,10.8521,0
4.3789,10.8521,0
4.7597,10.8521,0
5.1405,10.8521,0
5.5212,10.8521,0
5.9020,10.8521,0
6.2828,10.8521,0
6.6636,10.8521,0
7.0443,10.8521,0
7.4251,10.8521,0
7.8059,10.8521,0
8.1867,10.8521,0
8.5674,10.8521,0
8.9482,10.8521,0
9.3290,10.8521,0
9.7098,10.8521,0
10.0905,10.8521,0
10.4713,10.8521,0
10.8521,10.8521,75
11.2329,10.8521,113
11.6136,10.8521,3
11.9944,10.8521,0
12.3752,10.8521,0
12.7560,10.8521,0
13.1367,10.8521,0
13.5175,10.8521,0
13.8983,10.8521,0
14.2791,10.8521,0
14.6598,10.8521,0
15.0406,10.8521,0
0.1904,11.2329,0
0.5712,11.2329,0
0.9519,11.2329,0
1.3327,11.2329,0
1.7135,11.2329,0
2.0943,11.2329,0
2.4750,11.2329,0
2.8558,11.2329,0
3.2366,11.2329,0
3.6174,11.2329,0
3.9981,11.2329,0
4.3789,11.2329,0
4.7597,11.2329,0
5.1405,11.2329,0
5.5212,11.2329,0
5.9020,11.2329,0
6.2828,11.2329,0
6.6636,11.2329,0
7.0443,11.2329,0
7.4251,11.2329,0
7.8059,11.2329,0
8.1867,11.2329,0
8.5674,11.2329,0
8.9482,11.2329,0
9.3290,11.2329,0
9.7098,11.2329,0
10.0905,11.2329,0
10.4713,11.2329,0
10.8521,11.2329,0
11.2329,11.2329,0
11.6136,11.2329,0
11.9944,11.2329,0
12.3752,11.2329,0
12.7560,11.2329,0
13.1367,11.2329,0
13.5175,11.2329,0
13.8983,11.2329,0
14.2791,11.2329,0
14.6598,11.2329,0
15.0406,11.2329,0
0.1904,11.6136,0
0.5712,11.6136,0
0.9519,11.6136,0
1.3327,11.6136,0
1.7135,11.6136,0
2.0943,11.6136,0
2.4750,11.6136,0
2.8558,11.6136,0
3.2366,11.6136,0
3.6174,11.6136,0
3.9981,11.6136,0
4.3789,11.6136,0
4.7597,11.6136,0
5.1405,11.6136,0
5.5212,11.6136,0
5.9020,11.6136,0
6.2828,11.6136,0
6.6636,11.6136,0
7.0443,11.6136,0
7.4251,11.6136,0
7.8059,11.6136,0
8.1867,11.6136,0
8.5674,11.6136,0
8.9482,11.6136,0
9.3290,11.6136,0
9.7098,11.6136,0
10.0905,11.6136,0
10.4713,11.6136,0
10.8521,11.6136,0
11.2329,11.6136,0
11.6136,11.6136,0
11.9944,11.6136,0
12.3752,11.6136,0
12.7560,11.6136,0
13.1367,11.6136,0
13.5175,11.6136,0
13.8983,11.6136,0
14.2791,11.6136,0
14.6598,11.6136,0
15.0406,11.6136,0
0.1904,11.9944,0
0.5712,11.9944,0
0.9519,11.9944,0
1.3327,11.9944,0
1.7135,11.9944,0
2.0943,11.9944,0
2.4750,11.9944,0
2.8558,11.9944,0
3.2366,11.9944,0
3.6174,11.9944,0
3.9981,11.9944,0
4.3789,11.9944,0
4.7597,11.9944,0
5.1405,11.9944,0
5.5212,11.9944,0
5.9020,11.9944,0
6.2828,11.9944,0
6.6636,11.9944,0
7.0443,11.9944,0
7.4251,11.9944,0
7.8059,11.9944,0
8.1867,11.9944,0
8.5674,11.9944,0
8.9482,11.9944,0
9.3290,11.9944,0
9.7098,11.9944,0
10.0905,11.9944,0
10.4713,11.9944,0
10.8521,11.9944,0
11.2329,11.9944,0
11.6136,11.9944,0
11.9944,11.9944,0
12.3752,11.9944,0
12.7560,11.9944,0
13.1367,11.9944,0
13.5175,11.9944,0
13.8983,11.9944,0
14.2791,11.9944,0
14.6598,11.9944,0
15.0406,11.9944,0
0.1904,12.3752,0
0.5712,12.3752,0
0.9519,12.3752,0
1.3327,12.3752,0
1.7135,12.3752,0
2.0943,12.3752,0
2.4750,12.3752,0
2.8558,12.3752,0
3.2366,12.3752,0
3.6174,12.3752,0
3.9981,12.3752,0
4.3789,12.3752,0
4.7597,12.3752,0
5.1405,12.3752,0
5.5212,12.3752,0
5.9020,12.3752,0
6.2828,12.3752,0
6.6636,12.3752,0
7.0443,12.3752,0
7.4251,12.3752,0
7.8059,12.3752,0
8.1867,12.3752,0
8.5674,12.3752,0
8.9482,12.3752,0
9.3290,12.3752,0
9.7098,12.3752,0
10.0905,12.3752,0
10.4713,12.3752,0
10.8521,12.3752,0
11.2329,12.3752,0
11.6136,12.3752,0
11.9944,12.3752,0
12.3752,12.3752,0
12.7560,12.3752,0
13.1367,12.3752,0
13.5175,12.3752,0
13.8983,12.3752,0
14.2791,12.3752,0
14.6598,12.3752,0
15.0406,12.3752,0
0.1904,12.7560,0
0.5712,12.7560,0
0.9519,12.7560,0
1.3327,12.7560,0
1.7135,12.7560,0
2.0943,12.7560,0
2.4750,12.7560,0
2.8558,12.7560,0
3.2366,12.7560,0
3.6174,12.7560,0
3.9981,12.7560,0
4.3789,12.7560,0
4.7597,12.7560,0
5.1405,12.7560,0
5.5212,12.7560,0
5.9020,12.7560,0
6.2828,12.7560,0
6.6636,12.7560,0
7.0443,12.7560,0
7.4251,12.7560,0
7.8059,12.7560,0
8.1867,12.7560,0
8.5674,12.7560,0
8.9482,12.7560,0
9.3290,12.7560,0
9.7098,12.7560,0
10.0905,12.7560,0
10.4713,12.7560,0
10.8521,12.7560,0
11.2329,12.7560,0
11.6136,12.7560,0
11.9944,12.7560,0
12.3752,12.7560,0
12.7560,12.7560,0
13.1367,12.7560,0
13.5175,12.7560,0
13.8983,12.7560,0
14.2791,12.7560,0
14.6598,12.7560,0
15.0406,12.7560,0
0.1904,13.1367,0
0.5712,13.1367,0
0.9519,13.1367,0
1.3327,13.1367,0
1.7135,13.1367,0
2.0943,13.1367,0
2.4750,13.1367,0
2.8558,13.1367,0
3.2366,13.1367,0
3.6174,13.1367,0
3.9981,13.1367,0
4.3789,13.1367,0
4.7597,13.1367,0
5.1405,13.1367,0
5.5212,13.1367,0
5.9020,13.1367,0
6.2828,13.1367,0
6.6636,13.1367,0
7.0443,13.1367,0
7.4251,13.1367,0
7.8059,13.1367,0
8.1867,13.1367,0
8.5674,13.1367,0
8.9482,13.1367,0
9.3290,13.1367,0
9.7098,13.1367,0
10.0905,13.1367,0
10.4713,13.1367,0
10.8521,13.1367,0
11.2329,13.1367,0
11.6136,13.1367,0
11.9944,13.1367,0
12.3752,13.1367,0
12.7560,13.1367,0
13.1367,13.1367,0
13.5175,13.1367,0
13.8983,13.1367,0
14.2791,13.1367,0
14.6598,13.1367,0
15.0406,13.1367,0
0.1904,13.5175,0
0.5712,13.5175,0
0.9519,13.5175,0
1.3327,13.5175,0
1.7135,13.5175,0
2.0943,13.5175,0
2.4750,13.5175,0
2.8558,13.5175,0
3.2366,13.5175,0
3.6174,13.5175,0
3.9981,13.5175,0
4.3789,13.5175,0
4.7597,13.5175,0
5.1405,13.5175,0
5.5212,13.5175,0
5.9020,13.5175,0
6.2828,13.5175,0
6.6636,13.5175,0
7.0443,13.5175,0
7.4251,13.5175,0
7.8059,13.5175,0
8.1867,13.5175,0
8.5674,13.5175,0
8.9482,13.5175,0
9.3290,13.5175,0
9.7098,13.5175,0
10.0905,13.5175,0
10.4713,13.5175,0
10.8521,13.5175,0
11.2329,13.5175,0
11.6136,13.5175,0
11.9944,13.5175,0
12.3752,13.5175,0
12.7560,13.5175,0
13.1367,13.5175,0
13.5175,13.5175,0
13.8983,13.5175,0
14.2791,13.5175,0
14.6598,13.5175,0
15.0406,13.5175,0
0.1904,13.8983,0
0.5712,13.8983,0
0.9519,13.8983,0
1.3327,13.8983,0
1.7135,13.8983,0
2.0943,13.8983,0
2.4750,13.8983,0
2.8558,13.8983,0
3.2366,13.8983,0
3.6174,13.8983,0
3.9981,13.8983,0
4.3789,13.8983,0
4.7597,13.8983,0
5.1405,13.8983,0
5.5212,13.8983,0
5.9020,13.8983,0
6.2828,13.8983,0
6.6636,13.8983,0
7.0443,13.8983,0
7.4251,13.8983,0
7.8059,13.8983,0
8.1867,13.8983,0
8.5674,13.8983,0
8.9482,13.8983,0
9.3290,13.8983,0
9.7098,13.8983,0
10.0905,13.8983,0
10.4713,13.8983,0
10.8521,13.8983,0
11.2329,13.8983,0
11.6136,13.8983,0
11.9944,13.8983,0
12.3752,13.8983,0
12.7560,13.8983,0
13.1367,13.8983,0
13.5175,13.8983,0
13.8983,13.8983,0
14.2791,13.8983,0
14.6598,13.8983,0
15.0406,13.8983,0
0.1904,14.2791,0
0.5712,14.2791,0
0.9519,14.2791,0
1.3327,14.2791,0
1.7135,14.2791,0
2.0943,14.2791,0
2.4750,14.2791,0
2.8558,14.2791,0
3.2366,14.2791,0
3.6174,14.2791,0
3.9981,14.2791,0
4.3789,14.2791,0
4.7597,14.2791,0
5.1405,14.2791,0
5.5212,14.2791,0
5.9020,14.2791,0
6.2828,14.2791,0
6.6636,14.2791,0
7.0443,14.2791,0
7.4251,14.2791,0
7.8059,14.2791,0
8.1867,14.2791,0
8.5674,14.2791,0
8.9482,14.2791,0
9.3290,14.2791,0
9.7098,14.2791,0
10.0905,14.2791,0
10.4713,14.2791,0
10.8521,14.2791,0
11.2329,14.2791,0
11.6136,14.2791,0
11.9944,14.2791,0
12.3752,14.2791,0
12.7560,14.2791,0
13.1367,14.2791,0
13.5175,14.2791,0
13.8983,14.2791,0
14.2791,14.2791,0
14.6598,14.2791,0
15.0406,14.2791,0
0.1904,14.6598,0
0.5712,14.6598,0
0.9519,14.6598,0
1.3327,14.6598,0
1.7135,14.6598,0
2.0943,14.6598,0
2.4750,14.6598,0
2.8558,14.6598,0
3.2366,14.6598,0
3.6174,14.6598,0
3.9981,14.6598,0
4.3789,14.6598,0
4.7597,14.6598,0
5.1405,14.6598,0
5.5212,14.6598,0
5.9020,14.6598,0
6.2828,14.6598,0
6.6636,14.6598,0
7.0443,14.6598,0
7.4251,14.6598,0
7.8059,14.6598,0
8.1867,14.6598,0
8.5674,14.6598,0
8.9482,14.6598,0
9.3290,14.6598,0
9.7098,14.6598,0
10.0905,14.6598,0
10.4713,14.6598,0
10.8521,14.6598,0
11.2329,14.6598,0
11.6136,14.6598,0
11.9944,14.6598,0
12.3752,14.6598,0
12.7560,14.6598,0
13.1367,14.6598,0
13.5175,14.6598,0
13.8983,14.6598,0
14.2791,14.6598,0
14.6598,14.6598,0
15.0406,14.6598,0
0.1904,15.0406,0
0.5712,15.0406,0
0.9519,15.0406,0
1.3327,15.0406,0
1.7135,15.0406,0
2.0943,15.0406,0
2.4750,15.0406,0
2.8558,15.0406,0
3.2366,15.0406,0
3.6174,15.0406,0
3.9981,15.0406,0
4.3789,15.0406,0
4.7597,15.0406,0
5.1405,15.0406,0
5.5212,15.0406,0
5.9020,15.0406,0
6.2828,15.0406,0
6.6636,15.0406,0
7.0443,15.0406,0
7.4251,15.0406,0
7.8059,15.0406,0
8.1867,15.0406,0
8.5674,15.0406,0
8.9482,15.0406,0
9.3290,15.0406,0
9.7098,15.0406,0
10.0905,15.0406,0
10.4713,15.0406,0
10.8521,15.0406,0
11.2329,15.0406,0
11.6136,15.0406,0
11.9944,15.0406,0
12.3752,15.0406,0
12.7560,15.0406,0
13.1367,15.0406,0
13.5175,15.0406,0
13.8983,15.0406,0
14.2791,15.0406,0
14.6598,15.0406,0
15.0406,15.0406,0


==> Figures/figure_ch5_wA_entropy_heatmap_kto1_30d_step0.0001.csv <==
H_naive_bin,H_knap_bin,count
0.1406,0.1406,10
0.4219,0.1406,0
0.7031,0.1406,0
0.9844,0.1406,2
1.2656,0.1406,0
1.5469,0.1406,7
1.8281,0.1406,0
2.1094,0.1406,2
2.3906,0.1406,5
2.6718,0.1406,8
2.9531,0.1406,0
3.2343,0.1406,6
3.5156,0.1406,0
3.7968,0.1406,3
4.0781,0.1406,0
4.3593,0.1406,0
4.6406,0.1406,0
4.9218,0.1406,1
5.2031,0.1406,0
5.4843,0.1406,0
5.7656,0.1406,0
6.0468,0.1406,0
6.3281,0.1406,0
6.6093,0.1406,0
6.8905,0.1406,0
7.1718,0.1406,0
7.4530,0.1406,0
7.7343,0.1406,0
8.0155,0.1406,0
8.2968,0.1406,0
8.5780,0.1406,0
8.8593,0.1406,0
9.1405,0.1406,0
9.4218,0.1406,0
9.7030,0.1406,0
9.9843,0.1406,0
10.2655,0.1406,0
10.5468,0.1406,0
10.8280,0.1406,0
11.1092,0.1406,0
0.1406,0.4219,0
0.4219,0.4219,0
0.7031,0.4219,0
0.9844,0.4219,0
1.2656,0.4219,0
1.5469,0.4219,0
1.8281,0.4219,0
2.1094,0.4219,0
2.3906,0.4219,0
2.6718,0.4219,0
2.9531,0.4219,0
3.2343,0.4219,0
3.5156,0.4219,0
3.7968,0.4219,0
4.0781,0.4219,0
4.3593,0.4219,0
4.6406,0.4219,0
4.9218,0.4219,0
5.2031,0.4219,0
5.4843,0.4219,0
5.7656,0.4219,0
6.0468,0.4219,0
6.3281,0.4219,0
6.6093,0.4219,0
6.8905,0.4219,0
7.1718,0.4219,0
7.4530,0.4219,0
7.7343,0.4219,0
8.0155,0.4219,0
8.2968,0.4219,0
8.5780,0.4219,0
8.8593,0.4219,0
9.1405,0.4219,0
9.4218,0.4219,0
9.7030,0.4219,0
9.9843,0.4219,0
10.2655,0.4219,0
10.5468,0.4219,0
10.8280,0.4219,0
11.1092,0.4219,0
0.1406,0.7031,0
0.4219,0.7031,0
0.7031,0.7031,0
0.9844,0.7031,0
1.2656,0.7031,0
1.5469,0.7031,0
1.8281,0.7031,0
2.1094,0.7031,0
2.3906,0.7031,0
2.6718,0.7031,0
2.9531,0.7031,0
3.2343,0.7031,0
3.5156,0.7031,0
3.7968,0.7031,0
4.0781,0.7031,0
4.3593,0.7031,0
4.6406,0.7031,0
4.9218,0.7031,0
5.2031,0.7031,0
5.4843,0.7031,0
5.7656,0.7031,0
6.0468,0.7031,0
6.3281,0.7031,0
6.6093,0.7031,0
6.8905,0.7031,0
7.1718,0.7031,0
7.4530,0.7031,0
7.7343,0.7031,0
8.0155,0.7031,0
8.2968,0.7031,0
8.5780,0.7031,0
8.8593,0.7031,0
9.1405,0.7031,0
9.4218,0.7031,0
9.7030,0.7031,0
9.9843,0.7031,0
10.2655,0.7031,0
10.5468,0.7031,0
10.8280,0.7031,0
11.1092,0.7031,0
0.1406,0.9844,0
0.4219,0.9844,0
0.7031,0.9844,0
0.9844,0.9844,24
1.2656,0.9844,0
1.5469,0.9844,2
1.8281,0.9844,0
2.1094,0.9844,4
2.3906,0.9844,3
2.6718,0.9844,2
2.9531,0.9844,6
3.2343,0.9844,4
3.5156,0.9844,1
3.7968,0.9844,10
4.0781,0.9844,2
4.3593,0.9844,2
4.6406,0.9844,1
4.9218,0.9844,0
5.2031,0.9844,0
5.4843,0.9844,0
5.7656,0.9844,0
6.0468,0.9844,0
6.3281,0.9844,0
6.6093,0.9844,0
6.8905,0.9844,0
7.1718,0.9844,0
7.4530,0.9844,0
7.7343,0.9844,0
8.0155,0.9844,0
8.2968,0.9844,0
8.5780,0.9844,0
8.8593,0.9844,0
9.1405,0.9844,0
9.4218,0.9844,0
9.7030,0.9844,0
9.9843,0.9844,0
10.2655,0.9844,0
10.5468,0.9844,0
10.8280,0.9844,0
11.1092,0.9844,0
0.1406,1.2656,0
0.4219,1.2656,0
0.7031,1.2656,0
0.9844,1.2656,0
1.2656,1.2656,0
1.5469,1.2656,0
1.8281,1.2656,0
2.1094,1.2656,0
2.3906,1.2656,0
2.6718,1.2656,0
2.9531,1.2656,0
3.2343,1.2656,0
3.5156,1.2656,0
3.7968,1.2656,0
4.0781,1.2656,0
4.3593,1.2656,0
4.6406,1.2656,0
4.9218,1.2656,0
5.2031,1.2656,0
5.4843,1.2656,0
5.7656,1.2656,0
6.0468,1.2656,0
6.3281,1.2656,0
6.6093,1.2656,0
6.8905,1.2656,0
7.1718,1.2656,0
7.4530,1.2656,0
7.7343,1.2656,0
8.0155,1.2656,0
8.2968,1.2656,0
8.5780,1.2656,0
8.8593,1.2656,0
9.1405,1.2656,0
9.4218,1.2656,0
9.7030,1.2656,0
9.9843,1.2656,0
10.2655,1.2656,0
10.5468,1.2656,0
10.8280,1.2656,0
11.1092,1.2656,0
0.1406,1.5469,0
0.4219,1.5469,0
0.7031,1.5469,0
0.9844,1.5469,0
1.2656,1.5469,0
1.5469,1.5469,23
1.8281,1.5469,0
2.1094,1.5469,5
2.3906,1.5469,5
2.6718,1.5469,7
2.9531,1.5469,3
3.2343,1.5469,2
3.5156,1.5469,4
3.7968,1.5469,5
4.0781,1.5469,3
4.3593,1.5469,1
4.6406,1.5469,2
4.9218,1.5469,5
5.2031,1.5469,0
5.4843,1.5469,0
5.7656,1.5469,0
6.0468,1.5469,0
6.3281,1.5469,0
6.6093,1.5469,0
6.8905,1.5469,0
7.1718,1.5469,0
7.4530,1.5469,0
7.7343,1.5469,0
8.0155,1.5469,0
8.2968,1.5469,0
8.5780,1.5469,0
8.8593,1.5469,0
9.1405,1.5469,0
9.4218,1.5469,0
9.7030,1.5469,0
9.9843,1.5469,0
10.2655,1.5469,0
10.5468,1.5469,0
10.8280,1.5469,0
11.1092,1.5469,0
0.1406,1.8281,0
0.4219,1.8281,0
0.7031,1.8281,0
0.9844,1.8281,0
1.2656,1.8281,0
1.5469,1.8281,0
1.8281,1.8281,0
2.1094,1.8281,6
2.3906,1.8281,1
2.6718,1.8281,4
2.9531,1.8281,2
3.2343,1.8281,1
3.5156,1.8281,2
3.7968,1.8281,1
4.0781,1.8281,1
4.3593,1.8281,0
4.6406,1.8281,0
4.9218,1.8281,0
5.2031,1.8281,0
5.4843,1.8281,0
5.7656,1.8281,0
6.0468,1.8281,0
6.3281,1.8281,0
6.6093,1.8281,0
6.8905,1.8281,0
7.1718,1.8281,0
7.4530,1.8281,0
7.7343,1.8281,0
8.0155,1.8281,0
8.2968,1.8281,0
8.5780,1.8281,0
8.8593,1.8281,0
9.1405,1.8281,0
9.4218,1.8281,0
9.7030,1.8281,0
9.9843,1.8281,0
10.2655,1.8281,0
10.5468,1.8281,0
10.8280,1.8281,0
11.1092,1.8281,0
0.1406,2.1094,0
0.4219,2.1094,0
0.7031,2.1094,0
0.9844,2.1094,0
1.2656,2.1094,0
1.5469,2.1094,0
1.8281,2.1094,0
2.1094,2.1094,36
2.3906,2.1094,3
2.6718,2.1094,2
2.9531,2.1094,2
3.2343,2.1094,5
3.5156,2.1094,0
3.7968,2.1094,8
4.0781,2.1094,1
4.3593,2.1094,2
4.6406,2.1094,1
4.9218,2.1094,0
5.2031,2.1094,0
5.4843,2.1094,0
5.7656,2.1094,0
6.0468,2.1094,0
6.3281,2.1094,0
6.6093,2.1094,0
6.8905,2.1094,0
7.1718,2.1094,0
7.4530,2.1094,0
7.7343,2.1094,0
8.0155,2.1094,0
8.2968,2.1094,0
8.5780,2.1094,0
8.8593,2.1094,0
9.1405,2.1094,0
9.4218,2.1094,0
9.7030,2.1094,0
9.9843,2.1094,0
10.2655,2.1094,0
10.5468,2.1094,0
10.8280,2.1094,0
11.1092,2.1094,0
0.1406,2.3906,0
0.4219,2.3906,0
0.7031,2.3906,0
0.9844,2.3906,0
1.2656,2.3906,0
1.5469,2.3906,0
1.8281,2.3906,0
2.1094,2.3906,0
2.3906,2.3906,29
2.6718,2.3906,13
2.9531,2.3906,3
3.2343,2.3906,11
3.5156,2.3906,11
3.7968,2.3906,10
4.0781,2.3906,10
4.3593,2.3906,8
4.6406,2.3906,4
4.9218,2.3906,2
5.2031,2.3906,0
5.4843,2.3906,0
5.7656,2.3906,0
6.0468,2.3906,0
6.3281,2.3906,0
6.6093,2.3906,0
6.8905,2.3906,0
7.1718,2.3906,0
7.4530,2.3906,0
7.7343,2.3906,0
8.0155,2.3906,0
8.2968,2.3906,0
8.5780,2.3906,0
8.8593,2.3906,0
9.1405,2.3906,0
9.4218,2.3906,0
9.7030,2.3906,0
9.9843,2.3906,0
10.2655,2.3906,0
10.5468,2.3906,0
10.8280,2.3906,0
11.1092,2.3906,0
0.1406,2.6718,0
0.4219,2.6718,0
0.7031,2.6718,0
0.9844,2.6718,0
1.2656,2.6718,0
1.5469,2.6718,0
1.8281,2.6718,0
2.1094,2.6718,0
2.3906,2.6718,0
2.6718,2.6718,83
2.9531,2.6718,8
3.2343,2.6718,6
3.5156,2.6718,9
3.7968,2.6718,8
4.0781,2.6718,5
4.3593,2.6718,6
4.6406,2.6718,3
4.9218,2.6718,2
5.2031,2.6718,0
5.4843,2.6718,0
5.7656,2.6718,0
6.0468,2.6718,0
6.3281,2.6718,0
6.6093,2.6718,0
6.8905,2.6718,0
7.1718,2.6718,0
7.4530,2.6718,0
7.7343,2.6718,0
8.0155,2.6718,0
8.2968,2.6718,0
8.5780,2.6718,0
8.8593,2.6718,0
9.1405,2.6718,0
9.4218,2.6718,0
9.7030,2.6718,0
9.9843,2.6718,0
10.2655,2.6718,0
10.5468,2.6718,0
10.8280,2.6718,0
11.1092,2.6718,0
0.1406,2.9531,0
0.4219,2.9531,0
0.7031,2.9531,0
0.9844,2.9531,0
1.2656,2.9531,0
1.5469,2.9531,0
1.8281,2.9531,0
2.1094,2.9531,0
2.3906,2.9531,0
2.6718,2.9531,0
2.9531,2.9531,51
3.2343,2.9531,102
3.5156,2.9531,15
3.7968,2.9531,17
4.0781,2.9531,16
4.3593,2.9531,17
4.6406,2.9531,11
4.9218,2.9531,2
5.2031,2.9531,0
5.4843,2.9531,0
5.7656,2.9531,0
6.0468,2.9531,0
6.3281,2.9531,0
6.6093,2.9531,0
6.8905,2.9531,0
7.1718,2.9531,0
7.4530,2.9531,0
7.7343,2.9531,0
8.0155,2.9531,0
8.2968,2.9531,0
8.5780,2.9531,0
8.8593,2.9531,0
9.1405,2.9531,0
9.4218,2.9531,0
9.7030,2.9531,0
9.9843,2.9531,0
10.2655,2.9531,0
10.5468,2.9531,0
10.8280,2.9531,0
11.1092,2.9531,0
0.1406,3.2343,0
0.4219,3.2343,0
0.7031,3.2343,0
0.9844,3.2343,0
1.2656,3.2343,0
1.5469,3.2343,0
1.8281,3.2343,0
2.1094,3.2343,0
2.3906,3.2343,0
2.6718,3.2343,0
2.9531,3.2343,0
3.2343,3.2343,49
3.5156,3.2343,93
3.7968,3.2343,29
4.0781,3.2343,23
4.3593,3.2343,16
4.6406,3.2343,7
4.9218,3.2343,4
5.2031,3.2343,0
5.4843,3.2343,0
5.7656,3.2343,0
6.0468,3.2343,0
6.3281,3.2343,0
6.6093,3.2343,0
6.8905,3.2343,0
7.1718,3.2343,0
7.4530,3.2343,0
7.7343,3.2343,0
8.0155,3.2343,0
8.2968,3.2343,0
8.5780,3.2343,0
8.8593,3.2343,0
9.1405,3.2343,0
9.4218,3.2343,0
9.7030,3.2343,0
9.9843,3.2343,0
10.2655,3.2343,0
10.5468,3.2343,0
10.8280,3.2343,0
11.1092,3.2343,0
0.1406,3.5156,0
0.4219,3.5156,0
0.7031,3.5156,0
0.9844,3.5156,0
1.2656,3.5156,0
1.5469,3.5156,0
1.8281,3.5156,0
2.1094,3.5156,0
2.3906,3.5156,0
2.6718,3.5156,0
2.9531,3.5156,0
3.2343,3.5156,0
3.5156,3.5156,12
3.7968,3.5156,91
4.0781,3.5156,54
4.3593,3.5156,18
4.6406,3.5156,24
4.9218,3.5156,9
5.2031,3.5156,2
5.4843,3.5156,1
5.7656,3.5156,0
6.0468,3.5156,0
6.3281,3.5156,0
6.6093,3.5156,0
6.8905,3.5156,0
7.1718,3.5156,0
7.4530,3.5156,0
7.7343,3.5156,0
8.0155,3.5156,0
8.2968,3.5156,0
8.5780,3.5156,0
8.8593,3.5156,0
9.1405,3.5156,0
9.4218,3.5156,0
9.7030,3.5156,0
9.9843,3.5156,0
10.2655,3.5156,0
10.5468,3.5156,0
10.8280,3.5156,0
11.1092,3.5156,0
0.1406,3.7968,0
0.4219,3.7968,0
0.7031,3.7968,0
0.9844,3.7968,0
1.2656,3.7968,0
1.5469,3.7968,0
1.8281,3.7968,0
2.1094,3.7968,0
2.3906,3.7968,0
2.6718,3.7968,0
2.9531,3.7968,0
3.2343,3.7968,0
3.5156,3.7968,0
3.7968,3.7968,2
4.0781,3.7968,32
4.3593,3.7968,128
4.6406,3.7968,128
4.9218,3.7968,26
5.2031,3.7968,8
5.4843,3.7968,0
5.7656,3.7968,0
6.0468,3.7968,0
6.3281,3.7968,0
6.6093,3.7968,0
6.8905,3.7968,0
7.1718,3.7968,0
7.4530,3.7968,0
7.7343,3.7968,0
8.0155,3.7968,0
8.2968,3.7968,0
8.5780,3.7968,0
8.8593,3.7968,0
9.1405,3.7968,0
9.4218,3.7968,0
9.7030,3.7968,0
9.9843,3.7968,0
10.2655,3.7968,0
10.5468,3.7968,0
10.8280,3.7968,0
11.1092,3.7968,0
0.1406,4.0781,0
0.4219,4.0781,0
0.7031,4.0781,0
0.9844,4.0781,0
1.2656,4.0781,0
1.5469,4.0781,0
1.8281,4.0781,0
2.1094,4.0781,0
2.3906,4.0781,0
2.6718,4.0781,0
2.9531,4.0781,0
3.2343,4.0781,0
3.5156,4.0781,0
3.7968,4.0781,0
4.0781,4.0781,0
4.3593,4.0781,22
4.6406,4.0781,158
4.9218,4.0781,213
5.2031,4.0781,80
5.4843,4.0781,20
5.7656,4.0781,34
6.0468,4.0781,37
6.3281,4.0781,60
6.6093,4.0781,64
6.8905,4.0781,54
7.1718,4.0781,100
7.4530,4.0781,83
7.7343,4.0781,103
8.0155,4.0781,110
8.2968,4.0781,68
8.5780,4.0781,80
8.8593,4.0781,37
9.1405,4.0781,13
9.4218,4.0781,15
9.7030,4.0781,7
9.9843,4.0781,0
10.2655,4.0781,0
10.5468,4.0781,0
10.8280,4.0781,0
11.1092,4.0781,0
0.1406,4.3593,0
0.4219,4.3593,0
0.7031,4.3593,0
0.9844,4.3593,0
1.2656,4.3593,0
1.5469,4.3593,0
1.8281,4.3593,0
2.1094,4.3593,0
2.3906,4.3593,0
2.6718,4.3593,0
2.9531,4.3593,0
3.2343,4.3593,0
3.5156,4.3593,0
3.7968,4.3593,0
4.0781,4.3593,0
4.3593,4.3593,0
4.6406,4.3593,6
4.9218,4.3593,94
5.2031,4.3593,342
5.4843,4.3593,276
5.7656,4.3593,179
6.0468,4.3593,221
6.3281,4.3593,302
6.6093,4.3593,332
6.8905,4.3593,451
7.1718,4.3593,555
7.4530,4.3593,549
7.7343,4.3593,639
8.0155,4.3593,691
8.2968,4.3593,713
8.5780,4.3593,685
8.8593,4.3593,619
9.1405,4.3593,497
9.4218,4.3593,356
9.7030,4.3593,182
9.9843,4.3593,138
10.2655,4.3593,39
10.5468,4.3593,2
10.8280,4.3593,0
11.1092,4.3593,0
0.1406,4.6406,0
0.4219,4.6406,0
0.7031,4.6406,0
0.9844,4.6406,0
1.2656,4.6406,0
1.5469,4.6406,0
1.8281,4.6406,0
2.1094,4.6406,0
2.3906,4.6406,0
2.6718,4.6406,0
2.9531,4.6406,0
3.2343,4.6406,0
3.5156,4.6406,0
3.7968,4.6406,0
4.0781,4.6406,0
4.3593,4.6406,0
4.6406,4.6406,2
4.9218,4.6406,1
5.2031,4.6406,58
5.4843,4.6406,318
5.7656,4.6406,352
6.0468,4.6406,407
6.3281,4.6406,485
6.6093,4.6406,542
6.8905,4.6406,641
7.1718,4.6406,736
7.4530,4.6406,775
7.7343,4.6406,688
8.0155,4.6406,856
8.2968,4.6406,897
8.5780,4.6406,911
8.8593,4.6406,908
9.1405,4.6406,827
9.4218,4.6406,601
9.7030,4.6406,274
9.9843,4.6406,185
10.2655,4.6406,138
10.5468,4.6406,22
10.8280,4.6406,0
11.1092,4.6406,0
0.1406,4.9218,0
0.4219,4.9218,0
0.7031,4.9218,0
0.9844,4.9218,0
1.2656,4.9218,0
1.5469,4.9218,0
1.8281,4.9218,0
2.1094,4.9218,0
2.3906,4.9218,0
2.6718,4.9218,0
2.9531,4.9218,0
3.2343,4.9218,0
3.5156,4.9218,0
3.7968,4.9218,0
4.0781,4.9218,0
4.3593,4.9218,0
4.6406,4.9218,0
4.9218,4.9218,0
5.2031,4.9218,1
5.4843,4.9218,6
5.7656,4.9218,63
6.0468,4.9218,108
6.3281,4.9218,187
6.6093,4.9218,296
6.8905,4.9218,433
7.1718,4.9218,490
7.4530,4.9218,571
7.7343,4.9218,545
8.0155,4.9218,667
8.2968,4.9218,666
8.5780,4.9218,864
8.8593,4.9218,1015
9.1405,4.9218,911
9.4218,4.9218,777
9.7030,4.9218,460
9.9843,4.9218,245
10.2655,4.9218,175
10.5468,4.9218,53
10.8280,4.9218,0
11.1092,4.9218,0
0.1406,5.2031,0
0.4219,5.2031,0
0.7031,5.2031,0
0.9844,5.2031,0
1.2656,5.2031,0
1.5469,5.2031,0
1.8281,5.2031,0
2.1094,5.2031,0
2.3906,5.2031,0
2.6718,5.2031,0
2.9531,5.2031,0
3.2343,5.2031,0
3.5156,5.2031,0
3.7968,5.2031,0
4.0781,5.2031,0
4.3593,5.2031,0
4.6406,5.2031,0
4.9218,5.2031,0
5.2031,5.2031,0
5.4843,5.2031,0
5.7656,5.2031,0
6.0468,5.2031,0
6.3281,5.2031,5
6.6093,5.2031,11
6.8905,5.2031,18
7.1718,5.2031,40
7.4530,5.2031,102
7.7343,5.2031,154
8.0155,5.2031,216
8.2968,5.2031,243
8.5780,5.2031,385
8.8593,5.2031,633
9.1405,5.2031,676
9.4218,5.2031,686
9.7030,5.2031,496
9.9843,5.2031,301
10.2655,5.2031,135
10.5468,5.2031,73
10.8280,5.2031,1
11.1092,5.2031,0
0.1406,5.4843,0
0.4219,5.4843,0
0.7031,5.4843,0
0.9844,5.4843,0
1.2656,5.4843,0
1.5469,5.4843,0
1.8281,5.4843,0
2.1094,5.4843,0
2.3906,5.4843,0
2.6718,5.4843,0
2.9531,5.4843,0
3.2343,5.4843,0
3.5156,5.4843,0
3.7968,5.4843,0
4.0781,5.4843,0
4.3593,5.4843,0
4.6406,5.4843,0
4.9218,5.4843,0
5.2031,5.4843,0
5.4843,5.4843,0
5.7656,5.4843,0
6.0468,5.4843,0
6.3281,5.4843,0
6.6093,5.4843,0
6.8905,5.4843,1
7.1718,5.4843,9
7.4530,5.4843,10
7.7343,5.4843,27
8.0155,5.4843,49
8.2968,5.4843,36
8.5780,5.4843,70
8.8593,5.4843,201
9.1405,5.4843,353
9.4218,5.4843,351
9.7030,5.4843,345
9.9843,5.4843,298
10.2655,5.4843,115
10.5468,5.4843,66
10.8280,5.4843,2
11.1092,5.4843,0
0.1406,5.7656,0
0.4219,5.7656,0
0.7031,5.7656,0
0.9844,5.7656,0
1.2656,5.7656,0
1.5469,5.7656,0
1.8281,5.7656,0
2.1094,5.7656,0
2.3906,5.7656,0
2.6718,5.7656,0
2.9531,5.7656,0
3.2343,5.7656,0
3.5156,5.7656,0
3.7968,5.7656,0
4.0781,5.7656,0
4.3593,5.7656,0
4.6406,5.7656,0
4.9218,5.7656,0
5.2031,5.7656,0
5.4843,5.7656,0
5.7656,5.7656,0
6.0468,5.7656,1
6.3281,5.7656,0
6.6093,5.7656,0
6.8905,5.7656,1
7.1718,5.7656,0
7.4530,5.7656,0
7.7343,5.7656,3
8.0155,5.7656,8
8.2968,5.7656,6
8.5780,5.7656,5
8.8593,5.7656,25
9.1405,5.7656,91
9.4218,5.7656,133
9.7030,5.7656,157
9.9843,5.7656,234
10.2655,5.7656,80
10.5468,5.7656,49
10.8280,5.7656,1
11.1092,5.7656,0
0.1406,6.0468,0
0.4219,6.0468,0
0.7031,6.0468,0
0.9844,6.0468,0
1.2656,6.0468,0
1.5469,6.0468,0
1.8281,6.0468,0
2.1094,6.0468,0
2.3906,6.0468,0
2.6718,6.0468,0
2.9531,6.0468,0
3.2343,6.0468,0
3.5156,6.0468,0
3.7968,6.0468,0
4.0781,6.0468,0
4.3593,6.0468,0
4.6406,6.0468,0
4.9218,6.0468,0
5.2031,6.0468,0
5.4843,6.0468,0
5.7656,6.0468,0
6.0468,6.0468,0
6.3281,6.0468,3
6.6093,6.0468,0
6.8905,6.0468,1
7.1718,6.0468,0
7.4530,6.0468,0
7.7343,6.0468,2
8.0155,6.0468,1
8.2968,6.0468,0
8.5780,6.0468,4
8.8593,6.0468,7
9.1405,6.0468,22
9.4218,6.0468,37
9.7030,6.0468,40
9.9843,6.0468,89
10.2655,6.0468,34
10.5468,6.0468,25
10.8280,6.0468,2
11.1092,6.0468,0
0.1406,6.3281,0
0.4219,6.3281,0
0.7031,6.3281,0
0.9844,6.3281,0
1.2656,6.3281,0
1.5469,6.3281,0
1.8281,6.3281,0
2.1094,6.3281,0
2.3906,6.3281,0
2.6718,6.3281,0
2.9531,6.3281,0
3.2343,6.3281,0
3.5156,6.3281,0
3.7968,6.3281,0
4.0781,6.3281,0
4.3593,6.3281,0
4.6406,6.3281,0
4.9218,6.3281,0
5.2031,6.3281,0
5.4843,6.3281,0
5.7656,6.3281,0
6.0468,6.3281,0
6.3281,6.3281,0
6.6093,6.3281,0
6.8905,6.3281,0
7.1718,6.3281,0
7.4530,6.3281,0
7.7343,6.3281,0
8.0155,6.3281,0
8.2968,6.3281,0
8.5780,6.3281,0
8.8593,6.3281,0
9.1405,6.3281,7
9.4218,6.3281,5
9.7030,6.3281,13
9.9843,6.3281,60
10.2655,6.3281,15
10.5468,6.3281,13
10.8280,6.3281,0
11.1092,6.3281,0
0.1406,6.6093,0
0.4219,6.6093,0
0.7031,6.6093,0
0.9844,6.6093,0
1.2656,6.6093,0
1.5469,6.6093,0
1.8281,6.6093,0
2.1094,6.6093,0
2.3906,6.6093,0
2.6718,6.6093,0
2.9531,6.6093,0
3.2343,6.6093,0
3.5156,6.6093,0
3.7968,6.6093,0
4.0781,6.6093,0
4.3593,6.6093,0
4.6406,6.6093,0
4.9218,6.6093,0
5.2031,6.6093,0
5.4843,6.6093,0
5.7656,6.6093,0
6.0468,6.6093,0
6.3281,6.6093,0
6.6093,6.6093,0
6.8905,6.6093,0
7.1718,6.6093,0
7.4530,6.6093,0
7.7343,6.6093,0
8.0155,6.6093,0
8.2968,6.6093,0
8.5780,6.6093,0
8.8593,6.6093,0
9.1405,6.6093,1
9.4218,6.6093,3
9.7030,6.6093,3
9.9843,6.6093,8
10.2655,6.6093,9
10.5468,6.6093,6
10.8280,6.6093,0
11.1092,6.6093,0
0.1406,6.8905,0
0.4219,6.8905,0
0.7031,6.8905,0
0.9844,6.8905,0
1.2656,6.8905,0
1.5469,6.8905,0
1.8281,6.8905,0
2.1094,6.8905,0
2.3906,6.8905,0
2.6718,6.8905,0
2.9531,6.8905,0
3.2343,6.8905,0
3.5156,6.8905,0
3.7968,6.8905,0
4.0781,6.8905,0
4.3593,6.8905,0
4.6406,6.8905,0
4.9218,6.8905,0
5.2031,6.8905,0
5.4843,6.8905,0
5.7656,6.8905,0
6.0468,6.8905,0
6.3281,6.8905,0
6.6093,6.8905,0
6.8905,6.8905,0
7.1718,6.8905,0
7.4530,6.8905,0
7.7343,6.8905,0
8.0155,6.8905,0
8.2968,6.8905,0
8.5780,6.8905,0
8.8593,6.8905,0
9.1405,6.8905,0
9.4218,6.8905,0
9.7030,6.8905,0
9.9843,6.8905,4
10.2655,6.8905,5
10.5468,6.8905,6
10.8280,6.8905,0
11.1092,6.8905,0
0.1406,7.1718,0
0.4219,7.1718,0
0.7031,7.1718,0
0.9844,7.1718,0
1.2656,7.1718,0
1.5469,7.1718,0
1.8281,7.1718,0
2.1094,7.1718,0
2.3906,7.1718,0
2.6718,7.1718,0
2.9531,7.1718,0
3.2343,7.1718,0
3.5156,7.1718,0
3.7968,7.1718,0
4.0781,7.1718,0
4.3593,7.1718,0
4.6406,7.1718,0
4.9218,7.1718,0
5.2031,7.1718,0
5.4843,7.1718,0
5.7656,7.1718,0
6.0468,7.1718,0
6.3281,7.1718,0
6.6093,7.1718,0
6.8905,7.1718,0
7.1718,7.1718,0
7.4530,7.1718,0
7.7343,7.1718,0
8.0155,7.1718,0
8.2968,7.1718,0
8.5780,7.1718,0
8.8593,7.1718,0
9.1405,7.1718,0
9.4218,7.1718,0
9.7030,7.1718,0
9.9843,7.1718,0
10.2655,7.1718,4
10.5468,7.1718,2
10.8280,7.1718,0
11.1092,7.1718,0
0.1406,7.4530,0
0.4219,7.4530,0
0.7031,7.4530,0
0.9844,7.4530,0
1.2656,7.4530,0
1.5469,7.4530,0
1.8281,7.4530,0
2.1094,7.4530,0
2.3906,7.4530,0
2.6718,7.4530,0
2.9531,7.4530,0
3.2343,7.4530,0
3.5156,7.4530,0
3.7968,7.4530,0
4.0781,7.4530,0
4.3593,7.4530,0
4.6406,7.4530,0
4.9218,7.4530,0
5.2031,7.4530,0
5.4843,7.4530,0
5.7656,7.4530,0
6.0468,7.4530,0
6.3281,7.4530,0
6.6093,7.4530,0
6.8905,7.4530,0
7.1718,7.4530,0
7.4530,7.4530,0
7.7343,7.4530,0
8.0155,7.4530,0
8.2968,7.4530,0
8.5780,7.4530,0
8.8593,7.4530,0
9.1405,7.4530,0
9.4218,7.4530,0
9.7030,7.4530,0
9.9843,7.4530,0
10.2655,7.4530,0
10.5468,7.4530,1
10.8280,7.4530,0
11.1092,7.4530,0
0.1406,7.7343,0
0.4219,7.7343,0
0.7031,7.7343,0
0.9844,7.7343,0
1.2656,7.7343,0
1.5469,7.7343,0
1.8281,7.7343,0
2.1094,7.7343,0
2.3906,7.7343,0
2.6718,7.7343,0
2.9531,7.7343,0
3.2343,7.7343,0
3.5156,7.7343,0
3.7968,7.7343,0
4.0781,7.7343,0
4.3593,7.7343,0
4.6406,7.7343,0
4.9218,7.7343,0
5.2031,7.7343,0
5.4843,7.7343,0
5.7656,7.7343,0
6.0468,7.7343,0
6.3281,7.7343,0
6.6093,7.7343,0
6.8905,7.7343,0
7.1718,7.7343,0
7.4530,7.7343,0
7.7343,7.7343,0
8.0155,7.7343,0
8.2968,7.7343,0
8.5780,7.7343,0
8.8593,7.7343,0
9.1405,7.7343,0
9.4218,7.7343,0
9.7030,7.7343,0
9.9843,7.7343,0
10.2655,7.7343,0
10.5468,7.7343,0
10.8280,7.7343,0
11.1092,7.7343,0
0.1406,8.0155,0
0.4219,8.0155,0
0.7031,8.0155,0
0.9844,8.0155,0
1.2656,8.0155,0
1.5469,8.0155,0
1.8281,8.0155,0
2.1094,8.0155,0
2.3906,8.0155,0
2.6718,8.0155,0
2.9531,8.0155,0
3.2343,8.0155,0
3.5156,8.0155,0
3.7968,8.0155,0
4.0781,8.0155,0
4.3593,8.0155,0
4.6406,8.0155,0
4.9218,8.0155,0
5.2031,8.0155,0
5.4843,8.0155,0
5.7656,8.0155,0
6.0468,8.0155,0
6.3281,8.0155,0
6.6093,8.0155,0
6.8905,8.0155,0
7.1718,8.0155,0
7.4530,8.0155,0
7.7343,8.0155,0
8.0155,8.0155,0
8.2968,8.0155,0
8.5780,8.0155,0
8.8593,8.0155,0
9.1405,8.0155,0
9.4218,8.0155,0
9.7030,8.0155,0
9.9843,8.0155,0
10.2655,8.0155,0
10.5468,8.0155,3
10.8280,8.0155,2
11.1092,8.0155,0
0.1406,8.2968,0
0.4219,8.2968,0
0.7031,8.2968,0
0.9844,8.2968,0
1.2656,8.2968,0
1.5469,8.2968,0
1.8281,8.2968,0
2.1094,8.2968,0
2.3906,8.2968,0
2.6718,8.2968,0
2.9531,8.2968,0
3.2343,8.2968,0
3.5156,8.2968,0
3.7968,8.2968,0
4.0781,8.2968,0
4.3593,8.2968,0
4.6406,8.2968,0
4.9218,8.2968,0
5.2031,8.2968,0
5.4843,8.2968,0
5.7656,8.2968,0
6.0468,8.2968,0
6.3281,8.2968,0
6.6093,8.2968,0
6.8905,8.2968,0
7.1718,8.2968,0
7.4530,8.2968,0
7.7343,8.2968,0
8.0155,8.2968,0
8.2968,8.2968,0
8.5780,8.2968,0
8.8593,8.2968,0
9.1405,8.2968,0
9.4218,8.2968,0
9.7030,8.2968,0
9.9843,8.2968,0
10.2655,8.2968,0
10.5468,8.2968,0
10.8280,8.2968,0
11.1092,8.2968,0
0.1406,8.5780,0
0.4219,8.5780,0
0.7031,8.5780,0
0.9844,8.5780,0
1.2656,8.5780,0
1.5469,8.5780,0
1.8281,8.5780,0
2.1094,8.5780,0
2.3906,8.5780,0
2.6718,8.5780,0
2.9531,8.5780,0
3.2343,8.5780,0
3.5156,8.5780,0
3.7968,8.5780,0
4.0781,8.5780,0
4.3593,8.5780,0
4.6406,8.5780,0
4.9218,8.5780,0
5.2031,8.5780,0
5.4843,8.5780,0
5.7656,8.5780,0
6.0468,8.5780,0
6.3281,8.5780,0
6.6093,8.5780,0
6.8905,8.5780,0
7.1718,8.5780,0
7.4530,8.5780,0
7.7343,8.5780,0
8.0155,8.5780,0
8.2968,8.5780,0
8.5780,8.5780,0
8.8593,8.5780,0
9.1405,8.5780,0
9.4218,8.5780,0
9.7030,8.5780,0
9.9843,8.5780,0
10.2655,8.5780,0
10.5468,8.5780,0
10.8280,8.5780,0
11.1092,8.5780,0
0.1406,8.8593,0
0.4219,8.8593,0
0.7031,8.8593,0
0.9844,8.8593,0
1.2656,8.8593,0
1.5469,8.8593,0
1.8281,8.8593,0
2.1094,8.8593,0
2.3906,8.8593,0
2.6718,8.8593,0
2.9531,8.8593,0
3.2343,8.8593,0
3.5156,8.8593,0
3.7968,8.8593,0
4.0781,8.8593,0
4.3593,8.8593,0
4.6406,8.8593,0
4.9218,8.8593,0
5.2031,8.8593,0
5.4843,8.8593,0
5.7656,8.8593,0
6.0468,8.8593,0
6.3281,8.8593,0
6.6093,8.8593,0
6.8905,8.8593,0
7.1718,8.8593,0
7.4530,8.8593,0
7.7343,8.8593,0
8.0155,8.8593,0
8.2968,8.8593,0
8.5780,8.8593,0
8.8593,8.8593,0
9.1405,8.8593,0
9.4218,8.8593,0
9.7030,8.8593,0
9.9843,8.8593,0
10.2655,8.8593,0
10.5468,8.8593,0
10.8280,8.8593,0
11.1092,8.8593,0
0.1406,9.1405,0
0.4219,9.1405,0
0.7031,9.1405,0
0.9844,9.1405,0
1.2656,9.1405,0
1.5469,9.1405,0
1.8281,9.1405,0
2.1094,9.1405,0
2.3906,9.1405,0
2.6718,9.1405,0
2.9531,9.1405,0
3.2343,9.1405,0
3.5156,9.1405,0
3.7968,9.1405,0
4.0781,9.1405,0
4.3593,9.1405,0
4.6406,9.1405,0
4.9218,9.1405,0
5.2031,9.1405,0
5.4843,9.1405,0
5.7656,9.1405,0
6.0468,9.1405,0
6.3281,9.1405,0
6.6093,9.1405,0
6.8905,9.1405,0
7.1718,9.1405,0
7.4530,9.1405,0
7.7343,9.1405,0
8.0155,9.1405,0
8.2968,9.1405,0
8.5780,9.1405,0
8.8593,9.1405,0
9.1405,9.1405,0
9.4218,9.1405,0
9.7030,9.1405,0
9.9843,9.1405,0
10.2655,9.1405,0
10.5468,9.1405,0
10.8280,9.1405,0
11.1092,9.1405,0
0.1406,9.4218,0
0.4219,9.4218,0
0.7031,9.4218,0
0.9844,9.4218,0
1.2656,9.4218,0
1.5469,9.4218,0
1.8281,9.4218,0
2.1094,9.4218,0
2.3906,9.4218,0
2.6718,9.4218,0
2.9531,9.4218,0
3.2343,9.4218,0
3.5156,9.4218,0
3.7968,9.4218,0
4.0781,9.4218,0
4.3593,9.4218,0
4.6406,9.4218,0
4.9218,9.4218,0
5.2031,9.4218,0
5.4843,9.4218,0
5.7656,9.4218,0
6.0468,9.4218,0
6.3281,9.4218,0
6.6093,9.4218,0
6.8905,9.4218,0
7.1718,9.4218,0
7.4530,9.4218,0
7.7343,9.4218,0
8.0155,9.4218,0
8.2968,9.4218,0
8.5780,9.4218,0
8.8593,9.4218,0
9.1405,9.4218,0
9.4218,9.4218,0
9.7030,9.4218,0
9.9843,9.4218,0
10.2655,9.4218,0
10.5468,9.4218,0
10.8280,9.4218,0
11.1092,9.4218,0
0.1406,9.7030,0
0.4219,9.7030,0
0.7031,9.7030,0
0.9844,9.7030,0
1.2656,9.7030,0
1.5469,9.7030,0
1.8281,9.7030,0
2.1094,9.7030,0
2.3906,9.7030,0
2.6718,9.7030,0
2.9531,9.7030,0
3.2343,9.7030,0
3.5156,9.7030,0
3.7968,9.7030,0
4.0781,9.7030,0
4.3593,9.7030,0
4.6406,9.7030,0
4.9218,9.7030,0
5.2031,9.7030,0
5.4843,9.7030,0
5.7656,9.7030,0
6.0468,9.7030,0
6.3281,9.7030,0
6.6093,9.7030,0
6.8905,9.7030,0
7.1718,9.7030,0
7.4530,9.7030,0
7.7343,9.7030,0
8.0155,9.7030,0
8.2968,9.7030,0
8.5780,9.7030,0
8.8593,9.7030,0
9.1405,9.7030,0
9.4218,9.7030,0
9.7030,9.7030,0
9.9843,9.7030,0
10.2655,9.7030,0
10.5468,9.7030,0
10.8280,9.7030,0
11.1092,9.7030,0
0.1406,9.9843,0
0.4219,9.9843,0
0.7031,9.9843,0
0.9844,9.9843,0
1.2656,9.9843,0
1.5469,9.9843,0
1.8281,9.9843,0
2.1094,9.9843,0
2.3906,9.9843,0
2.6718,9.9843,0
2.9531,9.9843,0
3.2343,9.9843,0
3.5156,9.9843,0
3.7968,9.9843,0
4.0781,9.9843,0
4.3593,9.9843,0
4.6406,9.9843,0
4.9218,9.9843,0
5.2031,9.9843,0
5.4843,9.9843,0
5.7656,9.9843,0
6.0468,9.9843,0
6.3281,9.9843,0
6.6093,9.9843,0
6.8905,9.9843,0
7.1718,9.9843,0
7.4530,9.9843,0
7.7343,9.9843,0
8.0155,9.9843,0
8.2968,9.9843,0
8.5780,9.9843,0
8.8593,9.9843,0
9.1405,9.9843,0
9.4218,9.9843,0
9.7030,9.9843,0
9.9843,9.9843,0
10.2655,9.9843,0
10.5468,9.9843,0
10.8280,9.9843,0
11.1092,9.9843,0
0.1406,10.2655,0
0.4219,10.2655,0
0.7031,10.2655,0
0.9844,10.2655,0
1.2656,10.2655,0
1.5469,10.2655,0
1.8281,10.2655,0
2.1094,10.2655,0
2.3906,10.2655,0
2.6718,10.2655,0
2.9531,10.2655,0
3.2343,10.2655,0
3.5156,10.2655,0
3.7968,10.2655,0
4.0781,10.2655,0
4.3593,10.2655,0
4.6406,10.2655,0
4.9218,10.2655,0
5.2031,10.2655,0
5.4843,10.2655,0
5.7656,10.2655,0
6.0468,10.2655,0
6.3281,10.2655,0
6.6093,10.2655,0
6.8905,10.2655,0
7.1718,10.2655,0
7.4530,10.2655,0
7.7343,10.2655,0
8.0155,10.2655,0
8.2968,10.2655,0
8.5780,10.2655,0
8.8593,10.2655,0
9.1405,10.2655,0
9.4218,10.2655,0
9.7030,10.2655,0
9.9843,10.2655,0
10.2655,10.2655,0
10.5468,10.2655,0
10.8280,10.2655,0
11.1092,10.2655,0
0.1406,10.5468,0
0.4219,10.5468,0
0.7031,10.5468,0
0.9844,10.5468,0
1.2656,10.5468,0
1.5469,10.5468,0
1.8281,10.5468,0
2.1094,10.5468,0
2.3906,10.5468,0
2.6718,10.5468,0
2.9531,10.5468,0
3.2343,10.5468,0
3.5156,10.5468,0
3.7968,10.5468,0
4.0781,10.5468,0
4.3593,10.5468,0
4.6406,10.5468,0
4.9218,10.5468,0
5.2031,10.5468,0
5.4843,10.5468,0
5.7656,10.5468,0
6.0468,10.5468,0
6.3281,10.5468,0
6.6093,10.5468,0
6.8905,10.5468,0
7.1718,10.5468,0
7.4530,10.5468,0
7.7343,10.5468,0
8.0155,10.5468,0
8.2968,10.5468,0
8.5780,10.5468,0
8.8593,10.5468,0
9.1405,10.5468,0
9.4218,10.5468,0
9.7030,10.5468,0
9.9843,10.5468,0
10.2655,10.5468,0
10.5468,10.5468,0
10.8280,10.5468,0
11.1092,10.5468,0
0.1406,10.8280,0
0.4219,10.8280,0
0.7031,10.8280,0
0.9844,10.8280,0
1.2656,10.8280,0
1.5469,10.8280,0
1.8281,10.8280,0
2.1094,10.8280,0
2.3906,10.8280,0
2.6718,10.8280,0
2.9531,10.8280,0
3.2343,10.8280,0
3.5156,10.8280,0
3.7968,10.8280,0
4.0781,10.8280,0
4.3593,10.8280,0
4.6406,10.8280,0
4.9218,10.8280,0
5.2031,10.8280,0
5.4843,10.8280,0
5.7656,10.8280,0
6.0468,10.8280,0
6.3281,10.8280,0
6.6093,10.8280,0
6.8905,10.8280,0
7.1718,10.8280,0
7.4530,10.8280,0
7.7343,10.8280,0
8.0155,10.8280,0
8.2968,10.8280,0
8.5780,10.8280,0
8.8593,10.8280,0
9.1405,10.8280,0
9.4218,10.8280,0
9.7030,10.8280,0
9.9843,10.8280,0
10.2655,10.8280,0
10.5468,10.8280,0
10.8280,10.8280,0
11.1092,10.8280,0
0.1406,11.1092,0
0.4219,11.1092,0
0.7031,11.1092,0
0.9844,11.1092,0
1.2656,11.1092,0
1.5469,11.1092,0
1.8281,11.1092,0
2.1094,11.1092,0
2.3906,11.1092,0
2.6718,11.1092,0
2.9531,11.1092,0
3.2343,11.1092,0
3.5156,11.1092,0
3.7968,11.1092,0
4.0781,11.1092,0
4.3593,11.1092,0
4.6406,11.1092,0
4.9218,11.1092,0
5.2031,11.1092,0
5.4843,11.1092,0
5.7656,11.1092,0
6.0468,11.1092,0
6.3281,11.1092,0
6.6093,11.1092,0
6.8905,11.1092,0
7.1718,11.1092,0
7.4530,11.1092,0
7.7343,11.1092,0
8.0155,11.1092,0
8.2968,11.1092,0
8.5780,11.1092,0
8.8593,11.1092,0
9.1405,11.1092,0
9.4218,11.1092,0
9.7030,11.1092,0
9.9843,11.1092,0
10.2655,11.1092,0
10.5468,11.1092,0
10.8280,11.1092,0
11.1092,11.1092,0


==> Figures/figure_ch5_wA_entropy_heatmap_kto1_30d_step0.001.csv <==
H_naive_bin,H_knap_bin,count
0.1400,0.1400,51
0.4201,0.1400,0
0.7002,0.1400,0
0.9803,0.1400,4
1.2604,0.1400,0
1.5405,0.1400,3
1.8206,0.1400,0
2.1007,0.1400,2
2.3808,0.1400,1
2.6609,0.1400,2
2.9410,0.1400,2
3.2211,0.1400,0
3.5012,0.1400,1
3.7813,0.1400,0
4.0614,0.1400,0
4.3415,0.1400,0
4.6216,0.1400,0
4.9017,0.1400,0
5.1818,0.1400,0
5.4619,0.1400,0
5.7420,0.1400,0
6.0221,0.1400,0
6.3022,0.1400,0
6.5823,0.1400,0
6.8624,0.1400,0
7.1425,0.1400,0
7.4226,0.1400,0
7.7027,0.1400,0
7.9828,0.1400,0
8.2629,0.1400,0
8.5430,0.1400,0
8.8231,0.1400,0
9.1032,0.1400,0
9.3833,0.1400,0
9.6634,0.1400,0
9.9435,0.1400,0
10.2236,0.1400,0
10.5037,0.1400,0
10.7838,0.1400,0
11.0639,0.1400,0
0.1400,0.4201,0
0.4201,0.4201,0
0.7002,0.4201,0
0.9803,0.4201,0
1.2604,0.4201,0
1.5405,0.4201,0
1.8206,0.4201,0
2.1007,0.4201,0
2.3808,0.4201,0
2.6609,0.4201,0
2.9410,0.4201,0
3.2211,0.4201,0
3.5012,0.4201,0
3.7813,0.4201,0
4.0614,0.4201,0
4.3415,0.4201,0
4.6216,0.4201,0
4.9017,0.4201,0
5.1818,0.4201,0
5.4619,0.4201,0
5.7420,0.4201,0
6.0221,0.4201,0
6.3022,0.4201,0
6.5823,0.4201,0
6.8624,0.4201,0
7.1425,0.4201,0
7.4226,0.4201,0
7.7027,0.4201,0
7.9828,0.4201,0
8.2629,0.4201,0
8.5430,0.4201,0
8.8231,0.4201,0
9.1032,0.4201,0
9.3833,0.4201,0
9.6634,0.4201,0
9.9435,0.4201,0
10.2236,0.4201,0
10.5037,0.4201,0
10.7838,0.4201,0
11.0639,0.4201,0
0.1400,0.7002,0
0.4201,0.7002,0
0.7002,0.7002,0
0.9803,0.7002,0
1.2604,0.7002,0
1.5405,0.7002,0
1.8206,0.7002,0
2.1007,0.7002,0
2.3808,0.7002,0
2.6609,0.7002,0
2.9410,0.7002,0
3.2211,0.7002,0
3.5012,0.7002,0
3.7813,0.7002,0
4.0614,0.7002,0
4.3415,0.7002,0
4.6216,0.7002,0
4.9017,0.7002,0
5.1818,0.7002,0
5.4619,0.7002,0
5.7420,0.7002,0
6.0221,0.7002,0
6.3022,0.7002,0
6.5823,0.7002,0
6.8624,0.7002,0
7.1425,0.7002,0
7.4226,0.7002,0
7.7027,0.7002,0
7.9828,0.7002,0
8.2629,0.7002,0
8.5430,0.7002,0
8.8231,0.7002,0
9.1032,0.7002,0
9.3833,0.7002,0
9.6634,0.7002,0
9.9435,0.7002,0
10.2236,0.7002,0
10.5037,0.7002,0
10.7838,0.7002,0
11.0639,0.7002,0
0.1400,0.9803,0
0.4201,0.9803,0
0.7002,0.9803,0
0.9803,0.9803,33
1.2604,0.9803,0
1.5405,0.9803,7
1.8206,0.9803,0
2.1007,0.9803,4
2.3808,0.9803,0
2.6609,0.9803,6
2.9410,0.9803,6
3.2211,0.9803,3
3.5012,0.9803,1
3.7813,0.9803,1
4.0614,0.9803,2
4.3415,0.9803,0
4.6216,0.9803,0
4.9017,0.9803,0
5.1818,0.9803,0
5.4619,0.9803,0
5.7420,0.9803,0
6.0221,0.9803,0
6.3022,0.9803,0
6.5823,0.9803,0
6.8624,0.9803,0
7.1425,0.9803,0
7.4226,0.9803,0
7.7027,0.9803,0
7.9828,0.9803,0
8.2629,0.9803,0
8.5430,0.9803,0
8.8231,0.9803,0
9.1032,0.9803,0
9.3833,0.9803,0
9.6634,0.9803,0
9.9435,0.9803,0
10.2236,0.9803,0
10.5037,0.9803,0
10.7838,0.9803,0
11.0639,0.9803,0
0.1400,1.2604,0
0.4201,1.2604,0
0.7002,1.2604,0
0.9803,1.2604,0
1.2604,1.2604,0
1.5405,1.2604,0
1.8206,1.2604,0
2.1007,1.2604,0
2.3808,1.2604,0
2.6609,1.2604,0
2.9410,1.2604,0
3.2211,1.2604,0
3.5012,1.2604,0
3.7813,1.2604,0
4.0614,1.2604,0
4.3415,1.2604,0
4.6216,1.2604,0
4.9017,1.2604,0
5.1818,1.2604,0
5.4619,1.2604,0
5.7420,1.2604,0
6.0221,1.2604,0
6.3022,1.2604,0
6.5823,1.2604,0
6.8624,1.2604,0
7.1425,1.2604,0
7.4226,1.2604,0
7.7027,1.2604,0
7.9828,1.2604,0
8.2629,1.2604,0
8.5430,1.2604,0
8.8231,1.2604,0
9.1032,1.2604,0
9.3833,1.2604,0
9.6634,1.2604,0
9.9435,1.2604,0
10.2236,1.2604,0
10.5037,1.2604,0
10.7838,1.2604,0
11.0639,1.2604,0
0.1400,1.5405,0
0.4201,1.5405,0
0.7002,1.5405,0
0.9803,1.5405,0
1.2604,1.5405,0
1.5405,1.5405,40
1.8206,1.5405,0
2.1007,1.5405,4
2.3808,1.5405,7
2.6609,1.5405,1
2.9410,1.5405,1
3.2211,1.5405,1
3.5012,1.5405,2
3.7813,1.5405,0
4.0614,1.5405,1
4.3415,1.5405,0
4.6216,1.5405,0
4.9017,1.5405,0
5.1818,1.5405,0
5.4619,1.5405,0
5.7420,1.5405,0
6.0221,1.5405,0
6.3022,1.5405,0
6.5823,1.5405,0
6.8624,1.5405,0
7.1425,1.5405,0
7.4226,1.5405,0
7.7027,1.5405,0
7.9828,1.5405,0
8.2629,1.5405,0
8.5430,1.5405,0
8.8231,1.5405,0
9.1032,1.5405,0
9.3833,1.5405,0
9.6634,1.5405,0
9.9435,1.5405,0
10.2236,1.5405,0
10.5037,1.5405,0
10.7838,1.5405,0
11.0639,1.5405,0
0.1400,1.8206,0
0.4201,1.8206,0
0.7002,1.8206,0
0.9803,1.8206,0
1.2604,1.8206,0
1.5405,1.8206,0
1.8206,1.8206,0
2.1007,1.8206,7
2.3808,1.8206,4
2.6609,1.8206,0
2.9410,1.8206,4
3.2211,1.8206,2
3.5012,1.8206,1
3.7813,1.8206,1
4.0614,1.8206,0
4.3415,1.8206,0
4.6216,1.8206,0
4.9017,1.8206,0
5.1818,1.8206,0
5.4619,1.8206,0
5.7420,1.8206,0
6.0221,1.8206,0
6.3022,1.8206,0
6.5823,1.8206,0
6.8624,1.8206,0
7.1425,1.8206,0
7.4226,1.8206,0
7.7027,1.8206,0
7.9828,1.8206,0
8.2629,1.8206,0
8.5430,1.8206,0
8.8231,1.8206,0
9.1032,1.8206,0
9.3833,1.8206,0
9.6634,1.8206,0
9.9435,1.8206,0
10.2236,1.8206,0
10.5037,1.8206,0
10.7838,1.8206,0
11.0639,1.8206,0
0.1400,2.1007,0
0.4201,2.1007,0
0.7002,2.1007,0
0.9803,2.1007,0
1.2604,2.1007,0
1.5405,2.1007,0
1.8206,2.1007,0
2.1007,2.1007,32
2.3808,2.1007,1
2.6609,2.1007,4
2.9410,2.1007,4
3.2211,2.1007,6
3.5012,2.1007,1
3.7813,2.1007,4
4.0614,2.1007,0
4.3415,2.1007,0
4.6216,2.1007,0
4.9017,2.1007,0
5.1818,2.1007,0
5.4619,2.1007,0
5.7420,2.1007,0
6.0221,2.1007,0
6.3022,2.1007,0
6.5823,2.1007,0
6.8624,2.1007,0
7.1425,2.1007,0
7.4226,2.1007,0
7.7027,2.1007,0
7.9828,2.1007,0
8.2629,2.1007,0
8.5430,2.1007,0
8.8231,2.1007,0
9.1032,2.1007,0
9.3833,2.1007,0
9.6634,2.1007,0
9.9435,2.1007,0
10.2236,2.1007,0
10.5037,2.1007,0
10.7838,2.1007,0
11.0639,2.1007,0
0.1400,2.3808,0
0.4201,2.3808,0
0.7002,2.3808,0
0.9803,2.3808,0
1.2604,2.3808,0
1.5405,2.3808,0
1.8206,2.3808,0
2.1007,2.3808,0
2.3808,2.3808,33
2.6609,2.3808,12
2.9410,2.3808,18
3.2211,2.3808,3
3.5012,2.3808,4
3.7813,2.3808,5
4.0614,2.3808,2
4.3415,2.3808,3
4.6216,2.3808,0
4.9017,2.3808,0
5.1818,2.3808,0
5.4619,2.3808,0
5.7420,2.3808,0
6.0221,2.3808,0
6.3022,2.3808,0
6.5823,2.3808,0
6.8624,2.3808,0
7.1425,2.3808,0
7.4226,2.3808,0
7.7027,2.3808,0
7.9828,2.3808,0
8.2629,2.3808,0
8.5430,2.3808,0
8.8231,2.3808,0
9.1032,2.3808,0
9.3833,2.3808,0
9.6634,2.3808,0
9.9435,2.3808,0
10.2236,2.3808,0
10.5037,2.3808,0
10.7838,2.3808,0
11.0639,2.3808,0
0.1400,2.6609,0
0.4201,2.6609,0
0.7002,2.6609,0
0.9803,2.6609,0
1.2604,2.6609,0
1.5405,2.6609,0
1.8206,2.6609,0
2.1007,2.6609,0
2.3808,2.6609,0
2.6609,2.6609,25
2.9410,2.6609,19
3.2211,2.6609,16
3.5012,2.6609,3
3.7813,2.6609,14
4.0614,2.6609,1
4.3415,2.6609,1
4.6216,2.6609,0
4.9017,2.6609,0
5.1818,2.6609,0
5.4619,2.6609,0
5.7420,2.6609,0
6.0221,2.6609,0
6.3022,2.6609,0
6.5823,2.6609,0
6.8624,2.6609,0
7.1425,2.6609,0
7.4226,2.6609,0
7.7027,2.6609,0
7.9828,2.6609,0
8.2629,2.6609,0
8.5430,2.6609,0
8.8231,2.6609,0
9.1032,2.6609,0
9.3833,2.6609,0
9.6634,2.6609,0
9.9435,2.6609,0
10.2236,2.6609,0
10.5037,2.6609,0
10.7838,2.6609,0
11.0639,2.6609,0
0.1400,2.9410,0
0.4201,2.9410,0
0.7002,2.9410,0
0.9803,2.9410,0
1.2604,2.9410,0
1.5405,2.9410,0
1.8206,2.9410,0
2.1007,2.9410,0
2.3808,2.9410,0
2.6609,2.9410,0
2.9410,2.9410,47
3.2211,2.9410,19
3.5012,2.9410,14
3.7813,2.9410,9
4.0614,2.9410,0
4.3415,2.9410,1
4.6216,2.9410,0
4.9017,2.9410,0
5.1818,2.9410,0
5.4619,2.9410,0
5.7420,2.9410,0
6.0221,2.9410,0
6.3022,2.9410,0
6.5823,2.9410,0
6.8624,2.9410,0
7.1425,2.9410,0
7.4226,2.9410,0
7.7027,2.9410,0
7.9828,2.9410,0
8.2629,2.9410,0
8.5430,2.9410,0
8.8231,2.9410,0
9.1032,2.9410,0
9.3833,2.9410,0
9.6634,2.9410,0
9.9435,2.9410,0
10.2236,2.9410,0
10.5037,2.9410,0
10.7838,2.9410,0
11.0639,2.9410,0
0.1400,3.2211,0
0.4201,3.2211,0
0.7002,3.2211,0
0.9803,3.2211,0
1.2604,3.2211,0
1.5405,3.2211,0
1.8206,3.2211,0
2.1007,3.2211,0
2.3808,3.2211,0
2.6609,3.2211,0
2.9410,3.2211,0
3.2211,3.2211,39
3.5012,3.2211,29
3.7813,3.2211,26
4.0614,3.2211,13
4.3415,3.2211,11
4.6216,3.2211,2
4.9017,3.2211,0
5.1818,3.2211,0
5.4619,3.2211,0
5.7420,3.2211,0
6.0221,3.2211,0
6.3022,3.2211,0
6.5823,3.2211,0
6.8624,3.2211,0
7.1425,3.2211,0
7.4226,3.2211,0
7.7027,3.2211,0
7.9828,3.2211,0
8.2629,3.2211,0
8.5430,3.2211,0
8.8231,3.2211,0
9.1032,3.2211,0
9.3833,3.2211,0
9.6634,3.2211,0
9.9435,3.2211,0
10.2236,3.2211,0
10.5037,3.2211,0
10.7838,3.2211,0
11.0639,3.2211,0
0.1400,3.5012,0
0.4201,3.5012,0
0.7002,3.5012,0
0.9803,3.5012,0
1.2604,3.5012,0
1.5405,3.5012,0
1.8206,3.5012,0
2.1007,3.5012,0
2.3808,3.5012,0
2.6609,3.5012,0
2.9410,3.5012,0
3.2211,3.5012,0
3.5012,3.5012,54
3.7813,3.5012,63
4.0614,3.5012,57
4.3415,3.5012,12
4.6216,3.5012,6
4.9017,3.5012,0
5.1818,3.5012,0
5.4619,3.5012,0
5.7420,3.5012,0
6.0221,3.5012,0
6.3022,3.5012,0
6.5823,3.5012,0
6.8624,3.5012,0
7.1425,3.5012,0
7.4226,3.5012,0
7.7027,3.5012,0
7.9828,3.5012,0
8.2629,3.5012,0
8.5430,3.5012,0
8.8231,3.5012,0
9.1032,3.5012,0
9.3833,3.5012,0
9.6634,3.5012,0
9.9435,3.5012,0
10.2236,3.5012,0
10.5037,3.5012,0
10.7838,3.5012,0
11.0639,3.5012,0
0.1400,3.7813,0
0.4201,3.7813,0
0.7002,3.7813,0
0.9803,3.7813,0
1.2604,3.7813,0
1.5405,3.7813,0
1.8206,3.7813,0
2.1007,3.7813,0
2.3808,3.7813,0
2.6609,3.7813,0
2.9410,3.7813,0
3.2211,3.7813,0
3.5012,3.7813,0
3.7813,3.7813,101
4.0614,3.7813,37
4.3415,3.7813,110
4.6216,3.7813,47
4.9017,3.7813,8
5.1818,3.7813,0
5.4619,3.7813,0
5.7420,3.7813,0
6.0221,3.7813,0
6.3022,3.7813,0
6.5823,3.7813,0
6.8624,3.7813,0
7.1425,3.7813,0
7.4226,3.7813,0
7.7027,3.7813,0
7.9828,3.7813,0
8.2629,3.7813,0
8.5430,3.7813,0
8.8231,3.7813,0
9.1032,3.7813,0
9.3833,3.7813,0
9.6634,3.7813,0
9.9435,3.7813,0
10.2236,3.7813,0
10.5037,3.7813,0
10.7838,3.7813,0
11.0639,3.7813,0
0.1400,4.0614,0
0.4201,4.0614,0
0.7002,4.0614,0
0.9803,4.0614,0
1.2604,4.0614,0
1.5405,4.0614,0
1.8206,4.0614,0
2.1007,4.0614,0
2.3808,4.0614,0
2.6609,4.0614,0
2.9410,4.0614,0
3.2211,4.0614,0
3.5012,4.0614,0
3.7813,4.0614,0
4.0614,4.0614,73
4.3415,4.0614,35
4.6216,4.0614,129
4.9017,4.0614,119
5.1818,4.0614,62
5.4619,4.0614,46
5.7420,4.0614,35
6.0221,4.0614,38
6.3022,4.0614,40
6.5823,4.0614,51
6.8624,4.0614,72
7.1425,4.0614,128
7.4226,4.0614,136
7.7027,4.0614,128
7.9828,4.0614,128
8.2629,4.0614,87
8.5430,4.0614,55
8.8231,4.0614,44
9.1032,4.0614,26
9.3833,4.0614,8
9.6634,4.0614,0
9.9435,4.0614,0
10.2236,4.0614,0
10.5037,4.0614,0
10.7838,4.0614,0
11.0639,4.0614,0
0.1400,4.3415,0
0.4201,4.3415,0
0.7002,4.3415,0
0.9803,4.3415,0
1.2604,4.3415,0
1.5405,4.3415,0
1.8206,4.3415,0
2.1007,4.3415,0
2.3808,4.3415,0
2.6609,4.3415,0
2.9410,4.3415,0
3.2211,4.3415,0
3.5012,4.3415,0
3.7813,4.3415,0
4.0614,4.3415,0
4.3415,4.3415,96
4.6216,4.3415,32
4.9017,4.3415,81
5.1818,4.3415,224
5.4619,4.3415,246
5.7420,4.3415,273
6.0221,4.3415,337
6.3022,4.3415,413
6.5823,4.3415,543
6.8624,4.3415,689
7.1425,4.3415,825
7.4226,4.3415,857
7.7027,4.3415,919
7.9828,4.3415,1171
8.2629,4.3415,1156
8.5430,4.3415,1148
8.8231,4.3415,1047
9.1032,4.3415,859
9.3833,4.3415,527
9.6634,4.3415,255
9.9435,4.3415,178
10.2236,4.3415,51
10.5037,4.3415,8
10.7838,4.3415,0
11.0639,4.3415,0
0.1400,4.6216,0
0.4201,4.6216,0
0.7002,4.6216,0
0.9803,4.6216,0
1.2604,4.6216,0
1.5405,4.6216,0
1.8206,4.6216,0
2.1007,4.6216,0
2.3808,4.6216,0
2.6609,4.6216,0
2.9410,4.6216,0
3.2211,4.6216,0
3.5012,4.6216,0
3.7813,4.6216,0
4.0614,4.6216,0
4.3415,4.6216,0
4.6216,4.6216,123
4.9017,4.6216,49
5.1818,4.6216,86
5.4619,4.6216,136
5.7420,4.6216,177
6.0221,4.6216,256
6.3022,4.6216,341
6.5823,4.6216,478
6.8624,4.6216,656
7.1425,4.6216,733
7.4226,4.6216,722
7.7027,4.6216,607
7.9828,4.6216,685
8.2629,4.6216,783
8.5430,4.6216,901
8.8231,4.6216,1006
9.1032,4.6216,967
9.3833,4.6216,779
9.6634,4.6216,411
9.9435,4.6216,254
10.2236,4.6216,167
10.5037,4.6216,29
10.7838,4.6216,0
11.0639,4.6216,0
0.1400,4.9017,0
0.4201,4.9017,0
0.7002,4.9017,0
0.9803,4.9017,0
1.2604,4.9017,0
1.5405,4.9017,0
1.8206,4.9017,0
2.1007,4.9017,0
2.3808,4.9017,0
2.6609,4.9017,0
2.9410,4.9017,0
3.2211,4.9017,0
3.5012,4.9017,0
3.7813,4.9017,0
4.0614,4.9017,0
4.3415,4.9017,0
4.6216,4.9017,0
4.9017,4.9017,48
5.1818,4.9017,49
5.4619,4.9017,41
5.7420,4.9017,54
6.0221,4.9017,88
6.3022,4.9017,94
6.5823,4.9017,125
6.8624,4.9017,142
7.1425,4.9017,170
7.4226,4.9017,269
7.7027,4.9017,348
7.9828,4.9017,423
8.2629,4.9017,383
8.5430,4.9017,556
8.8231,4.9017,800
9.1032,4.9017,775
9.3833,4.9017,799
9.6634,4.9017,524
9.9435,4.9017,265
10.2236,4.9017,169
10.5037,4.9017,52
10.7838,4.9017,1
11.0639,4.9017,0
0.1400,5.1818,0
0.4201,5.1818,0
0.7002,5.1818,0
0.9803,5.1818,0
1.2604,5.1818,0
1.5405,5.1818,0
1.8206,5.1818,0
2.1007,5.1818,0
2.3808,5.1818,0
2.6609,5.1818,0
2.9410,5.1818,0
3.2211,5.1818,0
3.5012,5.1818,0
3.7813,5.1818,0
4.0614,5.1818,0
4.3415,5.1818,0
4.6216,5.1818,0
4.9017,5.1818,0
5.1818,5.1818,49
5.4619,5.1818,44
5.7420,5.1818,35
6.0221,5.1818,6
6.3022,5.1818,5
6.5823,5.1818,5
6.8624,5.1818,9
7.1425,5.1818,27
7.4226,5.1818,42
7.7027,5.1818,81
7.9828,5.1818,120
8.2629,5.1818,163
8.5430,5.1818,224
8.8231,5.1818,403
9.1032,5.1818,543
9.3833,5.1818,453
9.6634,5.1818,440
9.9435,5.1818,320
10.2236,5.1818,125
10.5037,5.1818,63
10.7838,5.1818,1
11.0639,5.1818,0
0.1400,5.4619,0
0.4201,5.4619,0
0.7002,5.4619,0
0.9803,5.4619,0
1.2604,5.4619,0
1.5405,5.4619,0
1.8206,5.4619,0
2.1007,5.4619,0
2.3808,5.4619,0
2.6609,5.4619,0
2.9410,5.4619,0
3.2211,5.4619,0
3.5012,5.4619,0
3.7813,5.4619,0
4.0614,5.4619,0
4.3415,5.4619,0
4.6216,5.4619,0
4.9017,5.4619,0
5.1818,5.4619,0
5.4619,5.4619,33
5.7420,5.4619,18
6.0221,5.4619,31
6.3022,5.4619,6
6.5823,5.4619,0
6.8624,5.4619,0
7.1425,5.4619,8
7.4226,5.4619,5
7.7027,5.4619,17
7.9828,5.4619,31
8.2629,5.4619,32
8.5430,5.4619,31
8.8231,5.4619,98
9.1032,5.4619,214
9.3833,5.4619,237
9.6634,5.4619,267
9.9435,5.4619,280
10.2236,5.4619,111
10.5037,5.4619,48
10.7838,5.4619,1
11.0639,5.4619,0
0.1400,5.7420,0
0.4201,5.7420,0
0.7002,5.7420,0
0.9803,5.7420,0
1.2604,5.7420,0
1.5405,5.7420,0
1.8206,5.7420,0
2.1007,5.7420,0
2.3808,5.7420,0
2.6609,5.7420,0
2.9410,5.7420,0
3.2211,5.7420,0
3.5012,5.7420,0
3.7813,5.7420,0
4.0614,5.7420,0
4.3415,5.7420,0
4.6216,5.7420,0
4.9017,5.7420,0
5.1818,5.7420,0
5.4619,5.7420,0
5.7420,5.7420,31
6.0221,5.7420,37
6.3022,5.7420,21
6.5823,5.7420,0
6.8624,5.7420,1
7.1425,5.7420,0
7.4226,5.7420,0
7.7027,5.7420,1
7.9828,5.7420,7
8.2629,5.7420,4
8.5430,5.7420,3
8.8231,5.7420,12
9.1032,5.7420,55
9.3833,5.7420,86
9.6634,5.7420,94
9.9435,5.7420,155
10.2236,5.7420,78
10.5037,5.7420,43
10.7838,5.7420,2
11.0639,5.7420,0
0.1400,6.0221,0
0.4201,6.0221,0
0.7002,6.0221,0
0.9803,6.0221,0
1.2604,6.0221,0
1.5405,6.0221,0
1.8206,6.0221,0
2.1007,6.0221,0
2.3808,6.0221,0
2.6609,6.0221,0
2.9410,6.0221,0
3.2211,6.0221,0
3.5012,6.0221,0
3.7813,6.0221,0
4.0614,6.0221,0
4.3415,6.0221,0
4.6216,6.0221,0
4.9017,6.0221,0
5.1818,6.0221,0
5.4619,6.0221,0
5.7420,6.0221,0
6.0221,6.0221,24
6.3022,6.0221,8
6.5823,6.0221,20
6.8624,6.0221,27
7.1425,6.0221,0
7.4226,6.0221,0
7.7027,6.0221,2
7.9828,6.0221,0
8.2629,6.0221,0
8.5430,6.0221,4
8.8231,6.0221,5
9.1032,6.0221,13
9.3833,6.0221,25
9.6634,6.0221,37
9.9435,6.0221,80
10.2236,6.0221,33
10.5037,6.0221,22
10.7838,6.0221,1
11.0639,6.0221,0
0.1400,6.3022,0
0.4201,6.3022,0
0.7002,6.3022,0
0.9803,6.3022,0
1.2604,6.3022,0
1.5405,6.3022,0
1.8206,6.3022,0
2.1007,6.3022,0
2.3808,6.3022,0
2.6609,6.3022,0
2.9410,6.3022,0
3.2211,6.3022,0
3.5012,6.3022,0
3.7813,6.3022,0
4.0614,6.3022,0
4.3415,6.3022,0
4.6216,6.3022,0
4.9017,6.3022,0
5.1818,6.3022,0
5.4619,6.3022,0
5.7420,6.3022,0
6.0221,6.3022,0
6.3022,6.3022,2
6.5823,6.3022,4
6.8624,6.3022,4
7.1425,6.3022,0
7.4226,6.3022,3
7.7027,6.3022,11
7.9828,6.3022,29
8.2629,6.3022,3
8.5430,6.3022,0
8.8231,6.3022,0
9.1032,6.3022,7
9.3833,6.3022,5
9.6634,6.3022,9
9.9435,6.3022,42
10.2236,6.3022,9
10.5037,6.3022,11
10.7838,6.3022,0
11.0639,6.3022,0
0.1400,6.5823,0
0.4201,6.5823,0
0.7002,6.5823,0
0.9803,6.5823,0
1.2604,6.5823,0
1.5405,6.5823,0
1.8206,6.5823,0
2.1007,6.5823,0
2.3808,6.5823,0
2.6609,6.5823,0
2.9410,6.5823,0
3.2211,6.5823,0
3.5012,6.5823,0
3.7813,6.5823,0
4.0614,6.5823,0
4.3415,6.5823,0
4.6216,6.5823,0
4.9017,6.5823,0
5.1818,6.5823,0
5.4619,6.5823,0
5.7420,6.5823,0
6.0221,6.5823,0
6.3022,6.5823,0
6.5823,6.5823,7
6.8624,6.5823,0
7.1425,6.5823,0
7.4226,6.5823,0
7.7027,6.5823,0
7.9828,6.5823,0
8.2629,6.5823,0
8.5430,6.5823,0
8.8231,6.5823,0
9.1032,6.5823,1
9.3833,6.5823,2
9.6634,6.5823,3
9.9435,6.5823,4
10.2236,6.5823,7
10.5037,6.5823,6
10.7838,6.5823,0
11.0639,6.5823,0
0.1400,6.8624,0
0.4201,6.8624,0
0.7002,6.8624,0
0.9803,6.8624,0
1.2604,6.8624,0
1.5405,6.8624,0
1.8206,6.8624,0
2.1007,6.8624,0
2.3808,6.8624,0
2.6609,6.8624,0
2.9410,6.8624,0
3.2211,6.8624,0
3.5012,6.8624,0
3.7813,6.8624,0
4.0614,6.8624,0
4.3415,6.8624,0
4.6216,6.8624,0
4.9017,6.8624,0
5.1818,6.8624,0
5.4619,6.8624,0
5.7420,6.8624,0
6.0221,6.8624,0
6.3022,6.8624,0
6.5823,6.8624,0
6.8624,6.8624,14
7.1425,6.8624,0
7.4226,6.8624,0
7.7027,6.8624,0
7.9828,6.8624,0
8.2629,6.8624,0
8.5430,6.8624,0
8.8231,6.8624,0
9.1032,6.8624,0
9.3833,6.8624,0
9.6634,6.8624,0
9.9435,6.8624,4
10.2236,6.8624,4
10.5037,6.8624,8
10.7838,6.8624,0
11.0639,6.8624,0
0.1400,7.1425,0
0.4201,7.1425,0
0.7002,7.1425,0
0.9803,7.1425,0
1.2604,7.1425,0
1.5405,7.1425,0
1.8206,7.1425,0
2.1007,7.1425,0
2.3808,7.1425,0
2.6609,7.1425,0
2.9410,7.1425,0
3.2211,7.1425,0
3.5012,7.1425,0
3.7813,7.1425,0
4.0614,7.1425,0
4.3415,7.1425,0
4.6216,7.1425,0
4.9017,7.1425,0
5.1818,7.1425,0
5.4619,7.1425,0
5.7420,7.1425,0
6.0221,7.1425,0
6.3022,7.1425,0
6.5823,7.1425,0
6.8624,7.1425,0
7.1425,7.1425,3
7.4226,7.1425,0
7.7027,7.1425,0
7.9828,7.1425,0
8.2629,7.1425,0
8.5430,7.1425,0
8.8231,7.1425,0
9.1032,7.1425,0
9.3833,7.1425,0
9.6634,7.1425,0
9.9435,7.1425,0
10.2236,7.1425,4
10.5037,7.1425,0
10.7838,7.1425,0
11.0639,7.1425,0
0.1400,7.4226,0
0.4201,7.4226,0
0.7002,7.4226,0
0.9803,7.4226,0
1.2604,7.4226,0
1.5405,7.4226,0
1.8206,7.4226,0
2.1007,7.4226,0
2.3808,7.4226,0
2.6609,7.4226,0
2.9410,7.4226,0
3.2211,7.4226,0
3.5012,7.4226,0
3.7813,7.4226,0
4.0614,7.4226,0
4.3415,7.4226,0
4.6216,7.4226,0
4.9017,7.4226,0
5.1818,7.4226,0
5.4619,7.4226,0
5.7420,7.4226,0
6.0221,7.4226,0
6.3022,7.4226,0
6.5823,7.4226,0
6.8624,7.4226,0
7.1425,7.4226,0
7.4226,7.4226,5
7.7027,7.4226,0
7.9828,7.4226,0
8.2629,7.4226,0
8.5430,7.4226,0
8.8231,7.4226,0
9.1032,7.4226,0
9.3833,7.4226,0
9.6634,7.4226,0
9.9435,7.4226,0
10.2236,7.4226,0
10.5037,7.4226,1
10.7838,7.4226,0
11.0639,7.4226,0
0.1400,7.7027,0
0.4201,7.7027,0
0.7002,7.7027,0
0.9803,7.7027,0
1.2604,7.7027,0
1.5405,7.7027,0
1.8206,7.7027,0
2.1007,7.7027,0
2.3808,7.7027,0
2.6609,7.7027,0
2.9410,7.7027,0
3.2211,7.7027,0
3.5012,7.7027,0
3.7813,7.7027,0
4.0614,7.7027,0
4.3415,7.7027,0
4.6216,7.7027,0
4.9017,7.7027,0
5.1818,7.7027,0
5.4619,7.7027,0
5.7420,7.7027,0
6.0221,7.7027,0
6.3022,7.7027,0
6.5823,7.7027,0
6.8624,7.7027,0
7.1425,7.7027,0
7.4226,7.7027,0
7.7027,7.7027,0
7.9828,7.7027,0
8.2629,7.7027,0
8.5430,7.7027,0
8.8231,7.7027,0
9.1032,7.7027,0
9.3833,7.7027,0
9.6634,7.7027,0
9.9435,7.7027,0
10.2236,7.7027,0
10.5037,7.7027,2
10.7838,7.7027,1
11.0639,7.7027,0
0.1400,7.9828,0
0.4201,7.9828,0
0.7002,7.9828,0
0.9803,7.9828,0
1.2604,7.9828,0
1.5405,7.9828,0
1.8206,7.9828,0
2.1007,7.9828,0
2.3808,7.9828,0
2.6609,7.9828,0
2.9410,7.9828,0
3.2211,7.9828,0
3.5012,7.9828,0
3.7813,7.9828,0
4.0614,7.9828,0
4.3415,7.9828,0
4.6216,7.9828,0
4.9017,7.9828,0
5.1818,7.9828,0
5.4619,7.9828,0
5.7420,7.9828,0
6.0221,7.9828,0
6.3022,7.9828,0
6.5823,7.9828,0
6.8624,7.9828,0
7.1425,7.9828,0
7.4226,7.9828,0
7.7027,7.9828,0
7.9828,7.9828,0
8.2629,7.9828,0
8.5430,7.9828,0
8.8231,7.9828,0
9.1032,7.9828,0
9.3833,7.9828,0
9.6634,7.9828,0
9.9435,7.9828,0
10.2236,7.9828,0
10.5037,7.9828,1
10.7838,7.9828,1
11.0639,7.9828,0
0.1400,8.2629,0
0.4201,8.2629,0
0.7002,8.2629,0
0.9803,8.2629,0
1.2604,8.2629,0
1.5405,8.2629,0
1.8206,8.2629,0
2.1007,8.2629,0
2.3808,8.2629,0
2.6609,8.2629,0
2.9410,8.2629,0
3.2211,8.2629,0
3.5012,8.2629,0
3.7813,8.2629,0
4.0614,8.2629,0
4.3415,8.2629,0
4.6216,8.2629,0
4.9017,8.2629,0
5.1818,8.2629,0
5.4619,8.2629,0
5.7420,8.2629,0
6.0221,8.2629,0
6.3022,8.2629,0
6.5823,8.2629,0
6.8624,8.2629,0
7.1425,8.2629,0
7.4226,8.2629,0
7.7027,8.2629,0
7.9828,8.2629,0
8.2629,8.2629,0
8.5430,8.2629,0
8.8231,8.2629,0
9.1032,8.2629,0
9.3833,8.2629,0
9.6634,8.2629,0
9.9435,8.2629,0
10.2236,8.2629,0
10.5037,8.2629,0
10.7838,8.2629,0
11.0639,8.2629,0
0.1400,8.5430,0
0.4201,8.5430,0
0.7002,8.5430,0
0.9803,8.5430,0
1.2604,8.5430,0
1.5405,8.5430,0
1.8206,8.5430,0
2.1007,8.5430,0
2.3808,8.5430,0
2.6609,8.5430,0
2.9410,8.5430,0
3.2211,8.5430,0
3.5012,8.5430,0
3.7813,8.5430,0
4.0614,8.5430,0
4.3415,8.5430,0
4.6216,8.5430,0
4.9017,8.5430,0
5.1818,8.5430,0
5.4619,8.5430,0
5.7420,8.5430,0
6.0221,8.5430,0
6.3022,8.5430,0
6.5823,8.5430,0
6.8624,8.5430,0
7.1425,8.5430,0
7.4226,8.5430,0
7.7027,8.5430,0
7.9828,8.5430,0
8.2629,8.5430,0
8.5430,8.5430,0
8.8231,8.5430,0
9.1032,8.5430,0
9.3833,8.5430,0
9.6634,8.5430,0
9.9435,8.5430,0
10.2236,8.5430,0
10.5037,8.5430,0
10.7838,8.5430,0
11.0639,8.5430,0
0.1400,8.8231,0
0.4201,8.8231,0
0.7002,8.8231,0
0.9803,8.8231,0
1.2604,8.8231,0
1.5405,8.8231,0
1.8206,8.8231,0
2.1007,8.8231,0
2.3808,8.8231,0
2.6609,8.8231,0
2.9410,8.8231,0
3.2211,8.8231,0
3.5012,8.8231,0
3.7813,8.8231,0
4.0614,8.8231,0
4.3415,8.8231,0
4.6216,8.8231,0
4.9017,8.8231,0
5.1818,8.8231,0
5.4619,8.8231,0
5.7420,8.8231,0
6.0221,8.8231,0
6.3022,8.8231,0
6.5823,8.8231,0
6.8624,8.8231,0
7.1425,8.8231,0
7.4226,8.8231,0
7.7027,8.8231,0
7.9828,8.8231,0
8.2629,8.8231,0
8.5430,8.8231,0
8.8231,8.8231,0
9.1032,8.8231,0
9.3833,8.8231,0
9.6634,8.8231,0
9.9435,8.8231,0
10.2236,8.8231,0
10.5037,8.8231,0
10.7838,8.8231,0
11.0639,8.8231,0
0.1400,9.1032,0
0.4201,9.1032,0
0.7002,9.1032,0
0.9803,9.1032,0
1.2604,9.1032,0
1.5405,9.1032,0
1.8206,9.1032,0
2.1007,9.1032,0
2.3808,9.1032,0
2.6609,9.1032,0
2.9410,9.1032,0
3.2211,9.1032,0
3.5012,9.1032,0
3.7813,9.1032,0
4.0614,9.1032,0
4.3415,9.1032,0
4.6216,9.1032,0
4.9017,9.1032,0
5.1818,9.1032,0
5.4619,9.1032,0
5.7420,9.1032,0
6.0221,9.1032,0
6.3022,9.1032,0
6.5823,9.1032,0
6.8624,9.1032,0
7.1425,9.1032,0
7.4226,9.1032,0
7.7027,9.1032,0
7.9828,9.1032,0
8.2629,9.1032,0
8.5430,9.1032,0
8.8231,9.1032,0
9.1032,9.1032,0
9.3833,9.1032,0
9.6634,9.1032,0
9.9435,9.1032,0
10.2236,9.1032,0
10.5037,9.1032,0
10.7838,9.1032,0
11.0639,9.1032,0
0.1400,9.3833,0
0.4201,9.3833,0
0.7002,9.3833,0
0.9803,9.3833,0
1.2604,9.3833,0
1.5405,9.3833,0
1.8206,9.3833,0
2.1007,9.3833,0
2.3808,9.3833,0
2.6609,9.3833,0
2.9410,9.3833,0
3.2211,9.3833,0
3.5012,9.3833,0
3.7813,9.3833,0
4.0614,9.3833,0
4.3415,9.3833,0
4.6216,9.3833,0
4.9017,9.3833,0
5.1818,9.3833,0
5.4619,9.3833,0
5.7420,9.3833,0
6.0221,9.3833,0
6.3022,9.3833,0
6.5823,9.3833,0
6.8624,9.3833,0
7.1425,9.3833,0
7.4226,9.3833,0
7.7027,9.3833,0
7.9828,9.3833,0
8.2629,9.3833,0
8.5430,9.3833,0
8.8231,9.3833,0
9.1032,9.3833,0
9.3833,9.3833,0
9.6634,9.3833,0
9.9435,9.3833,0
10.2236,9.3833,0
10.5037,9.3833,0
10.7838,9.3833,0
11.0639,9.3833,0
0.1400,9.6634,0
0.4201,9.6634,0
0.7002,9.6634,0
0.9803,9.6634,0
1.2604,9.6634,0
1.5405,9.6634,0
1.8206,9.6634,0
2.1007,9.6634,0
2.3808,9.6634,0
2.6609,9.6634,0
2.9410,9.6634,0
3.2211,9.6634,0
3.5012,9.6634,0
3.7813,9.6634,0
4.0614,9.6634,0
4.3415,9.6634,0
4.6216,9.6634,0
4.9017,9.6634,0
5.1818,9.6634,0
5.4619,9.6634,0
5.7420,9.6634,0
6.0221,9.6634,0
6.3022,9.6634,0
6.5823,9.6634,0
6.8624,9.6634,0
7.1425,9.6634,0
7.4226,9.6634,0
7.7027,9.6634,0
7.9828,9.6634,0
8.2629,9.6634,0
8.5430,9.6634,0
8.8231,9.6634,0
9.1032,9.6634,0
9.3833,9.6634,0
9.6634,9.6634,0
9.9435,9.6634,0
10.2236,9.6634,0
10.5037,9.6634,0
10.7838,9.6634,0
11.0639,9.6634,0
0.1400,9.9435,0
0.4201,9.9435,0
0.7002,9.9435,0
0.9803,9.9435,0
1.2604,9.9435,0
1.5405,9.9435,0
1.8206,9.9435,0
2.1007,9.9435,0
2.3808,9.9435,0
2.6609,9.9435,0
2.9410,9.9435,0
3.2211,9.9435,0
3.5012,9.9435,0
3.7813,9.9435,0
4.0614,9.9435,0
4.3415,9.9435,0
4.6216,9.9435,0
4.9017,9.9435,0
5.1818,9.9435,0
5.4619,9.9435,0
5.7420,9.9435,0
6.0221,9.9435,0
6.3022,9.9435,0
6.5823,9.9435,0
6.8624,9.9435,0
7.1425,9.9435,0
7.4226,9.9435,0
7.7027,9.9435,0
7.9828,9.9435,0
8.2629,9.9435,0
8.5430,9.9435,0
8.8231,9.9435,0
9.1032,9.9435,0
9.3833,9.9435,0
9.6634,9.9435,0
9.9435,9.9435,0
10.2236,9.9435,0
10.5037,9.9435,0
10.7838,9.9435,0
11.0639,9.9435,0
0.1400,10.2236,0
0.4201,10.2236,0
0.7002,10.2236,0
0.9803,10.2236,0
1.2604,10.2236,0
1.5405,10.2236,0
1.8206,10.2236,0
2.1007,10.2236,0
2.3808,10.2236,0
2.6609,10.2236,0
2.9410,10.2236,0
3.2211,10.2236,0
3.5012,10.2236,0
3.7813,10.2236,0
4.0614,10.2236,0
4.3415,10.2236,0
4.6216,10.2236,0
4.9017,10.2236,0
5.1818,10.2236,0
5.4619,10.2236,0
5.7420,10.2236,0
6.0221,10.2236,0
6.3022,10.2236,0
6.5823,10.2236,0
6.8624,10.2236,0
7.1425,10.2236,0
7.4226,10.2236,0
7.7027,10.2236,0
7.9828,10.2236,0
8.2629,10.2236,0
8.5430,10.2236,0
8.8231,10.2236,0
9.1032,10.2236,0
9.3833,10.2236,0
9.6634,10.2236,0
9.9435,10.2236,0
10.2236,10.2236,0
10.5037,10.2236,0
10.7838,10.2236,0
11.0639,10.2236,0
0.1400,10.5037,0
0.4201,10.5037,0
0.7002,10.5037,0
0.9803,10.5037,0
1.2604,10.5037,0
1.5405,10.5037,0
1.8206,10.5037,0
2.1007,10.5037,0
2.3808,10.5037,0
2.6609,10.5037,0
2.9410,10.5037,0
3.2211,10.5037,0
3.5012,10.5037,0
3.7813,10.5037,0
4.0614,10.5037,0
4.3415,10.5037,0
4.6216,10.5037,0
4.9017,10.5037,0
5.1818,10.5037,0
5.4619,10.5037,0
5.7420,10.5037,0
6.0221,10.5037,0
6.3022,10.5037,0
6.5823,10.5037,0
6.8624,10.5037,0
7.1425,10.5037,0
7.4226,10.5037,0
7.7027,10.5037,0
7.9828,10.5037,0
8.2629,10.5037,0
8.5430,10.5037,0
8.8231,10.5037,0
9.1032,10.5037,0
9.3833,10.5037,0
9.6634,10.5037,0
9.9435,10.5037,0
10.2236,10.5037,0
10.5037,10.5037,0
10.7838,10.5037,0
11.0639,10.5037,0
0.1400,10.7838,0
0.4201,10.7838,0
0.7002,10.7838,0
0.9803,10.7838,0
1.2604,10.7838,0
1.5405,10.7838,0
1.8206,10.7838,0
2.1007,10.7838,0
2.3808,10.7838,0
2.6609,10.7838,0
2.9410,10.7838,0
3.2211,10.7838,0
3.5012,10.7838,0
3.7813,10.7838,0
4.0614,10.7838,0
4.3415,10.7838,0
4.6216,10.7838,0
4.9017,10.7838,0
5.1818,10.7838,0
5.4619,10.7838,0
5.7420,10.7838,0
6.0221,10.7838,0
6.3022,10.7838,0
6.5823,10.7838,0
6.8624,10.7838,0
7.1425,10.7838,0
7.4226,10.7838,0
7.7027,10.7838,0
7.9828,10.7838,0
8.2629,10.7838,0
8.5430,10.7838,0
8.8231,10.7838,0
9.1032,10.7838,0
9.3833,10.7838,0
9.6634,10.7838,0
9.9435,10.7838,0
10.2236,10.7838,0
10.5037,10.7838,0
10.7838,10.7838,0
11.0639,10.7838,0
0.1400,11.0639,0
0.4201,11.0639,0
0.7002,11.0639,0
0.9803,11.0639,0
1.2604,11.0639,0
1.5405,11.0639,0
1.8206,11.0639,0
2.1007,11.0639,0
2.3808,11.0639,0
2.6609,11.0639,0
2.9410,11.0639,0
3.2211,11.0639,0
3.5012,11.0639,0
3.7813,11.0639,0
4.0614,11.0639,0
4.3415,11.0639,0
4.6216,11.0639,0
4.9017,11.0639,0
5.1818,11.0639,0
5.4619,11.0639,0
5.7420,11.0639,0
6.0221,11.0639,0
6.3022,11.0639,0
6.5823,11.0639,0
6.8624,11.0639,0
7.1425,11.0639,0
7.4226,11.0639,0
7.7027,11.0639,0
7.9828,11.0639,0
8.2629,11.0639,0
8.5430,11.0639,0
8.8231,11.0639,0
9.1032,11.0639,0
9.3833,11.0639,0
9.6634,11.0639,0
9.9435,11.0639,0
10.2236,11.0639,0
10.5037,11.0639,0
10.7838,11.0639,0
11.0639,11.0639,0


==> Figures/figure_ch5_wA_entropy_heatmap_kto1_30d_step0.01.csv <==
H_naive_bin,H_knap_bin,count
0.1349,0.1349,227
0.4048,0.1349,0
0.6746,0.1349,0
0.9444,0.1349,0
1.2143,0.1349,0
1.4841,0.1349,2
1.7539,0.1349,0
2.0238,0.1349,0
2.2936,0.1349,0
2.5634,0.1349,0
2.8333,0.1349,0
3.1031,0.1349,0
3.3730,0.1349,0
3.6428,0.1349,0
3.9126,0.1349,0
4.1825,0.1349,0
4.4523,0.1349,0
4.7221,0.1349,0
4.9920,0.1349,0
5.2618,0.1349,0
5.5317,0.1349,0
5.8015,0.1349,0
6.0713,0.1349,0
6.3412,0.1349,0
6.6110,0.1349,0
6.8808,0.1349,0
7.1507,0.1349,0
7.4205,0.1349,0
7.6903,0.1349,0
7.9602,0.1349,0
8.2300,0.1349,0
8.4999,0.1349,0
8.7697,0.1349,0
9.0395,0.1349,0
9.3094,0.1349,0
9.5792,0.1349,0
9.8490,0.1349,0
10.1189,0.1349,0
10.3887,0.1349,0
10.6586,0.1349,0
0.1349,0.4048,0
0.4048,0.4048,0
0.6746,0.4048,0
0.9444,0.4048,0
1.2143,0.4048,0
1.4841,0.4048,0
1.7539,0.4048,0
2.0238,0.4048,0
2.2936,0.4048,0
2.5634,0.4048,0
2.8333,0.4048,0
3.1031,0.4048,0
3.3730,0.4048,0
3.6428,0.4048,0
3.9126,0.4048,0
4.1825,0.4048,0
4.4523,0.4048,0
4.7221,0.4048,0
4.9920,0.4048,0
5.2618,0.4048,0
5.5317,0.4048,0
5.8015,0.4048,0
6.0713,0.4048,0
6.3412,0.4048,0
6.6110,0.4048,0
6.8808,0.4048,0
7.1507,0.4048,0
7.4205,0.4048,0
7.6903,0.4048,0
7.9602,0.4048,0
8.2300,0.4048,0
8.4999,0.4048,0
8.7697,0.4048,0
9.0395,0.4048,0
9.3094,0.4048,0
9.5792,0.4048,0
9.8490,0.4048,0
10.1189,0.4048,0
10.3887,0.4048,0
10.6586,0.4048,0
0.1349,0.6746,0
0.4048,0.6746,0
0.6746,0.6746,0
0.9444,0.6746,0
1.2143,0.6746,0
1.4841,0.6746,0
1.7539,0.6746,0
2.0238,0.6746,0
2.2936,0.6746,0
2.5634,0.6746,0
2.8333,0.6746,0
3.1031,0.6746,0
3.3730,0.6746,0
3.6428,0.6746,0
3.9126,0.6746,0
4.1825,0.6746,0
4.4523,0.6746,0
4.7221,0.6746,0
4.9920,0.6746,0
5.2618,0.6746,0
5.5317,0.6746,0
5.8015,0.6746,0
6.0713,0.6746,0
6.3412,0.6746,0
6.6110,0.6746,0
6.8808,0.6746,0
7.1507,0.6746,0
7.4205,0.6746,0
7.6903,0.6746,0
7.9602,0.6746,0
8.2300,0.6746,0
8.4999,0.6746,0
8.7697,0.6746,0
9.0395,0.6746,0
9.3094,0.6746,0
9.5792,0.6746,0
9.8490,0.6746,0
10.1189,0.6746,0
10.3887,0.6746,0
10.6586,0.6746,0
0.1349,0.9444,0
0.4048,0.9444,0
0.6746,0.9444,0
0.9444,0.9444,129
1.2143,0.9444,0
1.4841,0.9444,4
1.7539,0.9444,0
2.0238,0.9444,1
2.2936,0.9444,0
2.5634,0.9444,2
2.8333,0.9444,0
3.1031,0.9444,0
3.3730,0.9444,0
3.6428,0.9444,0
3.9126,0.9444,0
4.1825,0.9444,0
4.4523,0.9444,0
4.7221,0.9444,0
4.9920,0.9444,0
5.2618,0.9444,0
5.5317,0.9444,0
5.8015,0.9444,0
6.0713,0.9444,0
6.3412,0.9444,0
6.6110,0.9444,0
6.8808,0.9444,0
7.1507,0.9444,0
7.4205,0.9444,0
7.6903,0.9444,0
7.9602,0.9444,0
8.2300,0.9444,0
8.4999,0.9444,0
8.7697,0.9444,0
9.0395,0.9444,0
9.3094,0.9444,0
9.5792,0.9444,0
9.8490,0.9444,0
10.1189,0.9444,0
10.3887,0.9444,0
10.6586,0.9444,0
0.1349,1.2143,0
0.4048,1.2143,0
0.6746,1.2143,0
0.9444,1.2143,0
1.2143,1.2143,0
1.4841,1.2143,0
1.7539,1.2143,0
2.0238,1.2143,0
2.2936,1.2143,0
2.5634,1.2143,0
2.8333,1.2143,0
3.1031,1.2143,0
3.3730,1.2143,0
3.6428,1.2143,0
3.9126,1.2143,0
4.1825,1.2143,0
4.4523,1.2143,0
4.7221,1.2143,0
4.9920,1.2143,0
5.2618,1.2143,0
5.5317,1.2143,0
5.8015,1.2143,0
6.0713,1.2143,0
6.3412,1.2143,0
6.6110,1.2143,0
6.8808,1.2143,0
7.1507,1.2143,0
7.4205,1.2143,0
7.6903,1.2143,0
7.9602,1.2143,0
8.2300,1.2143,0
8.4999,1.2143,0
8.7697,1.2143,0
9.0395,1.2143,0
9.3094,1.2143,0
9.5792,1.2143,0
9.8490,1.2143,0
10.1189,1.2143,0
10.3887,1.2143,0
10.6586,1.2143,0
0.1349,1.4841,0
0.4048,1.4841,0
0.6746,1.4841,0
0.9444,1.4841,0
1.2143,1.4841,0
1.4841,1.4841,80
1.7539,1.4841,0
2.0238,1.4841,4
2.2936,1.4841,2
2.5634,1.4841,0
2.8333,1.4841,0
3.1031,1.4841,0
3.3730,1.4841,0
3.6428,1.4841,0
3.9126,1.4841,0
4.1825,1.4841,0
4.4523,1.4841,0
4.7221,1.4841,0
4.9920,1.4841,0
5.2618,1.4841,0
5.5317,1.4841,0
5.8015,1.4841,0
6.0713,1.4841,0
6.3412,1.4841,0
6.6110,1.4841,0
6.8808,1.4841,0
7.1507,1.4841,0
7.4205,1.4841,0
7.6903,1.4841,0
7.9602,1.4841,0
8.2300,1.4841,0
8.4999,1.4841,0
8.7697,1.4841,0
9.0395,1.4841,0
9.3094,1.4841,0
9.5792,1.4841,0
9.8490,1.4841,0
10.1189,1.4841,0
10.3887,1.4841,0
10.6586,1.4841,0
0.1349,1.7539,0
0.4048,1.7539,0
0.6746,1.7539,0
0.9444,1.7539,0
1.2143,1.7539,0
1.4841,1.7539,0
1.7539,1.7539,0
2.0238,1.7539,3
2.2936,1.7539,0
2.5634,1.7539,1
2.8333,1.7539,0
3.1031,1.7539,0
3.3730,1.7539,0
3.6428,1.7539,0
3.9126,1.7539,0
4.1825,1.7539,0
4.4523,1.7539,0
4.7221,1.7539,0
4.9920,1.7539,0
5.2618,1.7539,0
5.5317,1.7539,0
5.8015,1.7539,0
6.0713,1.7539,0
6.3412,1.7539,0
6.6110,1.7539,0
6.8808,1.7539,0
7.1507,1.7539,0
7.4205,1.7539,0
7.6903,1.7539,0
7.9602,1.7539,0
8.2300,1.7539,0
8.4999,1.7539,0
8.7697,1.7539,0
9.0395,1.7539,0
9.3094,1.7539,0
9.5792,1.7539,0
9.8490,1.7539,0
10.1189,1.7539,0
10.3887,1.7539,0
10.6586,1.7539,0
0.1349,2.0238,0
0.4048,2.0238,0
0.6746,2.0238,0
0.9444,2.0238,0
1.2143,2.0238,0
1.4841,2.0238,0
1.7539,2.0238,0
2.0238,2.0238,69
2.2936,2.0238,1
2.5634,2.0238,0
2.8333,2.0238,0
3.1031,2.0238,0
3.3730,2.0238,0
3.6428,2.0238,0
3.9126,2.0238,0
4.1825,2.0238,0
4.4523,2.0238,0
4.7221,2.0238,0
4.9920,2.0238,0
5.2618,2.0238,0
5.5317,2.0238,0
5.8015,2.0238,0
6.0713,2.0238,0
6.3412,2.0238,0
6.6110,2.0238,0
6.8808,2.0238,0
7.1507,2.0238,0
7.4205,2.0238,0
7.6903,2.0238,0
7.9602,2.0238,0
8.2300,2.0238,0
8.4999,2.0238,0
8.7697,2.0238,0
9.0395,2.0238,0
9.3094,2.0238,0
9.5792,2.0238,0
9.8490,2.0238,0
10.1189,2.0238,0
10.3887,2.0238,0
10.6586,2.0238,0
0.1349,2.2936,0
0.4048,2.2936,0
0.6746,2.2936,0
0.9444,2.2936,0
1.2143,2.2936,0
1.4841,2.2936,0
1.7539,2.2936,0
2.0238,2.2936,0
2.2936,2.2936,68
2.5634,2.2936,3
2.8333,2.2936,1
3.1031,2.2936,1
3.3730,2.2936,0
3.6428,2.2936,0
3.9126,2.2936,0
4.1825,2.2936,0
4.4523,2.2936,0
4.7221,2.2936,0
4.9920,2.2936,0
5.2618,2.2936,0
5.5317,2.2936,0
5.8015,2.2936,0
6.0713,2.2936,0
6.3412,2.2936,0
6.6110,2.2936,0
6.8808,2.2936,0
7.1507,2.2936,0
7.4205,2.2936,0
7.6903,2.2936,0
7.9602,2.2936,0
8.2300,2.2936,0
8.4999,2.2936,0
8.7697,2.2936,0
9.0395,2.2936,0
9.3094,2.2936,0
9.5792,2.2936,0
9.8490,2.2936,0
10.1189,2.2936,0
10.3887,2.2936,0
10.6586,2.2936,0
0.1349,2.5634,0
0.4048,2.5634,0
0.6746,2.5634,0
0.9444,2.5634,0
1.2143,2.5634,0
1.4841,2.5634,0
1.7539,2.5634,0
2.0238,2.5634,0
2.2936,2.5634,0
2.5634,2.5634,57
2.8333,2.5634,15
3.1031,2.5634,0
3.3730,2.5634,0
3.6428,2.5634,0
3.9126,2.5634,0
4.1825,2.5634,0
4.4523,2.5634,0
4.7221,2.5634,0
4.9920,2.5634,0
5.2618,2.5634,0
5.5317,2.5634,0
5.8015,2.5634,0
6.0713,2.5634,0
6.3412,2.5634,0
6.6110,2.5634,0
6.8808,2.5634,0
7.1507,2.5634,0
7.4205,2.5634,0
7.6903,2.5634,0
7.9602,2.5634,0
8.2300,2.5634,0
8.4999,2.5634,0
8.7697,2.5634,0
9.0395,2.5634,0
9.3094,2.5634,0
9.5792,2.5634,0
9.8490,2.5634,0
10.1189,2.5634,0
10.3887,2.5634,0
10.6586,2.5634,0
0.1349,2.8333,0
0.4048,2.8333,0
0.6746,2.8333,0
0.9444,2.8333,0
1.2143,2.8333,0
1.4841,2.8333,0
1.7539,2.8333,0
2.0238,2.8333,0
2.2936,2.8333,0
2.5634,2.8333,0
2.8333,2.8333,48
3.1031,2.8333,26
3.3730,2.8333,1
3.6428,2.8333,0
3.9126,2.8333,0
4.1825,2.8333,0
4.4523,2.8333,0
4.7221,2.8333,0
4.9920,2.8333,0
5.2618,2.8333,0
5.5317,2.8333,0
5.8015,2.8333,0
6.0713,2.8333,0
6.3412,2.8333,0
6.6110,2.8333,0
6.8808,2.8333,0
7.1507,2.8333,0
7.4205,2.8333,0
7.6903,2.8333,0
7.9602,2.8333,0
8.2300,2.8333,0
8.4999,2.8333,0
8.7697,2.8333,0
9.0395,2.8333,0
9.3094,2.8333,0
9.5792,2.8333,0
9.8490,2.8333,0
10.1189,2.8333,0
10.3887,2.8333,0
10.6586,2.8333,0
0.1349,3.1031,0
0.4048,3.1031,0
0.6746,3.1031,0
0.9444,3.1031,0
1.2143,3.1031,0
1.4841,3.1031,0
1.7539,3.1031,0
2.0238,3.1031,0
2.2936,3.1031,0
2.5634,3.1031,0
2.8333,3.1031,0
3.1031,3.1031,72
3.3730,3.1031,34
3.6428,3.1031,2
3.9126,3.1031,1
4.1825,3.1031,0
4.4523,3.1031,0
4.7221,3.1031,0
4.9920,3.1031,0
5.2618,3.1031,0
5.5317,3.1031,0
5.8015,3.1031,0
6.0713,3.1031,0
6.3412,3.1031,0
6.6110,3.1031,0
6.8808,3.1031,0
7.1507,3.1031,0
7.4205,3.1031,0
7.6903,3.1031,0
7.9602,3.1031,0
8.2300,3.1031,0
8.4999,3.1031,0
8.7697,3.1031,0
9.0395,3.1031,0
9.3094,3.1031,0
9.5792,3.1031,0
9.8490,3.1031,0
10.1189,3.1031,0
10.3887,3.1031,0
10.6586,3.1031,0
0.1349,3.3730,0
0.4048,3.3730,0
0.6746,3.3730,0
0.9444,3.3730,0
1.2143,3.3730,0
1.4841,3.3730,0
1.7539,3.3730,0
2.0238,3.3730,0
2.2936,3.3730,0
2.5634,3.3730,0
2.8333,3.3730,0
3.1031,3.3730,0
3.3730,3.3730,78
3.6428,3.3730,47
3.9126,3.3730,54
4.1825,3.3730,0
4.4523,3.3730,1
4.7221,3.3730,0
4.9920,3.3730,0
5.2618,3.3730,0
5.5317,3.3730,0
5.8015,3.3730,0
6.0713,3.3730,0
6.3412,3.3730,0
6.6110,3.3730,0
6.8808,3.3730,0
7.1507,3.3730,0
7.4205,3.3730,0
7.6903,3.3730,0
7.9602,3.3730,0
8.2300,3.3730,0
8.4999,3.3730,0
8.7697,3.3730,0
9.0395,3.3730,0
9.3094,3.3730,0
9.5792,3.3730,0
9.8490,3.3730,0
10.1189,3.3730,0
10.3887,3.3730,0
10.6586,3.3730,0
0.1349,3.6428,0
0.4048,3.6428,0
0.6746,3.6428,0
0.9444,3.6428,0
1.2143,3.6428,0
1.4841,3.6428,0
1.7539,3.6428,0
2.0238,3.6428,0
2.2936,3.6428,0
2.5634,3.6428,0
2.8333,3.6428,0
3.1031,3.6428,0
3.3730,3.6428,0
3.6428,3.6428,65
3.9126,3.6428,37
4.1825,3.6428,34
4.4523,3.6428,13
4.7221,3.6428,0
4.9920,3.6428,0
5.2618,3.6428,0
5.5317,3.6428,0
5.8015,3.6428,0
6.0713,3.6428,0
6.3412,3.6428,0
6.6110,3.6428,0
6.8808,3.6428,0
7.1507,3.6428,0
7.4205,3.6428,0
7.6903,3.6428,0
7.9602,3.6428,0
8.2300,3.6428,0
8.4999,3.6428,0
8.7697,3.6428,0
9.0395,3.6428,0
9.3094,3.6428,0
9.5792,3.6428,0
9.8490,3.6428,0
10.1189,3.6428,0
10.3887,3.6428,0
10.6586,3.6428,0
0.1349,3.9126,0
0.4048,3.9126,0
0.6746,3.9126,0
0.9444,3.9126,0
1.2143,3.9126,0
1.4841,3.9126,0
1.7539,3.9126,0
2.0238,3.9126,0
2.2936,3.9126,0
2.5634,3.9126,0
2.8333,3.9126,0
3.1031,3.9126,0
3.3730,3.9126,0
3.6428,3.9126,0
3.9126,3.9126,77
4.1825,3.9126,39
4.4523,3.9126,109
4.7221,3.9126,34
4.9920,3.9126,5
5.2618,3.9126,0
5.5317,3.9126,1
5.8015,3.9126,10
6.0713,3.9126,0
6.3412,3.9126,2
6.6110,3.9126,3
6.8808,3.9126,1
7.1507,3.9126,2
7.4205,3.9126,0
7.6903,3.9126,1
7.9602,3.9126,1
8.2300,3.9126,0
8.4999,3.9126,0
8.7697,3.9126,0
9.0395,3.9126,0
9.3094,3.9126,0
9.5792,3.9126,0
9.8490,3.9126,0
10.1189,3.9126,0
10.3887,3.9126,0
10.6586,3.9126,0
0.1349,4.1825,0
0.4048,4.1825,0
0.6746,4.1825,0
0.9444,4.1825,0
1.2143,4.1825,0
1.4841,4.1825,0
1.7539,4.1825,0
2.0238,4.1825,0
2.2936,4.1825,0
2.5634,4.1825,0
2.8333,4.1825,0
3.1031,4.1825,0
3.3730,4.1825,0
3.6428,4.1825,0
3.9126,4.1825,0
4.1825,4.1825,77
4.4523,4.1825,36
4.7221,4.1825,106
4.9920,4.1825,172
5.2618,4.1825,181
5.5317,4.1825,221
5.8015,4.1825,263
6.0713,4.1825,302
6.3412,4.1825,408
6.6110,4.1825,458
6.8808,4.1825,544
7.1507,4.1825,594
7.4205,4.1825,563
7.6903,4.1825,553
7.9602,4.1825,665
8.2300,4.1825,540
8.4999,4.1825,467
8.7697,4.1825,297
9.0395,4.1825,124
9.3094,4.1825,37
9.5792,4.1825,10
9.8490,4.1825,2
10.1189,4.1825,0
10.3887,4.1825,0
10.6586,4.1825,0
0.1349,4.4523,0
0.4048,4.4523,0
0.6746,4.4523,0
0.9444,4.4523,0
1.2143,4.4523,0
1.4841,4.4523,0
1.7539,4.4523,0
2.0238,4.4523,0
2.2936,4.4523,0
2.5634,4.4523,0
2.8333,4.4523,0
3.1031,4.4523,0
3.3730,4.4523,0
3.6428,4.4523,0
3.9126,4.4523,0
4.1825,4.4523,0
4.4523,4.4523,96
4.7221,4.4523,17
4.9920,4.4523,57
5.2618,4.4523,85
5.5317,4.4523,101
5.8015,4.4523,126
6.0713,4.4523,166
6.3412,4.4523,267
6.6110,4.4523,370
6.8808,4.4523,576
7.1507,4.4523,666
7.4205,4.4523,695
7.6903,4.4523,709
7.9602,4.4523,1025
8.2300,4.4523,1154
8.4999,4.4523,1592
8.7697,4.4523,1694
9.0395,4.4523,1470
9.3094,4.4523,954
9.5792,4.4523,519
9.8490,4.4523,223
10.1189,4.4523,21
10.3887,4.4523,0
10.6586,4.4523,0
0.1349,4.7221,0
0.4048,4.7221,0
0.6746,4.7221,0
0.9444,4.7221,0
1.2143,4.7221,0
1.4841,4.7221,0
1.7539,4.7221,0
2.0238,4.7221,0
2.2936,4.7221,0
2.5634,4.7221,0
2.8333,4.7221,0
3.1031,4.7221,0
3.3730,4.7221,0
3.6428,4.7221,0
3.9126,4.7221,0
4.1825,4.7221,0
4.4523,4.7221,0
4.7221,4.7221,73
4.9920,4.7221,13
5.2618,4.7221,38
5.5317,4.7221,25
5.8015,4.7221,8
6.0713,4.7221,8
6.3412,4.7221,26
6.6110,4.7221,47
6.8808,4.7221,98
7.1507,4.7221,146
7.4205,4.7221,251
7.6903,4.7221,365
7.9602,4.7221,494
8.2300,4.7221,513
8.4999,4.7221,546
8.7697,4.7221,812
9.0395,4.7221,912
9.3094,4.7221,654
9.5792,4.7221,441
9.8490,4.7221,239
10.1189,4.7221,37
10.3887,4.7221,0
10.6586,4.7221,0
0.1349,4.9920,0
0.4048,4.9920,0
0.6746,4.9920,0
0.9444,4.9920,0
1.2143,4.9920,0
1.4841,4.9920,0
1.7539,4.9920,0
2.0238,4.9920,0
2.2936,4.9920,0
2.5634,4.9920,0
2.8333,4.9920,0
3.1031,4.9920,0
3.3730,4.9920,0
3.6428,4.9920,0
3.9126,4.9920,0
4.1825,4.9920,0
4.4523,4.9920,0
4.7221,4.9920,0
4.9920,4.9920,134
5.2618,4.9920,10
5.5317,4.9920,6
5.8015,4.9920,7
6.0713,4.9920,18
6.3412,4.9920,71
6.6110,4.9920,74
6.8808,4.9920,76
7.1507,4.9920,106
7.4205,4.9920,165
7.6903,4.9920,151
7.9602,4.9920,169
8.2300,4.9920,147
8.4999,4.9920,169
8.7697,4.9920,294
9.0395,4.9920,523
9.3094,4.9920,387
9.5792,4.9920,340
9.8490,4.9920,276
10.1189,4.9920,49
10.3887,4.9920,1
10.6586,4.9920,0
0.1349,5.2618,0
0.4048,5.2618,0
0.6746,5.2618,0
0.9444,5.2618,0
1.2143,5.2618,0
1.4841,5.2618,0
1.7539,5.2618,0
2.0238,5.2618,0
2.2936,5.2618,0
2.5634,5.2618,0
2.8333,5.2618,0
3.1031,5.2618,0
3.3730,5.2618,0
3.6428,5.2618,0
3.9126,5.2618,0
4.1825,5.2618,0
4.4523,5.2618,0
4.7221,5.2618,0
4.9920,5.2618,0
5.2618,5.2618,216
5.5317,5.2618,9
5.8015,5.2618,4
6.0713,5.2618,0
6.3412,5.2618,0
6.6110,5.2618,0
6.8808,5.2618,1
7.1507,5.2618,20
7.4205,5.2618,82
7.6903,5.2618,97
7.9602,5.2618,143
8.2300,5.2618,92
8.4999,5.2618,107
8.7697,5.2618,106
9.0395,5.2618,210
9.3094,5.2618,231
9.5792,5.2618,203
9.8490,5.2618,197
10.1189,5.2618,63
10.3887,5.2618,1
10.6586,5.2618,0
0.1349,5.5317,0
0.4048,5.5317,0
0.6746,5.5317,0
0.9444,5.5317,0
1.2143,5.5317,0
1.4841,5.5317,0
1.7539,5.5317,0
2.0238,5.5317,0
2.2936,5.5317,0
2.5634,5.5317,0
2.8333,5.5317,0
3.1031,5.5317,0
3.3730,5.5317,0
3.6428,5.5317,0
3.9126,5.5317,0
4.1825,5.5317,0
4.4523,5.5317,0
4.7221,5.5317,0
4.9920,5.5317,0
5.2618,5.5317,0
5.5317,5.5317,170
5.8015,5.5317,17
6.0713,5.5317,30
6.3412,5.5317,0
6.6110,5.5317,0
6.8808,5.5317,1
7.1507,5.5317,3
7.4205,5.5317,0
7.6903,5.5317,1
7.9602,5.5317,17
8.2300,5.5317,9
8.4999,5.5317,3
8.7697,5.5317,11
9.0395,5.5317,44
9.3094,5.5317,93
9.5792,5.5317,84
9.8490,5.5317,104
10.1189,5.5317,49
10.3887,5.5317,1
10.6586,5.5317,0
0.1349,5.8015,0
0.4048,5.8015,0
0.6746,5.8015,0
0.9444,5.8015,0
1.2143,5.8015,0
1.4841,5.8015,0
1.7539,5.8015,0
2.0238,5.8015,0
2.2936,5.8015,0
2.5634,5.8015,0
2.8333,5.8015,0
3.1031,5.8015,0
3.3730,5.8015,0
3.6428,5.8015,0
3.9126,5.8015,0
4.1825,5.8015,0
4.4523,5.8015,0
4.7221,5.8015,0
4.9920,5.8015,0
5.2618,5.8015,0
5.5317,5.8015,0
5.8015,5.8015,188
6.0713,5.8015,82
6.3412,5.8015,37
6.6110,5.8015,0
6.8808,5.8015,1
7.1507,5.8015,0
7.4205,5.8015,0
7.6903,5.8015,3
7.9602,5.8015,1
8.2300,5.8015,0
8.4999,5.8015,0
8.7697,5.8015,1
9.0395,5.8015,14
9.3094,5.8015,33
9.5792,5.8015,49
9.8490,5.8015,48
10.1189,5.8015,27
10.3887,5.8015,2
10.6586,5.8015,0
0.1349,6.0713,0
0.4048,6.0713,0
0.6746,6.0713,0
0.9444,6.0713,0
1.2143,6.0713,0
1.4841,6.0713,0
1.7539,6.0713,0
2.0238,6.0713,0
2.2936,6.0713,0
2.5634,6.0713,0
2.8333,6.0713,0
3.1031,6.0713,0
3.3730,6.0713,0
3.6428,6.0713,0
3.9126,6.0713,0
4.1825,6.0713,0
4.4523,6.0713,0
4.7221,6.0713,0
4.9920,6.0713,0
5.2618,6.0713,0
5.5317,6.0713,0
5.8015,6.0713,0
6.0713,6.0713,201
6.3412,6.0713,75
6.6110,6.0713,37
6.8808,6.0713,33
7.1507,6.0713,11
7.4205,6.0713,0
7.6903,6.0713,0
7.9602,6.0713,0
8.2300,6.0713,0
8.4999,6.0713,0
8.7697,6.0713,0
9.0395,6.0713,1
9.3094,6.0713,7
9.5792,6.0713,21
9.8490,6.0713,24
10.1189,6.0713,12
10.3887,6.0713,2
10.6586,6.0713,0
0.1349,6.3412,0
0.4048,6.3412,0
0.6746,6.3412,0
0.9444,6.3412,0
1.2143,6.3412,0
1.4841,6.3412,0
1.7539,6.3412,0
2.0238,6.3412,0
2.2936,6.3412,0
2.5634,6.3412,0
2.8333,6.3412,0
3.1031,6.3412,0
3.3730,6.3412,0
3.6428,6.3412,0
3.9126,6.3412,0
4.1825,6.3412,0
4.4523,6.3412,0
4.7221,6.3412,0
4.9920,6.3412,0
5.2618,6.3412,0
5.5317,6.3412,0
5.8015,6.3412,0
6.0713,6.3412,0
6.3412,6.3412,280
6.6110,6.3412,13
6.8808,6.3412,104
7.1507,6.3412,217
7.4205,6.3412,146
7.6903,6.3412,88
7.9602,6.3412,68
8.2300,6.3412,41
8.4999,6.3412,0
8.7697,6.3412,0
9.0395,6.3412,0
9.3094,6.3412,0
9.5792,6.3412,3
9.8490,6.3412,7
10.1189,6.3412,9
10.3887,6.3412,0
10.6586,6.3412,0
0.1349,6.6110,0
0.4048,6.6110,0
0.6746,6.6110,0
0.9444,6.6110,0
1.2143,6.6110,0
1.4841,6.6110,0
1.7539,6.6110,0
2.0238,6.6110,0
2.2936,6.6110,0
2.5634,6.6110,0
2.8333,6.6110,0
3.1031,6.6110,0
3.3730,6.6110,0
3.6428,6.6110,0
3.9126,6.6110,0
4.1825,6.6110,0
4.4523,6.6110,0
4.7221,6.6110,0
4.9920,6.6110,0
5.2618,6.6110,0
5.5317,6.6110,0
5.8015,6.6110,0
6.0713,6.6110,0
6.3412,6.6110,0
6.6110,6.6110,229
6.8808,6.6110,3
7.1507,6.6110,0
7.4205,6.6110,0
7.6903,6.6110,0
7.9602,6.6110,0
8.2300,6.6110,0
8.4999,6.6110,0
8.7697,6.6110,0
9.0395,6.6110,0
9.3094,6.6110,0
9.5792,6.6110,0
9.8490,6.6110,4
10.1189,6.6110,4
10.3887,6.6110,0
10.6586,6.6110,0
0.1349,6.8808,0
0.4048,6.8808,0
0.6746,6.8808,0
0.9444,6.8808,0
1.2143,6.8808,0
1.4841,6.8808,0
1.7539,6.8808,0
2.0238,6.8808,0
2.2936,6.8808,0
2.5634,6.8808,0
2.8333,6.8808,0
3.1031,6.8808,0
3.3730,6.8808,0
3.6428,6.8808,0
3.9126,6.8808,0
4.1825,6.8808,0
4.4523,6.8808,0
4.7221,6.8808,0
4.9920,6.8808,0
5.2618,6.8808,0
5.5317,6.8808,0
5.8015,6.8808,0
6.0713,6.8808,0
6.3412,6.8808,0
6.6110,6.8808,0
6.8808,6.8808,168
7.1507,6.8808,3
7.4205,6.8808,0
7.6903,6.8808,0
7.9602,6.8808,0
8.2300,6.8808,0
8.4999,6.8808,0
8.7697,6.8808,0
9.0395,6.8808,0
9.3094,6.8808,0
9.5792,6.8808,0
9.8490,6.8808,0
10.1189,6.8808,6
10.3887,6.8808,0
10.6586,6.8808,0
0.1349,7.1507,0
0.4048,7.1507,0
0.6746,7.1507,0
0.9444,7.1507,0
1.2143,7.1507,0
1.4841,7.1507,0
1.7539,7.1507,0
2.0238,7.1507,0
2.2936,7.1507,0
2.5634,7.1507,0
2.8333,7.1507,0
3.1031,7.1507,0
3.3730,7.1507,0
3.6428,7.1507,0
3.9126,7.1507,0
4.1825,7.1507,0
4.4523,7.1507,0
4.7221,7.1507,0
4.9920,7.1507,0
5.2618,7.1507,0
5.5317,7.1507,0
5.8015,7.1507,0
6.0713,7.1507,0
6.3412,7.1507,0
6.6110,7.1507,0
6.8808,7.1507,0
7.1507,7.1507,77
7.4205,7.1507,2
7.6903,7.1507,0
7.9602,7.1507,0
8.2300,7.1507,0
8.4999,7.1507,0
8.7697,7.1507,0
9.0395,7.1507,0
9.3094,7.1507,0
9.5792,7.1507,0
9.8490,7.1507,0
10.1189,7.1507,1
10.3887,7.1507,0
10.6586,7.1507,0
0.1349,7.4205,0
0.4048,7.4205,0
0.6746,7.4205,0
0.9444,7.4205,0
1.2143,7.4205,0
1.4841,7.4205,0
1.7539,7.4205,0
2.0238,7.4205,0
2.2936,7.4205,0
2.5634,7.4205,0
2.8333,7.4205,0
3.1031,7.4205,0
3.3730,7.4205,0
3.6428,7.4205,0
3.9126,7.4205,0
4.1825,7.4205,0
4.4523,7.4205,0
4.7221,7.4205,0
4.9920,7.4205,0
5.2618,7.4205,0
5.5317,7.4205,0
5.8015,7.4205,0
6.0713,7.4205,0
6.3412,7.4205,0
6.6110,7.4205,0
6.8808,7.4205,0
7.1507,7.4205,0
7.4205,7.4205,70
7.6903,7.4205,0
7.9602,7.4205,0
8.2300,7.4205,0
8.4999,7.4205,0
8.7697,7.4205,0
9.0395,7.4205,0
9.3094,7.4205,0
9.5792,7.4205,0
9.8490,7.4205,0
10.1189,7.4205,0
10.3887,7.4205,0
10.6586,7.4205,0
0.1349,7.6903,0
0.4048,7.6903,0
0.6746,7.6903,0
0.9444,7.6903,0
1.2143,7.6903,0
1.4841,7.6903,0
1.7539,7.6903,0
2.0238,7.6903,0
2.2936,7.6903,0
2.5634,7.6903,0
2.8333,7.6903,0
3.1031,7.6903,0
3.3730,7.6903,0
3.6428,7.6903,0
3.9126,7.6903,0
4.1825,7.6903,0
4.4523,7.6903,0
4.7221,7.6903,0
4.9920,7.6903,0
5.2618,7.6903,0
5.5317,7.6903,0
5.8015,7.6903,0
6.0713,7.6903,0
6.3412,7.6903,0
6.6110,7.6903,0
6.8808,7.6903,0
7.1507,7.6903,0
7.4205,7.6903,0
7.6903,7.6903,14
7.9602,7.6903,0
8.2300,7.6903,0
8.4999,7.6903,0
8.7697,7.6903,0
9.0395,7.6903,0
9.3094,7.6903,0
9.5792,7.6903,0
9.8490,7.6903,0
10.1189,7.6903,0
10.3887,7.6903,0
10.6586,7.6903,0
0.1349,7.9602,0
0.4048,7.9602,0
0.6746,7.9602,0
0.9444,7.9602,0
1.2143,7.9602,0
1.4841,7.9602,0
1.7539,7.9602,0
2.0238,7.9602,0
2.2936,7.9602,0
2.5634,7.9602,0
2.8333,7.9602,0
3.1031,7.9602,0
3.3730,7.9602,0
3.6428,7.9602,0
3.9126,7.9602,0
4.1825,7.9602,0
4.4523,7.9602,0
4.7221,7.9602,0
4.9920,7.9602,0
5.2618,7.9602,0
5.5317,7.9602,0
5.8015,7.9602,0
6.0713,7.9602,0
6.3412,7.9602,0
6.6110,7.9602,0
6.8808,7.9602,0
7.1507,7.9602,0
7.4205,7.9602,0
7.6903,7.9602,0
7.9602,7.9602,0
8.2300,7.9602,0
8.4999,7.9602,0
8.7697,7.9602,0
9.0395,7.9602,0
9.3094,7.9602,0
9.5792,7.9602,0
9.8490,7.9602,0
10.1189,7.9602,0
10.3887,7.9602,0
10.6586,7.9602,0
0.1349,8.2300,0
0.4048,8.2300,0
0.6746,8.2300,0
0.9444,8.2300,0
1.2143,8.2300,0
1.4841,8.2300,0
1.7539,8.2300,0
2.0238,8.2300,0
2.2936,8.2300,0
2.5634,8.2300,0
2.8333,8.2300,0
3.1031,8.2300,0
3.3730,8.2300,0
3.6428,8.2300,0
3.9126,8.2300,0
4.1825,8.2300,0
4.4523,8.2300,0
4.7221,8.2300,0
4.9920,8.2300,0
5.2618,8.2300,0
5.5317,8.2300,0
5.8015,8.2300,0
6.0713,8.2300,0
6.3412,8.2300,0
6.6110,8.2300,0
6.8808,8.2300,0
7.1507,8.2300,0
7.4205,8.2300,0
7.6903,8.2300,0
7.9602,8.2300,0
8.2300,8.2300,0
8.4999,8.2300,0
8.7697,8.2300,0
9.0395,8.2300,0
9.3094,8.2300,0
9.5792,8.2300,0
9.8490,8.2300,0
10.1189,8.2300,0
10.3887,8.2300,0
10.6586,8.2300,0
0.1349,8.4999,0
0.4048,8.4999,0
0.6746,8.4999,0
0.9444,8.4999,0
1.2143,8.4999,0
1.4841,8.4999,0
1.7539,8.4999,0
2.0238,8.4999,0
2.2936,8.4999,0
2.5634,8.4999,0
2.8333,8.4999,0
3.1031,8.4999,0
3.3730,8.4999,0
3.6428,8.4999,0
3.9126,8.4999,0
4.1825,8.4999,0
4.4523,8.4999,0
4.7221,8.4999,0
4.9920,8.4999,0
5.2618,8.4999,0
5.5317,8.4999,0
5.8015,8.4999,0
6.0713,8.4999,0
6.3412,8.4999,0
6.6110,8.4999,0
6.8808,8.4999,0
7.1507,8.4999,0
7.4205,8.4999,0
7.6903,8.4999,0
7.9602,8.4999,0
8.2300,8.4999,0
8.4999,8.4999,0
8.7697,8.4999,0
9.0395,8.4999,0
9.3094,8.4999,0
9.5792,8.4999,0
9.8490,8.4999,0
10.1189,8.4999,0
10.3887,8.4999,0
10.6586,8.4999,0
0.1349,8.7697,0
0.4048,8.7697,0
0.6746,8.7697,0
0.9444,8.7697,0
1.2143,8.7697,0
1.4841,8.7697,0
1.7539,8.7697,0
2.0238,8.7697,0
2.2936,8.7697,0
2.5634,8.7697,0
2.8333,8.7697,0
3.1031,8.7697,0
3.3730,8.7697,0
3.6428,8.7697,0
3.9126,8.7697,0
4.1825,8.7697,0
4.4523,8.7697,0
4.7221,8.7697,0
4.9920,8.7697,0
5.2618,8.7697,0
5.5317,8.7697,0
5.8015,8.7697,0
6.0713,8.7697,0
6.3412,8.7697,0
6.6110,8.7697,0
6.8808,8.7697,0
7.1507,8.7697,0
7.4205,8.7697,0
7.6903,8.7697,0
7.9602,8.7697,0
8.2300,8.7697,0
8.4999,8.7697,0
8.7697,8.7697,0
9.0395,8.7697,0
9.3094,8.7697,0
9.5792,8.7697,0
9.8490,8.7697,0
10.1189,8.7697,0
10.3887,8.7697,0
10.6586,8.7697,0
0.1349,9.0395,0
0.4048,9.0395,0
0.6746,9.0395,0
0.9444,9.0395,0
1.2143,9.0395,0
1.4841,9.0395,0
1.7539,9.0395,0
2.0238,9.0395,0
2.2936,9.0395,0
2.5634,9.0395,0
2.8333,9.0395,0
3.1031,9.0395,0
3.3730,9.0395,0
3.6428,9.0395,0
3.9126,9.0395,0
4.1825,9.0395,0
4.4523,9.0395,0
4.7221,9.0395,0
4.9920,9.0395,0
5.2618,9.0395,0
5.5317,9.0395,0
5.8015,9.0395,0
6.0713,9.0395,0
6.3412,9.0395,0
6.6110,9.0395,0
6.8808,9.0395,0
7.1507,9.0395,0
7.4205,9.0395,0
7.6903,9.0395,0
7.9602,9.0395,0
8.2300,9.0395,0
8.4999,9.0395,0
8.7697,9.0395,0
9.0395,9.0395,0
9.3094,9.0395,0
9.5792,9.0395,0
9.8490,9.0395,0
10.1189,9.0395,0
10.3887,9.0395,0
10.6586,9.0395,0
0.1349,9.3094,0
0.4048,9.3094,0
0.6746,9.3094,0
0.9444,9.3094,0
1.2143,9.3094,0
1.4841,9.3094,0
1.7539,9.3094,0
2.0238,9.3094,0
2.2936,9.3094,0
2.5634,9.3094,0
2.8333,9.3094,0
3.1031,9.3094,0
3.3730,9.3094,0
3.6428,9.3094,0
3.9126,9.3094,0
4.1825,9.3094,0
4.4523,9.3094,0
4.7221,9.3094,0
4.9920,9.3094,0
5.2618,9.3094,0
5.5317,9.3094,0
5.8015,9.3094,0
6.0713,9.3094,0
6.3412,9.3094,0
6.6110,9.3094,0
6.8808,9.3094,0
7.1507,9.3094,0
7.4205,9.3094,0
7.6903,9.3094,0
7.9602,9.3094,0
8.2300,9.3094,0
8.4999,9.3094,0
8.7697,9.3094,0
9.0395,9.3094,0
9.3094,9.3094,0
9.5792,9.3094,0
9.8490,9.3094,0
10.1189,9.3094,0
10.3887,9.3094,0
10.6586,9.3094,0
0.1349,9.5792,0
0.4048,9.5792,0
0.6746,9.5792,0
0.9444,9.5792,0
1.2143,9.5792,0
1.4841,9.5792,0
1.7539,9.5792,0
2.0238,9.5792,0
2.2936,9.5792,0
2.5634,9.5792,0
2.8333,9.5792,0
3.1031,9.5792,0
3.3730,9.5792,0
3.6428,9.5792,0
3.9126,9.5792,0
4.1825,9.5792,0
4.4523,9.5792,0
4.7221,9.5792,0
4.9920,9.5792,0
5.2618,9.5792,0
5.5317,9.5792,0
5.8015,9.5792,0
6.0713,9.5792,0
6.3412,9.5792,0
6.6110,9.5792,0
6.8808,9.5792,0
7.1507,9.5792,0
7.4205,9.5792,0
7.6903,9.5792,0
7.9602,9.5792,0
8.2300,9.5792,0
8.4999,9.5792,0
8.7697,9.5792,0
9.0395,9.5792,0
9.3094,9.5792,0
9.5792,9.5792,0
9.8490,9.5792,0
10.1189,9.5792,0
10.3887,9.5792,0
10.6586,9.5792,0
0.1349,9.8490,0
0.4048,9.8490,0
0.6746,9.8490,0
0.9444,9.8490,0
1.2143,9.8490,0
1.4841,9.8490,0
1.7539,9.8490,0
2.0238,9.8490,0
2.2936,9.8490,0
2.5634,9.8490,0
2.8333,9.8490,0
3.1031,9.8490,0
3.3730,9.8490,0
3.6428,9.8490,0
3.9126,9.8490,0
4.1825,9.8490,0
4.4523,9.8490,0
4.7221,9.8490,0
4.9920,9.8490,0
5.2618,9.8490,0
5.5317,9.8490,0
5.8015,9.8490,0
6.0713,9.8490,0
6.3412,9.8490,0
6.6110,9.8490,0
6.8808,9.8490,0
7.1507,9.8490,0
7.4205,9.8490,0
7.6903,9.8490,0
7.9602,9.8490,0
8.2300,9.8490,0
8.4999,9.8490,0
8.7697,9.8490,0
9.0395,9.8490,0
9.3094,9.8490,0
9.5792,9.8490,0
9.8490,9.8490,0
10.1189,9.8490,0
10.3887,9.8490,0
10.6586,9.8490,0
0.1349,10.1189,0
0.4048,10.1189,0
0.6746,10.1189,0
0.9444,10.1189,0
1.2143,10.1189,0
1.4841,10.1189,0
1.7539,10.1189,0
2.0238,10.1189,0
2.2936,10.1189,0
2.5634,10.1189,0
2.8333,10.1189,0
3.1031,10.1189,0
3.3730,10.1189,0
3.6428,10.1189,0
3.9126,10.1189,0
4.1825,10.1189,0
4.4523,10.1189,0
4.7221,10.1189,0
4.9920,10.1189,0
5.2618,10.1189,0
5.5317,10.1189,0
5.8015,10.1189,0
6.0713,10.1189,0
6.3412,10.1189,0
6.6110,10.1189,0
6.8808,10.1189,0
7.1507,10.1189,0
7.4205,10.1189,0
7.6903,10.1189,0
7.9602,10.1189,0
8.2300,10.1189,0
8.4999,10.1189,0
8.7697,10.1189,0
9.0395,10.1189,0
9.3094,10.1189,0
9.5792,10.1189,0
9.8490,10.1189,0
10.1189,10.1189,0
10.3887,10.1189,0
10.6586,10.1189,0
0.1349,10.3887,0
0.4048,10.3887,0
0.6746,10.3887,0
0.9444,10.3887,0
1.2143,10.3887,0
1.4841,10.3887,0
1.7539,10.3887,0
2.0238,10.3887,0
2.2936,10.3887,0
2.5634,10.3887,0
2.8333,10.3887,0
3.1031,10.3887,0
3.3730,10.3887,0
3.6428,10.3887,0
3.9126,10.3887,0
4.1825,10.3887,0
4.4523,10.3887,0
4.7221,10.3887,0
4.9920,10.3887,0
5.2618,10.3887,0
5.5317,10.3887,0
5.8015,10.3887,0
6.0713,10.3887,0
6.3412,10.3887,0
6.6110,10.3887,0
6.8808,10.3887,0
7.1507,10.3887,0
7.4205,10.3887,0
7.6903,10.3887,0
7.9602,10.3887,0
8.2300,10.3887,0
8.4999,10.3887,0
8.7697,10.3887,0
9.0395,10.3887,0
9.3094,10.3887,0
9.5792,10.3887,0
9.8490,10.3887,0
10.1189,10.3887,0
10.3887,10.3887,0
10.6586,10.3887,0
0.1349,10.6586,0
0.4048,10.6586,0
0.6746,10.6586,0
0.9444,10.6586,0
1.2143,10.6586,0
1.4841,10.6586,0
1.7539,10.6586,0
2.0238,10.6586,0
2.2936,10.6586,0
2.5634,10.6586,0
2.8333,10.6586,0
3.1031,10.6586,0
3.3730,10.6586,0
3.6428,10.6586,0
3.9126,10.6586,0
4.1825,10.6586,0
4.4523,10.6586,0
4.7221,10.6586,0
4.9920,10.6586,0
5.2618,10.6586,0
5.5317,10.6586,0
5.8015,10.6586,0
6.0713,10.6586,0
6.3412,10.6586,0
6.6110,10.6586,0
6.8808,10.6586,0
7.1507,10.6586,0
7.4205,10.6586,0
7.6903,10.6586,0
7.9602,10.6586,0
8.2300,10.6586,0
8.4999,10.6586,0
8.7697,10.6586,0
9.0395,10.6586,0
9.3094,10.6586,0
9.5792,10.6586,0
9.8490,10.6586,0
10.1189,10.6586,0
10.3887,10.6586,0
10.6586,10.6586,0


==> Figures/figure_ch5_wA_entropy_heatmap_kto1_30d_step1e-05.csv <==
H_naive_bin,H_knap_bin,count
0.1406,0.1406,9
0.4219,0.1406,0
0.7032,0.1406,0
0.9844,0.1406,8
1.2657,0.1406,0
1.5470,0.1406,5
1.8282,0.1406,0
2.1095,0.1406,0
2.3908,0.1406,8
2.6720,0.1406,14
2.9533,0.1406,2
3.2346,0.1406,11
3.5158,0.1406,8
3.7971,0.1406,4
4.0784,0.1406,8
4.3596,0.1406,3
4.6409,0.1406,2
4.9222,0.1406,3
5.2035,0.1406,0
5.4847,0.1406,0
5.7660,0.1406,0
6.0473,0.1406,0
6.3285,0.1406,0
6.6098,0.1406,0
6.8911,0.1406,0
7.1723,0.1406,0
7.4536,0.1406,0
7.7349,0.1406,0
8.0161,0.1406,0
8.2974,0.1406,0
8.5787,0.1406,0
8.8599,0.1406,0
9.1412,0.1406,0
9.4225,0.1406,0
9.7037,0.1406,0
9.9850,0.1406,0
10.2663,0.1406,0
10.5475,0.1406,0
10.8288,0.1406,0
11.1101,0.1406,0
0.1406,0.4219,0
0.4219,0.4219,0
0.7032,0.4219,0
0.9844,0.4219,0
1.2657,0.4219,0
1.5470,0.4219,0
1.8282,0.4219,0
2.1095,0.4219,0
2.3908,0.4219,0
2.6720,0.4219,0
2.9533,0.4219,0
3.2346,0.4219,0
3.5158,0.4219,0
3.7971,0.4219,0
4.0784,0.4219,0
4.3596,0.4219,0
4.6409,0.4219,0
4.9222,0.4219,0
5.2035,0.4219,0
5.4847,0.4219,0
5.7660,0.4219,0
6.0473,0.4219,0
6.3285,0.4219,0
6.6098,0.4219,0
6.8911,0.4219,0
7.1723,0.4219,0
7.4536,0.4219,0
7.7349,0.4219,0
8.0161,0.4219,0
8.2974,0.4219,0
8.5787,0.4219,0
8.8599,0.4219,0
9.1412,0.4219,0
9.4225,0.4219,0
9.7037,0.4219,0
9.9850,0.4219,0
10.2663,0.4219,0
10.5475,0.4219,0
10.8288,0.4219,0
11.1101,0.4219,0
0.1406,0.7032,0
0.4219,0.7032,0
0.7032,0.7032,0
0.9844,0.7032,0
1.2657,0.7032,0
1.5470,0.7032,0
1.8282,0.7032,0
2.1095,0.7032,0
2.3908,0.7032,0
2.6720,0.7032,0
2.9533,0.7032,0
3.2346,0.7032,0
3.5158,0.7032,0
3.7971,0.7032,0
4.0784,0.7032,0
4.3596,0.7032,0
4.6409,0.7032,0
4.9222,0.7032,0
5.2035,0.7032,0
5.4847,0.7032,0
5.7660,0.7032,0
6.0473,0.7032,0
6.3285,0.7032,0
6.6098,0.7032,0
6.8911,0.7032,0
7.1723,0.7032,0
7.4536,0.7032,0
7.7349,0.7032,0
8.0161,0.7032,0
8.2974,0.7032,0
8.5787,0.7032,0
8.8599,0.7032,0
9.1412,0.7032,0
9.4225,0.7032,0
9.7037,0.7032,0
9.9850,0.7032,0
10.2663,0.7032,0
10.5475,0.7032,0
10.8288,0.7032,0
11.1101,0.7032,0
0.1406,0.9844,0
0.4219,0.9844,0
0.7032,0.9844,0
0.9844,0.9844,1
1.2657,0.9844,0
1.5470,0.9844,6
1.8282,0.9844,0
2.1095,0.9844,5
2.3908,0.9844,10
2.6720,0.9844,10
2.9533,0.9844,5
3.2346,0.9844,7
3.5158,0.9844,8
3.7971,0.9844,5
4.0784,0.9844,2
4.3596,0.9844,1
4.6409,0.9844,3
4.9222,0.9844,0
5.2035,0.9844,1
5.4847,0.9844,0
5.7660,0.9844,0
6.0473,0.9844,0
6.3285,0.9844,0
6.6098,0.9844,0
6.8911,0.9844,0
7.1723,0.9844,0
7.4536,0.9844,0
7.7349,0.9844,0
8.0161,0.9844,0
8.2974,0.9844,0
8.5787,0.9844,0
8.8599,0.9844,0
9.1412,0.9844,0
9.4225,0.9844,0
9.7037,0.9844,0
9.9850,0.9844,0
10.2663,0.9844,0
10.5475,0.9844,0
10.8288,0.9844,0
11.1101,0.9844,0
0.1406,1.2657,0
0.4219,1.2657,0
0.7032,1.2657,0
0.9844,1.2657,0
1.2657,1.2657,0
1.5470,1.2657,0
1.8282,1.2657,0
2.1095,1.2657,0
2.3908,1.2657,0
2.6720,1.2657,0
2.9533,1.2657,0
3.2346,1.2657,0
3.5158,1.2657,0
3.7971,1.2657,0
4.0784,1.2657,0
4.3596,1.2657,0
4.6409,1.2657,0
4.9222,1.2657,0
5.2035,1.2657,0
5.4847,1.2657,0
5.7660,1.2657,0
6.0473,1.2657,0
6.3285,1.2657,0
6.6098,1.2657,0
6.8911,1.2657,0
7.1723,1.2657,0
7.4536,1.2657,0
7.7349,1.2657,0
8.0161,1.2657,0
8.2974,1.2657,0
8.5787,1.2657,0
8.8599,1.2657,0
9.1412,1.2657,0
9.4225,1.2657,0
9.7037,1.2657,0
9.9850,1.2657,0
10.2663,1.2657,0
10.5475,1.2657,0
10.8288,1.2657,0
11.1101,1.2657,0
0.1406,1.5470,0
0.4219,1.5470,0
0.7032,1.5470,0
0.9844,1.5470,0
1.2657,1.5470,0
1.5470,1.5470,9
1.8282,1.5470,0
2.1095,1.5470,2
2.3908,1.5470,4
2.6720,1.5470,31
2.9533,1.5470,10
3.2346,1.5470,38
3.5158,1.5470,2
3.7971,1.5470,8
4.0784,1.5470,8
4.3596,1.5470,5
4.6409,1.5470,2
4.9222,1.5470,4
5.2035,1.5470,3
5.4847,1.5470,0
5.7660,1.5470,0
6.0473,1.5470,0
6.3285,1.5470,0
6.6098,1.5470,0
6.8911,1.5470,0
7.1723,1.5470,0
7.4536,1.5470,0
7.7349,1.5470,0
8.0161,1.5470,0
8.2974,1.5470,0
8.5787,1.5470,0
8.8599,1.5470,0
9.1412,1.5470,0
9.4225,1.5470,0
9.7037,1.5470,0
9.9850,1.5470,0
10.2663,1.5470,0
10.5475,1.5470,0
10.8288,1.5470,0
11.1101,1.5470,0
0.1406,1.8282,0
0.4219,1.8282,0
0.7032,1.8282,0
0.9844,1.8282,0
1.2657,1.8282,0
1.5470,1.8282,0
1.8282,1.8282,0
2.1095,1.8282,0
2.3908,1.8282,1
2.6720,1.8282,4
2.9533,1.8282,0
3.2346,1.8282,29
3.5158,1.8282,6
3.7971,1.8282,2
4.0784,1.8282,1
4.3596,1.8282,0
4.6409,1.8282,2
4.9222,1.8282,1
5.2035,1.8282,0
5.4847,1.8282,0
5.7660,1.8282,0
6.0473,1.8282,0
6.3285,1.8282,0
6.6098,1.8282,0
6.8911,1.8282,0
7.1723,1.8282,0
7.4536,1.8282,0
7.7349,1.8282,0
8.0161,1.8282,0
8.2974,1.8282,0
8.5787,1.8282,0
8.8599,1.8282,0
9.1412,1.8282,0
9.4225,1.8282,0
9.7037,1.8282,0
9.9850,1.8282,0
10.2663,1.8282,0
10.5475,1.8282,0
10.8288,1.8282,0
11.1101,1.8282,0
0.1406,2.1095,0
0.4219,2.1095,0
0.7032,2.1095,0
0.9844,2.1095,0
1.2657,2.1095,0
1.5470,2.1095,0
1.8282,2.1095,0
2.1095,2.1095,1
2.3908,2.1095,1
2.6720,2.1095,5
2.9533,2.1095,2
3.2346,2.1095,3
3.5158,2.1095,8
3.7971,2.1095,6
4.0784,2.1095,15
4.3596,2.1095,14
4.6409,2.1095,5
4.9222,2.1095,12
5.2035,2.1095,1
5.4847,2.1095,0
5.7660,2.1095,0
6.0473,2.1095,0
6.3285,2.1095,0
6.6098,2.1095,0
6.8911,2.1095,0
7.1723,2.1095,0
7.4536,2.1095,0
7.7349,2.1095,0
8.0161,2.1095,0
8.2974,2.1095,0
8.5787,2.1095,0
8.8599,2.1095,0
9.1412,2.1095,0
9.4225,2.1095,0
9.7037,2.1095,0
9.9850,2.1095,0
10.2663,2.1095,0
10.5475,2.1095,0
10.8288,2.1095,0
11.1101,2.1095,0
0.1406,2.3908,0
0.4219,2.3908,0
0.7032,2.3908,0
0.9844,2.3908,0
1.2657,2.3908,0
1.5470,2.3908,0
1.8282,2.3908,0
2.1095,2.3908,0
2.3908,2.3908,0
2.6720,2.3908,6
2.9533,2.3908,16
3.2346,2.3908,5
3.5158,2.3908,9
3.7971,2.3908,8
4.0784,2.3908,7
4.3596,2.3908,17
4.6409,2.3908,13
4.9222,2.3908,9
5.2035,2.3908,1
5.4847,2.3908,0
5.7660,2.3908,0
6.0473,2.3908,0
6.3285,2.3908,0
6.6098,2.3908,0
6.8911,2.3908,0
7.1723,2.3908,0
7.4536,2.3908,0
7.7349,2.3908,0
8.0161,2.3908,0
8.2974,2.3908,0
8.5787,2.3908,0
8.8599,2.3908,0
9.1412,2.3908,0
9.4225,2.3908,0
9.7037,2.3908,0
9.9850,2.3908,0
10.2663,2.3908,0
10.5475,2.3908,0
10.8288,2.3908,0
11.1101,2.3908,0
0.1406,2.6720,0
0.4219,2.6720,0
0.7032,2.6720,0
0.9844,2.6720,0
1.2657,2.6720,0
1.5470,2.6720,0
1.8282,2.6720,0
2.1095,2.6720,0
2.3908,2.6720,0
2.6720,2.6720,1
2.9533,2.6720,14
3.2346,2.6720,21
3.5158,2.6720,13
3.7971,2.6720,29
4.0784,2.6720,7
4.3596,2.6720,2
4.6409,2.6720,11
4.9222,2.6720,8
5.2035,2.6720,4
5.4847,2.6720,0
5.7660,2.6720,0
6.0473,2.6720,0
6.3285,2.6720,0
6.6098,2.6720,0
6.8911,2.6720,0
7.1723,2.6720,0
7.4536,2.6720,0
7.7349,2.6720,0
8.0161,2.6720,0
8.2974,2.6720,0
8.5787,2.6720,0
8.8599,2.6720,0
9.1412,2.6720,0
9.4225,2.6720,0
9.7037,2.6720,0
9.9850,2.6720,0
10.2663,2.6720,0
10.5475,2.6720,0
10.8288,2.6720,0
11.1101,2.6720,0
0.1406,2.9533,0
0.4219,2.9533,0
0.7032,2.9533,0
0.9844,2.9533,0
1.2657,2.9533,0
1.5470,2.9533,0
1.8282,2.9533,0
2.1095,2.9533,0
2.3908,2.9533,0
2.6720,2.9533,0
2.9533,2.9533,3
3.2346,2.9533,5
3.5158,2.9533,30
3.7971,2.9533,17
4.0784,2.9533,9
4.3596,2.9533,8
4.6409,2.9533,9
4.9222,2.9533,9
5.2035,2.9533,5
5.4847,2.9533,1
5.7660,2.9533,0
6.0473,2.9533,0
6.3285,2.9533,0
6.6098,2.9533,0
6.8911,2.9533,0
7.1723,2.9533,0
7.4536,2.9533,0
7.7349,2.9533,0
8.0161,2.9533,0
8.2974,2.9533,0
8.5787,2.9533,0
8.8599,2.9533,0
9.1412,2.9533,0
9.4225,2.9533,0
9.7037,2.9533,0
9.9850,2.9533,0
10.2663,2.9533,0
10.5475,2.9533,0
10.8288,2.9533,0
11.1101,2.9533,0
0.1406,3.2346,0
0.4219,3.2346,0
0.7032,3.2346,0
0.9844,3.2346,0
1.2657,3.2346,0
1.5470,3.2346,0
1.8282,3.2346,0
2.1095,3.2346,0
2.3908,3.2346,0
2.6720,3.2346,0
2.9533,3.2346,0
3.2346,3.2346,3
3.5158,3.2346,11
3.7971,3.2346,34
4.0784,3.2346,10
4.3596,3.2346,17
4.6409,3.2346,26
4.9222,3.2346,12
5.2035,3.2346,9
5.4847,3.2346,2
5.7660,3.2346,0
6.0473,3.2346,0
6.3285,3.2346,0
6.6098,3.2346,0
6.8911,3.2346,0
7.1723,3.2346,0
7.4536,3.2346,0
7.7349,3.2346,0
8.0161,3.2346,0
8.2974,3.2346,0
8.5787,3.2346,0
8.8599,3.2346,0
9.1412,3.2346,0
9.4225,3.2346,0
9.7037,3.2346,0
9.9850,3.2346,0
10.2663,3.2346,0
10.5475,3.2346,0
10.8288,3.2346,0
11.1101,3.2346,0
0.1406,3.5158,0
0.4219,3.5158,0
0.7032,3.5158,0
0.9844,3.5158,0
1.2657,3.5158,0
1.5470,3.5158,0
1.8282,3.5158,0
2.1095,3.5158,0
2.3908,3.5158,0
2.6720,3.5158,0
2.9533,3.5158,0
3.2346,3.5158,0
3.5158,3.5158,0
3.7971,3.5158,33
4.0784,3.5158,41
4.3596,3.5158,31
4.6409,3.5158,42
4.9222,3.5158,36
5.2035,3.5158,8
5.4847,3.5158,0
5.7660,3.5158,0
6.0473,3.5158,0
6.3285,3.5158,0
6.6098,3.5158,0
6.8911,3.5158,0
7.1723,3.5158,0
7.4536,3.5158,0
7.7349,3.5158,0
8.0161,3.5158,0
8.2974,3.5158,0
8.5787,3.5158,0
8.8599,3.5158,0
9.1412,3.5158,0
9.4225,3.5158,0
9.7037,3.5158,0
9.9850,3.5158,0
10.2663,3.5158,0
10.5475,3.5158,0
10.8288,3.5158,0
11.1101,3.5158,0
0.1406,3.7971,0
0.4219,3.7971,0
0.7032,3.7971,0
0.9844,3.7971,0
1.2657,3.7971,0
1.5470,3.7971,0
1.8282,3.7971,0
2.1095,3.7971,0
2.3908,3.7971,0
2.6720,3.7971,0
2.9533,3.7971,0
3.2346,3.7971,0
3.5158,3.7971,0
3.7971,3.7971,31
4.0784,3.7971,50
4.3596,3.7971,34
4.6409,3.7971,77
4.9222,3.7971,56
5.2035,3.7971,35
5.4847,3.7971,6
5.7660,3.7971,0
6.0473,3.7971,0
6.3285,3.7971,0
6.6098,3.7971,0
6.8911,3.7971,0
7.1723,3.7971,0
7.4536,3.7971,0
7.7349,3.7971,0
8.0161,3.7971,0
8.2974,3.7971,0
8.5787,3.7971,0
8.8599,3.7971,0
9.1412,3.7971,0
9.4225,3.7971,0
9.7037,3.7971,0
9.9850,3.7971,0
10.2663,3.7971,0
10.5475,3.7971,0
10.8288,3.7971,0
11.1101,3.7971,0
0.1406,4.0784,0
0.4219,4.0784,0
0.7032,4.0784,0
0.9844,4.0784,0
1.2657,4.0784,0
1.5470,4.0784,0
1.8282,4.0784,0
2.1095,4.0784,0
2.3908,4.0784,0
2.6720,4.0784,0
2.9533,4.0784,0
3.2346,4.0784,0
3.5158,4.0784,0
3.7971,4.0784,0
4.0784,4.0784,0
4.3596,4.0784,24
4.6409,4.0784,92
4.9222,4.0784,158
5.2035,4.0784,129
5.4847,4.0784,18
5.7660,4.0784,5
6.0473,4.0784,0
6.3285,4.0784,0
6.6098,4.0784,3
6.8911,4.0784,0
7.1723,4.0784,1
7.4536,4.0784,0
7.7349,4.0784,0
8.0161,4.0784,4
8.2974,4.0784,0
8.5787,4.0784,0
8.8599,4.0784,0
9.1412,4.0784,1
9.4225,4.0784,0
9.7037,4.0784,0
9.9850,4.0784,0
10.2663,4.0784,0
10.5475,4.0784,0
10.8288,4.0784,0
11.1101,4.0784,0
0.1406,4.3596,0
0.4219,4.3596,0
0.7032,4.3596,0
0.9844,4.3596,0
1.2657,4.3596,0
1.5470,4.3596,0
1.8282,4.3596,0
2.1095,4.3596,0
2.3908,4.3596,0
2.6720,4.3596,0
2.9533,4.3596,0
3.2346,4.3596,0
3.5158,4.3596,0
3.7971,4.3596,0
4.0784,4.3596,0
4.3596,4.3596,0
4.6409,4.3596,3
4.9222,4.3596,54
5.2035,4.3596,246
5.4847,4.3596,217
5.7660,4.3596,52
6.0473,4.3596,69
6.3285,4.3596,67
6.6098,4.3596,79
6.8911,4.3596,73
7.1723,4.3596,139
7.4536,4.3596,121
7.7349,4.3596,139
8.0161,4.3596,182
8.2974,4.3596,162
8.5787,4.3596,144
8.8599,4.3596,119
9.1412,4.3596,103
9.4225,4.3596,93
9.7037,4.3596,59
9.9850,4.3596,43
10.2663,4.3596,13
10.5475,4.3596,0
10.8288,4.3596,0
11.1101,4.3596,0
0.1406,4.6409,0
0.4219,4.6409,0
0.7032,4.6409,0
0.9844,4.6409,0
1.2657,4.6409,0
1.5470,4.6409,0
1.8282,4.6409,0
2.1095,4.6409,0
2.3908,4.6409,0
2.6720,4.6409,0
2.9533,4.6409,0
3.2346,4.6409,0
3.5158,4.6409,0
3.7971,4.6409,0
4.0784,4.6409,0
4.3596,4.6409,0
4.6409,4.6409,1
4.9222,4.6409,1
5.2035,4.6409,44
5.4847,4.6409,310
5.7660,4.6409,329
6.0473,4.6409,282
6.3285,4.6409,372
6.6098,4.6409,403
6.8911,4.6409,527
7.1723,4.6409,678
7.4536,4.6409,651
7.7349,4.6409,717
8.0161,4.6409,791
8.2974,4.6409,797
8.5787,4.6409,846
8.8599,4.6409,811
9.1412,4.6409,639
9.4225,4.6409,454
9.7037,4.6409,221
9.9850,4.6409,159
10.2663,4.6409,85
10.5475,4.6409,15
10.8288,4.6409,0
11.1101,4.6409,0
0.1406,4.9222,0
0.4219,4.9222,0
0.7032,4.9222,0
0.9844,4.9222,0
1.2657,4.9222,0
1.5470,4.9222,0
1.8282,4.9222,0
2.1095,4.9222,0
2.3908,4.9222,0
2.6720,4.9222,0
2.9533,4.9222,0
3.2346,4.9222,0
3.5158,4.9222,0
3.7971,4.9222,0
4.0784,4.9222,0
4.3596,4.9222,0
4.6409,4.9222,0
4.9222,4.9222,0
5.2035,4.9222,4
5.4847,4.9222,52
5.7660,4.9222,235
6.0473,4.9222,409
6.3285,4.9222,562
6.6098,4.9222,709
6.8911,4.9222,859
7.1723,4.9222,962
7.4536,4.9222,939
7.7349,4.9222,847
8.0161,4.9222,1007
8.2974,4.9222,1093
8.5787,4.9222,1121
8.8599,4.9222,1159
9.1412,4.9222,993
9.4225,4.9222,801
9.7037,4.9222,406
9.9850,4.9222,242
10.2663,4.9222,174
10.5475,4.9222,40
10.8288,4.9222,0
11.1101,4.9222,0
0.1406,5.2035,0
0.4219,5.2035,0
0.7032,5.2035,0
0.9844,5.2035,0
1.2657,5.2035,0
1.5470,5.2035,0
1.8282,5.2035,0
2.1095,5.2035,0
2.3908,5.2035,0
2.6720,5.2035,0
2.9533,5.2035,0
3.2346,5.2035,0
3.5158,5.2035,0
3.7971,5.2035,0
4.0784,5.2035,0
4.3596,5.2035,0
4.6409,5.2035,0
4.9222,5.2035,0
5.2035,5.2035,0
5.4847,5.2035,1
5.7660,5.2035,2
6.0473,5.2035,13
6.3285,5.2035,27
6.6098,5.2035,70
6.8911,5.2035,130
7.1723,5.2035,201
7.4536,5.2035,301
7.7349,5.2035,365
8.0161,5.2035,503
8.2974,5.2035,480
8.5787,5.2035,713
8.8599,5.2035,970
9.1412,5.2035,928
9.4225,5.2035,873
9.7037,5.2035,584
9.9850,5.2035,304
10.2663,5.2035,162
10.5475,5.2035,72
10.8288,5.2035,1
11.1101,5.2035,0
0.1406,5.4847,0
0.4219,5.4847,0
0.7032,5.4847,0
0.9844,5.4847,0
1.2657,5.4847,0
1.5470,5.4847,0
1.8282,5.4847,0
2.1095,5.4847,0
2.3908,5.4847,0
2.6720,5.4847,0
2.9533,5.4847,0
3.2346,5.4847,0
3.5158,5.4847,0
3.7971,5.4847,0
4.0784,5.4847,0
4.3596,5.4847,0
4.6409,5.4847,0
4.9222,5.4847,0
5.2035,5.4847,0
5.4847,5.4847,0
5.7660,5.4847,0
6.0473,5.4847,0
6.3285,5.4847,0
6.6098,5.4847,1
6.8911,5.4847,3
7.1723,5.4847,14
7.4536,5.4847,28
7.7349,5.4847,73
8.0161,5.4847,89
8.2974,5.4847,87
8.5787,5.4847,159
8.8599,5.4847,356
9.1412,5.4847,512
9.4225,5.4847,498
9.7037,5.4847,428
9.9850,5.4847,340
10.2663,5.4847,133
10.5475,5.4847,81
10.8288,5.4847,1
11.1101,5.4847,0
0.1406,5.7660,0
0.4219,5.7660,0
0.7032,5.7660,0
0.9844,5.7660,0
1.2657,5.7660,0
1.5470,5.7660,0
1.8282,5.7660,0
2.1095,5.7660,0
2.3908,5.7660,0
2.6720,5.7660,0
2.9533,5.7660,0
3.2346,5.7660,0
3.5158,5.7660,0
3.7971,5.7660,0
4.0784,5.7660,0
4.3596,5.7660,0
4.6409,5.7660,0
4.9222,5.7660,0
5.2035,5.7660,0
5.4847,5.7660,0
5.7660,5.7660,0
6.0473,5.7660,1
6.3285,5.7660,0
6.6098,5.7660,0
6.8911,5.7660,1
7.1723,5.7660,0
7.4536,5.7660,0
7.7349,5.7660,5
8.0161,5.7660,13
8.2974,5.7660,11
8.5787,5.7660,17
8.8599,5.7660,54
9.1412,5.7660,149
9.4225,5.7660,180
9.7037,5.7660,218
9.9850,5.7660,268
10.2663,5.7660,95
10.5475,5.7660,50
10.8288,5.7660,2
11.1101,5.7660,0
0.1406,6.0473,0
0.4219,6.0473,0
0.7032,6.0473,0
0.9844,6.0473,0
1.2657,6.0473,0
1.5470,6.0473,0
1.8282,6.0473,0
2.1095,6.0473,0
2.3908,6.0473,0
2.6720,6.0473,0
2.9533,6.0473,0
3.2346,6.0473,0
3.5158,6.0473,0
3.7971,6.0473,0
4.0784,6.0473,0
4.3596,6.0473,0
4.6409,6.0473,0
4.9222,6.0473,0
5.2035,6.0473,0
5.4847,6.0473,0
5.7660,6.0473,0
6.0473,6.0473,0
6.3285,6.0473,3
6.6098,6.0473,0
6.8911,6.0473,1
7.1723,6.0473,0
7.4536,6.0473,0
7.7349,6.0473,2
8.0161,6.0473,2
8.2974,6.0473,0
8.5787,6.0473,4
8.8599,6.0473,6
9.1412,6.0473,31
9.4225,6.0473,58
9.7037,6.0473,57
9.9850,6.0473,122
10.2663,6.0473,46
10.5475,6.0473,31
10.8288,6.0473,2
11.1101,6.0473,0
0.1406,6.3285,0
0.4219,6.3285,0
0.7032,6.3285,0
0.9844,6.3285,0
1.2657,6.3285,0
1.5470,6.3285,0
1.8282,6.3285,0
2.1095,6.3285,0
2.3908,6.3285,0
2.6720,6.3285,0
2.9533,6.3285,0
3.2346,6.3285,0
3.5158,6.3285,0
3.7971,6.3285,0
4.0784,6.3285,0
4.3596,6.3285,0
4.6409,6.3285,0
4.9222,6.3285,0
5.2035,6.3285,0
5.4847,6.3285,0
5.7660,6.3285,0
6.0473,6.3285,0
6.3285,6.3285,0
6.6098,6.3285,0
6.8911,6.3285,0
7.1723,6.3285,0
7.4536,6.3285,0
7.7349,6.3285,0
8.0161,6.3285,0
8.2974,6.3285,0
8.5787,6.3285,0
8.8599,6.3285,4
9.1412,6.3285,8
9.4225,6.3285,9
9.7037,6.3285,21
9.9850,6.3285,76
10.2663,6.3285,20
10.5475,6.3285,14
10.8288,6.3285,0
11.1101,6.3285,0
0.1406,6.6098,0
0.4219,6.6098,0
0.7032,6.6098,0
0.9844,6.6098,0
1.2657,6.6098,0
1.5470,6.6098,0
1.8282,6.6098,0
2.1095,6.6098,0
2.3908,6.6098,0
2.6720,6.6098,0
2.9533,6.6098,0
3.2346,6.6098,0
3.5158,6.6098,0
3.7971,6.6098,0
4.0784,6.6098,0
4.3596,6.6098,0
4.6409,6.6098,0
4.9222,6.6098,0
5.2035,6.6098,0
5.4847,6.6098,0
5.7660,6.6098,0
6.0473,6.6098,0
6.3285,6.6098,0
6.6098,6.6098,0
6.8911,6.6098,0
7.1723,6.6098,0
7.4536,6.6098,0
7.7349,6.6098,0
8.0161,6.6098,0
8.2974,6.6098,0
8.5787,6.6098,0
8.8599,6.6098,0
9.1412,6.6098,1
9.4225,6.6098,3
9.7037,6.6098,3
9.9850,6.6098,10
10.2663,6.6098,11
10.5475,6.6098,7
10.8288,6.6098,0
11.1101,6.6098,0
0.1406,6.8911,0
0.4219,6.8911,0
0.7032,6.8911,0
0.9844,6.8911,0
1.2657,6.8911,0
1.5470,6.8911,0
1.8282,6.8911,0
2.1095,6.8911,0
2.3908,6.8911,0
2.6720,6.8911,0
2.9533,6.8911,0
3.2346,6.8911,0
3.5158,6.8911,0
3.7971,6.8911,0
4.0784,6.8911,0
4.3596,6.8911,0
4.6409,6.8911,0
4.9222,6.8911,0
5.2035,6.8911,0
5.4847,6.8911,0
5.7660,6.8911,0
6.0473,6.8911,0
6.3285,6.8911,0
6.6098,6.8911,0
6.8911,6.8911,0
7.1723,6.8911,0
7.4536,6.8911,0
7.7349,6.8911,0
8.0161,6.8911,0
8.2974,6.8911,0
8.5787,6.8911,0
8.8599,6.8911,0
9.1412,6.8911,0
9.4225,6.8911,0
9.7037,6.8911,0
9.9850,6.8911,5
10.2663,6.8911,5
10.5475,6.8911,6
10.8288,6.8911,0
11.1101,6.8911,0
0.1406,7.1723,0
0.4219,7.1723,0
0.7032,7.1723,0
0.9844,7.1723,0
1.2657,7.1723,0
1.5470,7.1723,0
1.8282,7.1723,0
2.1095,7.1723,0
2.3908,7.1723,0
2.6720,7.1723,0
2.9533,7.1723,0
3.2346,7.1723,0
3.5158,7.1723,0
3.7971,7.1723,0
4.0784,7.1723,0
4.3596,7.1723,0
4.6409,7.1723,0
4.9222,7.1723,0
5.2035,7.1723,0
5.4847,7.1723,0
5.7660,7.1723,0
6.0473,7.1723,0
6.3285,7.1723,0
6.6098,7.1723,0
6.8911,7.1723,0
7.1723,7.1723,0
7.4536,7.1723,0
7.7349,7.1723,0
8.0161,7.1723,0
8.2974,7.1723,0
8.5787,7.1723,0
8.8599,7.1723,0
9.1412,7.1723,0
9.4225,7.1723,0
9.7037,7.1723,0
9.9850,7.1723,0
10.2663,7.1723,3
10.5475,7.1723,2
10.8288,7.1723,0
11.1101,7.1723,0
0.1406,7.4536,0
0.4219,7.4536,0
0.7032,7.4536,0
0.9844,7.4536,0
1.2657,7.4536,0
1.5470,7.4536,0
1.8282,7.4536,0
2.1095,7.4536,0
2.3908,7.4536,0
2.6720,7.4536,0
2.9533,7.4536,0
3.2346,7.4536,0
3.5158,7.4536,0
3.7971,7.4536,0
4.0784,7.4536,0
4.3596,7.4536,0
4.6409,7.4536,0
4.9222,7.4536,0
5.2035,7.4536,0
5.4847,7.4536,0
5.7660,7.4536,0
6.0473,7.4536,0
6.3285,7.4536,0
6.6098,7.4536,0
6.8911,7.4536,0
7.1723,7.4536,0
7.4536,7.4536,0
7.7349,7.4536,0
8.0161,7.4536,0
8.2974,7.4536,0
8.5787,7.4536,0
8.8599,7.4536,0
9.1412,7.4536,0
9.4225,7.4536,0
9.7037,7.4536,0
9.9850,7.4536,0
10.2663,7.4536,1
10.5475,7.4536,1
10.8288,7.4536,0
11.1101,7.4536,0
0.1406,7.7349,0
0.4219,7.7349,0
0.7032,7.7349,0
0.9844,7.7349,0
1.2657,7.7349,0
1.5470,7.7349,0
1.8282,7.7349,0
2.1095,7.7349,0
2.3908,7.7349,0
2.6720,7.7349,0
2.9533,7.7349,0
3.2346,7.7349,0
3.5158,7.7349,0
3.7971,7.7349,0
4.0784,7.7349,0
4.3596,7.7349,0
4.6409,7.7349,0
4.9222,7.7349,0
5.2035,7.7349,0
5.4847,7.7349,0
5.7660,7.7349,0
6.0473,7.7349,0
6.3285,7.7349,0
6.6098,7.7349,0
6.8911,7.7349,0
7.1723,7.7349,0
7.4536,7.7349,0
7.7349,7.7349,0
8.0161,7.7349,0
8.2974,7.7349,0
8.5787,7.7349,0
8.8599,7.7349,0
9.1412,7.7349,0
9.4225,7.7349,0
9.7037,7.7349,0
9.9850,7.7349,0
10.2663,7.7349,0
10.5475,7.7349,0
10.8288,7.7349,0
11.1101,7.7349,0
0.1406,8.0161,0
0.4219,8.0161,0
0.7032,8.0161,0
0.9844,8.0161,0
1.2657,8.0161,0
1.5470,8.0161,0
1.8282,8.0161,0
2.1095,8.0161,0
2.3908,8.0161,0
2.6720,8.0161,0
2.9533,8.0161,0
3.2346,8.0161,0
3.5158,8.0161,0
3.7971,8.0161,0
4.0784,8.0161,0
4.3596,8.0161,0
4.6409,8.0161,0
4.9222,8.0161,0
5.2035,8.0161,0
5.4847,8.0161,0
5.7660,8.0161,0
6.0473,8.0161,0
6.3285,8.0161,0
6.6098,8.0161,0
6.8911,8.0161,0
7.1723,8.0161,0
7.4536,8.0161,0
7.7349,8.0161,0
8.0161,8.0161,0
8.2974,8.0161,0
8.5787,8.0161,0
8.8599,8.0161,0
9.1412,8.0161,0
9.4225,8.0161,0
9.7037,8.0161,0
9.9850,8.0161,0
10.2663,8.0161,0
10.5475,8.0161,3
10.8288,8.0161,2
11.1101,8.0161,0
0.1406,8.2974,0
0.4219,8.2974,0
0.7032,8.2974,0
0.9844,8.2974,0
1.2657,8.2974,0
1.5470,8.2974,0
1.8282,8.2974,0
2.1095,8.2974,0
2.3908,8.2974,0
2.6720,8.2974,0
2.9533,8.2974,0
3.2346,8.2974,0
3.5158,8.2974,0
3.7971,8.2974,0
4.0784,8.2974,0
4.3596,8.2974,0
4.6409,8.2974,0
4.9222,8.2974,0
5.2035,8.2974,0
5.4847,8.2974,0
5.7660,8.2974,0
6.0473,8.2974,0
6.3285,8.2974,0
6.6098,8.2974,0
6.8911,8.2974,0
7.1723,8.2974,0
7.4536,8.2974,0
7.7349,8.2974,0
8.0161,8.2974,0
8.2974,8.2974,0
8.5787,8.2974,0
8.8599,8.2974,0
9.1412,8.2974,0
9.4225,8.2974,0
9.7037,8.2974,0
9.9850,8.2974,0
10.2663,8.2974,0
10.5475,8.2974,0
10.8288,8.2974,0
11.1101,8.2974,0
0.1406,8.5787,0
0.4219,8.5787,0
0.7032,8.5787,0
0.9844,8.5787,0
1.2657,8.5787,0
1.5470,8.5787,0
1.8282,8.5787,0
2.1095,8.5787,0
2.3908,8.5787,0
2.6720,8.5787,0
2.9533,8.5787,0
3.2346,8.5787,0
3.5158,8.5787,0
3.7971,8.5787,0
4.0784,8.5787,0
4.3596,8.5787,0
4.6409,8.5787,0
4.9222,8.5787,0
5.2035,8.5787,0
5.4847,8.5787,0
5.7660,8.5787,0
6.0473,8.5787,0
6.3285,8.5787,0
6.6098,8.5787,0
6.8911,8.5787,0
7.1723,8.5787,0
7.4536,8.5787,0
7.7349,8.5787,0
8.0161,8.5787,0
8.2974,8.5787,0
8.5787,8.5787,0
8.8599,8.5787,0
9.1412,8.5787,0
9.4225,8.5787,0
9.7037,8.5787,0
9.9850,8.5787,0
10.2663,8.5787,0
10.5475,8.5787,0
10.8288,8.5787,0
11.1101,8.5787,0
0.1406,8.8599,0
0.4219,8.8599,0
0.7032,8.8599,0
0.9844,8.8599,0
1.2657,8.8599,0
1.5470,8.8599,0
1.8282,8.8599,0
2.1095,8.8599,0
2.3908,8.8599,0
2.6720,8.8599,0
2.9533,8.8599,0
3.2346,8.8599,0
3.5158,8.8599,0
3.7971,8.8599,0
4.0784,8.8599,0
4.3596,8.8599,0
4.6409,8.8599,0
4.9222,8.8599,0
5.2035,8.8599,0
5.4847,8.8599,0
5.7660,8.8599,0
6.0473,8.8599,0
6.3285,8.8599,0
6.6098,8.8599,0
6.8911,8.8599,0
7.1723,8.8599,0
7.4536,8.8599,0
7.7349,8.8599,0
8.0161,8.8599,0
8.2974,8.8599,0
8.5787,8.8599,0
8.8599,8.8599,0
9.1412,8.8599,0
9.4225,8.8599,0
9.7037,8.8599,0
9.9850,8.8599,0
10.2663,8.8599,0
10.5475,8.8599,0
10.8288,8.8599,0
11.1101,8.8599,0
0.1406,9.1412,0
0.4219,9.1412,0
0.7032,9.1412,0
0.9844,9.1412,0
1.2657,9.1412,0
1.5470,9.1412,0
1.8282,9.1412,0
2.1095,9.1412,0
2.3908,9.1412,0
2.6720,9.1412,0
2.9533,9.1412,0
3.2346,9.1412,0
3.5158,9.1412,0
3.7971,9.1412,0
4.0784,9.1412,0
4.3596,9.1412,0
4.6409,9.1412,0
4.9222,9.1412,0
5.2035,9.1412,0
5.4847,9.1412,0
5.7660,9.1412,0
6.0473,9.1412,0
6.3285,9.1412,0
6.6098,9.1412,0
6.8911,9.1412,0
7.1723,9.1412,0
7.4536,9.1412,0
7.7349,9.1412,0
8.0161,9.1412,0
8.2974,9.1412,0
8.5787,9.1412,0
8.8599,9.1412,0
9.1412,9.1412,0
9.4225,9.1412,0
9.7037,9.1412,0
9.9850,9.1412,0
10.2663,9.1412,0
10.5475,9.1412,0
10.8288,9.1412,0
11.1101,9.1412,0
0.1406,9.4225,0
0.4219,9.4225,0
0.7032,9.4225,0
0.9844,9.4225,0
1.2657,9.4225,0
1.5470,9.4225,0
1.8282,9.4225,0
2.1095,9.4225,0
2.3908,9.4225,0
2.6720,9.4225,0
2.9533,9.4225,0
3.2346,9.4225,0
3.5158,9.4225,0
3.7971,9.4225,0
4.0784,9.4225,0
4.3596,9.4225,0
4.6409,9.4225,0
4.9222,9.4225,0
5.2035,9.4225,0
5.4847,9.4225,0
5.7660,9.4225,0
6.0473,9.4225,0
6.3285,9.4225,0
6.6098,9.4225,0
6.8911,9.4225,0
7.1723,9.4225,0
7.4536,9.4225,0
7.7349,9.4225,0
8.0161,9.4225,0
8.2974,9.4225,0
8.5787,9.4225,0
8.8599,9.4225,0
9.1412,9.4225,0
9.4225,9.4225,0
9.7037,9.4225,0
9.9850,9.4225,0
10.2663,9.4225,0
10.5475,9.4225,0
10.8288,9.4225,0
11.1101,9.4225,0
0.1406,9.7037,0
0.4219,9.7037,0
0.7032,9.7037,0
0.9844,9.7037,0
1.2657,9.7037,0
1.5470,9.7037,0
1.8282,9.7037,0
2.1095,9.7037,0
2.3908,9.7037,0
2.6720,9.7037,0
2.9533,9.7037,0
3.2346,9.7037,0
3.5158,9.7037,0
3.7971,9.7037,0
4.0784,9.7037,0
4.3596,9.7037,0
4.6409,9.7037,0
4.9222,9.7037,0
5.2035,9.7037,0
5.4847,9.7037,0
5.7660,9.7037,0
6.0473,9.7037,0
6.3285,9.7037,0
6.6098,9.7037,0
6.8911,9.7037,0
7.1723,9.7037,0
7.4536,9.7037,0
7.7349,9.7037,0
8.0161,9.7037,0
8.2974,9.7037,0
8.5787,9.7037,0
8.8599,9.7037,0
9.1412,9.7037,0
9.4225,9.7037,0
9.7037,9.7037,0
9.9850,9.7037,0
10.2663,9.7037,0
10.5475,9.7037,0
10.8288,9.7037,0
11.1101,9.7037,0
0.1406,9.9850,0
0.4219,9.9850,0
0.7032,9.9850,0
0.9844,9.9850,0
1.2657,9.9850,0
1.5470,9.9850,0
1.8282,9.9850,0
2.1095,9.9850,0
2.3908,9.9850,0
2.6720,9.9850,0
2.9533,9.9850,0
3.2346,9.9850,0
3.5158,9.9850,0
3.7971,9.9850,0
4.0784,9.9850,0
4.3596,9.9850,0
4.6409,9.9850,0
4.9222,9.9850,0
5.2035,9.9850,0
5.4847,9.9850,0
5.7660,9.9850,0
6.0473,9.9850,0
6.3285,9.9850,0
6.6098,9.9850,0
6.8911,9.9850,0
7.1723,9.9850,0
7.4536,9.9850,0
7.7349,9.9850,0
8.0161,9.9850,0
8.2974,9.9850,0
8.5787,9.9850,0
8.8599,9.9850,0
9.1412,9.9850,0
9.4225,9.9850,0
9.7037,9.9850,0
9.9850,9.9850,0
10.2663,9.9850,0
10.5475,9.9850,0
10.8288,9.9850,0
11.1101,9.9850,0
0.1406,10.2663,0
0.4219,10.2663,0
0.7032,10.2663,0
0.9844,10.2663,0
1.2657,10.2663,0
1.5470,10.2663,0
1.8282,10.2663,0
2.1095,10.2663,0
2.3908,10.2663,0
2.6720,10.2663,0
2.9533,10.2663,0
3.2346,10.2663,0
3.5158,10.2663,0
3.7971,10.2663,0
4.0784,10.2663,0
4.3596,10.2663,0
4.6409,10.2663,0
4.9222,10.2663,0
5.2035,10.2663,0
5.4847,10.2663,0
5.7660,10.2663,0
6.0473,10.2663,0
6.3285,10.2663,0
6.6098,10.2663,0
6.8911,10.2663,0
7.1723,10.2663,0
7.4536,10.2663,0
7.7349,10.2663,0
8.0161,10.2663,0
8.2974,10.2663,0
8.5787,10.2663,0
8.8599,10.2663,0
9.1412,10.2663,0
9.4225,10.2663,0
9.7037,10.2663,0
9.9850,10.2663,0
10.2663,10.2663,0
10.5475,10.2663,0
10.8288,10.2663,0
11.1101,10.2663,0
0.1406,10.5475,0
0.4219,10.5475,0
0.7032,10.5475,0
0.9844,10.5475,0
1.2657,10.5475,0
1.5470,10.5475,0
1.8282,10.5475,0
2.1095,10.5475,0
2.3908,10.5475,0
2.6720,10.5475,0
2.9533,10.5475,0
3.2346,10.5475,0
3.5158,10.5475,0
3.7971,10.5475,0
4.0784,10.5475,0
4.3596,10.5475,0
4.6409,10.5475,0
4.9222,10.5475,0
5.2035,10.5475,0
5.4847,10.5475,0
5.7660,10.5475,0
6.0473,10.5475,0
6.3285,10.5475,0
6.6098,10.5475,0
6.8911,10.5475,0
7.1723,10.5475,0
7.4536,10.5475,0
7.7349,10.5475,0
8.0161,10.5475,0
8.2974,10.5475,0
8.5787,10.5475,0
8.8599,10.5475,0
9.1412,10.5475,0
9.4225,10.5475,0
9.7037,10.5475,0
9.9850,10.5475,0
10.2663,10.5475,0
10.5475,10.5475,0
10.8288,10.5475,0
11.1101,10.5475,0
0.1406,10.8288,0
0.4219,10.8288,0
0.7032,10.8288,0
0.9844,10.8288,0
1.2657,10.8288,0
1.5470,10.8288,0
1.8282,10.8288,0
2.1095,10.8288,0
2.3908,10.8288,0
2.6720,10.8288,0
2.9533,10.8288,0
3.2346,10.8288,0
3.5158,10.8288,0
3.7971,10.8288,0
4.0784,10.8288,0
4.3596,10.8288,0
4.6409,10.8288,0
4.9222,10.8288,0
5.2035,10.8288,0
5.4847,10.8288,0
5.7660,10.8288,0
6.0473,10.8288,0
6.3285,10.8288,0
6.6098,10.8288,0
6.8911,10.8288,0
7.1723,10.8288,0
7.4536,10.8288,0
7.7349,10.8288,0
8.0161,10.8288,0
8.2974,10.8288,0
8.5787,10.8288,0
8.8599,10.8288,0
9.1412,10.8288,0
9.4225,10.8288,0
9.7037,10.8288,0
9.9850,10.8288,0
10.2663,10.8288,0
10.5475,10.8288,0
10.8288,10.8288,0
11.1101,10.8288,0
0.1406,11.1101,0
0.4219,11.1101,0
0.7032,11.1101,0
0.9844,11.1101,0
1.2657,11.1101,0
1.5470,11.1101,0
1.8282,11.1101,0
2.1095,11.1101,0
2.3908,11.1101,0
2.6720,11.1101,0
2.9533,11.1101,0
3.2346,11.1101,0
3.5158,11.1101,0
3.7971,11.1101,0
4.0784,11.1101,0
4.3596,11.1101,0
4.6409,11.1101,0
4.9222,11.1101,0
5.2035,11.1101,0
5.4847,11.1101,0
5.7660,11.1101,0
6.0473,11.1101,0
6.3285,11.1101,0
6.6098,11.1101,0
6.8911,11.1101,0
7.1723,11.1101,0
7.4536,11.1101,0
7.7349,11.1101,0
8.0161,11.1101,0
8.2974,11.1101,0
8.5787,11.1101,0
8.8599,11.1101,0
9.1412,11.1101,0
9.4225,11.1101,0
9.7037,11.1101,0
9.9850,11.1101,0
10.2663,11.1101,0
10.5475,11.1101,0
10.8288,11.1101,0
11.1101,11.1101,0


==> Figures/figure_ch5_wA_entropy_heatmap_kto1_all_step0.0001.csv <==
H_naive_bin,H_knap_bin,count
0.1856,0.1856,1
0.5567,0.1856,0
0.9279,0.1856,0
1.2990,0.1856,0
1.6701,0.1856,0
2.0413,0.1856,0
2.4124,0.1856,0
2.7836,0.1856,0
3.1547,0.1856,1
3.5259,0.1856,0
3.8970,0.1856,0
4.2682,0.1856,0
4.6393,0.1856,0
5.0104,0.1856,0
5.3816,0.1856,0
5.7527,0.1856,0
6.1239,0.1856,0
6.4950,0.1856,0
6.8662,0.1856,0
7.2373,0.1856,0
7.6084,0.1856,0
7.9796,0.1856,0
8.3507,0.1856,0
8.7219,0.1856,0
9.0930,0.1856,0
9.4642,0.1856,0
9.8353,0.1856,0
10.2065,0.1856,0
10.5776,0.1856,0
10.9487,0.1856,0
11.3199,0.1856,0
11.6910,0.1856,0
12.0622,0.1856,0
12.4333,0.1856,0
12.8045,0.1856,0
13.1756,0.1856,0
13.5467,0.1856,0
13.9179,0.1856,0
14.2890,0.1856,0
14.6602,0.1856,0
0.1856,0.5567,0
0.5567,0.5567,0
0.9279,0.5567,0
1.2990,0.5567,0
1.6701,0.5567,0
2.0413,0.5567,0
2.4124,0.5567,0
2.7836,0.5567,0
3.1547,0.5567,0
3.5259,0.5567,0
3.8970,0.5567,0
4.2682,0.5567,0
4.6393,0.5567,0
5.0104,0.5567,0
5.3816,0.5567,0
5.7527,0.5567,0
6.1239,0.5567,0
6.4950,0.5567,0
6.8662,0.5567,0
7.2373,0.5567,0
7.6084,0.5567,0
7.9796,0.5567,0
8.3507,0.5567,0
8.7219,0.5567,0
9.0930,0.5567,0
9.4642,0.5567,0
9.8353,0.5567,0
10.2065,0.5567,0
10.5776,0.5567,0
10.9487,0.5567,0
11.3199,0.5567,0
11.6910,0.5567,0
12.0622,0.5567,0
12.4333,0.5567,0
12.8045,0.5567,0
13.1756,0.5567,0
13.5467,0.5567,0
13.9179,0.5567,0
14.2890,0.5567,0
14.6602,0.5567,0
0.1856,0.9279,0
0.5567,0.9279,0
0.9279,0.9279,4
1.2990,0.9279,0
1.6701,0.9279,0
2.0413,0.9279,0
2.4124,0.9279,0
2.7836,0.9279,0
3.1547,0.9279,0
3.5259,0.9279,0
3.8970,0.9279,0
4.2682,0.9279,0
4.6393,0.9279,0
5.0104,0.9279,0
5.3816,0.9279,0
5.7527,0.9279,0
6.1239,0.9279,0
6.4950,0.9279,0
6.8662,0.9279,0
7.2373,0.9279,0
7.6084,0.9279,0
7.9796,0.9279,0
8.3507,0.9279,0
8.7219,0.9279,0
9.0930,0.9279,0
9.4642,0.9279,0
9.8353,0.9279,0
10.2065,0.9279,0
10.5776,0.9279,0
10.9487,0.9279,0
11.3199,0.9279,0
11.6910,0.9279,0
12.0622,0.9279,0
12.4333,0.9279,0
12.8045,0.9279,0
13.1756,0.9279,0
13.5467,0.9279,0
13.9179,0.9279,0
14.2890,0.9279,0
14.6602,0.9279,0
0.1856,1.2990,0
0.5567,1.2990,0
0.9279,1.2990,0
1.2990,1.2990,0
1.6701,1.2990,0
2.0413,1.2990,0
2.4124,1.2990,0
2.7836,1.2990,0
3.1547,1.2990,0
3.5259,1.2990,0
3.8970,1.2990,0
4.2682,1.2990,0
4.6393,1.2990,0
5.0104,1.2990,0
5.3816,1.2990,0
5.7527,1.2990,0
6.1239,1.2990,0
6.4950,1.2990,0
6.8662,1.2990,0
7.2373,1.2990,0
7.6084,1.2990,0
7.9796,1.2990,0
8.3507,1.2990,0
8.7219,1.2990,0
9.0930,1.2990,0
9.4642,1.2990,0
9.8353,1.2990,0
10.2065,1.2990,0
10.5776,1.2990,0
10.9487,1.2990,0
11.3199,1.2990,0
11.6910,1.2990,0
12.0622,1.2990,0
12.4333,1.2990,0
12.8045,1.2990,0
13.1756,1.2990,0
13.5467,1.2990,0
13.9179,1.2990,0
14.2890,1.2990,0
14.6602,1.2990,0
0.1856,1.6701,0
0.5567,1.6701,0
0.9279,1.6701,0
1.2990,1.6701,0
1.6701,1.6701,1
2.0413,1.6701,0
2.4124,1.6701,0
2.7836,1.6701,0
3.1547,1.6701,0
3.5259,1.6701,0
3.8970,1.6701,0
4.2682,1.6701,0
4.6393,1.6701,0
5.0104,1.6701,0
5.3816,1.6701,0
5.7527,1.6701,0
6.1239,1.6701,0
6.4950,1.6701,0
6.8662,1.6701,0
7.2373,1.6701,0
7.6084,1.6701,0
7.9796,1.6701,0
8.3507,1.6701,0
8.7219,1.6701,0
9.0930,1.6701,0
9.4642,1.6701,0
9.8353,1.6701,0
10.2065,1.6701,0
10.5776,1.6701,0
10.9487,1.6701,0
11.3199,1.6701,0
11.6910,1.6701,0
12.0622,1.6701,0
12.4333,1.6701,0
12.8045,1.6701,0
13.1756,1.6701,0
13.5467,1.6701,0
13.9179,1.6701,0
14.2890,1.6701,0
14.6602,1.6701,0
0.1856,2.0413,0
0.5567,2.0413,0
0.9279,2.0413,0
1.2990,2.0413,0
1.6701,2.0413,0
2.0413,2.0413,2
2.4124,2.0413,0
2.7836,2.0413,0
3.1547,2.0413,0
3.5259,2.0413,0
3.8970,2.0413,0
4.2682,2.0413,0
4.6393,2.0413,0
5.0104,2.0413,0
5.3816,2.0413,0
5.7527,2.0413,0
6.1239,2.0413,0
6.4950,2.0413,0
6.8662,2.0413,0
7.2373,2.0413,0
7.6084,2.0413,0
7.9796,2.0413,0
8.3507,2.0413,0
8.7219,2.0413,0
9.0930,2.0413,0
9.4642,2.0413,0
9.8353,2.0413,0
10.2065,2.0413,0
10.5776,2.0413,0
10.9487,2.0413,0
11.3199,2.0413,0
11.6910,2.0413,0
12.0622,2.0413,0
12.4333,2.0413,0
12.8045,2.0413,0
13.1756,2.0413,0
13.5467,2.0413,0
13.9179,2.0413,0
14.2890,2.0413,0
14.6602,2.0413,0
0.1856,2.4124,0
0.5567,2.4124,0
0.9279,2.4124,0
1.2990,2.4124,0
1.6701,2.4124,0
2.0413,2.4124,0
2.4124,2.4124,2
2.7836,2.4124,0
3.1547,2.4124,0
3.5259,2.4124,0
3.8970,2.4124,0
4.2682,2.4124,0
4.6393,2.4124,0
5.0104,2.4124,0
5.3816,2.4124,0
5.7527,2.4124,0
6.1239,2.4124,0
6.4950,2.4124,0
6.8662,2.4124,0
7.2373,2.4124,0
7.6084,2.4124,0
7.9796,2.4124,0
8.3507,2.4124,0
8.7219,2.4124,0
9.0930,2.4124,0
9.4642,2.4124,0
9.8353,2.4124,0
10.2065,2.4124,0
10.5776,2.4124,0
10.9487,2.4124,0
11.3199,2.4124,0
11.6910,2.4124,0
12.0622,2.4124,0
12.4333,2.4124,0
12.8045,2.4124,0
13.1756,2.4124,0
13.5467,2.4124,0
13.9179,2.4124,0
14.2890,2.4124,0
14.6602,2.4124,0
0.1856,2.7836,0
0.5567,2.7836,0
0.9279,2.7836,0
1.2990,2.7836,0
1.6701,2.7836,0
2.0413,2.7836,0
2.4124,2.7836,0
2.7836,2.7836,0
3.1547,2.7836,0
3.5259,2.7836,0
3.8970,2.7836,0
4.2682,2.7836,0
4.6393,2.7836,0
5.0104,2.7836,0
5.3816,2.7836,0
5.7527,2.7836,0
6.1239,2.7836,0
6.4950,2.7836,0
6.8662,2.7836,0
7.2373,2.7836,0
7.6084,2.7836,0
7.9796,2.7836,0
8.3507,2.7836,0
8.7219,2.7836,0
9.0930,2.7836,0
9.4642,2.7836,0
9.8353,2.7836,0
10.2065,2.7836,0
10.5776,2.7836,0
10.9487,2.7836,0
11.3199,2.7836,0
11.6910,2.7836,0
12.0622,2.7836,0
12.4333,2.7836,0
12.8045,2.7836,0
13.1756,2.7836,0
13.5467,2.7836,0
13.9179,2.7836,0
14.2890,2.7836,0
14.6602,2.7836,0
0.1856,3.1547,0
0.5567,3.1547,0
0.9279,3.1547,0
1.2990,3.1547,0
1.6701,3.1547,0
2.0413,3.1547,0
2.4124,3.1547,0
2.7836,3.1547,0
3.1547,3.1547,4
3.5259,3.1547,8
3.8970,3.1547,0
4.2682,3.1547,0
4.6393,3.1547,0
5.0104,3.1547,0
5.3816,3.1547,0
5.7527,3.1547,0
6.1239,3.1547,0
6.4950,3.1547,0
6.8662,3.1547,0
7.2373,3.1547,0
7.6084,3.1547,0
7.9796,3.1547,0
8.3507,3.1547,0
8.7219,3.1547,0
9.0930,3.1547,0
9.4642,3.1547,0
9.8353,3.1547,0
10.2065,3.1547,0
10.5776,3.1547,0
10.9487,3.1547,0
11.3199,3.1547,0
11.6910,3.1547,0
12.0622,3.1547,0
12.4333,3.1547,0
12.8045,3.1547,0
13.1756,3.1547,0
13.5467,3.1547,0
13.9179,3.1547,0
14.2890,3.1547,0
14.6602,3.1547,0
0.1856,3.5259,0
0.5567,3.5259,0
0.9279,3.5259,0
1.2990,3.5259,0
1.6701,3.5259,0
2.0413,3.5259,0
2.4124,3.5259,0
2.7836,3.5259,0
3.1547,3.5259,0
3.5259,3.5259,6
3.8970,3.5259,8
4.2682,3.5259,3
4.6393,3.5259,2
5.0104,3.5259,0
5.3816,3.5259,0
5.7527,3.5259,0
6.1239,3.5259,0
6.4950,3.5259,0
6.8662,3.5259,0
7.2373,3.5259,0
7.6084,3.5259,0
7.9796,3.5259,0
8.3507,3.5259,0
8.7219,3.5259,0
9.0930,3.5259,0
9.4642,3.5259,0
9.8353,3.5259,0
10.2065,3.5259,0
10.5776,3.5259,0
10.9487,3.5259,0
11.3199,3.5259,0
11.6910,3.5259,0
12.0622,3.5259,0
12.4333,3.5259,0
12.8045,3.5259,0
13.1756,3.5259,0
13.5467,3.5259,0
13.9179,3.5259,0
14.2890,3.5259,0
14.6602,3.5259,0
0.1856,3.8970,0
0.5567,3.8970,0
0.9279,3.8970,0
1.2990,3.8970,0
1.6701,3.8970,0
2.0413,3.8970,0
2.4124,3.8970,0
2.7836,3.8970,0
3.1547,3.8970,0
3.5259,3.8970,0
3.8970,3.8970,25
4.2682,3.8970,11
4.6393,3.8970,18
5.0104,3.8970,9
5.3816,3.8970,3
5.7527,3.8970,15
6.1239,3.8970,24
6.4950,3.8970,35
6.8662,3.8970,59
7.2373,3.8970,40
7.6084,3.8970,72
7.9796,3.8970,125
8.3507,3.8970,68
8.7219,3.8970,84
9.0930,3.8970,55
9.4642,3.8970,68
9.8353,3.8970,61
10.2065,3.8970,48
10.5776,3.8970,32
10.9487,3.8970,32
11.3199,3.8970,14
11.6910,3.8970,16
12.0622,3.8970,4
12.4333,3.8970,8
12.8045,3.8970,2
13.1756,3.8970,0
13.5467,3.8970,0
13.9179,3.8970,0
14.2890,3.8970,0
14.6602,3.8970,0
0.1856,4.2682,0
0.5567,4.2682,0
0.9279,4.2682,0
1.2990,4.2682,0
1.6701,4.2682,0
2.0413,4.2682,0
2.4124,4.2682,0
2.7836,4.2682,0
3.1547,4.2682,0
3.5259,4.2682,0
3.8970,4.2682,0
4.2682,4.2682,6
4.6393,4.2682,15
5.0104,4.2682,40
5.3816,4.2682,29
5.7527,4.2682,82
6.1239,4.2682,93
6.4950,4.2682,79
6.8662,4.2682,135
7.2373,4.2682,173
7.6084,4.2682,292
7.9796,4.2682,359
8.3507,4.2682,409
8.7219,4.2682,445
9.0930,4.2682,575
9.4642,4.2682,691
9.8353,4.2682,795
10.2065,4.2682,1018
10.5776,4.2682,1050
10.9487,4.2682,1236
11.3199,4.2682,1140
11.6910,4.2682,1167
12.0622,4.2682,951
12.4333,4.2682,598
12.8045,4.2682,356
13.1756,4.2682,175
13.5467,4.2682,53
13.9179,4.2682,17
14.2890,4.2682,1
14.6602,4.2682,0
0.1856,4.6393,0
0.5567,4.6393,0
0.9279,4.6393,0
1.2990,4.6393,0
1.6701,4.6393,0
2.0413,4.6393,0
2.4124,4.6393,0
2.7836,4.6393,0
3.1547,4.6393,0
3.5259,4.6393,0
3.8970,4.6393,0
4.2682,4.6393,0
4.6393,4.6393,53
5.0104,4.6393,8
5.3816,4.6393,69
5.7527,4.6393,103
6.1239,4.6393,22
6.4950,4.6393,27
6.8662,4.6393,38
7.2373,4.6393,76
7.6084,4.6393,100
7.9796,4.6393,149
8.3507,4.6393,192
8.7219,4.6393,292
9.0930,4.6393,332
9.4642,4.6393,416
9.8353,4.6393,613
10.2065,4.6393,683
10.5776,4.6393,825
10.9487,4.6393,974
11.3199,4.6393,1040
11.6910,4.6393,1199
12.0622,4.6393,1438
12.4333,4.6393,1370
12.8045,4.6393,1114
13.1756,4.6393,731
13.5467,4.6393,329
13.9179,4.6393,97
14.2890,4.6393,6
14.6602,4.6393,0
0.1856,5.0104,0
0.5567,5.0104,0
0.9279,5.0104,0
1.2990,5.0104,0
1.6701,5.0104,0
2.0413,5.0104,0
2.4124,5.0104,0
2.7836,5.0104,0
3.1547,5.0104,0
3.5259,5.0104,0
3.8970,5.0104,0
4.2682,5.0104,0
4.6393,5.0104,0
5.0104,5.0104,12
5.3816,5.0104,1
5.7527,5.0104,28
6.1239,5.0104,9
6.4950,5.0104,8
6.8662,5.0104,36
7.2373,5.0104,9
7.6084,5.0104,13
7.9796,5.0104,12
8.3507,5.0104,20
8.7219,5.0104,62
9.0930,5.0104,84
9.4642,5.0104,103
9.8353,5.0104,156
10.2065,5.0104,189
10.5776,5.0104,279
10.9487,5.0104,389
11.3199,5.0104,556
11.6910,5.0104,640
12.0622,5.0104,893
12.4333,5.0104,994
12.8045,5.0104,1208
13.1756,5.0104,1019
13.5467,5.0104,613
13.9179,5.0104,239
14.2890,5.0104,40
14.6602,5.0104,0
0.1856,5.3816,0
0.5567,5.3816,0
0.9279,5.3816,0
1.2990,5.3816,0
1.6701,5.3816,0
2.0413,5.3816,0
2.4124,5.3816,0
2.7836,5.3816,0
3.1547,5.3816,0
3.5259,5.3816,0
3.8970,5.3816,0
4.2682,5.3816,0
4.6393,5.3816,0
5.0104,5.3816,0
5.3816,5.3816,15
5.7527,5.3816,8
6.1239,5.3816,0
6.4950,5.3816,0
6.8662,5.3816,0
7.2373,5.3816,1
7.6084,5.3816,0
7.9796,5.3816,0
8.3507,5.3816,1
8.7219,5.3816,1
9.0930,5.3816,9
9.4642,5.3816,11
9.8353,5.3816,16
10.2065,5.3816,26
10.5776,5.3816,28
10.9487,5.3816,67
11.3199,5.3816,99
11.6910,5.3816,154
12.0622,5.3816,244
12.4333,5.3816,326
12.8045,5.3816,552
13.1756,5.3816,621
13.5467,5.3816,614
13.9179,5.3816,337
14.2890,5.3816,55
14.6602,5.3816,0
0.1856,5.7527,0
0.5567,5.7527,0
0.9279,5.7527,0
1.2990,5.7527,0
1.6701,5.7527,0
2.0413,5.7527,0
2.4124,5.7527,0
2.7836,5.7527,0
3.1547,5.7527,0
3.5259,5.7527,0
3.8970,5.7527,0
4.2682,5.7527,0
4.6393,5.7527,0
5.0104,5.7527,0
5.3816,5.7527,0
5.7527,5.7527,5
6.1239,5.7527,8
6.4950,5.7527,0
6.8662,5.7527,0
7.2373,5.7527,0
7.6084,5.7527,0
7.9796,5.7527,1
8.3507,5.7527,0
8.7219,5.7527,1
9.0930,5.7527,0
9.4642,5.7527,1
9.8353,5.7527,1
10.2065,5.7527,2
10.5776,5.7527,3
10.9487,5.7527,6
11.3199,5.7527,11
11.6910,5.7527,17
12.0622,5.7527,25
12.4333,5.7527,45
12.8045,5.7527,88
13.1756,5.7527,195
13.5467,5.7527,312
13.9179,5.7527,249
14.2890,5.7527,79
14.6602,5.7527,0
0.1856,6.1239,0
0.5567,6.1239,0
0.9279,6.1239,0
1.2990,6.1239,0
1.6701,6.1239,0
2.0413,6.1239,0
2.4124,6.1239,0
2.7836,6.1239,0
3.1547,6.1239,0
3.5259,6.1239,0
3.8970,6.1239,0
4.2682,6.1239,0
4.6393,6.1239,0
5.0104,6.1239,0
5.3816,6.1239,0
5.7527,6.1239,0
6.1239,6.1239,1
6.4950,6.1239,8
6.8662,6.1239,1
7.2373,6.1239,0
7.6084,6.1239,0
7.9796,6.1239,0
8.3507,6.1239,3
8.7219,6.1239,0
9.0930,6.1239,1
9.4642,6.1239,0
9.8353,6.1239,0
10.2065,6.1239,0
10.5776,6.1239,1
10.9487,6.1239,1
11.3199,6.1239,0
11.6910,6.1239,0
12.0622,6.1239,3
12.4333,6.1239,9
12.8045,6.1239,7
13.1756,6.1239,48
13.5467,6.1239,56
13.9179,6.1239,108
14.2890,6.1239,52
14.6602,6.1239,0
0.1856,6.4950,0
0.5567,6.4950,0
0.9279,6.4950,0
1.2990,6.4950,0
1.6701,6.4950,0
2.0413,6.4950,0
2.4124,6.4950,0
2.7836,6.4950,0
3.1547,6.4950,0
3.5259,6.4950,0
3.8970,6.4950,0
4.2682,6.4950,0
4.6393,6.4950,0
5.0104,6.4950,0
5.3816,6.4950,0
5.7527,6.4950,0
6.1239,6.4950,0
6.4950,6.4950,0
6.8662,6.4950,0
7.2373,6.4950,0
7.6084,6.4950,0
7.9796,6.4950,0
8.3507,6.4950,0
8.7219,6.4950,0
9.0930,6.4950,0
9.4642,6.4950,0
9.8353,6.4950,0
10.2065,6.4950,0
10.5776,6.4950,0
10.9487,6.4950,0
11.3199,6.4950,0
11.6910,6.4950,0
12.0622,6.4950,0
12.4333,6.4950,0
12.8045,6.4950,0
13.1756,6.4950,5
13.5467,6.4950,12
13.9179,6.4950,27
14.2890,6.4950,19
14.6602,6.4950,0
0.1856,6.8662,0
0.5567,6.8662,0
0.9279,6.8662,0
1.2990,6.8662,0
1.6701,6.8662,0
2.0413,6.8662,0
2.4124,6.8662,0
2.7836,6.8662,0
3.1547,6.8662,0
3.5259,6.8662,0
3.8970,6.8662,0
4.2682,6.8662,0
4.6393,6.8662,0
5.0104,6.8662,0
5.3816,6.8662,0
5.7527,6.8662,0
6.1239,6.8662,0
6.4950,6.8662,0
6.8662,6.8662,0
7.2373,6.8662,0
7.6084,6.8662,0
7.9796,6.8662,0
8.3507,6.8662,0
8.7219,6.8662,0
9.0930,6.8662,0
9.4642,6.8662,0
9.8353,6.8662,0
10.2065,6.8662,0
10.5776,6.8662,0
10.9487,6.8662,0
11.3199,6.8662,0
11.6910,6.8662,0
12.0622,6.8662,0
12.4333,6.8662,0
12.8045,6.8662,0
13.1756,6.8662,0
13.5467,6.8662,2
13.9179,6.8662,6
14.2890,6.8662,13
14.6602,6.8662,0
0.1856,7.2373,0
0.5567,7.2373,0
0.9279,7.2373,0
1.2990,7.2373,0
1.6701,7.2373,0
2.0413,7.2373,0
2.4124,7.2373,0
2.7836,7.2373,0
3.1547,7.2373,0
3.5259,7.2373,0
3.8970,7.2373,0
4.2682,7.2373,0
4.6393,7.2373,0
5.0104,7.2373,0
5.3816,7.2373,0
5.7527,7.2373,0
6.1239,7.2373,0
6.4950,7.2373,0
6.8662,7.2373,0
7.2373,7.2373,0
7.6084,7.2373,0
7.9796,7.2373,0
8.3507,7.2373,0
8.7219,7.2373,0
9.0930,7.2373,0
9.4642,7.2373,0
9.8353,7.2373,0
10.2065,7.2373,0
10.5776,7.2373,0
10.9487,7.2373,0
11.3199,7.2373,0
11.6910,7.2373,0
12.0622,7.2373,0
12.4333,7.2373,0
12.8045,7.2373,0
13.1756,7.2373,1
13.5467,7.2373,0
13.9179,7.2373,5
14.2890,7.2373,0
14.6602,7.2373,0
0.1856,7.6084,0
0.5567,7.6084,0
0.9279,7.6084,0
1.2990,7.6084,0
1.6701,7.6084,0
2.0413,7.6084,0
2.4124,7.6084,0
2.7836,7.6084,0
3.1547,7.6084,0
3.5259,7.6084,0
3.8970,7.6084,0
4.2682,7.6084,0
4.6393,7.6084,0
5.0104,7.6084,0
5.3816,7.6084,0
5.7527,7.6084,0
6.1239,7.6084,0
6.4950,7.6084,0
6.8662,7.6084,0
7.2373,7.6084,0
7.6084,7.6084,0
7.9796,7.6084,0
8.3507,7.6084,0
8.7219,7.6084,0
9.0930,7.6084,0
9.4642,7.6084,0
9.8353,7.6084,0
10.2065,7.6084,0
10.5776,7.6084,0
10.9487,7.6084,0
11.3199,7.6084,0
11.6910,7.6084,0
12.0622,7.6084,0
12.4333,7.6084,0
12.8045,7.6084,0
13.1756,7.6084,0
13.5467,7.6084,0
13.9179,7.6084,0
14.2890,7.6084,0
14.6602,7.6084,0
0.1856,7.9796,0
0.5567,7.9796,0
0.9279,7.9796,0
1.2990,7.9796,0
1.6701,7.9796,0
2.0413,7.9796,0
2.4124,7.9796,0
2.7836,7.9796,0
3.1547,7.9796,0
3.5259,7.9796,0
3.8970,7.9796,0
4.2682,7.9796,0
4.6393,7.9796,0
5.0104,7.9796,0
5.3816,7.9796,0
5.7527,7.9796,0
6.1239,7.9796,0
6.4950,7.9796,0
6.8662,7.9796,0
7.2373,7.9796,0
7.6084,7.9796,0
7.9796,7.9796,0
8.3507,7.9796,0
8.7219,7.9796,0
9.0930,7.9796,0
9.4642,7.9796,0
9.8353,7.9796,0
10.2065,7.9796,0
10.5776,7.9796,0
10.9487,7.9796,0
11.3199,7.9796,0
11.6910,7.9796,0
12.0622,7.9796,0
12.4333,7.9796,0
12.8045,7.9796,0
13.1756,7.9796,0
13.5467,7.9796,1
13.9179,7.9796,3
14.2890,7.9796,1
14.6602,7.9796,0
0.1856,8.3507,0
0.5567,8.3507,0
0.9279,8.3507,0
1.2990,8.3507,0
1.6701,8.3507,0
2.0413,8.3507,0
2.4124,8.3507,0
2.7836,8.3507,0
3.1547,8.3507,0
3.5259,8.3507,0
3.8970,8.3507,0
4.2682,8.3507,0
4.6393,8.3507,0
5.0104,8.3507,0
5.3816,8.3507,0
5.7527,8.3507,0
6.1239,8.3507,0
6.4950,8.3507,0
6.8662,8.3507,0
7.2373,8.3507,0
7.6084,8.3507,0
7.9796,8.3507,0
8.3507,8.3507,0
8.7219,8.3507,0
9.0930,8.3507,0
9.4642,8.3507,0
9.8353,8.3507,0
10.2065,8.3507,0
10.5776,8.3507,0
10.9487,8.3507,0
11.3199,8.3507,0
11.6910,8.3507,0
12.0622,8.3507,0
12.4333,8.3507,0
12.8045,8.3507,0
13.1756,8.3507,0
13.5467,8.3507,0
13.9179,8.3507,0
14.2890,8.3507,0
14.6602,8.3507,0
0.1856,8.7219,0
0.5567,8.7219,0
0.9279,8.7219,0
1.2990,8.7219,0
1.6701,8.7219,0
2.0413,8.7219,0
2.4124,8.7219,0
2.7836,8.7219,0
3.1547,8.7219,0
3.5259,8.7219,0
3.8970,8.7219,0
4.2682,8.7219,0
4.6393,8.7219,0
5.0104,8.7219,0
5.3816,8.7219,0
5.7527,8.7219,0
6.1239,8.7219,0
6.4950,8.7219,0
6.8662,8.7219,0
7.2373,8.7219,0
7.6084,8.7219,0
7.9796,8.7219,0
8.3507,8.7219,0
8.7219,8.7219,0
9.0930,8.7219,0
9.4642,8.7219,0
9.8353,8.7219,0
10.2065,8.7219,0
10.5776,8.7219,0
10.9487,8.7219,0
11.3199,8.7219,0
11.6910,8.7219,0
12.0622,8.7219,0
12.4333,8.7219,0
12.8045,8.7219,0
13.1756,8.7219,0
13.5467,8.7219,0
13.9179,8.7219,0
14.2890,8.7219,0
14.6602,8.7219,0
0.1856,9.0930,0
0.5567,9.0930,0
0.9279,9.0930,0
1.2990,9.0930,0
1.6701,9.0930,0
2.0413,9.0930,0
2.4124,9.0930,0
2.7836,9.0930,0
3.1547,9.0930,0
3.5259,9.0930,0
3.8970,9.0930,0
4.2682,9.0930,0
4.6393,9.0930,0
5.0104,9.0930,0
5.3816,9.0930,0
5.7527,9.0930,0
6.1239,9.0930,0
6.4950,9.0930,0
6.8662,9.0930,0
7.2373,9.0930,0
7.6084,9.0930,0
7.9796,9.0930,0
8.3507,9.0930,0
8.7219,9.0930,0
9.0930,9.0930,0
9.4642,9.0930,0
9.8353,9.0930,0
10.2065,9.0930,0
10.5776,9.0930,0
10.9487,9.0930,0
11.3199,9.0930,0
11.6910,9.0930,0
12.0622,9.0930,0
12.4333,9.0930,0
12.8045,9.0930,0
13.1756,9.0930,0
13.5467,9.0930,0
13.9179,9.0930,0
14.2890,9.0930,0
14.6602,9.0930,0
0.1856,9.4642,0
0.5567,9.4642,0
0.9279,9.4642,0
1.2990,9.4642,0
1.6701,9.4642,0
2.0413,9.4642,0
2.4124,9.4642,0
2.7836,9.4642,0
3.1547,9.4642,0
3.5259,9.4642,0
3.8970,9.4642,0
4.2682,9.4642,0
4.6393,9.4642,0
5.0104,9.4642,0
5.3816,9.4642,0
5.7527,9.4642,0
6.1239,9.4642,0
6.4950,9.4642,0
6.8662,9.4642,0
7.2373,9.4642,0
7.6084,9.4642,0
7.9796,9.4642,0
8.3507,9.4642,0
8.7219,9.4642,0
9.0930,9.4642,0
9.4642,9.4642,0
9.8353,9.4642,0
10.2065,9.4642,0
10.5776,9.4642,0
10.9487,9.4642,0
11.3199,9.4642,0
11.6910,9.4642,0
12.0622,9.4642,0
12.4333,9.4642,0
12.8045,9.4642,0
13.1756,9.4642,0
13.5467,9.4642,0
13.9179,9.4642,0
14.2890,9.4642,0
14.6602,9.4642,0
0.1856,9.8353,0
0.5567,9.8353,0
0.9279,9.8353,0
1.2990,9.8353,0
1.6701,9.8353,0
2.0413,9.8353,0
2.4124,9.8353,0
2.7836,9.8353,0
3.1547,9.8353,0
3.5259,9.8353,0
3.8970,9.8353,0
4.2682,9.8353,0
4.6393,9.8353,0
5.0104,9.8353,0
5.3816,9.8353,0
5.7527,9.8353,0
6.1239,9.8353,0
6.4950,9.8353,0
6.8662,9.8353,0
7.2373,9.8353,0
7.6084,9.8353,0
7.9796,9.8353,0
8.3507,9.8353,0
8.7219,9.8353,0
9.0930,9.8353,0
9.4642,9.8353,0
9.8353,9.8353,0
10.2065,9.8353,0
10.5776,9.8353,0
10.9487,9.8353,0
11.3199,9.8353,0
11.6910,9.8353,0
12.0622,9.8353,0
12.4333,9.8353,0
12.8045,9.8353,0
13.1756,9.8353,0
13.5467,9.8353,0
13.9179,9.8353,0
14.2890,9.8353,0
14.6602,9.8353,0
0.1856,10.2065,0
0.5567,10.2065,0
0.9279,10.2065,0
1.2990,10.2065,0
1.6701,10.2065,0
2.0413,10.2065,0
2.4124,10.2065,0
2.7836,10.2065,0
3.1547,10.2065,0
3.5259,10.2065,0
3.8970,10.2065,0
4.2682,10.2065,0
4.6393,10.2065,0
5.0104,10.2065,0
5.3816,10.2065,0
5.7527,10.2065,0
6.1239,10.2065,0
6.4950,10.2065,0
6.8662,10.2065,0
7.2373,10.2065,0
7.6084,10.2065,0
7.9796,10.2065,0
8.3507,10.2065,0
8.7219,10.2065,0
9.0930,10.2065,0
9.4642,10.2065,0
9.8353,10.2065,0
10.2065,10.2065,0
10.5776,10.2065,0
10.9487,10.2065,0
11.3199,10.2065,0
11.6910,10.2065,0
12.0622,10.2065,0
12.4333,10.2065,0
12.8045,10.2065,0
13.1756,10.2065,0
13.5467,10.2065,0
13.9179,10.2065,0
14.2890,10.2065,0
14.6602,10.2065,0
0.1856,10.5776,0
0.5567,10.5776,0
0.9279,10.5776,0
1.2990,10.5776,0
1.6701,10.5776,0
2.0413,10.5776,0
2.4124,10.5776,0
2.7836,10.5776,0
3.1547,10.5776,0
3.5259,10.5776,0
3.8970,10.5776,0
4.2682,10.5776,0
4.6393,10.5776,0
5.0104,10.5776,0
5.3816,10.5776,0
5.7527,10.5776,0
6.1239,10.5776,0
6.4950,10.5776,0
6.8662,10.5776,0
7.2373,10.5776,0
7.6084,10.5776,0
7.9796,10.5776,0
8.3507,10.5776,0
8.7219,10.5776,0
9.0930,10.5776,0
9.4642,10.5776,0
9.8353,10.5776,0
10.2065,10.5776,0
10.5776,10.5776,0
10.9487,10.5776,0
11.3199,10.5776,0
11.6910,10.5776,0
12.0622,10.5776,0
12.4333,10.5776,0
12.8045,10.5776,0
13.1756,10.5776,0
13.5467,10.5776,0
13.9179,10.5776,0
14.2890,10.5776,0
14.6602,10.5776,0
0.1856,10.9487,0
0.5567,10.9487,0
0.9279,10.9487,0
1.2990,10.9487,0
1.6701,10.9487,0
2.0413,10.9487,0
2.4124,10.9487,0
2.7836,10.9487,0
3.1547,10.9487,0
3.5259,10.9487,0
3.8970,10.9487,0
4.2682,10.9487,0
4.6393,10.9487,0
5.0104,10.9487,0
5.3816,10.9487,0
5.7527,10.9487,0
6.1239,10.9487,0
6.4950,10.9487,0
6.8662,10.9487,0
7.2373,10.9487,0
7.6084,10.9487,0
7.9796,10.9487,0
8.3507,10.9487,0
8.7219,10.9487,0
9.0930,10.9487,0
9.4642,10.9487,0
9.8353,10.9487,0
10.2065,10.9487,0
10.5776,10.9487,0
10.9487,10.9487,0
11.3199,10.9487,0
11.6910,10.9487,0
12.0622,10.9487,0
12.4333,10.9487,0
12.8045,10.9487,0
13.1756,10.9487,0
13.5467,10.9487,0
13.9179,10.9487,0
14.2890,10.9487,0
14.6602,10.9487,0
0.1856,11.3199,0
0.5567,11.3199,0
0.9279,11.3199,0
1.2990,11.3199,0
1.6701,11.3199,0
2.0413,11.3199,0
2.4124,11.3199,0
2.7836,11.3199,0
3.1547,11.3199,0
3.5259,11.3199,0
3.8970,11.3199,0
4.2682,11.3199,0
4.6393,11.3199,0
5.0104,11.3199,0
5.3816,11.3199,0
5.7527,11.3199,0
6.1239,11.3199,0
6.4950,11.3199,0
6.8662,11.3199,0
7.2373,11.3199,0
7.6084,11.3199,0
7.9796,11.3199,0
8.3507,11.3199,0
8.7219,11.3199,0
9.0930,11.3199,0
9.4642,11.3199,0
9.8353,11.3199,0
10.2065,11.3199,0
10.5776,11.3199,0
10.9487,11.3199,0
11.3199,11.3199,0
11.6910,11.3199,0
12.0622,11.3199,0
12.4333,11.3199,0
12.8045,11.3199,0
13.1756,11.3199,0
13.5467,11.3199,0
13.9179,11.3199,0
14.2890,11.3199,0
14.6602,11.3199,0
0.1856,11.6910,0
0.5567,11.6910,0
0.9279,11.6910,0
1.2990,11.6910,0
1.6701,11.6910,0
2.0413,11.6910,0
2.4124,11.6910,0
2.7836,11.6910,0
3.1547,11.6910,0
3.5259,11.6910,0
3.8970,11.6910,0
4.2682,11.6910,0
4.6393,11.6910,0
5.0104,11.6910,0
5.3816,11.6910,0
5.7527,11.6910,0
6.1239,11.6910,0
6.4950,11.6910,0
6.8662,11.6910,0
7.2373,11.6910,0
7.6084,11.6910,0
7.9796,11.6910,0
8.3507,11.6910,0
8.7219,11.6910,0
9.0930,11.6910,0
9.4642,11.6910,0
9.8353,11.6910,0
10.2065,11.6910,0
10.5776,11.6910,0
10.9487,11.6910,0
11.3199,11.6910,0
11.6910,11.6910,0
12.0622,11.6910,0
12.4333,11.6910,0
12.8045,11.6910,0
13.1756,11.6910,0
13.5467,11.6910,0
13.9179,11.6910,0
14.2890,11.6910,0
14.6602,11.6910,0
0.1856,12.0622,0
0.5567,12.0622,0
0.9279,12.0622,0
1.2990,12.0622,0
1.6701,12.0622,0
2.0413,12.0622,0
2.4124,12.0622,0
2.7836,12.0622,0
3.1547,12.0622,0
3.5259,12.0622,0
3.8970,12.0622,0
4.2682,12.0622,0
4.6393,12.0622,0
5.0104,12.0622,0
5.3816,12.0622,0
5.7527,12.0622,0
6.1239,12.0622,0
6.4950,12.0622,0
6.8662,12.0622,0
7.2373,12.0622,0
7.6084,12.0622,0
7.9796,12.0622,0
8.3507,12.0622,0
8.7219,12.0622,0
9.0930,12.0622,0
9.4642,12.0622,0
9.8353,12.0622,0
10.2065,12.0622,0
10.5776,12.0622,0
10.9487,12.0622,0
11.3199,12.0622,0
11.6910,12.0622,0
12.0622,12.0622,0
12.4333,12.0622,0
12.8045,12.0622,0
13.1756,12.0622,0
13.5467,12.0622,0
13.9179,12.0622,0
14.2890,12.0622,0
14.6602,12.0622,0
0.1856,12.4333,0
0.5567,12.4333,0
0.9279,12.4333,0
1.2990,12.4333,0
1.6701,12.4333,0
2.0413,12.4333,0
2.4124,12.4333,0
2.7836,12.4333,0
3.1547,12.4333,0
3.5259,12.4333,0
3.8970,12.4333,0
4.2682,12.4333,0
4.6393,12.4333,0
5.0104,12.4333,0
5.3816,12.4333,0
5.7527,12.4333,0
6.1239,12.4333,0
6.4950,12.4333,0
6.8662,12.4333,0
7.2373,12.4333,0
7.6084,12.4333,0
7.9796,12.4333,0
8.3507,12.4333,0
8.7219,12.4333,0
9.0930,12.4333,0
9.4642,12.4333,0
9.8353,12.4333,0
10.2065,12.4333,0
10.5776,12.4333,0
10.9487,12.4333,0
11.3199,12.4333,0
11.6910,12.4333,0
12.0622,12.4333,0
12.4333,12.4333,0
12.8045,12.4333,0
13.1756,12.4333,0
13.5467,12.4333,0
13.9179,12.4333,0
14.2890,12.4333,0
14.6602,12.4333,0
0.1856,12.8045,0
0.5567,12.8045,0
0.9279,12.8045,0
1.2990,12.8045,0
1.6701,12.8045,0
2.0413,12.8045,0
2.4124,12.8045,0
2.7836,12.8045,0
3.1547,12.8045,0
3.5259,12.8045,0
3.8970,12.8045,0
4.2682,12.8045,0
4.6393,12.8045,0
5.0104,12.8045,0
5.3816,12.8045,0
5.7527,12.8045,0
6.1239,12.8045,0
6.4950,12.8045,0
6.8662,12.8045,0
7.2373,12.8045,0
7.6084,12.8045,0
7.9796,12.8045,0
8.3507,12.8045,0
8.7219,12.8045,0
9.0930,12.8045,0
9.4642,12.8045,0
9.8353,12.8045,0
10.2065,12.8045,0
10.5776,12.8045,0
10.9487,12.8045,0
11.3199,12.8045,0
11.6910,12.8045,0
12.0622,12.8045,0
12.4333,12.8045,0
12.8045,12.8045,0
13.1756,12.8045,0
13.5467,12.8045,0
13.9179,12.8045,0
14.2890,12.8045,0
14.6602,12.8045,0
0.1856,13.1756,0
0.5567,13.1756,0
0.9279,13.1756,0
1.2990,13.1756,0
1.6701,13.1756,0
2.0413,13.1756,0
2.4124,13.1756,0
2.7836,13.1756,0
3.1547,13.1756,0
3.5259,13.1756,0
3.8970,13.1756,0
4.2682,13.1756,0
4.6393,13.1756,0
5.0104,13.1756,0
5.3816,13.1756,0
5.7527,13.1756,0
6.1239,13.1756,0
6.4950,13.1756,0
6.8662,13.1756,0
7.2373,13.1756,0
7.6084,13.1756,0
7.9796,13.1756,0
8.3507,13.1756,0
8.7219,13.1756,0
9.0930,13.1756,0
9.4642,13.1756,0
9.8353,13.1756,0
10.2065,13.1756,0
10.5776,13.1756,0
10.9487,13.1756,0
11.3199,13.1756,0
11.6910,13.1756,0
12.0622,13.1756,0
12.4333,13.1756,0
12.8045,13.1756,0
13.1756,13.1756,0
13.5467,13.1756,0
13.9179,13.1756,0
14.2890,13.1756,0
14.6602,13.1756,0
0.1856,13.5467,0
0.5567,13.5467,0
0.9279,13.5467,0
1.2990,13.5467,0
1.6701,13.5467,0
2.0413,13.5467,0
2.4124,13.5467,0
2.7836,13.5467,0
3.1547,13.5467,0
3.5259,13.5467,0
3.8970,13.5467,0
4.2682,13.5467,0
4.6393,13.5467,0
5.0104,13.5467,0
5.3816,13.5467,0
5.7527,13.5467,0
6.1239,13.5467,0
6.4950,13.5467,0
6.8662,13.5467,0
7.2373,13.5467,0
7.6084,13.5467,0
7.9796,13.5467,0
8.3507,13.5467,0
8.7219,13.5467,0
9.0930,13.5467,0
9.4642,13.5467,0
9.8353,13.5467,0
10.2065,13.5467,0
10.5776,13.5467,0
10.9487,13.5467,0
11.3199,13.5467,0
11.6910,13.5467,0
12.0622,13.5467,0
12.4333,13.5467,0
12.8045,13.5467,0
13.1756,13.5467,0
13.5467,13.5467,0
13.9179,13.5467,0
14.2890,13.5467,0
14.6602,13.5467,0
0.1856,13.9179,0
0.5567,13.9179,0
0.9279,13.9179,0
1.2990,13.9179,0
1.6701,13.9179,0
2.0413,13.9179,0
2.4124,13.9179,0
2.7836,13.9179,0
3.1547,13.9179,0
3.5259,13.9179,0
3.8970,13.9179,0
4.2682,13.9179,0
4.6393,13.9179,0
5.0104,13.9179,0
5.3816,13.9179,0
5.7527,13.9179,0
6.1239,13.9179,0
6.4950,13.9179,0
6.8662,13.9179,0
7.2373,13.9179,0
7.6084,13.9179,0
7.9796,13.9179,0
8.3507,13.9179,0
8.7219,13.9179,0
9.0930,13.9179,0
9.4642,13.9179,0
9.8353,13.9179,0
10.2065,13.9179,0
10.5776,13.9179,0
10.9487,13.9179,0
11.3199,13.9179,0
11.6910,13.9179,0
12.0622,13.9179,0
12.4333,13.9179,0
12.8045,13.9179,0
13.1756,13.9179,0
13.5467,13.9179,0
13.9179,13.9179,0
14.2890,13.9179,0
14.6602,13.9179,0
0.1856,14.2890,0
0.5567,14.2890,0
0.9279,14.2890,0
1.2990,14.2890,0
1.6701,14.2890,0
2.0413,14.2890,0
2.4124,14.2890,0
2.7836,14.2890,0
3.1547,14.2890,0
3.5259,14.2890,0
3.8970,14.2890,0
4.2682,14.2890,0
4.6393,14.2890,0
5.0104,14.2890,0
5.3816,14.2890,0
5.7527,14.2890,0
6.1239,14.2890,0
6.4950,14.2890,0
6.8662,14.2890,0
7.2373,14.2890,0
7.6084,14.2890,0
7.9796,14.2890,0
8.3507,14.2890,0
8.7219,14.2890,0
9.0930,14.2890,0
9.4642,14.2890,0
9.8353,14.2890,0
10.2065,14.2890,0
10.5776,14.2890,0
10.9487,14.2890,0
11.3199,14.2890,0
11.6910,14.2890,0
12.0622,14.2890,0
12.4333,14.2890,0
12.8045,14.2890,0
13.1756,14.2890,0
13.5467,14.2890,0
13.9179,14.2890,0
14.2890,14.2890,0
14.6602,14.2890,0
0.1856,14.6602,0
0.5567,14.6602,0
0.9279,14.6602,0
1.2990,14.6602,0
1.6701,14.6602,0
2.0413,14.6602,0
2.4124,14.6602,0
2.7836,14.6602,0
3.1547,14.6602,0
3.5259,14.6602,0
3.8970,14.6602,0
4.2682,14.6602,0
4.6393,14.6602,0
5.0104,14.6602,0
5.3816,14.6602,0
5.7527,14.6602,0
6.1239,14.6602,0
6.4950,14.6602,0
6.8662,14.6602,0
7.2373,14.6602,0
7.6084,14.6602,0
7.9796,14.6602,0
8.3507,14.6602,0
8.7219,14.6602,0
9.0930,14.6602,0
9.4642,14.6602,0
9.8353,14.6602,0
10.2065,14.6602,0
10.5776,14.6602,0
10.9487,14.6602,0
11.3199,14.6602,0
11.6910,14.6602,0
12.0622,14.6602,0
12.4333,14.6602,0
12.8045,14.6602,0
13.1756,14.6602,0
13.5467,14.6602,0
13.9179,14.6602,0
14.2890,14.6602,0
14.6602,14.6602,0


==> Figures/figure_ch5_wA_entropy_heatmap_kto1_all_step0.001.csv <==
H_naive_bin,H_knap_bin,count
0.1854,0.1854,45
0.5562,0.1854,0
0.9270,0.1854,0
1.2977,0.1854,0
1.6685,0.1854,0
2.0393,0.1854,0
2.4101,0.1854,0
2.7809,0.1854,0
3.1517,0.1854,0
3.5224,0.1854,0
3.8932,0.1854,0
4.2640,0.1854,0
4.6348,0.1854,0
5.0056,0.1854,0
5.3764,0.1854,0
5.7471,0.1854,0
6.1179,0.1854,0
6.4887,0.1854,0
6.8595,0.1854,0
7.2303,0.1854,0
7.6011,0.1854,0
7.9718,0.1854,0
8.3426,0.1854,0
8.7134,0.1854,0
9.0842,0.1854,0
9.4550,0.1854,0
9.8258,0.1854,0
10.1965,0.1854,0
10.5673,0.1854,0
10.9381,0.1854,0
11.3089,0.1854,0
11.6797,0.1854,0
12.0505,0.1854,0
12.4212,0.1854,0
12.7920,0.1854,0
13.1628,0.1854,0
13.5336,0.1854,0
13.9044,0.1854,0
14.2752,0.1854,0
14.6459,0.1854,0
0.1854,0.5562,0
0.5562,0.5562,0
0.9270,0.5562,0
1.2977,0.5562,0
1.6685,0.5562,0
2.0393,0.5562,0
2.4101,0.5562,0
2.7809,0.5562,0
3.1517,0.5562,0
3.5224,0.5562,0
3.8932,0.5562,0
4.2640,0.5562,0
4.6348,0.5562,0
5.0056,0.5562,0
5.3764,0.5562,0
5.7471,0.5562,0
6.1179,0.5562,0
6.4887,0.5562,0
6.8595,0.5562,0
7.2303,0.5562,0
7.6011,0.5562,0
7.9718,0.5562,0
8.3426,0.5562,0
8.7134,0.5562,0
9.0842,0.5562,0
9.4550,0.5562,0
9.8258,0.5562,0
10.1965,0.5562,0
10.5673,0.5562,0
10.9381,0.5562,0
11.3089,0.5562,0
11.6797,0.5562,0
12.0505,0.5562,0
12.4212,0.5562,0
12.7920,0.5562,0
13.1628,0.5562,0
13.5336,0.5562,0
13.9044,0.5562,0
14.2752,0.5562,0
14.6459,0.5562,0
0.1854,0.9270,0
0.5562,0.9270,0
0.9270,0.9270,15
1.2977,0.9270,0
1.6685,0.9270,1
2.0393,0.9270,0
2.4101,0.9270,0
2.7809,0.9270,0
3.1517,0.9270,0
3.5224,0.9270,0
3.8932,0.9270,0
4.2640,0.9270,0
4.6348,0.9270,0
5.0056,0.9270,0
5.3764,0.9270,0
5.7471,0.9270,0
6.1179,0.9270,0
6.4887,0.9270,0
6.8595,0.9270,0
7.2303,0.9270,0
7.6011,0.9270,0
7.9718,0.9270,0
8.3426,0.9270,0
8.7134,0.9270,0
9.0842,0.9270,0
9.4550,0.9270,0
9.8258,0.9270,0
10.1965,0.9270,0
10.5673,0.9270,0
10.9381,0.9270,0
11.3089,0.9270,0
11.6797,0.9270,0
12.0505,0.9270,0
12.4212,0.9270,0
12.7920,0.9270,0
13.1628,0.9270,0
13.5336,0.9270,0
13.9044,0.9270,0
14.2752,0.9270,0
14.6459,0.9270,0
0.1854,1.2977,0
0.5562,1.2977,0
0.9270,1.2977,0
1.2977,1.2977,0
1.6685,1.2977,0
2.0393,1.2977,0
2.4101,1.2977,0
2.7809,1.2977,0
3.1517,1.2977,0
3.5224,1.2977,0
3.8932,1.2977,0
4.2640,1.2977,0
4.6348,1.2977,0
5.0056,1.2977,0
5.3764,1.2977,0
5.7471,1.2977,0
6.1179,1.2977,0
6.4887,1.2977,0
6.8595,1.2977,0
7.2303,1.2977,0
7.6011,1.2977,0
7.9718,1.2977,0
8.3426,1.2977,0
8.7134,1.2977,0
9.0842,1.2977,0
9.4550,1.2977,0
9.8258,1.2977,0
10.1965,1.2977,0
10.5673,1.2977,0
10.9381,1.2977,0
11.3089,1.2977,0
11.6797,1.2977,0
12.0505,1.2977,0
12.4212,1.2977,0
12.7920,1.2977,0
13.1628,1.2977,0
13.5336,1.2977,0
13.9044,1.2977,0
14.2752,1.2977,0
14.6459,1.2977,0
0.1854,1.6685,0
0.5562,1.6685,0
0.9270,1.6685,0
1.2977,1.6685,0
1.6685,1.6685,3
2.0393,1.6685,0
2.4101,1.6685,0
2.7809,1.6685,0
3.1517,1.6685,0
3.5224,1.6685,0
3.8932,1.6685,0
4.2640,1.6685,0
4.6348,1.6685,0
5.0056,1.6685,0
5.3764,1.6685,0
5.7471,1.6685,0
6.1179,1.6685,0
6.4887,1.6685,0
6.8595,1.6685,0
7.2303,1.6685,0
7.6011,1.6685,0
7.9718,1.6685,0
8.3426,1.6685,0
8.7134,1.6685,0
9.0842,1.6685,0
9.4550,1.6685,0
9.8258,1.6685,0
10.1965,1.6685,0
10.5673,1.6685,0
10.9381,1.6685,0
11.3089,1.6685,0
11.6797,1.6685,0
12.0505,1.6685,0
12.4212,1.6685,0
12.7920,1.6685,0
13.1628,1.6685,0
13.5336,1.6685,0
13.9044,1.6685,0
14.2752,1.6685,0
14.6459,1.6685,0
0.1854,2.0393,0
0.5562,2.0393,0
0.9270,2.0393,0
1.2977,2.0393,0
1.6685,2.0393,0
2.0393,2.0393,21
2.4101,2.0393,0
2.7809,2.0393,0
3.1517,2.0393,1
3.5224,2.0393,0
3.8932,2.0393,0
4.2640,2.0393,0
4.6348,2.0393,0
5.0056,2.0393,0
5.3764,2.0393,0
5.7471,2.0393,0
6.1179,2.0393,0
6.4887,2.0393,0
6.8595,2.0393,0
7.2303,2.0393,0
7.6011,2.0393,0
7.9718,2.0393,0
8.3426,2.0393,0
8.7134,2.0393,0
9.0842,2.0393,0
9.4550,2.0393,0
9.8258,2.0393,0
10.1965,2.0393,0
10.5673,2.0393,0
10.9381,2.0393,0
11.3089,2.0393,0
11.6797,2.0393,0
12.0505,2.0393,0
12.4212,2.0393,0
12.7920,2.0393,0
13.1628,2.0393,0
13.5336,2.0393,0
13.9044,2.0393,0
14.2752,2.0393,0
14.6459,2.0393,0
0.1854,2.4101,0
0.5562,2.4101,0
0.9270,2.4101,0
1.2977,2.4101,0
1.6685,2.4101,0
2.0393,2.4101,0
2.4101,2.4101,44
2.7809,2.4101,0
3.1517,2.4101,0
3.5224,2.4101,0
3.8932,2.4101,0
4.2640,2.4101,0
4.6348,2.4101,0
5.0056,2.4101,0
5.3764,2.4101,0
5.7471,2.4101,0
6.1179,2.4101,0
6.4887,2.4101,0
6.8595,2.4101,0
7.2303,2.4101,0
7.6011,2.4101,0
7.9718,2.4101,0
8.3426,2.4101,0
8.7134,2.4101,0
9.0842,2.4101,0
9.4550,2.4101,0
9.8258,2.4101,0
10.1965,2.4101,0
10.5673,2.4101,0
10.9381,2.4101,0
11.3089,2.4101,0
11.6797,2.4101,0
12.0505,2.4101,0
12.4212,2.4101,0
12.7920,2.4101,0
13.1628,2.4101,0
13.5336,2.4101,0
13.9044,2.4101,0
14.2752,2.4101,0
14.6459,2.4101,0
0.1854,2.7809,0
0.5562,2.7809,0
0.9270,2.7809,0
1.2977,2.7809,0
1.6685,2.7809,0
2.0393,2.7809,0
2.4101,2.7809,0
2.7809,2.7809,11
3.1517,2.7809,0
3.5224,2.7809,0
3.8932,2.7809,0
4.2640,2.7809,0
4.6348,2.7809,0
5.0056,2.7809,0
5.3764,2.7809,0
5.7471,2.7809,0
6.1179,2.7809,0
6.4887,2.7809,0
6.8595,2.7809,0
7.2303,2.7809,0
7.6011,2.7809,0
7.9718,2.7809,0
8.3426,2.7809,0
8.7134,2.7809,0
9.0842,2.7809,0
9.4550,2.7809,0
9.8258,2.7809,0
10.1965,2.7809,0
10.5673,2.7809,0
10.9381,2.7809,0
11.3089,2.7809,0
11.6797,2.7809,0
12.0505,2.7809,0
12.4212,2.7809,0
12.7920,2.7809,0
13.1628,2.7809,0
13.5336,2.7809,0
13.9044,2.7809,0
14.2752,2.7809,0
14.6459,2.7809,0
0.1854,3.1517,0
0.5562,3.1517,0
0.9270,3.1517,0
1.2977,3.1517,0
1.6685,3.1517,0
2.0393,3.1517,0
2.4101,3.1517,0
2.7809,3.1517,0
3.1517,3.1517,12
3.5224,3.1517,1
3.8932,3.1517,0
4.2640,3.1517,1
4.6348,3.1517,0
5.0056,3.1517,0
5.3764,3.1517,0
5.7471,3.1517,0
6.1179,3.1517,0
6.4887,3.1517,0
6.8595,3.1517,0
7.2303,3.1517,0
7.6011,3.1517,0
7.9718,3.1517,0
8.3426,3.1517,0
8.7134,3.1517,0
9.0842,3.1517,0
9.4550,3.1517,0
9.8258,3.1517,0
10.1965,3.1517,0
10.5673,3.1517,0
10.9381,3.1517,0
11.3089,3.1517,0
11.6797,3.1517,0
12.0505,3.1517,0
12.4212,3.1517,0
12.7920,3.1517,0
13.1628,3.1517,0
13.5336,3.1517,0
13.9044,3.1517,0
14.2752,3.1517,0
14.6459,3.1517,0
0.1854,3.5224,0
0.5562,3.5224,0
0.9270,3.5224,0
1.2977,3.5224,0
1.6685,3.5224,0
2.0393,3.5224,0
2.4101,3.5224,0
2.7809,3.5224,0
3.1517,3.5224,0
3.5224,3.5224,16
3.8932,3.5224,2
4.2640,3.5224,0
4.6348,3.5224,0
5.0056,3.5224,0
5.3764,3.5224,0
5.7471,3.5224,0
6.1179,3.5224,0
6.4887,3.5224,0
6.8595,3.5224,0
7.2303,3.5224,0
7.6011,3.5224,0
7.9718,3.5224,0
8.3426,3.5224,0
8.7134,3.5224,0
9.0842,3.5224,0
9.4550,3.5224,0
9.8258,3.5224,0
10.1965,3.5224,0
10.5673,3.5224,0
10.9381,3.5224,0
11.3089,3.5224,0
11.6797,3.5224,0
12.0505,3.5224,0
12.4212,3.5224,0
12.7920,3.5224,0
13.1628,3.5224,0
13.5336,3.5224,0
13.9044,3.5224,0
14.2752,3.5224,0
14.6459,3.5224,0
0.1854,3.8932,0
0.5562,3.8932,0
0.9270,3.8932,0
1.2977,3.8932,0
1.6685,3.8932,0
2.0393,3.8932,0
2.4101,3.8932,0
2.7809,3.8932,0
3.1517,3.8932,0
3.5224,3.8932,0
3.8932,3.8932,7
4.2640,3.8932,4
4.6348,3.8932,13
5.0056,3.8932,3
5.3764,3.8932,4
5.7471,3.8932,8
6.1179,3.8932,14
6.4887,3.8932,12
6.8595,3.8932,14
7.2303,3.8932,13
7.6011,3.8932,8
7.9718,3.8932,10
8.3426,3.8932,19
8.7134,3.8932,14
9.0842,3.8932,13
9.4550,3.8932,11
9.8258,3.8932,15
10.1965,3.8932,11
10.5673,3.8932,9
10.9381,3.8932,2
11.3089,3.8932,1
11.6797,3.8932,0
12.0505,3.8932,0
12.4212,3.8932,0
12.7920,3.8932,0
13.1628,3.8932,0
13.5336,3.8932,0
13.9044,3.8932,0
14.2752,3.8932,0
14.6459,3.8932,0
0.1854,4.2640,0
0.5562,4.2640,0
0.9270,4.2640,0
1.2977,4.2640,0
1.6685,4.2640,0
2.0393,4.2640,0
2.4101,4.2640,0
2.7809,4.2640,0
3.1517,4.2640,0
3.5224,4.2640,0
3.8932,4.2640,0
4.2640,4.2640,29
4.6348,4.2640,4
5.0056,4.2640,19
5.3764,4.2640,22
5.7471,4.2640,25
6.1179,4.2640,45
6.4887,4.2640,55
6.8595,4.2640,97
7.2303,4.2640,131
7.6011,4.2640,175
7.9718,4.2640,248
8.3426,4.2640,351
8.7134,4.2640,389
9.0842,4.2640,551
9.4550,4.2640,687
9.8258,4.2640,848
10.1965,4.2640,969
10.5673,4.2640,1108
10.9381,4.2640,1179
11.3089,4.2640,1093
11.6797,4.2640,1121
12.0505,4.2640,994
12.4212,4.2640,648
12.7920,4.2640,420
13.1628,4.2640,184
13.5336,4.2640,61
13.9044,4.2640,15
14.2752,4.2640,1
14.6459,4.2640,0
0.1854,4.6348,0
0.5562,4.6348,0
0.9270,4.6348,0
1.2977,4.6348,0
1.6685,4.6348,0
2.0393,4.6348,0
2.4101,4.6348,0
2.7809,4.6348,0
3.1517,4.6348,0
3.5224,4.6348,0
3.8932,4.6348,0
4.2640,4.6348,0
4.6348,4.6348,23
5.0056,4.6348,2
5.3764,4.6348,2
5.7471,4.6348,0
6.1179,4.6348,7
6.4887,4.6348,9
6.8595,4.6348,10
7.2303,4.6348,21
7.6011,4.6348,44
7.9718,4.6348,75
8.3426,4.6348,151
8.7134,4.6348,207
9.0842,4.6348,222
9.4550,4.6348,356
9.8258,4.6348,525
10.1965,4.6348,613
10.5673,4.6348,861
10.9381,4.6348,1169
11.3089,4.6348,1272
11.6797,4.6348,1442
12.0505,4.6348,1749
12.4212,4.6348,1683
12.7920,4.6348,1393
13.1628,4.6348,966
13.5336,4.6348,444
13.9044,4.6348,133
14.2752,4.6348,8
14.6459,4.6348,0
0.1854,5.0056,0
0.5562,5.0056,0
0.9270,5.0056,0
1.2977,5.0056,0
1.6685,5.0056,0
2.0393,5.0056,0
2.4101,5.0056,0
2.7809,5.0056,0
3.1517,5.0056,0
3.5224,5.0056,0
3.8932,5.0056,0
4.2640,5.0056,0
4.6348,5.0056,0
5.0056,5.0056,30
5.3764,5.0056,4
5.7471,5.0056,11
6.1179,5.0056,4
6.4887,5.0056,14
6.8595,5.0056,7
7.2303,5.0056,30
7.6011,5.0056,54
7.9718,5.0056,58
8.3426,5.0056,31
8.7134,5.0056,79
9.0842,5.0056,87
9.4550,5.0056,77
9.8258,5.0056,94
10.1965,5.0056,127
10.5673,5.0056,149
10.9381,5.0056,230
11.3089,5.0056,379
11.6797,5.0056,451
12.0505,5.0056,648
12.4212,5.0056,737
12.7920,5.0056,1048
13.1628,5.0056,967
13.5336,5.0056,663
13.9044,5.0056,285
14.2752,5.0056,47
14.6459,5.0056,0
0.1854,5.3764,0
0.5562,5.3764,0
0.9270,5.3764,0
1.2977,5.3764,0
1.6685,5.3764,0
2.0393,5.3764,0
2.4101,5.3764,0
2.7809,5.3764,0
3.1517,5.3764,0
3.5224,5.3764,0
3.8932,5.3764,0
4.2640,5.3764,0
4.6348,5.3764,0
5.0056,5.3764,0
5.3764,5.3764,50
5.7471,5.3764,4
6.1179,5.3764,0
6.4887,5.3764,0
6.8595,5.3764,0
7.2303,5.3764,0
7.6011,5.3764,4
7.9718,5.3764,14
8.3426,5.3764,20
8.7134,5.3764,51
9.0842,5.3764,90
9.4550,5.3764,80
9.8258,5.3764,79
10.1965,5.3764,97
10.5673,5.3764,100
10.9381,5.3764,98
11.3089,5.3764,68
11.6797,5.3764,110
12.0505,5.3764,159
12.4212,5.3764,206
12.7920,5.3764,379
13.1628,5.3764,491
13.5336,5.3764,564
13.9044,5.3764,313
14.2752,5.3764,63
14.6459,5.3764,0
0.1854,5.7471,0
0.5562,5.7471,0
0.9270,5.7471,0
1.2977,5.7471,0
1.6685,5.7471,0
2.0393,5.7471,0
2.4101,5.7471,0
2.7809,5.7471,0
3.1517,5.7471,0
3.5224,5.7471,0
3.8932,5.7471,0
4.2640,5.7471,0
4.6348,5.7471,0
5.0056,5.7471,0
5.3764,5.7471,0
5.7471,5.7471,36
6.1179,5.7471,10
6.4887,5.7471,3
6.8595,5.7471,0
7.2303,5.7471,0
7.6011,5.7471,0
7.9718,5.7471,1
8.3426,5.7471,0
8.7134,5.7471,6
9.0842,5.7471,12
9.4550,5.7471,9
9.8258,5.7471,18
10.1965,5.7471,22
10.5673,5.7471,22
10.9381,5.7471,9
11.3089,5.7471,7
11.6797,5.7471,15
12.0505,5.7471,11
12.4212,5.7471,30
12.7920,5.7471,59
13.1628,5.7471,147
13.5336,5.7471,203
13.9044,5.7471,212
14.2752,5.7471,71
14.6459,5.7471,0
0.1854,6.1179,0
0.5562,6.1179,0
0.9270,6.1179,0
1.2977,6.1179,0
1.6685,6.1179,0
2.0393,6.1179,0
2.4101,6.1179,0
2.7809,6.1179,0
3.1517,6.1179,0
3.5224,6.1179,0
3.8932,6.1179,0
4.2640,6.1179,0
4.6348,6.1179,0
5.0056,6.1179,0
5.3764,6.1179,0
5.7471,6.1179,0
6.1179,6.1179,68
6.4887,6.1179,4
6.8595,6.1179,8
7.2303,6.1179,52
7.6011,6.1179,76
7.9718,6.1179,0
8.3426,6.1179,3
8.7134,6.1179,2
9.0842,6.1179,1
9.4550,6.1179,1
9.8258,6.1179,4
10.1965,6.1179,5
10.5673,6.1179,9
10.9381,6.1179,3
11.3089,6.1179,0
11.6797,6.1179,0
12.0505,6.1179,2
12.4212,6.1179,9
12.7920,6.1179,5
13.1628,6.1179,30
13.5336,6.1179,47
13.9044,6.1179,90
14.2752,6.1179,45
14.6459,6.1179,0
0.1854,6.4887,0
0.5562,6.4887,0
0.9270,6.4887,0
1.2977,6.4887,0
1.6685,6.4887,0
2.0393,6.4887,0
2.4101,6.4887,0
2.7809,6.4887,0
3.1517,6.4887,0
3.5224,6.4887,0
3.8932,6.4887,0
4.2640,6.4887,0
4.6348,6.4887,0
5.0056,6.4887,0
5.3764,6.4887,0
5.7471,6.4887,0
6.1179,6.4887,0
6.4887,6.4887,60
6.8595,6.4887,1
7.2303,6.4887,46
7.6011,6.4887,23
7.9718,6.4887,48
8.3426,6.4887,78
8.7134,6.4887,51
9.0842,6.4887,53
9.4550,6.4887,53
9.8258,6.4887,90
10.1965,6.4887,7
10.5673,6.4887,1
10.9381,6.4887,4
11.3089,6.4887,0
11.6797,6.4887,0
12.0505,6.4887,0
12.4212,6.4887,0
12.7920,6.4887,0
13.1628,6.4887,3
13.5336,6.4887,9
13.9044,6.4887,21
14.2752,6.4887,18
14.6459,6.4887,0
0.1854,6.8595,0
0.5562,6.8595,0
0.9270,6.8595,0
1.2977,6.8595,0
1.6685,6.8595,0
2.0393,6.8595,0
2.4101,6.8595,0
2.7809,6.8595,0
3.1517,6.8595,0
3.5224,6.8595,0
3.8932,6.8595,0
4.2640,6.8595,0
4.6348,6.8595,0
5.0056,6.8595,0
5.3764,6.8595,0
5.7471,6.8595,0
6.1179,6.8595,0
6.4887,6.8595,0
6.8595,6.8595,107
7.2303,6.8595,0
7.6011,6.8595,0
7.9718,6.8595,0
8.3426,6.8595,0
8.7134,6.8595,0
9.0842,6.8595,0
9.4550,6.8595,0
9.8258,6.8595,0
10.1965,6.8595,0
10.5673,6.8595,0
10.9381,6.8595,0
11.3089,6.8595,0
11.6797,6.8595,0
12.0505,6.8595,0
12.4212,6.8595,0
12.7920,6.8595,0
13.1628,6.8595,1
13.5336,6.8595,1
13.9044,6.8595,5
14.2752,6.8595,11
14.6459,6.8595,0
0.1854,7.2303,0
0.5562,7.2303,0
0.9270,7.2303,0
1.2977,7.2303,0
1.6685,7.2303,0
2.0393,7.2303,0
2.4101,7.2303,0
2.7809,7.2303,0
3.1517,7.2303,0
3.5224,7.2303,0
3.8932,7.2303,0
4.2640,7.2303,0
4.6348,7.2303,0
5.0056,7.2303,0
5.3764,7.2303,0
5.7471,7.2303,0
6.1179,7.2303,0
6.4887,7.2303,0
6.8595,7.2303,0
7.2303,7.2303,71
7.6011,7.2303,1
7.9718,7.2303,0
8.3426,7.2303,0
8.7134,7.2303,0
9.0842,7.2303,0
9.4550,7.2303,0
9.8258,7.2303,0
10.1965,7.2303,0
10.5673,7.2303,0
10.9381,7.2303,0
11.3089,7.2303,0
11.6797,7.2303,0
12.0505,7.2303,0
12.4212,7.2303,0
12.7920,7.2303,0
13.1628,7.2303,0
13.5336,7.2303,0
13.9044,7.2303,4
14.2752,7.2303,0
14.6459,7.2303,0
0.1854,7.6011,0
0.5562,7.6011,0
0.9270,7.6011,0
1.2977,7.6011,0
1.6685,7.6011,0
2.0393,7.6011,0
2.4101,7.6011,0
2.7809,7.6011,0
3.1517,7.6011,0
3.5224,7.6011,0
3.8932,7.6011,0
4.2640,7.6011,0
4.6348,7.6011,0
5.0056,7.6011,0
5.3764,7.6011,0
5.7471,7.6011,0
6.1179,7.6011,0
6.4887,7.6011,0
6.8595,7.6011,0
7.2303,7.6011,0
7.6011,7.6011,102
7.9718,7.6011,3
8.3426,7.6011,0
8.7134,7.6011,0
9.0842,7.6011,0
9.4550,7.6011,0
9.8258,7.6011,0
10.1965,7.6011,0
10.5673,7.6011,0
10.9381,7.6011,0
11.3089,7.6011,0
11.6797,7.6011,0
12.0505,7.6011,0
12.4212,7.6011,0
12.7920,7.6011,0
13.1628,7.6011,0
13.5336,7.6011,1
13.9044,7.6011,0
14.2752,7.6011,0
14.6459,7.6011,0
0.1854,7.9718,0
0.5562,7.9718,0
0.9270,7.9718,0
1.2977,7.9718,0
1.6685,7.9718,0
2.0393,7.9718,0
2.4101,7.9718,0
2.7809,7.9718,0
3.1517,7.9718,0
3.5224,7.9718,0
3.8932,7.9718,0
4.2640,7.9718,0
4.6348,7.9718,0
5.0056,7.9718,0
5.3764,7.9718,0
5.7471,7.9718,0
6.1179,7.9718,0
6.4887,7.9718,0
6.8595,7.9718,0
7.2303,7.9718,0
7.6011,7.9718,0
7.9718,7.9718,38
8.3426,7.9718,0
8.7134,7.9718,0
9.0842,7.9718,0
9.4550,7.9718,0
9.8258,7.9718,0
10.1965,7.9718,0
10.5673,7.9718,0
10.9381,7.9718,0
11.3089,7.9718,0
11.6797,7.9718,0
12.0505,7.9718,0
12.4212,7.9718,0
12.7920,7.9718,0
13.1628,7.9718,0
13.5336,7.9718,0
13.9044,7.9718,3
14.2752,7.9718,1
14.6459,7.9718,0
0.1854,8.3426,0
0.5562,8.3426,0
0.9270,8.3426,0
1.2977,8.3426,0
1.6685,8.3426,0
2.0393,8.3426,0
2.4101,8.3426,0
2.7809,8.3426,0
3.1517,8.3426,0
3.5224,8.3426,0
3.8932,8.3426,0
4.2640,8.3426,0
4.6348,8.3426,0
5.0056,8.3426,0
5.3764,8.3426,0
5.7471,8.3426,0
6.1179,8.3426,0
6.4887,8.3426,0
6.8595,8.3426,0
7.2303,8.3426,0
7.6011,8.3426,0
7.9718,8.3426,0
8.3426,8.3426,58
8.7134,8.3426,6
9.0842,8.3426,0
9.4550,8.3426,0
9.8258,8.3426,0
10.1965,8.3426,0
10.5673,8.3426,0
10.9381,8.3426,0
11.3089,8.3426,0
11.6797,8.3426,0
12.0505,8.3426,0
12.4212,8.3426,0
12.7920,8.3426,0
13.1628,8.3426,0
13.5336,8.3426,0
13.9044,8.3426,0
14.2752,8.3426,0
14.6459,8.3426,0
0.1854,8.7134,0
0.5562,8.7134,0
0.9270,8.7134,0
1.2977,8.7134,0
1.6685,8.7134,0
2.0393,8.7134,0
2.4101,8.7134,0
2.7809,8.7134,0
3.1517,8.7134,0
3.5224,8.7134,0
3.8932,8.7134,0
4.2640,8.7134,0
4.6348,8.7134,0
5.0056,8.7134,0
5.3764,8.7134,0
5.7471,8.7134,0
6.1179,8.7134,0
6.4887,8.7134,0
6.8595,8.7134,0
7.2303,8.7134,0
7.6011,8.7134,0
7.9718,8.7134,0
8.3426,8.7134,0
8.7134,8.7134,31
9.0842,8.7134,0
9.4550,8.7134,0
9.8258,8.7134,0
10.1965,8.7134,0
10.5673,8.7134,0
10.9381,8.7134,0
11.3089,8.7134,0
11.6797,8.7134,0
12.0505,8.7134,0
12.4212,8.7134,0
12.7920,8.7134,0
13.1628,8.7134,0
13.5336,8.7134,0
13.9044,8.7134,0
14.2752,8.7134,0
14.6459,8.7134,0
0.1854,9.0842,0
0.5562,9.0842,0
0.9270,9.0842,0
1.2977,9.0842,0
1.6685,9.0842,0
2.0393,9.0842,0
2.4101,9.0842,0
2.7809,9.0842,0
3.1517,9.0842,0
3.5224,9.0842,0
3.8932,9.0842,0
4.2640,9.0842,0
4.6348,9.0842,0
5.0056,9.0842,0
5.3764,9.0842,0
5.7471,9.0842,0
6.1179,9.0842,0
6.4887,9.0842,0
6.8595,9.0842,0
7.2303,9.0842,0
7.6011,9.0842,0
7.9718,9.0842,0
8.3426,9.0842,0
8.7134,9.0842,0
9.0842,9.0842,12
9.4550,9.0842,0
9.8258,9.0842,0
10.1965,9.0842,0
10.5673,9.0842,0
10.9381,9.0842,0
11.3089,9.0842,0
11.6797,9.0842,0
12.0505,9.0842,0
12.4212,9.0842,0
12.7920,9.0842,0
13.1628,9.0842,0
13.5336,9.0842,0
13.9044,9.0842,0
14.2752,9.0842,0
14.6459,9.0842,0
0.1854,9.4550,0
0.5562,9.4550,0
0.9270,9.4550,0
1.2977,9.4550,0
1.6685,9.4550,0
2.0393,9.4550,0
2.4101,9.4550,0
2.7809,9.4550,0
3.1517,9.4550,0
3.5224,9.4550,0
3.8932,9.4550,0
4.2640,9.4550,0
4.6348,9.4550,0
5.0056,9.4550,0
5.3764,9.4550,0
5.7471,9.4550,0
6.1179,9.4550,0
6.4887,9.4550,0
6.8595,9.4550,0
7.2303,9.4550,0
7.6011,9.4550,0
7.9718,9.4550,0
8.3426,9.4550,0
8.7134,9.4550,0
9.0842,9.4550,0
9.4550,9.4550,1
9.8258,9.4550,0
10.1965,9.4550,0
10.5673,9.4550,0
10.9381,9.4550,0
11.3089,9.4550,0
11.6797,9.4550,0
12.0505,9.4550,0
12.4212,9.4550,0
12.7920,9.4550,0
13.1628,9.4550,0
13.5336,9.4550,0
13.9044,9.4550,0
14.2752,9.4550,0
14.6459,9.4550,0
0.1854,9.8258,0
0.5562,9.8258,0
0.9270,9.8258,0
1.2977,9.8258,0
1.6685,9.8258,0
2.0393,9.8258,0
2.4101,9.8258,0
2.7809,9.8258,0
3.1517,9.8258,0
3.5224,9.8258,0
3.8932,9.8258,0
4.2640,9.8258,0
4.6348,9.8258,0
5.0056,9.8258,0
5.3764,9.8258,0
5.7471,9.8258,0
6.1179,9.8258,0
6.4887,9.8258,0
6.8595,9.8258,0
7.2303,9.8258,0
7.6011,9.8258,0
7.9718,9.8258,0
8.3426,9.8258,0
8.7134,9.8258,0
9.0842,9.8258,0
9.4550,9.8258,0
9.8258,9.8258,0
10.1965,9.8258,0
10.5673,9.8258,0
10.9381,9.8258,0
11.3089,9.8258,0
11.6797,9.8258,0
12.0505,9.8258,0
12.4212,9.8258,0
12.7920,9.8258,0
13.1628,9.8258,0
13.5336,9.8258,0
13.9044,9.8258,0
14.2752,9.8258,0
14.6459,9.8258,0
0.1854,10.1965,0
0.5562,10.1965,0
0.9270,10.1965,0
1.2977,10.1965,0
1.6685,10.1965,0
2.0393,10.1965,0
2.4101,10.1965,0
2.7809,10.1965,0
3.1517,10.1965,0
3.5224,10.1965,0
3.8932,10.1965,0
4.2640,10.1965,0
4.6348,10.1965,0
5.0056,10.1965,0
5.3764,10.1965,0
5.7471,10.1965,0
6.1179,10.1965,0
6.4887,10.1965,0
6.8595,10.1965,0
7.2303,10.1965,0
7.6011,10.1965,0
7.9718,10.1965,0
8.3426,10.1965,0
8.7134,10.1965,0
9.0842,10.1965,0
9.4550,10.1965,0
9.8258,10.1965,0
10.1965,10.1965,0
10.5673,10.1965,0
10.9381,10.1965,0
11.3089,10.1965,0
11.6797,10.1965,0
12.0505,10.1965,0
12.4212,10.1965,0
12.7920,10.1965,0
13.1628,10.1965,0
13.5336,10.1965,0
13.9044,10.1965,0
14.2752,10.1965,0
14.6459,10.1965,0
0.1854,10.5673,0
0.5562,10.5673,0
0.9270,10.5673,0
1.2977,10.5673,0
1.6685,10.5673,0
2.0393,10.5673,0
2.4101,10.5673,0
2.7809,10.5673,0
3.1517,10.5673,0
3.5224,10.5673,0
3.8932,10.5673,0
4.2640,10.5673,0
4.6348,10.5673,0
5.0056,10.5673,0
5.3764,10.5673,0
5.7471,10.5673,0
6.1179,10.5673,0
6.4887,10.5673,0
6.8595,10.5673,0
7.2303,10.5673,0
7.6011,10.5673,0
7.9718,10.5673,0
8.3426,10.5673,0
8.7134,10.5673,0
9.0842,10.5673,0
9.4550,10.5673,0
9.8258,10.5673,0
10.1965,10.5673,0
10.5673,10.5673,0
10.9381,10.5673,0
11.3089,10.5673,0
11.6797,10.5673,0
12.0505,10.5673,0
12.4212,10.5673,0
12.7920,10.5673,0
13.1628,10.5673,0
13.5336,10.5673,0
13.9044,10.5673,0
14.2752,10.5673,0
14.6459,10.5673,0
0.1854,10.9381,0
0.5562,10.9381,0
0.9270,10.9381,0
1.2977,10.9381,0
1.6685,10.9381,0
2.0393,10.9381,0
2.4101,10.9381,0
2.7809,10.9381,0
3.1517,10.9381,0
3.5224,10.9381,0
3.8932,10.9381,0
4.2640,10.9381,0
4.6348,10.9381,0
5.0056,10.9381,0
5.3764,10.9381,0
5.7471,10.9381,0
6.1179,10.9381,0
6.4887,10.9381,0
6.8595,10.9381,0
7.2303,10.9381,0
7.6011,10.9381,0
7.9718,10.9381,0
8.3426,10.9381,0
8.7134,10.9381,0
9.0842,10.9381,0
9.4550,10.9381,0
9.8258,10.9381,0
10.1965,10.9381,0
10.5673,10.9381,0
10.9381,10.9381,0
11.3089,10.9381,0
11.6797,10.9381,0
12.0505,10.9381,0
12.4212,10.9381,0
12.7920,10.9381,0
13.1628,10.9381,0
13.5336,10.9381,0
13.9044,10.9381,0
14.2752,10.9381,0
14.6459,10.9381,0
0.1854,11.3089,0
0.5562,11.3089,0
0.9270,11.3089,0
1.2977,11.3089,0
1.6685,11.3089,0
2.0393,11.3089,0
2.4101,11.3089,0
2.7809,11.3089,0
3.1517,11.3089,0
3.5224,11.3089,0
3.8932,11.3089,0
4.2640,11.3089,0
4.6348,11.3089,0
5.0056,11.3089,0
5.3764,11.3089,0
5.7471,11.3089,0
6.1179,11.3089,0
6.4887,11.3089,0
6.8595,11.3089,0
7.2303,11.3089,0
7.6011,11.3089,0
7.9718,11.3089,0
8.3426,11.3089,0
8.7134,11.3089,0
9.0842,11.3089,0
9.4550,11.3089,0
9.8258,11.3089,0
10.1965,11.3089,0
10.5673,11.3089,0
10.9381,11.3089,0
11.3089,11.3089,0
11.6797,11.3089,0
12.0505,11.3089,0
12.4212,11.3089,0
12.7920,11.3089,0
13.1628,11.3089,0
13.5336,11.3089,0
13.9044,11.3089,0
14.2752,11.3089,0
14.6459,11.3089,0
0.1854,11.6797,0
0.5562,11.6797,0
0.9270,11.6797,0
1.2977,11.6797,0
1.6685,11.6797,0
2.0393,11.6797,0
2.4101,11.6797,0
2.7809,11.6797,0
3.1517,11.6797,0
3.5224,11.6797,0
3.8932,11.6797,0
4.2640,11.6797,0
4.6348,11.6797,0
5.0056,11.6797,0
5.3764,11.6797,0
5.7471,11.6797,0
6.1179,11.6797,0
6.4887,11.6797,0
6.8595,11.6797,0
7.2303,11.6797,0
7.6011,11.6797,0
7.9718,11.6797,0
8.3426,11.6797,0
8.7134,11.6797,0
9.0842,11.6797,0
9.4550,11.6797,0
9.8258,11.6797,0
10.1965,11.6797,0
10.5673,11.6797,0
10.9381,11.6797,0
11.3089,11.6797,0
11.6797,11.6797,0
12.0505,11.6797,0
12.4212,11.6797,0
12.7920,11.6797,0
13.1628,11.6797,0
13.5336,11.6797,0
13.9044,11.6797,0
14.2752,11.6797,0
14.6459,11.6797,0
0.1854,12.0505,0
0.5562,12.0505,0
0.9270,12.0505,0
1.2977,12.0505,0
1.6685,12.0505,0
2.0393,12.0505,0
2.4101,12.0505,0
2.7809,12.0505,0
3.1517,12.0505,0
3.5224,12.0505,0
3.8932,12.0505,0
4.2640,12.0505,0
4.6348,12.0505,0
5.0056,12.0505,0
5.3764,12.0505,0
5.7471,12.0505,0
6.1179,12.0505,0
6.4887,12.0505,0
6.8595,12.0505,0
7.2303,12.0505,0
7.6011,12.0505,0
7.9718,12.0505,0
8.3426,12.0505,0
8.7134,12.0505,0
9.0842,12.0505,0
9.4550,12.0505,0
9.8258,12.0505,0
10.1965,12.0505,0
10.5673,12.0505,0
10.9381,12.0505,0
11.3089,12.0505,0
11.6797,12.0505,0
12.0505,12.0505,0
12.4212,12.0505,0
12.7920,12.0505,0
13.1628,12.0505,0
13.5336,12.0505,0
13.9044,12.0505,0
14.2752,12.0505,0
14.6459,12.0505,0
0.1854,12.4212,0
0.5562,12.4212,0
0.9270,12.4212,0
1.2977,12.4212,0
1.6685,12.4212,0
2.0393,12.4212,0
2.4101,12.4212,0
2.7809,12.4212,0
3.1517,12.4212,0
3.5224,12.4212,0
3.8932,12.4212,0
4.2640,12.4212,0
4.6348,12.4212,0
5.0056,12.4212,0
5.3764,12.4212,0
5.7471,12.4212,0
6.1179,12.4212,0
6.4887,12.4212,0
6.8595,12.4212,0
7.2303,12.4212,0
7.6011,12.4212,0
7.9718,12.4212,0
8.3426,12.4212,0
8.7134,12.4212,0
9.0842,12.4212,0
9.4550,12.4212,0
9.8258,12.4212,0
10.1965,12.4212,0
10.5673,12.4212,0
10.9381,12.4212,0
11.3089,12.4212,0
11.6797,12.4212,0
12.0505,12.4212,0
12.4212,12.4212,0
12.7920,12.4212,0
13.1628,12.4212,0
13.5336,12.4212,0
13.9044,12.4212,0
14.2752,12.4212,0
14.6459,12.4212,0
0.1854,12.7920,0
0.5562,12.7920,0
0.9270,12.7920,0
1.2977,12.7920,0
1.6685,12.7920,0
2.0393,12.7920,0
2.4101,12.7920,0
2.7809,12.7920,0
3.1517,12.7920,0
3.5224,12.7920,0
3.8932,12.7920,0
4.2640,12.7920,0
4.6348,12.7920,0
5.0056,12.7920,0
5.3764,12.7920,0
5.7471,12.7920,0
6.1179,12.7920,0
6.4887,12.7920,0
6.8595,12.7920,0
7.2303,12.7920,0
7.6011,12.7920,0
7.9718,12.7920,0
8.3426,12.7920,0
8.7134,12.7920,0
9.0842,12.7920,0
9.4550,12.7920,0
9.8258,12.7920,0
10.1965,12.7920,0
10.5673,12.7920,0
10.9381,12.7920,0
11.3089,12.7920,0
11.6797,12.7920,0
12.0505,12.7920,0
12.4212,12.7920,0
12.7920,12.7920,0
13.1628,12.7920,0
13.5336,12.7920,0
13.9044,12.7920,0
14.2752,12.7920,0
14.6459,12.7920,0
0.1854,13.1628,0
0.5562,13.1628,0
0.9270,13.1628,0
1.2977,13.1628,0
1.6685,13.1628,0
2.0393,13.1628,0
2.4101,13.1628,0
2.7809,13.1628,0
3.1517,13.1628,0
3.5224,13.1628,0
3.8932,13.1628,0
4.2640,13.1628,0
4.6348,13.1628,0
5.0056,13.1628,0
5.3764,13.1628,0
5.7471,13.1628,0
6.1179,13.1628,0
6.4887,13.1628,0
6.8595,13.1628,0
7.2303,13.1628,0
7.6011,13.1628,0
7.9718,13.1628,0
8.3426,13.1628,0
8.7134,13.1628,0
9.0842,13.1628,0
9.4550,13.1628,0
9.8258,13.1628,0
10.1965,13.1628,0
10.5673,13.1628,0
10.9381,13.1628,0
11.3089,13.1628,0
11.6797,13.1628,0
12.0505,13.1628,0
12.4212,13.1628,0
12.7920,13.1628,0
13.1628,13.1628,0
13.5336,13.1628,0
13.9044,13.1628,0
14.2752,13.1628,0
14.6459,13.1628,0
0.1854,13.5336,0
0.5562,13.5336,0
0.9270,13.5336,0
1.2977,13.5336,0
1.6685,13.5336,0
2.0393,13.5336,0
2.4101,13.5336,0
2.7809,13.5336,0
3.1517,13.5336,0
3.5224,13.5336,0
3.8932,13.5336,0
4.2640,13.5336,0
4.6348,13.5336,0
5.0056,13.5336,0
5.3764,13.5336,0
5.7471,13.5336,0
6.1179,13.5336,0
6.4887,13.5336,0
6.8595,13.5336,0
7.2303,13.5336,0
7.6011,13.5336,0
7.9718,13.5336,0
8.3426,13.5336,0
8.7134,13.5336,0
9.0842,13.5336,0
9.4550,13.5336,0
9.8258,13.5336,0
10.1965,13.5336,0
10.5673,13.5336,0
10.9381,13.5336,0
11.3089,13.5336,0
11.6797,13.5336,0
12.0505,13.5336,0
12.4212,13.5336,0
12.7920,13.5336,0
13.1628,13.5336,0
13.5336,13.5336,0
13.9044,13.5336,0
14.2752,13.5336,0
14.6459,13.5336,0
0.1854,13.9044,0
0.5562,13.9044,0
0.9270,13.9044,0
1.2977,13.9044,0
1.6685,13.9044,0
2.0393,13.9044,0
2.4101,13.9044,0
2.7809,13.9044,0
3.1517,13.9044,0
3.5224,13.9044,0
3.8932,13.9044,0
4.2640,13.9044,0
4.6348,13.9044,0
5.0056,13.9044,0
5.3764,13.9044,0
5.7471,13.9044,0
6.1179,13.9044,0
6.4887,13.9044,0
6.8595,13.9044,0
7.2303,13.9044,0
7.6011,13.9044,0
7.9718,13.9044,0
8.3426,13.9044,0
8.7134,13.9044,0
9.0842,13.9044,0
9.4550,13.9044,0
9.8258,13.9044,0
10.1965,13.9044,0
10.5673,13.9044,0
10.9381,13.9044,0
11.3089,13.9044,0
11.6797,13.9044,0
12.0505,13.9044,0
12.4212,13.9044,0
12.7920,13.9044,0
13.1628,13.9044,0
13.5336,13.9044,0
13.9044,13.9044,0
14.2752,13.9044,0
14.6459,13.9044,0
0.1854,14.2752,0
0.5562,14.2752,0
0.9270,14.2752,0
1.2977,14.2752,0
1.6685,14.2752,0
2.0393,14.2752,0
2.4101,14.2752,0
2.7809,14.2752,0
3.1517,14.2752,0
3.5224,14.2752,0
3.8932,14.2752,0
4.2640,14.2752,0
4.6348,14.2752,0
5.0056,14.2752,0
5.3764,14.2752,0
5.7471,14.2752,0
6.1179,14.2752,0
6.4887,14.2752,0
6.8595,14.2752,0
7.2303,14.2752,0
7.6011,14.2752,0
7.9718,14.2752,0
8.3426,14.2752,0
8.7134,14.2752,0
9.0842,14.2752,0
9.4550,14.2752,0
9.8258,14.2752,0
10.1965,14.2752,0
10.5673,14.2752,0
10.9381,14.2752,0
11.3089,14.2752,0
11.6797,14.2752,0
12.0505,14.2752,0
12.4212,14.2752,0
12.7920,14.2752,0
13.1628,14.2752,0
13.5336,14.2752,0
13.9044,14.2752,0
14.2752,14.2752,0
14.6459,14.2752,0
0.1854,14.6459,0
0.5562,14.6459,0
0.9270,14.6459,0
1.2977,14.6459,0
1.6685,14.6459,0
2.0393,14.6459,0
2.4101,14.6459,0
2.7809,14.6459,0
3.1517,14.6459,0
3.5224,14.6459,0
3.8932,14.6459,0
4.2640,14.6459,0
4.6348,14.6459,0
5.0056,14.6459,0
5.3764,14.6459,0
5.7471,14.6459,0
6.1179,14.6459,0
6.4887,14.6459,0
6.8595,14.6459,0
7.2303,14.6459,0
7.6011,14.6459,0
7.9718,14.6459,0
8.3426,14.6459,0
8.7134,14.6459,0
9.0842,14.6459,0
9.4550,14.6459,0
9.8258,14.6459,0
10.1965,14.6459,0
10.5673,14.6459,0
10.9381,14.6459,0
11.3089,14.6459,0
11.6797,14.6459,0
12.0505,14.6459,0
12.4212,14.6459,0
12.7920,14.6459,0
13.1628,14.6459,0
13.5336,14.6459,0
13.9044,14.6459,0
14.2752,14.6459,0
14.6459,14.6459,0


==> Figures/figure_ch5_wA_entropy_heatmap_kto1_all_step0.01.csv <==
H_naive_bin,H_knap_bin,count
0.1838,0.1838,22
0.5515,0.1838,0
0.9192,0.1838,0
1.2868,0.1838,0
1.6545,0.1838,0
2.0222,0.1838,0
2.3898,0.1838,0
2.7575,0.1838,0
3.1251,0.1838,0
3.4928,0.1838,0
3.8605,0.1838,0
4.2281,0.1838,0
4.5958,0.1838,0
4.9635,0.1838,0
5.3311,0.1838,0
5.6988,0.1838,0
6.0665,0.1838,0
6.4341,0.1838,0
6.8018,0.1838,0
7.1694,0.1838,0
7.5371,0.1838,0
7.9048,0.1838,0
8.2724,0.1838,0
8.6401,0.1838,0
9.0078,0.1838,0
9.3754,0.1838,0
9.7431,0.1838,0
10.1108,0.1838,0
10.4784,0.1838,0
10.8461,0.1838,0
11.2137,0.1838,0
11.5814,0.1838,0
11.9491,0.1838,0
12.3167,0.1838,0
12.6844,0.1838,0
13.0521,0.1838,0
13.4197,0.1838,0
13.7874,0.1838,0
14.1551,0.1838,0
14.5227,0.1838,0
0.1838,0.5515,0
0.5515,0.5515,0
0.9192,0.5515,0
1.2868,0.5515,0
1.6545,0.5515,0
2.0222,0.5515,0
2.3898,0.5515,0
2.7575,0.5515,0
3.1251,0.5515,0
3.4928,0.5515,0
3.8605,0.5515,0
4.2281,0.5515,0
4.5958,0.5515,0
4.9635,0.5515,0
5.3311,0.5515,0
5.6988,0.5515,0
6.0665,0.5515,0
6.4341,0.5515,0
6.8018,0.5515,0
7.1694,0.5515,0
7.5371,0.5515,0
7.9048,0.5515,0
8.2724,0.5515,0
8.6401,0.5515,0
9.0078,0.5515,0
9.3754,0.5515,0
9.7431,0.5515,0
10.1108,0.5515,0
10.4784,0.5515,0
10.8461,0.5515,0
11.2137,0.5515,0
11.5814,0.5515,0
11.9491,0.5515,0
12.3167,0.5515,0
12.6844,0.5515,0
13.0521,0.5515,0
13.4197,0.5515,0
13.7874,0.5515,0
14.1551,0.5515,0
14.5227,0.5515,0
0.1838,0.9192,0
0.5515,0.9192,0
0.9192,0.9192,46
1.2868,0.9192,0
1.6545,0.9192,1
2.0222,0.9192,0
2.3898,0.9192,0
2.7575,0.9192,0
3.1251,0.9192,0
3.4928,0.9192,0
3.8605,0.9192,0
4.2281,0.9192,0
4.5958,0.9192,0
4.9635,0.9192,0
5.3311,0.9192,0
5.6988,0.9192,0
6.0665,0.9192,0
6.4341,0.9192,0
6.8018,0.9192,0
7.1694,0.9192,0
7.5371,0.9192,0
7.9048,0.9192,0
8.2724,0.9192,0
8.6401,0.9192,0
9.0078,0.9192,0
9.3754,0.9192,0
9.7431,0.9192,0
10.1108,0.9192,0
10.4784,0.9192,0
10.8461,0.9192,0
11.2137,0.9192,0
11.5814,0.9192,0
11.9491,0.9192,0
12.3167,0.9192,0
12.6844,0.9192,0
13.0521,0.9192,0
13.4197,0.9192,0
13.7874,0.9192,0
14.1551,0.9192,0
14.5227,0.9192,0
0.1838,1.2868,0
0.5515,1.2868,0
0.9192,1.2868,0
1.2868,1.2868,0
1.6545,1.2868,0
2.0222,1.2868,0
2.3898,1.2868,0
2.7575,1.2868,0
3.1251,1.2868,0
3.4928,1.2868,0
3.8605,1.2868,0
4.2281,1.2868,0
4.5958,1.2868,0
4.9635,1.2868,0
5.3311,1.2868,0
5.6988,1.2868,0
6.0665,1.2868,0
6.4341,1.2868,0
6.8018,1.2868,0
7.1694,1.2868,0
7.5371,1.2868,0
7.9048,1.2868,0
8.2724,1.2868,0
8.6401,1.2868,0
9.0078,1.2868,0
9.3754,1.2868,0
9.7431,1.2868,0
10.1108,1.2868,0
10.4784,1.2868,0
10.8461,1.2868,0
11.2137,1.2868,0
11.5814,1.2868,0
11.9491,1.2868,0
12.3167,1.2868,0
12.6844,1.2868,0
13.0521,1.2868,0
13.4197,1.2868,0
13.7874,1.2868,0
14.1551,1.2868,0
14.5227,1.2868,0
0.1838,1.6545,0
0.5515,1.6545,0
0.9192,1.6545,0
1.2868,1.6545,0
1.6545,1.6545,27
2.0222,1.6545,0
2.3898,1.6545,0
2.7575,1.6545,0
3.1251,1.6545,0
3.4928,1.6545,0
3.8605,1.6545,0
4.2281,1.6545,0
4.5958,1.6545,0
4.9635,1.6545,0
5.3311,1.6545,0
5.6988,1.6545,0
6.0665,1.6545,0
6.4341,1.6545,0
6.8018,1.6545,0
7.1694,1.6545,0
7.5371,1.6545,0
7.9048,1.6545,0
8.2724,1.6545,0
8.6401,1.6545,0
9.0078,1.6545,0
9.3754,1.6545,0
9.7431,1.6545,0
10.1108,1.6545,0
10.4784,1.6545,0
10.8461,1.6545,0
11.2137,1.6545,0
11.5814,1.6545,0
11.9491,1.6545,0
12.3167,1.6545,0
12.6844,1.6545,0
13.0521,1.6545,0
13.4197,1.6545,0
13.7874,1.6545,0
14.1551,1.6545,0
14.5227,1.6545,0
0.1838,2.0222,0
0.5515,2.0222,0
0.9192,2.0222,0
1.2868,2.0222,0
1.6545,2.0222,0
2.0222,2.0222,51
2.3898,2.0222,0
2.7575,2.0222,0
3.1251,2.0222,0
3.4928,2.0222,0
3.8605,2.0222,0
4.2281,2.0222,0
4.5958,2.0222,0
4.9635,2.0222,0
5.3311,2.0222,0
5.6988,2.0222,0
6.0665,2.0222,0
6.4341,2.0222,0
6.8018,2.0222,0
7.1694,2.0222,0
7.5371,2.0222,0
7.9048,2.0222,0
8.2724,2.0222,0
8.6401,2.0222,0
9.0078,2.0222,0
9.3754,2.0222,0
9.7431,2.0222,0
10.1108,2.0222,0
10.4784,2.0222,0
10.8461,2.0222,0
11.2137,2.0222,0
11.5814,2.0222,0
11.9491,2.0222,0
12.3167,2.0222,0
12.6844,2.0222,0
13.0521,2.0222,0
13.4197,2.0222,0
13.7874,2.0222,0
14.1551,2.0222,0
14.5227,2.0222,0
0.1838,2.3898,0
0.5515,2.3898,0
0.9192,2.3898,0
1.2868,2.3898,0
1.6545,2.3898,0
2.0222,2.3898,0
2.3898,2.3898,62
2.7575,2.3898,1
3.1251,2.3898,0
3.4928,2.3898,0
3.8605,2.3898,0
4.2281,2.3898,0
4.5958,2.3898,0
4.9635,2.3898,0
5.3311,2.3898,0
5.6988,2.3898,0
6.0665,2.3898,0
6.4341,2.3898,0
6.8018,2.3898,0
7.1694,2.3898,0
7.5371,2.3898,0
7.9048,2.3898,0
8.2724,2.3898,0
8.6401,2.3898,0
9.0078,2.3898,0
9.3754,2.3898,0
9.7431,2.3898,0
10.1108,2.3898,0
10.4784,2.3898,0
10.8461,2.3898,0
11.2137,2.3898,0
11.5814,2.3898,0
11.9491,2.3898,0
12.3167,2.3898,0
12.6844,2.3898,0
13.0521,2.3898,0
13.4197,2.3898,0
13.7874,2.3898,0
14.1551,2.3898,0
14.5227,2.3898,0
0.1838,2.7575,0
0.5515,2.7575,0
0.9192,2.7575,0
1.2868,2.7575,0
1.6545,2.7575,0
2.0222,2.7575,0
2.3898,2.7575,0
2.7575,2.7575,20
3.1251,2.7575,0
3.4928,2.7575,1
3.8605,2.7575,0
4.2281,2.7575,0
4.5958,2.7575,0
4.9635,2.7575,0
5.3311,2.7575,0
5.6988,2.7575,0
6.0665,2.7575,0
6.4341,2.7575,0
6.8018,2.7575,0
7.1694,2.7575,0
7.5371,2.7575,0
7.9048,2.7575,0
8.2724,2.7575,0
8.6401,2.7575,0
9.0078,2.7575,0
9.3754,2.7575,0
9.7431,2.7575,0
10.1108,2.7575,0
10.4784,2.7575,0
10.8461,2.7575,0
11.2137,2.7575,0
11.5814,2.7575,0
11.9491,2.7575,0
12.3167,2.7575,0
12.6844,2.7575,0
13.0521,2.7575,0
13.4197,2.7575,0
13.7874,2.7575,0
14.1551,2.7575,0
14.5227,2.7575,0
0.1838,3.1251,0
0.5515,3.1251,0
0.9192,3.1251,0
1.2868,3.1251,0
1.6545,3.1251,0
2.0222,3.1251,0
2.3898,3.1251,0
2.7575,3.1251,0
3.1251,3.1251,42
3.4928,3.1251,1
3.8605,3.1251,0
4.2281,3.1251,0
4.5958,3.1251,0
4.9635,3.1251,0
5.3311,3.1251,0
5.6988,3.1251,0
6.0665,3.1251,0
6.4341,3.1251,0
6.8018,3.1251,0
7.1694,3.1251,0
7.5371,3.1251,0
7.9048,3.1251,0
8.2724,3.1251,0
8.6401,3.1251,0
9.0078,3.1251,0
9.3754,3.1251,0
9.7431,3.1251,0
10.1108,3.1251,0
10.4784,3.1251,0
10.8461,3.1251,0
11.2137,3.1251,0
11.5814,3.1251,0
11.9491,3.1251,0
12.3167,3.1251,0
12.6844,3.1251,0
13.0521,3.1251,0
13.4197,3.1251,0
13.7874,3.1251,0
14.1551,3.1251,0
14.5227,3.1251,0
0.1838,3.4928,0
0.5515,3.4928,0
0.9192,3.4928,0
1.2868,3.4928,0
1.6545,3.4928,0
2.0222,3.4928,0
2.3898,3.4928,0
2.7575,3.4928,0
3.1251,3.4928,0
3.4928,3.4928,103
3.8605,3.4928,0
4.2281,3.4928,0
4.5958,3.4928,0
4.9635,3.4928,0
5.3311,3.4928,0
5.6988,3.4928,0
6.0665,3.4928,0
6.4341,3.4928,0
6.8018,3.4928,0
7.1694,3.4928,0
7.5371,3.4928,0
7.9048,3.4928,0
8.2724,3.4928,0
8.6401,3.4928,0
9.0078,3.4928,0
9.3754,3.4928,0
9.7431,3.4928,0
10.1108,3.4928,0
10.4784,3.4928,0
10.8461,3.4928,0
11.2137,3.4928,0
11.5814,3.4928,0
11.9491,3.4928,0
12.3167,3.4928,0
12.6844,3.4928,0
13.0521,3.4928,0
13.4197,3.4928,0
13.7874,3.4928,0
14.1551,3.4928,0
14.5227,3.4928,0
0.1838,3.8605,0
0.5515,3.8605,0
0.9192,3.8605,0
1.2868,3.8605,0
1.6545,3.8605,0
2.0222,3.8605,0
2.3898,3.8605,0
2.7575,3.8605,0
3.1251,3.8605,0
3.4928,3.8605,0
3.8605,3.8605,67
4.2281,3.8605,1
4.5958,3.8605,1
4.9635,3.8605,0
5.3311,3.8605,0
5.6988,3.8605,0
6.0665,3.8605,0
6.4341,3.8605,0
6.8018,3.8605,0
7.1694,3.8605,0
7.5371,3.8605,0
7.9048,3.8605,0
8.2724,3.8605,0
8.6401,3.8605,0
9.0078,3.8605,0
9.3754,3.8605,0
9.7431,3.8605,0
10.1108,3.8605,0
10.4784,3.8605,0
10.8461,3.8605,0
11.2137,3.8605,0
11.5814,3.8605,0
11.9491,3.8605,0
12.3167,3.8605,0
12.6844,3.8605,0
13.0521,3.8605,0
13.4197,3.8605,0
13.7874,3.8605,0
14.1551,3.8605,0
14.5227,3.8605,0
0.1838,4.2281,0
0.5515,4.2281,0
0.9192,4.2281,0
1.2868,4.2281,0
1.6545,4.2281,0
2.0222,4.2281,0
2.3898,4.2281,0
2.7575,4.2281,0
3.1251,4.2281,0
3.4928,4.2281,0
3.8605,4.2281,0
4.2281,4.2281,47
4.5958,4.2281,1
4.9635,4.2281,0
5.3311,4.2281,1
5.6988,4.2281,3
6.0665,4.2281,4
6.4341,4.2281,9
6.8018,4.2281,16
7.1694,4.2281,39
7.5371,4.2281,61
7.9048,4.2281,114
8.2724,4.2281,165
8.6401,4.2281,234
9.0078,4.2281,308
9.3754,4.2281,398
9.7431,4.2281,529
10.1108,4.2281,589
10.4784,4.2281,658
10.8461,4.2281,720
11.2137,4.2281,709
11.5814,4.2281,720
11.9491,4.2281,736
12.3167,4.2281,583
12.6844,4.2281,409
13.0521,4.2281,194
13.4197,4.2281,97
13.7874,4.2281,22
14.1551,4.2281,1
14.5227,4.2281,0
0.1838,4.5958,0
0.5515,4.5958,0
0.9192,4.5958,0
1.2868,4.5958,0
1.6545,4.5958,0
2.0222,4.5958,0
2.3898,4.5958,0
2.7575,4.5958,0
3.1251,4.5958,0
3.4928,4.5958,0
3.8605,4.5958,0
4.2281,4.5958,0
4.5958,4.5958,36
4.9635,4.5958,11
5.3311,4.5958,5
5.6988,4.5958,5
6.0665,4.5958,18
6.4341,4.5958,15
6.8018,4.5958,23
7.1694,4.5958,40
7.5371,4.5958,27
7.9048,4.5958,50
8.2724,4.5958,98
8.6401,4.5958,138
9.0078,4.5958,201
9.3754,4.5958,297
9.7431,4.5958,391
10.1108,4.5958,594
10.4784,4.5958,760
10.8461,4.5958,1102
11.2137,4.5958,1318
11.5814,4.5958,1523
11.9491,4.5958,2001
12.3167,4.5958,1955
12.6844,4.5958,1847
13.0521,4.5958,1416
13.4197,4.5958,742
13.7874,4.5958,246
14.1551,4.5958,29
14.5227,4.5958,0
0.1838,4.9635,0
0.5515,4.9635,0
0.9192,4.9635,0
1.2868,4.9635,0
1.6545,4.9635,0
2.0222,4.9635,0
2.3898,4.9635,0
2.7575,4.9635,0
3.1251,4.9635,0
3.4928,4.9635,0
3.8605,4.9635,0
4.2281,4.9635,0
4.5958,4.9635,0
4.9635,4.9635,69
5.3311,4.9635,8
5.6988,4.9635,9
6.0665,4.9635,5
6.4341,4.9635,19
6.8018,4.9635,21
7.1694,4.9635,28
7.5371,4.9635,33
7.9048,4.9635,15
8.2724,4.9635,27
8.6401,4.9635,26
9.0078,4.9635,32
9.3754,4.9635,43
9.7431,4.9635,71
10.1108,4.9635,108
10.4784,4.9635,119
10.8461,4.9635,177
11.2137,4.9635,260
11.5814,4.9635,328
11.9491,4.9635,461
12.3167,4.9635,529
12.6844,4.9635,710
13.0521,4.9635,739
13.4197,4.9635,644
13.7874,4.9635,326
14.1551,4.9635,55
14.5227,4.9635,0
0.1838,5.3311,0
0.5515,5.3311,0
0.9192,5.3311,0
1.2868,5.3311,0
1.6545,5.3311,0
2.0222,5.3311,0
2.3898,5.3311,0
2.7575,5.3311,0
3.1251,5.3311,0
3.4928,5.3311,0
3.8605,5.3311,0
4.2281,5.3311,0
4.5958,5.3311,0
4.9635,5.3311,0
5.3311,5.3311,83
5.6988,5.3311,4
6.0665,5.3311,3
6.4341,5.3311,0
6.8018,5.3311,0
7.1694,5.3311,0
7.5371,5.3311,5
7.9048,5.3311,15
8.2724,5.3311,35
8.6401,5.3311,45
9.0078,5.3311,76
9.3754,5.3311,85
9.7431,5.3311,112
10.1108,5.3311,125
10.4784,5.3311,150
10.8461,5.3311,156
11.2137,5.3311,242
11.5814,5.3311,190
11.9491,5.3311,149
12.3167,5.3311,149
12.6844,5.3311,151
13.0521,5.3311,275
13.4197,5.3311,332
13.7874,5.3311,269
14.1551,5.3311,68
14.5227,5.3311,0
0.1838,5.6988,0
0.5515,5.6988,0
0.9192,5.6988,0
1.2868,5.6988,0
1.6545,5.6988,0
2.0222,5.6988,0
2.3898,5.6988,0
2.7575,5.6988,0
3.1251,5.6988,0
3.4928,5.6988,0
3.8605,5.6988,0
4.2281,5.6988,0
4.5958,5.6988,0
4.9635,5.6988,0
5.3311,5.6988,0
5.6988,5.6988,52
6.0665,5.6988,8
6.4341,5.6988,8
6.8018,5.6988,0
7.1694,5.6988,0
7.5371,5.6988,0
7.9048,5.6988,1
8.2724,5.6988,2
8.6401,5.6988,6
9.0078,5.6988,6
9.3754,5.6988,9
9.7431,5.6988,25
10.1108,5.6988,26
10.4784,5.6988,24
10.8461,5.6988,11
11.2137,5.6988,5
11.5814,5.6988,10
11.9491,5.6988,9
12.3167,5.6988,18
12.6844,5.6988,12
13.0521,5.6988,65
13.4197,5.6988,82
13.7874,5.6988,96
14.1551,5.6988,46
14.5227,5.6988,0
0.1838,6.0665,0
0.5515,6.0665,0
0.9192,6.0665,0
1.2868,6.0665,0
1.6545,6.0665,0
2.0222,6.0665,0
2.3898,6.0665,0
2.7575,6.0665,0
3.1251,6.0665,0
3.4928,6.0665,0
3.8605,6.0665,0
4.2281,6.0665,0
4.5958,6.0665,0
4.9635,6.0665,0
5.3311,6.0665,0
5.6988,6.0665,0
6.0665,6.0665,56
6.4341,6.0665,13
6.8018,6.0665,11
7.1694,6.0665,6
7.5371,6.0665,1
7.9048,6.0665,0
8.2724,6.0665,1
8.6401,6.0665,0
9.0078,6.0665,3
9.3754,6.0665,0
9.7431,6.0665,9
10.1108,6.0665,5
10.4784,6.0665,11
10.8461,6.0665,23
11.2137,6.0665,7
11.5814,6.0665,17
11.9491,6.0665,3
12.3167,6.0665,9
12.6844,6.0665,3
13.0521,6.0665,12
13.4197,6.0665,15
13.7874,6.0665,45
14.1551,6.0665,29
14.5227,6.0665,0
0.1838,6.4341,0
0.5515,6.4341,0
0.9192,6.4341,0
1.2868,6.4341,0
1.6545,6.4341,0
2.0222,6.4341,0
2.3898,6.4341,0
2.7575,6.4341,0
3.1251,6.4341,0
3.4928,6.4341,0
3.8605,6.4341,0
4.2281,6.4341,0
4.5958,6.4341,0
4.9635,6.4341,0
5.3311,6.4341,0
5.6988,6.4341,0
6.0665,6.4341,0
6.4341,6.4341,74
6.8018,6.4341,4
7.1694,6.4341,22
7.5371,6.4341,43
7.9048,6.4341,50
8.2724,6.4341,42
8.6401,6.4341,48
9.0078,6.4341,67
9.3754,6.4341,190
9.7431,6.4341,97
10.1108,6.4341,150
10.4784,6.4341,182
10.8461,6.4341,212
11.2137,6.4341,168
11.5814,6.4341,48
11.9491,6.4341,26
12.3167,6.4341,9
12.6844,6.4341,5
13.0521,6.4341,2
13.4197,6.4341,4
13.7874,6.4341,8
14.1551,6.4341,13
14.5227,6.4341,0
0.1838,6.8018,0
0.5515,6.8018,0
0.9192,6.8018,0
1.2868,6.8018,0
1.6545,6.8018,0
2.0222,6.8018,0
2.3898,6.8018,0
2.7575,6.8018,0
3.1251,6.8018,0
3.4928,6.8018,0
3.8605,6.8018,0
4.2281,6.8018,0
4.5958,6.8018,0
4.9635,6.8018,0
5.3311,6.8018,0
5.6988,6.8018,0
6.0665,6.8018,0
6.4341,6.8018,0
6.8018,6.8018,78
7.1694,6.8018,0
7.5371,6.8018,0
7.9048,6.8018,0
8.2724,6.8018,0
8.6401,6.8018,0
9.0078,6.8018,0
9.3754,6.8018,0
9.7431,6.8018,0
10.1108,6.8018,0
10.4784,6.8018,0
10.8461,6.8018,0
11.2137,6.8018,0
11.5814,6.8018,0
11.9491,6.8018,0
12.3167,6.8018,0
12.6844,6.8018,0
13.0521,6.8018,0
13.4197,6.8018,0
13.7874,6.8018,5
14.1551,6.8018,1
14.5227,6.8018,0
0.1838,7.1694,0
0.5515,7.1694,0
0.9192,7.1694,0
1.2868,7.1694,0
1.6545,7.1694,0
2.0222,7.1694,0
2.3898,7.1694,0
2.7575,7.1694,0
3.1251,7.1694,0
3.4928,7.1694,0
3.8605,7.1694,0
4.2281,7.1694,0
4.5958,7.1694,0
4.9635,7.1694,0
5.3311,7.1694,0
5.6988,7.1694,0
6.0665,7.1694,0
6.4341,7.1694,0
6.8018,7.1694,0
7.1694,7.1694,115
7.5371,7.1694,0
7.9048,7.1694,0
8.2724,7.1694,0
8.6401,7.1694,0
9.0078,7.1694,0
9.3754,7.1694,0
9.7431,7.1694,0
10.1108,7.1694,0
10.4784,7.1694,0
10.8461,7.1694,0
11.2137,7.1694,0
11.5814,7.1694,0
11.9491,7.1694,0
12.3167,7.1694,0
12.6844,7.1694,0
13.0521,7.1694,0
13.4197,7.1694,0
13.7874,7.1694,2
14.1551,7.1694,0
14.5227,7.1694,0
0.1838,7.5371,0
0.5515,7.5371,0
0.9192,7.5371,0
1.2868,7.5371,0
1.6545,7.5371,0
2.0222,7.5371,0
2.3898,7.5371,0
2.7575,7.5371,0
3.1251,7.5371,0
3.4928,7.5371,0
3.8605,7.5371,0
4.2281,7.5371,0
4.5958,7.5371,0
4.9635,7.5371,0
5.3311,7.5371,0
5.6988,7.5371,0
6.0665,7.5371,0
6.4341,7.5371,0
6.8018,7.5371,0
7.1694,7.5371,0
7.5371,7.5371,131
7.9048,7.5371,2
8.2724,7.5371,0
8.6401,7.5371,0
9.0078,7.5371,0
9.3754,7.5371,0
9.7431,7.5371,0
10.1108,7.5371,0
10.4784,7.5371,0
10.8461,7.5371,0
11.2137,7.5371,0
11.5814,7.5371,0
11.9491,7.5371,0
12.3167,7.5371,0
12.6844,7.5371,0
13.0521,7.5371,0
13.4197,7.5371,0
13.7874,7.5371,0
14.1551,7.5371,0
14.5227,7.5371,0
0.1838,7.9048,0
0.5515,7.9048,0
0.9192,7.9048,0
1.2868,7.9048,0
1.6545,7.9048,0
2.0222,7.9048,0
2.3898,7.9048,0
2.7575,7.9048,0
3.1251,7.9048,0
3.4928,7.9048,0
3.8605,7.9048,0
4.2281,7.9048,0
4.5958,7.9048,0
4.9635,7.9048,0
5.3311,7.9048,0
5.6988,7.9048,0
6.0665,7.9048,0
6.4341,7.9048,0
6.8018,7.9048,0
7.1694,7.9048,0
7.5371,7.9048,0
7.9048,7.9048,149
8.2724,7.9048,9
8.6401,7.9048,0
9.0078,7.9048,0
9.3754,7.9048,0
9.7431,7.9048,0
10.1108,7.9048,0
10.4784,7.9048,0
10.8461,7.9048,0
11.2137,7.9048,0
11.5814,7.9048,0
11.9491,7.9048,0
12.3167,7.9048,0
12.6844,7.9048,0
13.0521,7.9048,0
13.4197,7.9048,0
13.7874,7.9048,0
14.1551,7.9048,0
14.5227,7.9048,0
0.1838,8.2724,0
0.5515,8.2724,0
0.9192,8.2724,0
1.2868,8.2724,0
1.6545,8.2724,0
2.0222,8.2724,0
2.3898,8.2724,0
2.7575,8.2724,0
3.1251,8.2724,0
3.4928,8.2724,0
3.8605,8.2724,0
4.2281,8.2724,0
4.5958,8.2724,0
4.9635,8.2724,0
5.3311,8.2724,0
5.6988,8.2724,0
6.0665,8.2724,0
6.4341,8.2724,0
6.8018,8.2724,0
7.1694,8.2724,0
7.5371,8.2724,0
7.9048,8.2724,0
8.2724,8.2724,268
8.6401,8.2724,6
9.0078,8.2724,0
9.3754,8.2724,0
9.7431,8.2724,0
10.1108,8.2724,0
10.4784,8.2724,0
10.8461,8.2724,0
11.2137,8.2724,0
11.5814,8.2724,0
11.9491,8.2724,0
12.3167,8.2724,0
12.6844,8.2724,0
13.0521,8.2724,0
13.4197,8.2724,0
13.7874,8.2724,0
14.1551,8.2724,0
14.5227,8.2724,0
0.1838,8.6401,0
0.5515,8.6401,0
0.9192,8.6401,0
1.2868,8.6401,0
1.6545,8.6401,0
2.0222,8.6401,0
2.3898,8.6401,0
2.7575,8.6401,0
3.1251,8.6401,0
3.4928,8.6401,0
3.8605,8.6401,0
4.2281,8.6401,0
4.5958,8.6401,0
4.9635,8.6401,0
5.3311,8.6401,0
5.6988,8.6401,0
6.0665,8.6401,0
6.4341,8.6401,0
6.8018,8.6401,0
7.1694,8.6401,0
7.5371,8.6401,0
7.9048,8.6401,0
8.2724,8.6401,0
8.6401,8.6401,195
9.0078,8.6401,6
9.3754,8.6401,0
9.7431,8.6401,0
10.1108,8.6401,0
10.4784,8.6401,0
10.8461,8.6401,0
11.2137,8.6401,0
11.5814,8.6401,0
11.9491,8.6401,0
12.3167,8.6401,0
12.6844,8.6401,0
13.0521,8.6401,0
13.4197,8.6401,0
13.7874,8.6401,0
14.1551,8.6401,0
14.5227,8.6401,0
0.1838,9.0078,0
0.5515,9.0078,0
0.9192,9.0078,0
1.2868,9.0078,0
1.6545,9.0078,0
2.0222,9.0078,0
2.3898,9.0078,0
2.7575,9.0078,0
3.1251,9.0078,0
3.4928,9.0078,0
3.8605,9.0078,0
4.2281,9.0078,0
4.5958,9.0078,0
4.9635,9.0078,0
5.3311,9.0078,0
5.6988,9.0078,0
6.0665,9.0078,0
6.4341,9.0078,0
6.8018,9.0078,0
7.1694,9.0078,0
7.5371,9.0078,0
7.9048,9.0078,0
8.2724,9.0078,0
8.6401,9.0078,0
9.0078,9.0078,202
9.3754,9.0078,6
9.7431,9.0078,0
10.1108,9.0078,0
10.4784,9.0078,0
10.8461,9.0078,0
11.2137,9.0078,0
11.5814,9.0078,0
11.9491,9.0078,0
12.3167,9.0078,0
12.6844,9.0078,0
13.0521,9.0078,0
13.4197,9.0078,0
13.7874,9.0078,0
14.1551,9.0078,0
14.5227,9.0078,0
0.1838,9.3754,0
0.5515,9.3754,0
0.9192,9.3754,0
1.2868,9.3754,0
1.6545,9.3754,0
2.0222,9.3754,0
2.3898,9.3754,0
2.7575,9.3754,0
3.1251,9.3754,0
3.4928,9.3754,0
3.8605,9.3754,0
4.2281,9.3754,0
4.5958,9.3754,0
4.9635,9.3754,0
5.3311,9.3754,0
5.6988,9.3754,0
6.0665,9.3754,0
6.4341,9.3754,0
6.8018,9.3754,0
7.1694,9.3754,0
7.5371,9.3754,0
7.9048,9.3754,0
8.2724,9.3754,0
8.6401,9.3754,0
9.0078,9.3754,0
9.3754,9.3754,259
9.7431,9.3754,8
10.1108,9.3754,0
10.4784,9.3754,0
10.8461,9.3754,0
11.2137,9.3754,0
11.5814,9.3754,0
11.9491,9.3754,0
12.3167,9.3754,0
12.6844,9.3754,0
13.0521,9.3754,0
13.4197,9.3754,0
13.7874,9.3754,0
14.1551,9.3754,0
14.5227,9.3754,0
0.1838,9.7431,0
0.5515,9.7431,0
0.9192,9.7431,0
1.2868,9.7431,0
1.6545,9.7431,0
2.0222,9.7431,0
2.3898,9.7431,0
2.7575,9.7431,0
3.1251,9.7431,0
3.4928,9.7431,0
3.8605,9.7431,0
4.2281,9.7431,0
4.5958,9.7431,0
4.9635,9.7431,0
5.3311,9.7431,0
5.6988,9.7431,0
6.0665,9.7431,0
6.4341,9.7431,0
6.8018,9.7431,0
7.1694,9.7431,0
7.5371,9.7431,0
7.9048,9.7431,0
8.2724,9.7431,0
8.6401,9.7431,0
9.0078,9.7431,0
9.3754,9.7431,0
9.7431,9.7431,222
10.1108,9.7431,11
10.4784,9.7431,0
10.8461,9.7431,0
11.2137,9.7431,0
11.5814,9.7431,0
11.9491,9.7431,0
12.3167,9.7431,0
12.6844,9.7431,0
13.0521,9.7431,0
13.4197,9.7431,0
13.7874,9.7431,0
14.1551,9.7431,0
14.5227,9.7431,0
0.1838,10.1108,0
0.5515,10.1108,0
0.9192,10.1108,0
1.2868,10.1108,0
1.6545,10.1108,0
2.0222,10.1108,0
2.3898,10.1108,0
2.7575,10.1108,0
3.1251,10.1108,0
3.4928,10.1108,0
3.8605,10.1108,0
4.2281,10.1108,0
4.5958,10.1108,0
4.9635,10.1108,0
5.3311,10.1108,0
5.6988,10.1108,0
6.0665,10.1108,0
6.4341,10.1108,0
6.8018,10.1108,0
7.1694,10.1108,0
7.5371,10.1108,0
7.9048,10.1108,0
8.2724,10.1108,0
8.6401,10.1108,0
9.0078,10.1108,0
9.3754,10.1108,0
9.7431,10.1108,0
10.1108,10.1108,271
10.4784,10.1108,15
10.8461,10.1108,0
11.2137,10.1108,0
11.5814,10.1108,0
11.9491,10.1108,0
12.3167,10.1108,0
12.6844,10.1108,0
13.0521,10.1108,0
13.4197,10.1108,0
13.7874,10.1108,0
14.1551,10.1108,0
14.5227,10.1108,0
0.1838,10.4784,0
0.5515,10.4784,0
0.9192,10.4784,0
1.2868,10.4784,0
1.6545,10.4784,0
2.0222,10.4784,0
2.3898,10.4784,0
2.7575,10.4784,0
3.1251,10.4784,0
3.4928,10.4784,0
3.8605,10.4784,0
4.2281,10.4784,0
4.5958,10.4784,0
4.9635,10.4784,0
5.3311,10.4784,0
5.6988,10.4784,0
6.0665,10.4784,0
6.4341,10.4784,0
6.8018,10.4784,0
7.1694,10.4784,0
7.5371,10.4784,0
7.9048,10.4784,0
8.2724,10.4784,0
8.6401,10.4784,0
9.0078,10.4784,0
9.3754,10.4784,0
9.7431,10.4784,0
10.1108,10.4784,0
10.4784,10.4784,90
10.8461,10.4784,3
11.2137,10.4784,0
11.5814,10.4784,0
11.9491,10.4784,0
12.3167,10.4784,0
12.6844,10.4784,0
13.0521,10.4784,0
13.4197,10.4784,0
13.7874,10.4784,0
14.1551,10.4784,0
14.5227,10.4784,0
0.1838,10.8461,0
0.5515,10.8461,0
0.9192,10.8461,0
1.2868,10.8461,0
1.6545,10.8461,0
2.0222,10.8461,0
2.3898,10.8461,0
2.7575,10.8461,0
3.1251,10.8461,0
3.4928,10.8461,0
3.8605,10.8461,0
4.2281,10.8461,0
4.5958,10.8461,0
4.9635,10.8461,0
5.3311,10.8461,0
5.6988,10.8461,0
6.0665,10.8461,0
6.4341,10.8461,0
6.8018,10.8461,0
7.1694,10.8461,0
7.5371,10.8461,0
7.9048,10.8461,0
8.2724,10.8461,0
8.6401,10.8461,0
9.0078,10.8461,0
9.3754,10.8461,0
9.7431,10.8461,0
10.1108,10.8461,0
10.4784,10.8461,0
10.8461,10.8461,12
11.2137,10.8461,0
11.5814,10.8461,0
11.9491,10.8461,0
12.3167,10.8461,0
12.6844,10.8461,0
13.0521,10.8461,0
13.4197,10.8461,0
13.7874,10.8461,0
14.1551,10.8461,0
14.5227,10.8461,0
0.1838,11.2137,0
0.5515,11.2137,0
0.9192,11.2137,0
1.2868,11.2137,0
1.6545,11.2137,0
2.0222,11.2137,0
2.3898,11.2137,0
2.7575,11.2137,0
3.1251,11.2137,0
3.4928,11.2137,0
3.8605,11.2137,0
4.2281,11.2137,0
4.5958,11.2137,0
4.9635,11.2137,0
5.3311,11.2137,0
5.6988,11.2137,0
6.0665,11.2137,0
6.4341,11.2137,0
6.8018,11.2137,0
7.1694,11.2137,0
7.5371,11.2137,0
7.9048,11.2137,0
8.2724,11.2137,0
8.6401,11.2137,0
9.0078,11.2137,0
9.3754,11.2137,0
9.7431,11.2137,0
10.1108,11.2137,0
10.4784,11.2137,0
10.8461,11.2137,0
11.2137,11.2137,0
11.5814,11.2137,0
11.9491,11.2137,0
12.3167,11.2137,0
12.6844,11.2137,0
13.0521,11.2137,0
13.4197,11.2137,0
13.7874,11.2137,0
14.1551,11.2137,0
14.5227,11.2137,0
0.1838,11.5814,0
0.5515,11.5814,0
0.9192,11.5814,0
1.2868,11.5814,0
1.6545,11.5814,0
2.0222,11.5814,0
2.3898,11.5814,0
2.7575,11.5814,0
3.1251,11.5814,0
3.4928,11.5814,0
3.8605,11.5814,0
4.2281,11.5814,0
4.5958,11.5814,0
4.9635,11.5814,0
5.3311,11.5814,0
5.6988,11.5814,0
6.0665,11.5814,0
6.4341,11.5814,0
6.8018,11.5814,0
7.1694,11.5814,0
7.5371,11.5814,0
7.9048,11.5814,0
8.2724,11.5814,0
8.6401,11.5814,0
9.0078,11.5814,0
9.3754,11.5814,0
9.7431,11.5814,0
10.1108,11.5814,0
10.4784,11.5814,0
10.8461,11.5814,0
11.2137,11.5814,0
11.5814,11.5814,0
11.9491,11.5814,0
12.3167,11.5814,0
12.6844,11.5814,0
13.0521,11.5814,0
13.4197,11.5814,0
13.7874,11.5814,0
14.1551,11.5814,0
14.5227,11.5814,0
0.1838,11.9491,0
0.5515,11.9491,0
0.9192,11.9491,0
1.2868,11.9491,0
1.6545,11.9491,0
2.0222,11.9491,0
2.3898,11.9491,0
2.7575,11.9491,0
3.1251,11.9491,0
3.4928,11.9491,0
3.8605,11.9491,0
4.2281,11.9491,0
4.5958,11.9491,0
4.9635,11.9491,0
5.3311,11.9491,0
5.6988,11.9491,0
6.0665,11.9491,0
6.4341,11.9491,0
6.8018,11.9491,0
7.1694,11.9491,0
7.5371,11.9491,0
7.9048,11.9491,0
8.2724,11.9491,0
8.6401,11.9491,0
9.0078,11.9491,0
9.3754,11.9491,0
9.7431,11.9491,0
10.1108,11.9491,0
10.4784,11.9491,0
10.8461,11.9491,0
11.2137,11.9491,0
11.5814,11.9491,0
11.9491,11.9491,0
12.3167,11.9491,0
12.6844,11.9491,0
13.0521,11.9491,0
13.4197,11.9491,0
13.7874,11.9491,0
14.1551,11.9491,0
14.5227,11.9491,0
0.1838,12.3167,0
0.5515,12.3167,0
0.9192,12.3167,0
1.2868,12.3167,0
1.6545,12.3167,0
2.0222,12.3167,0
2.3898,12.3167,0
2.7575,12.3167,0
3.1251,12.3167,0
3.4928,12.3167,0
3.8605,12.3167,0
4.2281,12.3167,0
4.5958,12.3167,0
4.9635,12.3167,0
5.3311,12.3167,0
5.6988,12.3167,0
6.0665,12.3167,0
6.4341,12.3167,0
6.8018,12.3167,0
7.1694,12.3167,0
7.5371,12.3167,0
7.9048,12.3167,0
8.2724,12.3167,0
8.6401,12.3167,0
9.0078,12.3167,0
9.3754,12.3167,0
9.7431,12.3167,0
10.1108,12.3167,0
10.4784,12.3167,0
10.8461,12.3167,0
11.2137,12.3167,0
11.5814,12.3167,0
11.9491,12.3167,0
12.3167,12.3167,0
12.6844,12.3167,0
13.0521,12.3167,0
13.4197,12.3167,0
13.7874,12.3167,0
14.1551,12.3167,0
14.5227,12.3167,0
0.1838,12.6844,0
0.5515,12.6844,0
0.9192,12.6844,0
1.2868,12.6844,0
1.6545,12.6844,0
2.0222,12.6844,0
2.3898,12.6844,0
2.7575,12.6844,0
3.1251,12.6844,0
3.4928,12.6844,0
3.8605,12.6844,0
4.2281,12.6844,0
4.5958,12.6844,0
4.9635,12.6844,0
5.3311,12.6844,0
5.6988,12.6844,0
6.0665,12.6844,0
6.4341,12.6844,0
6.8018,12.6844,0
7.1694,12.6844,0
7.5371,12.6844,0
7.9048,12.6844,0
8.2724,12.6844,0
8.6401,12.6844,0
9.0078,12.6844,0
9.3754,12.6844,0
9.7431,12.6844,0
10.1108,12.6844,0
10.4784,12.6844,0
10.8461,12.6844,0
11.2137,12.6844,0
11.5814,12.6844,0
11.9491,12.6844,0
12.3167,12.6844,0
12.6844,12.6844,0
13.0521,12.6844,0
13.4197,12.6844,0
13.7874,12.6844,0
14.1551,12.6844,0
14.5227,12.6844,0
0.1838,13.0521,0
0.5515,13.0521,0
0.9192,13.0521,0
1.2868,13.0521,0
1.6545,13.0521,0
2.0222,13.0521,0
2.3898,13.0521,0
2.7575,13.0521,0
3.1251,13.0521,0
3.4928,13.0521,0
3.8605,13.0521,0
4.2281,13.0521,0
4.5958,13.0521,0
4.9635,13.0521,0
5.3311,13.0521,0
5.6988,13.0521,0
6.0665,13.0521,0
6.4341,13.0521,0
6.8018,13.0521,0
7.1694,13.0521,0
7.5371,13.0521,0
7.9048,13.0521,0
8.2724,13.0521,0
8.6401,13.0521,0
9.0078,13.0521,0
9.3754,13.0521,0
9.7431,13.0521,0
10.1108,13.0521,0
10.4784,13.0521,0
10.8461,13.0521,0
11.2137,13.0521,0
11.5814,13.0521,0
11.9491,13.0521,0
12.3167,13.0521,0
12.6844,13.0521,0
13.0521,13.0521,0
13.4197,13.0521,0
13.7874,13.0521,0
14.1551,13.0521,0
14.5227,13.0521,0
0.1838,13.4197,0
0.5515,13.4197,0
0.9192,13.4197,0
1.2868,13.4197,0
1.6545,13.4197,0
2.0222,13.4197,0
2.3898,13.4197,0
2.7575,13.4197,0
3.1251,13.4197,0
3.4928,13.4197,0
3.8605,13.4197,0
4.2281,13.4197,0
4.5958,13.4197,0
4.9635,13.4197,0
5.3311,13.4197,0
5.6988,13.4197,0
6.0665,13.4197,0
6.4341,13.4197,0
6.8018,13.4197,0
7.1694,13.4197,0
7.5371,13.4197,0
7.9048,13.4197,0
8.2724,13.4197,0
8.6401,13.4197,0
9.0078,13.4197,0
9.3754,13.4197,0
9.7431,13.4197,0
10.1108,13.4197,0
10.4784,13.4197,0
10.8461,13.4197,0
11.2137,13.4197,0
11.5814,13.4197,0
11.9491,13.4197,0
12.3167,13.4197,0
12.6844,13.4197,0
13.0521,13.4197,0
13.4197,13.4197,0
13.7874,13.4197,0
14.1551,13.4197,0
14.5227,13.4197,0
0.1838,13.7874,0
0.5515,13.7874,0
0.9192,13.7874,0
1.2868,13.7874,0
1.6545,13.7874,0
2.0222,13.7874,0
2.3898,13.7874,0
2.7575,13.7874,0
3.1251,13.7874,0
3.4928,13.7874,0
3.8605,13.7874,0
4.2281,13.7874,0
4.5958,13.7874,0
4.9635,13.7874,0
5.3311,13.7874,0
5.6988,13.7874,0
6.0665,13.7874,0
6.4341,13.7874,0
6.8018,13.7874,0
7.1694,13.7874,0
7.5371,13.7874,0
7.9048,13.7874,0
8.2724,13.7874,0
8.6401,13.7874,0
9.0078,13.7874,0
9.3754,13.7874,0
9.7431,13.7874,0
10.1108,13.7874,0
10.4784,13.7874,0
10.8461,13.7874,0
11.2137,13.7874,0
11.5814,13.7874,0
11.9491,13.7874,0
12.3167,13.7874,0
12.6844,13.7874,0
13.0521,13.7874,0
13.4197,13.7874,0
13.7874,13.7874,0
14.1551,13.7874,0
14.5227,13.7874,0
0.1838,14.1551,0
0.5515,14.1551,0
0.9192,14.1551,0
1.2868,14.1551,0
1.6545,14.1551,0
2.0222,14.1551,0
2.3898,14.1551,0
2.7575,14.1551,0
3.1251,14.1551,0
3.4928,14.1551,0
3.8605,14.1551,0
4.2281,14.1551,0
4.5958,14.1551,0
4.9635,14.1551,0
5.3311,14.1551,0
5.6988,14.1551,0
6.0665,14.1551,0
6.4341,14.1551,0
6.8018,14.1551,0
7.1694,14.1551,0
7.5371,14.1551,0
7.9048,14.1551,0
8.2724,14.1551,0
8.6401,14.1551,0
9.0078,14.1551,0
9.3754,14.1551,0
9.7431,14.1551,0
10.1108,14.1551,0
10.4784,14.1551,0
10.8461,14.1551,0
11.2137,14.1551,0
11.5814,14.1551,0
11.9491,14.1551,0
12.3167,14.1551,0
12.6844,14.1551,0
13.0521,14.1551,0
13.4197,14.1551,0
13.7874,14.1551,0
14.1551,14.1551,0
14.5227,14.1551,0
0.1838,14.5227,0
0.5515,14.5227,0
0.9192,14.5227,0
1.2868,14.5227,0
1.6545,14.5227,0
2.0222,14.5227,0
2.3898,14.5227,0
2.7575,14.5227,0
3.1251,14.5227,0
3.4928,14.5227,0
3.8605,14.5227,0
4.2281,14.5227,0
4.5958,14.5227,0
4.9635,14.5227,0
5.3311,14.5227,0
5.6988,14.5227,0
6.0665,14.5227,0
6.4341,14.5227,0
6.8018,14.5227,0
7.1694,14.5227,0
7.5371,14.5227,0
7.9048,14.5227,0
8.2724,14.5227,0
8.6401,14.5227,0
9.0078,14.5227,0
9.3754,14.5227,0
9.7431,14.5227,0
10.1108,14.5227,0
10.4784,14.5227,0
10.8461,14.5227,0
11.2137,14.5227,0
11.5814,14.5227,0
11.9491,14.5227,0
12.3167,14.5227,0
12.6844,14.5227,0
13.0521,14.5227,0
13.4197,14.5227,0
13.7874,14.5227,0
14.1551,14.5227,0
14.5227,14.5227,0


==> Figures/figure_ch5_wB_deltaH_hist_1tok_30d_step0.0001.csv <==
dH_bin_left,n_partial,n_full_deanon
0.00,119,16
0.25,135,0
0.50,207,0
0.75,319,0
1.00,459,7
1.25,440,0
1.50,468,4
1.75,573,0
2.00,542,1
2.25,667,2
2.50,933,2
2.75,1039,3
3.00,1172,2
3.25,1400,3
3.50,1715,3
3.75,1890,1
4.00,2513,2
4.25,2699,1
4.50,2850,3
4.75,2856,1
5.00,2348,0
5.25,1315,0
5.50,550,0
5.75,121,0
6.00,11,0
6.25,0,0
6.50,0,0
6.75,0,0
7.00,0,0
7.25,0,0


==> Figures/figure_ch5_wB_deltaH_hist_1tok_30d_step0.001.csv <==
dH_bin_left,n_partial,n_full_deanon
0.00,864,27
0.25,231,0
0.50,419,0
0.75,355,0
1.00,281,12
1.25,288,0
1.50,334,6
1.75,420,0
2.00,504,3
2.25,601,0
2.50,752,0
2.75,912,1
3.00,1111,1
3.25,1289,0
3.50,1477,2
3.75,1722,0
4.00,2132,0
4.25,2682,0
4.50,2702,0
4.75,2889,0
5.00,2576,0
5.25,1705,0
5.50,841,0
5.75,217,0
6.00,16,0
6.25,0,0
6.50,0,0
6.75,0,0
7.00,0,0
7.25,0,0


==> Figures/figure_ch5_wB_deltaH_hist_1tok_30d_step0.01.csv <==
dH_bin_left,n_partial,n_full_deanon
0.00,2079,17
0.25,243,0
0.50,269,0
0.75,167,0
1.00,211,3
1.25,378,0
1.50,440,1
1.75,307,0
2.00,328,0
2.25,406,0
2.50,520,0
2.75,819,0
3.00,995,0
3.25,1039,0
3.50,1321,0
3.75,1551,0
4.00,1932,0
4.25,2428,0
4.50,2697,0
4.75,2589,0
5.00,2377,0
5.25,1620,0
5.50,574,0
5.75,79,0
6.00,4,0
6.25,0,0
6.50,0,0
6.75,0,0
7.00,0,0
7.25,0,0


==> Figures/figure_ch5_wB_deltaH_hist_1tok_30d_step1e-05.csv <==
dH_bin_left,n_partial,n_full_deanon
0.00,52,5
0.25,62,0
0.50,77,0
0.75,174,0
1.00,385,7
1.25,516,0
1.50,525,4
1.75,564,0
2.00,674,0
2.25,862,1
2.50,999,1
2.75,1163,5
3.00,1308,5
3.25,1592,5
3.50,1769,3
3.75,2120,0
4.00,2648,11
4.25,2632,2
4.50,2776,5
4.75,2770,2
5.00,2008,3
5.25,977,1
5.50,288,0
5.75,46,0
6.00,8,0
6.25,0,0
6.50,0,0
6.75,0,0
7.00,0,0
7.25,0,0


==> Figures/figure_ch5_wB_deltaH_hist_1tok_all_step0.0001.csv <==
dH_bin_left,n_partial,n_full_deanon
0.00,104,0
0.25,62,0
0.50,57,0
0.75,34,0
1.00,47,0
1.25,51,0
1.50,67,0
1.75,60,0
2.00,73,0
2.25,80,0
2.50,95,0
2.75,114,1
3.00,148,0
3.25,131,0
3.50,165,0
3.75,235,0
4.00,233,0
4.25,238,0
4.50,271,0
4.75,325,0
5.00,394,0
5.25,389,0
5.50,488,0
5.75,597,0
6.00,666,0
6.25,659,0
6.50,826,0
6.75,905,0
7.00,941,0
7.25,1154,0
7.50,1284,0
7.75,1374,0
8.00,1740,0
8.25,2281,0
8.50,2634,0
8.75,3341,0
9.00,3077,0
9.25,1926,0
9.50,773,0
9.75,114,0
10.00,9,0
10.25,0,0
10.50,0,0
10.75,0,0
11.00,0,0
11.25,0,0


==> Figures/figure_ch5_wB_deltaH_hist_1tok_all_step0.001.csv <==
dH_bin_left,n_partial,n_full_deanon
0.00,733,1
0.25,45,0
0.50,38,0
0.75,33,0
1.00,34,0
1.25,77,0
1.50,60,0
1.75,59,0
2.00,74,0
2.25,73,0
2.50,99,0
2.75,115,1
3.00,128,0
3.25,174,0
3.50,139,0
3.75,200,0
4.00,218,0
4.25,210,0
4.50,239,0
4.75,337,0
5.00,367,0
5.25,530,0
5.50,400,0
5.75,556,0
6.00,567,0
6.25,652,0
6.50,694,0
6.75,841,0
7.00,980,0
7.25,1142,0
7.50,1299,0
7.75,1526,0
8.00,1742,0
8.25,2122,0
8.50,2674,0
8.75,3061,0
9.00,2903,0
9.25,1851,0
9.50,814,0
9.75,82,0
10.00,3,0
10.25,0,0
10.50,0,0
10.75,0,0
11.00,0,0
11.25,0,0


==> Figures/figure_ch5_wB_deltaH_hist_1tok_all_step0.01.csv <==
dH_bin_left,n_partial,n_full_deanon
0.00,1881,0
0.25,100,0
0.50,23,0
0.75,19,0
1.00,22,1
1.25,22,0
1.50,32,0
1.75,48,0
2.00,67,0
2.25,51,0
2.50,62,0
2.75,78,0
3.00,127,0
3.25,125,0
3.50,162,0
3.75,243,0
4.00,226,0
4.25,260,0
4.50,221,0
4.75,301,0
5.00,411,0
5.25,501,0
5.50,523,0
5.75,422,0
6.00,582,0
6.25,629,0
6.50,546,0
6.75,754,0
7.00,862,0
7.25,936,0
7.50,1011,0
7.75,1163,0
8.00,1442,0
8.25,1624,0
8.50,2052,0
8.75,2304,0
9.00,2465,0
9.25,1879,0
9.50,1327,0
9.75,221,0
10.00,22,0
10.25,0,0
10.50,0,0
10.75,0,0
11.00,0,0
11.25,0,0


==> Figures/figure_ch5_wB_deltaH_hist_kto1_30d_step0.0001.csv <==
dH_bin_left,n_partial,n_full_deanon
0.00,506,10
0.25,281,0
0.50,631,0
0.75,1071,0
1.00,809,2
1.25,752,0
1.50,923,7
1.75,1105,0
2.00,1464,2
2.25,1669,5
2.50,1835,2
2.75,2015,6
3.00,2114,4
3.25,2578,2
3.50,3373,1
3.75,3643,2
4.00,3426,0
4.25,3302,0
4.50,2420,0
4.75,1477,0
5.00,867,1
5.25,544,0
5.50,273,0
5.75,63,0
6.00,3,0
6.25,0,0
6.50,0,0
6.75,0,0
7.00,0,0
7.25,0,0


==> Figures/figure_ch5_wB_deltaH_hist_kto1_30d_step0.001.csv <==
dH_bin_left,n_partial,n_full_deanon
0.00,1027,51
0.25,562,0
0.50,648,0
0.75,579,0
1.00,553,4
1.25,600,0
1.50,789,3
1.75,935,0
2.00,1090,2
2.25,1479,1
2.50,1803,2
2.75,1931,2
3.00,2053,0
3.25,2256,1
3.50,2956,0
3.75,3556,0
4.00,3600,0
4.25,3456,0
4.50,2883,0
4.75,1917,0
5.00,1059,0
5.25,586,0
5.50,338,0
5.75,64,0
6.00,5,0
6.25,0,0
6.50,0,0
6.75,0,0
7.00,0,0
7.25,0,0


==> Figures/figure_ch5_wB_deltaH_hist_kto1_30d_step0.01.csv <==
dH_bin_left,n_partial,n_full_deanon
0.00,2939,227
0.25,510,0
0.50,535,0
0.75,567,0
1.00,429,0
1.25,495,0
1.50,554,2
1.75,680,0
2.00,960,0
2.25,1287,0
2.50,1498,0
2.75,1780,0
3.00,1865,0
3.25,2059,0
3.50,2445,0
3.75,3116,0
4.00,3559,0
4.25,3485,0
4.50,2652,0
4.75,1703,0
5.00,804,0
5.25,293,0
5.50,32,0
5.75,0,0
6.00,0,0
6.25,0,0


==> Figures/figure_ch5_wB_deltaH_hist_kto1_30d_step1e-05.csv <==
dH_bin_left,n_partial,n_full_deanon
0.00,104,9
0.25,196,0
0.50,436,0
0.75,1148,0
1.00,1158,8
1.25,989,0
1.50,1260,5
1.75,1378,0
2.00,1639,0
2.25,1805,8
2.50,1977,2
2.75,2070,12
3.00,2282,6
3.25,3003,9
3.50,3510,7
3.75,3520,3
4.00,3384,10
4.25,2799,1
4.50,1876,2
4.75,1003,1
5.00,629,2
5.25,379,0
5.50,150,0
5.75,21,0
6.00,0,0
6.25,0,0


==> Figures/figure_ch5_wB_deltaH_hist_kto1_all_step0.0001.csv <==
dH_bin_left,n_partial,n_full_deanon
0.00,150,1
0.25,59,0
0.50,37,0
0.75,145,0
1.00,120,0
1.25,32,0
1.50,118,0
1.75,115,0
2.00,121,0
2.25,118,0
2.50,184,0
2.75,214,0
3.00,257,0
3.25,323,1
3.50,472,0
3.75,525,0
4.00,651,0
4.25,584,0
4.50,732,0
4.75,907,0
5.00,1002,0
5.25,1166,0
5.50,1340,0
5.75,1544,0
6.00,1693,0
6.25,2030,0
6.50,2178,0
6.75,2382,0
7.00,2601,0
7.25,2964,0
7.50,3206,0
7.75,3030,0
8.00,2552,0
8.25,1917,0
8.50,1168,0
8.75,556,0
9.00,214,0
9.25,72,0
9.50,4,0
9.75,1,0
10.00,0,0
10.25,0,0


==> Figures/figure_ch5_wB_deltaH_hist_kto1_all_step0.001.csv <==
dH_bin_left,n_partial,n_full_deanon
0.00,861,45
0.25,28,0
0.50,29,0
0.75,118,0
1.00,59,0
1.25,126,0
1.50,62,0
1.75,115,0
2.00,103,0
2.25,138,0
2.50,182,0
2.75,178,0
3.00,277,0
3.25,286,0
3.50,339,0
3.75,496,0
4.00,495,0
4.25,550,0
4.50,602,0
4.75,879,0
5.00,935,0
5.25,1033,0
5.50,1275,0
5.75,1396,0
6.00,1697,0
6.25,1937,0
6.50,2101,0
6.75,2261,0
7.00,2466,0
7.25,2764,0
7.50,3014,0
7.75,3034,0
8.00,2673,0
8.25,2075,0
8.50,1317,0
8.75,671,0
9.00,274,0
9.25,74,0
9.50,9,0
9.75,1,0
10.00,0,0
10.25,0,0


==> Figures/figure_ch5_wB_deltaH_hist_kto1_all_step0.01.csv <==
dH_bin_left,n_partial,n_full_deanon
0.00,2898,22
0.25,41,0
0.50,50,0
0.75,24,0
1.00,40,0
1.25,51,0
1.50,76,0
1.75,57,0
2.00,74,0
2.25,86,0
2.50,141,0
2.75,207,0
3.00,183,0
3.25,219,0
3.50,336,0
3.75,378,0
4.00,450,0
4.25,623,0
4.50,617,0
4.75,649,0
5.00,752,0
5.25,938,0
5.50,1043,0
5.75,1234,0
6.00,1410,0
6.25,1611,0
6.50,1695,0
6.75,1888,0
7.00,2019,0
7.25,2329,0
7.50,2605,0
7.75,2604,0
8.00,2490,0
8.25,2104,0
8.50,1435,0
8.75,804,0
9.00,333,0
9.25,90,0
9.50,6,0
9.75,0,0
10.00,0,0
10.25,0,0


==> Figures/figure_ch5_wC_window_scan_1tok_step0.0001.csv <==
window,median_dH,mean_dH,p10_dH,p90_dH,n_linked,n_full_deanon
3 d,1.2352,1.2513,0.4192,2.0818,23730,252
7 d,2.2224,2.0980,0.7797,3.1890,26139,149
30 d,4.1649,3.8639,1.9971,5.1581,27392,51
all-time,8.2577,7.6419,5.1492,9.2508,28163,1


==> Figures/figure_ch5_wC_window_scan_kto1_step0.0001.csv <==
window,median_dH,mean_dH,p10_dH,p90_dH,n_linked,n_full_deanon
3 d,0.8258,0.9215,0.2719,1.6511,30172,506
7 d,1.6659,1.6253,0.5093,2.6614,34984,262
30 d,3.5621,3.2991,1.3890,4.6958,37188,44
180 d,5.8045,5.4676,3.5156,6.9964,37484,5
all-time,6.9535,6.5726,4.3056,8.2723,37486,2


==> Figures/frac3_fingerprint_histogram_data.csv <==
bin,deposits_count,withdrawals_count
0,1027,3598
1,595,938
2,458,743
3,428,478
4,427,673
5,296,447
6,182,307
7,247,335
8,227,263
9,519,949
10,258,480
11,117,205
12,116,241
13,98,124
14,161,272
15,102,104
16,112,110
17,113,121
18,98,92
19,225,450
20,136,225
21,60,113
22,75,101
23,72,87
24,96,145
25,99,118
26,56,77
27,79,98
28,76,88
29,155,354
30,85,85
31,58,77
32,50,78
33,60,56
34,89,89
35,55,86
36,54,54
37,78,79
38,49,54
39,111,163
40,93,86
41,38,48
42,50,71
43,51,55
44,64,100
45,59,42
46,44,41
47,68,81
48,59,67
49,268,523
50,126,216
51,44,45
52,32,55
53,44,53
54,59,49
55,42,77
56,39,38
57,46,49
58,46,52
59,87,141
60,42,34
61,30,41
62,36,43
63,32,32
64,52,56
65,36,34
66,36,44
67,40,45
68,38,34
69,74,117
70,43,47
71,28,36
72,48,49
73,38,39
74,62,73
75,31,36
76,40,51
77,55,43
78,51,41
79,68,111
80,55,59
81,49,39
82,52,43
83,35,45
84,58,64
85,44,33
86,38,28
87,49,48
88,42,39
89,87,134
90,47,42
91,38,38
92,46,64
93,48,44
94,69,68
95,59,49
96,54,37
97,89,102
98,59,48
99,394,926
100,110,387
101,24,43
102,35,43
103,28,31
104,47,53
105,26,28
106,27,29
107,34,30
108,27,25
109,49,81
110,38,62
111,27,27
112,22,39
113,19,25
114,29,39
115,18,29
116,29,32
117,34,29
118,30,20
119,55,113
120,27,39
121,20,31
122,29,39
123,21,38
124,31,52
125,19,30
126,22,22
127,25,26
128,26,32
129,49,76
130,24,45
131,32,38
132,24,35
133,27,31
134,32,34
135,22,31
136,22,29
137,25,27
138,21,34
139,44,58
140,24,25
141,22,29
142,28,32
143,25,31
144,38,38
145,25,18
146,25,21
147,33,28
148,26,32
149,109,230
150,33,26
151,29,24
152,17,43
153,17,20
154,27,29
155,17,11
156,33,21
157,18,28
158,15,26
159,27,50
160,28,36
161,17,26
162,27,28
163,17,24
164,32,36
165,19,23
166,20,21
167,17,26
168,23,22
169,49,58
170,31,32
171,18,25
172,23,24
173,21,28
174,32,50
175,24,21
176,25,29
177,23,27
178,17,21
179,45,55
180,34,26
181,16,26
182,25,28
183,23,20
184,26,38
185,21,23
186,24,20
187,29,37
188,28,24
189,43,54
190,27,28
191,30,22
192,27,45
193,20,21
194,53,57
195,22,30
196,24,16
197,45,94
198,22,26
199,165,464
200,51,169
201,30,25
202,15,28
203,24,24
204,19,18
205,17,21
206,27,17
207,16,19
208,21,12
209,33,50
210,24,17
211,17,27
212,11,15
213,10,20
214,22,23
215,17,15
216,22,29
217,15,28
218,18,30
219,28,40
220,31,30
221,25,20
222,22,22
223,24,24
224,24,25
225,16,26
226,26,27
227,10,13
228,20,21
229,40,47
230,30,35
231,21,34
232,19,10
233,18,21
234,26,32
235,28,19
236,22,25
237,18,10
238,21,21
239,33,43
240,15,15
241,28,32
242,12,16
243,17,27
244,18,27
245,12,22
246,21,40
247,18,25
248,23,24
249,69,172
250,34,134
251,25,30
252,16,13
253,19,26
254,25,24
255,12,17
256,17,21
257,21,20
258,19,18
259,24,38
260,18,24
261,20,23
262,14,14
263,17,20
264,19,25
265,15,20
266,26,23
267,14,19
268,22,24
269,37,44
270,14,17
271,35,11
272,19,11
273,17,20
274,25,22
275,15,16
276,24,24
277,19,18
278,18,26
279,21,28
280,16,31
281,25,15
282,20,17
283,22,15
284,26,24
285,12,17
286,25,38
287,18,16
288,21,10
289,46,50
290,18,20
291,33,45
292,21,11
293,17,21
294,45,45
295,20,17
296,41,66
297,28,22
298,35,26
299,106,386
300,29,33
301,17,15
302,16,21
303,15,22
304,23,20
305,18,14
306,17,19
307,11,13
308,14,14
309,21,41
310,11,11
311,16,16
312,16,18
313,12,10
314,17,18
315,24,15
316,21,21
317,12,13
318,18,17
319,23,36
320,21,23
321,19,20
322,12,15
323,13,23
324,29,30
325,11,14
326,17,15
327,14,12
328,8,19
329,27,38
330,18,31
331,19,16
332,16,14
333,19,26
334,13,20
335,7,13
336,15,18
337,9,8
338,16,16
339,26,37
340,17,16
341,14,16
342,16,23
343,12,17
344,20,19
345,16,17
346,20,37
347,10,10
348,14,18
349,28,97
350,31,27
351,18,17
352,17,15
353,17,17
354,18,20
355,10,12
356,13,11
357,13,13
358,10,16
359,28,33
360,20,14
361,10,21
362,13,22
363,12,13
364,8,15
365,13,22
366,23,20
367,16,20
368,18,12
369,25,37
370,14,22
371,18,26
372,18,15
373,18,14
374,14,21
375,16,19
376,32,22
377,14,11
378,23,15
379,27,24
380,19,22
381,19,20
382,17,13
383,23,24
384,20,17
385,22,10
386,20,26
387,11,20
388,23,15
389,30,35
390,15,25
391,32,29
392,13,19
393,22,9
394,30,40
395,11,13
396,30,59
397,21,12
398,21,11
399,75,198
400,21,85
401,22,18
402,14,16
403,26,14
404,8,10
405,18,16
406,16,15
407,16,10
408,32,26
409,9,11
410,17,18
411,18,22
412,15,18
413,14,15
414,12,15
415,8,17
416,16,26
417,15,14
418,34,30
419,19,28
420,18,16
421,21,21
422,12,17
423,29,21
424,15,17
425,17,12
426,22,21
427,14,15
428,30,28
429,15,21
430,10,14
431,22,17
432,16,18
433,9,16
434,10,11
435,15,14
436,20,20
437,10,14
438,30,33
439,16,19
440,11,13
441,25,12
442,21,13
443,19,22
444,8,13
445,8,24
446,24,23
447,19,23
448,41,48
449,17,18
450,20,37
451,26,15
452,11,8
453,19,22
454,19,13
455,17,13
456,18,21
457,16,15
458,23,32
459,13,15
460,17,21
461,22,20
462,17,13
463,17,24
464,12,11
465,17,22
466,20,23
467,17,10
468,29,27
469,29,16
470,17,11
471,23,23
472,14,13
473,24,34
474,21,18
475,19,13
476,22,32
477,24,16
478,24,40
479,17,20
480,20,21
481,31,29
482,19,19
483,24,30
484,20,16
485,23,17
486,25,56
487,16,15
488,47,70
489,20,25
490,23,21
491,38,87
492,13,18
493,43,144
494,31,27
495,26,15
496,56,199
497,28,36
498,178,535
499,12,13
500,64,485
501,39,18
502,11,9
503,33,13
504,10,7
505,12,17
506,23,11
507,13,13
508,30,33
509,19,14
510,16,20
511,21,13
512,14,17
513,12,14
514,16,13
515,10,16
516,12,15
517,5,11
518,29,17
519,7,17
520,14,15
521,13,16
522,9,11
523,27,16
524,13,8
525,11,19
526,24,12
527,12,14
528,22,26
529,22,14
530,14,13
531,20,12
532,17,13
533,14,12
534,14,14
535,15,8
536,18,16
537,18,4
538,23,26
539,19,7
540,14,11
541,11,14
542,14,6
543,22,18
544,13,9
545,21,19
546,17,16
547,14,15
548,25,46
549,8,11
550,18,27
551,19,14
552,12,11
553,12,13
554,15,11
555,17,13
556,15,20
557,15,16
558,21,20
559,13,11
560,12,21
561,21,12
562,15,5
563,14,12
564,20,13
565,9,10
566,17,11
567,13,13
568,17,22
569,16,16
570,16,18
571,14,17
572,16,12
573,13,13
574,10,14
575,23,14
576,21,17
577,9,15
578,16,26
579,3,10
580,14,18
581,10,14
582,16,11
583,21,15
584,20,8
585,12,14
586,14,16
587,12,16
588,29,25
589,15,12
590,11,15
591,26,24
592,14,9
593,19,23
594,18,10
595,16,12
596,34,47
597,12,15
598,53,138
599,16,62
600,22,44
601,10,15
602,6,14
603,17,18
604,14,11
605,21,22
606,11,12
607,17,12
608,17,22
609,16,18
610,12,17
611,11,8
612,11,17
613,13,15
614,7,11
615,15,14
616,7,12
617,9,3
618,16,16
619,11,18
620,11,14
621,11,20
622,12,9
623,24,6
624,13,11
625,30,36
626,12,14
627,9,8
628,17,13
629,7,11
630,16,11
631,15,6
632,13,13
633,13,6
634,18,11
635,24,16
636,12,8
637,17,10
638,16,26
639,11,13
640,10,19
641,7,12
642,16,5
643,10,16
644,15,7
645,15,17
646,10,11
647,20,13
648,27,31
649,12,18
650,26,32
651,22,11
652,15,8
653,17,16
654,17,15
655,14,12
656,6,12
657,13,10
658,23,11
659,10,11
660,14,16
661,10,12
662,10,10
663,18,14
664,16,9
665,12,15
666,15,9
667,17,10
668,27,22
669,11,14
670,18,10
671,9,13
672,17,11
673,19,23
674,15,14
675,18,25
676,9,11
677,13,8
678,18,27
679,14,10
680,18,20
681,13,9
682,10,10
683,12,25
684,12,12
685,17,19
686,18,9
687,15,11
688,22,16
689,14,15
690,19,17
691,18,10
692,15,12
693,28,20
694,16,15
695,42,41
696,12,11
697,19,10
698,34,110
699,16,47
700,21,53
701,16,10
702,15,7
703,13,11
704,10,11
705,11,11
706,8,6
707,6,14
708,23,17
709,17,18
710,19,14
711,14,9
712,13,9
713,18,13
714,14,4
715,15,14
716,13,12
717,10,11
718,12,23
719,8,16
720,12,9
721,12,14
722,13,13
723,15,19
724,19,14
725,21,19
726,14,6
727,23,16
728,22,16
729,14,15
730,22,21
731,10,12
732,9,10
733,18,8
734,17,9
735,9,18
736,11,9
737,20,12
738,22,19
739,17,17
740,27,11
741,15,15
742,17,11
743,19,19
744,11,9
745,21,30
746,16,8
747,18,15
748,42,53
749,21,9
750,55,210
751,13,11
752,21,22
753,20,9
754,22,10
755,10,10
756,6,14
757,11,19
758,21,16
759,7,13
760,17,13
761,10,9
762,18,15
763,9,16
764,13,11
765,17,13
766,14,22
767,9,8
768,25,16
769,18,9
770,24,18
771,12,12
772,12,14
773,15,10
774,12,10
775,28,23
776,11,9
777,18,24
778,15,18
779,21,12
780,13,22
781,11,5
782,15,14
783,25,17
784,12,15
785,26,18
786,21,8
787,17,21
788,24,39
789,13,14
790,22,31
791,14,10
792,18,16
793,32,30
794,9,10
795,42,47
796,18,25
797,19,13
798,42,115
799,30,56
800,24,68
801,8,7
802,23,20
803,16,9
804,11,7
805,12,15
806,7,6
807,19,17
808,12,10
809,13,14
810,17,15
811,15,9
812,22,33
813,11,13
814,9,17
815,15,13
816,8,12
817,29,14
818,15,8
819,9,25
820,14,15
821,13,6
822,23,11
823,15,15
824,18,12
825,22,42
826,9,6
827,15,20
828,7,7
829,13,19
830,18,23
831,9,12
832,19,18
833,11,11
834,16,13
835,19,29
836,9,15
837,23,30
838,11,13
839,16,15
840,29,14
841,18,18
842,17,14
843,8,6
844,16,14
845,25,22
846,13,4
847,42,27
848,24,6
849,15,17
850,23,60
851,11,13
852,20,19
853,11,7
854,16,16
855,22,20
856,14,16
857,25,23
858,8,5
859,13,20
860,11,17
861,11,12
862,25,32
863,18,13
864,17,15
865,19,20
866,15,9
867,30,22
868,17,9
869,31,15
870,19,20
871,10,16
872,24,30
873,18,11
874,11,17
875,84,136
876,12,19
877,30,25
878,18,8
879,6,16
880,23,34
881,12,20
882,20,26
883,19,11
884,22,25
885,33,18
886,17,15
887,29,51
888,21,12
889,19,15
890,32,23
891,21,7
892,34,49
893,7,7
894,22,14
895,31,48
896,11,11
897,51,68
898,17,11
899,41,91
900,29,61
901,13,13
902,34,17
903,10,15
904,27,16
905,31,23
906,8,11
907,33,30
908,14,12
909,15,21
910,17,13
911,15,14
912,34,40
913,14,16
914,23,36
915,22,23
916,15,8
917,27,52
918,27,7
919,17,20
920,27,54
921,20,10
922,21,31
923,16,12
924,35,9
925,48,163
926,20,10
927,28,35
928,30,15
929,30,34
930,29,25
931,18,11
932,26,22
933,27,22
934,28,27
935,30,32
936,21,19
937,64,104
938,18,11
939,19,16
940,33,32
941,17,17
942,31,32
943,17,8
944,27,13
945,32,39
946,25,12
947,43,62
948,21,23
949,92,260
950,24,31
951,27,12
952,45,47
953,20,18
954,33,29
955,24,24
956,28,6
957,46,33
958,23,9
959,29,25
960,47,53
961,30,19
962,42,179
963,26,14
964,32,49
965,33,18
966,22,13
967,42,48
968,32,16
969,36,18
970,47,97
971,42,24
972,49,64
973,48,25
974,206,437
975,42,22
976,38,14
977,64,113
978,27,19
979,38,28
980,55,118
981,33,15
982,64,99
983,38,25
984,47,30
985,67,154
986,56,22
987,186,435
988,39,22
989,47,53
990,96,260
991,53,24
992,121,441
993,42,36
994,65,65
995,136,588
996,63,17
997,365,1020
998,17,13
999,24,45


==> Figures/frac3_ks_cdf_deposits.csv <==
x,y
0,0.0325793864797132
1,0.0514544935443962
2,0.0659835675538496
3,0.0795609554928148
4,0.0931066205627637
5,0.102496589791581
6,0.108270151952543
7,0.116105700599562
8,0.123306791866256
9,0.139770960885703
10,0.147955461091901
11,0.151667036766805
12,0.155346889572693
13,0.158455730736288
14,0.163563112647908
15,0.166798845287568
16,0.17035180661739
17,0.173936490816229
18,0.177045331979824
19,0.184182977508486
20,0.188497287694699
21,0.190400659835676
22,0.192779875011896
23,0.195063921581068
24,0.19810931700663
25,0.201249881039241
26,0.203026361704153
27,0.205532468356438
28,0.207943406401675
29,0.212860451099197
30,0.215556894965581
31,0.217396821368525
32,0.218982964819338
33,0.220886336960315
34,0.223709672302763
35,0.225454430098658
36,0.227167465025537
37,0.229641848808806
38,0.231196269390604
39,0.23471750785141
40,0.237667734669924
41,0.238873203692542
42,0.240459347143356
43,0.242077213463186
44,0.244107477080227
45,0.245979126352187
46,0.247374932588903
47,0.24953208768201
48,0.25140373695397
49,0.259905465850332
50,0.263902547346382
51,0.265298353583098
52,0.266313485391619
53,0.267709291628335
54,0.269580940900295
55,0.270913301398979
56,0.272150493290613
57,0.273609745265362
58,0.27506899724011
59,0.277828886844526
60,0.27916124734321
61,0.280112933413698
62,0.281254956698284
63,0.282270088506805
64,0.283919677695651
65,0.285061700980237
66,0.286203724264822
67,0.287472639025473
68,0.288678108048092
69,0.291025600355296
70,0.292389683722996
71,0.293277924055452
72,0.294800621768233
73,0.296006090790851
74,0.29797290866986
75,0.298956317609365
76,0.300225232370016
77,0.301969990165911
78,0.303587856485741
79,0.305745011578847
80,0.307489769374742
81,0.30904418995654
82,0.310693779145386
83,0.311804079560956
84,0.313644005963899
85,0.315039812200615
86,0.316245281223234
87,0.317799701805031
88,0.319132062303715
89,0.321891951908131
90,0.323382926751895
91,0.324588395774514
92,0.326047647749262
93,0.327570345462044
94,0.329759223424166
95,0.331630872696127
96,0.333343907623005
97,0.336167242965454
98,0.338038892237414
99,0.350537702629826
100,0.354027218221616
101,0.354788567078007
102,0.355898867493576
103,0.356787107826032
104,0.358278082669797
105,0.35910287726422
106,0.359959394727659
107,0.361037972274212
108,0.361894489737652
109,0.363448910319449
110,0.364654379342068
111,0.365510896805507
112,0.366208799923865
113,0.366811534435174
114,0.367731497636646
115,0.368302509278939
116,0.369222472480411
117,0.370301050026964
118,0.371252736097453
119,0.372997493893348
120,0.373854011356787
121,0.374488468737113
122,0.375408431938585
123,0.376074612187926
124,0.377058021127431
125,0.37766075563874
126,0.378358658757098
127,0.379151730482505
128,0.379976525076928
129,0.381530945658725
130,0.382292294515116
131,0.383307426323637
132,0.384068775180027
133,0.384925292643467
134,0.385940424451987
135,0.386638327570345
136,0.387336230688703
137,0.38812930241411
138,0.388795482663452
139,0.390191288900168
140,0.390952637756559
141,0.391650540874917
142,0.392538781207372
143,0.393331852932779
144,0.394537321955398
145,0.395330393680804
146,0.396123465406211
147,0.397170320083748
148,0.397995114678172
149,0.401452907400945
150,0.402499762078482
151,0.403419725279954
152,0.403959014053231
153,0.404498302826508
154,0.405354820289947
155,0.405894109063224
156,0.406940963740761
157,0.407511975383054
158,0.407987818418298
159,0.408844335881737
160,0.409732576214193
161,0.410271864987469
162,0.411128382450909
163,0.411667671224186
164,0.412682803032706
165,0.413285537544015
166,0.413919994924341
167,0.414459283697618
168,0.415188909684992
169,0.416743330266789
170,0.417726739206294
171,0.418297750848587
172,0.419027376835961
173,0.419693557085303
174,0.420708688893824
175,0.421470037750214
176,0.422263109475621
177,0.422992735462995
178,0.423532024236272
179,0.424959553342004
180,0.426038130888558
181,0.426545696792818
182,0.427338768518225
183,0.428068394505599
184,0.428893189100022
185,0.429559369349364
186,0.430320718205755
187,0.431240681407226
188,0.432128921739682
189,0.433493005107382
190,0.434349522570821
191,0.43530120864131
192,0.436157726104749
193,0.436792183485074
194,0.438473495542937
195,0.439171398661295
196,0.439932747517686
197,0.441360276623418
198,0.442058179741776
199,0.447292453129461
200,0.448910319449291
201,0.449862005519779
202,0.450337848555023
203,0.451099197411414
204,0.451701931922723
205,0.452241220696
206,0.453097738159439
207,0.4536053040637
208,0.454271484313041
209,0.455318338990578
210,0.456079687846969
211,0.456618976620246
212,0.456967928179425
213,0.457285156869587
214,0.457983059987945
215,0.458522348761222
216,0.45922025187958
217,0.459696094914824
218,0.460267106557117
219,0.461155346889573
220,0.462138755829077
221,0.462931827554484
222,0.463629730672842
223,0.464391079529233
224,0.465152428385623
225,0.465659994289884
226,0.466484788884307
227,0.466802017574469
228,0.467436474954795
229,0.468705389715446
230,0.469657075785934
231,0.470323256035276
232,0.470925990546585
233,0.471497002188878
234,0.472321796783301
235,0.473210037115757
236,0.473907940234115
237,0.474478951876408
238,0.475145132125749
239,0.476191986803287
240,0.476667829838531
241,0.477556070170986
242,0.477936744599182
243,0.478476033372458
244,0.479047045014751
245,0.479427719442946
246,0.480093899692288
247,0.480664911334581
248,0.481394537321955
249,0.483583415284078
250,0.484661992830632
251,0.485455064556038
252,0.485962630460299
253,0.486565364971608
254,0.487358436697015
255,0.48773911112521
256,0.488278399898487
257,0.488944580147829
258,0.489547314659138
259,0.490308663515528
260,0.490879675157821
261,0.491514132538147
262,0.491958252704375
263,0.492497541477651
264,0.49310027598896
265,0.493576119024205
266,0.494400913618628
267,0.494845033784856
268,0.495542936903214
269,0.496716683056816
270,0.497160803223044
271,0.498271103638613
272,0.498873838149922
273,0.499413126923199
274,0.500206198648606
275,0.50068204168385
276,0.50144339054024
277,0.50204612505155
278,0.502617136693843
279,0.503283316943184
280,0.503790882847445
281,0.504583954572852
282,0.505218411953177
283,0.505916315071535
284,0.506741109665958
285,0.507121784094153
286,0.50791485581956
287,0.508485867461853
288,0.509152047711195
289,0.510611299685944
290,0.511182311328237
291,0.512229166005774
292,0.512895346255115
293,0.513434635028392
294,0.514862164134124
295,0.51549662151445
296,0.516797259144117
297,0.517685499476573
298,0.518795799892142
299,0.522158424007867
300,0.523078387209339
301,0.523617675982616
302,0.524125241886876
303,0.52460108492212
304,0.525330710909495
305,0.525901722551788
306,0.526441011325064
307,0.526789962884243
308,0.527234083050471
309,0.527900263299813
310,0.528249214858992
311,0.528756780763252
312,0.529264346667513
313,0.529645021095708
314,0.530184309868985
315,0.530945658725375
316,0.531611838974717
317,0.531992513402912
318,0.532563525045205
319,0.533293151032579
320,0.533959331281921
321,0.53456206579323
322,0.534942740221426
323,0.535355137518637
324,0.536275100720109
325,0.536624052279288
326,0.537163341052565
327,0.537607461218793
328,0.537861244170923
329,0.538717761634362
330,0.539288773276655
331,0.539891507787964
332,0.540399073692225
333,0.541001808203534
334,0.541414205500745
335,0.541636265583859
336,0.542112108619104
337,0.54239761444025
338,0.54290518034451
339,0.543729974938933
340,0.54426926371221
341,0.544713383878438
342,0.545220949782698
343,0.545601624210894
344,0.546236081591219
345,0.54674364749548
346,0.547378104875805
347,0.547695333565968
348,0.548139453732196
349,0.549027694064651
350,0.550011103004156
351,0.550582114646449
352,0.551121403419725
353,0.551660692193002
354,0.552231703835295
355,0.552548932525458
356,0.552961329822669
357,0.553373727119881
358,0.553690955810043
359,0.554579196142499
360,0.555213653522825
361,0.555530882212987
362,0.555943279510199
363,0.556323953938394
364,0.556577736890524
365,0.556990134187736
366,0.55771976017511
367,0.558227326079371
368,0.558798337721664
369,0.55959140944707
370,0.560035529613298
371,0.560606541255591
372,0.561177552897884
373,0.561748564540177
374,0.562192684706405
375,0.562700250610665
376,0.563715382419186
377,0.564159502585414
378,0.564889128572788
379,0.565745646036228
380,0.566348380547537
381,0.566951115058846
382,0.567490403832123
383,0.568220029819497
384,0.568854487199822
385,0.56955239031818
386,0.570186847698506
387,0.570535799257685
388,0.571265425245059
389,0.572217111315547
390,0.572692954350791
391,0.573708086159312
392,0.574120483456524
393,0.574818386574882
394,0.57577007264537
395,0.576119024204549
396,0.577070710275037
397,0.577736890524379
398,0.578403070773721
399,0.580782285949941
400,0.581448466199283
401,0.582146369317641
402,0.582590489483869
403,0.583415284078292
404,0.583669067030422
405,0.584240078672715
406,0.584747644576976
407,0.585255210481236
408,0.586270342289757
409,0.586555848110903
410,0.58709513688418
411,0.587666148526473
412,0.588141991561717
413,0.588586111727945
414,0.58896678615614
415,0.58922056910827
416,0.589728135012531
417,0.590203978047775
418,0.591282555594328
419,0.591885290105637
420,0.59245630174793
421,0.593122481997272
422,0.593503156425467
423,0.594423119626939
424,0.594898962662183
425,0.59543825143546
426,0.596136154553818
427,0.596580274720046
428,0.597531960790534
429,0.598007803825778
430,0.598325032515941
431,0.599022935634299
432,0.599530501538559
433,0.599816007359706
434,0.600133236049868
435,0.600609079085112
436,0.601243536465438
437,0.601560765155601
438,0.602512451226089
439,0.603020017130349
440,0.603368968689528
441,0.604162040414935
442,0.604828220664277
443,0.605430955175586
444,0.605684738127716
445,0.605938521079846
446,0.606699869936237
447,0.607302604447546
448,0.608603242077214
449,0.60914253085049
450,0.609776988230816
451,0.610601782825239
452,0.610950734384418
453,0.611553468895727
454,0.612156203407036
455,0.612695492180313
456,0.613266503822606
457,0.613774069726866
458,0.61450369571424
459,0.614916093011452
460,0.615455381784729
461,0.616153284903087
462,0.616692573676363
463,0.61723186244964
464,0.617612536877835
465,0.618151825651112
466,0.618786283031437
467,0.619325571804714
468,0.620245535006186
469,0.621165498207658
470,0.621704786980935
471,0.622434412968309
472,0.622878533134537
473,0.623639881990927
474,0.624306062240269
475,0.624908796751578
476,0.625606699869936
477,0.626368048726327
478,0.627129397582717
479,0.627668686355994
480,0.628303143736319
481,0.629286552675824
482,0.629889287187133
483,0.630650636043524
484,0.631285093423849
485,0.632014719411224
486,0.63280779113663
487,0.633315357040891
488,0.634806331884656
489,0.635440789264981
490,0.636170415252355
491,0.637375884274974
492,0.637788281572185
493,0.639152364939885
494,0.64013577387939
495,0.640960568473813
496,0.642737049138724
497,0.64362528947118
498,0.649271960156076
499,0.649652634584272
500,0.651682898201313
501,0.652920090092948
502,0.653269041652127
503,0.654315896329664
504,0.654633125019827
505,0.655013799448022
506,0.655743425435396
507,0.656155822732608
508,0.657107508803096
509,0.657710243314405
510,0.658217809218666
511,0.658883989468008
512,0.659328109634235
513,0.659708784062431
514,0.660216349966691
515,0.660533578656854
516,0.660914253085049
517,0.66107286743013
518,0.661992830631602
519,0.662214890714716
520,0.662659010880944
521,0.663071408178156
522,0.663356913999302
523,0.664213431462741
524,0.664625828759953
525,0.664974780319132
526,0.665736129175523
527,0.666116803603718
528,0.666814706722076
529,0.667512609840434
530,0.667956730006662
531,0.668591187386987
532,0.669130476160264
533,0.669574596326492
534,0.67001871649272
535,0.670494559527964
536,0.671065571170257
537,0.67163658281255
538,0.672366208799924
539,0.672968943311233
540,0.673413063477461
541,0.67376201503664
542,0.674206135202868
543,0.674904038321226
544,0.675316435618437
545,0.675982615867779
546,0.676521904641056
547,0.676966024807284
548,0.67775909653269
549,0.678012879484821
550,0.678583891127113
551,0.679186625638423
552,0.679567300066618
553,0.679947974494813
554,0.680423817530057
555,0.680963106303334
556,0.681438949338578
557,0.681914792373822
558,0.682580972623164
559,0.682993369920376
560,0.683374044348571
561,0.684040224597913
562,0.684516067633157
563,0.684960187799385
564,0.68559464517971
565,0.685880151000857
566,0.686419439774133
567,0.686831837071345
568,0.687371125844621
569,0.687878691748882
570,0.688386257653142
571,0.68883037781937
572,0.68933794372363
573,0.689750341020842
574,0.690067569711005
575,0.690797195698379
576,0.691463375947721
577,0.691748881768867
578,0.692256447673128
579,0.692351616280176
580,0.692795736446404
581,0.693112965136567
582,0.693620531040827
583,0.694286711290169
584,0.694921168670495
585,0.69530184309869
586,0.695745963264918
587,0.696126637693113
588,0.697046600894585
589,0.697522443929829
590,0.697871395489008
591,0.698696190083431
592,0.699140310249659
593,0.699743044760968
594,0.700314056403261
595,0.700821622307522
596,0.701900199854075
597,0.70228087428227
598,0.703962186340133
599,0.704469752244393
600,0.705167655362751
601,0.705484884052914
602,0.705675221267011
603,0.706214510040288
604,0.706658630206516
605,0.707324810455858
606,0.707673762015037
607,0.708213050788313
608,0.70875233956159
609,0.70925990546585
610,0.709640579894046
611,0.709989531453225
612,0.710338483012404
613,0.710750880309615
614,0.710972940392729
615,0.711448783427973
616,0.711670843511087
617,0.711956349332234
618,0.712463915236494
619,0.712812866795673
620,0.713161818354852
621,0.713510769914031
622,0.713891444342226
623,0.714652793198617
624,0.715065190495828
625,0.716016876566317
626,0.716397550994512
627,0.716683056815658
628,0.717222345588935
629,0.717444405672049
630,0.717951971576309
631,0.718427814611553
632,0.718840211908765
633,0.719252609205977
634,0.71982362084827
635,0.72058496970466
636,0.720965644132855
637,0.721504932906132
638,0.722012498810392
639,0.722361450369571
640,0.722678679059734
641,0.722900739142848
642,0.723408305047109
643,0.723725533737271
644,0.724201376772515
645,0.724677219807759
646,0.724994448497922
647,0.725628905878248
648,0.726485423341687
649,0.726866097769882
650,0.727690892364305
651,0.728388795482663
652,0.728864638517908
653,0.729403927291184
654,0.729943216064461
655,0.730387336230689
656,0.730577673444786
657,0.730990070741998
658,0.731719696729372
659,0.732036925419535
660,0.732481045585763
661,0.732798274275925
662,0.733115502966088
663,0.733686514608381
664,0.734194080512642
665,0.734574754940837
666,0.735050597976081
667,0.735589886749358
668,0.736446404212797
669,0.736795355771976
670,0.737366367414269
671,0.737651873235415
672,0.738191162008692
673,0.738793896520001
674,0.739269739555245
675,0.739840751197538
676,0.740126257018685
677,0.740538654315896
678,0.741109665958189
679,0.741553786124417
680,0.74212479776671
681,0.742537195063922
682,0.742854423754084
683,0.74323509818228
684,0.743615772610475
685,0.744155061383752
686,0.744726073026044
687,0.745201916061289
688,0.745899819179647
689,0.746343939345874
690,0.746946673857184
691,0.747517685499477
692,0.747993528534721
693,0.748881768867176
694,0.749389334771437
695,0.75072169527012
696,0.751102369698316
697,0.751705104209625
698,0.752783681756178
699,0.753291247660438
700,0.75395742790978
701,0.754464993814041
702,0.754940836849285
703,0.755353234146496
704,0.755670462836659
705,0.756019414395838
706,0.756273197347968
707,0.756463534562066
708,0.75719316054944
709,0.757732449322717
710,0.758335183834026
711,0.758779304000254
712,0.759191701297465
713,0.759762712939758
714,0.760206833105986
715,0.76068267614123
716,0.761095073438442
717,0.761412302128605
718,0.7617929765568
719,0.76204675950893
720,0.762427433937125
721,0.762808108365321
722,0.763220505662532
723,0.763696348697776
724,0.764299083209085
725,0.764965263458427
726,0.765409383624655
727,0.766139009612029
728,0.766836912730387
729,0.767281032896615
730,0.767978936014973
731,0.768296164705136
732,0.768581670526282
733,0.769152682168575
734,0.769691970941852
735,0.769977476762998
736,0.770326428322177
737,0.770960885702503
738,0.771658788820861
739,0.772198077594138
740,0.773054595057577
741,0.773530438092821
742,0.774069726866098
743,0.774672461377407
744,0.775021412936586
745,0.775687593185928
746,0.776195159090188
747,0.776766170732481
748,0.778098531231165
749,0.778764711480506
750,0.780509469276401
751,0.780921866573613
752,0.781588046822955
753,0.78222250420328
754,0.782920407321638
755,0.783237636011801
756,0.783427973225899
757,0.783776924785078
758,0.784443105034419
759,0.784665165117533
760,0.78520445389081
761,0.785521682580973
762,0.786092694223266
763,0.786378200044412
764,0.786790597341624
765,0.7873298861149
766,0.787774006281128
767,0.788059512102275
768,0.788852583827681
769,0.789423595469974
770,0.790184944326365
771,0.79056561875456
772,0.790946293182755
773,0.791422136218
774,0.791802810646195
775,0.792691050978651
776,0.793040002537829
777,0.793611014180122
778,0.794086857215367
779,0.794753037464708
780,0.79516543476192
781,0.795514386321099
782,0.795990229356343
783,0.79678330108175
784,0.797163975509945
785,0.797988770104368
786,0.79865495035371
787,0.799194239126987
788,0.799955587983377
789,0.800367985280589
790,0.801065888398947
791,0.801510008565175
792,0.802081020207468
793,0.803096152015988
794,0.803381657837135
795,0.804714018335818
796,0.805285029978111
797,0.80588776448942
798,0.807220124988104
799,0.808171811058592
800,0.808933159914983
801,0.809186942867113
802,0.809916568854487
803,0.810424134758748
804,0.810773086317927
805,0.811153760746122
806,0.811375820829236
807,0.811978555340545
808,0.81235922976874
809,0.812771627065952
810,0.813310915839229
811,0.813786758874473
812,0.814484661992831
813,0.81483361355201
814,0.815119119373156
815,0.8155949624084
816,0.81584874536053
817,0.816768708562002
818,0.817244551597246
819,0.817530057418393
820,0.817974177584621
821,0.818386574881832
822,0.819116200869207
823,0.819592043904451
824,0.820163055546744
825,0.820860958665102
826,0.821146464486248
827,0.821622307521492
828,0.821844367604606
829,0.822256764901818
830,0.822827776544111
831,0.823113282365257
832,0.823716016876566
833,0.824064968435745
834,0.824572534340006
835,0.825175268851315
836,0.825460774672461
837,0.826190400659836
838,0.826539352219015
839,0.827046918123275
840,0.827966881324747
841,0.82853789296704
842,0.829077181740317
843,0.829330964692447
844,0.829838530596707
845,0.830631602322114
846,0.831043999619326
847,0.832376360118009
848,0.8331377089744
849,0.833613552009644
850,0.834343177997018
851,0.834692129556197
852,0.835326586936523
853,0.835675538495702
854,0.836183104399962
855,0.83688100751832
856,0.837325127684548
857,0.838118199409955
858,0.838371982362085
859,0.838784379659296
860,0.839133331218475
861,0.839482282777654
862,0.840275354503061
863,0.840846366145354
864,0.841385654918631
865,0.84198838942994
866,0.842464232465184
867,0.843415918535672
868,0.843955207308949
869,0.844938616248453
870,0.845541350759763
871,0.845858579449925
872,0.846619928306316
873,0.847190939948609
874,0.847539891507788
875,0.850204612505155
876,0.85058528693335
877,0.851536973003838
878,0.852107984646131
879,0.852298321860229
880,0.853027947847603
881,0.853408622275799
882,0.854043079656124
883,0.854645814167433
884,0.855343717285791
885,0.856390571963328
886,0.856929860736605
887,0.857849823938077
888,0.858516004187419
889,0.859118738698728
890,0.860133870507249
891,0.86080005075659
892,0.861878628303144
893,0.862100688386258
894,0.862798591504616
895,0.86378200044412
896,0.864130952003299
897,0.865748818323129
898,0.866288107096406
899,0.867588744726073
900,0.868508707927545
901,0.868921105224757
902,0.86999968277131
903,0.870316911461473
904,0.871173428924912
905,0.872156837864416
906,0.872410620816547
907,0.873457475494084
908,0.873901595660312
909,0.874377438695556
910,0.874916727468832
911,0.875392570504076
912,0.87647114805063
913,0.876915268216858
914,0.877644894204232
915,0.87834279732259
916,0.878818640357834
917,0.879675157821273
918,0.880531675284713
919,0.881070964057989
920,0.881927481521429
921,0.882561938901754
922,0.883228119151096
923,0.883735685055356
924,0.884845985470926
925,0.886368683183707
926,0.887003140564033
927,0.887891380896488
928,0.888843066966976
929,0.889794753037465
930,0.890714716238937
931,0.89128572788123
932,0.892110522475653
933,0.892967039939092
934,0.893855280271548
935,0.894806966342036
936,0.895473146591378
937,0.897503410208419
938,0.898074421850712
939,0.898677156362021
940,0.899724011039558
941,0.900263299812835
942,0.90124670875234
943,0.901785997525616
944,0.902642514989056
945,0.903657646797576
946,0.904450718522983
947,0.905814801890683
948,0.906480982140025
949,0.909399486089522
950,0.910160834945912
951,0.911017352409352
952,0.912444881515084
953,0.91307933889541
954,0.914126193572947
955,0.914887542429337
956,0.915775782761793
957,0.917235034736542
958,0.917964660723916
959,0.918884623925388
960,0.920375598769153
961,0.921327284839641
962,0.922659645338324
963,0.923484439932748
964,0.924499571741268
965,0.925546426418805
966,0.926244329537163
967,0.927576690035847
968,0.928591821844368
969,0.929733845128954
970,0.931224819972718
971,0.932557180471402
972,0.934111601053199
973,0.93563429876598
974,0.942169209783333
975,0.943501570282016
976,0.944707039304635
977,0.946737302921676
978,0.947593820385116
979,0.948799289407734
980,0.950544047203629
981,0.951590901881166
982,0.953621165498208
983,0.954826634520826
984,0.956317609364591
985,0.958443041588681
986,0.960219522253593
987,0.96611997589062
988,0.967357167782254
989,0.968848142626019
990,0.971893538051581
991,0.973574850109444
992,0.977413317260413
993,0.978745677759096
994,0.980807664245154
995,0.985121974431368
996,0.987120515179393
997,0.998699362370333
998,0.999238651143609
999,1


==> Figures/frac3_ks_cdf_deposits_full.csv <==
x,y
0,3.17228690162738e-05
0,6.34457380325477e-05
0,9.51686070488215e-05
0,0.000126891476065095
0,0.000158614345081369
0,0.000190337214097643
0,0.000222060083113917
0,0.000253782952130191
0,0.000285505821146464
0,0.000317228690162738
0,0.000348951559179012
0,0.000380674428195286
0,0.00041239729721156
0,0.000444120166227834
0,0.000475843035244107
0,0.000507565904260381
0,0.000539288773276655
0,0.000571011642292929
0,0.000602734511309203
0,0.000634457380325477
0,0.00066618024934175
0,0.000697903118358024
0,0.000729625987374298
0,0.000761348856390572
0,0.000793071725406846
0,0.00082479459442312
0,0.000856517463439393
0,0.000888240332455667
0,0.000919963201471941
0,0.000951686070488215
0,0.000983408939504489
0,0.00101513180852076
0,0.00104685467753704
0,0.00107857754655331
0,0.00111030041556958
0,0.00114202328458586
0,0.00117374615360213
0,0.00120546902261841
0,0.00123719189163468
0,0.00126891476065095
0,0.00130063762966723
0,0.0013323604986835
0,0.00136408336769977
0,0.00139580623671605
0,0.00142752910573232
0,0.0014592519747486
0,0.00149097484376487
0,0.00152269771278114
0,0.00155442058179742
0,0.00158614345081369
0,0.00161786631982997
0,0.00164958918884624
0,0.00168131205786251
0,0.00171303492687879
0,0.00174475779589506
0,0.00177648066491133
0,0.00180820353392761
0,0.00183992640294388
0,0.00187164927196016
0,0.00190337214097643
0,0.0019350950099927
0,0.00196681787900898
0,0.00199854074802525
0,0.00203026361704153
0,0.0020619864860578
0,0.00209370935507407
0,0.00212543222409035
0,0.00215715509310662
0,0.00218887796212289
0,0.00222060083113917
0,0.00225232370015544
0,0.00228404656917172
0,0.00231576943818799
0,0.00234749230720426
0,0.00237921517622054
0,0.00241093804523681
0,0.00244266091425308
0,0.00247438378326936
0,0.00250610665228563
0,0.00253782952130191
0,0.00256955239031818
0,0.00260127525933445
0,0.00263299812835073
0,0.002664720997367
0,0.00269644386638328
0,0.00272816673539955
0,0.00275988960441582
0,0.0027916124734321
0,0.00282333534244837
0,0.00285505821146465
0,0.00288678108048092
0,0.00291850394949719
0,0.00295022681851347
0,0.00298194968752974
0,0.00301367255654601
0,0.00304539542556229
0,0.00307711829457856
0,0.00310884116359484
0,0.00314056403261111
0,0.00317228690162738
0,0.00320400977064366
0,0.00323573263965993
0,0.0032674555086762
0,0.00329917837769248
0,0.00333090124670875
0,0.00336262411572503
0,0.0033943469847413
0,0.00342606985375757
0,0.00345779272277385
0,0.00348951559179012
0,0.0035212384608064
0,0.00355296132982267
0,0.00358468419883894
0,0.00361640706785522
0,0.00364812993687149
0,0.00367985280588776
0,0.00371157567490404
0,0.00374329854392031
0,0.00377502141293659
0,0.00380674428195286
0,0.00383846715096913
0,0.00387019001998541
0,0.00390191288900168
0,0.00393363575801796
0,0.00396535862703423
0,0.0039970814960505
0,0.00402880436506678
0,0.00406052723408305
0,0.00409225010309932
0,0.0041239729721156
0,0.00415569584113187
0,0.00418741871014815
0,0.00421914157916442
0,0.00425086444818069
0,0.00428258731719697
0,0.00431431018621324
0,0.00434603305522951
0,0.00437775592424579
0,0.00440947879326206
0,0.00444120166227834
0,0.00447292453129461
0,0.00450464740031088
0,0.00453637026932716
0,0.00456809313834343
0,0.00459981600735971
0,0.00463153887637598
0,0.00466326174539225
0,0.00469498461440853
0,0.0047267074834248
0,0.00475843035244107
0,0.00479015322145735
0,0.00482187609047362
0,0.0048535989594899
0,0.00488532182850617
0,0.00491704469752244
0,0.00494876756653872
0,0.00498049043555499
0,0.00501221330457127
0,0.00504393617358754
0,0.00507565904260381
0,0.00510738191162009
0,0.00513910478063636
0,0.00517082764965263
0,0.00520255051866891
0,0.00523427338768518
0,0.00526599625670146
0,0.00529771912571773
0,0.005329441994734
0,0.00536116486375028
0,0.00539288773276655
0,0.00542461060178282
0,0.0054563334707991
0,0.00548805633981537
0,0.00551977920883165
0,0.00555150207784792
0,0.00558322494686419
0,0.00561494781588047
0,0.00564667068489674
0,0.00567839355391302
0,0.00571011642292929
0,0.00574183929194556
0,0.00577356216096184
0,0.00580528502997811
0,0.00583700789899438
0,0.00586873076801066
0,0.00590045363702693
0,0.00593217650604321
0,0.00596389937505948
0,0.00599562224407575
0,0.00602734511309203
0,0.0060590679821083
0,0.00609079085112458
0,0.00612251372014085
0,0.00615423658915712
0,0.0061859594581734
0,0.00621768232718967
0,0.00624940519620595
0,0.00628112806522222
0,0.00631285093423849
0,0.00634457380325477
0,0.00637629667227104
0,0.00640801954128731
0,0.00643974241030359
0,0.00647146527931986
0,0.00650318814833614
0,0.00653491101735241
0,0.00656663388636868
0,0.00659835675538496
0,0.00663007962440123
0,0.0066618024934175
0,0.00669352536243378
0,0.00672524823145005
0,0.00675697110046633
0,0.0067886939694826
0,0.00682041683849887
0,0.00685213970751515
0,0.00688386257653142
0,0.0069155854455477
0,0.00694730831456397
0,0.00697903118358024
0,0.00701075405259652
0,0.00704247692161279
0,0.00707419979062906
0,0.00710592265964534
0,0.00713764552866161
0,0.00716936839767789
0,0.00720109126669416
0,0.00723281413571043
0,0.00726453700472671
0,0.00729625987374298
0,0.00732798274275926
0,0.00735970561177553
0,0.0073914284807918
0,0.00742315134980808
0,0.00745487421882435
0,0.00748659708784062
0,0.0075183199568569
0,0.00755004282587317
0,0.00758176569488945
0,0.00761348856390572
0,0.00764521143292199
0,0.00767693430193827
0,0.00770865717095454
0,0.00774038003997081
0,0.00777210290898709
0,0.00780382577800336
0,0.00783554864701964
0,0.00786727151603591
0,0.00789899438505218
0,0.00793071725406846
0,0.00796244012308473
0,0.00799416299210101
0,0.00802588586111728
0,0.00805760873013355
0,0.00808933159914983
0,0.0081210544681661
0,0.00815277733718237
0,0.00818450020619865
0,0.00821622307521492
0,0.0082479459442312
0,0.00827966881324747
0,0.00831139168226374
0,0.00834311455128002
0,0.00837483742029629
0,0.00840656028931257
0,0.00843828315832884
0,0.00847000602734511
0,0.00850172889636139
0,0.00853345176537766
0,0.00856517463439394
0,0.00859689750341021
0,0.00862862037242648
0,0.00866034324144276
0,0.00869206611045903
0,0.0087237889794753
0,0.00875551184849158
0,0.00878723471750785
0,0.00881895758652412
0,0.0088506804555404
0,0.00888240332455667
0,0.00891412619357295
0,0.00894584906258922
0,0.00897757193160549
0,0.00900929480062177
0,0.00904101766963804
0,0.00907274053865432
0,0.00910446340767059
0,0.00913618627668686
0,0.00916790914570314
0,0.00919963201471941
0,0.00923135488373568
0,0.00926307775275196
0,0.00929480062176823
0,0.00932652349078451
0,0.00935824635980078
0,0.00938996922881705
0,0.00942169209783333
0,0.0094534149668496
0,0.00948513783586588
0,0.00951686070488215
0,0.00954858357389842
0,0.0095803064429147
0,0.00961202931193097
0,0.00964375218094725
0,0.00967547504996352
0,0.00970719791897979
0,0.00973892078799607
0,0.00977064365701234
0,0.00980236652602861
0,0.00983408939504489
0,0.00986581226406116
0,0.00989753513307744
0,0.00992925800209371
0,0.00996098087110998
0,0.00999270374012626
0,0.0100244266091425
0,0.0100561494781588
0,0.0100878723471751
0,0.0101195952161914
0,0.0101513180852076
0,0.0101830409542239
0,0.0102147638232402
0,0.0102464866922564
0,0.0102782095612727
0,0.010309932430289
0,0.0103416552993053
0,0.0103733781683215
0,0.0104051010373378
0,0.0104368239063541
0,0.0104685467753704
0,0.0105002696443866
0,0.0105319925134029
0,0.0105637153824192
0,0.0105954382514355
0,0.0106271611204517
0,0.010658883989468
0,0.0106906068584843
0,0.0107223297275006
0,0.0107540525965168
0,0.0107857754655331
0,0.0108174983345494
0,0.0108492212035656
0,0.0108809440725819
0,0.0109126669415982
0,0.0109443898106145
0,0.0109761126796307
0,0.011007835548647
0,0.0110395584176633
0,0.0110712812866796
0,0.0111030041556958
0,0.0111347270247121
0,0.0111664498937284
0,0.0111981727627447
0,0.0112298956317609
0,0.0112616185007772
0,0.0112933413697935
0,0.0113250642388098
0,0.011356787107826
0,0.0113885099768423
0,0.0114202328458586
0,0.0114519557148749
0,0.0114836785838911
0,0.0115154014529074
0,0.0115471243219237
0,0.0115788471909399
0,0.0116105700599562
0,0.0116422929289725
0,0.0116740157979888
0,0.011705738667005
0,0.0117374615360213
0,0.0117691844050376
0,0.0118009072740539
0,0.0118326301430701
0,0.0118643530120864
0,0.0118960758811027
0,0.011927798750119
0,0.0119595216191352
0,0.0119912444881515
0,0.0120229673571678
0,0.0120546902261841
0,0.0120864130952003
0,0.0121181359642166
0,0.0121498588332329
0,0.0121815817022492
0,0.0122133045712654
0,0.0122450274402817
0,0.012276750309298
0,0.0123084731783142
0,0.0123401960473305
0,0.0123719189163468
0,0.0124036417853631
0,0.0124353646543793
0,0.0124670875233956
0,0.0124988103924119
0,0.0125305332614282
0,0.0125622561304444
0,0.0125939789994607
0,0.012625701868477
0,0.0126574247374933
0,0.0126891476065095
0,0.0127208704755258
0,0.0127525933445421
0,0.0127843162135584
0,0.0128160390825746
0,0.0128477619515909
0,0.0128794848206072
0,0.0129112076896234
0,0.0129429305586397
0,0.012974653427656
0,0.0130063762966723
0,0.0130380991656885
0,0.0130698220347048
0,0.0131015449037211
0,0.0131332677727374
0,0.0131649906417536
0,0.0131967135107699
0,0.0132284363797862
0,0.0132601592488025
0,0.0132918821178187
0,0.013323604986835
0,0.0133553278558513
0,0.0133870507248676
0,0.0134187735938838
0,0.0134504964629001
0,0.0134822193319164
0,0.0135139422009327
0,0.0135456650699489
0,0.0135773879389652
0,0.0136091108079815
0,0.0136408336769977
0,0.013672556546014
0,0.0137042794150303
0,0.0137360022840466
0,0.0137677251530628
0,0.0137994480220791
0,0.0138311708910954
0,0.0138628937601117
0,0.0138946166291279
0,0.0139263394981442
0,0.0139580623671605
0,0.0139897852361768
0,0.014021508105193
0,0.0140532309742093
0,0.0140849538432256
0,0.0141166767122419
0,0.0141483995812581
0,0.0141801224502744
0,0.0142118453192907
0,0.0142435681883069
0,0.0142752910573232
0,0.0143070139263395
0,0.0143387367953558
0,0.014370459664372
0,0.0144021825333883
0,0.0144339054024046
0,0.0144656282714209
0,0.0144973511404371
0,0.0145290740094534
0,0.0145607968784697
0,0.014592519747486
0,0.0146242426165022
0,0.0146559654855185
0,0.0146876883545348
0,0.0147194112235511
0,0.0147511340925673
0,0.0147828569615836
0,0.0148145798305999
0,0.0148463026996162
0,0.0148780255686324
0,0.0149097484376487
0,0.014941471306665
0,0.0149731941756812
0,0.0150049170446975
0,0.0150366399137138
0,0.0150683627827301
0,0.0151000856517463
0,0.0151318085207626
0,0.0151635313897789
0,0.0151952542587952
0,0.0152269771278114
0,0.0152586999968277
0,0.015290422865844
0,0.0153221457348603
0,0.0153538686038765
0,0.0153855914728928
0,0.0154173143419091
0,0.0154490372109254
0,0.0154807600799416
0,0.0155124829489579
0,0.0155442058179742
0,0.0155759286869905
0,0.0156076515560067
0,0.015639374425023
0,0.0156710972940393
0,0.0157028201630555
0,0.0157345430320718
0,0.0157662659010881
0,0.0157979887701044
0,0.0158297116391206
0,0.0158614345081369
0,0.0158931573771532
0,0.0159248802461695
0,0.0159566031151857
0,0.015988325984202
0,0.0160200488532183
0,0.0160517717222346
0,0.0160834945912508
0,0.0161152174602671
0,0.0161469403292834
0,0.0161786631982997
0,0.0162103860673159
0,0.0162421089363322
0,0.0162738318053485
0,0.0163055546743647
0,0.016337277543381
0,0.0163690004123973
0,0.0164007232814136
0,0.0164324461504298
0,0.0164641690194461
0,0.0164958918884624
0,0.0165276147574787
0,0.0165593376264949
0,0.0165910604955112
0,0.0166227833645275
0,0.0166545062335438
0,0.01668622910256
0,0.0167179519715763
0,0.0167496748405926
0,0.0167813977096089
0,0.0168131205786251
0,0.0168448434476414
0,0.0168765663166577
0,0.016908289185674
0,0.0169400120546902
0,0.0169717349237065
0,0.0170034577927228
0,0.017035180661739
0,0.0170669035307553
0,0.0170986263997716
0,0.0171303492687879
0,0.0171620721378041
0,0.0171937950068204
0,0.0172255178758367
0,0.017257240744853
0,0.0172889636138692
0,0.0173206864828855
0,0.0173524093519018
0,0.0173841322209181
0,0.0174158550899343
0,0.0174475779589506
0,0.0174793008279669
0,0.0175110236969832
0,0.0175427465659994
0,0.0175744694350157
0,0.017606192304032
0,0.0176379151730482
0,0.0176696380420645
0,0.0177013609110808
0,0.0177330837800971
0,0.0177648066491133
0,0.0177965295181296
0,0.0178282523871459
0,0.0178599752561622
0,0.0178916981251784
0,0.0179234209941947
0,0.017955143863211
0,0.0179868667322273
0,0.0180185896012435
0,0.0180503124702598
0,0.0180820353392761
0,0.0181137582082924
0,0.0181454810773086
0,0.0181772039463249
0,0.0182089268153412
0,0.0182406496843575
0,0.0182723725533737
0,0.01830409542239
0,0.0183358182914063
0,0.0183675411604225
0,0.0183992640294388
0,0.0184309868984551
0,0.0184627097674714
0,0.0184944326364876
0,0.0185261555055039
0,0.0185578783745202
0,0.0185896012435365
0,0.0186213241125527
0,0.018653046981569
0,0.0186847698505853
0,0.0187164927196016
0,0.0187482155886178
0,0.0187799384576341
0,0.0188116613266504
0,0.0188433841956667
0,0.0188751070646829
0,0.0189068299336992
0,0.0189385528027155
0,0.0189702756717318
0,0.019001998540748
0,0.0190337214097643
0,0.0190654442787806
0,0.0190971671477968
0,0.0191288900168131
0,0.0191606128858294
0,0.0191923357548457
0,0.0192240586238619
0,0.0192557814928782
0,0.0192875043618945
0,0.0193192272309108
0,0.019350950099927
0,0.0193826729689433
0,0.0194143958379596
0,0.0194461187069759
0,0.0194778415759921
0,0.0195095644450084
0,0.0195412873140247
0,0.019573010183041
0,0.0196047330520572
0,0.0196364559210735
0,0.0196681787900898
0,0.019699901659106
0,0.0197316245281223
0,0.0197633473971386
0,0.0197950702661549
0,0.0198267931351711
0,0.0198585160041874
0,0.0198902388732037
0,0.01992196174222
0,0.0199536846112362
0,0.0199854074802525
0,0.0200171303492688
0,0.0200488532182851
0,0.0200805760873013
0,0.0201122989563176
0,0.0201440218253339
0,0.0201757446943502
0,0.0202074675633664
0,0.0202391904323827
0,0.020270913301399
0,0.0203026361704153
0,0.0203343590394315
0,0.0203660819084478
0,0.0203978047774641
0,0.0204295276464803
0,0.0204612505154966
0,0.0204929733845129
0,0.0205246962535292
0,0.0205564191225454
0,0.0205881419915617
0,0.020619864860578
0,0.0206515877295943
0,0.0206833105986105
0,0.0207150334676268
0,0.0207467563366431
0,0.0207784792056594
0,0.0208102020746756
0,0.0208419249436919
0,0.0208736478127082
0,0.0209053706817245
0,0.0209370935507407
0,0.020968816419757
0,0.0210005392887733
0,0.0210322621577896
0,0.0210639850268058
0,0.0210957078958221
0,0.0211274307648384
0,0.0211591536338546
0,0.0211908765028709
0,0.0212225993718872
0,0.0212543222409035
0,0.0212860451099197
0,0.021317767978936
0,0.0213494908479523
0,0.0213812137169686
0,0.0214129365859848
0,0.0214446594550011
0,0.0214763823240174
0,0.0215081051930337
0,0.0215398280620499
0,0.0215715509310662
0,0.0216032738000825
0,0.0216349966690988
0,0.021666719538115
0,0.0216984424071313
0,0.0217301652761476
0,0.0217618881451638
0,0.0217936110141801
0,0.0218253338831964
0,0.0218570567522127
0,0.0218887796212289
0,0.0219205024902452
0,0.0219522253592615
0,0.0219839482282778
0,0.022015671097294
0,0.0220473939663103
0,0.0220791168353266
0,0.0221108397043429
0,0.0221425625733591
0,0.0221742854423754
0,0.0222060083113917
0,0.022237731180408
0,0.0222694540494242
0,0.0223011769184405
0,0.0223328997874568
0,0.0223646226564731
0,0.0223963455254893
0,0.0224280683945056
0,0.0224597912635219
0,0.0224915141325381
0,0.0225232370015544
0,0.0225549598705707
0,0.022586682739587
0,0.0226184056086032
0,0.0226501284776195
0,0.0226818513466358
0,0.0227135742156521
0,0.0227452970846683
0,0.0227770199536846
0,0.0228087428227009
0,0.0228404656917172
0,0.0228721885607334
0,0.0229039114297497
0,0.022935634298766
0,0.0229673571677823
0,0.0229990800367985
0,0.0230308029058148
0,0.0230625257748311
0,0.0230942486438473
0,0.0231259715128636
0,0.0231576943818799
0,0.0231894172508962
0,0.0232211401199124
0,0.0232528629889287
0,0.023284585857945
0,0.0233163087269613
0,0.0233480315959775
0,0.0233797544649938
0,0.0234114773340101
0,0.0234432002030264
0,0.0234749230720426
0,0.0235066459410589
0,0.0235383688100752
0,0.0235700916790915
0,0.0236018145481077
0,0.023633537417124
0,0.0236652602861403
0,0.0236969831551566
0,0.0237287060241728
0,0.0237604288931891
0,0.0237921517622054
0,0.0238238746312216
0,0.0238555975002379
0,0.0238873203692542
0,0.0239190432382705
0,0.0239507661072867
0,0.023982488976303
0,0.0240142118453193
0,0.0240459347143356
0,0.0240776575833518
0,0.0241093804523681
0,0.0241411033213844
0,0.0241728261904007
0,0.0242045490594169
0,0.0242362719284332
0,0.0242679947974495
0,0.0242997176664658
0,0.024331440535482
0,0.0243631634044983
0,0.0243948862735146
0,0.0244266091425309
0,0.0244583320115471
0,0.0244900548805634
0,0.0245217777495797
0,0.0245535006185959
0,0.0245852234876122
0,0.0246169463566285
0,0.0246486692256448
0,0.024680392094661
0,0.0247121149636773
0,0.0247438378326936
0,0.0247755607017099
0,0.0248072835707261
0,0.0248390064397424
0,0.0248707293087587
0,0.024902452177775
0,0.0249341750467912
0,0.0249658979158075
0,0.0249976207848238
0,0.0250293436538401
0,0.0250610665228563
0,0.0250927893918726
0,0.0251245122608889
0,0.0251562351299051
0,0.0251879579989214
0,0.0252196808679377
0,0.025251403736954
0,0.0252831266059702
0,0.0253148494749865
0,0.0253465723440028
0,0.0253782952130191
0,0.0254100180820353
0,0.0254417409510516
0,0.0254734638200679
0,0.0255051866890842
0,0.0255369095581004
0,0.0255686324271167
0,0.025600355296133
0,0.0256320781651493
0,0.0256638010341655
0,0.0256955239031818
0,0.0257272467721981
0,0.0257589696412144
0,0.0257906925102306
0,0.0258224153792469
0,0.0258541382482632
0,0.0258858611172794
0,0.0259175839862957
0,0.025949306855312
0,0.0259810297243283
0,0.0260127525933445
0,0.0260444754623608
0,0.0260761983313771
0,0.0261079212003934
0,0.0261396440694096
0,0.0261713669384259
0,0.0262030898074422
0,0.0262348126764585
0,0.0262665355454747
0,0.026298258414491
0,0.0263299812835073
0,0.0263617041525236
0,0.0263934270215398
0,0.0264251498905561
0,0.0264568727595724
0,0.0264885956285887
0,0.0265203184976049
0,0.0265520413666212
0,0.0265837642356375
0,0.0266154871046537
0,0.02664720997367
0,0.0266789328426863
0,0.0267106557117026
0,0.0267423785807188
0,0.0267741014497351
0,0.0268058243187514
0,0.0268375471877677
0,0.0268692700567839
0,0.0269009929258002
0,0.0269327157948165
0,0.0269644386638328
0,0.026996161532849
0,0.0270278844018653
0,0.0270596072708816
0,0.0270913301398979
0,0.0271230530089141
0,0.0271547758779304
0,0.0271864987469467
0,0.0272182216159629
0,0.0272499444849792
0,0.0272816673539955
0,0.0273133902230118
0,0.027345113092028
0,0.0273768359610443
0,0.0274085588300606
0,0.0274402816990769
0,0.0274720045680931
0,0.0275037274371094
0,0.0275354503061257
0,0.027567173175142
0,0.0275988960441582
0,0.0276306189131745
0,0.0276623417821908
0,0.0276940646512071
0,0.0277257875202233
0,0.0277575103892396
0,0.0277892332582559
0,0.0278209561272722
0,0.0278526789962884
0,0.0278844018653047
0,0.027916124734321
0,0.0279478476033372
0,0.0279795704723535
0,0.0280112933413698
0,0.0280430162103861
0,0.0280747390794023
0,0.0281064619484186
0,0.0281381848174349
0,0.0281699076864512
0,0.0282016305554674
0,0.0282333534244837
0,0.0282650762935
0,0.0282967991625163
0,0.0283285220315325
0,0.0283602449005488
0,0.0283919677695651
0,0.0284236906385814
0,0.0284554135075976
0,0.0284871363766139
0,0.0285188592456302
0,0.0285505821146465
0,0.0285823049836627
0,0.028614027852679
0,0.0286457507216953
0,0.0286774735907115
0,0.0287091964597278
0,0.0287409193287441
0,0.0287726421977604
0,0.0288043650667766
0,0.0288360879357929
0,0.0288678108048092
0,0.0288995336738255
0,0.0289312565428417
0,0.028962979411858
0,0.0289947022808743
0,0.0290264251498906
0,0.0290581480189068
0,0.0290898708879231
0,0.0291215937569394
0,0.0291533166259557
0,0.0291850394949719
0,0.0292167623639882
0,0.0292484852330045
0,0.0292802081020207
0,0.029311930971037
0,0.0293436538400533
0,0.0293753767090696
0,0.0294070995780858
0,0.0294388224471021
0,0.0294705453161184
0,0.0295022681851347
0,0.0295339910541509
0,0.0295657139231672
0,0.0295974367921835
0,0.0296291596611998
0,0.029660882530216
0,0.0296926053992323
0,0.0297243282682486
0,0.0297560511372649
0,0.0297877740062811
0,0.0298194968752974
0,0.0298512197443137
0,0.0298829426133299
0,0.0299146654823462
0,0.0299463883513625
0,0.0299781112203788
0,0.030009834089395
0,0.0300415569584113
0,0.0300732798274276
0,0.0301050026964439
0,0.0301367255654601
0,0.0301684484344764
0,0.0302001713034927
0,0.030231894172509
0,0.0302636170415252
0,0.0302953399105415
0,0.0303270627795578
0,0.0303587856485741
0,0.0303905085175903
0,0.0304222313866066
0,0.0304539542556229
0,0.0304856771246392
0,0.0305173999936554
0,0.0305491228626717
0,0.030580845731688
0,0.0306125686007042
0,0.0306442914697205
0,0.0306760143387368
0,0.0307077372077531
0,0.0307394600767693
0,0.0307711829457856
0,0.0308029058148019
0,0.0308346286838182
0,0.0308663515528344
0,0.0308980744218507
0,0.030929797290867
0,0.0309615201598833
0,0.0309932430288995
0,0.0310249658979158
0,0.0310566887669321
0,0.0310884116359484
0,0.0311201345049646
0,0.0311518573739809
0,0.0311835802429972
0,0.0312153031120135
0,0.0312470259810297
0,0.031278748850046
0,0.0313104717190623
0,0.0313421945880785
0,0.0313739174570948
0,0.0314056403261111
0,0.0314373631951274
0,0.0314690860641436
0,0.0315008089331599
0,0.0315325318021762
0,0.0315642546711925
0,0.0315959775402087
0,0.031627700409225
0,0.0316594232782413
0,0.0316911461472576
0,0.0317228690162738
0,0.0317545918852901
0,0.0317863147543064
0,0.0318180376233227
0,0.0318497604923389
0,0.0318814833613552
0,0.0319132062303715
0,0.0319449290993878
0,0.031976651968404
0,0.0320083748374203
0,0.0320400977064366
0,0.0320718205754528
0,0.0321035434444691
0,0.0321352663134854
0,0.0321669891825017
0,0.0321987120515179
0,0.0322304349205342
0,0.0322621577895505
0,0.0322938806585668
0,0.032325603527583
0,0.0323573263965993
0,0.0323890492656156
0,0.0324207721346319
0,0.0324524950036481
0,0.0324842178726644
0,0.0325159407416807
0,0.0325476636106969
0,0.0325793864797132
1,0.0326111093487295
1,0.0326428322177458
1,0.032674555086762
1,0.0327062779557783
1,0.0327380008247946
1,0.0327697236938109
1,0.0328014465628271
1,0.0328331694318434
1,0.0328648923008597
1,0.032896615169876
1,0.0329283380388922
1,0.0329600609079085
1,0.0329917837769248
1,0.0330235066459411
1,0.0330552295149573
1,0.0330869523839736
1,0.0331186752529899
1,0.0331503981220062
1,0.0331821209910224
1,0.0332138438600387
1,0.033245566729055
1,0.0332772895980712
1,0.0333090124670875
1,0.0333407353361038
1,0.0333724582051201
1,0.0334041810741363
1,0.0334359039431526
1,0.0334676268121689
1,0.0334993496811852
1,0.0335310725502014
1,0.0335627954192177
1,0.033594518288234
1,0.0336262411572503
1,0.0336579640262665
1,0.0336896868952828
1,0.0337214097642991
1,0.0337531326333154
1,0.0337848555023316
1,0.0338165783713479
1,0.0338483012403642
1,0.0338800241093805
1,0.0339117469783967
1,0.033943469847413
1,0.0339751927164293
1,0.0340069155854455
1,0.0340386384544618
1,0.0340703613234781
1,0.0341020841924944
1,0.0341338070615106
1,0.0341655299305269
1,0.0341972527995432
1,0.0342289756685595
1,0.0342606985375757
1,0.034292421406592
1,0.0343241442756083
1,0.0343558671446246
1,0.0343875900136408
1,0.0344193128826571
1,0.0344510357516734
1,0.0344827586206897
1,0.0345144814897059
1,0.0345462043587222
1,0.0345779272277385
1,0.0346096500967547
1,0.034641372965771
1,0.0346730958347873
1,0.0347048187038036
1,0.0347365415728198
1,0.0347682644418361
1,0.0347999873108524
1,0.0348317101798687
1,0.0348634330488849
1,0.0348951559179012
1,0.0349268787869175
1,0.0349586016559338
1,0.03499032452495
1,0.0350220473939663
1,0.0350537702629826
1,0.0350854931319989
1,0.0351172160010151
1,0.0351489388700314
1,0.0351806617390477
1,0.035212384608064
1,0.0352441074770802
1,0.0352758303460965
1,0.0353075532151128
1,0.035339276084129
1,0.0353709989531453
1,0.0354027218221616
1,0.0354344446911779
1,0.0354661675601941
1,0.0354978904292104
1,0.0355296132982267
1,0.035561336167243
1,0.0355930590362592
1,0.0356247819052755
1,0.0356565047742918
1,0.0356882276433081
1,0.0357199505123243
1,0.0357516733813406
1,0.0357833962503569
1,0.0358151191193732
1,0.0358468419883894
1,0.0358785648574057
1,0.035910287726422
1,0.0359420105954383
1,0.0359737334644545
1,0.0360054563334708
1,0.0360371792024871
1,0.0360689020715033
1,0.0361006249405196
1,0.0361323478095359
1,0.0361640706785522
1,0.0361957935475684
1,0.0362275164165847
1,0.036259239285601
1,0.0362909621546173
1,0.0363226850236335
1,0.0363544078926498
1,0.0363861307616661
1,0.0364178536306824
1,0.0364495764996986
1,0.0364812993687149
1,0.0365130222377312
1,0.0365447451067475
1,0.0365764679757637
1,0.03660819084478
1,0.0366399137137963
1,0.0366716365828125
1,0.0367033594518288
1,0.0367350823208451
1,0.0367668051898614
1,0.0367985280588776
1,0.0368302509278939
1,0.0368619737969102
1,0.0368936966659265
1,0.0369254195349427
1,0.036957142403959
1,0.0369888652729753
1,0.0370205881419916
1,0.0370523110110078
1,0.0370840338800241
1,0.0371157567490404
1,0.0371474796180567
1,0.0371792024870729
1,0.0372109253560892
1,0.0372426482251055
1,0.0372743710941218
1,0.037306093963138
1,0.0373378168321543
1,0.0373695397011706
1,0.0374012625701868
1,0.0374329854392031
1,0.0374647083082194
1,0.0374964311772357
1,0.0375281540462519
1,0.0375598769152682
1,0.0375915997842845
1,0.0376233226533008
1,0.037655045522317
1,0.0376867683913333
1,0.0377184912603496
1,0.0377502141293659
1,0.0377819369983821
1,0.0378136598673984
1,0.0378453827364147
1,0.037877105605431
1,0.0379088284744472
1,0.0379405513434635
1,0.0379722742124798
1,0.0380039970814961
1,0.0380357199505123
1,0.0380674428195286
1,0.0380991656885449
1,0.0381308885575611
1,0.0381626114265774
1,0.0381943342955937
1,0.03822605716461
1,0.0382577800336262
1,0.0382895029026425
1,0.0383212257716588
1,0.0383529486406751
1,0.0383846715096913
1,0.0384163943787076
1,0.0384481172477239
1,0.0384798401167402
1,0.0385115629857564
1,0.0385432858547727
1,0.038575008723789
1,0.0386067315928053
1,0.0386384544618215
1,0.0386701773308378
1,0.0387019001998541
1,0.0387336230688703
1,0.0387653459378866
1,0.0387970688069029
1,0.0388287916759192
1,0.0388605145449354
1,0.0388922374139517
1,0.038923960282968
1,0.0389556831519843
1,0.0389874060210005
1,0.0390191288900168
1,0.0390508517590331
1,0.0390825746280494
1,0.0391142974970656
1,0.0391460203660819
1,0.0391777432350982
1,0.0392094661041145
1,0.0392411889731307
1,0.039272911842147
1,0.0393046347111633
1,0.0393363575801796
1,0.0393680804491958
1,0.0393998033182121
1,0.0394315261872284
1,0.0394632490562446
1,0.0394949719252609
1,0.0395266947942772
1,0.0395584176632935
1,0.0395901405323097
1,0.039621863401326
1,0.0396535862703423
1,0.0396853091393586
1,0.0397170320083748
1,0.0397487548773911
1,0.0397804777464074
1,0.0398122006154237
1,0.0398439234844399
1,0.0398756463534562
1,0.0399073692224725
1,0.0399390920914888
1,0.039970814960505
1,0.0400025378295213
1,0.0400342606985376
1,0.0400659835675539
1,0.0400977064365701
1,0.0401294293055864
1,0.0401611521746027
1,0.0401928750436189
1,0.0402245979126352
1,0.0402563207816515
1,0.0402880436506678
1,0.040319766519684
1,0.0403514893887003
1,0.0403832122577166
1,0.0404149351267329
1,0.0404466579957491
1,0.0404783808647654
1,0.0405101037337817
1,0.040541826602798
1,0.0405735494718142
1,0.0406052723408305
1,0.0406369952098468
1,0.0406687180788631
1,0.0407004409478793
1,0.0407321638168956
1,0.0407638866859119
1,0.0407956095549281
1,0.0408273324239444
1,0.0408590552929607
1,0.040890778161977
1,0.0409225010309932
1,0.0409542239000095
1,0.0409859467690258
1,0.0410176696380421
1,0.0410493925070583
1,0.0410811153760746
1,0.0411128382450909
1,0.0411445611141072
1,0.0411762839831234
1,0.0412080068521397
1,0.041239729721156
1,0.0412714525901723
1,0.0413031754591885
1,0.0413348983282048
1,0.0413666211972211
1,0.0413983440662374
1,0.0414300669352536
1,0.0414617898042699
1,0.0414935126732862
1,0.0415252355423024
1,0.0415569584113187
1,0.041588681280335
1,0.0416204041493513
1,0.0416521270183675
1,0.0416838498873838
1,0.0417155727564001
1,0.0417472956254164
1,0.0417790184944326
1,0.0418107413634489
1,0.0418424642324652
1,0.0418741871014815
1,0.0419059099704977
1,0.041937632839514
1,0.0419693557085303
1,0.0420010785775466
1,0.0420328014465628
1,0.0420645243155791
1,0.0420962471845954
1,0.0421279700536117
1,0.0421596929226279
1,0.0421914157916442
1,0.0422231386606605
1,0.0422548615296767
1,0.042286584398693
1,0.0423183072677093
1,0.0423500301367256
1,0.0423817530057418
1,0.0424134758747581
1,0.0424451987437744
1,0.0424769216127907
1,0.0425086444818069
1,0.0425403673508232
1,0.0425720902198395
1,0.0426038130888558
1,0.042635535957872
1,0.0426672588268883
1,0.0426989816959046
1,0.0427307045649209
1,0.0427624274339371
1,0.0427941503029534
1,0.0428258731719697
1,0.0428575960409859
1,0.0428893189100022
1,0.0429210417790185
1,0.0429527646480348
1,0.042984487517051
1,0.0430162103860673
1,0.0430479332550836
1,0.0430796561240999
1,0.0431113789931161
1,0.0431431018621324
1,0.0431748247311487
1,0.043206547600165
1,0.0432382704691812
1,0.0432699933381975
1,0.0433017162072138
1,0.0433334390762301
1,0.0433651619452463
1,0.0433968848142626
1,0.0434286076832789
1,0.0434603305522952
1,0.0434920534213114
1,0.0435237762903277
1,0.043555499159344
1,0.0435872220283602
1,0.0436189448973765
1,0.0436506677663928
1,0.0436823906354091
1,0.0437141135044253
1,0.0437458363734416
1,0.0437775592424579
1,0.0438092821114742
1,0.0438410049804904
1,0.0438727278495067
1,0.043904450718523
1,0.0439361735875393
1,0.0439678964565555
1,0.0439996193255718
1,0.0440313421945881
1,0.0440630650636043
1,0.0440947879326206
1,0.0441265108016369
1,0.0441582336706532
1,0.0441899565396695
1,0.0442216794086857
1,0.044253402277702
1,0.0442851251467183
1,0.0443168480157345
1,0.0443485708847508
1,0.0443802937537671
1,0.0444120166227834
1,0.0444437394917996
1,0.0444754623608159
1,0.0445071852298322
1,0.0445389080988485
1,0.0445706309678647
1,0.044602353836881
1,0.0446340767058973
1,0.0446657995749136
1,0.0446975224439298
1,0.0447292453129461
1,0.0447609681819624
1,0.0447926910509786
1,0.0448244139199949
1,0.0448561367890112
1,0.0448878596580275
1,0.0449195825270437
1,0.04495130539606
1,0.0449830282650763
1,0.0450147511340926
1,0.0450464740031088
1,0.0450781968721251
1,0.0451099197411414
1,0.0451416426101577
1,0.0451733654791739
1,0.0452050883481902
1,0.0452368112172065
1,0.0452685340862228
1,0.045300256955239
1,0.0453319798242553
1,0.0453637026932716
1,0.0453954255622879
1,0.0454271484313041
1,0.0454588713003204
1,0.0454905941693367
1,0.0455223170383529
1,0.0455540399073692
1,0.0455857627763855
1,0.0456174856454018
1,0.045649208514418
1,0.0456809313834343
1,0.0457126542524506
1,0.0457443771214669
1,0.0457760999904831
1,0.0458078228594994
1,0.0458395457285157
1,0.045871268597532
1,0.0459029914665482
1,0.0459347143355645
1,0.0459664372045808
1,0.0459981600735971
1,0.0460298829426133
1,0.0460616058116296
1,0.0460933286806459
1,0.0461250515496621
1,0.0461567744186784
1,0.0461884972876947
1,0.046220220156711
1,0.0462519430257272
1,0.0462836658947435
1,0.0463153887637598
1,0.0463471116327761
1,0.0463788345017923
1,0.0464105573708086
1,0.0464422802398249
1,0.0464740031088412
1,0.0465057259778574
1,0.0465374488468737
1,0.04656917171589
1,0.0466008945849063
1,0.0466326174539225
1,0.0466643403229388
1,0.0466960631919551
1,0.0467277860609714
1,0.0467595089299876
1,0.0467912317990039
1,0.0468229546680202
1,0.0468546775370364
1,0.0468864004060527
1,0.046918123275069
1,0.0469498461440853
1,0.0469815690131015
1,0.0470132918821178
1,0.0470450147511341
1,0.0470767376201504
1,0.0471084604891666
1,0.0471401833581829
1,0.0471719062271992
1,0.0472036290962155
1,0.0472353519652317
1,0.047267074834248
1,0.0472987977032643
1,0.0473305205722806
1,0.0473622434412968
1,0.0473939663103131
1,0.0474256891793294
1,0.0474574120483457
1,0.0474891349173619
1,0.0475208577863782
1,0.0475525806553945
1,0.0475843035244107
1,0.047616026393427
1,0.0476477492624433
1,0.0476794721314596
1,0.0477111950004758
1,0.0477429178694921
1,0.0477746407385084
1,0.0478063636075247
1,0.0478380864765409
1,0.0478698093455572
1,0.0479015322145735
1,0.0479332550835898
1,0.047964977952606
1,0.0479967008216223
1,0.0480284236906386
1,0.0480601465596549
1,0.0480918694286711
1,0.0481235922976874
1,0.0481553151667037
1,0.0481870380357199
1,0.0482187609047362
1,0.0482504837737525
1,0.0482822066427688
1,0.048313929511785
1,0.0483456523808013
1,0.0483773752498176
1,0.0484090981188339
1,0.0484408209878501
1,0.0484725438568664
1,0.0485042667258827
1,0.048535989594899
1,0.0485677124639152
1,0.0485994353329315
1,0.0486311582019478
1,0.0486628810709641
1,0.0486946039399803
1,0.0487263268089966
1,0.0487580496780129
1,0.0487897725470292
1,0.0488214954160454
1,0.0488532182850617
1,0.048884941154078
1,0.0489166640230942
1,0.0489483868921105
1,0.0489801097611268
1,0.0490118326301431
1,0.0490435554991593
1,0.0490752783681756
1,0.0491070012371919
1,0.0491387241062082
1,0.0491704469752244
1,0.0492021698442407
1,0.049233892713257
1,0.0492656155822733
1,0.0492973384512895
1,0.0493290613203058
1,0.0493607841893221
1,0.0493925070583384
1,0.0494242299273546
1,0.0494559527963709
1,0.0494876756653872
1,0.0495193985344035
1,0.0495511214034197
1,0.049582844272436
1,0.0496145671414523
1,0.0496462900104685
1,0.0496780128794848
1,0.0497097357485011
1,0.0497414586175174
1,0.0497731814865336
1,0.0498049043555499
1,0.0498366272245662
1,0.0498683500935825
1,0.0499000729625987
1,0.049931795831615
1,0.0499635187006313
1,0.0499952415696476
1,0.0500269644386638
1,0.0500586873076801
1,0.0500904101766964
1,0.0501221330457127
1,0.0501538559147289
1,0.0501855787837452
1,0.0502173016527615
1,0.0502490245217777
1,0.050280747390794
1,0.0503124702598103
1,0.0503441931288266
1,0.0503759159978428
1,0.0504076388668591
1,0.0504393617358754
1,0.0504710846048917
1,0.0505028074739079
1,0.0505345303429242
1,0.0505662532119405
1,0.0505979760809568
1,0.050629698949973
1,0.0506614218189893
1,0.0506931446880056
1,0.0507248675570219
1,0.0507565904260381
1,0.0507883132950544
1,0.0508200361640707
1,0.050851759033087
1,0.0508834819021032
1,0.0509152047711195
1,0.0509469276401358
1,0.050978650509152
1,0.0510103733781683
1,0.0510420962471846
1,0.0510738191162009
1,0.0511055419852171
1,0.0511372648542334
1,0.0511689877232497
1,0.051200710592266
1,0.0512324334612822
1,0.0512641563302985
1,0.0512958791993148
1,0.0513276020683311
1,0.0513593249373473
1,0.0513910478063636
1,0.0514227706753799
1,0.0514544935443962
2,0.0514862164134124
2,0.0515179392824287
2,0.051549662151445
2,0.0515813850204613
2,0.0516131078894775
2,0.0516448307584938
2,0.0516765536275101
2,0.0517082764965263
2,0.0517399993655426
2,0.0517717222345589
2,0.0518034451035752
2,0.0518351679725914
2,0.0518668908416077
2,0.051898613710624
2,0.0519303365796403
2,0.0519620594486565
2,0.0519937823176728
2,0.0520255051866891
2,0.0520572280557054
2,0.0520889509247216
2,0.0521206737937379
2,0.0521523966627542
2,0.0521841195317705
2,0.0522158424007867
2,0.052247565269803
2,0.0522792881388193
2,0.0523110110078355
2,0.0523427338768518
2,0.0523744567458681
2,0.0524061796148844
2,0.0524379024839006
2,0.0524696253529169
2,0.0525013482219332
2,0.0525330710909495
2,0.0525647939599657
2,0.052596516828982
2,0.0526282396979983
2,0.0526599625670146
2,0.0526916854360308
2,0.0527234083050471
2,0.0527551311740634
2,0.0527868540430797
2,0.0528185769120959
2,0.0528502997811122
2,0.0528820226501285
2,0.0529137455191448
2,0.052945468388161
2,0.0529771912571773
2,0.0530089141261936
2,0.0530406369952098
2,0.0530723598642261
2,0.0531040827332424
2,0.0531358056022587
2,0.0531675284712749
2,0.0531992513402912
2,0.0532309742093075
2,0.0532626970783238
2,0.05329441994734
2,0.0533261428163563
2,0.0533578656853726
2,0.0533895885543889
2,0.0534213114234051
2,0.0534530342924214
2,0.0534847571614377
2,0.053516480030454
2,0.0535482028994702
2,0.0535799257684865
2,0.0536116486375028
2,0.0536433715065191
2,0.0536750943755353
2,0.0537068172445516
2,0.0537385401135679
2,0.0537702629825841
2,0.0538019858516004
2,0.0538337087206167
2,0.053865431589633
2,0.0538971544586492
2,0.0539288773276655
2,0.0539606001966818
2,0.0539923230656981
2,0.0540240459347143
2,0.0540557688037306
2,0.0540874916727469
2,0.0541192145417632
2,0.0541509374107794
2,0.0541826602797957
2,0.054214383148812
2,0.0542461060178283
2,0.0542778288868445
2,0.0543095517558608
2,0.0543412746248771
2,0.0543729974938933
2,0.0544047203629096
2,0.0544364432319259
2,0.0544681661009422
2,0.0544998889699584
2,0.0545316118389747
2,0.054563334707991
2,0.0545950575770073
2,0.0546267804460235
2,0.0546585033150398
2,0.0546902261840561
2,0.0547219490530724
2,0.0547536719220886
2,0.0547853947911049
2,0.0548171176601212
2,0.0548488405291375
2,0.0548805633981537
2,0.05491228626717
2,0.0549440091361863
2,0.0549757320052026
2,0.0550074548742188
2,0.0550391777432351
2,0.0550709006122514
2,0.0551026234812676
2,0.0551343463502839
2,0.0551660692193002
2,0.0551977920883165
2,0.0552295149573327
2,0.055261237826349
2,0.0552929606953653
2,0.0553246835643816
2,0.0553564064333978
2,0.0553881293024141
2,0.0554198521714304
2,0.0554515750404467
2,0.0554832979094629
2,0.0555150207784792
2,0.0555467436474955
2,0.0555784665165118
2,0.055610189385528
2,0.0556419122545443
2,0.0556736351235606
2,0.0557053579925769
2,0.0557370808615931
2,0.0557688037306094
2,0.0558005265996257
2,0.0558322494686419
2,0.0558639723376582
2,0.0558956952066745
2,0.0559274180756908
2,0.055959140944707
2,0.0559908638137233
2,0.0560225866827396
2,0.0560543095517559
2,0.0560860324207721
2,0.0561177552897884
2,0.0561494781588047
2,0.056181201027821
2,0.0562129238968372
2,0.0562446467658535
2,0.0562763696348698
2,0.056308092503886
2,0.0563398153729023
2,0.0563715382419186
2,0.0564032611109349
2,0.0564349839799511
2,0.0564667068489674
2,0.0564984297179837
2,0.056530152587
2,0.0565618754560162
2,0.0565935983250325
2,0.0566253211940488
2,0.0566570440630651
2,0.0566887669320813
2,0.0567204898010976
2,0.0567522126701139
2,0.0567839355391302
2,0.0568156584081464
2,0.0568473812771627
2,0.056879104146179
2,0.0569108270151953
2,0.0569425498842115
2,0.0569742727532278
2,0.0570059956222441
2,0.0570377184912604
2,0.0570694413602766
2,0.0571011642292929
2,0.0571328870983092
2,0.0571646099673254
2,0.0571963328363417
2,0.057228055705358
2,0.0572597785743743
2,0.0572915014433905
2,0.0573232243124068
2,0.0573549471814231
2,0.0573866700504394
2,0.0574183929194556
2,0.0574501157884719
2,0.0574818386574882
2,0.0575135615265045
2,0.0575452843955207
2,0.057577007264537
2,0.0576087301335533
2,0.0576404530025695
2,0.0576721758715858
2,0.0577038987406021
2,0.0577356216096184
2,0.0577673444786347
2,0.0577990673476509
2,0.0578307902166672
2,0.0578625130856835
2,0.0578942359546997
2,0.057925958823716
2,0.0579576816927323
2,0.0579894045617486
2,0.0580211274307648
2,0.0580528502997811
2,0.0580845731687974
2,0.0581162960378137
2,0.0581480189068299
2,0.0581797417758462
2,0.0582114646448625
2,0.0582431875138788
2,0.058274910382895
2,0.0583066332519113
2,0.0583383561209276
2,0.0583700789899438
2,0.0584018018589601
2,0.0584335247279764
2,0.0584652475969927
2,0.0584969704660089
2,0.0585286933350252
2,0.0585604162040415
2,0.0585921390730578
2,0.058623861942074
2,0.0586555848110903
2,0.0586873076801066
2,0.0587190305491229
2,0.0587507534181391
2,0.0587824762871554
2,0.0588141991561717
2,0.058845922025188
2,0.0588776448942042
2,0.0589093677632205
2,0.0589410906322368
2,0.0589728135012531
2,0.0590045363702693
2,0.0590362592392856
2,0.0590679821083019
2,0.0590997049773181
2,0.0591314278463344
2,0.0591631507153507
2,0.059194873584367
2,0.0592265964533832
2,0.0592583193223995
2,0.0592900421914158
2,0.0593217650604321
2,0.0593534879294483
2,0.0593852107984646
2,0.0594169336674809
2,0.0594486565364972
2,0.0594803794055134
2,0.0595121022745297
2,0.059543825143546
2,0.0595755480125623
2,0.0596072708815785
2,0.0596389937505948
2,0.0596707166196111
2,0.0597024394886273
2,0.0597341623576436
2,0.0597658852266599
2,0.0597976080956762
2,0.0598293309646924
2,0.0598610538337087
2,0.059892776702725
2,0.0599244995717413
2,0.0599562224407575
2,0.0599879453097738
2,0.0600196681787901
2,0.0600513910478064
2,0.0600831139168226
2,0.0601148367858389
2,0.0601465596548552
2,0.0601782825238715
2,0.0602100053928877
2,0.060241728261904
2,0.0602734511309203
2,0.0603051739999366
2,0.0603368968689528
2,0.0603686197379691
2,0.0604003426069854
2,0.0604320654760016
2,0.0604637883450179
2,0.0604955112140342
2,0.0605272340830505
2,0.0605589569520667
2,0.060590679821083
2,0.0606224026900993
2,0.0606541255591156
2,0.0606858484281318
2,0.0607175712971481
2,0.0607492941661644
2,0.0607810170351807
2,0.0608127399041969
2,0.0608444627732132
2,0.0608761856422295
2,0.0609079085112458
2,0.060939631380262
2,0.0609713542492783
2,0.0610030771182946
2,0.0610347999873109
2,0.0610665228563271
2,0.0610982457253434
2,0.0611299685943597
2,0.0611616914633759
2,0.0611934143323922
2,0.0612251372014085
2,0.0612568600704248
2,0.061288582939441
2,0.0613203058084573
2,0.0613520286774736
2,0.0613837515464899
2,0.0614154744155061
2,0.0614471972845224
2,0.0614789201535387
2,0.061510643022555
2,0.0615423658915712
2,0.0615740887605875
2,0.0616058116296038
2,0.0616375344986201
2,0.0616692573676363
2,0.0617009802366526
2,0.0617327031056689
2,0.0617644259746851
2,0.0617961488437014
2,0.0618278717127177
2,0.061859594581734
2,0.0618913174507502
2,0.0619230403197665
2,0.0619547631887828
2,0.0619864860577991
2,0.0620182089268153
2,0.0620499317958316
2,0.0620816546648479
2,0.0621133775338642
2,0.0621451004028804
2,0.0621768232718967
2,0.062208546140913
2,0.0622402690099293
2,0.0622719918789455
2,0.0623037147479618
2,0.0623354376169781
2,0.0623671604859944
2,0.0623988833550106
2,0.0624306062240269
2,0.0624623290930432
2,0.0624940519620594
2,0.0625257748310757
2,0.062557497700092
2,0.0625892205691083
2,0.0626209434381245
2,0.0626526663071408
2,0.0626843891761571
2,0.0627161120451734
2,0.0627478349141896
2,0.0627795577832059
2,0.0628112806522222
2,0.0628430035212385
2,0.0628747263902547
2,0.062906449259271
2,0.0629381721282873
2,0.0629698949973036
2,0.0630016178663198
2,0.0630333407353361
2,0.0630650636043524
2,0.0630967864733687
2,0.0631285093423849
2,0.0631602322114012
2,0.0631919550804175
2,0.0632236779494337
2,0.06325540081845
2,0.0632871236874663
2,0.0633188465564826
2,0.0633505694254988
2,0.0633822922945151
2,0.0634140151635314
2,0.0634457380325477
2,0.0634774609015639
2,0.0635091837705802
2,0.0635409066395965
2,0.0635726295086128
2,0.063604352377629
2,0.0636360752466453
2,0.0636677981156616
2,0.0636995209846778
2,0.0637312438536941
2,0.0637629667227104
2,0.0637946895917267
2,0.0638264124607429
2,0.0638581353297592
2,0.0638898581987755
2,0.0639215810677918
2,0.0639533039368081
2,0.0639850268058243
2,0.0640167496748406
2,0.0640484725438569
2,0.0640801954128731
2,0.0641119182818894
2,0.0641436411509057
2,0.064175364019922
2,0.0642070868889382
2,0.0642388097579545
2,0.0642705326269708
2,0.0643022554959871
2,0.0643339783650033
2,0.0643657012340196
2,0.0643974241030359
2,0.0644291469720522
2,0.0644608698410684
2,0.0644925927100847
2,0.064524315579101
2,0.0645560384481172
2,0.0645877613171335
2,0.0646194841861498
2,0.0646512070551661
2,0.0646829299241823
2,0.0647146527931986
2,0.0647463756622149
2,0.0647780985312312
2,0.0648098214002474
2,0.0648415442692637
2,0.06487326713828
2,0.0649049900072963
2,0.0649367128763125
2,0.0649684357453288
2,0.0650001586143451
2,0.0650318814833614
2,0.0650636043523776
2,0.0650953272213939
2,0.0651270500904102
2,0.0651587729594264
2,0.0651904958284427
2,0.065222218697459
2,0.0652539415664753
2,0.0652856644354916
2,0.0653173873045078
2,0.0653491101735241
2,0.0653808330425404
2,0.0654125559115566
2,0.0654442787805729
2,0.0654760016495892
2,0.0655077245186055
2,0.0655394473876217
2,0.065571170256638
2,0.0656028931256543
2,0.0656346159946706
2,0.0656663388636868
2,0.0656980617327031
2,0.0657297846017194
2,0.0657615074707357
2,0.0657932303397519
2,0.0658249532087682
2,0.0658566760777845
2,0.0658883989468007
2,0.065920121815817
2,0.0659518446848333
2,0.0659835675538496
3,0.0660152904228658
3,0.0660470132918821
3,0.0660787361608984
3,0.0661104590299147
3,0.0661421818989309
3,0.0661739047679472
3,0.0662056276369635
3,0.0662373505059798
3,0.066269073374996
3,0.0663007962440123
3,0.0663325191130286
3,0.0663642419820449
3,0.0663959648510611
3,0.0664276877200774
3,0.0664594105890937
3,0.0664911334581099
3,0.0665228563271262
3,0.0665545791961425
3,0.0665863020651588
3,0.066618024934175
3,0.0666497478031913
3,0.0666814706722076
3,0.0667131935412239
3,0.0667449164102401
3,0.0667766392792564
3,0.0668083621482727
3,0.066840085017289
3,0.0668718078863052
3,0.0669035307553215
3,0.0669352536243378
3,0.0669669764933541
3,0.0669986993623703
3,0.0670304222313866
3,0.0670621451004029
3,0.0670938679694192
3,0.0671255908384354
3,0.0671573137074517
3,0.067189036576468
3,0.0672207594454843
3,0.0672524823145005
3,0.0672842051835168
3,0.0673159280525331
3,0.0673476509215493
3,0.0673793737905656
3,0.0674110966595819
3,0.0674428195285982
3,0.0674745423976144
3,0.0675062652666307
3,0.067537988135647
3,0.0675697110046633
3,0.0676014338736795
3,0.0676331567426958
3,0.0676648796117121
3,0.0676966024807284
3,0.0677283253497446
3,0.0677600482187609
3,0.0677917710877772
3,0.0678234939567934
3,0.0678552168258097
3,0.067886939694826
3,0.0679186625638423
3,0.0679503854328585
3,0.0679821083018748
3,0.0680138311708911
3,0.0680455540399074
3,0.0680772769089236
3,0.0681089997779399
3,0.0681407226469562
3,0.0681724455159725
3,0.0682041683849887
3,0.068235891254005
3,0.0682676141230213
3,0.0682993369920376
3,0.0683310598610538
3,0.0683627827300701
3,0.0683945055990864
3,0.0684262284681027
3,0.0684579513371189
3,0.0684896742061352
3,0.0685213970751515
3,0.0685531199441678
3,0.068584842813184
3,0.0686165656822003
3,0.0686482885512166
3,0.0686800114202328
3,0.0687117342892491
3,0.0687434571582654
3,0.0687751800272817
3,0.0688069028962979
3,0.0688386257653142
3,0.0688703486343305
3,0.0689020715033468
3,0.068933794372363
3,0.0689655172413793
3,0.0689972401103956
3,0.0690289629794119
3,0.0690606858484281
3,0.0690924087174444
3,0.0691241315864607
3,0.069155854455477
3,0.0691875773244932
3,0.0692193001935095
3,0.0692510230625258
3,0.069282745931542
3,0.0693144688005583
3,0.0693461916695746
3,0.0693779145385909
3,0.0694096374076071
3,0.0694413602766234
3,0.0694730831456397
3,0.069504806014656
3,0.0695365288836722
3,0.0695682517526885
3,0.0695999746217048
3,0.0696316974907211
3,0.0696634203597373
3,0.0696951432287536
3,0.0697268660977699
3,0.0697585889667862
3,0.0697903118358024
3,0.0698220347048187
3,0.069853757573835
3,0.0698854804428513
3,0.0699172033118675
3,0.0699489261808838
3,0.0699806490499001
3,0.0700123719189163
3,0.0700440947879326
3,0.0700758176569489
3,0.0701075405259652
3,0.0701392633949814
3,0.0701709862639977
3,0.070202709133014
3,0.0702344320020303
3,0.0702661548710465
3,0.0702978777400628
3,0.0703296006090791
3,0.0703613234780954
3,0.0703930463471116
3,0.0704247692161279
3,0.0704564920851442
3,0.0704882149541605
3,0.0705199378231767
3,0.070551660692193
3,0.0705833835612093
3,0.0706151064302255
3,0.0706468292992418
3,0.0706785521682581
3,0.0707102750372744
3,0.0707419979062906
3,0.0707737207753069
3,0.0708054436443232
3,0.0708371665133395
3,0.0708688893823557
3,0.070900612251372
3,0.0709323351203883
3,0.0709640579894046
3,0.0709957808584208
3,0.0710275037274371
3,0.0710592265964534
3,0.0710909494654697
3,0.0711226723344859
3,0.0711543952035022
3,0.0711861180725185
3,0.0712178409415348
3,0.071249563810551
3,0.0712812866795673
3,0.0713130095485836
3,0.0713447324175999
3,0.0713764552866161
3,0.0714081781556324
3,0.0714399010246487
3,0.0714716238936649
3,0.0715033467626812
3,0.0715350696316975
3,0.0715667925007138
3,0.07159851536973
3,0.0716302382387463
3,0.0716619611077626
3,0.0716936839767789
3,0.0717254068457951
3,0.0717571297148114
3,0.0717888525838277
3,0.071820575452844
3,0.0718522983218602
3,0.0718840211908765
3,0.0719157440598928
3,0.071947466928909
3,0.0719791897979253
3,0.0720109126669416
3,0.0720426355359579
3,0.0720743584049741
3,0.0721060812739904
3,0.0721378041430067
3,0.072169527012023
3,0.0722012498810392
3,0.0722329727500555
3,0.0722646956190718
3,0.0722964184880881
3,0.0723281413571043
3,0.0723598642261206
3,0.0723915870951369
3,0.0724233099641532
3,0.0724550328331694
3,0.0724867557021857
3,0.072518478571202
3,0.0725502014402183
3,0.0725819243092345
3,0.0726136471782508
3,0.0726453700472671
3,0.0726770929162834
3,0.0727088157852996
3,0.0727405386543159
3,0.0727722615233322
3,0.0728039843923484
3,0.0728357072613647
3,0.072867430130381
3,0.0728991529993973
3,0.0729308758684135
3,0.0729625987374298
3,0.0729943216064461
3,0.0730260444754624
3,0.0730577673444786
3,0.0730894902134949
3,0.0731212130825112
3,0.0731529359515275
3,0.0731846588205437
3,0.07321638168956
3,0.0732481045585763
3,0.0732798274275926
3,0.0733115502966088
3,0.0733432731656251
3,0.0733749960346414
3,0.0734067189036576
3,0.0734384417726739
3,0.0734701646416902
3,0.0735018875107065
3,0.0735336103797227
3,0.073565333248739
3,0.0735970561177553
3,0.0736287789867716
3,0.0736605018557878
3,0.0736922247248041
3,0.0737239475938204
3,0.0737556704628367
3,0.0737873933318529
3,0.0738191162008692
3,0.0738508390698855
3,0.0738825619389017
3,0.073914284807918
3,0.0739460076769343
3,0.0739777305459506
3,0.0740094534149669
3,0.0740411762839831
3,0.0740728991529994
3,0.0741046220220157
3,0.0741363448910319
3,0.0741680677600482
3,0.0741997906290645
3,0.0742315134980808
3,0.074263236367097
3,0.0742949592361133
3,0.0743266821051296
3,0.0743584049741459
3,0.0743901278431621
3,0.0744218507121784
3,0.0744535735811947
3,0.074485296450211
3,0.0745170193192272
3,0.0745487421882435
3,0.0745804650572598
3,0.0746121879262761
3,0.0746439107952923
3,0.0746756336643086
3,0.0747073565333249
3,0.0747390794023411
3,0.0747708022713574
3,0.0748025251403737
3,0.07483424800939
3,0.0748659708784062
3,0.0748976937474225
3,0.0749294166164388
3,0.0749611394854551
3,0.0749928623544713
3,0.0750245852234876
3,0.0750563080925039
3,0.0750880309615202
3,0.0751197538305364
3,0.0751514766995527
3,0.075183199568569
3,0.0752149224375852
3,0.0752466453066015
3,0.0752783681756178
3,0.0753100910446341
3,0.0753418139136504
3,0.0753735367826666
3,0.0754052596516829
3,0.0754369825206992
3,0.0754687053897155
3,0.0755004282587317
3,0.075532151127748
3,0.0755638739967643
3,0.0755955968657805
3,0.0756273197347968
3,0.0756590426038131
3,0.0756907654728294
3,0.0757224883418456
3,0.0757542112108619
3,0.0757859340798782
3,0.0758176569488945
3,0.0758493798179107
3,0.075881102686927
3,0.0759128255559433
3,0.0759445484249596
3,0.0759762712939758
3,0.0760079941629921
3,0.0760397170320084
3,0.0760714399010246
3,0.0761031627700409
3,0.0761348856390572
3,0.0761666085080735
3,0.0761983313770897
3,0.076230054246106
3,0.0762617771151223
3,0.0762934999841386
3,0.0763252228531548
3,0.0763569457221711
3,0.0763886685911874
3,0.0764203914602037
3,0.0764521143292199
3,0.0764838371982362
3,0.0765155600672525
3,0.0765472829362688
3,0.076579005805285
3,0.0766107286743013
3,0.0766424515433176
3,0.0766741744123338
3,0.0767058972813501
3,0.0767376201503664
3,0.0767693430193827
3,0.076801065888399
3,0.0768327887574152
3,0.0768645116264315
3,0.0768962344954478
3,0.076927957364464
3,0.0769596802334803
3,0.0769914031024966
3,0.0770231259715129
3,0.0770548488405291
3,0.0770865717095454
3,0.0771182945785617
3,0.077150017447578
3,0.0771817403165942
3,0.0772134631856105
3,0.0772451860546268
3,0.0772769089236431
3,0.0773086317926593
3,0.0773403546616756
3,0.0773720775306919
3,0.0774038003997082
3,0.0774355232687244
3,0.0774672461377407
3,0.077498969006757
3,0.0775306918757732
3,0.0775624147447895
3,0.0775941376138058
3,0.0776258604828221
3,0.0776575833518383
3,0.0776893062208546
3,0.0777210290898709
3,0.0777527519588872
3,0.0777844748279034
3,0.0778161976969197
3,0.077847920565936
3,0.0778796434349523
3,0.0779113663039685
3,0.0779430891729848
3,0.0779748120420011
3,0.0780065349110173
3,0.0780382577800336
3,0.0780699806490499
3,0.0781017035180662
3,0.0781334263870824
3,0.0781651492560987
3,0.078196872125115
3,0.0782285949941313
3,0.0782603178631475
3,0.0782920407321638
3,0.0783237636011801
3,0.0783554864701964
3,0.0783872093392126
3,0.0784189322082289
3,0.0784506550772452
3,0.0784823779462615
3,0.0785141008152777
3,0.078545823684294
3,0.0785775465533103
3,0.0786092694223266
3,0.0786409922913428
3,0.0786727151603591
3,0.0787044380293754
3,0.0787361608983917
3,0.0787678837674079
3,0.0787996066364242
3,0.0788313295054405
3,0.0788630523744567
3,0.078894775243473
3,0.0789264981124893
3,0.0789582209815056
3,0.0789899438505218
3,0.0790216667195381
3,0.0790533895885544
3,0.0790851124575707
3,0.0791168353265869
3,0.0791485581956032
3,0.0791802810646195
3,0.0792120039336358
3,0.079243726802652
3,0.0792754496716683
3,0.0793071725406846
3,0.0793388954097008
3,0.0793706182787171
3,0.0794023411477334
3,0.0794340640167497
3,0.0794657868857659
3,0.0794975097547822
3,0.0795292326237985
3,0.0795609554928148
4,0.079592678361831
4,0.0796244012308473
4,0.0796561240998636
4,0.0796878469688799
4,0.0797195698378961
4,0.0797512927069124
4,0.0797830155759287
4,0.079814738444945
4,0.0798464613139612
4,0.0798781841829775
4,0.0799099070519938
4,0.0799416299210101
4,0.0799733527900263
4,0.0800050756590426
4,0.0800367985280589
4,0.0800685213970752
4,0.0801002442660914
4,0.0801319671351077
4,0.080163690004124
4,0.0801954128731402
4,0.0802271357421565
4,0.0802588586111728
4,0.0802905814801891
4,0.0803223043492053
4,0.0803540272182216
4,0.0803857500872379
4,0.0804174729562542
4,0.0804491958252704
4,0.0804809186942867
4,0.080512641563303
4,0.0805443644323193
4,0.0805760873013355
4,0.0806078101703518
4,0.0806395330393681
4,0.0806712559083844
4,0.0807029787774006
4,0.0807347016464169
4,0.0807664245154332
4,0.0807981473844494
4,0.0808298702534657
4,0.080861593122482
4,0.0808933159914983
4,0.0809250388605145
4,0.0809567617295308
4,0.0809884845985471
4,0.0810202074675634
4,0.0810519303365796
4,0.0810836532055959
4,0.0811153760746122
4,0.0811470989436285
4,0.0811788218126447
4,0.081210544681661
4,0.0812422675506773
4,0.0812739904196936
4,0.0813057132887098
4,0.0813374361577261
4,0.0813691590267424
4,0.0814008818957587
4,0.0814326047647749
4,0.0814643276337912
4,0.0814960505028075
4,0.0815277733718238
4,0.08155949624084
4,0.0815912191098563
4,0.0816229419788726
4,0.0816546648478888
4,0.0816863877169051
4,0.0817181105859214
4,0.0817498334549377
4,0.0817815563239539
4,0.0818132791929702
4,0.0818450020619865
4,0.0818767249310028
4,0.081908447800019
4,0.0819401706690353
4,0.0819718935380516
4,0.0820036164070679
4,0.0820353392760841
4,0.0820670621451004
4,0.0820987850141167
4,0.0821305078831329
4,0.0821622307521492
4,0.0821939536211655
4,0.0822256764901818
4,0.082257399359198
4,0.0822891222282143
4,0.0823208450972306
4,0.0823525679662469
4,0.0823842908352631
4,0.0824160137042794
4,0.0824477365732957
4,0.082479459442312
4,0.0825111823113282
4,0.0825429051803445
4,0.0825746280493608
4,0.0826063509183771
4,0.0826380737873933
4,0.0826697966564096
4,0.0827015195254259
4,0.0827332423944422
4,0.0827649652634584
4,0.0827966881324747
4,0.082828411001491
4,0.0828601338705073
4,0.0828918567395235
4,0.0829235796085398
4,0.0829553024775561
4,0.0829870253465723
4,0.0830187482155886
4,0.0830504710846049
4,0.0830821939536212
4,0.0831139168226374
4,0.0831456396916537
4,0.08317736256067
4,0.0832090854296863
4,0.0832408082987025
4,0.0832725311677188
4,0.0833042540367351
4,0.0833359769057514
4,0.0833676997747676
4,0.0833994226437839
4,0.0834311455128002
4,0.0834628683818164
4,0.0834945912508327
4,0.083526314119849
4,0.0835580369888653
4,0.0835897598578815
4,0.0836214827268978
4,0.0836532055959141
4,0.0836849284649304
4,0.0837166513339466
4,0.0837483742029629
4,0.0837800970719792
4,0.0838118199409955
4,0.0838435428100117
4,0.083875265679028
4,0.0839069885480443
4,0.0839387114170606
4,0.0839704342860768
4,0.0840021571550931
4,0.0840338800241094
4,0.0840656028931257
4,0.0840973257621419
4,0.0841290486311582
4,0.0841607715001745
4,0.0841924943691908
4,0.084224217238207
4,0.0842559401072233
4,0.0842876629762396
4,0.0843193858452558
4,0.0843511087142721
4,0.0843828315832884
4,0.0844145544523047
4,0.0844462773213209
4,0.0844780001903372
4,0.0845097230593535
4,0.0845414459283698
4,0.084573168797386
4,0.0846048916664023
4,0.0846366145354186
4,0.0846683374044349
4,0.0847000602734511
4,0.0847317831424674
4,0.0847635060114837
4,0.0847952288805
4,0.0848269517495162
4,0.0848586746185325
4,0.0848903974875488
4,0.084922120356565
4,0.0849538432255813
4,0.0849855660945976
4,0.0850172889636139
4,0.0850490118326301
4,0.0850807347016464
4,0.0851124575706627
4,0.085144180439679
4,0.0851759033086952
4,0.0852076261777115
4,0.0852393490467278
4,0.0852710719157441
4,0.0853027947847603
4,0.0853345176537766
4,0.0853662405227929
4,0.0853979633918092
4,0.0854296862608254
4,0.0854614091298417
4,0.085493131998858
4,0.0855248548678743
4,0.0855565777368905
4,0.0855883006059068
4,0.0856200234749231
4,0.0856517463439394
4,0.0856834692129556
4,0.0857151920819719
4,0.0857469149509882
4,0.0857786378200044
4,0.0858103606890207
4,0.085842083558037
4,0.0858738064270533
4,0.0859055292960695
4,0.0859372521650858
4,0.0859689750341021
4,0.0860006979031184
4,0.0860324207721346
4,0.0860641436411509
4,0.0860958665101672
4,0.0861275893791835
4,0.0861593122481997
4,0.086191035117216
4,0.0862227579862323
4,0.0862544808552485
4,0.0862862037242648
4,0.0863179265932811
4,0.0863496494622974
4,0.0863813723313136
4,0.0864130952003299
4,0.0864448180693462
4,0.0864765409383625
4,0.0865082638073787
4,0.086539986676395
4,0.0865717095454113
4,0.0866034324144276
4,0.0866351552834438
4,0.0866668781524601
4,0.0866986010214764
4,0.0867303238904926
4,0.0867620467595089
4,0.0867937696285252
4,0.0868254924975415
4,0.0868572153665578
4,0.086888938235574
4,0.0869206611045903
4,0.0869523839736066
4,0.0869841068426229
4,0.0870158297116391
4,0.0870475525806554
4,0.0870792754496717
4,0.0871109983186879
4,0.0871427211877042
4,0.0871744440567205
4,0.0872061669257368
4,0.087237889794753
4,0.0872696126637693
4,0.0873013355327856
4,0.0873330584018019
4,0.0873647812708181
4,0.0873965041398344
4,0.0874282270088507
4,0.087459949877867
4,0.0874916727468832
4,0.0875233956158995
4,0.0875551184849158
4,0.087586841353932
4,0.0876185642229483
4,0.0876502870919646
4,0.0876820099609809
4,0.0877137328299971
4,0.0877454556990134
4,0.0877771785680297
4,0.087808901437046
4,0.0878406243060622
4,0.0878723471750785
4,0.0879040700440948
4,0.0879357929131111
4,0.0879675157821273
4,0.0879992386511436
4,0.0880309615201599
4,0.0880626843891762
4,0.0880944072581924
4,0.0881261301272087
4,0.088157852996225
4,0.0881895758652412
4,0.0882212987342575
4,0.0882530216032738
4,0.0882847444722901
4,0.0883164673413064
4,0.0883481902103226
4,0.0883799130793389
4,0.0884116359483552
4,0.0884433588173714
4,0.0884750816863877
4,0.088506804555404
4,0.0885385274244203
4,0.0885702502934365
4,0.0886019731624528
4,0.0886336960314691
4,0.0886654189004854
4,0.0886971417695016
4,0.0887288646385179
4,0.0887605875075342
4,0.0887923103765505
4,0.0888240332455667
4,0.088855756114583
4,0.0888874789835993
4,0.0889192018526156
4,0.0889509247216318
4,0.0889826475906481
4,0.0890143704596644
4,0.0890460933286806
4,0.0890778161976969
4,0.0891095390667132
4,0.0891412619357295
4,0.0891729848047457
4,0.089204707673762
4,0.0892364305427783
4,0.0892681534117946
4,0.0892998762808108
4,0.0893315991498271
4,0.0893633220188434
4,0.0893950448878597
4,0.0894267677568759
4,0.0894584906258922
4,0.0894902134949085
4,0.0895219363639247
4,0.089553659232941
4,0.0895853821019573
4,0.0896171049709736
4,0.0896488278399898
4,0.0896805507090061
4,0.0897122735780224
4,0.0897439964470387
4,0.0897757193160549
4,0.0898074421850712
4,0.0898391650540875
4,0.0898708879231038
4,0.08990261079212
4,0.0899343336611363
4,0.0899660565301526
4,0.0899977793991689
4,0.0900295022681851
4,0.0900612251372014
4,0.0900929480062177
4,0.090124670875234
4,0.0901563937442502
4,0.0901881166132665
4,0.0902198394822828
4,0.0902515623512991
4,0.0902832852203153
4,0.0903150080893316
4,0.0903467309583479
4,0.0903784538273641
4,0.0904101766963804
4,0.0904418995653967
4,0.090473622434413
4,0.0905053453034292
4,0.0905370681724455
4,0.0905687910414618
4,0.0906005139104781
4,0.0906322367794943
4,0.0906639596485106
4,0.0906956825175269
4,0.0907274053865432
4,0.0907591282555594
4,0.0907908511245757
4,0.090822573993592
4,0.0908542968626082
4,0.0908860197316245
4,0.0909177426006408
4,0.0909494654696571
4,0.0909811883386733
4,0.0910129112076896
4,0.0910446340767059
4,0.0910763569457222
4,0.0911080798147385
4,0.0911398026837547
4,0.091171525552771
4,0.0912032484217873
4,0.0912349712908035
4,0.0912666941598198
4,0.0912984170288361
4,0.0913301398978524
4,0.0913618627668686
4,0.0913935856358849
4,0.0914253085049012
4,0.0914570313739175
4,0.0914887542429337
4,0.09152047711195
4,0.0915521999809663
4,0.0915839228499826
4,0.0916156457189988
4,0.0916473685880151
4,0.0916790914570314
4,0.0917108143260476
4,0.0917425371950639
4,0.0917742600640802
4,0.0918059829330965
4,0.0918377058021127
4,0.091869428671129
4,0.0919011515401453
4,0.0919328744091616
4,0.0919645972781778
4,0.0919963201471941
4,0.0920280430162104
4,0.0920597658852267
4,0.0920914887542429
4,0.0921232116232592
4,0.0921549344922755
4,0.0921866573612918
4,0.092218380230308
4,0.0922501030993243
4,0.0922818259683406
4,0.0923135488373568
4,0.0923452717063731
4,0.0923769945753894
4,0.0924087174444057
4,0.0924404403134219
4,0.0924721631824382
4,0.0925038860514545
4,0.0925356089204708
4,0.092567331789487
4,0.0925990546585033
4,0.0926307775275196
4,0.0926625003965359
4,0.0926942232655521
4,0.0927259461345684
4,0.0927576690035847
4,0.092789391872601
4,0.0928211147416172
4,0.0928528376106335
4,0.0928845604796498
4,0.0929162833486661
4,0.0929480062176823
4,0.0929797290866986
4,0.0930114519557149
4,0.0930431748247312
4,0.0930748976937474
4,0.0931066205627637
5,0.09313834343178
5,0.0931700663007962
5,0.0932017891698125
5,0.0932335120388288
5,0.0932652349078451
5,0.0932969577768613
5,0.0933286806458776
5,0.0933604035148939
5,0.0933921263839102
5,0.0934238492529264
5,0.0934555721219427
5,0.093487294990959
5,0.0935190178599753
5,0.0935507407289915
5,0.0935824635980078
5,0.0936141864670241
5,0.0936459093360403
5,0.0936776322050566
5,0.0937093550740729
5,0.0937410779430892
5,0.0937728008121054
5,0.0938045236811217
5,0.093836246550138
5,0.0938679694191543
5,0.0938996922881705
5,0.0939314151571868
5,0.0939631380262031
5,0.0939948608952194
5,0.0940265837642356
5,0.0940583066332519
5,0.0940900295022682
5,0.0941217523712845
5,0.0941534752403007
5,0.094185198109317
5,0.0942169209783333
5,0.0942486438473496
5,0.0942803667163658
5,0.0943120895853821
5,0.0943438124543984
5,0.0943755353234147
5,0.0944072581924309
5,0.0944389810614472
5,0.0944707039304635
5,0.0945024267994797
5,0.094534149668496
5,0.0945658725375123
5,0.0945975954065286
5,0.0946293182755448
5,0.0946610411445611
5,0.0946927640135774
5,0.0947244868825937
5,0.0947562097516099
5,0.0947879326206262
5,0.0948196554896425
5,0.0948513783586588
5,0.094883101227675
5,0.0949148240966913
5,0.0949465469657076
5,0.0949782698347238
5,0.0950099927037401
5,0.0950417155727564
5,0.0950734384417727
5,0.0951051613107889
5,0.0951368841798052
5,0.0951686070488215
5,0.0952003299178378
5,0.095232052786854
5,0.0952637756558703
5,0.0952954985248866
5,0.0953272213939029
5,0.0953589442629191
5,0.0953906671319354
5,0.0954223900009517
5,0.095454112869968
5,0.0954858357389842
5,0.0955175586080005
5,0.0955492814770168
5,0.0955810043460331
5,0.0956127272150493
5,0.0956444500840656
5,0.0956761729530819
5,0.0957078958220982
5,0.0957396186911144
5,0.0957713415601307
5,0.095803064429147
5,0.0958347872981632
5,0.0958665101671795
5,0.0958982330361958
5,0.0959299559052121
5,0.0959616787742283
5,0.0959934016432446
5,0.0960251245122609
5,0.0960568473812772
5,0.0960885702502934
5,0.0961202931193097
5,0.096152015988326
5,0.0961837388573423
5,0.0962154617263585
5,0.0962471845953748
5,0.0962789074643911
5,0.0963106303334074
5,0.0963423532024236
5,0.0963740760714399
5,0.0964057989404562
5,0.0964375218094724
5,0.0964692446784887
5,0.096500967547505
5,0.0965326904165213
5,0.0965644132855375
5,0.0965961361545538
5,0.0966278590235701
5,0.0966595818925864
5,0.0966913047616026
5,0.0967230276306189
5,0.0967547504996352
5,0.0967864733686515
5,0.0968181962376677
5,0.096849919106684
5,0.0968816419757003
5,0.0969133648447166
5,0.0969450877137328
5,0.0969768105827491
5,0.0970085334517654
5,0.0970402563207817
5,0.0970719791897979
5,0.0971037020588142
5,0.0971354249278305
5,0.0971671477968468
5,0.097198870665863
5,0.0972305935348793
5,0.0972623164038956
5,0.0972940392729118
5,0.0973257621419281
5,0.0973574850109444
5,0.0973892078799607
5,0.0974209307489769
5,0.0974526536179932
5,0.0974843764870095
5,0.0975160993560258
5,0.097547822225042
5,0.0975795450940583
5,0.0976112679630746
5,0.0976429908320909
5,0.0976747137011071
5,0.0977064365701234
5,0.0977381594391397
5,0.0977698823081559
5,0.0978016051771722
5,0.0978333280461885
5,0.0978650509152048
5,0.097896773784221
5,0.0979284966532373
5,0.0979602195222536
5,0.0979919423912699
5,0.0980236652602861
5,0.0980553881293024
5,0.0980871109983187
5,0.098118833867335
5,0.0981505567363512
5,0.0981822796053675
5,0.0982140024743838
5,0.0982457253434001
5,0.0982774482124163
5,0.0983091710814326
5,0.0983408939504489
5,0.0983726168194652
5,0.0984043396884814
5,0.0984360625574977
5,0.098467785426514
5,0.0984995082955303
5,0.0985312311645465
5,0.0985629540335628
5,0.0985946769025791
5,0.0986263997715953
5,0.0986581226406116
5,0.0986898455096279
5,0.0987215683786442
5,0.0987532912476604
5,0.0987850141166767
5,0.098816736985693
5,0.0988484598547093
5,0.0988801827237255
5,0.0989119055927418
5,0.0989436284617581
5,0.0989753513307744
5,0.0990070741997906
5,0.0990387970688069
5,0.0990705199378232
5,0.0991022428068394
5,0.0991339656758557
5,0.099165688544872
5,0.0991974114138883
5,0.0992291342829045
5,0.0992608571519208
5,0.0992925800209371
5,0.0993243028899534
5,0.0993560257589696
5,0.0993877486279859
5,0.0994194714970022
5,0.0994511943660185
5,0.0994829172350347
5,0.099514640104051
5,0.0995463629730673
5,0.0995780858420836
5,0.0996098087110998
5,0.0996415315801161
5,0.0996732544491324
5,0.0997049773181486
5,0.0997367001871649
5,0.0997684230561812
5,0.0998001459251975
5,0.0998318687942138
5,0.09986359166323
5,0.0998953145322463
5,0.0999270374012626
5,0.0999587602702788
5,0.0999904831392951
5,0.100022206008311
5,0.100053928877328
5,0.100085651746344
5,0.10011737461536
5,0.100149097484376
5,0.100180820353393
5,0.100212543222409
5,0.100244266091425
5,0.100275988960442
5,0.100307711829458
5,0.100339434698474
5,0.10037115756749
5,0.100402880436507
5,0.100434603305523
5,0.100466326174539
5,0.100498049043555
5,0.100529771912572
5,0.100561494781588
5,0.100593217650604
5,0.100624940519621
5,0.100656663388637
5,0.100688386257653
5,0.100720109126669
5,0.100751831995686
5,0.100783554864702
5,0.100815277733718
5,0.100847000602735
5,0.100878723471751
5,0.100910446340767
5,0.100942169209783
5,0.1009738920788
5,0.101005614947816
5,0.101037337816832
5,0.101069060685848
5,0.101100783554865
5,0.101132506423881
5,0.101164229292897
5,0.101195952161914
5,0.10122767503093
5,0.101259397899946
5,0.101291120768962
5,0.101322843637979
5,0.101354566506995
5,0.101386289376011
5,0.101418012245027
5,0.101449735114044
5,0.10148145798306
5,0.101513180852076
5,0.101544903721093
5,0.101576626590109
5,0.101608349459125
5,0.101640072328141
5,0.101671795197158
5,0.101703518066174
5,0.10173524093519
5,0.101766963804206
5,0.101798686673223
5,0.101830409542239
5,0.101862132411255
5,0.101893855280272
5,0.101925578149288
5,0.101957301018304
5,0.10198902388732
5,0.102020746756337
5,0.102052469625353
5,0.102084192494369
5,0.102115915363385
5,0.102147638232402
5,0.102179361101418
5,0.102211083970434
5,0.102242806839451
5,0.102274529708467
5,0.102306252577483
5,0.102337975446499
5,0.102369698315516
5,0.102401421184532
5,0.102433144053548
5,0.102464866922564
5,0.102496589791581
6,0.102528312660597
6,0.102560035529613
6,0.10259175839863
6,0.102623481267646
6,0.102655204136662
6,0.102686927005678
6,0.102718649874695
6,0.102750372743711
6,0.102782095612727
6,0.102813818481743
6,0.10284554135076
6,0.102877264219776
6,0.102908987088792
6,0.102940709957809
6,0.102972432826825
6,0.103004155695841
6,0.103035878564857
6,0.103067601433874
6,0.10309932430289
6,0.103131047171906
6,0.103162770040923
6,0.103194492909939
6,0.103226215778955
6,0.103257938647971
6,0.103289661516988
6,0.103321384386004
6,0.10335310725502
6,0.103384830124036
6,0.103416552993053
6,0.103448275862069
6,0.103479998731085
6,0.103511721600102
6,0.103543444469118
6,0.103575167338134
6,0.10360689020715
6,0.103638613076167
6,0.103670335945183
6,0.103702058814199
6,0.103733781683215
6,0.103765504552232
6,0.103797227421248
6,0.103828950290264
6,0.103860673159281
6,0.103892396028297
6,0.103924118897313
6,0.103955841766329
6,0.103987564635346
6,0.104019287504362
6,0.104051010373378
6,0.104082733242394
6,0.104114456111411
6,0.104146178980427
6,0.104177901849443
6,0.10420962471846
6,0.104241347587476
6,0.104273070456492
6,0.104304793325508
6,0.104336516194525
6,0.104368239063541
6,0.104399961932557
6,0.104431684801573
6,0.10446340767059
6,0.104495130539606
6,0.104526853408622
6,0.104558576277639
6,0.104590299146655
6,0.104622022015671
6,0.104653744884687
6,0.104685467753704
6,0.10471719062272
6,0.104748913491736
6,0.104780636360752
6,0.104812359229769
6,0.104844082098785
6,0.104875804967801
6,0.104907527836818
6,0.104939250705834
6,0.10497097357485
6,0.105002696443866
6,0.105034419312883
6,0.105066142181899
6,0.105097865050915
6,0.105129587919931
6,0.105161310788948
6,0.105193033657964
6,0.10522475652698
6,0.105256479395997
6,0.105288202265013
6,0.105319925134029
6,0.105351648003045
6,0.105383370872062
6,0.105415093741078
6,0.105446816610094
6,0.10547853947911
6,0.105510262348127
6,0.105541985217143
6,0.105573708086159
6,0.105605430955176
6,0.105637153824192
6,0.105668876693208
6,0.105700599562224
6,0.105732322431241
6,0.105764045300257
6,0.105795768169273
6,0.10582749103829
6,0.105859213907306
6,0.105890936776322
6,0.105922659645338
6,0.105954382514355
6,0.105986105383371
6,0.106017828252387
6,0.106049551121403
6,0.10608127399042
6,0.106112996859436
6,0.106144719728452
6,0.106176442597469
6,0.106208165466485
6,0.106239888335501
6,0.106271611204517
6,0.106303334073534
6,0.10633505694255
6,0.106366779811566
6,0.106398502680582
6,0.106430225549599
6,0.106461948418615
6,0.106493671287631
6,0.106525394156648
6,0.106557117025664
6,0.10658883989468
6,0.106620562763696
6,0.106652285632713
6,0.106684008501729
6,0.106715731370745
6,0.106747454239761
6,0.106779177108778
6,0.106810899977794
6,0.10684262284681
6,0.106874345715827
6,0.106906068584843
6,0.106937791453859
6,0.106969514322875
6,0.107001237191892
6,0.107032960060908
6,0.107064682929924
6,0.10709640579894
6,0.107128128667957
6,0.107159851536973
6,0.107191574405989
6,0.107223297275006
6,0.107255020144022
6,0.107286743013038
6,0.107318465882054
6,0.107350188751071
6,0.107381911620087
6,0.107413634489103
6,0.107445357358119
6,0.107477080227136
6,0.107508803096152
6,0.107540525965168
6,0.107572248834185
6,0.107603971703201
6,0.107635694572217
6,0.107667417441233
6,0.10769914031025
6,0.107730863179266
6,0.107762586048282
6,0.107794308917298
6,0.107826031786315
6,0.107857754655331
6,0.107889477524347
6,0.107921200393364
6,0.10795292326238
6,0.107984646131396
6,0.108016369000412
6,0.108048091869429
6,0.108079814738445
6,0.108111537607461
6,0.108143260476477
6,0.108174983345494
6,0.10820670621451
6,0.108238429083526
6,0.108270151952543
7,0.108301874821559
7,0.108333597690575
7,0.108365320559591
7,0.108397043428608
7,0.108428766297624
7,0.10846048916664
7,0.108492212035657
7,0.108523934904673
7,0.108555657773689
7,0.108587380642705
7,0.108619103511722
7,0.108650826380738
7,0.108682549249754
7,0.10871427211877
7,0.108745994987787
7,0.108777717856803
7,0.108809440725819
7,0.108841163594836
7,0.108872886463852
7,0.108904609332868
7,0.108936332201884
7,0.108968055070901
7,0.108999777939917
7,0.109031500808933
7,0.109063223677949
7,0.109094946546966
7,0.109126669415982
7,0.109158392284998
7,0.109190115154015
7,0.109221838023031
7,0.109253560892047
7,0.109285283761063
7,0.10931700663008
7,0.109348729499096
7,0.109380452368112
7,0.109412175237128
7,0.109443898106145
7,0.109475620975161
7,0.109507343844177
7,0.109539066713194
7,0.10957078958221
7,0.109602512451226
7,0.109634235320242
7,0.109665958189259
7,0.109697681058275
7,0.109729403927291
7,0.109761126796307
7,0.109792849665324
7,0.10982457253434
7,0.109856295403356
7,0.109888018272373
7,0.109919741141389
7,0.109951464010405
7,0.109983186879421
7,0.110014909748438
7,0.110046632617454
7,0.11007835548647
7,0.110110078355486
7,0.110141801224503
7,0.110173524093519
7,0.110205246962535
7,0.110236969831552
7,0.110268692700568
7,0.110300415569584
7,0.1103321384386
7,0.110363861307617
7,0.110395584176633
7,0.110427307045649
7,0.110459029914665
7,0.110490752783682
7,0.110522475652698
7,0.110554198521714
7,0.110585921390731
7,0.110617644259747
7,0.110649367128763
7,0.110681089997779
7,0.110712812866796
7,0.110744535735812
7,0.110776258604828
7,0.110807981473844
7,0.110839704342861
7,0.110871427211877
7,0.110903150080893
7,0.11093487294991
7,0.110966595818926
7,0.110998318687942
7,0.111030041556958
7,0.111061764425975
7,0.111093487294991
7,0.111125210164007
7,0.111156933033024
7,0.11118865590204
7,0.111220378771056
7,0.111252101640072
7,0.111283824509089
7,0.111315547378105
7,0.111347270247121
7,0.111378993116137
7,0.111410715985154
7,0.11144243885417
7,0.111474161723186
7,0.111505884592203
7,0.111537607461219
7,0.111569330330235
7,0.111601053199251
7,0.111632776068268
7,0.111664498937284
7,0.1116962218063
7,0.111727944675316
7,0.111759667544333
7,0.111791390413349
7,0.111823113282365
7,0.111854836151382
7,0.111886559020398
7,0.111918281889414
7,0.11195000475843
7,0.111981727627447
7,0.112013450496463
7,0.112045173365479
7,0.112076896234495
7,0.112108619103512
7,0.112140341972528
7,0.112172064841544
7,0.112203787710561
7,0.112235510579577
7,0.112267233448593
7,0.112298956317609
7,0.112330679186626
7,0.112362402055642
7,0.112394124924658
7,0.112425847793674
7,0.112457570662691
7,0.112489293531707
7,0.112521016400723
7,0.11255273926974
7,0.112584462138756
7,0.112616185007772
7,0.112647907876788
7,0.112679630745805
7,0.112711353614821
7,0.112743076483837
7,0.112774799352853
7,0.11280652222187
7,0.112838245090886
7,0.112869967959902
7,0.112901690828919
7,0.112933413697935
7,0.112965136566951
7,0.112996859435967
7,0.113028582304984
7,0.113060305174
7,0.113092028043016
7,0.113123750912032
7,0.113155473781049
7,0.113187196650065
7,0.113218919519081
7,0.113250642388098
7,0.113282365257114
7,0.11331408812613
7,0.113345810995146
7,0.113377533864163
7,0.113409256733179
7,0.113440979602195
7,0.113472702471211
7,0.113504425340228
7,0.113536148209244
7,0.11356787107826
7,0.113599593947277
7,0.113631316816293
7,0.113663039685309
7,0.113694762554325
7,0.113726485423342
7,0.113758208292358
7,0.113789931161374
7,0.113821654030391
7,0.113853376899407
7,0.113885099768423
7,0.113916822637439
7,0.113948545506456
7,0.113980268375472
7,0.114011991244488
7,0.114043714113504
7,0.114075436982521
7,0.114107159851537
7,0.114138882720553
7,0.11417060558957
7,0.114202328458586
7,0.114234051327602
7,0.114265774196618
7,0.114297497065635
7,0.114329219934651
7,0.114360942803667
7,0.114392665672683
7,0.1144243885417
7,0.114456111410716
7,0.114487834279732
7,0.114519557148749
7,0.114551280017765
7,0.114583002886781
7,0.114614725755797
7,0.114646448624814
7,0.11467817149383
7,0.114709894362846
7,0.114741617231862
7,0.114773340100879
7,0.114805062969895
7,0.114836785838911
7,0.114868508707928
7,0.114900231576944
7,0.11493195444596
7,0.114963677314976
7,0.114995400183993
7,0.115027123053009
7,0.115058845922025
7,0.115090568791041
7,0.115122291660058
7,0.115154014529074
7,0.11518573739809
7,0.115217460267107
7,0.115249183136123
7,0.115280906005139
7,0.115312628874155
7,0.115344351743172
7,0.115376074612188
7,0.115407797481204
7,0.11543952035022
7,0.115471243219237
7,0.115502966088253
7,0.115534688957269
7,0.115566411826286
7,0.115598134695302
7,0.115629857564318
7,0.115661580433334
7,0.115693303302351
7,0.115725026171367
7,0.115756749040383
7,0.115788471909399
7,0.115820194778416
7,0.115851917647432
7,0.115883640516448
7,0.115915363385465
7,0.115947086254481
7,0.115978809123497
7,0.116010531992513
7,0.11604225486153
7,0.116073977730546
7,0.116105700599562
8,0.116137423468578
8,0.116169146337595
8,0.116200869206611
8,0.116232592075627
8,0.116264314944644
8,0.11629603781366
8,0.116327760682676
8,0.116359483551692
8,0.116391206420709
8,0.116422929289725
8,0.116454652158741
8,0.116486375027758
8,0.116518097896774
8,0.11654982076579
8,0.116581543634806
8,0.116613266503823
8,0.116644989372839
8,0.116676712241855
8,0.116708435110871
8,0.116740157979888
8,0.116771880848904
8,0.11680360371792
8,0.116835326586937
8,0.116867049455953
8,0.116898772324969
8,0.116930495193985
8,0.116962218063002
8,0.116993940932018
8,0.117025663801034
8,0.11705738667005
8,0.117089109539067
8,0.117120832408083
8,0.117152555277099
8,0.117184278146116
8,0.117216001015132
8,0.117247723884148
8,0.117279446753164
8,0.117311169622181
8,0.117342892491197
8,0.117374615360213
8,0.117406338229229
8,0.117438061098246
8,0.117469783967262
8,0.117501506836278
8,0.117533229705295
8,0.117564952574311
8,0.117596675443327
8,0.117628398312343
8,0.11766012118136
8,0.117691844050376
8,0.117723566919392
8,0.117755289788408
8,0.117787012657425
8,0.117818735526441
8,0.117850458395457
8,0.117882181264474
8,0.11791390413349
8,0.117945627002506
8,0.117977349871522
8,0.118009072740539
8,0.118040795609555
8,0.118072518478571
8,0.118104241347587
8,0.118135964216604
8,0.11816768708562
8,0.118199409954636
8,0.118231132823653
8,0.118262855692669
8,0.118294578561685
8,0.118326301430701
8,0.118358024299718
8,0.118389747168734
8,0.11842147003775
8,0.118453192906766
8,0.118484915775783
8,0.118516638644799
8,0.118548361513815
8,0.118580084382832
8,0.118611807251848
8,0.118643530120864
8,0.11867525298988
8,0.118706975858897
8,0.118738698727913
8,0.118770421596929
8,0.118802144465946
8,0.118833867334962
8,0.118865590203978
8,0.118897313072994
8,0.118929035942011
8,0.118960758811027
8,0.118992481680043
8,0.119024204549059
8,0.119055927418076
8,0.119087650287092
8,0.119119373156108
8,0.119151096025125
8,0.119182818894141
8,0.119214541763157
8,0.119246264632173
8,0.11927798750119
8,0.119309710370206
8,0.119341433239222
8,0.119373156108238
8,0.119404878977255
8,0.119436601846271
8,0.119468324715287
8,0.119500047584304
8,0.11953177045332
8,0.119563493322336
8,0.119595216191352
8,0.119626939060369
8,0.119658661929385
8,0.119690384798401
8,0.119722107667417
8,0.119753830536434
8,0.11978555340545
8,0.119817276274466
8,0.119848999143483
8,0.119880722012499
8,0.119912444881515
8,0.119944167750531
8,0.119975890619548
8,0.120007613488564
8,0.12003933635758
8,0.120071059226596
8,0.120102782095613
8,0.120134504964629
8,0.120166227833645
8,0.120197950702662
8,0.120229673571678
8,0.120261396440694
8,0.12029311930971
8,0.120324842178727
8,0.120356565047743
8,0.120388287916759
8,0.120420010785775
8,0.120451733654792
8,0.120483456523808
8,0.120515179392824
8,0.120546902261841
8,0.120578625130857
8,0.120610347999873
8,0.120642070868889
8,0.120673793737906
8,0.120705516606922
8,0.120737239475938
8,0.120768962344954
8,0.120800685213971
8,0.120832408082987
8,0.120864130952003
8,0.12089585382102
8,0.120927576690036
8,0.120959299559052
8,0.120991022428068
8,0.121022745297085
8,0.121054468166101
8,0.121086191035117
8,0.121117913904133
8,0.12114963677315
8,0.121181359642166
8,0.121213082511182
8,0.121244805380199
8,0.121276528249215
8,0.121308251118231
8,0.121339973987247
8,0.121371696856264
8,0.12140341972528
8,0.121435142594296
8,0.121466865463313
8,0.121498588332329
8,0.121530311201345
8,0.121562034070361
8,0.121593756939378
8,0.121625479808394
8,0.12165720267741
8,0.121688925546426
8,0.121720648415443
8,0.121752371284459
8,0.121784094153475
8,0.121815817022492
8,0.121847539891508
8,0.121879262760524
8,0.12191098562954
8,0.121942708498557
8,0.121974431367573
8,0.122006154236589
8,0.122037877105605
8,0.122069599974622
8,0.122101322843638
8,0.122133045712654
8,0.122164768581671
8,0.122196491450687
8,0.122228214319703
8,0.122259937188719
8,0.122291660057736
8,0.122323382926752
8,0.122355105795768
8,0.122386828664784
8,0.122418551533801
8,0.122450274402817
8,0.122481997271833
8,0.12251372014085
8,0.122545443009866
8,0.122577165878882
8,0.122608888747898
8,0.122640611616915
8,0.122672334485931
8,0.122704057354947
8,0.122735780223963
8,0.12276750309298
8,0.122799225961996
8,0.122830948831012
8,0.122862671700029
8,0.122894394569045
8,0.122926117438061
8,0.122957840307077
8,0.122989563176094
8,0.12302128604511
8,0.123053008914126
8,0.123084731783142
8,0.123116454652159
8,0.123148177521175
8,0.123179900390191
8,0.123211623259208
8,0.123243346128224
8,0.12327506899724
8,0.123306791866256
9,0.123338514735273
9,0.123370237604289
9,0.123401960473305
9,0.123433683342321
9,0.123465406211338
9,0.123497129080354
9,0.12352885194937
9,0.123560574818387
9,0.123592297687403
9,0.123624020556419
9,0.123655743425435
9,0.123687466294452
9,0.123719189163468
9,0.123750912032484
9,0.1237826349015
9,0.123814357770517
9,0.123846080639533
9,0.123877803508549
9,0.123909526377566
9,0.123941249246582
9,0.123972972115598
9,0.124004694984614
9,0.124036417853631
9,0.124068140722647
9,0.124099863591663
9,0.12413158646068
9,0.124163309329696
9,0.124195032198712
9,0.124226755067728
9,0.124258477936745
9,0.124290200805761
9,0.124321923674777
9,0.124353646543793
9,0.12438536941281
9,0.124417092281826
9,0.124448815150842
9,0.124480538019859
9,0.124512260888875
9,0.124543983757891
9,0.124575706626907
9,0.124607429495924
9,0.12463915236494
9,0.124670875233956
9,0.124702598102972
9,0.124734320971989
9,0.124766043841005
9,0.124797766710021
9,0.124829489579038
9,0.124861212448054
9,0.12489293531707
9,0.124924658186086
9,0.124956381055103
9,0.124988103924119
9,0.125019826793135
9,0.125051549662151
9,0.125083272531168
9,0.125114995400184
9,0.1251467182692
9,0.125178441138217
9,0.125210164007233
9,0.125241886876249
9,0.125273609745265
9,0.125305332614282
9,0.125337055483298
9,0.125368778352314
9,0.12540050122133
9,0.125432224090347
9,0.125463946959363
9,0.125495669828379
9,0.125527392697396
9,0.125559115566412
9,0.125590838435428
9,0.125622561304444
9,0.125654284173461
9,0.125686007042477
9,0.125717729911493
9,0.125749452780509
9,0.125781175649526
9,0.125812898518542
9,0.125844621387558
9,0.125876344256575
9,0.125908067125591
9,0.125939789994607
9,0.125971512863623
9,0.12600323573264
9,0.126034958601656
9,0.126066681470672
9,0.126098404339688
9,0.126130127208705
9,0.126161850077721
9,0.126193572946737
9,0.126225295815754
9,0.12625701868477
9,0.126288741553786
9,0.126320464422802
9,0.126352187291819
9,0.126383910160835
9,0.126415633029851
9,0.126447355898867
9,0.126479078767884
9,0.1265108016369
9,0.126542524505916
9,0.126574247374933
9,0.126605970243949
9,0.126637693112965
9,0.126669415981981
9,0.126701138850998
9,0.126732861720014
9,0.12676458458903
9,0.126796307458047
9,0.126828030327063
9,0.126859753196079
9,0.126891476065095
9,0.126923198934112
9,0.126954921803128
9,0.126986644672144
9,0.12701836754116
9,0.127050090410177
9,0.127081813279193
9,0.127113536148209
9,0.127145259017226
9,0.127176981886242
9,0.127208704755258
9,0.127240427624274
9,0.127272150493291
9,0.127303873362307
9,0.127335596231323
9,0.127367319100339
9,0.127399041969356
9,0.127430764838372
9,0.127462487707388
9,0.127494210576405
9,0.127525933445421
9,0.127557656314437
9,0.127589379183453
9,0.12762110205247
9,0.127652824921486
9,0.127684547790502
9,0.127716270659518
9,0.127747993528535
9,0.127779716397551
9,0.127811439266567
9,0.127843162135584
9,0.1278748850046
9,0.127906607873616
9,0.127938330742632
9,0.127970053611649
9,0.128001776480665
9,0.128033499349681
9,0.128065222218697
9,0.128096945087714
9,0.12812866795673
9,0.128160390825746
9,0.128192113694763
9,0.128223836563779
9,0.128255559432795
9,0.128287282301811
9,0.128319005170828
9,0.128350728039844
9,0.12838245090886
9,0.128414173777876
9,0.128445896646893
9,0.128477619515909
9,0.128509342384925
9,0.128541065253942
9,0.128572788122958
9,0.128604510991974
9,0.12863623386099
9,0.128667956730007
9,0.128699679599023
9,0.128731402468039
9,0.128763125337055
9,0.128794848206072
9,0.128826571075088
9,0.128858293944104
9,0.128890016813121
9,0.128921739682137
9,0.128953462551153
9,0.128985185420169
9,0.129016908289186
9,0.129048631158202
9,0.129080354027218
9,0.129112076896234
9,0.129143799765251
9,0.129175522634267
9,0.129207245503283
9,0.1292389683723
9,0.129270691241316
9,0.129302414110332
9,0.129334136979348
9,0.129365859848365
9,0.129397582717381
9,0.129429305586397
9,0.129461028455414
9,0.12949275132443
9,0.129524474193446
9,0.129556197062462
9,0.129587919931479
9,0.129619642800495
9,0.129651365669511
9,0.129683088538527
9,0.129714811407544
9,0.12974653427656
9,0.129778257145576
9,0.129809980014593
9,0.129841702883609
9,0.129873425752625
9,0.129905148621641
9,0.129936871490658
9,0.129968594359674
9,0.13000031722869
9,0.130032040097706
9,0.130063762966723
9,0.130095485835739
9,0.130127208704755
9,0.130158931573772
9,0.130190654442788
9,0.130222377311804
9,0.13025410018082
9,0.130285823049837
9,0.130317545918853
9,0.130349268787869
9,0.130380991656885
9,0.130412714525902
9,0.130444437394918
9,0.130476160263934
9,0.130507883132951
9,0.130539606001967
9,0.130571328870983
9,0.130603051739999
9,0.130634774609016
9,0.130666497478032
9,0.130698220347048
9,0.130729943216064
9,0.130761666085081
9,0.130793388954097
9,0.130825111823113
9,0.13085683469213
9,0.130888557561146
9,0.130920280430162
9,0.130952003299178
9,0.130983726168195
9,0.131015449037211
9,0.131047171906227
9,0.131078894775243
9,0.13111061764426
9,0.131142340513276
9,0.131174063382292
9,0.131205786251309
9,0.131237509120325
9,0.131269231989341
9,0.131300954858357
9,0.131332677727374
9,0.13136440059639
9,0.131396123465406
9,0.131427846334422
9,0.131459569203439
9,0.131491292072455
9,0.131523014941471
9,0.131554737810488
9,0.131586460679504
9,0.13161818354852
9,0.131649906417536
9,0.131681629286553
9,0.131713352155569
9,0.131745075024585
9,0.131776797893601
9,0.131808520762618
9,0.131840243631634
9,0.13187196650065
9,0.131903689369667
9,0.131935412238683
9,0.131967135107699
9,0.131998857976715
9,0.132030580845732
9,0.132062303714748
9,0.132094026583764
9,0.132125749452781
9,0.132157472321797
9,0.132189195190813
9,0.132220918059829
9,0.132252640928846
9,0.132284363797862
9,0.132316086666878
9,0.132347809535894
9,0.132379532404911
9,0.132411255273927
9,0.132442978142943
9,0.13247470101196
9,0.132506423880976
9,0.132538146749992
9,0.132569869619008
9,0.132601592488025
9,0.132633315357041
9,0.132665038226057
9,0.132696761095073
9,0.13272848396409
9,0.132760206833106
9,0.132791929702122
9,0.132823652571139
9,0.132855375440155
9,0.132887098309171
9,0.132918821178187
9,0.132950544047204
9,0.13298226691622
9,0.133013989785236
9,0.133045712654252
9,0.133077435523269
9,0.133109158392285
9,0.133140881261301
9,0.133172604130318
9,0.133204326999334
9,0.13323604986835
9,0.133267772737366
9,0.133299495606383
9,0.133331218475399
9,0.133362941344415
9,0.133394664213431
9,0.133426387082448
9,0.133458109951464
9,0.13348983282048
9,0.133521555689497
9,0.133553278558513
9,0.133585001427529
9,0.133616724296545
9,0.133648447165562
9,0.133680170034578
9,0.133711892903594
9,0.13374361577261
9,0.133775338641627
9,0.133807061510643
9,0.133838784379659
9,0.133870507248676
9,0.133902230117692
9,0.133933952986708
9,0.133965675855724
9,0.133997398724741
9,0.134029121593757
9,0.134060844462773
9,0.134092567331789
9,0.134124290200806
9,0.134156013069822
9,0.134187735938838
9,0.134219458807855
9,0.134251181676871
9,0.134282904545887
9,0.134314627414903
9,0.13434635028392
9,0.134378073152936
9,0.134409796021952
9,0.134441518890969
9,0.134473241759985
9,0.134504964629001
9,0.134536687498017
9,0.134568410367034
9,0.13460013323605
9,0.134631856105066
9,0.134663578974082
9,0.134695301843099
9,0.134727024712115
9,0.134758747581131
9,0.134790470450147
9,0.134822193319164
9,0.13485391618818
9,0.134885639057196
9,0.134917361926213
9,0.134949084795229
9,0.134980807664245
9,0.135012530533261
9,0.135044253402278
9,0.135075976271294
9,0.13510769914031
9,0.135139422009327
9,0.135171144878343
9,0.135202867747359
9,0.135234590616375
9,0.135266313485392
9,0.135298036354408
9,0.135329759223424
9,0.13536148209244
9,0.135393204961457
9,0.135424927830473
9,0.135456650699489
9,0.135488373568506
9,0.135520096437522
9,0.135551819306538
9,0.135583542175554
9,0.135615265044571
9,0.135646987913587
9,0.135678710782603
9,0.135710433651619
9,0.135742156520636
9,0.135773879389652
9,0.135805602258668
9,0.135837325127685
9,0.135869047996701
9,0.135900770865717
9,0.135932493734733
9,0.13596421660375
9,0.135995939472766
9,0.136027662341782
9,0.136059385210798
9,0.136091108079815
9,0.136122830948831
9,0.136154553817847
9,0.136186276686864
9,0.13621799955588
9,0.136249722424896
9,0.136281445293912
9,0.136313168162929
9,0.136344891031945
9,0.136376613900961
9,0.136408336769977
9,0.136440059638994
9,0.13647178250801
9,0.136503505377026
9,0.136535228246043
9,0.136566951115059
9,0.136598673984075
9,0.136630396853091
9,0.136662119722108
9,0.136693842591124
9,0.13672556546014
9,0.136757288329156
9,0.136789011198173
9,0.136820734067189
9,0.136852456936205
9,0.136884179805222
9,0.136915902674238
9,0.136947625543254
9,0.13697934841227
9,0.137011071281287
9,0.137042794150303
9,0.137074517019319
9,0.137106239888336
9,0.137137962757352
9,0.137169685626368
9,0.137201408495384
9,0.137233131364401
9,0.137264854233417
9,0.137296577102433
9,0.137328299971449
9,0.137360022840466
9,0.137391745709482
9,0.137423468578498
9,0.137455191447515
9,0.137486914316531
9,0.137518637185547
9,0.137550360054563
9,0.13758208292358
9,0.137613805792596
9,0.137645528661612
9,0.137677251530628
9,0.137708974399645
9,0.137740697268661
9,0.137772420137677
9,0.137804143006694
9,0.13783586587571
9,0.137867588744726
9,0.137899311613742
9,0.137931034482759
9,0.137962757351775
9,0.137994480220791
9,0.138026203089807
9,0.138057925958824
9,0.13808964882784
9,0.138121371696856
9,0.138153094565873
9,0.138184817434889
9,0.138216540303905
9,0.138248263172921
9,0.138279986041938
9,0.138311708910954
9,0.13834343177997
9,0.138375154648986
9,0.138406877518003
9,0.138438600387019
9,0.138470323256035
9,0.138502046125052
9,0.138533768994068
9,0.138565491863084
9,0.1385972147321
9,0.138628937601117
9,0.138660660470133
9,0.138692383339149
9,0.138724106208165
9,0.138755829077182
9,0.138787551946198
9,0.138819274815214
9,0.138850997684231
9,0.138882720553247
9,0.138914443422263
9,0.138946166291279
9,0.138977889160296
9,0.139009612029312
9,0.139041334898328
9,0.139073057767344
9,0.139104780636361
9,0.139136503505377
9,0.139168226374393
9,0.13919994924341
9,0.139231672112426
9,0.139263394981442
9,0.139295117850458
9,0.139326840719475
9,0.139358563588491
9,0.139390286457507
9,0.139422009326523
9,0.13945373219554
9,0.139485455064556
9,0.139517177933572
9,0.139548900802589
9,0.139580623671605
9,0.139612346540621
9,0.139644069409637
9,0.139675792278654
9,0.13970751514767
9,0.139739238016686
9,0.139770960885703
10,0.139802683754719
10,0.139834406623735
10,0.139866129492751
10,0.139897852361768
10,0.139929575230784
10,0.1399612980998
10,0.139993020968816
10,0.140024743837833
10,0.140056466706849
10,0.140088189575865
10,0.140119912444882
10,0.140151635313898
10,0.140183358182914
10,0.14021508105193
10,0.140246803920947
10,0.140278526789963
10,0.140310249658979
10,0.140341972527995
10,0.140373695397012
10,0.140405418266028
10,0.140437141135044
10,0.140468864004061
10,0.140500586873077
10,0.140532309742093
10,0.140564032611109
10,0.140595755480126
10,0.140627478349142
10,0.140659201218158
10,0.140690924087174
10,0.140722646956191
10,0.140754369825207
10,0.140786092694223
10,0.14081781556324
10,0.140849538432256
10,0.140881261301272
10,0.140912984170288
10,0.140944707039305
10,0.140976429908321
10,0.141008152777337
10,0.141039875646353
10,0.14107159851537
10,0.141103321384386
10,0.141135044253402
10,0.141166767122419
10,0.141198489991435
10,0.141230212860451
10,0.141261935729467
10,0.141293658598484
10,0.1413253814675
10,0.141357104336516
10,0.141388827205532
10,0.141420550074549
10,0.141452272943565
10,0.141483995812581
10,0.141515718681598
10,0.141547441550614
10,0.14157916441963
10,0.141610887288646
10,0.141642610157663
10,0.141674333026679
10,0.141706055895695
10,0.141737778764711
10,0.141769501633728
10,0.141801224502744
10,0.14183294737176
10,0.141864670240777
10,0.141896393109793
10,0.141928115978809
10,0.141959838847825
10,0.141991561716842
10,0.142023284585858
10,0.142055007454874
10,0.14208673032389
10,0.142118453192907
10,0.142150176061923
10,0.142181898930939
10,0.142213621799956
10,0.142245344668972
10,0.142277067537988
10,0.142308790407004
10,0.142340513276021
10,0.142372236145037
10,0.142403959014053
10,0.14243568188307
10,0.142467404752086
10,0.142499127621102
10,0.142530850490118
10,0.142562573359135
10,0.142594296228151
10,0.142626019097167
10,0.142657741966183
10,0.1426894648352
10,0.142721187704216
10,0.142752910573232
10,0.142784633442249
10,0.142816356311265
10,0.142848079180281
10,0.142879802049297
10,0.142911524918314
10,0.14294324778733
10,0.142974970656346
10,0.143006693525362
10,0.143038416394379
10,0.143070139263395
10,0.143101862132411
10,0.143133585001428
10,0.143165307870444
10,0.14319703073946
10,0.143228753608476
10,0.143260476477493
10,0.143292199346509
10,0.143323922215525
10,0.143355645084541
10,0.143387367953558
10,0.143419090822574
10,0.14345081369159
10,0.143482536560607
10,0.143514259429623
10,0.143545982298639
10,0.143577705167655
10,0.143609428036672
10,0.143641150905688
10,0.143672873774704
10,0.14370459664372
10,0.143736319512737
10,0.143768042381753
10,0.143799765250769
10,0.143831488119786
10,0.143863210988802
10,0.143894933857818
10,0.143926656726834
10,0.143958379595851
10,0.143990102464867
10,0.144021825333883
10,0.144053548202899
10,0.144085271071916
10,0.144116993940932
10,0.144148716809948
10,0.144180439678965
10,0.144212162547981
10,0.144243885416997
10,0.144275608286013
10,0.14430733115503
10,0.144339054024046
10,0.144370776893062
10,0.144402499762078
10,0.144434222631095
10,0.144465945500111
10,0.144497668369127
10,0.144529391238144
10,0.14456111410716
10,0.144592836976176
10,0.144624559845192
10,0.144656282714209
10,0.144688005583225
10,0.144719728452241
10,0.144751451321257
10,0.144783174190274
10,0.14481489705929
10,0.144846619928306
10,0.144878342797323
10,0.144910065666339
10,0.144941788535355
10,0.144973511404371
10,0.145005234273388
10,0.145036957142404
10,0.14506868001142
10,0.145100402880437
10,0.145132125749453
10,0.145163848618469
10,0.145195571487485
10,0.145227294356502
10,0.145259017225518
10,0.145290740094534
10,0.14532246296355
10,0.145354185832567
10,0.145385908701583
10,0.145417631570599
10,0.145449354439616
10,0.145481077308632
10,0.145512800177648
10,0.145544523046664
10,0.145576245915681
10,0.145607968784697
10,0.145639691653713
10,0.145671414522729
10,0.145703137391746
10,0.145734860260762
10,0.145766583129778
10,0.145798305998795
10,0.145830028867811
10,0.145861751736827
10,0.145893474605843
10,0.14592519747486
10,0.145956920343876
10,0.145988643212892
10,0.146020366081908
10,0.146052088950925
10,0.146083811819941
10,0.146115534688957
10,0.146147257557974
10,0.14617898042699
10,0.146210703296006
10,0.146242426165022
10,0.146274149034039
10,0.146305871903055
10,0.146337594772071
10,0.146369317641087
10,0.146401040510104
10,0.14643276337912
10,0.146464486248136
10,0.146496209117153
10,0.146527931986169
10,0.146559654855185
10,0.146591377724201
10,0.146623100593218
10,0.146654823462234
10,0.14668654633125
10,0.146718269200266
10,0.146749992069283
10,0.146781714938299
10,0.146813437807315
10,0.146845160676332
10,0.146876883545348
10,0.146908606414364
10,0.14694032928338
10,0.146972052152397
10,0.147003775021413
10,0.147035497890429
10,0.147067220759445
10,0.147098943628462
10,0.147130666497478
10,0.147162389366494
10,0.147194112235511
10,0.147225835104527
10,0.147257557973543
10,0.147289280842559
10,0.147321003711576
10,0.147352726580592
10,0.147384449449608
10,0.147416172318624
10,0.147447895187641
10,0.147479618056657
10,0.147511340925673
10,0.14754306379469
10,0.147574786663706
10,0.147606509532722
10,0.147638232401738
10,0.147669955270755
10,0.147701678139771
10,0.147733401008787
10,0.147765123877803
10,0.14779684674682
10,0.147828569615836
10,0.147860292484852
10,0.147892015353869
10,0.147923738222885
10,0.147955461091901
11,0.147987183960917
11,0.148018906829934
11,0.14805062969895
11,0.148082352567966
11,0.148114075436983
11,0.148145798305999
11,0.148177521175015
11,0.148209244044031
11,0.148240966913048
11,0.148272689782064
11,0.14830441265108
11,0.148336135520096
11,0.148367858389113
11,0.148399581258129
11,0.148431304127145
11,0.148463026996162
11,0.148494749865178
11,0.148526472734194
11,0.14855819560321
11,0.148589918472227
11,0.148621641341243
11,0.148653364210259
11,0.148685087079275
11,0.148716809948292
11,0.148748532817308
11,0.148780255686324
11,0.148811978555341
11,0.148843701424357
11,0.148875424293373
11,0.148907147162389
11,0.148938870031406
11,0.148970592900422
11,0.149002315769438
11,0.149034038638454
11,0.149065761507471
11,0.149097484376487
11,0.149129207245503
11,0.14916093011452
11,0.149192652983536
11,0.149224375852552
11,0.149256098721568
11,0.149287821590585
11,0.149319544459601
11,0.149351267328617
11,0.149382990197633
11,0.14941471306665
11,0.149446435935666
11,0.149478158804682
11,0.149509881673699
11,0.149541604542715
11,0.149573327411731
11,0.149605050280747
11,0.149636773149764
11,0.14966849601878
11,0.149700218887796
11,0.149731941756812
11,0.149763664625829
11,0.149795387494845
11,0.149827110363861
11,0.149858833232878
11,0.149890556101894
11,0.14992227897091
11,0.149954001839926
11,0.149985724708943
11,0.150017447577959
11,0.150049170446975
11,0.150080893315992
11,0.150112616185008
11,0.150144339054024
11,0.15017606192304
11,0.150207784792057
11,0.150239507661073
11,0.150271230530089
11,0.150302953399105
11,0.150334676268122
11,0.150366399137138
11,0.150398122006154
11,0.15042984487517
11,0.150461567744187
11,0.150493290613203
11,0.150525013482219
11,0.150556736351236
11,0.150588459220252
11,0.150620182089268
11,0.150651904958284
11,0.150683627827301
11,0.150715350696317
11,0.150747073565333
11,0.15077879643435
11,0.150810519303366
11,0.150842242172382
11,0.150873965041398
11,0.150905687910415
11,0.150937410779431
11,0.150969133648447
11,0.151000856517463
11,0.15103257938648
11,0.151064302255496
11,0.151096025124512
11,0.151127747993529
11,0.151159470862545
11,0.151191193731561
11,0.151222916600577
11,0.151254639469594
11,0.15128636233861
11,0.151318085207626
11,0.151349808076642
11,0.151381530945659
11,0.151413253814675
11,0.151444976683691
11,0.151476699552708
11,0.151508422421724
11,0.15154014529074
11,0.151571868159756
11,0.151603591028773
11,0.151635313897789
11,0.151667036766805
12,0.151698759635821
12,0.151730482504838
12,0.151762205373854
12,0.15179392824287
12,0.151825651111887
12,0.151857373980903
12,0.151889096849919
12,0.151920819718935
12,0.151952542587952
12,0.151984265456968
12,0.152015988325984
12,0.152047711195
12,0.152079434064017
12,0.152111156933033
12,0.152142879802049
12,0.152174602671066
12,0.152206325540082
12,0.152238048409098
12,0.152269771278114
12,0.152301494147131
12,0.152333217016147
12,0.152364939885163
12,0.152396662754179
12,0.152428385623196
12,0.152460108492212
12,0.152491831361228
12,0.152523554230245
12,0.152555277099261
12,0.152586999968277
12,0.152618722837293
12,0.15265044570631
12,0.152682168575326
12,0.152713891444342
12,0.152745614313359
12,0.152777337182375
12,0.152809060051391
12,0.152840782920407
12,0.152872505789424
12,0.15290422865844
12,0.152935951527456
12,0.152967674396472
12,0.152999397265489
12,0.153031120134505
12,0.153062843003521
12,0.153094565872538
12,0.153126288741554
12,0.15315801161057
12,0.153189734479586
12,0.153221457348603
12,0.153253180217619
12,0.153284903086635
12,0.153316625955651
12,0.153348348824668
12,0.153380071693684
12,0.1534117945627
12,0.153443517431717
12,0.153475240300733
12,0.153506963169749
12,0.153538686038765
12,0.153570408907782
12,0.153602131776798
12,0.153633854645814
12,0.15366557751483
12,0.153697300383847
12,0.153729023252863
12,0.153760746121879
12,0.153792468990896
12,0.153824191859912
12,0.153855914728928
12,0.153887637597944
12,0.153919360466961
12,0.153951083335977
12,0.153982806204993
12,0.154014529074009
12,0.154046251943026
12,0.154077974812042
12,0.154109697681058
12,0.154141420550075
12,0.154173143419091
12,0.154204866288107
12,0.154236589157123
12,0.15426831202614
12,0.154300034895156
12,0.154331757764172
12,0.154363480633188
12,0.154395203502205
12,0.154426926371221
12,0.154458649240237
12,0.154490372109254
12,0.15452209497827
12,0.154553817847286
12,0.154585540716302
12,0.154617263585319
12,0.154648986454335
12,0.154680709323351
12,0.154712432192367
12,0.154744155061384
12,0.1547758779304
12,0.154807600799416
12,0.154839323668433
12,0.154871046537449
12,0.154902769406465
12,0.154934492275481
12,0.154966215144498
12,0.154997938013514
12,0.15502966088253
12,0.155061383751546
12,0.155093106620563
12,0.155124829489579
12,0.155156552358595
12,0.155188275227612
12,0.155219998096628
12,0.155251720965644
12,0.15528344383466
12,0.155315166703677
12,0.155346889572693
13,0.155378612441709
13,0.155410335310726
13,0.155442058179742
13,0.155473781048758
13,0.155505503917774
13,0.155537226786791
13,0.155568949655807
13,0.155600672524823
13,0.155632395393839
13,0.155664118262856
13,0.155695841131872
13,0.155727564000888
13,0.155759286869905
13,0.155791009738921
13,0.155822732607937
13,0.155854455476953
13,0.15588617834597
13,0.155917901214986
13,0.155949624084002
13,0.155981346953018
13,0.156013069822035
13,0.156044792691051
13,0.156076515560067
13,0.156108238429084
13,0.1561399612981
13,0.156171684167116
13,0.156203407036132
13,0.156235129905149
13,0.156266852774165
13,0.156298575643181
13,0.156330298512197
13,0.156362021381214
13,0.15639374425023
13,0.156425467119246
13,0.156457189988263
13,0.156488912857279
13,0.156520635726295
13,0.156552358595311
13,0.156584081464328
13,0.156615804333344
13,0.15664752720236
13,0.156679250071376
13,0.156710972940393
13,0.156742695809409
13,0.156774418678425
13,0.156806141547442
13,0.156837864416458
13,0.156869587285474
13,0.15690131015449
13,0.156933033023507
13,0.156964755892523
13,0.156996478761539
13,0.157028201630555
13,0.157059924499572
13,0.157091647368588
13,0.157123370237604
13,0.157155093106621
13,0.157186815975637
13,0.157218538844653
13,0.157250261713669
13,0.157281984582686
13,0.157313707451702
13,0.157345430320718
13,0.157377153189734
13,0.157408876058751
13,0.157440598927767
13,0.157472321796783
13,0.1575040446658
13,0.157535767534816
13,0.157567490403832
13,0.157599213272848
13,0.157630936141865
13,0.157662659010881
13,0.157694381879897
13,0.157726104748913
13,0.15775782761793
13,0.157789550486946
13,0.157821273355962
13,0.157852996224979
13,0.157884719093995
13,0.157916441963011
13,0.157948164832027
13,0.157979887701044
13,0.15801161057006
13,0.158043333439076
13,0.158075056308093
13,0.158106779177109
13,0.158138502046125
13,0.158170224915141
13,0.158201947784158
13,0.158233670653174
13,0.15826539352219
13,0.158297116391206
13,0.158328839260223
13,0.158360562129239
13,0.158392284998255
13,0.158424007867272
13,0.158455730736288
14,0.158487453605304
14,0.15851917647432
14,0.158550899343337
14,0.158582622212353
14,0.158614345081369
14,0.158646067950385
14,0.158677790819402
14,0.158709513688418
14,0.158741236557434
14,0.158772959426451
14,0.158804682295467
14,0.158836405164483
14,0.158868128033499
14,0.158899850902516
14,0.158931573771532
14,0.158963296640548
14,0.158995019509564
14,0.159026742378581
14,0.159058465247597
14,0.159090188116613
14,0.15912191098563
14,0.159153633854646
14,0.159185356723662
14,0.159217079592678
14,0.159248802461695
14,0.159280525330711
14,0.159312248199727
14,0.159343971068743
14,0.15937569393776
14,0.159407416806776
14,0.159439139675792
14,0.159470862544809
14,0.159502585413825
14,0.159534308282841
14,0.159566031151857
14,0.159597754020874
14,0.15962947688989
14,0.159661199758906
14,0.159692922627922
14,0.159724645496939
14,0.159756368365955
14,0.159788091234971
14,0.159819814103988
14,0.159851536973004
14,0.15988325984202
14,0.159914982711036
14,0.159946705580053
14,0.159978428449069
14,0.160010151318085
14,0.160041874187101
14,0.160073597056118
14,0.160105319925134
14,0.16013704279415
14,0.160168765663167
14,0.160200488532183
14,0.160232211401199
14,0.160263934270215
14,0.160295657139232
14,0.160327380008248
14,0.160359102877264
14,0.16039082574628
14,0.160422548615297
14,0.160454271484313
14,0.160485994353329
14,0.160517717222346
14,0.160549440091362
14,0.160581162960378
14,0.160612885829394
14,0.160644608698411
14,0.160676331567427
14,0.160708054436443
14,0.16073977730546
14,0.160771500174476
14,0.160803223043492
14,0.160834945912508
14,0.160866668781525
14,0.160898391650541
14,0.160930114519557
14,0.160961837388573
14,0.16099356025759
14,0.161025283126606
14,0.161057005995622
14,0.161088728864639
14,0.161120451733655
14,0.161152174602671
14,0.161183897471687
14,0.161215620340704
14,0.16124734320972
14,0.161279066078736
14,0.161310788947752
14,0.161342511816769
14,0.161374234685785
14,0.161405957554801
14,0.161437680423818
14,0.161469403292834
14,0.16150112616185
14,0.161532849030866
14,0.161564571899883
14,0.161596294768899
14,0.161628017637915
14,0.161659740506931
14,0.161691463375948
14,0.161723186244964
14,0.16175490911398
14,0.161786631982997
14,0.161818354852013
14,0.161850077721029
14,0.161881800590045
14,0.161913523459062
14,0.161945246328078
14,0.161976969197094
14,0.16200869206611
14,0.162040414935127
14,0.162072137804143
14,0.162103860673159
14,0.162135583542176
14,0.162167306411192
14,0.162199029280208
14,0.162230752149224
14,0.162262475018241
14,0.162294197887257
14,0.162325920756273
14,0.162357643625289
14,0.162389366494306
14,0.162421089363322
14,0.162452812232338
14,0.162484535101355
14,0.162516257970371
14,0.162547980839387
14,0.162579703708403
14,0.16261142657742
14,0.162643149446436
14,0.162674872315452
14,0.162706595184468
14,0.162738318053485
14,0.162770040922501
14,0.162801763791517
14,0.162833486660534
14,0.16286520952955
14,0.162896932398566
14,0.162928655267582
14,0.162960378136599
14,0.162992101005615
14,0.163023823874631
14,0.163055546743648
14,0.163087269612664
14,0.16311899248168
14,0.163150715350696
14,0.163182438219713
14,0.163214161088729
14,0.163245883957745
14,0.163277606826761
14,0.163309329695778
14,0.163341052564794
14,0.16337277543381
14,0.163404498302826
14,0.163436221171843
14,0.163467944040859
14,0.163499666909875
14,0.163531389778892
14,0.163563112647908
15,0.163594835516924
15,0.16362655838594
15,0.163658281254957
15,0.163690004123973
15,0.163721726992989
15,0.163753449862006
15,0.163785172731022
15,0.163816895600038
15,0.163848618469054
15,0.163880341338071
15,0.163912064207087
15,0.163943787076103
15,0.163975509945119
15,0.164007232814136
15,0.164038955683152
15,0.164070678552168
15,0.164102401421185
15,0.164134124290201
15,0.164165847159217
15,0.164197570028233
15,0.16422929289725
15,0.164261015766266
15,0.164292738635282
15,0.164324461504298
15,0.164356184373315
15,0.164387907242331
15,0.164419630111347
15,0.164451352980364
15,0.16448307584938
15,0.164514798718396
15,0.164546521587412
15,0.164578244456429
15,0.164609967325445
15,0.164641690194461
15,0.164673413063477
15,0.164705135932494
15,0.16473685880151
15,0.164768581670526
15,0.164800304539543
15,0.164832027408559
15,0.164863750277575
15,0.164895473146591
15,0.164927196015608
15,0.164958918884624
15,0.16499064175364
15,0.165022364622656
15,0.165054087491673
15,0.165085810360689
15,0.165117533229705
15,0.165149256098722
15,0.165180978967738
15,0.165212701836754
15,0.16524442470577
15,0.165276147574787
15,0.165307870443803
15,0.165339593312819
15,0.165371316181835
15,0.165403039050852
15,0.165434761919868
15,0.165466484788884
15,0.165498207657901
15,0.165529930526917
15,0.165561653395933
15,0.165593376264949
15,0.165625099133966
15,0.165656822002982
15,0.165688544871998
15,0.165720267741015
15,0.165751990610031
15,0.165783713479047
15,0.165815436348063
15,0.16584715921708
15,0.165878882086096
15,0.165910604955112
15,0.165942327824128
15,0.165974050693145
15,0.166005773562161
15,0.166037496431177
15,0.166069219300193
15,0.16610094216921
15,0.166132665038226
15,0.166164387907242
15,0.166196110776259
15,0.166227833645275
15,0.166259556514291
15,0.166291279383307
15,0.166323002252324
15,0.16635472512134
15,0.166386447990356
15,0.166418170859373
15,0.166449893728389
15,0.166481616597405
15,0.166513339466421
15,0.166545062335438
15,0.166576785204454
15,0.16660850807347
15,0.166640230942486
15,0.166671953811503
15,0.166703676680519
15,0.166735399549535
15,0.166767122418552
15,0.166798845287568
16,0.166830568156584
16,0.1668622910256
16,0.166894013894617
16,0.166925736763633
16,0.166957459632649
16,0.166989182501665
16,0.167020905370682
16,0.167052628239698
16,0.167084351108714
16,0.167116073977731
16,0.167147796846747
16,0.167179519715763
16,0.167211242584779
16,0.167242965453796
16,0.167274688322812
16,0.167306411191828
16,0.167338134060844
16,0.167369856929861
16,0.167401579798877
16,0.167433302667893
16,0.16746502553691
16,0.167496748405926
16,0.167528471274942
16,0.167560194143958
16,0.167591917012975
16,0.167623639881991
16,0.167655362751007
16,0.167687085620023
16,0.16771880848904
16,0.167750531358056
16,0.167782254227072
16,0.167813977096089
16,0.167845699965105
16,0.167877422834121
16,0.167909145703137
16,0.167940868572154
16,0.16797259144117
16,0.168004314310186
16,0.168036037179202
16,0.168067760048219
16,0.168099482917235
16,0.168131205786251
16,0.168162928655268
16,0.168194651524284
16,0.1682263743933
16,0.168258097262316
16,0.168289820131333
16,0.168321543000349
16,0.168353265869365
16,0.168384988738382
16,0.168416711607398
16,0.168448434476414
16,0.16848015734543
16,0.168511880214447
16,0.168543603083463
16,0.168575325952479
16,0.168607048821495
16,0.168638771690512
16,0.168670494559528
16,0.168702217428544
16,0.168733940297561
16,0.168765663166577
16,0.168797386035593
16,0.168829108904609
16,0.168860831773626
16,0.168892554642642
16,0.168924277511658
16,0.168956000380674
16,0.168987723249691
16,0.169019446118707
16,0.169051168987723
16,0.16908289185674
16,0.169114614725756
16,0.169146337594772
16,0.169178060463788
16,0.169209783332805
16,0.169241506201821
16,0.169273229070837
16,0.169304951939853
16,0.16933667480887
16,0.169368397677886
16,0.169400120546902
16,0.169431843415919
16,0.169463566284935
16,0.169495289153951
16,0.169527012022967
16,0.169558734891984
16,0.169590457761
16,0.169622180630016
16,0.169653903499032
16,0.169685626368049
16,0.169717349237065
16,0.169749072106081
16,0.169780794975098
16,0.169812517844114
16,0.16984424071313
16,0.169875963582146
16,0.169907686451163
16,0.169939409320179
16,0.169971132189195
16,0.170002855058211
16,0.170034577927228
16,0.170066300796244
16,0.17009802366526
16,0.170129746534277
16,0.170161469403293
16,0.170193192272309
16,0.170224915141325
16,0.170256638010342
16,0.170288360879358
16,0.170320083748374
16,0.17035180661739
17,0.170383529486407
17,0.170415252355423
17,0.170446975224439
17,0.170478698093456
17,0.170510420962472
17,0.170542143831488
17,0.170573866700504
17,0.170605589569521
17,0.170637312438537
17,0.170669035307553
17,0.170700758176569
17,0.170732481045586
17,0.170764203914602
17,0.170795926783618
17,0.170827649652635
17,0.170859372521651
17,0.170891095390667
17,0.170922818259683
17,0.1709545411287
17,0.170986263997716
17,0.171017986866732
17,0.171049709735749
17,0.171081432604765
17,0.171113155473781
17,0.171144878342797
17,0.171176601211814
17,0.17120832408083
17,0.171240046949846
17,0.171271769818862
17,0.171303492687879
17,0.171335215556895
17,0.171366938425911
17,0.171398661294928
17,0.171430384163944
17,0.17146210703296
17,0.171493829901976
17,0.171525552770993
17,0.171557275640009
17,0.171588998509025
17,0.171620721378041
17,0.171652444247058
17,0.171684167116074
17,0.17171588998509
17,0.171747612854107
17,0.171779335723123
17,0.171811058592139
17,0.171842781461155
17,0.171874504330172
17,0.171906227199188
17,0.171937950068204
17,0.17196967293722
17,0.172001395806237
17,0.172033118675253
17,0.172064841544269
17,0.172096564413286
17,0.172128287282302
17,0.172160010151318
17,0.172191733020334
17,0.172223455889351
17,0.172255178758367
17,0.172286901627383
17,0.172318624496399
17,0.172350347365416
17,0.172382070234432
17,0.172413793103448
17,0.172445515972465
17,0.172477238841481
17,0.172508961710497
17,0.172540684579513
17,0.17257240744853
17,0.172604130317546
17,0.172635853186562
17,0.172667576055578
17,0.172699298924595
17,0.172731021793611
17,0.172762744662627
17,0.172794467531644
17,0.17282619040066
17,0.172857913269676
17,0.172889636138692
17,0.172921359007709
17,0.172953081876725
17,0.172984804745741
17,0.173016527614757
17,0.173048250483774
17,0.17307997335279
17,0.173111696221806
17,0.173143419090823
17,0.173175141959839
17,0.173206864828855
17,0.173238587697871
17,0.173270310566888
17,0.173302033435904
17,0.17333375630492
17,0.173365479173936
17,0.173397202042953
17,0.173428924911969
17,0.173460647780985
17,0.173492370650002
17,0.173524093519018
17,0.173555816388034
17,0.17358753925705
17,0.173619262126067
17,0.173650984995083
17,0.173682707864099
17,0.173714430733116
17,0.173746153602132
17,0.173777876471148
17,0.173809599340164
17,0.173841322209181
17,0.173873045078197
17,0.173904767947213
17,0.173936490816229
18,0.173968213685246
18,0.173999936554262
18,0.174031659423278
18,0.174063382292295
18,0.174095105161311
18,0.174126828030327
18,0.174158550899343
18,0.17419027376836
18,0.174221996637376
18,0.174253719506392
18,0.174285442375408
18,0.174317165244425
18,0.174348888113441
18,0.174380610982457
18,0.174412333851474
18,0.17444405672049
18,0.174475779589506
18,0.174507502458522
18,0.174539225327539
18,0.174570948196555
18,0.174602671065571
18,0.174634393934587
18,0.174666116803604
18,0.17469783967262
18,0.174729562541636
18,0.174761285410653
18,0.174793008279669
18,0.174824731148685
18,0.174856454017701
18,0.174888176886718
18,0.174919899755734
18,0.17495162262475
18,0.174983345493766
18,0.175015068362783
18,0.175046791231799
18,0.175078514100815
18,0.175110236969832
18,0.175141959838848
18,0.175173682707864
18,0.17520540557688
18,0.175237128445897
18,0.175268851314913
18,0.175300574183929
18,0.175332297052945
18,0.175364019921962
18,0.175395742790978
18,0.175427465659994
18,0.175459188529011
18,0.175490911398027
18,0.175522634267043
18,0.175554357136059
18,0.175586080005076
18,0.175617802874092
18,0.175649525743108
18,0.175681248612124
18,0.175712971481141
18,0.175744694350157
18,0.175776417219173
18,0.17580814008819
18,0.175839862957206
18,0.175871585826222
18,0.175903308695238
18,0.175935031564255
18,0.175966754433271
18,0.175998477302287
18,0.176030200171303
18,0.17606192304032
18,0.176093645909336
18,0.176125368778352
18,0.176157091647369
18,0.176188814516385
18,0.176220537385401
18,0.176252260254417
18,0.176283983123434
18,0.17631570599245
18,0.176347428861466
18,0.176379151730482
18,0.176410874599499
18,0.176442597468515
18,0.176474320337531
18,0.176506043206548
18,0.176537766075564
18,0.17656948894458
18,0.176601211813596
18,0.176632934682613
18,0.176664657551629
18,0.176696380420645
18,0.176728103289662
18,0.176759826158678
18,0.176791549027694
18,0.17682327189671
18,0.176854994765727
18,0.176886717634743
18,0.176918440503759
18,0.176950163372775
18,0.176981886241792
18,0.177013609110808
18,0.177045331979824
19,0.177077054848841
19,0.177108777717857
19,0.177140500586873
19,0.177172223455889
19,0.177203946324906
19,0.177235669193922
19,0.177267392062938
19,0.177299114931954
19,0.177330837800971
19,0.177362560669987
19,0.177394283539003
19,0.17742600640802
19,0.177457729277036
19,0.177489452146052
19,0.177521175015068
19,0.177552897884085
19,0.177584620753101
19,0.177616343622117
19,0.177648066491133
19,0.17767978936015
19,0.177711512229166
19,0.177743235098182
19,0.177774957967199
19,0.177806680836215
19,0.177838403705231
19,0.177870126574247
19,0.177901849443264
19,0.17793357231228
19,0.177965295181296
19,0.177997018050312
19,0.178028740919329
19,0.178060463788345
19,0.178092186657361
19,0.178123909526378
19,0.178155632395394
19,0.17818735526441
19,0.178219078133426
19,0.178250801002443
19,0.178282523871459
19,0.178314246740475
19,0.178345969609491
19,0.178377692478508
19,0.178409415347524
19,0.17844113821654
19,0.178472861085557
19,0.178504583954573
19,0.178536306823589
19,0.178568029692605
19,0.178599752561622
19,0.178631475430638
19,0.178663198299654
19,0.178694921168671
19,0.178726644037687
19,0.178758366906703
19,0.178790089775719
19,0.178821812644736
19,0.178853535513752
19,0.178885258382768
19,0.178916981251784
19,0.178948704120801
19,0.178980426989817
19,0.179012149858833
19,0.179043872727849
19,0.179075595596866
19,0.179107318465882
19,0.179139041334898
19,0.179170764203915
19,0.179202487072931
19,0.179234209941947
19,0.179265932810963
19,0.17929765567998
19,0.179329378548996
19,0.179361101418012
19,0.179392824287029
19,0.179424547156045
19,0.179456270025061
19,0.179487992894077
19,0.179519715763094
19,0.17955143863211
19,0.179583161501126
19,0.179614884370142
19,0.179646607239159
19,0.179678330108175
19,0.179710052977191
19,0.179741775846208
19,0.179773498715224
19,0.17980522158424
19,0.179836944453256
19,0.179868667322273
19,0.179900390191289
19,0.179932113060305
19,0.179963835929321
19,0.179995558798338
19,0.180027281667354
19,0.18005900453637
19,0.180090727405387
19,0.180122450274403
19,0.180154173143419
19,0.180185896012435
19,0.180217618881452
19,0.180249341750468
19,0.180281064619484
19,0.1803127874885
19,0.180344510357517
19,0.180376233226533
19,0.180407956095549
19,0.180439678964566
19,0.180471401833582
19,0.180503124702598
19,0.180534847571614
19,0.180566570440631
19,0.180598293309647
19,0.180630016178663
19,0.180661739047679
19,0.180693461916696
19,0.180725184785712
19,0.180756907654728
19,0.180788630523745
19,0.180820353392761
19,0.180852076261777
19,0.180883799130793
19,0.18091552199981
19,0.180947244868826
19,0.180978967737842
19,0.181010690606858
19,0.181042413475875
19,0.181074136344891
19,0.181105859213907
19,0.181137582082924
19,0.18116930495194
19,0.181201027820956
19,0.181232750689972
19,0.181264473558989
19,0.181296196428005
19,0.181327919297021
19,0.181359642166038
19,0.181391365035054
19,0.18142308790407
19,0.181454810773086
19,0.181486533642103
19,0.181518256511119
19,0.181549979380135
19,0.181581702249151
19,0.181613425118168
19,0.181645147987184
19,0.1816768708562
19,0.181708593725216
19,0.181740316594233
19,0.181772039463249
19,0.181803762332265
19,0.181835485201282
19,0.181867208070298
19,0.181898930939314
19,0.18193065380833
19,0.181962376677347
19,0.181994099546363
19,0.182025822415379
19,0.182057545284396
19,0.182089268153412
19,0.182120991022428
19,0.182152713891444
19,0.182184436760461
19,0.182216159629477
19,0.182247882498493
19,0.182279605367509
19,0.182311328236526
19,0.182343051105542
19,0.182374773974558
19,0.182406496843575
19,0.182438219712591
19,0.182469942581607
19,0.182501665450623
19,0.18253338831964
19,0.182565111188656
19,0.182596834057672
19,0.182628556926688
19,0.182660279795705
19,0.182692002664721
19,0.182723725533737
19,0.182755448402754
19,0.18278717127177
19,0.182818894140786
19,0.182850617009802
19,0.182882339878819
19,0.182914062747835
19,0.182945785616851
19,0.182977508485867
19,0.183009231354884
19,0.1830409542239
19,0.183072677092916
19,0.183104399961933
19,0.183136122830949
19,0.183167845699965
19,0.183199568568981
19,0.183231291437998
19,0.183263014307014
19,0.18329473717603
19,0.183326460045046
19,0.183358182914063
19,0.183389905783079
19,0.183421628652095
19,0.183453351521112
19,0.183485074390128
19,0.183516797259144
19,0.18354852012816
19,0.183580242997177
19,0.183611965866193
19,0.183643688735209
19,0.183675411604225
19,0.183707134473242
19,0.183738857342258
19,0.183770580211274
19,0.183802303080291
19,0.183834025949307
19,0.183865748818323
19,0.183897471687339
19,0.183929194556356
19,0.183960917425372
19,0.183992640294388
19,0.184024363163405
19,0.184056086032421
19,0.184087808901437
19,0.184119531770453
19,0.18415125463947
19,0.184182977508486
20,0.184214700377502
20,0.184246423246518
20,0.184278146115535
20,0.184309868984551
20,0.184341591853567
20,0.184373314722584
20,0.1844050375916
20,0.184436760460616
20,0.184468483329632
20,0.184500206198649
20,0.184531929067665
20,0.184563651936681
20,0.184595374805697
20,0.184627097674714
20,0.18465882054373
20,0.184690543412746
20,0.184722266281763
20,0.184753989150779
20,0.184785712019795
20,0.184817434888811
20,0.184849157757828
20,0.184880880626844
20,0.18491260349586
20,0.184944326364876
20,0.184976049233893
20,0.185007772102909
20,0.185039494971925
20,0.185071217840942
20,0.185102940709958
20,0.185134663578974
20,0.18516638644799
20,0.185198109317007
20,0.185229832186023
20,0.185261555055039
20,0.185293277924055
20,0.185325000793072
20,0.185356723662088
20,0.185388446531104
20,0.185420169400121
20,0.185451892269137
20,0.185483615138153
20,0.185515338007169
20,0.185547060876186
20,0.185578783745202
20,0.185610506614218
20,0.185642229483234
20,0.185673952352251
20,0.185705675221267
20,0.185737398090283
20,0.1857691209593
20,0.185800843828316
20,0.185832566697332
20,0.185864289566348
20,0.185896012435365
20,0.185927735304381
20,0.185959458173397
20,0.185991181042413
20,0.18602290391143
20,0.186054626780446
20,0.186086349649462
20,0.186118072518479
20,0.186149795387495
20,0.186181518256511
20,0.186213241125527
20,0.186244963994544
20,0.18627668686356
20,0.186308409732576
20,0.186340132601592
20,0.186371855470609
20,0.186403578339625
20,0.186435301208641
20,0.186467024077658
20,0.186498746946674
20,0.18653046981569
20,0.186562192684706
20,0.186593915553723
20,0.186625638422739
20,0.186657361291755
20,0.186689084160772
20,0.186720807029788
20,0.186752529898804
20,0.18678425276782
20,0.186815975636837
20,0.186847698505853
20,0.186879421374869
20,0.186911144243885
20,0.186942867112902
20,0.186974589981918
20,0.187006312850934
20,0.187038035719951
20,0.187069758588967
20,0.187101481457983
20,0.187133204326999
20,0.187164927196016
20,0.187196650065032
20,0.187228372934048
20,0.187260095803064
20,0.187291818672081
20,0.187323541541097
20,0.187355264410113
20,0.18738698727913
20,0.187418710148146
20,0.187450433017162
20,0.187482155886178
20,0.187513878755195
20,0.187545601624211
20,0.187577324493227
20,0.187609047362243
20,0.18764077023126
20,0.187672493100276
20,0.187704215969292
20,0.187735938838309
20,0.187767661707325
20,0.187799384576341
20,0.187831107445357
20,0.187862830314374
20,0.18789455318339
20,0.187926276052406
20,0.187957998921422
20,0.187989721790439
20,0.188021444659455
20,0.188053167528471
20,0.188084890397488
20,0.188116613266504
20,0.18814833613552
20,0.188180059004536
20,0.188211781873553
20,0.188243504742569
20,0.188275227611585
20,0.188306950480601
20,0.188338673349618
20,0.188370396218634
20,0.18840211908765
20,0.188433841956667
20,0.188465564825683
20,0.188497287694699
21,0.188529010563715
21,0.188560733432732
21,0.188592456301748
21,0.188624179170764
21,0.18865590203978
21,0.188687624908797
21,0.188719347777813
21,0.188751070646829
21,0.188782793515846
21,0.188814516384862
21,0.188846239253878
21,0.188877962122894
21,0.188909684991911
21,0.188941407860927
21,0.188973130729943
21,0.189004853598959
21,0.189036576467976
21,0.189068299336992
21,0.189100022206008
21,0.189131745075025
21,0.189163467944041
21,0.189195190813057
21,0.189226913682073
21,0.18925863655109
21,0.189290359420106
21,0.189322082289122
21,0.189353805158138
21,0.189385528027155
21,0.189417250896171
21,0.189448973765187
21,0.189480696634204
21,0.18951241950322
21,0.189544142372236
21,0.189575865241252
21,0.189607588110269
21,0.189639310979285
21,0.189671033848301
21,0.189702756717318
21,0.189734479586334
21,0.18976620245535
21,0.189797925324366
21,0.189829648193383
21,0.189861371062399
21,0.189893093931415
21,0.189924816800431
21,0.189956539669448
21,0.189988262538464
21,0.19001998540748
21,0.190051708276497
21,0.190083431145513
21,0.190115154014529
21,0.190146876883545
21,0.190178599752562
21,0.190210322621578
21,0.190242045490594
21,0.19027376835961
21,0.190305491228627
21,0.190337214097643
21,0.190368936966659
21,0.190400659835676
22,0.190432382704692
22,0.190464105573708
22,0.190495828442724
22,0.190527551311741
22,0.190559274180757
22,0.190590997049773
22,0.190622719918789
22,0.190654442787806
22,0.190686165656822
22,0.190717888525838
22,0.190749611394855
22,0.190781334263871
22,0.190813057132887
22,0.190844780001903
22,0.19087650287092
22,0.190908225739936
22,0.190939948608952
22,0.190971671477968
22,0.191003394346985
22,0.191035117216001
22,0.191066840085017
22,0.191098562954034
22,0.19113028582305
22,0.191162008692066
22,0.191193731561082
22,0.191225454430099
22,0.191257177299115
22,0.191288900168131
22,0.191320623037147
22,0.191352345906164
22,0.19138406877518
22,0.191415791644196
22,0.191447514513213
22,0.191479237382229
22,0.191510960251245
22,0.191542683120261
22,0.191574405989278
22,0.191606128858294
22,0.19163785172731
22,0.191669574596326
22,0.191701297465343
22,0.191733020334359
22,0.191764743203375
22,0.191796466072392
22,0.191828188941408
22,0.191859911810424
22,0.19189163467944
22,0.191923357548457
22,0.191955080417473
22,0.191986803286489
22,0.192018526155505
22,0.192050249024522
22,0.192081971893538
22,0.192113694762554
22,0.192145417631571
22,0.192177140500587
22,0.192208863369603
22,0.192240586238619
22,0.192272309107636
22,0.192304031976652
22,0.192335754845668
22,0.192367477714685
22,0.192399200583701
22,0.192430923452717
22,0.192462646321733
22,0.19249436919075
22,0.192526092059766
22,0.192557814928782
22,0.192589537797798
22,0.192621260666815
22,0.192652983535831
22,0.192684706404847
22,0.192716429273864
22,0.19274815214288
22,0.192779875011896
23,0.192811597880912
23,0.192843320749929
23,0.192875043618945
23,0.192906766487961
23,0.192938489356977
23,0.192970212225994
23,0.19300193509501
23,0.193033657964026
23,0.193065380833043
23,0.193097103702059
23,0.193128826571075
23,0.193160549440091
23,0.193192272309108
23,0.193223995178124
23,0.19325571804714
23,0.193287440916156
23,0.193319163785173
23,0.193350886654189
23,0.193382609523205
23,0.193414332392222
23,0.193446055261238
23,0.193477778130254
23,0.19350950099927
23,0.193541223868287
23,0.193572946737303
23,0.193604669606319
23,0.193636392475335
23,0.193668115344352
23,0.193699838213368
23,0.193731561082384
23,0.193763283951401
23,0.193795006820417
23,0.193826729689433
23,0.193858452558449
23,0.193890175427466
23,0.193921898296482
23,0.193953621165498
23,0.193985344034514
23,0.194017066903531
23,0.194048789772547
23,0.194080512641563
23,0.19411223551058
23,0.194143958379596
23,0.194175681248612
23,0.194207404117628
23,0.194239126986645
23,0.194270849855661
23,0.194302572724677
23,0.194334295593694
23,0.19436601846271
23,0.194397741331726
23,0.194429464200742
23,0.194461187069759
23,0.194492909938775
23,0.194524632807791
23,0.194556355676807
23,0.194588078545824
23,0.19461980141484
23,0.194651524283856
23,0.194683247152872
23,0.194714970021889
23,0.194746692890905
23,0.194778415759921
23,0.194810138628938
23,0.194841861497954
23,0.19487358436697
23,0.194905307235986
23,0.194937030105003
23,0.194968752974019
23,0.195000475843035
23,0.195032198712052
23,0.195063921581068
24,0.195095644450084
24,0.1951273673191
24,0.195159090188117
24,0.195190813057133
24,0.195222535926149
24,0.195254258795165
24,0.195285981664182
24,0.195317704533198
24,0.195349427402214
24,0.195381150271231
24,0.195412873140247
24,0.195444596009263
24,0.195476318878279
24,0.195508041747296
24,0.195539764616312
24,0.195571487485328
24,0.195603210354344
24,0.195634933223361
24,0.195666656092377
24,0.195698378961393
24,0.19573010183041
24,0.195761824699426
24,0.195793547568442
24,0.195825270437458
24,0.195856993306475
24,0.195888716175491
24,0.195920439044507
24,0.195952161913523
24,0.19598388478254
24,0.196015607651556
24,0.196047330520572
24,0.196079053389589
24,0.196110776258605
24,0.196142499127621
24,0.196174221996637
24,0.196205944865654
24,0.19623766773467
24,0.196269390603686
24,0.196301113472702
24,0.196332836341719
24,0.196364559210735
24,0.196396282079751
24,0.196428004948768
24,0.196459727817784
24,0.1964914506868
24,0.196523173555816
24,0.196554896424833
24,0.196586619293849
24,0.196618342162865
24,0.196650065031881
24,0.196681787900898
24,0.196713510769914
24,0.19674523363893
24,0.196776956507947
24,0.196808679376963
24,0.196840402245979
24,0.196872125114995
24,0.196903847984012
24,0.196935570853028
24,0.196967293722044
24,0.196999016591061
24,0.197030739460077
24,0.197062462329093
24,0.197094185198109
24,0.197125908067126
24,0.197157630936142
24,0.197189353805158
24,0.197221076674174
24,0.197252799543191
24,0.197284522412207
24,0.197316245281223
24,0.19734796815024
24,0.197379691019256
24,0.197411413888272
24,0.197443136757288
24,0.197474859626305
24,0.197506582495321
24,0.197538305364337
24,0.197570028233353
24,0.19760175110237
24,0.197633473971386
24,0.197665196840402
24,0.197696919709419
24,0.197728642578435
24,0.197760365447451
24,0.197792088316467
24,0.197823811185484
24,0.1978555340545
24,0.197887256923516
24,0.197918979792532
24,0.197950702661549
24,0.197982425530565
24,0.198014148399581
24,0.198045871268598
24,0.198077594137614
24,0.19810931700663
25,0.198141039875646
25,0.198172762744663
25,0.198204485613679
25,0.198236208482695
25,0.198267931351711
25,0.198299654220728
25,0.198331377089744
25,0.19836309995876
25,0.198394822827777
25,0.198426545696793
25,0.198458268565809
25,0.198489991434825
25,0.198521714303842
25,0.198553437172858
25,0.198585160041874
25,0.19861688291089
25,0.198648605779907
25,0.198680328648923
25,0.198712051517939
25,0.198743774386956
25,0.198775497255972
25,0.198807220124988
25,0.198838942994004
25,0.198870665863021
25,0.198902388732037
25,0.198934111601053
25,0.198965834470069
25,0.198997557339086
25,0.199029280208102
25,0.199061003077118
25,0.199092725946135
25,0.199124448815151
25,0.199156171684167
25,0.199187894553183
25,0.1992196174222
25,0.199251340291216
25,0.199283063160232
25,0.199314786029248
25,0.199346508898265
25,0.199378231767281
25,0.199409954636297
25,0.199441677505314
25,0.19947340037433
25,0.199505123243346
25,0.199536846112362
25,0.199568568981379
25,0.199600291850395
25,0.199632014719411
25,0.199663737588428
25,0.199695460457444
25,0.19972718332646
25,0.199758906195476
25,0.199790629064493
25,0.199822351933509
25,0.199854074802525
25,0.199885797671541
25,0.199917520540558
25,0.199949243409574
25,0.19998096627859
25,0.200012689147607
25,0.200044412016623
25,0.200076134885639
25,0.200107857754655
25,0.200139580623672
25,0.200171303492688
25,0.200203026361704
25,0.20023474923072
25,0.200266472099737
25,0.200298194968753
25,0.200329917837769
25,0.200361640706786
25,0.200393363575802
25,0.200425086444818
25,0.200456809313834
25,0.200488532182851
25,0.200520255051867
25,0.200551977920883
25,0.200583700789899
25,0.200615423658916
25,0.200647146527932
25,0.200678869396948
25,0.200710592265965
25,0.200742315134981
25,0.200774038003997
25,0.200805760873013
25,0.20083748374203
25,0.200869206611046
25,0.200900929480062
25,0.200932652349078
25,0.200964375218095
25,0.200996098087111
25,0.201027820956127
25,0.201059543825144
25,0.20109126669416
25,0.201122989563176
25,0.201154712432192
25,0.201186435301209
25,0.201218158170225
25,0.201249881039241
26,0.201281603908257
26,0.201313326777274
26,0.20134504964629
26,0.201376772515306
26,0.201408495384323
26,0.201440218253339
26,0.201471941122355
26,0.201503663991371
26,0.201535386860388
26,0.201567109729404
26,0.20159883259842
26,0.201630555467436
26,0.201662278336453
26,0.201694001205469
26,0.201725724074485
26,0.201757446943502
26,0.201789169812518
26,0.201820892681534
26,0.20185261555055
26,0.201884338419567
26,0.201916061288583
26,0.201947784157599
26,0.201979507026615
26,0.202011229895632
26,0.202042952764648
26,0.202074675633664
26,0.202106398502681
26,0.202138121371697
26,0.202169844240713
26,0.202201567109729
26,0.202233289978746
26,0.202265012847762
26,0.202296735716778
26,0.202328458585795
26,0.202360181454811
26,0.202391904323827
26,0.202423627192843
26,0.20245535006186
26,0.202487072930876
26,0.202518795799892
26,0.202550518668908
26,0.202582241537925
26,0.202613964406941
26,0.202645687275957
26,0.202677410144974
26,0.20270913301399
26,0.202740855883006
26,0.202772578752022
26,0.202804301621039
26,0.202836024490055
26,0.202867747359071
26,0.202899470228087
26,0.202931193097104
26,0.20296291596612
26,0.202994638835136
26,0.203026361704153
27,0.203058084573169
27,0.203089807442185
27,0.203121530311201
27,0.203153253180218
27,0.203184976049234
27,0.20321669891825
27,0.203248421787266
27,0.203280144656283
27,0.203311867525299
27,0.203343590394315
27,0.203375313263332
27,0.203407036132348
27,0.203438759001364
27,0.20347048187038
27,0.203502204739397
27,0.203533927608413
27,0.203565650477429
27,0.203597373346445
27,0.203629096215462
27,0.203660819084478
27,0.203692541953494
27,0.203724264822511
27,0.203755987691527
27,0.203787710560543
27,0.203819433429559
27,0.203851156298576
27,0.203882879167592
27,0.203914602036608
27,0.203946324905624
27,0.203978047774641
27,0.204009770643657
27,0.204041493512673
27,0.20407321638169
27,0.204104939250706
27,0.204136662119722
27,0.204168384988738
27,0.204200107857755
27,0.204231830726771
27,0.204263553595787
27,0.204295276464803
27,0.20432699933382
27,0.204358722202836
27,0.204390445071852
27,0.204422167940869
27,0.204453890809885
27,0.204485613678901
27,0.204517336547917
27,0.204549059416934
27,0.20458078228595
27,0.204612505154966
27,0.204644228023982
27,0.204675950892999
27,0.204707673762015
27,0.204739396631031
27,0.204771119500048
27,0.204802842369064
27,0.20483456523808
27,0.204866288107096
27,0.204898010976113
27,0.204929733845129
27,0.204961456714145
27,0.204993179583161
27,0.205024902452178
27,0.205056625321194
27,0.20508834819021
27,0.205120071059227
27,0.205151793928243
27,0.205183516797259
27,0.205215239666275
27,0.205246962535292
27,0.205278685404308
27,0.205310408273324
27,0.205342131142341
27,0.205373854011357
27,0.205405576880373
27,0.205437299749389
27,0.205469022618406
27,0.205500745487422
27,0.205532468356438
28,0.205564191225454
28,0.205595914094471
28,0.205627636963487
28,0.205659359832503
28,0.20569108270152
28,0.205722805570536
28,0.205754528439552
28,0.205786251308568
28,0.205817974177585
28,0.205849697046601
28,0.205881419915617
28,0.205913142784633
28,0.20594486565365
28,0.205976588522666
28,0.206008311391682
28,0.206040034260699
28,0.206071757129715
28,0.206103479998731
28,0.206135202867747
28,0.206166925736764
28,0.20619864860578
28,0.206230371474796
28,0.206262094343812
28,0.206293817212829
28,0.206325540081845
28,0.206357262950861
28,0.206388985819878
28,0.206420708688894
28,0.20645243155791
28,0.206484154426926
28,0.206515877295943
28,0.206547600164959
28,0.206579323033975
28,0.206611045902991
28,0.206642768772008
28,0.206674491641024
28,0.20670621451004
28,0.206737937379057
28,0.206769660248073
28,0.206801383117089
28,0.206833105986105
28,0.206864828855122
28,0.206896551724138
28,0.206928274593154
28,0.20695999746217
28,0.206991720331187
28,0.207023443200203
28,0.207055166069219
28,0.207086888938236
28,0.207118611807252
28,0.207150334676268
28,0.207182057545284
28,0.207213780414301
28,0.207245503283317
28,0.207277226152333
28,0.207308949021349
28,0.207340671890366
28,0.207372394759382
28,0.207404117628398
28,0.207435840497415
28,0.207467563366431
28,0.207499286235447
28,0.207531009104463
28,0.20756273197348
28,0.207594454842496
28,0.207626177711512
28,0.207657900580528
28,0.207689623449545
28,0.207721346318561
28,0.207753069187577
28,0.207784792056594
28,0.20781651492561
28,0.207848237794626
28,0.207879960663642
28,0.207911683532659
28,0.207943406401675
29,0.207975129270691
29,0.208006852139708
29,0.208038575008724
29,0.20807029787774
29,0.208102020746756
29,0.208133743615773
29,0.208165466484789
29,0.208197189353805
29,0.208228912222821
29,0.208260635091838
29,0.208292357960854
29,0.20832408082987
29,0.208355803698887
29,0.208387526567903
29,0.208419249436919
29,0.208450972305935
29,0.208482695174952
29,0.208514418043968
29,0.208546140912984
29,0.208577863782
29,0.208609586651017
29,0.208641309520033
29,0.208673032389049
29,0.208704755258066
29,0.208736478127082
29,0.208768200996098
29,0.208799923865114
29,0.208831646734131
29,0.208863369603147
29,0.208895092472163
29,0.208926815341179
29,0.208958538210196
29,0.208990261079212
29,0.209021983948228
29,0.209053706817245
29,0.209085429686261
29,0.209117152555277
29,0.209148875424293
29,0.20918059829331
29,0.209212321162326
29,0.209244044031342
29,0.209275766900358
29,0.209307489769375
29,0.209339212638391
29,0.209370935507407
29,0.209402658376424
29,0.20943438124544
29,0.209466104114456
29,0.209497826983472
29,0.209529549852489
29,0.209561272721505
29,0.209592995590521
29,0.209624718459537
29,0.209656441328554
29,0.20968816419757
29,0.209719887066586
29,0.209751609935603
29,0.209783332804619
29,0.209815055673635
29,0.209846778542651
29,0.209878501411668
29,0.209910224280684
29,0.2099419471497
29,0.209973670018717
29,0.210005392887733
29,0.210037115756749
29,0.210068838625765
29,0.210100561494782
29,0.210132284363798
29,0.210164007232814
29,0.21019573010183
29,0.210227452970847
29,0.210259175839863
29,0.210290898708879
29,0.210322621577895
29,0.210354344446912
29,0.210386067315928
29,0.210417790184944
29,0.210449513053961
29,0.210481235922977
29,0.210512958791993
29,0.210544681661009
29,0.210576404530026
29,0.210608127399042
29,0.210639850268058
29,0.210671573137075
29,0.210703296006091
29,0.210735018875107
29,0.210766741744123
29,0.21079846461314
29,0.210830187482156
29,0.210861910351172
29,0.210893633220188
29,0.210925356089205
29,0.210957078958221
29,0.210988801827237
29,0.211020524696254
29,0.21105224756527
29,0.211083970434286
29,0.211115693303302
29,0.211147416172319
29,0.211179139041335
29,0.211210861910351
29,0.211242584779367
29,0.211274307648384
29,0.2113060305174
29,0.211337753386416
29,0.211369476255433
29,0.211401199124449
29,0.211432921993465
29,0.211464644862481
29,0.211496367731498
29,0.211528090600514
29,0.21155981346953
29,0.211591536338546
29,0.211623259207563
29,0.211654982076579
29,0.211686704945595
29,0.211718427814612
29,0.211750150683628
29,0.211781873552644
29,0.21181359642166
29,0.211845319290677
29,0.211877042159693
29,0.211908765028709
29,0.211940487897725
29,0.211972210766742
29,0.212003933635758
29,0.212035656504774
29,0.212067379373791
29,0.212099102242807
29,0.212130825111823
29,0.212162547980839
29,0.212194270849856
29,0.212225993718872
29,0.212257716587888
29,0.212289439456904
29,0.212321162325921
29,0.212352885194937
29,0.212384608063953
29,0.21241633093297
29,0.212448053801986
29,0.212479776671002
29,0.212511499540018
29,0.212543222409035
29,0.212574945278051
29,0.212606668147067
29,0.212638391016084
29,0.2126701138851
29,0.212701836754116
29,0.212733559623132
29,0.212765282492149
29,0.212797005361165
29,0.212828728230181
29,0.212860451099197
30,0.212892173968214
30,0.21292389683723
30,0.212955619706246
30,0.212987342575263
30,0.213019065444279
30,0.213050788313295
30,0.213082511182311
30,0.213114234051328
30,0.213145956920344
30,0.21317767978936
30,0.213209402658376
30,0.213241125527393
30,0.213272848396409
30,0.213304571265425
30,0.213336294134442
30,0.213368017003458
30,0.213399739872474
30,0.21343146274149
30,0.213463185610507
30,0.213494908479523
30,0.213526631348539
30,0.213558354217555
30,0.213590077086572
30,0.213621799955588
30,0.213653522824604
30,0.213685245693621
30,0.213716968562637
30,0.213748691431653
30,0.213780414300669
30,0.213812137169686
30,0.213843860038702
30,0.213875582907718
30,0.213907305776734
30,0.213939028645751
30,0.213970751514767
30,0.214002474383783
30,0.2140341972528
30,0.214065920121816
30,0.214097642990832
30,0.214129365859848
30,0.214161088728865
30,0.214192811597881
30,0.214224534466897
30,0.214256257335913
30,0.21428798020493
30,0.214319703073946
30,0.214351425942962
30,0.214383148811979
30,0.214414871680995
30,0.214446594550011
30,0.214478317419027
30,0.214510040288044
30,0.21454176315706
30,0.214573486026076
30,0.214605208895092
30,0.214636931764109
30,0.214668654633125
30,0.214700377502141
30,0.214732100371158
30,0.214763823240174
30,0.21479554610919
30,0.214827268978206
30,0.214858991847223
30,0.214890714716239
30,0.214922437585255
30,0.214954160454271
30,0.214985883323288
30,0.215017606192304
30,0.21504932906132
30,0.215081051930337
30,0.215112774799353
30,0.215144497668369
30,0.215176220537385
30,0.215207943406402
30,0.215239666275418
30,0.215271389144434
30,0.215303112013451
30,0.215334834882467
30,0.215366557751483
30,0.215398280620499
30,0.215430003489516
30,0.215461726358532
30,0.215493449227548
30,0.215525172096564
30,0.215556894965581
31,0.215588617834597
31,0.215620340703613
31,0.21565206357263
31,0.215683786441646
31,0.215715509310662
31,0.215747232179678
31,0.215778955048695
31,0.215810677917711
31,0.215842400786727
31,0.215874123655743
31,0.21590584652476
31,0.215937569393776
31,0.215969292262792
31,0.216001015131809
31,0.216032738000825
31,0.216064460869841
31,0.216096183738857
31,0.216127906607874
31,0.21615962947689
31,0.216191352345906
31,0.216223075214922
31,0.216254798083939
31,0.216286520952955
31,0.216318243821971
31,0.216349966690988
31,0.216381689560004
31,0.21641341242902
31,0.216445135298036
31,0.216476858167053
31,0.216508581036069
31,0.216540303905085
31,0.216572026774101
31,0.216603749643118
31,0.216635472512134
31,0.21666719538115
31,0.216698918250167
31,0.216730641119183
31,0.216762363988199
31,0.216794086857215
31,0.216825809726232
31,0.216857532595248
31,0.216889255464264
31,0.21692097833328
31,0.216952701202297
31,0.216984424071313
31,0.217016146940329
31,0.217047869809346
31,0.217079592678362
31,0.217111315547378
31,0.217143038416394
31,0.217174761285411
31,0.217206484154427
31,0.217238207023443
31,0.217269929892459
31,0.217301652761476
31,0.217333375630492
31,0.217365098499508
31,0.217396821368525
32,0.217428544237541
32,0.217460267106557
32,0.217491989975573
32,0.21752371284459
32,0.217555435713606
32,0.217587158582622
32,0.217618881451638
32,0.217650604320655
32,0.217682327189671
32,0.217714050058687
32,0.217745772927704
32,0.21777749579672
32,0.217809218665736
32,0.217840941534752
32,0.217872664403769
32,0.217904387272785
32,0.217936110141801
32,0.217967833010817
32,0.217999555879834
32,0.21803127874885
32,0.218063001617866
32,0.218094724486883
32,0.218126447355899
32,0.218158170224915
32,0.218189893093931
32,0.218221615962948
32,0.218253338831964
32,0.21828506170098
32,0.218316784569997
32,0.218348507439013
32,0.218380230308029
32,0.218411953177045
32,0.218443676046062
32,0.218475398915078
32,0.218507121784094
32,0.21853884465311
32,0.218570567522127
32,0.218602290391143
32,0.218634013260159
32,0.218665736129176
32,0.218697458998192
32,0.218729181867208
32,0.218760904736224
32,0.218792627605241
32,0.218824350474257
32,0.218856073343273
32,0.218887796212289
32,0.218919519081306
32,0.218951241950322
32,0.218982964819338
33,0.219014687688355
33,0.219046410557371
33,0.219078133426387
33,0.219109856295403
33,0.21914157916442
33,0.219173302033436
33,0.219205024902452
33,0.219236747771468
33,0.219268470640485
33,0.219300193509501
33,0.219331916378517
33,0.219363639247534
33,0.21939536211655
33,0.219427084985566
33,0.219458807854582
33,0.219490530723599
33,0.219522253592615
33,0.219553976461631
33,0.219585699330647
33,0.219617422199664
33,0.21964914506868
33,0.219680867937696
33,0.219712590806713
33,0.219744313675729
33,0.219776036544745
33,0.219807759413761
33,0.219839482282778
33,0.219871205151794
33,0.21990292802081
33,0.219934650889826
33,0.219966373758843
33,0.219998096627859
33,0.220029819496875
33,0.220061542365892
33,0.220093265234908
33,0.220124988103924
33,0.22015671097294
33,0.220188433841957
33,0.220220156710973
33,0.220251879579989
33,0.220283602449005
33,0.220315325318022
33,0.220347048187038
33,0.220378771056054
33,0.220410493925071
33,0.220442216794087
33,0.220473939663103
33,0.220505662532119
33,0.220537385401136
33,0.220569108270152
33,0.220600831139168
33,0.220632554008184
33,0.220664276877201
33,0.220695999746217
33,0.220727722615233
33,0.22075944548425
33,0.220791168353266
33,0.220822891222282
33,0.220854614091298
33,0.220886336960315
34,0.220918059829331
34,0.220949782698347
34,0.220981505567364
34,0.22101322843638
34,0.221044951305396
34,0.221076674174412
34,0.221108397043429
34,0.221140119912445
34,0.221171842781461
34,0.221203565650477
34,0.221235288519494
34,0.22126701138851
34,0.221298734257526
34,0.221330457126543
34,0.221362179995559
34,0.221393902864575
34,0.221425625733591
34,0.221457348602608
34,0.221489071471624
34,0.22152079434064
34,0.221552517209656
34,0.221584240078673
34,0.221615962947689
34,0.221647685816705
34,0.221679408685722
34,0.221711131554738
34,0.221742854423754
34,0.22177457729277
34,0.221806300161787
34,0.221838023030803
34,0.221869745899819
34,0.221901468768835
34,0.221933191637852
34,0.221964914506868
34,0.221996637375884
34,0.222028360244901
34,0.222060083113917
34,0.222091805982933
34,0.222123528851949
34,0.222155251720966
34,0.222186974589982
34,0.222218697458998
34,0.222250420328014
34,0.222282143197031
34,0.222313866066047
34,0.222345588935063
34,0.22237731180408
34,0.222409034673096
34,0.222440757542112
34,0.222472480411128
34,0.222504203280145
34,0.222535926149161
34,0.222567649018177
34,0.222599371887193
34,0.22263109475621
34,0.222662817625226
34,0.222694540494242
34,0.222726263363259
34,0.222757986232275
34,0.222789709101291
34,0.222821431970307
34,0.222853154839324
34,0.22288487770834
34,0.222916600577356
34,0.222948323446372
34,0.222980046315389
34,0.223011769184405
34,0.223043492053421
34,0.223075214922438
34,0.223106937791454
34,0.22313866066047
34,0.223170383529486
34,0.223202106398503
34,0.223233829267519
34,0.223265552136535
34,0.223297275005551
34,0.223328997874568
34,0.223360720743584
34,0.2233924436126
34,0.223424166481617
34,0.223455889350633
34,0.223487612219649
34,0.223519335088665
34,0.223551057957682
34,0.223582780826698
34,0.223614503695714
34,0.223646226564731
34,0.223677949433747
34,0.223709672302763
35,0.223741395171779
35,0.223773118040796
35,0.223804840909812
35,0.223836563778828
35,0.223868286647844
35,0.223900009516861
35,0.223931732385877
35,0.223963455254893
35,0.22399517812391
35,0.224026900992926
35,0.224058623861942
35,0.224090346730958
35,0.224122069599975
35,0.224153792468991
35,0.224185515338007
35,0.224217238207023
35,0.22424896107604
35,0.224280683945056
35,0.224312406814072
35,0.224344129683089
35,0.224375852552105
35,0.224407575421121
35,0.224439298290137
35,0.224471021159154
35,0.22450274402817
35,0.224534466897186
35,0.224566189766202
35,0.224597912635219
35,0.224629635504235
35,0.224661358373251
35,0.224693081242268
35,0.224724804111284
35,0.2247565269803
35,0.224788249849316
35,0.224819972718333
35,0.224851695587349
35,0.224883418456365
35,0.224915141325381
35,0.224946864194398
35,0.224978587063414
35,0.22501030993243
35,0.225042032801447
35,0.225073755670463
35,0.225105478539479
35,0.225137201408495
35,0.225168924277512
35,0.225200647146528
35,0.225232370015544
35,0.22526409288456
35,0.225295815753577
35,0.225327538622593
35,0.225359261491609
35,0.225390984360626
35,0.225422707229642
35,0.225454430098658
36,0.225486152967674
36,0.225517875836691
36,0.225549598705707
36,0.225581321574723
36,0.22561304444374
36,0.225644767312756
36,0.225676490181772
36,0.225708213050788
36,0.225739935919805
36,0.225771658788821
36,0.225803381657837
36,0.225835104526853
36,0.22586682739587
36,0.225898550264886
36,0.225930273133902
36,0.225961996002918
36,0.225993718871935
36,0.226025441740951
36,0.226057164609967
36,0.226088887478984
36,0.226120610348
36,0.226152333217016
36,0.226184056086032
36,0.226215778955049
36,0.226247501824065
36,0.226279224693081
36,0.226310947562098
36,0.226342670431114
36,0.22637439330013
36,0.226406116169146
36,0.226437839038163
36,0.226469561907179
36,0.226501284776195
36,0.226533007645211
36,0.226564730514228
36,0.226596453383244
36,0.22662817625226
36,0.226659899121277
36,0.226691621990293
36,0.226723344859309
36,0.226755067728325
36,0.226786790597342
36,0.226818513466358
36,0.226850236335374
36,0.22688195920439
36,0.226913682073407
36,0.226945404942423
36,0.226977127811439
36,0.227008850680456
36,0.227040573549472
36,0.227072296418488
36,0.227104019287504
36,0.227135742156521
36,0.227167465025537
37,0.227199187894553
37,0.227230910763569
37,0.227262633632586
37,0.227294356501602
37,0.227326079370618
37,0.227357802239635
37,0.227389525108651
37,0.227421247977667
37,0.227452970846683
37,0.2274846937157
37,0.227516416584716
37,0.227548139453732
37,0.227579862322748
37,0.227611585191765
37,0.227643308060781
37,0.227675030929797
37,0.227706753798814
37,0.22773847666783
37,0.227770199536846
37,0.227801922405862
37,0.227833645274879
37,0.227865368143895
37,0.227897091012911
37,0.227928813881927
37,0.227960536750944
37,0.22799225961996
37,0.228023982488976
37,0.228055705357993
37,0.228087428227009
37,0.228119151096025
37,0.228150873965041
37,0.228182596834058
37,0.228214319703074
37,0.22824604257209
37,0.228277765441107
37,0.228309488310123
37,0.228341211179139
37,0.228372934048155
37,0.228404656917172
37,0.228436379786188
37,0.228468102655204
37,0.22849982552422
37,0.228531548393237
37,0.228563271262253
37,0.228594994131269
37,0.228626717000286
37,0.228658439869302
37,0.228690162738318
37,0.228721885607334
37,0.228753608476351
37,0.228785331345367
37,0.228817054214383
37,0.228848777083399
37,0.228880499952416
37,0.228912222821432
37,0.228943945690448
37,0.228975668559465
37,0.229007391428481
37,0.229039114297497
37,0.229070837166513
37,0.22910256003553
37,0.229134282904546
37,0.229166005773562
37,0.229197728642578
37,0.229229451511595
37,0.229261174380611
37,0.229292897249627
37,0.229324620118644
37,0.22935634298766
37,0.229388065856676
37,0.229419788725692
37,0.229451511594709
37,0.229483234463725
37,0.229514957332741
37,0.229546680201757
37,0.229578403070774
37,0.22961012593979
37,0.229641848808806
38,0.229673571677823
38,0.229705294546839
38,0.229737017415855
38,0.229768740284871
38,0.229800463153888
38,0.229832186022904
38,0.22986390889192
38,0.229895631760936
38,0.229927354629953
38,0.229959077498969
38,0.229990800367985
38,0.230022523237002
38,0.230054246106018
38,0.230085968975034
38,0.23011769184405
38,0.230149414713067
38,0.230181137582083
38,0.230212860451099
38,0.230244583320115
38,0.230276306189132
38,0.230308029058148
38,0.230339751927164
38,0.230371474796181
38,0.230403197665197
38,0.230434920534213
38,0.230466643403229
38,0.230498366272246
38,0.230530089141262
38,0.230561812010278
38,0.230593534879294
38,0.230625257748311
38,0.230656980617327
38,0.230688703486343
38,0.23072042635536
38,0.230752149224376
38,0.230783872093392
38,0.230815594962408
38,0.230847317831425
38,0.230879040700441
38,0.230910763569457
38,0.230942486438473
38,0.23097420930749
38,0.231005932176506
38,0.231037655045522
38,0.231069377914539
38,0.231101100783555
38,0.231132823652571
38,0.231164546521587
38,0.231196269390604
39,0.23122799225962
39,0.231259715128636
39,0.231291437997653
39,0.231323160866669
39,0.231354883735685
39,0.231386606604701
39,0.231418329473718
39,0.231450052342734
39,0.23148177521175
39,0.231513498080766
39,0.231545220949783
39,0.231576943818799
39,0.231608666687815
39,0.231640389556832
39,0.231672112425848
39,0.231703835294864
39,0.23173555816388
39,0.231767281032897
39,0.231799003901913
39,0.231830726770929
39,0.231862449639945
39,0.231894172508962
39,0.231925895377978
39,0.231957618246994
39,0.231989341116011
39,0.232021063985027
39,0.232052786854043
39,0.232084509723059
39,0.232116232592076
39,0.232147955461092
39,0.232179678330108
39,0.232211401199124
39,0.232243124068141
39,0.232274846937157
39,0.232306569806173
39,0.23233829267519
39,0.232370015544206
39,0.232401738413222
39,0.232433461282238
39,0.232465184151255
39,0.232496907020271
39,0.232528629889287
39,0.232560352758303
39,0.23259207562732
39,0.232623798496336
39,0.232655521365352
39,0.232687244234369
39,0.232718967103385
39,0.232750689972401
39,0.232782412841417
39,0.232814135710434
39,0.23284585857945
39,0.232877581448466
39,0.232909304317482
39,0.232941027186499
39,0.232972750055515
39,0.233004472924531
39,0.233036195793548
39,0.233067918662564
39,0.23309964153158
39,0.233131364400596
39,0.233163087269613
39,0.233194810138629
39,0.233226533007645
39,0.233258255876661
39,0.233289978745678
39,0.233321701614694
39,0.23335342448371
39,0.233385147352727
39,0.233416870221743
39,0.233448593090759
39,0.233480315959775
39,0.233512038828792
39,0.233543761697808
39,0.233575484566824
39,0.23360720743584
39,0.233638930304857
39,0.233670653173873
39,0.233702376042889
39,0.233734098911906
39,0.233765821780922
39,0.233797544649938
39,0.233829267518954
39,0.233860990387971
39,0.233892713256987
39,0.233924436126003
39,0.23395615899502
39,0.233987881864036
39,0.234019604733052
39,0.234051327602068
39,0.234083050471085
39,0.234114773340101
39,0.234146496209117
39,0.234178219078133
39,0.23420994194715
39,0.234241664816166
39,0.234273387685182
39,0.234305110554199
39,0.234336833423215
39,0.234368556292231
39,0.234400279161247
39,0.234432002030264
39,0.23446372489928
39,0.234495447768296
39,0.234527170637312
39,0.234558893506329
39,0.234590616375345
39,0.234622339244361
39,0.234654062113378
39,0.234685784982394
39,0.23471750785141
40,0.234749230720426
40,0.234780953589443
40,0.234812676458459
40,0.234844399327475
40,0.234876122196491
40,0.234907845065508
40,0.234939567934524
40,0.23497129080354
40,0.235003013672557
40,0.235034736541573
40,0.235066459410589
40,0.235098182279605
40,0.235129905148622
40,0.235161628017638
40,0.235193350886654
40,0.23522507375567
40,0.235256796624687
40,0.235288519493703
40,0.235320242362719
40,0.235351965231736
40,0.235383688100752
40,0.235415410969768
40,0.235447133838784
40,0.235478856707801
40,0.235510579576817
40,0.235542302445833
40,0.235574025314849
40,0.235605748183866
40,0.235637471052882
40,0.235669193921898
40,0.235700916790915
40,0.235732639659931
40,0.235764362528947
40,0.235796085397963
40,0.23582780826698
40,0.235859531135996
40,0.235891254005012
40,0.235922976874028
40,0.235954699743045
40,0.235986422612061
40,0.236018145481077
40,0.236049868350094
40,0.23608159121911
40,0.236113314088126
40,0.236145036957142
40,0.236176759826159
40,0.236208482695175
40,0.236240205564191
40,0.236271928433207
40,0.236303651302224
40,0.23633537417124
40,0.236367097040256
40,0.236398819909273
40,0.236430542778289
40,0.236462265647305
40,0.236493988516321
40,0.236525711385338
40,0.236557434254354
40,0.23658915712337
40,0.236620879992387
40,0.236652602861403
40,0.236684325730419
40,0.236716048599435
40,0.236747771468452
40,0.236779494337468
40,0.236811217206484
40,0.2368429400755
40,0.236874662944517
40,0.236906385813533
40,0.236938108682549
40,0.236969831551566
40,0.237001554420582
40,0.237033277289598
40,0.237065000158614
40,0.237096723027631
40,0.237128445896647
40,0.237160168765663
40,0.237191891634679
40,0.237223614503696
40,0.237255337372712
40,0.237287060241728
40,0.237318783110745
40,0.237350505979761
40,0.237382228848777
40,0.237413951717793
40,0.23744567458681
40,0.237477397455826
40,0.237509120324842
40,0.237540843193858
40,0.237572566062875
40,0.237604288931891
40,0.237636011800907
40,0.237667734669924
41,0.23769945753894
41,0.237731180407956
41,0.237762903276972
41,0.237794626145989
41,0.237826349015005
41,0.237858071884021
41,0.237889794753037
41,0.237921517622054
41,0.23795324049107
41,0.237984963360086
41,0.238016686229103
41,0.238048409098119
41,0.238080131967135
41,0.238111854836151
41,0.238143577705168
41,0.238175300574184
41,0.2382070234432
41,0.238238746312216
41,0.238270469181233
41,0.238302192050249
41,0.238333914919265
41,0.238365637788282
41,0.238397360657298
41,0.238429083526314
41,0.23846080639533
41,0.238492529264347
41,0.238524252133363
41,0.238555975002379
41,0.238587697871395
41,0.238619420740412
41,0.238651143609428
41,0.238682866478444
41,0.238714589347461
41,0.238746312216477
41,0.238778035085493
41,0.238809757954509
41,0.238841480823526
41,0.238873203692542
42,0.238904926561558
42,0.238936649430574
42,0.238968372299591
42,0.239000095168607
42,0.239031818037623
42,0.23906354090664
42,0.239095263775656
42,0.239126986644672
42,0.239158709513688
42,0.239190432382705
42,0.239222155251721
42,0.239253878120737
42,0.239285600989754
42,0.23931732385877
42,0.239349046727786
42,0.239380769596802
42,0.239412492465819
42,0.239444215334835
42,0.239475938203851
42,0.239507661072867
42,0.239539383941884
42,0.2395711068109
42,0.239602829679916
42,0.239634552548933
42,0.239666275417949
42,0.239697998286965
42,0.239729721155981
42,0.239761444024998
42,0.239793166894014
42,0.23982488976303
42,0.239856612632046
42,0.239888335501063
42,0.239920058370079
42,0.239951781239095
42,0.239983504108112
42,0.240015226977128
42,0.240046949846144
42,0.24007867271516
42,0.240110395584177
42,0.240142118453193
42,0.240173841322209
42,0.240205564191225
42,0.240237287060242
42,0.240269009929258
42,0.240300732798274
42,0.240332455667291
42,0.240364178536307
42,0.240395901405323
42,0.240427624274339
42,0.240459347143356
43,0.240491070012372
43,0.240522792881388
43,0.240554515750404
43,0.240586238619421
43,0.240617961488437
43,0.240649684357453
43,0.24068140722647
43,0.240713130095486
43,0.240744852964502
43,0.240776575833518
43,0.240808298702535
43,0.240840021571551
43,0.240871744440567
43,0.240903467309583
43,0.2409351901786
43,0.240966913047616
43,0.240998635916632
43,0.241030358785649
43,0.241062081654665
43,0.241093804523681
43,0.241125527392697
43,0.241157250261714
43,0.24118897313073
43,0.241220695999746
43,0.241252418868763
43,0.241284141737779
43,0.241315864606795
43,0.241347587475811
43,0.241379310344828
43,0.241411033213844
43,0.24144275608286
43,0.241474478951876
43,0.241506201820893
43,0.241537924689909
43,0.241569647558925
43,0.241601370427941
43,0.241633093296958
43,0.241664816165974
43,0.24169653903499
43,0.241728261904007
43,0.241759984773023
43,0.241791707642039
43,0.241823430511055
43,0.241855153380072
43,0.241886876249088
43,0.241918599118104
43,0.241950321987121
43,0.241982044856137
43,0.242013767725153
43,0.242045490594169
43,0.242077213463186
44,0.242108936332202
44,0.242140659201218
44,0.242172382070234
44,0.242204104939251
44,0.242235827808267
44,0.242267550677283
44,0.2422992735463
44,0.242330996415316
44,0.242362719284332
44,0.242394442153348
44,0.242426165022365
44,0.242457887891381
44,0.242489610760397
44,0.242521333629413
44,0.24255305649843
44,0.242584779367446
44,0.242616502236462
44,0.242648225105479
44,0.242679947974495
44,0.242711670843511
44,0.242743393712527
44,0.242775116581544
44,0.24280683945056
44,0.242838562319576
44,0.242870285188592
44,0.242902008057609
44,0.242933730926625
44,0.242965453795641
44,0.242997176664658
44,0.243028899533674
44,0.24306062240269
44,0.243092345271706
44,0.243124068140723
44,0.243155791009739
44,0.243187513878755
44,0.243219236747771
44,0.243250959616788
44,0.243282682485804
44,0.24331440535482
44,0.243346128223837
44,0.243377851092853
44,0.243409573961869
44,0.243441296830885
44,0.243473019699902
44,0.243504742568918
44,0.243536465437934
44,0.24356818830695
44,0.243599911175967
44,0.243631634044983
44,0.243663356913999
44,0.243695079783016
44,0.243726802652032
44,0.243758525521048
44,0.243790248390064
44,0.243821971259081
44,0.243853694128097
44,0.243885416997113
44,0.24391713986613
44,0.243948862735146
44,0.243980585604162
44,0.244012308473178
44,0.244044031342195
44,0.244075754211211
44,0.244107477080227
45,0.244139199949243
45,0.24417092281826
45,0.244202645687276
45,0.244234368556292
45,0.244266091425309
45,0.244297814294325
45,0.244329537163341
45,0.244361260032357
45,0.244392982901374
45,0.24442470577039
45,0.244456428639406
45,0.244488151508422
45,0.244519874377439
45,0.244551597246455
45,0.244583320115471
45,0.244615042984488
45,0.244646765853504
45,0.24467848872252
45,0.244710211591536
45,0.244741934460553
45,0.244773657329569
45,0.244805380198585
45,0.244837103067601
45,0.244868825936618
45,0.244900548805634
45,0.24493227167465
45,0.244963994543667
45,0.244995717412683
45,0.245027440281699
45,0.245059163150715
45,0.245090886019732
45,0.245122608888748
45,0.245154331757764
45,0.24518605462678
45,0.245217777495797
45,0.245249500364813
45,0.245281223233829
45,0.245312946102846
45,0.245344668971862
45,0.245376391840878
45,0.245408114709894
45,0.245439837578911
45,0.245471560447927
45,0.245503283316943
45,0.245535006185959
45,0.245566729054976
45,0.245598451923992
45,0.245630174793008
45,0.245661897662025
45,0.245693620531041
45,0.245725343400057
45,0.245757066269073
45,0.24578878913809
45,0.245820512007106
45,0.245852234876122
45,0.245883957745138
45,0.245915680614155
45,0.245947403483171
45,0.245979126352187
46,0.246010849221204
46,0.24604257209022
46,0.246074294959236
46,0.246106017828252
46,0.246137740697269
46,0.246169463566285
46,0.246201186435301
46,0.246232909304317
46,0.246264632173334
46,0.24629635504235
46,0.246328077911366
46,0.246359800780383
46,0.246391523649399
46,0.246423246518415
46,0.246454969387431
46,0.246486692256448
46,0.246518415125464
46,0.24655013799448
46,0.246581860863496
46,0.246613583732513
46,0.246645306601529
46,0.246677029470545
46,0.246708752339562
46,0.246740475208578
46,0.246772198077594
46,0.24680392094661
46,0.246835643815627
46,0.246867366684643
46,0.246899089553659
46,0.246930812422676
46,0.246962535291692
46,0.246994258160708
46,0.247025981029724
46,0.247057703898741
46,0.247089426767757
46,0.247121149636773
46,0.247152872505789
46,0.247184595374806
46,0.247216318243822
46,0.247248041112838
46,0.247279763981855
46,0.247311486850871
46,0.247343209719887
46,0.247374932588903
47,0.24740665545792
47,0.247438378326936
47,0.247470101195952
47,0.247501824064968
47,0.247533546933985
47,0.247565269803001
47,0.247596992672017
47,0.247628715541034
47,0.24766043841005
47,0.247692161279066
47,0.247723884148082
47,0.247755607017099
47,0.247787329886115
47,0.247819052755131
47,0.247850775624147
47,0.247882498493164
47,0.24791422136218
47,0.247945944231196
47,0.247977667100213
47,0.248009389969229
47,0.248041112838245
47,0.248072835707261
47,0.248104558576278
47,0.248136281445294
47,0.24816800431431
47,0.248199727183326
47,0.248231450052343
47,0.248263172921359
47,0.248294895790375
47,0.248326618659392
47,0.248358341528408
47,0.248390064397424
47,0.24842178726644
47,0.248453510135457
47,0.248485233004473
47,0.248516955873489
47,0.248548678742505
47,0.248580401611522
47,0.248612124480538
47,0.248643847349554
47,0.248675570218571
47,0.248707293087587
47,0.248739015956603
47,0.248770738825619
47,0.248802461694636
47,0.248834184563652
47,0.248865907432668
47,0.248897630301684
47,0.248929353170701
47,0.248961076039717
47,0.248992798908733
47,0.24902452177775
47,0.249056244646766
47,0.249087967515782
47,0.249119690384798
47,0.249151413253815
47,0.249183136122831
47,0.249214858991847
47,0.249246581860863
47,0.24927830472988
47,0.249310027598896
47,0.249341750467912
47,0.249373473336929
47,0.249405196205945
47,0.249436919074961
47,0.249468641943977
47,0.249500364812994
47,0.24953208768201
48,0.249563810551026
48,0.249595533420043
48,0.249627256289059
48,0.249658979158075
48,0.249690702027091
48,0.249722424896108
48,0.249754147765124
48,0.24978587063414
48,0.249817593503156
48,0.249849316372173
48,0.249881039241189
48,0.249912762110205
48,0.249944484979222
48,0.249976207848238
48,0.250007930717254
48,0.25003965358627
48,0.250071376455287
48,0.250103099324303
48,0.250134822193319
48,0.250166545062335
48,0.250198267931352
48,0.250229990800368
48,0.250261713669384
48,0.250293436538401
48,0.250325159407417
48,0.250356882276433
48,0.250388605145449
48,0.250420328014466
48,0.250452050883482
48,0.250483773752498
48,0.250515496621514
48,0.250547219490531
48,0.250578942359547
48,0.250610665228563
48,0.25064238809758
48,0.250674110966596
48,0.250705833835612
48,0.250737556704628
48,0.250769279573645
48,0.250801002442661
48,0.250832725311677
48,0.250864448180693
48,0.25089617104971
48,0.250927893918726
48,0.250959616787742
48,0.250991339656759
48,0.251023062525775
48,0.251054785394791
48,0.251086508263807
48,0.251118231132824
48,0.25114995400184
48,0.251181676870856
48,0.251213399739873
48,0.251245122608889
48,0.251276845477905
48,0.251308568346921
48,0.251340291215938
48,0.251372014084954
48,0.25140373695397
49,0.251435459822986
49,0.251467182692003
49,0.251498905561019
49,0.251530628430035
49,0.251562351299051
49,0.251594074168068
49,0.251625797037084
49,0.2516575199061
49,0.251689242775117
49,0.251720965644133
49,0.251752688513149
49,0.251784411382165
49,0.251816134251182
49,0.251847857120198
49,0.251879579989214
49,0.25191130285823
49,0.251943025727247
49,0.251974748596263
49,0.252006471465279
49,0.252038194334296
49,0.252069917203312
49,0.252101640072328
49,0.252133362941344
49,0.252165085810361
49,0.252196808679377
49,0.252228531548393
49,0.25226025441741
49,0.252291977286426
49,0.252323700155442
49,0.252355423024458
49,0.252387145893475
49,0.252418868762491
49,0.252450591631507
49,0.252482314500523
49,0.25251403736954
49,0.252545760238556
49,0.252577483107572
49,0.252609205976589
49,0.252640928845605
49,0.252672651714621
49,0.252704374583637
49,0.252736097452654
49,0.25276782032167
49,0.252799543190686
49,0.252831266059702
49,0.252862988928719
49,0.252894711797735
49,0.252926434666751
49,0.252958157535768
49,0.252989880404784
49,0.2530216032738
49,0.253053326142816
49,0.253085049011833
49,0.253116771880849
49,0.253148494749865
49,0.253180217618881
49,0.253211940487898
49,0.253243663356914
49,0.25327538622593
49,0.253307109094947
49,0.253338831963963
49,0.253370554832979
49,0.253402277701995
49,0.253434000571012
49,0.253465723440028
49,0.253497446309044
49,0.25352916917806
49,0.253560892047077
49,0.253592614916093
49,0.253624337785109
49,0.253656060654126
49,0.253687783523142
49,0.253719506392158
49,0.253751229261174
49,0.253782952130191
49,0.253814674999207
49,0.253846397868223
49,0.253878120737239
49,0.253909843606256
49,0.253941566475272
49,0.253973289344288
49,0.254005012213305
49,0.254036735082321
49,0.254068457951337
49,0.254100180820353
49,0.25413190368937
49,0.254163626558386
49,0.254195349427402
49,0.254227072296418
49,0.254258795165435
49,0.254290518034451
49,0.254322240903467
49,0.254353963772484
49,0.2543856866415
49,0.254417409510516
49,0.254449132379532
49,0.254480855248549
49,0.254512578117565
49,0.254544300986581
49,0.254576023855598
49,0.254607746724614
49,0.25463946959363
49,0.254671192462646
49,0.254702915331663
49,0.254734638200679
49,0.254766361069695
49,0.254798083938711
49,0.254829806807728
49,0.254861529676744
49,0.25489325254576
49,0.254924975414776
49,0.254956698283793
49,0.254988421152809
49,0.255020144021825
49,0.255051866890842
49,0.255083589759858
49,0.255115312628874
49,0.25514703549789
49,0.255178758366907
49,0.255210481235923
49,0.255242204104939
49,0.255273926973956
49,0.255305649842972
49,0.255337372711988
49,0.255369095581004
49,0.255400818450021
49,0.255432541319037
49,0.255464264188053
49,0.255495987057069
49,0.255527709926086
49,0.255559432795102
49,0.255591155664118
49,0.255622878533135
49,0.255654601402151
49,0.255686324271167
49,0.255718047140183
49,0.2557497700092
49,0.255781492878216
49,0.255813215747232
49,0.255844938616248
49,0.255876661485265
49,0.255908384354281
49,0.255940107223297
49,0.255971830092314
49,0.25600355296133
49,0.256035275830346
49,0.256066998699362
49,0.256098721568379
49,0.256130444437395
49,0.256162167306411
49,0.256193890175427
49,0.256225613044444
49,0.25625733591346
49,0.256289058782476
49,0.256320781651493
49,0.256352504520509
49,0.256384227389525
49,0.256415950258541
49,0.256447673127558
49,0.256479395996574
49,0.25651111886559
49,0.256542841734606
49,0.256574564603623
49,0.256606287472639
49,0.256638010341655
49,0.256669733210672
49,0.256701456079688
49,0.256733178948704
49,0.25676490181772
49,0.256796624686737
49,0.256828347555753
49,0.256860070424769
49,0.256891793293785
49,0.256923516162802
49,0.256955239031818
49,0.256986961900834
49,0.257018684769851
49,0.257050407638867
49,0.257082130507883
49,0.257113853376899
49,0.257145576245916
49,0.257177299114932
49,0.257209021983948
49,0.257240744852964
49,0.257272467721981
49,0.257304190590997
49,0.257335913460013
49,0.25736763632903
49,0.257399359198046
49,0.257431082067062
49,0.257462804936078
49,0.257494527805095
49,0.257526250674111
49,0.257557973543127
49,0.257589696412144
49,0.25762141928116
49,0.257653142150176
49,0.257684865019192
49,0.257716587888209
49,0.257748310757225
49,0.257780033626241
49,0.257811756495257
49,0.257843479364274
49,0.25787520223329
49,0.257906925102306
49,0.257938647971323
49,0.257970370840339
49,0.258002093709355
49,0.258033816578371
49,0.258065539447388
49,0.258097262316404
49,0.25812898518542
49,0.258160708054436
49,0.258192430923453
49,0.258224153792469
49,0.258255876661485
49,0.258287599530502
49,0.258319322399518
49,0.258351045268534
49,0.25838276813755
49,0.258414491006567
49,0.258446213875583
49,0.258477936744599
49,0.258509659613615
49,0.258541382482632
49,0.258573105351648
49,0.258604828220664
49,0.258636551089681
49,0.258668273958697
49,0.258699996827713
49,0.258731719696729
49,0.258763442565746
49,0.258795165434762
49,0.258826888303778
49,0.258858611172794
49,0.258890334041811
49,0.258922056910827
49,0.258953779779843
49,0.25898550264886
49,0.259017225517876
49,0.259048948386892
49,0.259080671255908
49,0.259112394124925
49,0.259144116993941
49,0.259175839862957
49,0.259207562731973
49,0.25923928560099
49,0.259271008470006
49,0.259302731339022
49,0.259334454208039
49,0.259366177077055
49,0.259397899946071
49,0.259429622815087
49,0.259461345684104
49,0.25949306855312
49,0.259524791422136
49,0.259556514291153
49,0.259588237160169
49,0.259619960029185
49,0.259651682898201
49,0.259683405767218
49,0.259715128636234
49,0.25974685150525
49,0.259778574374266
49,0.259810297243283
49,0.259842020112299
49,0.259873742981315
49,0.259905465850332
50,0.259937188719348
50,0.259968911588364
50,0.26000063445738
50,0.260032357326397
50,0.260064080195413
50,0.260095803064429
50,0.260127525933445
50,0.260159248802462
50,0.260190971671478
50,0.260222694540494
50,0.26025441740951
50,0.260286140278527
50,0.260317863147543
50,0.260349586016559
50,0.260381308885576
50,0.260413031754592
50,0.260444754623608
50,0.260476477492624
50,0.260508200361641
50,0.260539923230657
50,0.260571646099673
50,0.26060336896869
50,0.260635091837706
50,0.260666814706722
50,0.260698537575738
50,0.260730260444755
50,0.260761983313771
50,0.260793706182787
50,0.260825429051803
50,0.26085715192082
50,0.260888874789836
50,0.260920597658852
50,0.260952320527869
50,0.260984043396885
50,0.261015766265901
50,0.261047489134917
50,0.261079212003934
50,0.26111093487295
50,0.261142657741966
50,0.261174380610982
50,0.261206103479999
50,0.261237826349015
50,0.261269549218031
50,0.261301272087048
50,0.261332994956064
50,0.26136471782508
50,0.261396440694096
50,0.261428163563113
50,0.261459886432129
50,0.261491609301145
50,0.261523332170161
50,0.261555055039178
50,0.261586777908194
50,0.26161850077721
50,0.261650223646227
50,0.261681946515243
50,0.261713669384259
50,0.261745392253275
50,0.261777115122292
50,0.261808837991308
50,0.261840560860324
50,0.26187228372934
50,0.261904006598357
50,0.261935729467373
50,0.261967452336389
50,0.261999175205406
50,0.262030898074422
50,0.262062620943438
50,0.262094343812454
50,0.262126066681471
50,0.262157789550487
50,0.262189512419503
50,0.262221235288519
50,0.262252958157536
50,0.262284681026552
50,0.262316403895568
50,0.262348126764585
50,0.262379849633601
50,0.262411572502617
50,0.262443295371633
50,0.26247501824065
50,0.262506741109666
50,0.262538463978682
50,0.262570186847699
50,0.262601909716715
50,0.262633632585731
50,0.262665355454747
50,0.262697078323764
50,0.26272880119278
50,0.262760524061796
50,0.262792246930812
50,0.262823969799829
50,0.262855692668845
50,0.262887415537861
50,0.262919138406878
50,0.262950861275894
50,0.26298258414491
50,0.263014307013926
50,0.263046029882943
50,0.263077752751959
50,0.263109475620975
50,0.263141198489991
50,0.263172921359008
50,0.263204644228024
50,0.26323636709704
50,0.263268089966057
50,0.263299812835073
50,0.263331535704089
50,0.263363258573105
50,0.263394981442122
50,0.263426704311138
50,0.263458427180154
50,0.26349015004917
50,0.263521872918187
50,0.263553595787203
50,0.263585318656219
50,0.263617041525236
50,0.263648764394252
50,0.263680487263268
50,0.263712210132284
50,0.263743933001301
50,0.263775655870317
50,0.263807378739333
50,0.263839101608349
50,0.263870824477366
50,0.263902547346382
51,0.263934270215398
51,0.263965993084415
51,0.263997715953431
51,0.264029438822447
51,0.264061161691463
51,0.26409288456048
51,0.264124607429496
51,0.264156330298512
51,0.264188053167528
51,0.264219776036545
51,0.264251498905561
51,0.264283221774577
51,0.264314944643594
51,0.26434666751261
51,0.264378390381626
51,0.264410113250642
51,0.264441836119659
51,0.264473558988675
51,0.264505281857691
51,0.264537004726707
51,0.264568727595724
51,0.26460045046474
51,0.264632173333756
51,0.264663896202773
51,0.264695619071789
51,0.264727341940805
51,0.264759064809821
51,0.264790787678838
51,0.264822510547854
51,0.26485423341687
51,0.264885956285887
51,0.264917679154903
51,0.264949402023919
51,0.264981124892935
51,0.265012847761952
51,0.265044570630968
51,0.265076293499984
51,0.265108016369
51,0.265139739238017
51,0.265171462107033
51,0.265203184976049
51,0.265234907845065
51,0.265266630714082
51,0.265298353583098
52,0.265330076452114
52,0.265361799321131
52,0.265393522190147
52,0.265425245059163
52,0.265456967928179
52,0.265488690797196
52,0.265520413666212
52,0.265552136535228
52,0.265583859404245
52,0.265615582273261
52,0.265647305142277
52,0.265679028011293
52,0.26571075088031
52,0.265742473749326
52,0.265774196618342
52,0.265805919487358
52,0.265837642356375
52,0.265869365225391
52,0.265901088094407
52,0.265932810963424
52,0.26596453383244
52,0.265996256701456
52,0.266027979570472
52,0.266059702439489
52,0.266091425308505
52,0.266123148177521
52,0.266154871046537
52,0.266186593915554
52,0.26621831678457
52,0.266250039653586
52,0.266281762522603
52,0.266313485391619
53,0.266345208260635
53,0.266376931129651
53,0.266408653998668
53,0.266440376867684
53,0.2664720997367
53,0.266503822605716
53,0.266535545474733
53,0.266567268343749
53,0.266598991212765
53,0.266630714081782
53,0.266662436950798
53,0.266694159819814
53,0.26672588268883
53,0.266757605557847
53,0.266789328426863
53,0.266821051295879
53,0.266852774164895
53,0.266884497033912
53,0.266916219902928
53,0.266947942771944
53,0.266979665640961
53,0.267011388509977
53,0.267043111378993
53,0.267074834248009
53,0.267106557117026
53,0.267138279986042
53,0.267170002855058
53,0.267201725724074
53,0.267233448593091
53,0.267265171462107
53,0.267296894331123
53,0.26732861720014
53,0.267360340069156
53,0.267392062938172
53,0.267423785807188
53,0.267455508676205
53,0.267487231545221
53,0.267518954414237
53,0.267550677283253
53,0.26758240015227
53,0.267614123021286
53,0.267645845890302
53,0.267677568759319
53,0.267709291628335
54,0.267741014497351
54,0.267772737366367
54,0.267804460235384
54,0.2678361831044
54,0.267867905973416
54,0.267899628842433
54,0.267931351711449
54,0.267963074580465
54,0.267994797449481
54,0.268026520318498
54,0.268058243187514
54,0.26808996605653
54,0.268121688925546
54,0.268153411794563
54,0.268185134663579
54,0.268216857532595
54,0.268248580401612
54,0.268280303270628
54,0.268312026139644
54,0.26834374900866
54,0.268375471877677
54,0.268407194746693
54,0.268438917615709
54,0.268470640484725
54,0.268502363353742
54,0.268534086222758
54,0.268565809091774
54,0.268597531960791
54,0.268629254829807
54,0.268660977698823
54,0.268692700567839
54,0.268724423436856
54,0.268756146305872
54,0.268787869174888
54,0.268819592043904
54,0.268851314912921
54,0.268883037781937
54,0.268914760650953
54,0.26894648351997
54,0.268978206388986
54,0.269009929258002
54,0.269041652127018
54,0.269073374996035
54,0.269105097865051
54,0.269136820734067
54,0.269168543603083
54,0.2692002664721
54,0.269231989341116
54,0.269263712210132
54,0.269295435079149
54,0.269327157948165
54,0.269358880817181
54,0.269390603686197
54,0.269422326555214
54,0.26945404942423
54,0.269485772293246
54,0.269517495162262
54,0.269549218031279
54,0.269580940900295
55,0.269612663769311
55,0.269644386638328
55,0.269676109507344
55,0.26970783237636
55,0.269739555245376
55,0.269771278114393
55,0.269803000983409
55,0.269834723852425
55,0.269866446721441
55,0.269898169590458
55,0.269929892459474
55,0.26996161532849
55,0.269993338197507
55,0.270025061066523
55,0.270056783935539
55,0.270088506804555
55,0.270120229673572
55,0.270151952542588
55,0.270183675411604
55,0.270215398280621
55,0.270247121149637
55,0.270278844018653
55,0.270310566887669
55,0.270342289756686
55,0.270374012625702
55,0.270405735494718
55,0.270437458363734
55,0.270469181232751
55,0.270500904101767
55,0.270532626970783
55,0.270564349839799
55,0.270596072708816
55,0.270627795577832
55,0.270659518446848
55,0.270691241315865
55,0.270722964184881
55,0.270754687053897
55,0.270786409922913
55,0.27081813279193
55,0.270849855660946
55,0.270881578529962
55,0.270913301398979
56,0.270945024267995
56,0.270976747137011
56,0.271008470006027
56,0.271040192875044
56,0.27107191574406
56,0.271103638613076
56,0.271135361482092
56,0.271167084351109
56,0.271198807220125
56,0.271230530089141
56,0.271262252958158
56,0.271293975827174
56,0.27132569869619
56,0.271357421565206
56,0.271389144434223
56,0.271420867303239
56,0.271452590172255
56,0.271484313041271
56,0.271516035910288
56,0.271547758779304
56,0.27157948164832
56,0.271611204517337
56,0.271642927386353
56,0.271674650255369
56,0.271706373124385
56,0.271738095993402
56,0.271769818862418
56,0.271801541731434
56,0.27183326460045
56,0.271864987469467
56,0.271896710338483
56,0.271928433207499
56,0.271960156076516
56,0.271991878945532
56,0.272023601814548
56,0.272055324683564
56,0.272087047552581
56,0.272118770421597
56,0.272150493290613
57,0.272182216159629
57,0.272213939028646
57,0.272245661897662
57,0.272277384766678
57,0.272309107635695
57,0.272340830504711
57,0.272372553373727
57,0.272404276242743
57,0.27243599911176
57,0.272467721980776
57,0.272499444849792
57,0.272531167718808
57,0.272562890587825
57,0.272594613456841
57,0.272626336325857
57,0.272658059194874
57,0.27268978206389
57,0.272721504932906
57,0.272753227801922
57,0.272784950670939
57,0.272816673539955
57,0.272848396408971
57,0.272880119277987
57,0.272911842147004
57,0.27294356501602
57,0.272975287885036
57,0.273007010754053
57,0.273038733623069
57,0.273070456492085
57,0.273102179361101
57,0.273133902230118
57,0.273165625099134
57,0.27319734796815
57,0.273229070837167
57,0.273260793706183
57,0.273292516575199
57,0.273324239444215
57,0.273355962313232
57,0.273387685182248
57,0.273419408051264
57,0.27345113092028
57,0.273482853789297
57,0.273514576658313
57,0.273546299527329
57,0.273578022396346
57,0.273609745265362
58,0.273641468134378
58,0.273673191003394
58,0.273704913872411
58,0.273736636741427
58,0.273768359610443
58,0.273800082479459
58,0.273831805348476
58,0.273863528217492
58,0.273895251086508
58,0.273926973955525
58,0.273958696824541
58,0.273990419693557
58,0.274022142562573
58,0.27405386543159
58,0.274085588300606
58,0.274117311169622
58,0.274149034038638
58,0.274180756907655
58,0.274212479776671
58,0.274244202645687
58,0.274275925514704
58,0.27430764838372
58,0.274339371252736
58,0.274371094121752
58,0.274402816990769
58,0.274434539859785
58,0.274466262728801
58,0.274497985597817
58,0.274529708466834
58,0.27456143133585
58,0.274593154204866
58,0.274624877073883
58,0.274656599942899
58,0.274688322811915
58,0.274720045680931
58,0.274751768549948
58,0.274783491418964
58,0.27481521428798
58,0.274846937156996
58,0.274878660026013
58,0.274910382895029
58,0.274942105764045
58,0.274973828633062
58,0.275005551502078
58,0.275037274371094
58,0.27506899724011
59,0.275100720109127
59,0.275132442978143
59,0.275164165847159
59,0.275195888716176
59,0.275227611585192
59,0.275259334454208
59,0.275291057323224
59,0.275322780192241
59,0.275354503061257
59,0.275386225930273
59,0.275417948799289
59,0.275449671668306
59,0.275481394537322
59,0.275513117406338
59,0.275544840275355
59,0.275576563144371
59,0.275608286013387
59,0.275640008882403
59,0.27567173175142
59,0.275703454620436
59,0.275735177489452
59,0.275766900358468
59,0.275798623227485
59,0.275830346096501
59,0.275862068965517
59,0.275893791834533
59,0.27592551470355
59,0.275957237572566
59,0.275988960441582
59,0.276020683310599
59,0.276052406179615
59,0.276084129048631
59,0.276115851917647
59,0.276147574786664
59,0.27617929765568
59,0.276211020524696
59,0.276242743393713
59,0.276274466262729
59,0.276306189131745
59,0.276337912000761
59,0.276369634869778
59,0.276401357738794
59,0.27643308060781
59,0.276464803476826
59,0.276496526345843
59,0.276528249214859
59,0.276559972083875
59,0.276591694952892
59,0.276623417821908
59,0.276655140690924
59,0.27668686355994
59,0.276718586428957
59,0.276750309297973
59,0.276782032166989
59,0.276813755036005
59,0.276845477905022
59,0.276877200774038
59,0.276908923643054
59,0.276940646512071
59,0.276972369381087
59,0.277004092250103
59,0.277035815119119
59,0.277067537988136
59,0.277099260857152
59,0.277130983726168
59,0.277162706595184
59,0.277194429464201
59,0.277226152333217
59,0.277257875202233
59,0.27728959807125
59,0.277321320940266
59,0.277353043809282
59,0.277384766678298
59,0.277416489547315
59,0.277448212416331
59,0.277479935285347
59,0.277511658154363
59,0.27754338102338
59,0.277575103892396
59,0.277606826761412
59,0.277638549630429
59,0.277670272499445
59,0.277701995368461
59,0.277733718237477
59,0.277765441106494
59,0.27779716397551
59,0.277828886844526
60,0.277860609713542
60,0.277892332582559
60,0.277924055451575
60,0.277955778320591
60,0.277987501189608
60,0.278019224058624
60,0.27805094692764
60,0.278082669796656
60,0.278114392665673
60,0.278146115534689
60,0.278177838403705
60,0.278209561272722
60,0.278241284141738
60,0.278273007010754
60,0.27830472987977
60,0.278336452748787
60,0.278368175617803
60,0.278399898486819
60,0.278431621355835
60,0.278463344224852
60,0.278495067093868
60,0.278526789962884
60,0.278558512831901
60,0.278590235700917
60,0.278621958569933
60,0.278653681438949
60,0.278685404307966
60,0.278717127176982
60,0.278748850045998
60,0.278780572915014
60,0.278812295784031
60,0.278844018653047
60,0.278875741522063
60,0.27890746439108
60,0.278939187260096
60,0.278970910129112
60,0.279002632998128
60,0.279034355867145
60,0.279066078736161
60,0.279097801605177
60,0.279129524474193
60,0.27916124734321
61,0.279192970212226
61,0.279224693081242
61,0.279256415950259
61,0.279288138819275
61,0.279319861688291
61,0.279351584557307
61,0.279383307426324
61,0.27941503029534
61,0.279446753164356
61,0.279478476033372
61,0.279510198902389
61,0.279541921771405
61,0.279573644640421
61,0.279605367509438
61,0.279637090378454
61,0.27966881324747
61,0.279700536116486
61,0.279732258985503
61,0.279763981854519
61,0.279795704723535
61,0.279827427592551
61,0.279859150461568
61,0.279890873330584
61,0.2799225961996
61,0.279954319068617
61,0.279986041937633
61,0.280017764806649
61,0.280049487675665
61,0.280081210544682
61,0.280112933413698
62,0.280144656282714
62,0.28017637915173
62,0.280208102020747
62,0.280239824889763
62,0.280271547758779
62,0.280303270627796
62,0.280334993496812
62,0.280366716365828
62,0.280398439234844
62,0.280430162103861
62,0.280461884972877
62,0.280493607841893
62,0.28052533071091
62,0.280557053579926
62,0.280588776448942
62,0.280620499317958
62,0.280652222186975
62,0.280683945055991
62,0.280715667925007
62,0.280747390794023
62,0.28077911366304
62,0.280810836532056
62,0.280842559401072
62,0.280874282270088
62,0.280906005139105
62,0.280937728008121
62,0.280969450877137
62,0.281001173746154
62,0.28103289661517
62,0.281064619484186
62,0.281096342353202
62,0.281128065222219
62,0.281159788091235
62,0.281191510960251
62,0.281223233829268
62,0.281254956698284
63,0.2812866795673
63,0.281318402436316
63,0.281350125305333
63,0.281381848174349
63,0.281413571043365
63,0.281445293912381
63,0.281477016781398
63,0.281508739650414
63,0.28154046251943
63,0.281572185388447
63,0.281603908257463
63,0.281635631126479
63,0.281667353995495
63,0.281699076864512
63,0.281730799733528
63,0.281762522602544
63,0.28179424547156
63,0.281825968340577
63,0.281857691209593
63,0.281889414078609
63,0.281921136947626
63,0.281952859816642
63,0.281984582685658
63,0.282016305554674
63,0.282048028423691
63,0.282079751292707
63,0.282111474161723
63,0.282143197030739
63,0.282174919899756
63,0.282206642768772
63,0.282238365637788
63,0.282270088506805
64,0.282301811375821
64,0.282333534244837
64,0.282365257113853
64,0.28239697998287
64,0.282428702851886
64,0.282460425720902
64,0.282492148589918
64,0.282523871458935
64,0.282555594327951
64,0.282587317196967
64,0.282619040065984
64,0.282650762935
64,0.282682485804016
64,0.282714208673032
64,0.282745931542049
64,0.282777654411065
64,0.282809377280081
64,0.282841100149097
64,0.282872823018114
64,0.28290454588713
64,0.282936268756146
64,0.282967991625163
64,0.282999714494179
64,0.283031437363195
64,0.283063160232211
64,0.283094883101228
64,0.283126605970244
64,0.28315832883926
64,0.283190051708276
64,0.283221774577293
64,0.283253497446309
64,0.283285220315325
64,0.283316943184342
64,0.283348666053358
64,0.283380388922374
64,0.28341211179139
64,0.283443834660407
64,0.283475557529423
64,0.283507280398439
64,0.283539003267456
64,0.283570726136472
64,0.283602449005488
64,0.283634171874504
64,0.283665894743521
64,0.283697617612537
64,0.283729340481553
64,0.283761063350569
64,0.283792786219586
64,0.283824509088602
64,0.283856231957618
64,0.283887954826635
64,0.283919677695651
65,0.283951400564667
65,0.283983123433683
65,0.2840148463027
65,0.284046569171716
65,0.284078292040732
65,0.284110014909748
65,0.284141737778765
65,0.284173460647781
65,0.284205183516797
65,0.284236906385814
65,0.28426862925483
65,0.284300352123846
65,0.284332074992862
65,0.284363797861879
65,0.284395520730895
65,0.284427243599911
65,0.284458966468927
65,0.284490689337944
65,0.28452241220696
65,0.284554135075976
65,0.284585857944993
65,0.284617580814009
65,0.284649303683025
65,0.284681026552041
65,0.284712749421058
65,0.284744472290074
65,0.28477619515909
65,0.284807918028106
65,0.284839640897123
65,0.284871363766139
65,0.284903086635155
65,0.284934809504172
65,0.284966532373188
65,0.284998255242204
65,0.28502997811122
65,0.285061700980237
66,0.285093423849253
66,0.285125146718269
66,0.285156869587285
66,0.285188592456302
66,0.285220315325318
66,0.285252038194334
66,0.285283761063351
66,0.285315483932367
66,0.285347206801383
66,0.285378929670399
66,0.285410652539416
66,0.285442375408432
66,0.285474098277448
66,0.285505821146465
66,0.285537544015481
66,0.285569266884497
66,0.285600989753513
66,0.28563271262253
66,0.285664435491546
66,0.285696158360562
66,0.285727881229578
66,0.285759604098595
66,0.285791326967611
66,0.285823049836627
66,0.285854772705644
66,0.28588649557466
66,0.285918218443676
66,0.285949941312692
66,0.285981664181709
66,0.286013387050725
66,0.286045109919741
66,0.286076832788757
66,0.286108555657774
66,0.28614027852679
66,0.286172001395806
66,0.286203724264822
67,0.286235447133839
67,0.286267170002855
67,0.286298892871871
67,0.286330615740888
67,0.286362338609904
67,0.28639406147892
67,0.286425784347936
67,0.286457507216953
67,0.286489230085969
67,0.286520952954985
67,0.286552675824002
67,0.286584398693018
67,0.286616121562034
67,0.28664784443105
67,0.286679567300067
67,0.286711290169083
67,0.286743013038099
67,0.286774735907115
67,0.286806458776132
67,0.286838181645148
67,0.286869904514164
67,0.286901627383181
67,0.286933350252197
67,0.286965073121213
67,0.286996795990229
67,0.287028518859246
67,0.287060241728262
67,0.287091964597278
67,0.287123687466294
67,0.287155410335311
67,0.287187133204327
67,0.287218856073343
67,0.28725057894236
67,0.287282301811376
67,0.287314024680392
67,0.287345747549408
67,0.287377470418425
67,0.287409193287441
67,0.287440916156457
67,0.287472639025473
68,0.28750436189449
68,0.287536084763506
68,0.287567807632522
68,0.287599530501539
68,0.287631253370555
68,0.287662976239571
68,0.287694699108587
68,0.287726421977604
68,0.28775814484662
68,0.287789867715636
68,0.287821590584652
68,0.287853313453669
68,0.287885036322685
68,0.287916759191701
68,0.287948482060718
68,0.287980204929734
68,0.28801192779875
68,0.288043650667766
68,0.288075373536783
68,0.288107096405799
68,0.288138819274815
68,0.288170542143831
68,0.288202265012848
68,0.288233987881864
68,0.28826571075088
68,0.288297433619897
68,0.288329156488913
68,0.288360879357929
68,0.288392602226945
68,0.288424325095962
68,0.288456047964978
68,0.288487770833994
68,0.28851949370301
68,0.288551216572027
68,0.288582939441043
68,0.288614662310059
68,0.288646385179076
68,0.288678108048092
69,0.288709830917108
69,0.288741553786124
69,0.288773276655141
69,0.288804999524157
69,0.288836722393173
69,0.28886844526219
69,0.288900168131206
69,0.288931891000222
69,0.288963613869238
69,0.288995336738255
69,0.289027059607271
69,0.289058782476287
69,0.289090505345303
69,0.28912222821432
69,0.289153951083336
69,0.289185673952352
69,0.289217396821369
69,0.289249119690385
69,0.289280842559401
69,0.289312565428417
69,0.289344288297434
69,0.28937601116645
69,0.289407734035466
69,0.289439456904482
69,0.289471179773499
69,0.289502902642515
69,0.289534625511531
69,0.289566348380548
69,0.289598071249564
69,0.28962979411858
69,0.289661516987596
69,0.289693239856613
69,0.289724962725629
69,0.289756685594645
69,0.289788408463661
69,0.289820131332678
69,0.289851854201694
69,0.28988357707071
69,0.289915299939727
69,0.289947022808743
69,0.289978745677759
69,0.290010468546775
69,0.290042191415792
69,0.290073914284808
69,0.290105637153824
69,0.29013736002284
69,0.290169082891857
69,0.290200805760873
69,0.290232528629889
69,0.290264251498906
69,0.290295974367922
69,0.290327697236938
69,0.290359420105954
69,0.290391142974971
69,0.290422865843987
69,0.290454588713003
69,0.290486311582019
69,0.290518034451036
69,0.290549757320052
69,0.290581480189068
69,0.290613203058085
69,0.290644925927101
69,0.290676648796117
69,0.290708371665133
69,0.29074009453415
69,0.290771817403166
69,0.290803540272182
69,0.290835263141199
69,0.290866986010215
69,0.290898708879231
69,0.290930431748247
69,0.290962154617264
69,0.29099387748628
69,0.291025600355296
70,0.291057323224312
70,0.291089046093329
70,0.291120768962345
70,0.291152491831361
70,0.291184214700377
70,0.291215937569394
70,0.29124766043841
70,0.291279383307426
70,0.291311106176443
70,0.291342829045459
70,0.291374551914475
70,0.291406274783491
70,0.291437997652508
70,0.291469720521524
70,0.29150144339054
70,0.291533166259556
70,0.291564889128573
70,0.291596611997589
70,0.291628334866605
70,0.291660057735622
70,0.291691780604638
70,0.291723503473654
70,0.29175522634267
70,0.291786949211687
70,0.291818672080703
70,0.291850394949719
70,0.291882117818736
70,0.291913840687752
70,0.291945563556768
70,0.291977286425784
70,0.292009009294801
70,0.292040732163817
70,0.292072455032833
70,0.292104177901849
70,0.292135900770866
70,0.292167623639882
70,0.292199346508898
70,0.292231069377915
70,0.292262792246931
70,0.292294515115947
70,0.292326237984963
70,0.29235796085398
70,0.292389683722996
71,0.292421406592012
71,0.292453129461028
71,0.292484852330045
71,0.292516575199061
71,0.292548298068077
71,0.292580020937094
71,0.29261174380611
71,0.292643466675126
71,0.292675189544142
71,0.292706912413159
71,0.292738635282175
71,0.292770358151191
71,0.292802081020207
71,0.292833803889224
71,0.29286552675824
71,0.292897249627256
71,0.292928972496273
71,0.292960695365289
71,0.292992418234305
71,0.293024141103321
71,0.293055863972338
71,0.293087586841354
71,0.29311930971037
71,0.293151032579386
71,0.293182755448403
71,0.293214478317419
71,0.293246201186435
71,0.293277924055452
72,0.293309646924468
72,0.293341369793484
72,0.2933730926625
72,0.293404815531517
72,0.293436538400533
72,0.293468261269549
72,0.293499984138565
72,0.293531707007582
72,0.293563429876598
72,0.293595152745614
72,0.293626875614631
72,0.293658598483647
72,0.293690321352663
72,0.293722044221679
72,0.293753767090696
72,0.293785489959712
72,0.293817212828728
72,0.293848935697745
72,0.293880658566761
72,0.293912381435777
72,0.293944104304793
72,0.29397582717381
72,0.294007550042826
72,0.294039272911842
72,0.294070995780858
72,0.294102718649875
72,0.294134441518891
72,0.294166164387907
72,0.294197887256924
72,0.29422961012594
72,0.294261332994956
72,0.294293055863972
72,0.294324778732989
72,0.294356501602005
72,0.294388224471021
72,0.294419947340037
72,0.294451670209054
72,0.29448339307807
72,0.294515115947086
72,0.294546838816103
72,0.294578561685119
72,0.294610284554135
72,0.294642007423151
72,0.294673730292168
72,0.294705453161184
72,0.2947371760302
72,0.294768898899216
72,0.294800621768233
73,0.294832344637249
73,0.294864067506265
73,0.294895790375282
73,0.294927513244298
73,0.294959236113314
73,0.29499095898233
73,0.295022681851347
73,0.295054404720363
73,0.295086127589379
73,0.295117850458395
73,0.295149573327412
73,0.295181296196428
73,0.295213019065444
73,0.295244741934461
73,0.295276464803477
73,0.295308187672493
73,0.295339910541509
73,0.295371633410526
73,0.295403356279542
73,0.295435079148558
73,0.295466802017574
73,0.295498524886591
73,0.295530247755607
73,0.295561970624623
73,0.29559369349364
73,0.295625416362656
73,0.295657139231672
73,0.295688862100688
73,0.295720584969705
73,0.295752307838721
73,0.295784030707737
73,0.295815753576753
73,0.29584747644577
73,0.295879199314786
73,0.295910922183802
73,0.295942645052819
73,0.295974367921835
73,0.296006090790851
74,0.296037813659867
74,0.296069536528884
74,0.2961012593979
74,0.296132982266916
74,0.296164705135933
74,0.296196428004949
74,0.296228150873965
74,0.296259873742981
74,0.296291596611998
74,0.296323319481014
74,0.29635504235003
74,0.296386765219046
74,0.296418488088063
74,0.296450210957079
74,0.296481933826095
74,0.296513656695111
74,0.296545379564128
74,0.296577102433144
74,0.29660882530216
74,0.296640548171177
74,0.296672271040193
74,0.296703993909209
74,0.296735716778225
74,0.296767439647242
74,0.296799162516258
74,0.296830885385274
74,0.296862608254291
74,0.296894331123307
74,0.296926053992323
74,0.296957776861339
74,0.296989499730356
74,0.297021222599372
74,0.297052945468388
74,0.297084668337404
74,0.297116391206421
74,0.297148114075437
74,0.297179836944453
74,0.29721155981347
74,0.297243282682486
74,0.297275005551502
74,0.297306728420518
74,0.297338451289535
74,0.297370174158551
74,0.297401897027567
74,0.297433619896583
74,0.2974653427656
74,0.297497065634616
74,0.297528788503632
74,0.297560511372649
74,0.297592234241665
74,0.297623957110681
74,0.297655679979697
74,0.297687402848714
74,0.29771912571773
74,0.297750848586746
74,0.297782571455762
74,0.297814294324779
74,0.297846017193795
74,0.297877740062811
74,0.297909462931828
74,0.297941185800844
74,0.29797290866986
75,0.298004631538876
75,0.298036354407893
75,0.298068077276909
75,0.298099800145925
75,0.298131523014941
75,0.298163245883958
75,0.298194968752974
75,0.29822669162199
75,0.298258414491007
75,0.298290137360023
75,0.298321860229039
75,0.298353583098055
75,0.298385305967072
75,0.298417028836088
75,0.298448751705104
75,0.29848047457412
75,0.298512197443137
75,0.298543920312153
75,0.298575643181169
75,0.298607366050186
75,0.298639088919202
75,0.298670811788218
75,0.298702534657234
75,0.298734257526251
75,0.298765980395267
75,0.298797703264283
75,0.298829426133299
75,0.298861149002316
75,0.298892871871332
75,0.298924594740348
75,0.298956317609365
76,0.298988040478381
76,0.299019763347397
76,0.299051486216413
76,0.29908320908543
76,0.299114931954446
76,0.299146654823462
76,0.299178377692479
76,0.299210100561495
76,0.299241823430511
76,0.299273546299527
76,0.299305269168544
76,0.29933699203756
76,0.299368714906576
76,0.299400437775592
76,0.299432160644609
76,0.299463883513625
76,0.299495606382641
76,0.299527329251658
76,0.299559052120674
76,0.29959077498969
76,0.299622497858706
76,0.299654220727723
76,0.299685943596739
76,0.299717666465755
76,0.299749389334771
76,0.299781112203788
76,0.299812835072804
76,0.29984455794182
76,0.299876280810837
76,0.299908003679853
76,0.299939726548869
76,0.299971449417885
76,0.300003172286902
76,0.300034895155918
76,0.300066618024934
76,0.30009834089395
76,0.300130063762967
76,0.300161786631983
76,0.300193509500999
76,0.300225232370016
77,0.300256955239032
77,0.300288678108048
77,0.300320400977064
77,0.300352123846081
77,0.300383846715097
77,0.300415569584113
77,0.300447292453129
77,0.300479015322146
77,0.300510738191162
77,0.300542461060178
77,0.300574183929195
77,0.300605906798211
77,0.300637629667227
77,0.300669352536243
77,0.30070107540526
77,0.300732798274276
77,0.300764521143292
77,0.300796244012308
77,0.300827966881325
77,0.300859689750341
77,0.300891412619357
77,0.300923135488374
77,0.30095485835739
77,0.300986581226406
77,0.301018304095422
77,0.301050026964439
77,0.301081749833455
77,0.301113472702471
77,0.301145195571488
77,0.301176918440504
77,0.30120864130952
77,0.301240364178536
77,0.301272087047553
77,0.301303809916569
77,0.301335532785585
77,0.301367255654601
77,0.301398978523618
77,0.301430701392634
77,0.30146242426165
77,0.301494147130667
77,0.301525869999683
77,0.301557592868699
77,0.301589315737715
77,0.301621038606732
77,0.301652761475748
77,0.301684484344764
77,0.30171620721378
77,0.301747930082797
77,0.301779652951813
77,0.301811375820829
77,0.301843098689845
77,0.301874821558862
77,0.301906544427878
77,0.301938267296894
77,0.301969990165911
78,0.302001713034927
78,0.302033435903943
78,0.302065158772959
78,0.302096881641976
78,0.302128604510992
78,0.302160327380008
78,0.302192050249025
78,0.302223773118041
78,0.302255495987057
78,0.302287218856073
78,0.30231894172509
78,0.302350664594106
78,0.302382387463122
78,0.302414110332138
78,0.302445833201155
78,0.302477556070171
78,0.302509278939187
78,0.302541001808204
78,0.30257272467722
78,0.302604447546236
78,0.302636170415252
78,0.302667893284269
78,0.302699616153285
78,0.302731339022301
78,0.302763061891317
78,0.302794784760334
78,0.30282650762935
78,0.302858230498366
78,0.302889953367383
78,0.302921676236399
78,0.302953399105415
78,0.302985121974431
78,0.303016844843448
78,0.303048567712464
78,0.30308029058148
78,0.303112013450496
78,0.303143736319513
78,0.303175459188529
78,0.303207182057545
78,0.303238904926562
78,0.303270627795578
78,0.303302350664594
78,0.30333407353361
78,0.303365796402627
78,0.303397519271643
78,0.303429242140659
78,0.303460965009675
78,0.303492687878692
78,0.303524410747708
78,0.303556133616724
78,0.303587856485741
79,0.303619579354757
79,0.303651302223773
79,0.303683025092789
79,0.303714747961806
79,0.303746470830822
79,0.303778193699838
79,0.303809916568854
79,0.303841639437871
79,0.303873362306887
79,0.303905085175903
79,0.30393680804492
79,0.303968530913936
79,0.304000253782952
79,0.304031976651968
79,0.304063699520985
79,0.304095422390001
79,0.304127145259017
79,0.304158868128033
79,0.30419059099705
79,0.304222313866066
79,0.304254036735082
79,0.304285759604099
79,0.304317482473115
79,0.304349205342131
79,0.304380928211147
79,0.304412651080164
79,0.30444437394918
79,0.304476096818196
79,0.304507819687213
79,0.304539542556229
79,0.304571265425245
79,0.304602988294261
79,0.304634711163278
79,0.304666434032294
79,0.30469815690131
79,0.304729879770326
79,0.304761602639343
79,0.304793325508359
79,0.304825048377375
79,0.304856771246392
79,0.304888494115408
79,0.304920216984424
79,0.30495193985344
79,0.304983662722457
79,0.305015385591473
79,0.305047108460489
79,0.305078831329505
79,0.305110554198522
79,0.305142277067538
79,0.305173999936554
79,0.305205722805571
79,0.305237445674587
79,0.305269168543603
79,0.305300891412619
79,0.305332614281636
79,0.305364337150652
79,0.305396060019668
79,0.305427782888684
79,0.305459505757701
79,0.305491228626717
79,0.305522951495733
79,0.30555467436475
79,0.305586397233766
79,0.305618120102782
79,0.305649842971798
79,0.305681565840815
79,0.305713288709831
79,0.305745011578847
80,0.305776734447863
80,0.30580845731688
80,0.305840180185896
80,0.305871903054912
80,0.305903625923929
80,0.305935348792945
80,0.305967071661961
80,0.305998794530977
80,0.306030517399994
80,0.30606224026901
80,0.306093963138026
80,0.306125686007042
80,0.306157408876059
80,0.306189131745075
80,0.306220854614091
80,0.306252577483108
80,0.306284300352124
80,0.30631602322114
80,0.306347746090156
80,0.306379468959173
80,0.306411191828189
80,0.306442914697205
80,0.306474637566222
80,0.306506360435238
80,0.306538083304254
80,0.30656980617327
80,0.306601529042287
80,0.306633251911303
80,0.306664974780319
80,0.306696697649335
80,0.306728420518352
80,0.306760143387368
80,0.306791866256384
80,0.3068235891254
80,0.306855311994417
80,0.306887034863433
80,0.306918757732449
80,0.306950480601466
80,0.306982203470482
80,0.307013926339498
80,0.307045649208514
80,0.307077372077531
80,0.307109094946547
80,0.307140817815563
80,0.307172540684579
80,0.307204263553596
80,0.307235986422612
80,0.307267709291628
80,0.307299432160645
80,0.307331155029661
80,0.307362877898677
80,0.307394600767693
80,0.30742632363671
80,0.307458046505726
80,0.307489769374742
81,0.307521492243759
81,0.307553215112775
81,0.307584937981791
81,0.307616660850807
81,0.307648383719824
81,0.30768010658884
81,0.307711829457856
81,0.307743552326872
81,0.307775275195889
81,0.307806998064905
81,0.307838720933921
81,0.307870443802938
81,0.307902166671954
81,0.30793388954097
81,0.307965612409986
81,0.307997335279003
81,0.308029058148019
81,0.308060781017035
81,0.308092503886051
81,0.308124226755068
81,0.308155949624084
81,0.3081876724931
81,0.308219395362117
81,0.308251118231133
81,0.308282841100149
81,0.308314563969165
81,0.308346286838182
81,0.308378009707198
81,0.308409732576214
81,0.30844145544523
81,0.308473178314247
81,0.308504901183263
81,0.308536624052279
81,0.308568346921296
81,0.308600069790312
81,0.308631792659328
81,0.308663515528344
81,0.308695238397361
81,0.308726961266377
81,0.308758684135393
81,0.308790407004409
81,0.308822129873426
81,0.308853852742442
81,0.308885575611458
81,0.308917298480475
81,0.308949021349491
81,0.308980744218507
81,0.309012467087523
81,0.30904418995654
82,0.309075912825556
82,0.309107635694572
82,0.309139358563588
82,0.309171081432605
82,0.309202804301621
82,0.309234527170637
82,0.309266250039654
82,0.30929797290867
82,0.309329695777686
82,0.309361418646702
82,0.309393141515719
82,0.309424864384735
82,0.309456587253751
82,0.309488310122768
82,0.309520032991784
82,0.3095517558608
82,0.309583478729816
82,0.309615201598833
82,0.309646924467849
82,0.309678647336865
82,0.309710370205881
82,0.309742093074898
82,0.309773815943914
82,0.30980553881293
82,0.309837261681947
82,0.309868984550963
82,0.309900707419979
82,0.309932430288995
82,0.309964153158012
82,0.309995876027028
82,0.310027598896044
82,0.31005932176506
82,0.310091044634077
82,0.310122767503093
82,0.310154490372109
82,0.310186213241126
82,0.310217936110142
82,0.310249658979158
82,0.310281381848174
82,0.310313104717191
82,0.310344827586207
82,0.310376550455223
82,0.310408273324239
82,0.310439996193256
82,0.310471719062272
82,0.310503441931288
82,0.310535164800305
82,0.310566887669321
82,0.310598610538337
82,0.310630333407353
82,0.31066205627637
82,0.310693779145386
83,0.310725502014402
83,0.310757224883418
83,0.310788947752435
83,0.310820670621451
83,0.310852393490467
83,0.310884116359484
83,0.3109158392285
83,0.310947562097516
83,0.310979284966532
83,0.311011007835549
83,0.311042730704565
83,0.311074453573581
83,0.311106176442597
83,0.311137899311614
83,0.31116962218063
83,0.311201345049646
83,0.311233067918663
83,0.311264790787679
83,0.311296513656695
83,0.311328236525711
83,0.311359959394728
83,0.311391682263744
83,0.31142340513276
83,0.311455128001776
83,0.311486850870793
83,0.311518573739809
83,0.311550296608825
83,0.311582019477842
83,0.311613742346858
83,0.311645465215874
83,0.31167718808489
83,0.311708910953907
83,0.311740633822923
83,0.311772356691939
83,0.311804079560956
84,0.311835802429972
84,0.311867525298988
84,0.311899248168004
84,0.311930971037021
84,0.311962693906037
84,0.311994416775053
84,0.312026139644069
84,0.312057862513086
84,0.312089585382102
84,0.312121308251118
84,0.312153031120134
84,0.312184753989151
84,0.312216476858167
84,0.312248199727183
84,0.3122799225962
84,0.312311645465216
84,0.312343368334232
84,0.312375091203248
84,0.312406814072265
84,0.312438536941281
84,0.312470259810297
84,0.312501982679314
84,0.31253370554833
84,0.312565428417346
84,0.312597151286362
84,0.312628874155379
84,0.312660597024395
84,0.312692319893411
84,0.312724042762427
84,0.312755765631444
84,0.31278748850046
84,0.312819211369476
84,0.312850934238493
84,0.312882657107509
84,0.312914379976525
84,0.312946102845541
84,0.312977825714558
84,0.313009548583574
84,0.31304127145259
84,0.313072994321606
84,0.313104717190623
84,0.313136440059639
84,0.313168162928655
84,0.313199885797672
84,0.313231608666688
84,0.313263331535704
84,0.31329505440472
84,0.313326777273737
84,0.313358500142753
84,0.313390223011769
84,0.313421945880785
84,0.313453668749802
84,0.313485391618818
84,0.313517114487834
84,0.313548837356851
84,0.313580560225867
84,0.313612283094883
84,0.313644005963899
85,0.313675728832916
85,0.313707451701932
85,0.313739174570948
85,0.313770897439964
85,0.313802620308981
85,0.313834343177997
85,0.313866066047013
85,0.31389778891603
85,0.313929511785046
85,0.313961234654062
85,0.313992957523078
85,0.314024680392095
85,0.314056403261111
85,0.314088126130127
85,0.314119848999143
85,0.31415157186816
85,0.314183294737176
85,0.314215017606192
85,0.314246740475209
85,0.314278463344225
85,0.314310186213241
85,0.314341909082257
85,0.314373631951274
85,0.31440535482029
85,0.314437077689306
85,0.314468800558322
85,0.314500523427339
85,0.314532246296355
85,0.314563969165371
85,0.314595692034388
85,0.314627414903404
85,0.31465913777242
85,0.314690860641436
85,0.314722583510453
85,0.314754306379469
85,0.314786029248485
85,0.314817752117502
85,0.314849474986518
85,0.314881197855534
85,0.31491292072455
85,0.314944643593567
85,0.314976366462583
85,0.315008089331599
85,0.315039812200615
86,0.315071535069632
86,0.315103257938648
86,0.315134980807664
86,0.315166703676681
86,0.315198426545697
86,0.315230149414713
86,0.315261872283729
86,0.315293595152746
86,0.315325318021762
86,0.315357040890778
86,0.315388763759794
86,0.315420486628811
86,0.315452209497827
86,0.315483932366843
86,0.31551565523586
86,0.315547378104876
86,0.315579100973892
86,0.315610823842908
86,0.315642546711925
86,0.315674269580941
86,0.315705992449957
86,0.315737715318973
86,0.31576943818799
86,0.315801161057006
86,0.315832883926022
86,0.315864606795039
86,0.315896329664055
86,0.315928052533071
86,0.315959775402087
86,0.315991498271104
86,0.31602322114012
86,0.316054944009136
86,0.316086666878152
86,0.316118389747169
86,0.316150112616185
86,0.316181835485201
86,0.316213558354218
86,0.316245281223234
87,0.31627700409225
87,0.316308726961266
87,0.316340449830283
87,0.316372172699299
87,0.316403895568315
87,0.316435618437331
87,0.316467341306348
87,0.316499064175364
87,0.31653078704438
87,0.316562509913397
87,0.316594232782413
87,0.316625955651429
87,0.316657678520445
87,0.316689401389462
87,0.316721124258478
87,0.316752847127494
87,0.316784569996511
87,0.316816292865527
87,0.316848015734543
87,0.316879738603559
87,0.316911461472576
87,0.316943184341592
87,0.316974907210608
87,0.317006630079624
87,0.317038352948641
87,0.317070075817657
87,0.317101798686673
87,0.31713352155569
87,0.317165244424706
87,0.317196967293722
87,0.317228690162738
87,0.317260413031755
87,0.317292135900771
87,0.317323858769787
87,0.317355581638803
87,0.31738730450782
87,0.317419027376836
87,0.317450750245852
87,0.317482473114868
87,0.317514195983885
87,0.317545918852901
87,0.317577641721917
87,0.317609364590934
87,0.31764108745995
87,0.317672810328966
87,0.317704533197982
87,0.317736256066999
87,0.317767978936015
87,0.317799701805031
88,0.317831424674048
88,0.317863147543064
88,0.31789487041208
88,0.317926593281096
88,0.317958316150113
88,0.317990039019129
88,0.318021761888145
88,0.318053484757161
88,0.318085207626178
88,0.318116930495194
88,0.31814865336421
88,0.318180376233227
88,0.318212099102243
88,0.318243821971259
88,0.318275544840275
88,0.318307267709292
88,0.318338990578308
88,0.318370713447324
88,0.31840243631634
88,0.318434159185357
88,0.318465882054373
88,0.318497604923389
88,0.318529327792406
88,0.318561050661422
88,0.318592773530438
88,0.318624496399454
88,0.318656219268471
88,0.318687942137487
88,0.318719665006503
88,0.318751387875519
88,0.318783110744536
88,0.318814833613552
88,0.318846556482568
88,0.318878279351585
88,0.318910002220601
88,0.318941725089617
88,0.318973447958633
88,0.31900517082765
88,0.319036893696666
88,0.319068616565682
88,0.319100339434698
88,0.319132062303715
89,0.319163785172731
89,0.319195508041747
89,0.319227230910764
89,0.31925895377978
89,0.319290676648796
89,0.319322399517812
89,0.319354122386829
89,0.319385845255845
89,0.319417568124861
89,0.319449290993877
89,0.319481013862894
89,0.31951273673191
89,0.319544459600926
89,0.319576182469943
89,0.319607905338959
89,0.319639628207975
89,0.319671351076991
89,0.319703073946008
89,0.319734796815024
89,0.31976651968404
89,0.319798242553056
89,0.319829965422073
89,0.319861688291089
89,0.319893411160105
89,0.319925134029122
89,0.319956856898138
89,0.319988579767154
89,0.32002030263617
89,0.320052025505187
89,0.320083748374203
89,0.320115471243219
89,0.320147194112236
89,0.320178916981252
89,0.320210639850268
89,0.320242362719284
89,0.320274085588301
89,0.320305808457317
89,0.320337531326333
89,0.320369254195349
89,0.320400977064366
89,0.320432699933382
89,0.320464422802398
89,0.320496145671415
89,0.320527868540431
89,0.320559591409447
89,0.320591314278463
89,0.32062303714748
89,0.320654760016496
89,0.320686482885512
89,0.320718205754528
89,0.320749928623545
89,0.320781651492561
89,0.320813374361577
89,0.320845097230594
89,0.32087682009961
89,0.320908542968626
89,0.320940265837642
89,0.320971988706659
89,0.321003711575675
89,0.321035434444691
89,0.321067157313707
89,0.321098880182724
89,0.32113060305174
89,0.321162325920756
89,0.321194048789773
89,0.321225771658789
89,0.321257494527805
89,0.321289217396821
89,0.321320940265838
89,0.321352663134854
89,0.32138438600387
89,0.321416108872886
89,0.321447831741903
89,0.321479554610919
89,0.321511277479935
89,0.321543000348952
89,0.321574723217968
89,0.321606446086984
89,0.321638168956
89,0.321669891825017
89,0.321701614694033
89,0.321733337563049
89,0.321765060432065
89,0.321796783301082
89,0.321828506170098
89,0.321860229039114
89,0.321891951908131
90,0.321923674777147
90,0.321955397646163
90,0.321987120515179
90,0.322018843384196
90,0.322050566253212
90,0.322082289122228
90,0.322114011991245
90,0.322145734860261
90,0.322177457729277
90,0.322209180598293
90,0.32224090346731
90,0.322272626336326
90,0.322304349205342
90,0.322336072074358
90,0.322367794943375
90,0.322399517812391
90,0.322431240681407
90,0.322462963550423
90,0.32249468641944
90,0.322526409288456
90,0.322558132157472
90,0.322589855026489
90,0.322621577895505
90,0.322653300764521
90,0.322685023633537
90,0.322716746502554
90,0.32274846937157
90,0.322780192240586
90,0.322811915109602
90,0.322843637978619
90,0.322875360847635
90,0.322907083716651
90,0.322938806585668
90,0.322970529454684
90,0.3230022523237
90,0.323033975192716
90,0.323065698061733
90,0.323097420930749
90,0.323129143799765
90,0.323160866668782
90,0.323192589537798
90,0.323224312406814
90,0.32325603527583
90,0.323287758144847
90,0.323319481013863
90,0.323351203882879
90,0.323382926751895
91,0.323414649620912
91,0.323446372489928
91,0.323478095358944
91,0.323509818227961
91,0.323541541096977
91,0.323573263965993
91,0.323604986835009
91,0.323636709704026
91,0.323668432573042
91,0.323700155442058
91,0.323731878311074
91,0.323763601180091
91,0.323795324049107
91,0.323827046918123
91,0.32385876978714
91,0.323890492656156
91,0.323922215525172
91,0.323953938394188
91,0.323985661263205
91,0.324017384132221
91,0.324049107001237
91,0.324080829870253
91,0.32411255273927
91,0.324144275608286
91,0.324175998477302
91,0.324207721346319
91,0.324239444215335
91,0.324271167084351
91,0.324302889953367
91,0.324334612822384
91,0.3243663356914
91,0.324398058560416
91,0.324429781429432
91,0.324461504298449
91,0.324493227167465
91,0.324524950036481
91,0.324556672905498
91,0.324588395774514
92,0.32462011864353
92,0.324651841512546
92,0.324683564381563
92,0.324715287250579
92,0.324747010119595
92,0.324778732988611
92,0.324810455857628
92,0.324842178726644
92,0.32487390159566
92,0.324905624464677
92,0.324937347333693
92,0.324969070202709
92,0.325000793071725
92,0.325032515940742
92,0.325064238809758
92,0.325095961678774
92,0.325127684547791
92,0.325159407416807
92,0.325191130285823
92,0.325222853154839
92,0.325254576023856
92,0.325286298892872
92,0.325318021761888
92,0.325349744630904
92,0.325381467499921
92,0.325413190368937
92,0.325444913237953
92,0.32547663610697
92,0.325508358975986
92,0.325540081845002
92,0.325571804714018
92,0.325603527583035
92,0.325635250452051
92,0.325666973321067
92,0.325698696190083
92,0.3257304190591
92,0.325762141928116
92,0.325793864797132
92,0.325825587666149
92,0.325857310535165
92,0.325889033404181
92,0.325920756273197
92,0.325952479142214
92,0.32598420201123
92,0.326015924880246
92,0.326047647749262
93,0.326079370618279
93,0.326111093487295
93,0.326142816356311
93,0.326174539225328
93,0.326206262094344
93,0.32623798496336
93,0.326269707832376
93,0.326301430701393
93,0.326333153570409
93,0.326364876439425
93,0.326396599308441
93,0.326428322177458
93,0.326460045046474
93,0.32649176791549
93,0.326523490784507
93,0.326555213653523
93,0.326586936522539
93,0.326618659391555
93,0.326650382260572
93,0.326682105129588
93,0.326713827998604
93,0.32674555086762
93,0.326777273736637
93,0.326808996605653
93,0.326840719474669
93,0.326872442343686
93,0.326904165212702
93,0.326935888081718
93,0.326967610950734
93,0.326999333819751
93,0.327031056688767
93,0.327062779557783
93,0.327094502426799
93,0.327126225295816
93,0.327157948164832
93,0.327189671033848
93,0.327221393902865
93,0.327253116771881
93,0.327284839640897
93,0.327316562509913
93,0.32734828537893
93,0.327380008247946
93,0.327411731116962
93,0.327443453985979
93,0.327475176854995
93,0.327506899724011
93,0.327538622593027
93,0.327570345462044
94,0.32760206833106
94,0.327633791200076
94,0.327665514069092
94,0.327697236938109
94,0.327728959807125
94,0.327760682676141
94,0.327792405545157
94,0.327824128414174
94,0.32785585128319
94,0.327887574152206
94,0.327919297021223
94,0.327951019890239
94,0.327982742759255
94,0.328014465628271
94,0.328046188497288
94,0.328077911366304
94,0.32810963423532
94,0.328141357104337
94,0.328173079973353
94,0.328204802842369
94,0.328236525711385
94,0.328268248580402
94,0.328299971449418
94,0.328331694318434
94,0.32836341718745
94,0.328395140056467
94,0.328426862925483
94,0.328458585794499
94,0.328490308663516
94,0.328522031532532
94,0.328553754401548
94,0.328585477270564
94,0.328617200139581
94,0.328648923008597
94,0.328680645877613
94,0.328712368746629
94,0.328744091615646
94,0.328775814484662
94,0.328807537353678
94,0.328839260222695
94,0.328870983091711
94,0.328902705960727
94,0.328934428829743
94,0.32896615169876
94,0.328997874567776
94,0.329029597436792
94,0.329061320305808
94,0.329093043174825
94,0.329124766043841
94,0.329156488912857
94,0.329188211781874
94,0.32921993465089
94,0.329251657519906
94,0.329283380388922
94,0.329315103257939
94,0.329346826126955
94,0.329378548995971
94,0.329410271864987
94,0.329441994734004
94,0.32947371760302
94,0.329505440472036
94,0.329537163341053
94,0.329568886210069
94,0.329600609079085
94,0.329632331948101
94,0.329664054817118
94,0.329695777686134
94,0.32972750055515
94,0.329759223424166
95,0.329790946293183
95,0.329822669162199
95,0.329854392031215
95,0.329886114900232
95,0.329917837769248
95,0.329949560638264
95,0.32998128350728
95,0.330013006376297
95,0.330044729245313
95,0.330076452114329
95,0.330108174983345
95,0.330139897852362
95,0.330171620721378
95,0.330203343590394
95,0.330235066459411
95,0.330266789328427
95,0.330298512197443
95,0.330330235066459
95,0.330361957935476
95,0.330393680804492
95,0.330425403673508
95,0.330457126542525
95,0.330488849411541
95,0.330520572280557
95,0.330552295149573
95,0.33058401801859
95,0.330615740887606
95,0.330647463756622
95,0.330679186625638
95,0.330710909494655
95,0.330742632363671
95,0.330774355232687
95,0.330806078101704
95,0.33083780097072
95,0.330869523839736
95,0.330901246708752
95,0.330932969577769
95,0.330964692446785
95,0.330996415315801
95,0.331028138184817
95,0.331059861053834
95,0.33109158392285
95,0.331123306791866
95,0.331155029660883
95,0.331186752529899
95,0.331218475398915
95,0.331250198267931
95,0.331281921136948
95,0.331313644005964
95,0.33134536687498
95,0.331377089743996
95,0.331408812613013
95,0.331440535482029
95,0.331472258351045
95,0.331503981220062
95,0.331535704089078
95,0.331567426958094
95,0.33159914982711
95,0.331630872696127
96,0.331662595565143
96,0.331694318434159
96,0.331726041303175
96,0.331757764172192
96,0.331789487041208
96,0.331821209910224
96,0.331852932779241
96,0.331884655648257
96,0.331916378517273
96,0.331948101386289
96,0.331979824255306
96,0.332011547124322
96,0.332043269993338
96,0.332074992862354
96,0.332106715731371
96,0.332138438600387
96,0.332170161469403
96,0.33220188433842
96,0.332233607207436
96,0.332265330076452
96,0.332297052945468
96,0.332328775814485
96,0.332360498683501
96,0.332392221552517
96,0.332423944421534
96,0.33245566729055
96,0.332487390159566
96,0.332519113028582
96,0.332550835897599
96,0.332582558766615
96,0.332614281635631
96,0.332646004504647
96,0.332677727373664
96,0.33270945024268
96,0.332741173111696
96,0.332772895980712
96,0.332804618849729
96,0.332836341718745
96,0.332868064587761
96,0.332899787456778
96,0.332931510325794
96,0.33296323319481
96,0.332994956063826
96,0.333026678932843
96,0.333058401801859
96,0.333090124670875
96,0.333121847539891
96,0.333153570408908
96,0.333185293277924
96,0.33321701614694
96,0.333248739015957
96,0.333280461884973
96,0.333312184753989
96,0.333343907623005
97,0.333375630492022
97,0.333407353361038
97,0.333439076230054
97,0.333470799099071
97,0.333502521968087
97,0.333534244837103
97,0.333565967706119
97,0.333597690575136
97,0.333629413444152
97,0.333661136313168
97,0.333692859182184
97,0.333724582051201
97,0.333756304920217
97,0.333788027789233
97,0.33381975065825
97,0.333851473527266
97,0.333883196396282
97,0.333914919265298
97,0.333946642134315
97,0.333978365003331
97,0.334010087872347
97,0.334041810741363
97,0.33407353361038
97,0.334105256479396
97,0.334136979348412
97,0.334168702217429
97,0.334200425086445
97,0.334232147955461
97,0.334263870824477
97,0.334295593693494
97,0.33432731656251
97,0.334359039431526
97,0.334390762300542
97,0.334422485169559
97,0.334454208038575
97,0.334485930907591
97,0.334517653776608
97,0.334549376645624
97,0.33458109951464
97,0.334612822383656
97,0.334644545252673
97,0.334676268121689
97,0.334707990990705
97,0.334739713859721
97,0.334771436728738
97,0.334803159597754
97,0.33483488246677
97,0.334866605335787
97,0.334898328204803
97,0.334930051073819
97,0.334961773942835
97,0.334993496811852
97,0.335025219680868
97,0.335056942549884
97,0.3350886654189
97,0.335120388287917
97,0.335152111156933
97,0.335183834025949
97,0.335215556894966
97,0.335247279763982
97,0.335279002632998
97,0.335310725502014
97,0.335342448371031
97,0.335374171240047
97,0.335405894109063
97,0.33543761697808
97,0.335469339847096
97,0.335501062716112
97,0.335532785585128
97,0.335564508454145
97,0.335596231323161
97,0.335627954192177
97,0.335659677061193
97,0.33569139993021
97,0.335723122799226
97,0.335754845668242
97,0.335786568537259
97,0.335818291406275
97,0.335850014275291
97,0.335881737144307
97,0.335913460013324
97,0.33594518288234
97,0.335976905751356
97,0.336008628620372
97,0.336040351489389
97,0.336072074358405
97,0.336103797227421
97,0.336135520096438
97,0.336167242965454
98,0.33619896583447
98,0.336230688703486
98,0.336262411572503
98,0.336294134441519
98,0.336325857310535
98,0.336357580179551
98,0.336389303048568
98,0.336421025917584
98,0.3364527487866
98,0.336484471655617
98,0.336516194524633
98,0.336547917393649
98,0.336579640262665
98,0.336611363131682
98,0.336643086000698
98,0.336674808869714
98,0.33670653173873
98,0.336738254607747
98,0.336769977476763
98,0.336801700345779
98,0.336833423214796
98,0.336865146083812
98,0.336896868952828
98,0.336928591821844
98,0.336960314690861
98,0.336992037559877
98,0.337023760428893
98,0.337055483297909
98,0.337087206166926
98,0.337118929035942
98,0.337150651904958
98,0.337182374773975
98,0.337214097642991
98,0.337245820512007
98,0.337277543381023
98,0.33730926625004
98,0.337340989119056
98,0.337372711988072
98,0.337404434857088
98,0.337436157726105
98,0.337467880595121
98,0.337499603464137
98,0.337531326333154
98,0.33756304920217
98,0.337594772071186
98,0.337626494940202
98,0.337658217809219
98,0.337689940678235
98,0.337721663547251
98,0.337753386416268
98,0.337785109285284
98,0.3378168321543
98,0.337848555023316
98,0.337880277892333
98,0.337912000761349
98,0.337943723630365
98,0.337975446499381
98,0.338007169368398
98,0.338038892237414
99,0.33807061510643
99,0.338102337975446
99,0.338134060844463
99,0.338165783713479
99,0.338197506582495
99,0.338229229451512
99,0.338260952320528
99,0.338292675189544
99,0.33832439805856
99,0.338356120927577
99,0.338387843796593
99,0.338419566665609
99,0.338451289534625
99,0.338483012403642
99,0.338514735272658
99,0.338546458141674
99,0.338578181010691
99,0.338609903879707
99,0.338641626748723
99,0.338673349617739
99,0.338705072486756
99,0.338736795355772
99,0.338768518224788
99,0.338800241093805
99,0.338831963962821
99,0.338863686831837
99,0.338895409700853
99,0.33892713256987
99,0.338958855438886
99,0.338990578307902
99,0.339022301176918
99,0.339054024045935
99,0.339085746914951
99,0.339117469783967
99,0.339149192652984
99,0.339180915522
99,0.339212638391016
99,0.339244361260032
99,0.339276084129049
99,0.339307806998065
99,0.339339529867081
99,0.339371252736097
99,0.339402975605114
99,0.33943469847413
99,0.339466421343146
99,0.339498144212163
99,0.339529867081179
99,0.339561589950195
99,0.339593312819211
99,0.339625035688228
99,0.339656758557244
99,0.33968848142626
99,0.339720204295276
99,0.339751927164293
99,0.339783650033309
99,0.339815372902325
99,0.339847095771342
99,0.339878818640358
99,0.339910541509374
99,0.33994226437839
99,0.339973987247407
99,0.340005710116423
99,0.340037432985439
99,0.340069155854455
99,0.340100878723472
99,0.340132601592488
99,0.340164324461504
99,0.340196047330521
99,0.340227770199537
99,0.340259493068553
99,0.340291215937569
99,0.340322938806586
99,0.340354661675602
99,0.340386384544618
99,0.340418107413634
99,0.340449830282651
99,0.340481553151667
99,0.340513276020683
99,0.3405449988897
99,0.340576721758716
99,0.340608444627732
99,0.340640167496748
99,0.340671890365765
99,0.340703613234781
99,0.340735336103797
99,0.340767058972814
99,0.34079878184183
99,0.340830504710846
99,0.340862227579862
99,0.340893950448879
99,0.340925673317895
99,0.340957396186911
99,0.340989119055927
99,0.341020841924944
99,0.34105256479396
99,0.341084287662976
99,0.341116010531993
99,0.341147733401009
99,0.341179456270025
99,0.341211179139041
99,0.341242902008058
99,0.341274624877074
99,0.34130634774609
99,0.341338070615106
99,0.341369793484123
99,0.341401516353139
99,0.341433239222155
99,0.341464962091172
99,0.341496684960188
99,0.341528407829204
99,0.34156013069822
99,0.341591853567237
99,0.341623576436253
99,0.341655299305269
99,0.341687022174285
99,0.341718745043302
99,0.341750467912318
99,0.341782190781334
99,0.341813913650351
99,0.341845636519367
99,0.341877359388383
99,0.341909082257399
99,0.341940805126416
99,0.341972527995432
99,0.342004250864448
99,0.342035973733464
99,0.342067696602481
99,0.342099419471497
99,0.342131142340513
99,0.34216286520953
99,0.342194588078546
99,0.342226310947562
99,0.342258033816578
99,0.342289756685595
99,0.342321479554611
99,0.342353202423627
99,0.342384925292643
99,0.34241664816166
99,0.342448371030676
99,0.342480093899692
99,0.342511816768709
99,0.342543539637725
99,0.342575262506741
99,0.342606985375757
99,0.342638708244774
99,0.34267043111379
99,0.342702153982806
99,0.342733876851822
99,0.342765599720839
99,0.342797322589855
99,0.342829045458871
99,0.342860768327888
99,0.342892491196904
99,0.34292421406592
99,0.342955936934936
99,0.342987659803953
99,0.343019382672969
99,0.343051105541985
99,0.343082828411002
99,0.343114551280018
99,0.343146274149034
99,0.34317799701805
99,0.343209719887067
99,0.343241442756083
99,0.343273165625099
99,0.343304888494115
99,0.343336611363132
99,0.343368334232148
99,0.343400057101164
99,0.34343177997018
99,0.343463502839197
99,0.343495225708213
99,0.343526948577229
99,0.343558671446246
99,0.343590394315262
99,0.343622117184278
99,0.343653840053294
99,0.343685562922311
99,0.343717285791327
99,0.343749008660343
99,0.34378073152936
99,0.343812454398376
99,0.343844177267392
99,0.343875900136408
99,0.343907623005425
99,0.343939345874441
99,0.343971068743457
99,0.344002791612473
99,0.34403451448149
99,0.344066237350506
99,0.344097960219522
99,0.344129683088539
99,0.344161405957555
99,0.344193128826571
99,0.344224851695587
99,0.344256574564604
99,0.34428829743362
99,0.344320020302636
99,0.344351743171652
99,0.344383466040669
99,0.344415188909685
99,0.344446911778701
99,0.344478634647718
99,0.344510357516734
99,0.34454208038575
99,0.344573803254766
99,0.344605526123783
99,0.344637248992799
99,0.344668971861815
99,0.344700694730831
99,0.344732417599848
99,0.344764140468864
99,0.34479586333788
99,0.344827586206897
99,0.344859309075913
99,0.344891031944929
99,0.344922754813945
99,0.344954477682962
99,0.344986200551978
99,0.345017923420994
99,0.34504964629001
99,0.345081369159027
99,0.345113092028043
99,0.345144814897059
99,0.345176537766076
99,0.345208260635092
99,0.345239983504108
99,0.345271706373124
99,0.345303429242141
99,0.345335152111157
99,0.345366874980173
99,0.345398597849189
99,0.345430320718206
99,0.345462043587222
99,0.345493766456238
99,0.345525489325255
99,0.345557212194271
99,0.345588935063287
99,0.345620657932303
99,0.34565238080132
99,0.345684103670336
99,0.345715826539352
99,0.345747549408368
99,0.345779272277385
99,0.345810995146401
99,0.345842718015417
99,0.345874440884434
99,0.34590616375345
99,0.345937886622466
99,0.345969609491482
99,0.346001332360499
99,0.346033055229515
99,0.346064778098531
99,0.346096500967548
99,0.346128223836564
99,0.34615994670558
99,0.346191669574596
99,0.346223392443613
99,0.346255115312629
99,0.346286838181645
99,0.346318561050661
99,0.346350283919678
99,0.346382006788694
99,0.34641372965771
99,0.346445452526727
99,0.346477175395743
99,0.346508898264759
99,0.346540621133775
99,0.346572344002792
99,0.346604066871808
99,0.346635789740824
99,0.34666751260984
99,0.346699235478857
99,0.346730958347873
99,0.346762681216889
99,0.346794404085906
99,0.346826126954922
99,0.346857849823938
99,0.346889572692954
99,0.346921295561971
99,0.346953018430987
99,0.346984741300003
99,0.347016464169019
99,0.347048187038036
99,0.347079909907052
99,0.347111632776068
99,0.347143355645085
99,0.347175078514101
99,0.347206801383117
99,0.347238524252133
99,0.34727024712115
99,0.347301969990166
99,0.347333692859182
99,0.347365415728198
99,0.347397138597215
99,0.347428861466231
99,0.347460584335247
99,0.347492307204264
99,0.34752403007328
99,0.347555752942296
99,0.347587475811312
99,0.347619198680329
99,0.347650921549345
99,0.347682644418361
99,0.347714367287377
99,0.347746090156394
99,0.34777781302541
99,0.347809535894426
99,0.347841258763443
99,0.347872981632459
99,0.347904704501475
99,0.347936427370491
99,0.347968150239508
99,0.347999873108524
99,0.34803159597754
99,0.348063318846557
99,0.348095041715573
99,0.348126764584589
99,0.348158487453605
99,0.348190210322622
99,0.348221933191638
99,0.348253656060654
99,0.34828537892967
99,0.348317101798687
99,0.348348824667703
99,0.348380547536719
99,0.348412270405735
99,0.348443993274752
99,0.348475716143768
99,0.348507439012784
99,0.348539161881801
99,0.348570884750817
99,0.348602607619833
99,0.348634330488849
99,0.348666053357866
99,0.348697776226882
99,0.348729499095898
99,0.348761221964914
99,0.348792944833931
99,0.348824667702947
99,0.348856390571963
99,0.34888811344098
99,0.348919836309996
99,0.348951559179012
99,0.348983282048028
99,0.349015004917045
99,0.349046727786061
99,0.349078450655077
99,0.349110173524094
99,0.34914189639311
99,0.349173619262126
99,0.349205342131142
99,0.349237065000159
99,0.349268787869175
99,0.349300510738191
99,0.349332233607207
99,0.349363956476224
99,0.34939567934524
99,0.349427402214256
99,0.349459125083273
99,0.349490847952289
99,0.349522570821305
99,0.349554293690321
99,0.349586016559338
99,0.349617739428354
99,0.34964946229737
99,0.349681185166386
99,0.349712908035403
99,0.349744630904419
99,0.349776353773435
99,0.349808076642452
99,0.349839799511468
99,0.349871522380484
99,0.3499032452495
99,0.349934968118517
99,0.349966690987533
99,0.349998413856549
99,0.350030136725565
99,0.350061859594582
99,0.350093582463598
99,0.350125305332614
99,0.350157028201631
99,0.350188751070647
99,0.350220473939663
99,0.350252196808679
99,0.350283919677696
99,0.350315642546712
99,0.350347365415728
99,0.350379088284744
99,0.350410811153761
99,0.350442534022777
99,0.350474256891793
99,0.35050597976081
99,0.350537702629826
100,0.350569425498842
100,0.350601148367858
100,0.350632871236875
100,0.350664594105891
100,0.350696316974907
100,0.350728039843923
100,0.35075976271294
100,0.350791485581956
100,0.350823208450972
100,0.350854931319989
100,0.350886654189005
100,0.350918377058021
100,0.350950099927037
100,0.350981822796054
100,0.35101354566507
100,0.351045268534086
100,0.351076991403103
100,0.351108714272119
100,0.351140437141135
100,0.351172160010151
100,0.351203882879168
100,0.351235605748184
100,0.3512673286172
100,0.351299051486216
100,0.351330774355233
100,0.351362497224249
100,0.351394220093265
100,0.351425942962282
100,0.351457665831298
100,0.351489388700314
100,0.35152111156933
100,0.351552834438347
100,0.351584557307363
100,0.351616280176379
100,0.351648003045395
100,0.351679725914412
100,0.351711448783428
100,0.351743171652444
100,0.351774894521461
100,0.351806617390477
100,0.351838340259493
100,0.351870063128509
100,0.351901785997526
100,0.351933508866542
100,0.351965231735558
100,0.351996954604574
100,0.352028677473591
100,0.352060400342607
100,0.352092123211623
100,0.35212384608064
100,0.352155568949656
100,0.352187291818672
100,0.352219014687688
100,0.352250737556705
100,0.352282460425721
100,0.352314183294737
100,0.352345906163753
100,0.35237762903277
100,0.352409351901786
100,0.352441074770802
100,0.352472797639819
100,0.352504520508835
100,0.352536243377851
100,0.352567966246867
100,0.352599689115884
100,0.3526314119849
100,0.352663134853916
100,0.352694857722932
100,0.352726580591949
100,0.352758303460965
100,0.352790026329981
100,0.352821749198998
100,0.352853472068014
100,0.35288519493703
100,0.352916917806046
100,0.352948640675063
100,0.352980363544079
100,0.353012086413095
100,0.353043809282111
100,0.353075532151128
100,0.353107255020144
100,0.35313897788916
100,0.353170700758177
100,0.353202423627193
100,0.353234146496209
100,0.353265869365225
100,0.353297592234242
100,0.353329315103258
100,0.353361037972274
100,0.353392760841291
100,0.353424483710307
100,0.353456206579323
100,0.353487929448339
100,0.353519652317356
100,0.353551375186372
100,0.353583098055388
100,0.353614820924404
100,0.353646543793421
100,0.353678266662437
100,0.353709989531453
100,0.353741712400469
100,0.353773435269486
100,0.353805158138502
100,0.353836881007518
100,0.353868603876535
100,0.353900326745551
100,0.353932049614567
100,0.353963772483583
100,0.3539954953526
100,0.354027218221616
101,0.354058941090632
101,0.354090663959648
101,0.354122386828665
101,0.354154109697681
101,0.354185832566697
101,0.354217555435714
101,0.35424927830473
101,0.354281001173746
101,0.354312724042762
101,0.354344446911779
101,0.354376169780795
101,0.354407892649811
101,0.354439615518828
101,0.354471338387844
101,0.35450306125686
101,0.354534784125876
101,0.354566506994893
101,0.354598229863909
101,0.354629952732925
101,0.354661675601941
101,0.354693398470958
101,0.354725121339974
101,0.35475684420899
101,0.354788567078007
102,0.354820289947023
102,0.354852012816039
102,0.354883735685055
102,0.354915458554072
102,0.354947181423088
102,0.354978904292104
102,0.35501062716112
102,0.355042350030137
102,0.355074072899153
102,0.355105795768169
102,0.355137518637186
102,0.355169241506202
102,0.355200964375218
102,0.355232687244234
102,0.355264410113251
102,0.355296132982267
102,0.355327855851283
102,0.355359578720299
102,0.355391301589316
102,0.355423024458332
102,0.355454747327348
102,0.355486470196365
102,0.355518193065381
102,0.355549915934397
102,0.355581638803413
102,0.35561336167243
102,0.355645084541446
102,0.355676807410462
102,0.355708530279478
102,0.355740253148495
102,0.355771976017511
102,0.355803698886527
102,0.355835421755544
102,0.35586714462456
102,0.355898867493576
103,0.355930590362592
103,0.355962313231609
103,0.355994036100625
103,0.356025758969641
103,0.356057481838657
103,0.356089204707674
103,0.35612092757669
103,0.356152650445706
103,0.356184373314723
103,0.356216096183739
103,0.356247819052755
103,0.356279541921771
103,0.356311264790788
103,0.356342987659804
103,0.35637471052882
103,0.356406433397837
103,0.356438156266853
103,0.356469879135869
103,0.356501602004885
103,0.356533324873902
103,0.356565047742918
103,0.356596770611934
103,0.35662849348095
103,0.356660216349967
103,0.356691939218983
103,0.356723662087999
103,0.356755384957016
103,0.356787107826032
104,0.356818830695048
104,0.356850553564064
104,0.356882276433081
104,0.356913999302097
104,0.356945722171113
104,0.356977445040129
104,0.357009167909146
104,0.357040890778162
104,0.357072613647178
104,0.357104336516194
104,0.357136059385211
104,0.357167782254227
104,0.357199505123243
104,0.35723122799226
104,0.357262950861276
104,0.357294673730292
104,0.357326396599308
104,0.357358119468325
104,0.357389842337341
104,0.357421565206357
104,0.357453288075374
104,0.35748501094439
104,0.357516733813406
104,0.357548456682422
104,0.357580179551439
104,0.357611902420455
104,0.357643625289471
104,0.357675348158487
104,0.357707071027504
104,0.35773879389652
104,0.357770516765536
104,0.357802239634553
104,0.357833962503569
104,0.357865685372585
104,0.357897408241601
104,0.357929131110618
104,0.357960853979634
104,0.35799257684865
104,0.358024299717666
104,0.358056022586683
104,0.358087745455699
104,0.358119468324715
104,0.358151191193732
104,0.358182914062748
104,0.358214636931764
104,0.35824635980078
104,0.358278082669797
105,0.358309805538813
105,0.358341528407829
105,0.358373251276845
105,0.358404974145862
105,0.358436697014878
105,0.358468419883894
105,0.358500142752911
105,0.358531865621927
105,0.358563588490943
105,0.358595311359959
105,0.358627034228976
105,0.358658757097992
105,0.358690479967008
105,0.358722202836025
105,0.358753925705041
105,0.358785648574057
105,0.358817371443073
105,0.35884909431209
105,0.358880817181106
105,0.358912540050122
105,0.358944262919138
105,0.358975985788155
105,0.359007708657171
105,0.359039431526187
105,0.359071154395203
105,0.35910287726422
106,0.359134600133236
106,0.359166323002252
106,0.359198045871269
106,0.359229768740285
106,0.359261491609301
106,0.359293214478317
106,0.359324937347334
106,0.35935666021635
106,0.359388383085366
106,0.359420105954383
106,0.359451828823399
106,0.359483551692415
106,0.359515274561431
106,0.359546997430448
106,0.359578720299464
106,0.35961044316848
106,0.359642166037496
106,0.359673888906513
106,0.359705611775529
106,0.359737334644545
106,0.359769057513562
106,0.359800780382578
106,0.359832503251594
106,0.35986422612061
106,0.359895948989627
106,0.359927671858643
106,0.359959394727659
107,0.359991117596675
107,0.360022840465692
107,0.360054563334708
107,0.360086286203724
107,0.360118009072741
107,0.360149731941757
107,0.360181454810773
107,0.360213177679789
107,0.360244900548806
107,0.360276623417822
107,0.360308346286838
107,0.360340069155854
107,0.360371792024871
107,0.360403514893887
107,0.360435237762903
107,0.36046696063192
107,0.360498683500936
107,0.360530406369952
107,0.360562129238968
107,0.360593852107985
107,0.360625574977001
107,0.360657297846017
107,0.360689020715033
107,0.36072074358405
107,0.360752466453066
107,0.360784189322082
107,0.360815912191099
107,0.360847635060115
107,0.360879357929131
107,0.360911080798147
107,0.360942803667164
107,0.36097452653618
107,0.361006249405196
107,0.361037972274212
108,0.361069695143229
108,0.361101418012245
108,0.361133140881261
108,0.361164863750278
108,0.361196586619294
108,0.36122830948831
108,0.361260032357326
108,0.361291755226343
108,0.361323478095359
108,0.361355200964375
108,0.361386923833391
108,0.361418646702408
108,0.361450369571424
108,0.36148209244044
108,0.361513815309457
108,0.361545538178473
108,0.361577261047489
108,0.361608983916505
108,0.361640706785522
108,0.361672429654538
108,0.361704152523554
108,0.361735875392571
108,0.361767598261587
108,0.361799321130603
108,0.361831043999619
108,0.361862766868636
108,0.361894489737652
109,0.361926212606668
109,0.361957935475684
109,0.361989658344701
109,0.362021381213717
109,0.362053104082733
109,0.36208482695175
109,0.362116549820766
109,0.362148272689782
109,0.362179995558798
109,0.362211718427815
109,0.362243441296831
109,0.362275164165847
109,0.362306887034863
109,0.36233860990388
109,0.362370332772896
109,0.362402055641912
109,0.362433778510929
109,0.362465501379945
109,0.362497224248961
109,0.362528947117977
109,0.362560669986994
109,0.36259239285601
109,0.362624115725026
109,0.362655838594042
109,0.362687561463059
109,0.362719284332075
109,0.362751007201091
109,0.362782730070108
109,0.362814452939124
109,0.36284617580814
109,0.362877898677156
109,0.362909621546173
109,0.362941344415189
109,0.362973067284205
109,0.363004790153221
109,0.363036513022238
109,0.363068235891254
109,0.36309995876027
109,0.363131681629287
109,0.363163404498303
109,0.363195127367319
109,0.363226850236335
109,0.363258573105352
109,0.363290295974368
109,0.363322018843384
109,0.3633537417124
109,0.363385464581417
109,0.363417187450433
109,0.363448910319449
110,0.363480633188466
110,0.363512356057482
110,0.363544078926498
110,0.363575801795514
110,0.363607524664531
110,0.363639247533547
110,0.363670970402563
110,0.36370269327158
110,0.363734416140596
110,0.363766139009612
110,0.363797861878628
110,0.363829584747645
110,0.363861307616661
110,0.363893030485677
110,0.363924753354693
110,0.36395647622371
110,0.363988199092726
110,0.364019921961742
110,0.364051644830758
110,0.364083367699775
110,0.364115090568791
110,0.364146813437807
110,0.364178536306824
110,0.36421025917584
110,0.364241982044856
110,0.364273704913872
110,0.364305427782889
110,0.364337150651905
110,0.364368873520921
110,0.364400596389937
110,0.364432319258954
110,0.36446404212797
110,0.364495764996986
110,0.364527487866003
110,0.364559210735019
110,0.364590933604035
110,0.364622656473051
110,0.364654379342068
111,0.364686102211084
111,0.3647178250801
111,0.364749547949117
111,0.364781270818133
111,0.364812993687149
111,0.364844716556165
111,0.364876439425182
111,0.364908162294198
111,0.364939885163214
111,0.36497160803223
111,0.365003330901247
111,0.365035053770263
111,0.365066776639279
111,0.365098499508296
111,0.365130222377312
111,0.365161945246328
111,0.365193668115344
111,0.365225390984361
111,0.365257113853377
111,0.365288836722393
111,0.365320559591409
111,0.365352282460426
111,0.365384005329442
111,0.365415728198458
111,0.365447451067475
111,0.365479173936491
111,0.365510896805507
112,0.365542619674523
112,0.36557434254354
112,0.365606065412556
112,0.365637788281572
112,0.365669511150588
112,0.365701234019605
112,0.365732956888621
112,0.365764679757637
112,0.365796402626654
112,0.36582812549567
112,0.365859848364686
112,0.365891571233702
112,0.365923294102719
112,0.365955016971735
112,0.365986739840751
112,0.366018462709767
112,0.366050185578784
112,0.3660819084478
112,0.366113631316816
112,0.366145354185833
112,0.366177077054849
112,0.366208799923865
113,0.366240522792881
113,0.366272245661898
113,0.366303968530914
113,0.36633569139993
113,0.366367414268946
113,0.366399137137963
113,0.366430860006979
113,0.366462582875995
113,0.366494305745012
113,0.366526028614028
113,0.366557751483044
113,0.36658947435206
113,0.366621197221077
113,0.366652920090093
113,0.366684642959109
113,0.366716365828126
113,0.366748088697142
113,0.366779811566158
113,0.366811534435174
114,0.366843257304191
114,0.366874980173207
114,0.366906703042223
114,0.366938425911239
114,0.366970148780256
114,0.367001871649272
114,0.367033594518288
114,0.367065317387305
114,0.367097040256321
114,0.367128763125337
114,0.367160485994353
114,0.36719220886337
114,0.367223931732386
114,0.367255654601402
114,0.367287377470418
114,0.367319100339435
114,0.367350823208451
114,0.367382546077467
114,0.367414268946484
114,0.3674459918155
114,0.367477714684516
114,0.367509437553532
114,0.367541160422549
114,0.367572883291565
114,0.367604606160581
114,0.367636329029597
114,0.367668051898614
114,0.36769977476763
114,0.367731497636646
115,0.367763220505663
115,0.367794943374679
115,0.367826666243695
115,0.367858389112711
115,0.367890111981728
115,0.367921834850744
115,0.36795355771976
115,0.367985280588776
115,0.368017003457793
115,0.368048726326809
115,0.368080449195825
115,0.368112172064842
115,0.368143894933858
115,0.368175617802874
115,0.36820734067189
115,0.368239063540907
115,0.368270786409923
115,0.368302509278939
116,0.368334232147955
116,0.368365955016972
116,0.368397677885988
116,0.368429400755004
116,0.368461123624021
116,0.368492846493037
116,0.368524569362053
116,0.368556292231069
116,0.368588015100086
116,0.368619737969102
116,0.368651460838118
116,0.368683183707134
116,0.368714906576151
116,0.368746629445167
116,0.368778352314183
116,0.3688100751832
116,0.368841798052216
116,0.368873520921232
116,0.368905243790248
116,0.368936966659265
116,0.368968689528281
116,0.369000412397297
116,0.369032135266314
116,0.36906385813533
116,0.369095581004346
116,0.369127303873362
116,0.369159026742379
116,0.369190749611395
116,0.369222472480411
117,0.369254195349427
117,0.369285918218444
117,0.36931764108746
117,0.369349363956476
117,0.369381086825492
117,0.369412809694509
117,0.369444532563525
117,0.369476255432541
117,0.369507978301558
117,0.369539701170574
117,0.36957142403959
117,0.369603146908606
117,0.369634869777623
117,0.369666592646639
117,0.369698315515655
117,0.369730038384671
117,0.369761761253688
117,0.369793484122704
117,0.36982520699172
117,0.369856929860737
117,0.369888652729753
117,0.369920375598769
117,0.369952098467785
117,0.369983821336802
117,0.370015544205818
117,0.370047267074834
117,0.370078989943851
117,0.370110712812867
117,0.370142435681883
117,0.370174158550899
117,0.370205881419916
117,0.370237604288932
117,0.370269327157948
117,0.370301050026964
118,0.370332772895981
118,0.370364495764997
118,0.370396218634013
118,0.37042794150303
118,0.370459664372046
118,0.370491387241062
118,0.370523110110078
118,0.370554832979095
118,0.370586555848111
118,0.370618278717127
118,0.370650001586143
118,0.37068172445516
118,0.370713447324176
118,0.370745170193192
118,0.370776893062209
118,0.370808615931225
118,0.370840338800241
118,0.370872061669257
118,0.370903784538274
118,0.37093550740729
118,0.370967230276306
118,0.370998953145322
118,0.371030676014339
118,0.371062398883355
118,0.371094121752371
118,0.371125844621388
118,0.371157567490404
118,0.37118929035942
118,0.371221013228436
118,0.371252736097453
119,0.371284458966469
119,0.371316181835485
119,0.371347904704501
119,0.371379627573518
119,0.371411350442534
119,0.37144307331155
119,0.371474796180567
119,0.371506519049583
119,0.371538241918599
119,0.371569964787615
119,0.371601687656632
119,0.371633410525648
119,0.371665133394664
119,0.37169685626368
119,0.371728579132697
119,0.371760302001713
119,0.371792024870729
119,0.371823747739746
119,0.371855470608762
119,0.371887193477778
119,0.371918916346794
119,0.371950639215811
119,0.371982362084827
119,0.372014084953843
119,0.37204580782286
119,0.372077530691876
119,0.372109253560892
119,0.372140976429908
119,0.372172699298925
119,0.372204422167941
119,0.372236145036957
119,0.372267867905973
119,0.37229959077499
119,0.372331313644006
119,0.372363036513022
119,0.372394759382039
119,0.372426482251055
119,0.372458205120071
119,0.372489927989087
119,0.372521650858104
119,0.37255337372712
119,0.372585096596136
119,0.372616819465152
119,0.372648542334169
119,0.372680265203185
119,0.372711988072201
119,0.372743710941217
119,0.372775433810234
119,0.37280715667925
119,0.372838879548266
119,0.372870602417283
119,0.372902325286299
119,0.372934048155315
119,0.372965771024331
119,0.372997493893348
120,0.373029216762364
120,0.37306093963138
120,0.373092662500397
120,0.373124385369413
120,0.373156108238429
120,0.373187831107445
120,0.373219553976462
120,0.373251276845478
120,0.373282999714494
120,0.37331472258351
120,0.373346445452527
120,0.373378168321543
120,0.373409891190559
120,0.373441614059576
120,0.373473336928592
120,0.373505059797608
120,0.373536782666624
120,0.373568505535641
120,0.373600228404657
120,0.373631951273673
120,0.373663674142689
120,0.373695397011706
120,0.373727119880722
120,0.373758842749738
120,0.373790565618755
120,0.373822288487771
120,0.373854011356787
121,0.373885734225803
121,0.37391745709482
121,0.373949179963836
121,0.373980902832852
121,0.374012625701868
121,0.374044348570885
121,0.374076071439901
121,0.374107794308917
121,0.374139517177934
121,0.37417124004695
121,0.374202962915966
121,0.374234685784982
121,0.374266408653999
121,0.374298131523015
121,0.374329854392031
121,0.374361577261047
121,0.374393300130064
121,0.37442502299908
121,0.374456745868096
121,0.374488468737113
122,0.374520191606129
122,0.374551914475145
122,0.374583637344161
122,0.374615360213178
122,0.374647083082194
122,0.37467880595121
122,0.374710528820226
122,0.374742251689243
122,0.374773974558259
122,0.374805697427275
122,0.374837420296292
122,0.374869143165308
122,0.374900866034324
122,0.37493258890334
122,0.374964311772357
122,0.374996034641373
122,0.375027757510389
122,0.375059480379406
122,0.375091203248422
122,0.375122926117438
122,0.375154648986454
122,0.375186371855471
122,0.375218094724487
122,0.375249817593503
122,0.375281540462519
122,0.375313263331536
122,0.375344986200552
122,0.375376709069568
122,0.375408431938585
123,0.375440154807601
123,0.375471877676617
123,0.375503600545633
123,0.37553532341465
123,0.375567046283666
123,0.375598769152682
123,0.375630492021698
123,0.375662214890715
123,0.375693937759731
123,0.375725660628747
123,0.375757383497764
123,0.37578910636678
123,0.375820829235796
123,0.375852552104812
123,0.375884274973829
123,0.375915997842845
123,0.375947720711861
123,0.375979443580877
123,0.376011166449894
123,0.37604288931891
123,0.376074612187926
124,0.376106335056943
124,0.376138057925959
124,0.376169780794975
124,0.376201503663991
124,0.376233226533008
124,0.376264949402024
124,0.37629667227104
124,0.376328395140056
124,0.376360118009073
124,0.376391840878089
124,0.376423563747105
124,0.376455286616122
124,0.376487009485138
124,0.376518732354154
124,0.37655045522317
124,0.376582178092187
124,0.376613900961203
124,0.376645623830219
124,0.376677346699235
124,0.376709069568252
124,0.376740792437268
124,0.376772515306284
124,0.376804238175301
124,0.376835961044317
124,0.376867683913333
124,0.376899406782349
124,0.376931129651366
124,0.376962852520382
124,0.376994575389398
124,0.377026298258414
124,0.377058021127431
125,0.377089743996447
125,0.377121466865463
125,0.37715318973448
125,0.377184912603496
125,0.377216635472512
125,0.377248358341528
125,0.377280081210545
125,0.377311804079561
125,0.377343526948577
125,0.377375249817594
125,0.37740697268661
125,0.377438695555626
125,0.377470418424642
125,0.377502141293659
125,0.377533864162675
125,0.377565587031691
125,0.377597309900707
125,0.377629032769724
125,0.37766075563874
126,0.377692478507756
126,0.377724201376773
126,0.377755924245789
126,0.377787647114805
126,0.377819369983821
126,0.377851092852838
126,0.377882815721854
126,0.37791453859087
126,0.377946261459886
126,0.377977984328903
126,0.378009707197919
126,0.378041430066935
126,0.378073152935952
126,0.378104875804968
126,0.378136598673984
126,0.378168321543
126,0.378200044412017
126,0.378231767281033
126,0.378263490150049
126,0.378295213019065
126,0.378326935888082
126,0.378358658757098
127,0.378390381626114
127,0.378422104495131
127,0.378453827364147
127,0.378485550233163
127,0.378517273102179
127,0.378548995971196
127,0.378580718840212
127,0.378612441709228
127,0.378644164578244
127,0.378675887447261
127,0.378707610316277
127,0.378739333185293
127,0.37877105605431
127,0.378802778923326
127,0.378834501792342
127,0.378866224661358
127,0.378897947530375
127,0.378929670399391
127,0.378961393268407
127,0.378993116137423
127,0.37902483900644
127,0.379056561875456
127,0.379088284744472
127,0.379120007613489
127,0.379151730482505
128,0.379183453351521
128,0.379215176220537
128,0.379246899089554
128,0.37927862195857
128,0.379310344827586
128,0.379342067696603
128,0.379373790565619
128,0.379405513434635
128,0.379437236303651
128,0.379468959172668
128,0.379500682041684
128,0.3795324049107
128,0.379564127779716
128,0.379595850648733
128,0.379627573517749
128,0.379659296386765
128,0.379691019255781
128,0.379722742124798
128,0.379754464993814
128,0.37978618786283
128,0.379817910731847
128,0.379849633600863
128,0.379881356469879
128,0.379913079338895
128,0.379944802207912
128,0.379976525076928
129,0.380008247945944
129,0.38003997081496
129,0.380071693683977
129,0.380103416552993
129,0.380135139422009
129,0.380166862291026
129,0.380198585160042
129,0.380230308029058
129,0.380262030898074
129,0.380293753767091
129,0.380325476636107
129,0.380357199505123
129,0.38038892237414
129,0.380420645243156
129,0.380452368112172
129,0.380484090981188
129,0.380515813850205
129,0.380547536719221
129,0.380579259588237
129,0.380610982457253
129,0.38064270532627
129,0.380674428195286
129,0.380706151064302
129,0.380737873933319
129,0.380769596802335
129,0.380801319671351
129,0.380833042540367
129,0.380864765409384
129,0.3808964882784
129,0.380928211147416
129,0.380959934016432
129,0.380991656885449
129,0.381023379754465
129,0.381055102623481
129,0.381086825492498
129,0.381118548361514
129,0.38115027123053
129,0.381181994099546
129,0.381213716968563
129,0.381245439837579
129,0.381277162706595
129,0.381308885575611
129,0.381340608444628
129,0.381372331313644
129,0.38140405418266
129,0.381435777051677
129,0.381467499920693
129,0.381499222789709
129,0.381530945658725
130,0.381562668527742
130,0.381594391396758
130,0.381626114265774
130,0.38165783713479
130,0.381689560003807
130,0.381721282872823
130,0.381753005741839
130,0.381784728610856
130,0.381816451479872
130,0.381848174348888
130,0.381879897217904
130,0.381911620086921
130,0.381943342955937
130,0.381975065824953
130,0.382006788693969
130,0.382038511562986
130,0.382070234432002
130,0.382101957301018
130,0.382133680170035
130,0.382165403039051
130,0.382197125908067
130,0.382228848777083
130,0.3822605716461
130,0.382292294515116
131,0.382324017384132
131,0.382355740253149
131,0.382387463122165
131,0.382419185991181
131,0.382450908860197
131,0.382482631729214
131,0.38251435459823
131,0.382546077467246
131,0.382577800336262
131,0.382609523205279
131,0.382641246074295
131,0.382672968943311
131,0.382704691812328
131,0.382736414681344
131,0.38276813755036
131,0.382799860419376
131,0.382831583288393
131,0.382863306157409
131,0.382895029026425
131,0.382926751895441
131,0.382958474764458
131,0.382990197633474
131,0.38302192050249
131,0.383053643371506
131,0.383085366240523
131,0.383117089109539
131,0.383148811978555
131,0.383180534847572
131,0.383212257716588
131,0.383243980585604
131,0.38327570345462
131,0.383307426323637
132,0.383339149192653
132,0.383370872061669
132,0.383402594930686
132,0.383434317799702
132,0.383466040668718
132,0.383497763537734
132,0.383529486406751
132,0.383561209275767
132,0.383592932144783
132,0.383624655013799
132,0.383656377882816
132,0.383688100751832
132,0.383719823620848
132,0.383751546489865
132,0.383783269358881
132,0.383814992227897
132,0.383846715096913
132,0.38387843796593
132,0.383910160834946
132,0.383941883703962
132,0.383973606572978
132,0.384005329441995
132,0.384037052311011
132,0.384068775180027
133,0.384100498049044
133,0.38413222091806
133,0.384163943787076
133,0.384195666656092
133,0.384227389525109
133,0.384259112394125
133,0.384290835263141
133,0.384322558132157
133,0.384354281001174
133,0.38438600387019
133,0.384417726739206
133,0.384449449608223
133,0.384481172477239
133,0.384512895346255
133,0.384544618215271
133,0.384576341084288
133,0.384608063953304
133,0.38463978682232
133,0.384671509691337
133,0.384703232560353
133,0.384734955429369
133,0.384766678298385
133,0.384798401167402
133,0.384830124036418
133,0.384861846905434
133,0.38489356977445
133,0.384925292643467
134,0.384957015512483
134,0.384988738381499
134,0.385020461250515
134,0.385052184119532
134,0.385083906988548
134,0.385115629857564
134,0.385147352726581
134,0.385179075595597
134,0.385210798464613
134,0.385242521333629
134,0.385274244202646
134,0.385305967071662
134,0.385337689940678
134,0.385369412809695
134,0.385401135678711
134,0.385432858547727
134,0.385464581416743
134,0.38549630428576
134,0.385528027154776
134,0.385559750023792
134,0.385591472892808
134,0.385623195761825
134,0.385654918630841
134,0.385686641499857
134,0.385718364368874
134,0.38575008723789
134,0.385781810106906
134,0.385813532975922
134,0.385845255844939
134,0.385876978713955
134,0.385908701582971
134,0.385940424451987
135,0.385972147321004
135,0.38600387019002
135,0.386035593059036
135,0.386067315928053
135,0.386099038797069
135,0.386130761666085
135,0.386162484535101
135,0.386194207404118
135,0.386225930273134
135,0.38625765314215
135,0.386289376011166
135,0.386321098880183
135,0.386352821749199
135,0.386384544618215
135,0.386416267487232
135,0.386447990356248
135,0.386479713225264
135,0.38651143609428
135,0.386543158963297
135,0.386574881832313
135,0.386606604701329
135,0.386638327570345
136,0.386670050439362
136,0.386701773308378
136,0.386733496177394
136,0.386765219046411
136,0.386796941915427
136,0.386828664784443
136,0.386860387653459
136,0.386892110522476
136,0.386923833391492
136,0.386955556260508
136,0.386987279129524
136,0.387019001998541
136,0.387050724867557
136,0.387082447736573
136,0.38711417060559
136,0.387145893474606
136,0.387177616343622
136,0.387209339212638
136,0.387241062081655
136,0.387272784950671
136,0.387304507819687
136,0.387336230688703
137,0.38736795355772
137,0.387399676426736
137,0.387431399295752
137,0.387463122164769
137,0.387494845033785
137,0.387526567902801
137,0.387558290771817
137,0.387590013640834
137,0.38762173650985
137,0.387653459378866
137,0.387685182247883
137,0.387716905116899
137,0.387748627985915
137,0.387780350854931
137,0.387812073723948
137,0.387843796592964
137,0.38787551946198
137,0.387907242330996
137,0.387938965200013
137,0.387970688069029
137,0.388002410938045
137,0.388034133807062
137,0.388065856676078
137,0.388097579545094
137,0.38812930241411
138,0.388161025283127
138,0.388192748152143
138,0.388224471021159
138,0.388256193890175
138,0.388287916759192
138,0.388319639628208
138,0.388351362497224
138,0.38838308536624
138,0.388414808235257
138,0.388446531104273
138,0.388478253973289
138,0.388509976842306
138,0.388541699711322
138,0.388573422580338
138,0.388605145449354
138,0.388636868318371
138,0.388668591187387
138,0.388700314056403
138,0.38873203692542
138,0.388763759794436
138,0.388795482663452
139,0.388827205532468
139,0.388858928401485
139,0.388890651270501
139,0.388922374139517
139,0.388954097008533
139,0.38898581987755
139,0.389017542746566
139,0.389049265615582
139,0.389080988484599
139,0.389112711353615
139,0.389144434222631
139,0.389176157091647
139,0.389207879960664
139,0.38923960282968
139,0.389271325698696
139,0.389303048567712
139,0.389334771436729
139,0.389366494305745
139,0.389398217174761
139,0.389429940043778
139,0.389461662912794
139,0.38949338578181
139,0.389525108650826
139,0.389556831519843
139,0.389588554388859
139,0.389620277257875
139,0.389652000126891
139,0.389683722995908
139,0.389715445864924
139,0.38974716873394
139,0.389778891602957
139,0.389810614471973
139,0.389842337340989
139,0.389874060210005
139,0.389905783079022
139,0.389937505948038
139,0.389969228817054
139,0.39000095168607
139,0.390032674555087
139,0.390064397424103
139,0.390096120293119
139,0.390127843162136
139,0.390159566031152
139,0.390191288900168
140,0.390223011769184
140,0.390254734638201
140,0.390286457507217
140,0.390318180376233
140,0.390349903245249
140,0.390381626114266
140,0.390413348983282
140,0.390445071852298
140,0.390476794721315
140,0.390508517590331
140,0.390540240459347
140,0.390571963328363
140,0.39060368619738
140,0.390635409066396
140,0.390667131935412
140,0.390698854804429
140,0.390730577673445
140,0.390762300542461
140,0.390794023411477
140,0.390825746280494
140,0.39085746914951
140,0.390889192018526
140,0.390920914887542
140,0.390952637756559
141,0.390984360625575
141,0.391016083494591
141,0.391047806363608
141,0.391079529232624
141,0.39111125210164
141,0.391142974970656
141,0.391174697839673
141,0.391206420708689
141,0.391238143577705
141,0.391269866446721
141,0.391301589315738
141,0.391333312184754
141,0.39136503505377
141,0.391396757922787
141,0.391428480791803
141,0.391460203660819
141,0.391491926529835
141,0.391523649398852
141,0.391555372267868
141,0.391587095136884
141,0.3916188180059
141,0.391650540874917
142,0.391682263743933
142,0.391713986612949
142,0.391745709481966
142,0.391777432350982
142,0.391809155219998
142,0.391840878089014
142,0.391872600958031
142,0.391904323827047
142,0.391936046696063
142,0.391967769565079
142,0.391999492434096
142,0.392031215303112
142,0.392062938172128
142,0.392094661041145
142,0.392126383910161
142,0.392158106779177
142,0.392189829648193
142,0.39222155251721
142,0.392253275386226
142,0.392284998255242
142,0.392316721124258
142,0.392348443993275
142,0.392380166862291
142,0.392411889731307
142,0.392443612600324
142,0.39247533546934
142,0.392507058338356
142,0.392538781207372
143,0.392570504076389
143,0.392602226945405
143,0.392633949814421
143,0.392665672683437
143,0.392697395552454
143,0.39272911842147
143,0.392760841290486
143,0.392792564159503
143,0.392824287028519
143,0.392856009897535
143,0.392887732766551
143,0.392919455635568
143,0.392951178504584
143,0.3929829013736
143,0.393014624242617
143,0.393046347111633
143,0.393078069980649
143,0.393109792849665
143,0.393141515718682
143,0.393173238587698
143,0.393204961456714
143,0.39323668432573
143,0.393268407194747
143,0.393300130063763
143,0.393331852932779
144,0.393363575801796
144,0.393395298670812
144,0.393427021539828
144,0.393458744408844
144,0.393490467277861
144,0.393522190146877
144,0.393553913015893
144,0.393585635884909
144,0.393617358753926
144,0.393649081622942
144,0.393680804491958
144,0.393712527360975
144,0.393744250229991
144,0.393775973099007
144,0.393807695968023
144,0.39383941883704
144,0.393871141706056
144,0.393902864575072
144,0.393934587444088
144,0.393966310313105
144,0.393998033182121
144,0.394029756051137
144,0.394061478920154
144,0.39409320178917
144,0.394124924658186
144,0.394156647527202
144,0.394188370396219
144,0.394220093265235
144,0.394251816134251
144,0.394283539003267
144,0.394315261872284
144,0.3943469847413
144,0.394378707610316
144,0.394410430479333
144,0.394442153348349
144,0.394473876217365
144,0.394505599086381
144,0.394537321955398
145,0.394569044824414
145,0.39460076769343
145,0.394632490562446
145,0.394664213431463
145,0.394695936300479
145,0.394727659169495
145,0.394759382038512
145,0.394791104907528
145,0.394822827776544
145,0.39485455064556
145,0.394886273514577
145,0.394917996383593
145,0.394949719252609
145,0.394981442121626
145,0.395013164990642
145,0.395044887859658
145,0.395076610728674
145,0.395108333597691
145,0.395140056466707
145,0.395171779335723
145,0.395203502204739
145,0.395235225073756
145,0.395266947942772
145,0.395298670811788
145,0.395330393680804
146,0.395362116549821
146,0.395393839418837
146,0.395425562287853
146,0.39545728515687
146,0.395489008025886
146,0.395520730894902
146,0.395552453763918
146,0.395584176632935
146,0.395615899501951
146,0.395647622370967
146,0.395679345239983
146,0.395711068109
146,0.395742790978016
146,0.395774513847032
146,0.395806236716049
146,0.395837959585065
146,0.395869682454081
146,0.395901405323097
146,0.395933128192114
146,0.39596485106113
146,0.395996573930146
146,0.396028296799163
146,0.396060019668179
146,0.396091742537195
146,0.396123465406211
147,0.396155188275228
147,0.396186911144244
147,0.39621863401326
147,0.396250356882276
147,0.396282079751293
147,0.396313802620309
147,0.396345525489325
147,0.396377248358342
147,0.396408971227358
147,0.396440694096374
147,0.39647241696539
147,0.396504139834407
147,0.396535862703423
147,0.396567585572439
147,0.396599308441455
147,0.396631031310472
147,0.396662754179488
147,0.396694477048504
147,0.396726199917521
147,0.396757922786537
147,0.396789645655553
147,0.396821368524569
147,0.396853091393586
147,0.396884814262602
147,0.396916537131618
147,0.396948260000634
147,0.396979982869651
147,0.397011705738667
147,0.397043428607683
147,0.3970751514767
147,0.397106874345716
147,0.397138597214732
147,0.397170320083748
148,0.397202042952765
148,0.397233765821781
148,0.397265488690797
148,0.397297211559813
148,0.39732893442883
148,0.397360657297846
148,0.397392380166862
148,0.397424103035879
148,0.397455825904895
148,0.397487548773911
148,0.397519271642927
148,0.397550994511944
148,0.39758271738096
148,0.397614440249976
148,0.397646163118992
148,0.397677885988009
148,0.397709608857025
148,0.397741331726041
148,0.397773054595058
148,0.397804777464074
148,0.39783650033309
148,0.397868223202106
148,0.397899946071123
148,0.397931668940139
148,0.397963391809155
148,0.397995114678172
149,0.398026837547188
149,0.398058560416204
149,0.39809028328522
149,0.398122006154237
149,0.398153729023253
149,0.398185451892269
149,0.398217174761285
149,0.398248897630302
149,0.398280620499318
149,0.398312343368334
149,0.398344066237351
149,0.398375789106367
149,0.398407511975383
149,0.398439234844399
149,0.398470957713416
149,0.398502680582432
149,0.398534403451448
149,0.398566126320464
149,0.398597849189481
149,0.398629572058497
149,0.398661294927513
149,0.398693017796529
149,0.398724740665546
149,0.398756463534562
149,0.398788186403578
149,0.398819909272595
149,0.398851632141611
149,0.398883355010627
149,0.398915077879643
149,0.39894680074866
149,0.398978523617676
149,0.399010246486692
149,0.399041969355709
149,0.399073692224725
149,0.399105415093741
149,0.399137137962757
149,0.399168860831774
149,0.39920058370079
149,0.399232306569806
149,0.399264029438822
149,0.399295752307839
149,0.399327475176855
149,0.399359198045871
149,0.399390920914888
149,0.399422643783904
149,0.39945436665292
149,0.399486089521936
149,0.399517812390953
149,0.399549535259969
149,0.399581258128985
149,0.399612980998001
149,0.399644703867018
149,0.399676426736034
149,0.39970814960505
149,0.399739872474067
149,0.399771595343083
149,0.399803318212099
149,0.399835041081115
149,0.399866763950132
149,0.399898486819148
149,0.399930209688164
149,0.39996193255718
149,0.399993655426197
149,0.400025378295213
149,0.400057101164229
149,0.400088824033246
149,0.400120546902262
149,0.400152269771278
149,0.400183992640294
149,0.400215715509311
149,0.400247438378327
149,0.400279161247343
149,0.40031088411636
149,0.400342606985376
149,0.400374329854392
149,0.400406052723408
149,0.400437775592425
149,0.400469498461441
149,0.400501221330457
149,0.400532944199473
149,0.40056466706849
149,0.400596389937506
149,0.400628112806522
149,0.400659835675538
149,0.400691558544555
149,0.400723281413571
149,0.400755004282587
149,0.400786727151604
149,0.40081845002062
149,0.400850172889636
149,0.400881895758652
149,0.400913618627669
149,0.400945341496685
149,0.400977064365701
149,0.401008787234718
149,0.401040510103734
149,0.40107223297275
149,0.401103955841766
149,0.401135678710783
149,0.401167401579799
149,0.401199124448815
149,0.401230847317831
149,0.401262570186848
149,0.401294293055864
149,0.40132601592488
149,0.401357738793897
149,0.401389461662913
149,0.401421184531929
149,0.401452907400945
150,0.401484630269962
150,0.401516353138978
150,0.401548076007994
150,0.40157979887701
150,0.401611521746027
150,0.401643244615043
150,0.401674967484059
150,0.401706690353076
150,0.401738413222092
150,0.401770136091108
150,0.401801858960124
150,0.401833581829141
150,0.401865304698157
150,0.401897027567173
150,0.401928750436189
150,0.401960473305206
150,0.401992196174222
150,0.402023919043238
150,0.402055641912255
150,0.402087364781271
150,0.402119087650287
150,0.402150810519303
150,0.40218253338832
150,0.402214256257336
150,0.402245979126352
150,0.402277701995368
150,0.402309424864385
150,0.402341147733401
150,0.402372870602417
150,0.402404593471434
150,0.40243631634045
150,0.402468039209466
150,0.402499762078482
151,0.402531484947499
151,0.402563207816515
151,0.402594930685531
151,0.402626653554547
151,0.402658376423564
151,0.40269009929258
151,0.402721822161596
151,0.402753545030613
151,0.402785267899629
151,0.402816990768645
151,0.402848713637661
151,0.402880436506678
151,0.402912159375694
151,0.40294388224471
151,0.402975605113726
151,0.403007327982743
151,0.403039050851759
151,0.403070773720775
151,0.403102496589792
151,0.403134219458808
151,0.403165942327824
151,0.40319766519684
151,0.403229388065857
151,0.403261110934873
151,0.403292833803889
151,0.403324556672906
151,0.403356279541922
151,0.403388002410938
151,0.403419725279954
152,0.403451448148971
152,0.403483171017987
152,0.403514893887003
152,0.403546616756019
152,0.403578339625036
152,0.403610062494052
152,0.403641785363068
152,0.403673508232085
152,0.403705231101101
152,0.403736953970117
152,0.403768676839133
152,0.40380039970815
152,0.403832122577166
152,0.403863845446182
152,0.403895568315198
152,0.403927291184215
152,0.403959014053231
153,0.403990736922247
153,0.404022459791263
153,0.40405418266028
153,0.404085905529296
153,0.404117628398312
153,0.404149351267329
153,0.404181074136345
153,0.404212797005361
153,0.404244519874377
153,0.404276242743394
153,0.40430796561241
153,0.404339688481426
153,0.404371411350443
153,0.404403134219459
153,0.404434857088475
153,0.404466579957491
153,0.404498302826508
154,0.404530025695524
154,0.40456174856454
154,0.404593471433556
154,0.404625194302573
154,0.404656917171589
154,0.404688640040605
154,0.404720362909622
154,0.404752085778638
154,0.404783808647654
154,0.40481553151667
154,0.404847254385687
154,0.404878977254703
154,0.404910700123719
154,0.404942422992735
154,0.404974145861752
154,0.405005868730768
154,0.405037591599784
154,0.405069314468801
154,0.405101037337817
154,0.405132760206833
154,0.405164483075849
154,0.405196205944866
154,0.405227928813882
154,0.405259651682898
154,0.405291374551914
154,0.405323097420931
154,0.405354820289947
155,0.405386543158963
155,0.40541826602798
155,0.405449988896996
155,0.405481711766012
155,0.405513434635028
155,0.405545157504045
155,0.405576880373061
155,0.405608603242077
155,0.405640326111093
155,0.40567204898011
155,0.405703771849126
155,0.405735494718142
155,0.405767217587159
155,0.405798940456175
155,0.405830663325191
155,0.405862386194207
155,0.405894109063224
156,0.40592583193224
156,0.405957554801256
156,0.405989277670272
156,0.406021000539289
156,0.406052723408305
156,0.406084446277321
156,0.406116169146338
156,0.406147892015354
156,0.40617961488437
156,0.406211337753386
156,0.406243060622403
156,0.406274783491419
156,0.406306506360435
156,0.406338229229452
156,0.406369952098468
156,0.406401674967484
156,0.4064333978365
156,0.406465120705517
156,0.406496843574533
156,0.406528566443549
156,0.406560289312565
156,0.406592012181582
156,0.406623735050598
156,0.406655457919614
156,0.406687180788631
156,0.406718903657647
156,0.406750626526663
156,0.406782349395679
156,0.406814072264696
156,0.406845795133712
156,0.406877518002728
156,0.406909240871744
156,0.406940963740761
157,0.406972686609777
157,0.407004409478793
157,0.40703613234781
157,0.407067855216826
157,0.407099578085842
157,0.407131300954858
157,0.407163023823875
157,0.407194746692891
157,0.407226469561907
157,0.407258192430923
157,0.40728991529994
157,0.407321638168956
157,0.407353361037972
157,0.407385083906989
157,0.407416806776005
157,0.407448529645021
157,0.407480252514037
157,0.407511975383054
158,0.40754369825207
158,0.407575421121086
158,0.407607143990102
158,0.407638866859119
158,0.407670589728135
158,0.407702312597151
158,0.407734035466168
158,0.407765758335184
158,0.4077974812042
158,0.407829204073216
158,0.407860926942233
158,0.407892649811249
158,0.407924372680265
158,0.407956095549281
158,0.407987818418298
159,0.408019541287314
159,0.40805126415633
159,0.408082987025347
159,0.408114709894363
159,0.408146432763379
159,0.408178155632395
159,0.408209878501412
159,0.408241601370428
159,0.408273324239444
159,0.40830504710846
159,0.408336769977477
159,0.408368492846493
159,0.408400215715509
159,0.408431938584526
159,0.408463661453542
159,0.408495384322558
159,0.408527107191574
159,0.408558830060591
159,0.408590552929607
159,0.408622275798623
159,0.40865399866764
159,0.408685721536656
159,0.408717444405672
159,0.408749167274688
159,0.408780890143705
159,0.408812613012721
159,0.408844335881737
160,0.408876058750753
160,0.40890778161977
160,0.408939504488786
160,0.408971227357802
160,0.409002950226819
160,0.409034673095835
160,0.409066395964851
160,0.409098118833867
160,0.409129841702884
160,0.4091615645719
160,0.409193287440916
160,0.409225010309932
160,0.409256733178949
160,0.409288456047965
160,0.409320178916981
160,0.409351901785998
160,0.409383624655014
160,0.40941534752403
160,0.409447070393046
160,0.409478793262063
160,0.409510516131079
160,0.409542239000095
160,0.409573961869111
160,0.409605684738128
160,0.409637407607144
160,0.40966913047616
160,0.409700853345177
160,0.409732576214193
161,0.409764299083209
161,0.409796021952225
161,0.409827744821242
161,0.409859467690258
161,0.409891190559274
161,0.40992291342829
161,0.409954636297307
161,0.409986359166323
161,0.410018082035339
161,0.410049804904356
161,0.410081527773372
161,0.410113250642388
161,0.410144973511404
161,0.410176696380421
161,0.410208419249437
161,0.410240142118453
161,0.410271864987469
162,0.410303587856486
162,0.410335310725502
162,0.410367033594518
162,0.410398756463535
162,0.410430479332551
162,0.410462202201567
162,0.410493925070583
162,0.4105256479396
162,0.410557370808616
162,0.410589093677632
162,0.410620816546649
162,0.410652539415665
162,0.410684262284681
162,0.410715985153697
162,0.410747708022714
162,0.41077943089173
162,0.410811153760746
162,0.410842876629762
162,0.410874599498779
162,0.410906322367795
162,0.410938045236811
162,0.410969768105827
162,0.411001490974844
162,0.41103321384386
162,0.411064936712876
162,0.411096659581893
162,0.411128382450909
163,0.411160105319925
163,0.411191828188941
163,0.411223551057958
163,0.411255273926974
163,0.41128699679599
163,0.411318719665006
163,0.411350442534023
163,0.411382165403039
163,0.411413888272055
163,0.411445611141072
163,0.411477334010088
163,0.411509056879104
163,0.41154077974812
163,0.411572502617137
163,0.411604225486153
163,0.411635948355169
163,0.411667671224186
164,0.411699394093202
164,0.411731116962218
164,0.411762839831234
164,0.411794562700251
164,0.411826285569267
164,0.411858008438283
164,0.411889731307299
164,0.411921454176316
164,0.411953177045332
164,0.411984899914348
164,0.412016622783365
164,0.412048345652381
164,0.412080068521397
164,0.412111791390413
164,0.41214351425943
164,0.412175237128446
164,0.412206959997462
164,0.412238682866478
164,0.412270405735495
164,0.412302128604511
164,0.412333851473527
164,0.412365574342544
164,0.41239729721156
164,0.412429020080576
164,0.412460742949592
164,0.412492465818609
164,0.412524188687625
164,0.412555911556641
164,0.412587634425657
164,0.412619357294674
164,0.41265108016369
164,0.412682803032706
165,0.412714525901723
165,0.412746248770739
165,0.412777971639755
165,0.412809694508771
165,0.412841417377788
165,0.412873140246804
165,0.41290486311582
165,0.412936585984836
165,0.412968308853853
165,0.413000031722869
165,0.413031754591885
165,0.413063477460902
165,0.413095200329918
165,0.413126923198934
165,0.41315864606795
165,0.413190368936967
165,0.413222091805983
165,0.413253814674999
165,0.413285537544015
166,0.413317260413032
166,0.413348983282048
166,0.413380706151064
166,0.413412429020081
166,0.413444151889097
166,0.413475874758113
166,0.413507597627129
166,0.413539320496146
166,0.413571043365162
166,0.413602766234178
166,0.413634489103195
166,0.413666211972211
166,0.413697934841227
166,0.413729657710243
166,0.41376138057926
166,0.413793103448276
166,0.413824826317292
166,0.413856549186308
166,0.413888272055325
166,0.413919994924341
167,0.413951717793357
167,0.413983440662374
167,0.41401516353139
167,0.414046886400406
167,0.414078609269422
167,0.414110332138439
167,0.414142055007455
167,0.414173777876471
167,0.414205500745487
167,0.414237223614504
167,0.41426894648352
167,0.414300669352536
167,0.414332392221552
167,0.414364115090569
167,0.414395837959585
167,0.414427560828601
167,0.414459283697618
168,0.414491006566634
168,0.41452272943565
168,0.414554452304666
168,0.414586175173683
168,0.414617898042699
168,0.414649620911715
168,0.414681343780732
168,0.414713066649748
168,0.414744789518764
168,0.41477651238778
168,0.414808235256797
168,0.414839958125813
168,0.414871680994829
168,0.414903403863845
168,0.414935126732862
168,0.414966849601878
168,0.414998572470894
168,0.415030295339911
168,0.415062018208927
168,0.415093741077943
168,0.415125463946959
168,0.415157186815976
168,0.415188909684992
169,0.415220632554008
169,0.415252355423024
169,0.415284078292041
169,0.415315801161057
169,0.415347524030073
169,0.41537924689909
169,0.415410969768106
169,0.415442692637122
169,0.415474415506138
169,0.415506138375155
169,0.415537861244171
169,0.415569584113187
169,0.415601306982203
169,0.41563302985122
169,0.415664752720236
169,0.415696475589252
169,0.415728198458269
169,0.415759921327285
169,0.415791644196301
169,0.415823367065317
169,0.415855089934334
169,0.41588681280335
169,0.415918535672366
169,0.415950258541382
169,0.415981981410399
169,0.416013704279415
169,0.416045427148431
169,0.416077150017448
169,0.416108872886464
169,0.41614059575548
169,0.416172318624496
169,0.416204041493513
169,0.416235764362529
169,0.416267487231545
169,0.416299210100561
169,0.416330932969578
169,0.416362655838594
169,0.41639437870761
169,0.416426101576627
169,0.416457824445643
169,0.416489547314659
169,0.416521270183675
169,0.416552993052692
169,0.416584715921708
169,0.416616438790724
169,0.416648161659741
169,0.416679884528757
169,0.416711607397773
169,0.416743330266789
170,0.416775053135806
170,0.416806776004822
170,0.416838498873838
170,0.416870221742854
170,0.416901944611871
170,0.416933667480887
170,0.416965390349903
170,0.41699711321892
170,0.417028836087936
170,0.417060558956952
170,0.417092281825968
170,0.417124004694985
170,0.417155727564001
170,0.417187450433017
170,0.417219173302033
170,0.41725089617105
170,0.417282619040066
170,0.417314341909082
170,0.417346064778099
170,0.417377787647115
170,0.417409510516131
170,0.417441233385147
170,0.417472956254164
170,0.41750467912318
170,0.417536401992196
170,0.417568124861212
170,0.417599847730229
170,0.417631570599245
170,0.417663293468261
170,0.417695016337278
170,0.417726739206294
171,0.41775846207531
171,0.417790184944326
171,0.417821907813343
171,0.417853630682359
171,0.417885353551375
171,0.417917076420391
171,0.417948799289408
171,0.417980522158424
171,0.41801224502744
171,0.418043967896457
171,0.418075690765473
171,0.418107413634489
171,0.418139136503505
171,0.418170859372522
171,0.418202582241538
171,0.418234305110554
171,0.41826602797957
171,0.418297750848587
172,0.418329473717603
172,0.418361196586619
172,0.418392919455636
172,0.418424642324652
172,0.418456365193668
172,0.418488088062684
172,0.418519810931701
172,0.418551533800717
172,0.418583256669733
172,0.418614979538749
172,0.418646702407766
172,0.418678425276782
172,0.418710148145798
172,0.418741871014815
172,0.418773593883831
172,0.418805316752847
172,0.418837039621863
172,0.41886876249088
172,0.418900485359896
172,0.418932208228912
172,0.418963931097929
172,0.418995653966945
172,0.419027376835961
173,0.419059099704977
173,0.419090822573994
173,0.41912254544301
173,0.419154268312026
173,0.419185991181042
173,0.419217714050059
173,0.419249436919075
173,0.419281159788091
173,0.419312882657108
173,0.419344605526124
173,0.41937632839514
173,0.419408051264156
173,0.419439774133173
173,0.419471497002189
173,0.419503219871205
173,0.419534942740221
173,0.419566665609238
173,0.419598388478254
173,0.41963011134727
173,0.419661834216287
173,0.419693557085303
174,0.419725279954319
174,0.419757002823335
174,0.419788725692352
174,0.419820448561368
174,0.419852171430384
174,0.4198838942994
174,0.419915617168417
174,0.419947340037433
174,0.419979062906449
174,0.420010785775466
174,0.420042508644482
174,0.420074231513498
174,0.420105954382514
174,0.420137677251531
174,0.420169400120547
174,0.420201122989563
174,0.420232845858579
174,0.420264568727596
174,0.420296291596612
174,0.420328014465628
174,0.420359737334645
174,0.420391460203661
174,0.420423183072677
174,0.420454905941693
174,0.42048662881071
174,0.420518351679726
174,0.420550074548742
174,0.420581797417758
174,0.420613520286775
174,0.420645243155791
174,0.420676966024807
174,0.420708688893824
175,0.42074041176284
175,0.420772134631856
175,0.420803857500872
175,0.420835580369889
175,0.420867303238905
175,0.420899026107921
175,0.420930748976937
175,0.420962471845954
175,0.42099419471497
175,0.421025917583986
175,0.421057640453003
175,0.421089363322019
175,0.421121086191035
175,0.421152809060051
175,0.421184531929068
175,0.421216254798084
175,0.4212479776671
175,0.421279700536116
175,0.421311423405133
175,0.421343146274149
175,0.421374869143165
175,0.421406592012182
175,0.421438314881198
175,0.421470037750214
176,0.42150176061923
176,0.421533483488247
176,0.421565206357263
176,0.421596929226279
176,0.421628652095295
176,0.421660374964312
176,0.421692097833328
176,0.421723820702344
176,0.421755543571361
176,0.421787266440377
176,0.421818989309393
176,0.421850712178409
176,0.421882435047426
176,0.421914157916442
176,0.421945880785458
176,0.421977603654475
176,0.422009326523491
176,0.422041049392507
176,0.422072772261523
176,0.42210449513054
176,0.422136217999556
176,0.422167940868572
176,0.422199663737588
176,0.422231386606605
176,0.422263109475621
177,0.422294832344637
177,0.422326555213654
177,0.42235827808267
177,0.422390000951686
177,0.422421723820702
177,0.422453446689719
177,0.422485169558735
177,0.422516892427751
177,0.422548615296767
177,0.422580338165784
177,0.4226120610348
177,0.422643783903816
177,0.422675506772833
177,0.422707229641849
177,0.422738952510865
177,0.422770675379881
177,0.422802398248898
177,0.422834121117914
177,0.42286584398693
177,0.422897566855946
177,0.422929289724963
177,0.422961012593979
177,0.422992735462995
178,0.423024458332012
178,0.423056181201028
178,0.423087904070044
178,0.42311962693906
178,0.423151349808077
178,0.423183072677093
178,0.423214795546109
178,0.423246518415125
178,0.423278241284142
178,0.423309964153158
178,0.423341687022174
178,0.423373409891191
178,0.423405132760207
178,0.423436855629223
178,0.423468578498239
178,0.423500301367256
178,0.423532024236272
179,0.423563747105288
179,0.423595469974304
179,0.423627192843321
179,0.423658915712337
179,0.423690638581353
179,0.42372236145037
179,0.423754084319386
179,0.423785807188402
179,0.423817530057418
179,0.423849252926435
179,0.423880975795451
179,0.423912698664467
179,0.423944421533483
179,0.4239761444025
179,0.424007867271516
179,0.424039590140532
179,0.424071313009549
179,0.424103035878565
179,0.424134758747581
179,0.424166481616597
179,0.424198204485614
179,0.42422992735463
179,0.424261650223646
179,0.424293373092663
179,0.424325095961679
179,0.424356818830695
179,0.424388541699711
179,0.424420264568728
179,0.424451987437744
179,0.42448371030676
179,0.424515433175776
179,0.424547156044793
179,0.424578878913809
179,0.424610601782825
179,0.424642324651841
179,0.424674047520858
179,0.424705770389874
179,0.42473749325889
179,0.424769216127907
179,0.424800938996923
179,0.424832661865939
179,0.424864384734955
179,0.424896107603972
179,0.424927830472988
179,0.424959553342004
180,0.424991276211021
180,0.425022999080037
180,0.425054721949053
180,0.425086444818069
180,0.425118167687086
180,0.425149890556102
180,0.425181613425118
180,0.425213336294134
180,0.425245059163151
180,0.425276782032167
180,0.425308504901183
180,0.4253402277702
180,0.425371950639216
180,0.425403673508232
180,0.425435396377248
180,0.425467119246265
180,0.425498842115281
180,0.425530564984297
180,0.425562287853313
180,0.42559401072233
180,0.425625733591346
180,0.425657456460362
180,0.425689179329379
180,0.425720902198395
180,0.425752625067411
180,0.425784347936427
180,0.425816070805444
180,0.42584779367446
180,0.425879516543476
180,0.425911239412492
180,0.425942962281509
180,0.425974685150525
180,0.426006408019541
180,0.426038130888558
181,0.426069853757574
181,0.42610157662659
181,0.426133299495606
181,0.426165022364623
181,0.426196745233639
181,0.426228468102655
181,0.426260190971672
181,0.426291913840688
181,0.426323636709704
181,0.42635535957872
181,0.426387082447737
181,0.426418805316753
181,0.426450528185769
181,0.426482251054785
181,0.426513973923802
181,0.426545696792818
182,0.426577419661834
182,0.42660914253085
182,0.426640865399867
182,0.426672588268883
182,0.426704311137899
182,0.426736034006916
182,0.426767756875932
182,0.426799479744948
182,0.426831202613964
182,0.426862925482981
182,0.426894648351997
182,0.426926371221013
182,0.426958094090029
182,0.426989816959046
182,0.427021539828062
182,0.427053262697078
182,0.427084985566095
182,0.427116708435111
182,0.427148431304127
182,0.427180154173143
182,0.42721187704216
182,0.427243599911176
182,0.427275322780192
182,0.427307045649209
182,0.427338768518225
183,0.427370491387241
183,0.427402214256257
183,0.427433937125274
183,0.42746565999429
183,0.427497382863306
183,0.427529105732322
183,0.427560828601339
183,0.427592551470355
183,0.427624274339371
183,0.427655997208388
183,0.427687720077404
183,0.42771944294642
183,0.427751165815436
183,0.427782888684453
183,0.427814611553469
183,0.427846334422485
183,0.427878057291501
183,0.427909780160518
183,0.427941503029534
183,0.42797322589855
183,0.428004948767567
183,0.428036671636583
183,0.428068394505599
184,0.428100117374615
184,0.428131840243632
184,0.428163563112648
184,0.428195285981664
184,0.42822700885068
184,0.428258731719697
184,0.428290454588713
184,0.428322177457729
184,0.428353900326746
184,0.428385623195762
184,0.428417346064778
184,0.428449068933794
184,0.428480791802811
184,0.428512514671827
184,0.428544237540843
184,0.428575960409859
184,0.428607683278876
184,0.428639406147892
184,0.428671129016908
184,0.428702851885925
184,0.428734574754941
184,0.428766297623957
184,0.428798020492973
184,0.42882974336199
184,0.428861466231006
184,0.428893189100022
185,0.428924911969038
185,0.428956634838055
185,0.428988357707071
185,0.429020080576087
185,0.429051803445104
185,0.42908352631412
185,0.429115249183136
185,0.429146972052152
185,0.429178694921169
185,0.429210417790185
185,0.429242140659201
185,0.429273863528218
185,0.429305586397234
185,0.42933730926625
185,0.429369032135266
185,0.429400755004283
185,0.429432477873299
185,0.429464200742315
185,0.429495923611331
185,0.429527646480348
185,0.429559369349364
186,0.42959109221838
186,0.429622815087397
186,0.429654537956413
186,0.429686260825429
186,0.429717983694445
186,0.429749706563462
186,0.429781429432478
186,0.429813152301494
186,0.42984487517051
186,0.429876598039527
186,0.429908320908543
186,0.429940043777559
186,0.429971766646575
186,0.430003489515592
186,0.430035212384608
186,0.430066935253624
186,0.430098658122641
186,0.430130380991657
186,0.430162103860673
186,0.430193826729689
186,0.430225549598706
186,0.430257272467722
186,0.430288995336738
186,0.430320718205755
187,0.430352441074771
187,0.430384163943787
187,0.430415886812803
187,0.43044760968182
187,0.430479332550836
187,0.430511055419852
187,0.430542778288868
187,0.430574501157885
187,0.430606224026901
187,0.430637946895917
187,0.430669669764934
187,0.43070139263395
187,0.430733115502966
187,0.430764838371982
187,0.430796561240999
187,0.430828284110015
187,0.430860006979031
187,0.430891729848047
187,0.430923452717064
187,0.43095517558608
187,0.430986898455096
187,0.431018621324113
187,0.431050344193129
187,0.431082067062145
187,0.431113789931161
187,0.431145512800178
187,0.431177235669194
187,0.43120895853821
187,0.431240681407226
188,0.431272404276243
188,0.431304127145259
188,0.431335850014275
188,0.431367572883292
188,0.431399295752308
188,0.431431018621324
188,0.43146274149034
188,0.431494464359357
188,0.431526187228373
188,0.431557910097389
188,0.431589632966405
188,0.431621355835422
188,0.431653078704438
188,0.431684801573454
188,0.431716524442471
188,0.431748247311487
188,0.431779970180503
188,0.431811693049519
188,0.431843415918536
188,0.431875138787552
188,0.431906861656568
188,0.431938584525584
188,0.431970307394601
188,0.432002030263617
188,0.432033753132633
188,0.43206547600165
188,0.432097198870666
188,0.432128921739682
189,0.432160644608698
189,0.432192367477715
189,0.432224090346731
189,0.432255813215747
189,0.432287536084764
189,0.43231925895378
189,0.432350981822796
189,0.432382704691812
189,0.432414427560829
189,0.432446150429845
189,0.432477873298861
189,0.432509596167877
189,0.432541319036894
189,0.43257304190591
189,0.432604764774926
189,0.432636487643943
189,0.432668210512959
189,0.432699933381975
189,0.432731656250991
189,0.432763379120008
189,0.432795101989024
189,0.43282682485804
189,0.432858547727056
189,0.432890270596073
189,0.432921993465089
189,0.432953716334105
189,0.432985439203122
189,0.433017162072138
189,0.433048884941154
189,0.43308060781017
189,0.433112330679187
189,0.433144053548203
189,0.433175776417219
189,0.433207499286235
189,0.433239222155252
189,0.433270945024268
189,0.433302667893284
189,0.433334390762301
189,0.433366113631317
189,0.433397836500333
189,0.433429559369349
189,0.433461282238366
189,0.433493005107382
190,0.433524727976398
190,0.433556450845414
190,0.433588173714431
190,0.433619896583447
190,0.433651619452463
190,0.43368334232148
190,0.433715065190496
190,0.433746788059512
190,0.433778510928528
190,0.433810233797545
190,0.433841956666561
190,0.433873679535577
190,0.433905402404593
190,0.43393712527361
190,0.433968848142626
190,0.434000571011642
190,0.434032293880659
190,0.434064016749675
190,0.434095739618691
190,0.434127462487707
190,0.434159185356724
190,0.43419090822574
190,0.434222631094756
190,0.434254353963772
190,0.434286076832789
190,0.434317799701805
190,0.434349522570821
191,0.434381245439838
191,0.434412968308854
191,0.43444469117787
191,0.434476414046886
191,0.434508136915903
191,0.434539859784919
191,0.434571582653935
191,0.434603305522952
191,0.434635028391968
191,0.434666751260984
191,0.43469847413
191,0.434730196999017
191,0.434761919868033
191,0.434793642737049
191,0.434825365606065
191,0.434857088475082
191,0.434888811344098
191,0.434920534213114
191,0.434952257082131
191,0.434983979951147
191,0.435015702820163
191,0.435047425689179
191,0.435079148558196
191,0.435110871427212
191,0.435142594296228
191,0.435174317165244
191,0.435206040034261
191,0.435237762903277
191,0.435269485772293
191,0.43530120864131
192,0.435332931510326
192,0.435364654379342
192,0.435396377248358
192,0.435428100117375
192,0.435459822986391
192,0.435491545855407
192,0.435523268724423
192,0.43555499159344
192,0.435586714462456
192,0.435618437331472
192,0.435650160200489
192,0.435681883069505
192,0.435713605938521
192,0.435745328807537
192,0.435777051676554
192,0.43580877454557
192,0.435840497414586
192,0.435872220283602
192,0.435903943152619
192,0.435935666021635
192,0.435967388890651
192,0.435999111759668
192,0.436030834628684
192,0.4360625574977
192,0.436094280366716
192,0.436126003235733
192,0.436157726104749
193,0.436189448973765
193,0.436221171842781
193,0.436252894711798
193,0.436284617580814
193,0.43631634044983
193,0.436348063318847
193,0.436379786187863
193,0.436411509056879
193,0.436443231925895
193,0.436474954794912
193,0.436506677663928
193,0.436538400532944
193,0.43657012340196
193,0.436601846270977
193,0.436633569139993
193,0.436665292009009
193,0.436697014878026
193,0.436728737747042
193,0.436760460616058
193,0.436792183485074
194,0.436823906354091
194,0.436855629223107
194,0.436887352092123
194,0.436919074961139
194,0.436950797830156
194,0.436982520699172
194,0.437014243568188
194,0.437045966437205
194,0.437077689306221
194,0.437109412175237
194,0.437141135044253
194,0.43717285791327
194,0.437204580782286
194,0.437236303651302
194,0.437268026520318
194,0.437299749389335
194,0.437331472258351
194,0.437363195127367
194,0.437394917996384
194,0.4374266408654
194,0.437458363734416
194,0.437490086603432
194,0.437521809472449
194,0.437553532341465
194,0.437585255210481
194,0.437616978079498
194,0.437648700948514
194,0.43768042381753
194,0.437712146686546
194,0.437743869555563
194,0.437775592424579
194,0.437807315293595
194,0.437839038162611
194,0.437870761031628
194,0.437902483900644
194,0.43793420676966
194,0.437965929638677
194,0.437997652507693
194,0.438029375376709
194,0.438061098245725
194,0.438092821114742
194,0.438124543983758
194,0.438156266852774
194,0.43818798972179
194,0.438219712590807
194,0.438251435459823
194,0.438283158328839
194,0.438314881197856
194,0.438346604066872
194,0.438378326935888
194,0.438410049804904
194,0.438441772673921
194,0.438473495542937
195,0.438505218411953
195,0.438536941280969
195,0.438568664149986
195,0.438600387019002
195,0.438632109888018
195,0.438663832757035
195,0.438695555626051
195,0.438727278495067
195,0.438759001364083
195,0.4387907242331
195,0.438822447102116
195,0.438854169971132
195,0.438885892840148
195,0.438917615709165
195,0.438949338578181
195,0.438981061447197
195,0.439012784316214
195,0.43904450718523
195,0.439076230054246
195,0.439107952923262
195,0.439139675792279
195,0.439171398661295
196,0.439203121530311
196,0.439234844399327
196,0.439266567268344
196,0.43929829013736
196,0.439330013006376
196,0.439361735875393
196,0.439393458744409
196,0.439425181613425
196,0.439456904482441
196,0.439488627351458
196,0.439520350220474
196,0.43955207308949
196,0.439583795958506
196,0.439615518827523
196,0.439647241696539
196,0.439678964565555
196,0.439710687434572
196,0.439742410303588
196,0.439774133172604
196,0.43980585604162
196,0.439837578910637
196,0.439869301779653
196,0.439901024648669
196,0.439932747517686
197,0.439964470386702
197,0.439996193255718
197,0.440027916124734
197,0.440059638993751
197,0.440091361862767
197,0.440123084731783
197,0.440154807600799
197,0.440186530469816
197,0.440218253338832
197,0.440249976207848
197,0.440281699076864
197,0.440313421945881
197,0.440345144814897
197,0.440376867683913
197,0.44040859055293
197,0.440440313421946
197,0.440472036290962
197,0.440503759159978
197,0.440535482028995
197,0.440567204898011
197,0.440598927767027
197,0.440630650636044
197,0.44066237350506
197,0.440694096374076
197,0.440725819243092
197,0.440757542112109
197,0.440789264981125
197,0.440820987850141
197,0.440852710719157
197,0.440884433588174
197,0.44091615645719
197,0.440947879326206
197,0.440979602195223
197,0.441011325064239
197,0.441043047933255
197,0.441074770802271
197,0.441106493671288
197,0.441138216540304
197,0.44116993940932
197,0.441201662278336
197,0.441233385147353
197,0.441265108016369
197,0.441296830885385
197,0.441328553754402
197,0.441360276623418
198,0.441391999492434
198,0.44142372236145
198,0.441455445230467
198,0.441487168099483
198,0.441518890968499
198,0.441550613837515
198,0.441582336706532
198,0.441614059575548
198,0.441645782444564
198,0.441677505313581
198,0.441709228182597
198,0.441740951051613
198,0.441772673920629
198,0.441804396789646
198,0.441836119658662
198,0.441867842527678
198,0.441899565396695
198,0.441931288265711
198,0.441963011134727
198,0.441994734003743
198,0.44202645687276
198,0.442058179741776
199,0.442089902610792
199,0.442121625479808
199,0.442153348348825
199,0.442185071217841
199,0.442216794086857
199,0.442248516955873
199,0.44228023982489
199,0.442311962693906
199,0.442343685562922
199,0.442375408431939
199,0.442407131300955
199,0.442438854169971
199,0.442470577038987
199,0.442502299908004
199,0.44253402277702
199,0.442565745646036
199,0.442597468515052
199,0.442629191384069
199,0.442660914253085
199,0.442692637122101
199,0.442724359991118
199,0.442756082860134
199,0.44278780572915
199,0.442819528598166
199,0.442851251467183
199,0.442882974336199
199,0.442914697205215
199,0.442946420074232
199,0.442978142943248
199,0.443009865812264
199,0.44304158868128
199,0.443073311550297
199,0.443105034419313
199,0.443136757288329
199,0.443168480157345
199,0.443200203026362
199,0.443231925895378
199,0.443263648764394
199,0.443295371633411
199,0.443327094502427
199,0.443358817371443
199,0.443390540240459
199,0.443422263109476
199,0.443453985978492
199,0.443485708847508
199,0.443517431716524
199,0.443549154585541
199,0.443580877454557
199,0.443612600323573
199,0.44364432319259
199,0.443676046061606
199,0.443707768930622
199,0.443739491799638
199,0.443771214668655
199,0.443802937537671
199,0.443834660406687
199,0.443866383275703
199,0.44389810614472
199,0.443929829013736
199,0.443961551882752
199,0.443993274751769
199,0.444024997620785
199,0.444056720489801
199,0.444088443358817
199,0.444120166227834
199,0.44415188909685
199,0.444183611965866
199,0.444215334834882
199,0.444247057703899
199,0.444278780572915
199,0.444310503441931
199,0.444342226310948
199,0.444373949179964
199,0.44440567204898
199,0.444437394917996
199,0.444469117787013
199,0.444500840656029
199,0.444532563525045
199,0.444564286394061
199,0.444596009263078
199,0.444627732132094
199,0.44465945500111
199,0.444691177870127
199,0.444722900739143
199,0.444754623608159
199,0.444786346477175
199,0.444818069346192
199,0.444849792215208
199,0.444881515084224
199,0.444913237953241
199,0.444944960822257
199,0.444976683691273
199,0.445008406560289
199,0.445040129429306
199,0.445071852298322
199,0.445103575167338
199,0.445135298036354
199,0.445167020905371
199,0.445198743774387
199,0.445230466643403
199,0.44526218951242
199,0.445293912381436
199,0.445325635250452
199,0.445357358119468
199,0.445389080988485
199,0.445420803857501
199,0.445452526726517
199,0.445484249595533
199,0.44551597246455
199,0.445547695333566
199,0.445579418202582
199,0.445611141071598
199,0.445642863940615
199,0.445674586809631
199,0.445706309678647
199,0.445738032547664
199,0.44576975541668
199,0.445801478285696
199,0.445833201154712
199,0.445864924023729
199,0.445896646892745
199,0.445928369761761
199,0.445960092630778
199,0.445991815499794
199,0.44602353836881
199,0.446055261237826
199,0.446086984106843
199,0.446118706975859
199,0.446150429844875
199,0.446182152713891
199,0.446213875582908
199,0.446245598451924
199,0.44627732132094
199,0.446309044189957
199,0.446340767058973
199,0.446372489927989
199,0.446404212797005
199,0.446435935666022
199,0.446467658535038
199,0.446499381404054
199,0.44653110427307
199,0.446562827142087
199,0.446594550011103
199,0.446626272880119
199,0.446657995749136
199,0.446689718618152
199,0.446721441487168
199,0.446753164356184
199,0.446784887225201
199,0.446816610094217
199,0.446848332963233
199,0.446880055832249
199,0.446911778701266
199,0.446943501570282
199,0.446975224439298
199,0.447006947308315
199,0.447038670177331
199,0.447070393046347
199,0.447102115915363
199,0.44713383878438
199,0.447165561653396
199,0.447197284522412
199,0.447229007391428
199,0.447260730260445
199,0.447292453129461
200,0.447324175998477
200,0.447355898867494
200,0.44738762173651
200,0.447419344605526
200,0.447451067474542
200,0.447482790343559
200,0.447514513212575
200,0.447546236081591
200,0.447577958950607
200,0.447609681819624
200,0.44764140468864
200,0.447673127557656
200,0.447704850426673
200,0.447736573295689
200,0.447768296164705
200,0.447800019033721
200,0.447831741902738
200,0.447863464771754
200,0.44789518764077
200,0.447926910509787
200,0.447958633378803
200,0.447990356247819
200,0.448022079116835
200,0.448053801985852
200,0.448085524854868
200,0.448117247723884
200,0.4481489705929
200,0.448180693461917
200,0.448212416330933
200,0.448244139199949
200,0.448275862068966
200,0.448307584937982
200,0.448339307806998
200,0.448371030676014
200,0.448402753545031
200,0.448434476414047
200,0.448466199283063
200,0.448497922152079
200,0.448529645021096
200,0.448561367890112
200,0.448593090759128
200,0.448624813628145
200,0.448656536497161
200,0.448688259366177
200,0.448719982235193
200,0.44875170510421
200,0.448783427973226
200,0.448815150842242
200,0.448846873711258
200,0.448878596580275
200,0.448910319449291
201,0.448942042318307
201,0.448973765187324
201,0.44900548805634
201,0.449037210925356
201,0.449068933794372
201,0.449100656663389
201,0.449132379532405
201,0.449164102401421
201,0.449195825270437
201,0.449227548139454
201,0.44925927100847
201,0.449290993877486
201,0.449322716746503
201,0.449354439615519
201,0.449386162484535
201,0.449417885353551
201,0.449449608222568
201,0.449481331091584
201,0.4495130539606
201,0.449544776829616
201,0.449576499698633
201,0.449608222567649
201,0.449639945436665
201,0.449671668305682
201,0.449703391174698
201,0.449735114043714
201,0.44976683691273
201,0.449798559781747
201,0.449830282650763
201,0.449862005519779
202,0.449893728388795
202,0.449925451257812
202,0.449957174126828
202,0.449988896995844
202,0.450020619864861
202,0.450052342733877
202,0.450084065602893
202,0.450115788471909
202,0.450147511340926
202,0.450179234209942
202,0.450210957078958
202,0.450242679947975
202,0.450274402816991
202,0.450306125686007
202,0.450337848555023
203,0.45036957142404
203,0.450401294293056
203,0.450433017162072
203,0.450464740031088
203,0.450496462900105
203,0.450528185769121
203,0.450559908638137
203,0.450591631507154
203,0.45062335437617
203,0.450655077245186
203,0.450686800114202
203,0.450718522983219
203,0.450750245852235
203,0.450781968721251
203,0.450813691590267
203,0.450845414459284
203,0.4508771373283
203,0.450908860197316
203,0.450940583066333
203,0.450972305935349
203,0.451004028804365
203,0.451035751673381
203,0.451067474542398
203,0.451099197411414
204,0.45113092028043
204,0.451162643149446
204,0.451194366018463
204,0.451226088887479
204,0.451257811756495
204,0.451289534625512
204,0.451321257494528
204,0.451352980363544
204,0.45138470323256
204,0.451416426101577
204,0.451448148970593
204,0.451479871839609
204,0.451511594708625
204,0.451543317577642
204,0.451575040446658
204,0.451606763315674
204,0.451638486184691
204,0.451670209053707
204,0.451701931922723
205,0.451733654791739
205,0.451765377660756
205,0.451797100529772
205,0.451828823398788
205,0.451860546267804
205,0.451892269136821
205,0.451923992005837
205,0.451955714874853
205,0.45198743774387
205,0.452019160612886
205,0.452050883481902
205,0.452082606350918
205,0.452114329219935
205,0.452146052088951
205,0.452177774957967
205,0.452209497826983
205,0.452241220696
206,0.452272943565016
206,0.452304666434032
206,0.452336389303049
206,0.452368112172065
206,0.452399835041081
206,0.452431557910097
206,0.452463280779114
206,0.45249500364813
206,0.452526726517146
206,0.452558449386162
206,0.452590172255179
206,0.452621895124195
206,0.452653617993211
206,0.452685340862228
206,0.452717063731244
206,0.45274878660026
206,0.452780509469276
206,0.452812232338293
206,0.452843955207309
206,0.452875678076325
206,0.452907400945341
206,0.452939123814358
206,0.452970846683374
206,0.45300256955239
206,0.453034292421407
206,0.453066015290423
206,0.453097738159439
207,0.453129461028455
207,0.453161183897472
207,0.453192906766488
207,0.453224629635504
207,0.453256352504521
207,0.453288075373537
207,0.453319798242553
207,0.453351521111569
207,0.453383243980586
207,0.453414966849602
207,0.453446689718618
207,0.453478412587634
207,0.453510135456651
207,0.453541858325667
207,0.453573581194683
207,0.4536053040637
208,0.453637026932716
208,0.453668749801732
208,0.453700472670748
208,0.453732195539765
208,0.453763918408781
208,0.453795641277797
208,0.453827364146813
208,0.45385908701583
208,0.453890809884846
208,0.453922532753862
208,0.453954255622879
208,0.453985978491895
208,0.454017701360911
208,0.454049424229927
208,0.454081147098944
208,0.45411286996796
208,0.454144592836976
208,0.454176315705992
208,0.454208038575009
208,0.454239761444025
208,0.454271484313041
209,0.454303207182058
209,0.454334930051074
209,0.45436665292009
209,0.454398375789106
209,0.454430098658123
209,0.454461821527139
209,0.454493544396155
209,0.454525267265171
209,0.454556990134188
209,0.454588713003204
209,0.45462043587222
209,0.454652158741237
209,0.454683881610253
209,0.454715604479269
209,0.454747327348285
209,0.454779050217302
209,0.454810773086318
209,0.454842495955334
209,0.45487421882435
209,0.454905941693367
209,0.454937664562383
209,0.454969387431399
209,0.455001110300416
209,0.455032833169432
209,0.455064556038448
209,0.455096278907464
209,0.455128001776481
209,0.455159724645497
209,0.455191447514513
209,0.455223170383529
209,0.455254893252546
209,0.455286616121562
209,0.455318338990578
210,0.455350061859595
210,0.455381784728611
210,0.455413507597627
210,0.455445230466643
210,0.45547695333566
210,0.455508676204676
210,0.455540399073692
210,0.455572121942709
210,0.455603844811725
210,0.455635567680741
210,0.455667290549757
210,0.455699013418774
210,0.45573073628779
210,0.455762459156806
210,0.455794182025822
210,0.455825904894839
210,0.455857627763855
210,0.455889350632871
210,0.455921073501887
210,0.455952796370904
210,0.45598451923992
210,0.456016242108936
210,0.456047964977953
210,0.456079687846969
211,0.456111410715985
211,0.456143133585001
211,0.456174856454018
211,0.456206579323034
211,0.45623830219205
211,0.456270025061067
211,0.456301747930083
211,0.456333470799099
211,0.456365193668115
211,0.456396916537132
211,0.456428639406148
211,0.456460362275164
211,0.45649208514418
211,0.456523808013197
211,0.456555530882213
211,0.456587253751229
211,0.456618976620246
212,0.456650699489262
212,0.456682422358278
212,0.456714145227294
212,0.456745868096311
212,0.456777590965327
212,0.456809313834343
212,0.456841036703359
212,0.456872759572376
212,0.456904482441392
212,0.456936205310408
212,0.456967928179425
213,0.456999651048441
213,0.457031373917457
213,0.457063096786473
213,0.45709481965549
213,0.457126542524506
213,0.457158265393522
213,0.457189988262538
213,0.457221711131555
213,0.457253434000571
213,0.457285156869587
214,0.457316879738604
214,0.45734860260762
214,0.457380325476636
214,0.457412048345652
214,0.457443771214669
214,0.457475494083685
214,0.457507216952701
214,0.457538939821717
214,0.457570662690734
214,0.45760238555975
214,0.457634108428766
214,0.457665831297783
214,0.457697554166799
214,0.457729277035815
214,0.457760999904831
214,0.457792722773848
214,0.457824445642864
214,0.45785616851188
214,0.457887891380896
214,0.457919614249913
214,0.457951337118929
214,0.457983059987945
215,0.458014782856962
215,0.458046505725978
215,0.458078228594994
215,0.45810995146401
215,0.458141674333027
215,0.458173397202043
215,0.458205120071059
215,0.458236842940075
215,0.458268565809092
215,0.458300288678108
215,0.458332011547124
215,0.458363734416141
215,0.458395457285157
215,0.458427180154173
215,0.458458903023189
215,0.458490625892206
215,0.458522348761222
216,0.458554071630238
216,0.458585794499255
216,0.458617517368271
216,0.458649240237287
216,0.458680963106303
216,0.45871268597532
216,0.458744408844336
216,0.458776131713352
216,0.458807854582368
216,0.458839577451385
216,0.458871300320401
216,0.458903023189417
216,0.458934746058434
216,0.45896646892745
216,0.458998191796466
216,0.459029914665482
216,0.459061637534499
216,0.459093360403515
216,0.459125083272531
216,0.459156806141547
216,0.459188529010564
216,0.45922025187958
217,0.459251974748596
217,0.459283697617613
217,0.459315420486629
217,0.459347143355645
217,0.459378866224661
217,0.459410589093678
217,0.459442311962694
217,0.45947403483171
217,0.459505757700726
217,0.459537480569743
217,0.459569203438759
217,0.459600926307775
217,0.459632649176792
217,0.459664372045808
217,0.459696094914824
218,0.45972781778384
218,0.459759540652857
218,0.459791263521873
218,0.459822986390889
218,0.459854709259905
218,0.459886432128922
218,0.459918154997938
218,0.459949877866954
218,0.459981600735971
218,0.460013323604987
218,0.460045046474003
218,0.460076769343019
218,0.460108492212036
218,0.460140215081052
218,0.460171937950068
218,0.460203660819084
218,0.460235383688101
218,0.460267106557117
219,0.460298829426133
219,0.46033055229515
219,0.460362275164166
219,0.460393998033182
219,0.460425720902198
219,0.460457443771215
219,0.460489166640231
219,0.460520889509247
219,0.460552612378264
219,0.46058433524728
219,0.460616058116296
219,0.460647780985312
219,0.460679503854329
219,0.460711226723345
219,0.460742949592361
219,0.460774672461377
219,0.460806395330394
219,0.46083811819941
219,0.460869841068426
219,0.460901563937443
219,0.460933286806459
219,0.460965009675475
219,0.460996732544491
219,0.461028455413508
219,0.461060178282524
219,0.46109190115154
219,0.461123624020556
219,0.461155346889573
220,0.461187069758589
220,0.461218792627605
220,0.461250515496621
220,0.461282238365638
220,0.461313961234654
220,0.46134568410367
220,0.461377406972687
220,0.461409129841703
220,0.461440852710719
220,0.461472575579735
220,0.461504298448752
220,0.461536021317768
220,0.461567744186784
220,0.461599467055801
220,0.461631189924817
220,0.461662912793833
220,0.461694635662849
220,0.461726358531866
220,0.461758081400882
220,0.461789804269898
220,0.461821527138914
220,0.461853250007931
220,0.461884972876947
220,0.461916695745963
220,0.46194841861498
220,0.461980141483996
220,0.462011864353012
220,0.462043587222028
220,0.462075310091045
220,0.462107032960061
220,0.462138755829077
221,0.462170478698093
221,0.46220220156711
221,0.462233924436126
221,0.462265647305142
221,0.462297370174159
221,0.462329093043175
221,0.462360815912191
221,0.462392538781207
221,0.462424261650224
221,0.46245598451924
221,0.462487707388256
221,0.462519430257272
221,0.462551153126289
221,0.462582875995305
221,0.462614598864321
221,0.462646321733338
221,0.462678044602354
221,0.46270976747137
221,0.462741490340386
221,0.462773213209403
221,0.462804936078419
221,0.462836658947435
221,0.462868381816451
221,0.462900104685468
221,0.462931827554484
222,0.4629635504235
222,0.462995273292517
222,0.463026996161533
222,0.463058719030549
222,0.463090441899565
222,0.463122164768582
222,0.463153887637598
222,0.463185610506614
222,0.46321733337563
222,0.463249056244647
222,0.463280779113663
222,0.463312501982679
222,0.463344224851696
222,0.463375947720712
222,0.463407670589728
222,0.463439393458744
222,0.463471116327761
222,0.463502839196777
222,0.463534562065793
222,0.46356628493481
222,0.463598007803826
222,0.463629730672842
223,0.463661453541858
223,0.463693176410875
223,0.463724899279891
223,0.463756622148907
223,0.463788345017923
223,0.46382006788694
223,0.463851790755956
223,0.463883513624972
223,0.463915236493989
223,0.463946959363005
223,0.463978682232021
223,0.464010405101037
223,0.464042127970054
223,0.46407385083907
223,0.464105573708086
223,0.464137296577102
223,0.464169019446119
223,0.464200742315135
223,0.464232465184151
223,0.464264188053168
223,0.464295910922184
223,0.4643276337912
223,0.464359356660216
223,0.464391079529233
224,0.464422802398249
224,0.464454525267265
224,0.464486248136281
224,0.464517971005298
224,0.464549693874314
224,0.46458141674333
224,0.464613139612347
224,0.464644862481363
224,0.464676585350379
224,0.464708308219395
224,0.464740031088412
224,0.464771753957428
224,0.464803476826444
224,0.46483519969546
224,0.464866922564477
224,0.464898645433493
224,0.464930368302509
224,0.464962091171526
224,0.464993814040542
224,0.465025536909558
224,0.465057259778574
224,0.465088982647591
224,0.465120705516607
224,0.465152428385623
225,0.465184151254639
225,0.465215874123656
225,0.465247596992672
225,0.465279319861688
225,0.465311042730705
225,0.465342765599721
225,0.465374488468737
225,0.465406211337753
225,0.46543793420677
225,0.465469657075786
225,0.465501379944802
225,0.465533102813818
225,0.465564825682835
225,0.465596548551851
225,0.465628271420867
225,0.465659994289884
226,0.4656917171589
226,0.465723440027916
226,0.465755162896932
226,0.465786885765949
226,0.465818608634965
226,0.465850331503981
226,0.465882054372998
226,0.465913777242014
226,0.46594550011103
226,0.465977222980046
226,0.466008945849063
226,0.466040668718079
226,0.466072391587095
226,0.466104114456111
226,0.466135837325128
226,0.466167560194144
226,0.46619928306316
226,0.466231005932176
226,0.466262728801193
226,0.466294451670209
226,0.466326174539225
226,0.466357897408242
226,0.466389620277258
226,0.466421343146274
226,0.46645306601529
226,0.466484788884307
227,0.466516511753323
227,0.466548234622339
227,0.466579957491356
227,0.466611680360372
227,0.466643403229388
227,0.466675126098404
227,0.466706848967421
227,0.466738571836437
227,0.466770294705453
227,0.466802017574469
228,0.466833740443486
228,0.466865463312502
228,0.466897186181518
228,0.466928909050535
228,0.466960631919551
228,0.466992354788567
228,0.467024077657583
228,0.4670558005266
228,0.467087523395616
228,0.467119246264632
228,0.467150969133648
228,0.467182692002665
228,0.467214414871681
228,0.467246137740697
228,0.467277860609714
228,0.46730958347873
228,0.467341306347746
228,0.467373029216762
228,0.467404752085779
228,0.467436474954795
229,0.467468197823811
229,0.467499920692827
229,0.467531643561844
229,0.46756336643086
229,0.467595089299876
229,0.467626812168893
229,0.467658535037909
229,0.467690257906925
229,0.467721980775941
229,0.467753703644958
229,0.467785426513974
229,0.46781714938299
229,0.467848872252006
229,0.467880595121023
229,0.467912317990039
229,0.467944040859055
229,0.467975763728072
229,0.468007486597088
229,0.468039209466104
229,0.46807093233512
229,0.468102655204137
229,0.468134378073153
229,0.468166100942169
229,0.468197823811185
229,0.468229546680202
229,0.468261269549218
229,0.468292992418234
229,0.468324715287251
229,0.468356438156267
229,0.468388161025283
229,0.468419883894299
229,0.468451606763316
229,0.468483329632332
229,0.468515052501348
229,0.468546775370364
229,0.468578498239381
229,0.468610221108397
229,0.468641943977413
229,0.46867366684643
229,0.468705389715446
230,0.468737112584462
230,0.468768835453478
230,0.468800558322495
230,0.468832281191511
230,0.468864004060527
230,0.468895726929544
230,0.46892744979856
230,0.468959172667576
230,0.468990895536592
230,0.469022618405609
230,0.469054341274625
230,0.469086064143641
230,0.469117787012657
230,0.469149509881674
230,0.46918123275069
230,0.469212955619706
230,0.469244678488723
230,0.469276401357739
230,0.469308124226755
230,0.469339847095771
230,0.469371569964788
230,0.469403292833804
230,0.46943501570282
230,0.469466738571836
230,0.469498461440853
230,0.469530184309869
230,0.469561907178885
230,0.469593630047902
230,0.469625352916918
230,0.469657075785934
231,0.46968879865495
231,0.469720521523967
231,0.469752244392983
231,0.469783967261999
231,0.469815690131015
231,0.469847413000032
231,0.469879135869048
231,0.469910858738064
231,0.469942581607081
231,0.469974304476097
231,0.470006027345113
231,0.470037750214129
231,0.470069473083146
231,0.470101195952162
231,0.470132918821178
231,0.470164641690194
231,0.470196364559211
231,0.470228087428227
231,0.470259810297243
231,0.47029153316626
231,0.470323256035276
232,0.470354978904292
232,0.470386701773308
232,0.470418424642325
232,0.470450147511341
232,0.470481870380357
232,0.470513593249373
232,0.47054531611839
232,0.470577038987406
232,0.470608761856422
232,0.470640484725439
232,0.470672207594455
232,0.470703930463471
232,0.470735653332487
232,0.470767376201504
232,0.47079909907052
232,0.470830821939536
232,0.470862544808552
232,0.470894267677569
232,0.470925990546585
233,0.470957713415601
233,0.470989436284618
233,0.471021159153634
233,0.47105288202265
233,0.471084604891666
233,0.471116327760683
233,0.471148050629699
233,0.471179773498715
233,0.471211496367732
233,0.471243219236748
233,0.471274942105764
233,0.47130666497478
233,0.471338387843797
233,0.471370110712813
233,0.471401833581829
233,0.471433556450845
233,0.471465279319862
233,0.471497002188878
234,0.471528725057894
234,0.47156044792691
234,0.471592170795927
234,0.471623893664943
234,0.471655616533959
234,0.471687339402976
234,0.471719062271992
234,0.471750785141008
234,0.471782508010024
234,0.471814230879041
234,0.471845953748057
234,0.471877676617073
234,0.47190939948609
234,0.471941122355106
234,0.471972845224122
234,0.472004568093138
234,0.472036290962155
234,0.472068013831171
234,0.472099736700187
234,0.472131459569203
234,0.47216318243822
234,0.472194905307236
234,0.472226628176252
234,0.472258351045269
234,0.472290073914285
234,0.472321796783301
235,0.472353519652317
235,0.472385242521334
235,0.47241696539035
235,0.472448688259366
235,0.472480411128382
235,0.472512133997399
235,0.472543856866415
235,0.472575579735431
235,0.472607302604448
235,0.472639025473464
235,0.47267074834248
235,0.472702471211496
235,0.472734194080513
235,0.472765916949529
235,0.472797639818545
235,0.472829362687561
235,0.472861085556578
235,0.472892808425594
235,0.47292453129461
235,0.472956254163627
235,0.472987977032643
235,0.473019699901659
235,0.473051422770675
235,0.473083145639692
235,0.473114868508708
235,0.473146591377724
235,0.47317831424674
235,0.473210037115757
236,0.473241759984773
236,0.473273482853789
236,0.473305205722806
236,0.473336928591822
236,0.473368651460838
236,0.473400374329854
236,0.473432097198871
236,0.473463820067887
236,0.473495542936903
236,0.473527265805919
236,0.473558988674936
236,0.473590711543952
236,0.473622434412968
236,0.473654157281985
236,0.473685880151001
236,0.473717603020017
236,0.473749325889033
236,0.47378104875805
236,0.473812771627066
236,0.473844494496082
236,0.473876217365098
236,0.473907940234115
237,0.473939663103131
237,0.473971385972147
237,0.474003108841164
237,0.47403483171018
237,0.474066554579196
237,0.474098277448212
237,0.474130000317229
237,0.474161723186245
237,0.474193446055261
237,0.474225168924278
237,0.474256891793294
237,0.47428861466231
237,0.474320337531326
237,0.474352060400343
237,0.474383783269359
237,0.474415506138375
237,0.474447229007391
237,0.474478951876408
238,0.474510674745424
238,0.47454239761444
238,0.474574120483457
238,0.474605843352473
238,0.474637566221489
238,0.474669289090505
238,0.474701011959522
238,0.474732734828538
238,0.474764457697554
238,0.47479618056657
238,0.474827903435587
238,0.474859626304603
238,0.474891349173619
238,0.474923072042636
238,0.474954794911652
238,0.474986517780668
238,0.475018240649684
238,0.475049963518701
238,0.475081686387717
238,0.475113409256733
238,0.475145132125749
239,0.475176854994766
239,0.475208577863782
239,0.475240300732798
239,0.475272023601815
239,0.475303746470831
239,0.475335469339847
239,0.475367192208863
239,0.47539891507788
239,0.475430637946896
239,0.475462360815912
239,0.475494083684928
239,0.475525806553945
239,0.475557529422961
239,0.475589252291977
239,0.475620975160994
239,0.47565269803001
239,0.475684420899026
239,0.475716143768042
239,0.475747866637059
239,0.475779589506075
239,0.475811312375091
239,0.475843035244107
239,0.475874758113124
239,0.47590648098214
239,0.475938203851156
239,0.475969926720173
239,0.476001649589189
239,0.476033372458205
239,0.476065095327221
239,0.476096818196238
239,0.476128541065254
239,0.47616026393427
239,0.476191986803287
240,0.476223709672303
240,0.476255432541319
240,0.476287155410335
240,0.476318878279352
240,0.476350601148368
240,0.476382324017384
240,0.4764140468864
240,0.476445769755417
240,0.476477492624433
240,0.476509215493449
240,0.476540938362466
240,0.476572661231482
240,0.476604384100498
240,0.476636106969514
240,0.476667829838531
241,0.476699552707547
241,0.476731275576563
241,0.476762998445579
241,0.476794721314596
241,0.476826444183612
241,0.476858167052628
241,0.476889889921644
241,0.476921612790661
241,0.476953335659677
241,0.476985058528693
241,0.47701678139771
241,0.477048504266726
241,0.477080227135742
241,0.477111950004758
241,0.477143672873775
241,0.477175395742791
241,0.477207118611807
241,0.477238841480824
241,0.47727056434984
241,0.477302287218856
241,0.477334010087872
241,0.477365732956889
241,0.477397455825905
241,0.477429178694921
241,0.477460901563937
241,0.477492624432954
241,0.47752434730197
241,0.477556070170986
242,0.477587793040003
242,0.477619515909019
242,0.477651238778035
242,0.477682961647051
242,0.477714684516068
242,0.477746407385084
242,0.4777781302541
242,0.477809853123116
242,0.477841575992133
242,0.477873298861149
242,0.477905021730165
242,0.477936744599182
243,0.477968467468198
243,0.478000190337214
243,0.47803191320623
243,0.478063636075247
243,0.478095358944263
243,0.478127081813279
243,0.478158804682295
243,0.478190527551312
243,0.478222250420328
243,0.478253973289344
243,0.478285696158361
243,0.478317419027377
243,0.478349141896393
243,0.478380864765409
243,0.478412587634426
243,0.478444310503442
243,0.478476033372458
244,0.478507756241474
244,0.478539479110491
244,0.478571201979507
244,0.478602924848523
244,0.47863464771754
244,0.478666370586556
244,0.478698093455572
244,0.478729816324588
244,0.478761539193605
244,0.478793262062621
244,0.478824984931637
244,0.478856707800653
244,0.47888843066967
244,0.478920153538686
244,0.478951876407702
244,0.478983599276719
244,0.479015322145735
244,0.479047045014751
245,0.479078767883767
245,0.479110490752784
245,0.4791422136218
245,0.479173936490816
245,0.479205659359833
245,0.479237382228849
245,0.479269105097865
245,0.479300827966881
245,0.479332550835898
245,0.479364273704914
245,0.47939599657393
245,0.479427719442946
246,0.479459442311963
246,0.479491165180979
246,0.479522888049995
246,0.479554610919012
246,0.479586333788028
246,0.479618056657044
246,0.47964977952606
246,0.479681502395077
246,0.479713225264093
246,0.479744948133109
246,0.479776671002125
246,0.479808393871142
246,0.479840116740158
246,0.479871839609174
246,0.479903562478191
246,0.479935285347207
246,0.479967008216223
246,0.479998731085239
246,0.480030453954256
246,0.480062176823272
246,0.480093899692288
247,0.480125622561304
247,0.480157345430321
247,0.480189068299337
247,0.480220791168353
247,0.48025251403737
247,0.480284236906386
247,0.480315959775402
247,0.480347682644418
247,0.480379405513435
247,0.480411128382451
247,0.480442851251467
247,0.480474574120483
247,0.4805062969895
247,0.480538019858516
247,0.480569742727532
247,0.480601465596549
247,0.480633188465565
247,0.480664911334581
248,0.480696634203597
248,0.480728357072614
248,0.48076007994163
248,0.480791802810646
248,0.480823525679662
248,0.480855248548679
248,0.480886971417695
248,0.480918694286711
248,0.480950417155728
248,0.480982140024744
248,0.48101386289376
248,0.481045585762776
248,0.481077308631793
248,0.481109031500809
248,0.481140754369825
248,0.481172477238841
248,0.481204200107858
248,0.481235922976874
248,0.48126764584589
248,0.481299368714907
248,0.481331091583923
248,0.481362814452939
248,0.481394537321955
249,0.481426260190972
249,0.481457983059988
249,0.481489705929004
249,0.481521428798021
249,0.481553151667037
249,0.481584874536053
249,0.481616597405069
249,0.481648320274086
249,0.481680043143102
249,0.481711766012118
249,0.481743488881134
249,0.481775211750151
249,0.481806934619167
249,0.481838657488183
249,0.481870380357199
249,0.481902103226216
249,0.481933826095232
249,0.481965548964248
249,0.481997271833265
249,0.482028994702281
249,0.482060717571297
249,0.482092440440313
249,0.48212416330933
249,0.482155886178346
249,0.482187609047362
249,0.482219331916379
249,0.482251054785395
249,0.482282777654411
249,0.482314500523427
249,0.482346223392444
249,0.48237794626146
249,0.482409669130476
249,0.482441391999492
249,0.482473114868509
249,0.482504837737525
249,0.482536560606541
249,0.482568283475558
249,0.482600006344574
249,0.48263172921359
249,0.482663452082606
249,0.482695174951623
249,0.482726897820639
249,0.482758620689655
249,0.482790343558671
249,0.482822066427688
249,0.482853789296704
249,0.48288551216572
249,0.482917235034737
249,0.482948957903753
249,0.482980680772769
249,0.483012403641785
249,0.483044126510802
249,0.483075849379818
249,0.483107572248834
249,0.48313929511785
249,0.483171017986867
249,0.483202740855883
249,0.483234463724899
249,0.483266186593916
249,0.483297909462932
249,0.483329632331948
249,0.483361355200964
249,0.483393078069981
249,0.483424800938997
249,0.483456523808013
249,0.483488246677029
249,0.483519969546046
249,0.483551692415062
249,0.483583415284078
250,0.483615138153095
250,0.483646861022111
250,0.483678583891127
250,0.483710306760143
250,0.48374202962916
250,0.483773752498176
250,0.483805475367192
250,0.483837198236208
250,0.483868921105225
250,0.483900643974241
250,0.483932366843257
250,0.483964089712274
250,0.48399581258129
250,0.484027535450306
250,0.484059258319322
250,0.484090981188339
250,0.484122704057355
250,0.484154426926371
250,0.484186149795387
250,0.484217872664404
250,0.48424959553342
250,0.484281318402436
250,0.484313041271453
250,0.484344764140469
250,0.484376487009485
250,0.484408209878501
250,0.484439932747518
250,0.484471655616534
250,0.48450337848555
250,0.484535101354567
250,0.484566824223583
250,0.484598547092599
250,0.484630269961615
250,0.484661992830632
251,0.484693715699648
251,0.484725438568664
251,0.48475716143768
251,0.484788884306697
251,0.484820607175713
251,0.484852330044729
251,0.484884052913746
251,0.484915775782762
251,0.484947498651778
251,0.484979221520794
251,0.485010944389811
251,0.485042667258827
251,0.485074390127843
251,0.485106112996859
251,0.485137835865876
251,0.485169558734892
251,0.485201281603908
251,0.485233004472925
251,0.485264727341941
251,0.485296450210957
251,0.485328173079973
251,0.48535989594899
251,0.485391618818006
251,0.485423341687022
251,0.485455064556038
252,0.485486787425055
252,0.485518510294071
252,0.485550233163087
252,0.485581956032104
252,0.48561367890112
252,0.485645401770136
252,0.485677124639152
252,0.485708847508169
252,0.485740570377185
252,0.485772293246201
252,0.485804016115217
252,0.485835738984234
252,0.48586746185325
252,0.485899184722266
252,0.485930907591283
252,0.485962630460299
253,0.485994353329315
253,0.486026076198331
253,0.486057799067348
253,0.486089521936364
253,0.48612124480538
253,0.486152967674396
253,0.486184690543413
253,0.486216413412429
253,0.486248136281445
253,0.486279859150462
253,0.486311582019478
253,0.486343304888494
253,0.48637502775751
253,0.486406750626527
253,0.486438473495543
253,0.486470196364559
253,0.486501919233575
253,0.486533642102592
253,0.486565364971608
254,0.486597087840624
254,0.486628810709641
254,0.486660533578657
254,0.486692256447673
254,0.486723979316689
254,0.486755702185706
254,0.486787425054722
254,0.486819147923738
254,0.486850870792755
254,0.486882593661771
254,0.486914316530787
254,0.486946039399803
254,0.48697776226882
254,0.487009485137836
254,0.487041208006852
254,0.487072930875868
254,0.487104653744885
254,0.487136376613901
254,0.487168099482917
254,0.487199822351933
254,0.48723154522095
254,0.487263268089966
254,0.487294990958982
254,0.487326713827999
254,0.487358436697015
255,0.487390159566031
255,0.487421882435047
255,0.487453605304064
255,0.48748532817308
255,0.487517051042096
255,0.487548773911113
255,0.487580496780129
255,0.487612219649145
255,0.487643942518161
255,0.487675665387178
255,0.487707388256194
255,0.48773911112521
256,0.487770833994226
256,0.487802556863243
256,0.487834279732259
256,0.487866002601275
256,0.487897725470292
256,0.487929448339308
256,0.487961171208324
256,0.48799289407734
256,0.488024616946357
256,0.488056339815373
256,0.488088062684389
256,0.488119785553405
256,0.488151508422422
256,0.488183231291438
256,0.488214954160454
256,0.488246677029471
256,0.488278399898487
257,0.488310122767503
257,0.488341845636519
257,0.488373568505536
257,0.488405291374552
257,0.488437014243568
257,0.488468737112584
257,0.488500459981601
257,0.488532182850617
257,0.488563905719633
257,0.48859562858865
257,0.488627351457666
257,0.488659074326682
257,0.488690797195698
257,0.488722520064715
257,0.488754242933731
257,0.488785965802747
257,0.488817688671763
257,0.48884941154078
257,0.488881134409796
257,0.488912857278812
257,0.488944580147829
258,0.488976303016845
258,0.489008025885861
258,0.489039748754877
258,0.489071471623894
258,0.48910319449291
258,0.489134917361926
258,0.489166640230942
258,0.489198363099959
258,0.489230085968975
258,0.489261808837991
258,0.489293531707008
258,0.489325254576024
258,0.48935697744504
258,0.489388700314056
258,0.489420423183073
258,0.489452146052089
258,0.489483868921105
258,0.489515591790121
258,0.489547314659138
259,0.489579037528154
259,0.48961076039717
259,0.489642483266187
259,0.489674206135203
259,0.489705929004219
259,0.489737651873235
259,0.489769374742252
259,0.489801097611268
259,0.489832820480284
259,0.489864543349301
259,0.489896266218317
259,0.489927989087333
259,0.489959711956349
259,0.489991434825366
259,0.490023157694382
259,0.490054880563398
259,0.490086603432414
259,0.490118326301431
259,0.490150049170447
259,0.490181772039463
259,0.49021349490848
259,0.490245217777496
259,0.490276940646512
259,0.490308663515528
260,0.490340386384545
260,0.490372109253561
260,0.490403832122577
260,0.490435554991593
260,0.49046727786061
260,0.490499000729626
260,0.490530723598642
260,0.490562446467659
260,0.490594169336675
260,0.490625892205691
260,0.490657615074707
260,0.490689337943724
260,0.49072106081274
260,0.490752783681756
260,0.490784506550772
260,0.490816229419789
260,0.490847952288805
260,0.490879675157821
261,0.490911398026838
261,0.490943120895854
261,0.49097484376487
261,0.491006566633886
261,0.491038289502903
261,0.491070012371919
261,0.491101735240935
261,0.491133458109951
261,0.491165180978968
261,0.491196903847984
261,0.491228626717
261,0.491260349586017
261,0.491292072455033
261,0.491323795324049
261,0.491355518193065
261,0.491387241062082
261,0.491418963931098
261,0.491450686800114
261,0.49148240966913
261,0.491514132538147
262,0.491545855407163
262,0.491577578276179
262,0.491609301145196
262,0.491641024014212
262,0.491672746883228
262,0.491704469752244
262,0.491736192621261
262,0.491767915490277
262,0.491799638359293
262,0.49183136122831
262,0.491863084097326
262,0.491894806966342
262,0.491926529835358
262,0.491958252704375
263,0.491989975573391
263,0.492021698442407
263,0.492053421311423
263,0.49208514418044
263,0.492116867049456
263,0.492148589918472
263,0.492180312787489
263,0.492212035656505
263,0.492243758525521
263,0.492275481394537
263,0.492307204263554
263,0.49233892713257
263,0.492370650001586
263,0.492402372870602
263,0.492434095739619
263,0.492465818608635
263,0.492497541477651
264,0.492529264346667
264,0.492560987215684
264,0.4925927100847
264,0.492624432953716
264,0.492656155822733
264,0.492687878691749
264,0.492719601560765
264,0.492751324429781
264,0.492783047298798
264,0.492814770167814
264,0.49284649303683
264,0.492878215905847
264,0.492909938774863
264,0.492941661643879
264,0.492973384512895
264,0.493005107381912
264,0.493036830250928
264,0.493068553119944
264,0.49310027598896
265,0.493131998857977
265,0.493163721726993
265,0.493195444596009
265,0.493227167465026
265,0.493258890334042
265,0.493290613203058
265,0.493322336072074
265,0.493354058941091
265,0.493385781810107
265,0.493417504679123
265,0.493449227548139
265,0.493480950417156
265,0.493512673286172
265,0.493544396155188
265,0.493576119024205
266,0.493607841893221
266,0.493639564762237
266,0.493671287631253
266,0.49370301050027
266,0.493734733369286
266,0.493766456238302
266,0.493798179107318
266,0.493829901976335
266,0.493861624845351
266,0.493893347714367
266,0.493925070583384
266,0.4939567934524
266,0.493988516321416
266,0.494020239190432
266,0.494051962059449
266,0.494083684928465
266,0.494115407797481
266,0.494147130666497
266,0.494178853535514
266,0.49421057640453
266,0.494242299273546
266,0.494274022142563
266,0.494305745011579
266,0.494337467880595
266,0.494369190749611
266,0.494400913618628
267,0.494432636487644
267,0.49446435935666
267,0.494496082225676
267,0.494527805094693
267,0.494559527963709
267,0.494591250832725
267,0.494622973701742
267,0.494654696570758
267,0.494686419439774
267,0.49471814230879
267,0.494749865177807
267,0.494781588046823
267,0.494813310915839
267,0.494845033784856
268,0.494876756653872
268,0.494908479522888
268,0.494940202391904
268,0.494971925260921
268,0.495003648129937
268,0.495035370998953
268,0.495067093867969
268,0.495098816736986
268,0.495130539606002
268,0.495162262475018
268,0.495193985344035
268,0.495225708213051
268,0.495257431082067
268,0.495289153951083
268,0.4953208768201
268,0.495352599689116
268,0.495384322558132
268,0.495416045427148
268,0.495447768296165
268,0.495479491165181
268,0.495511214034197
268,0.495542936903214
269,0.49557465977223
269,0.495606382641246
269,0.495638105510262
269,0.495669828379279
269,0.495701551248295
269,0.495733274117311
269,0.495764996986327
269,0.495796719855344
269,0.49582844272436
269,0.495860165593376
269,0.495891888462393
269,0.495923611331409
269,0.495955334200425
269,0.495987057069441
269,0.496018779938458
269,0.496050502807474
269,0.49608222567649
269,0.496113948545506
269,0.496145671414523
269,0.496177394283539
269,0.496209117152555
269,0.496240840021572
269,0.496272562890588
269,0.496304285759604
269,0.49633600862862
269,0.496367731497637
269,0.496399454366653
269,0.496431177235669
269,0.496462900104685
269,0.496494622973702
269,0.496526345842718
269,0.496558068711734
269,0.496589791580751
269,0.496621514449767
269,0.496653237318783
269,0.496684960187799
269,0.496716683056816
270,0.496748405925832
270,0.496780128794848
270,0.496811851663864
270,0.496843574532881
270,0.496875297401897
270,0.496907020270913
270,0.49693874313993
270,0.496970466008946
270,0.497002188877962
270,0.497033911746978
270,0.497065634615995
270,0.497097357485011
270,0.497129080354027
270,0.497160803223044
271,0.49719252609206
271,0.497224248961076
271,0.497255971830092
271,0.497287694699109
271,0.497319417568125
271,0.497351140437141
271,0.497382863306157
271,0.497414586175174
271,0.49744630904419
271,0.497478031913206
271,0.497509754782222
271,0.497541477651239
271,0.497573200520255
271,0.497604923389271
271,0.497636646258288
271,0.497668369127304
271,0.49770009199632
271,0.497731814865336
271,0.497763537734353
271,0.497795260603369
271,0.497826983472385
271,0.497858706341402
271,0.497890429210418
271,0.497922152079434
271,0.49795387494845
271,0.497985597817467
271,0.498017320686483
271,0.498049043555499
271,0.498080766424515
271,0.498112489293532
271,0.498144212162548
271,0.498175935031564
271,0.498207657900581
271,0.498239380769597
271,0.498271103638613
272,0.498302826507629
272,0.498334549376646
272,0.498366272245662
272,0.498397995114678
272,0.498429717983694
272,0.498461440852711
272,0.498493163721727
272,0.498524886590743
272,0.49855660945976
272,0.498588332328776
272,0.498620055197792
272,0.498651778066808
272,0.498683500935825
272,0.498715223804841
272,0.498746946673857
272,0.498778669542873
272,0.49881039241189
272,0.498842115280906
272,0.498873838149922
273,0.498905561018939
273,0.498937283887955
273,0.498969006756971
273,0.499000729625987
273,0.499032452495004
273,0.49906417536402
273,0.499095898233036
273,0.499127621102052
273,0.499159343971069
273,0.499191066840085
273,0.499222789709101
273,0.499254512578118
273,0.499286235447134
273,0.49931795831615
273,0.499349681185166
273,0.499381404054183
273,0.499413126923199
274,0.499444849792215
274,0.499476572661231
274,0.499508295530248
274,0.499540018399264
274,0.49957174126828
274,0.499603464137297
274,0.499635187006313
274,0.499666909875329
274,0.499698632744345
274,0.499730355613362
274,0.499762078482378
274,0.499793801351394
274,0.49982552422041
274,0.499857247089427
274,0.499888969958443
274,0.499920692827459
274,0.499952415696476
274,0.499984138565492
274,0.500015861434508
274,0.500047584303524
274,0.500079307172541
274,0.500111030041557
274,0.500142752910573
274,0.50017447577959
274,0.500206198648606
275,0.500237921517622
275,0.500269644386638
275,0.500301367255655
275,0.500333090124671
275,0.500364812993687
275,0.500396535862703
275,0.50042825873172
275,0.500459981600736
275,0.500491704469752
275,0.500523427338769
275,0.500555150207785
275,0.500586873076801
275,0.500618595945817
275,0.500650318814834
275,0.50068204168385
276,0.500713764552866
276,0.500745487421882
276,0.500777210290899
276,0.500808933159915
276,0.500840656028931
276,0.500872378897948
276,0.500904101766964
276,0.50093582463598
276,0.500967547504996
276,0.500999270374013
276,0.501030993243029
276,0.501062716112045
276,0.501094438981061
276,0.501126161850078
276,0.501157884719094
276,0.50118960758811
276,0.501221330457127
276,0.501253053326143
276,0.501284776195159
276,0.501316499064175
276,0.501348221933192
276,0.501379944802208
276,0.501411667671224
276,0.50144339054024
277,0.501475113409257
277,0.501506836278273
277,0.501538559147289
277,0.501570282016306
277,0.501602004885322
277,0.501633727754338
277,0.501665450623354
277,0.501697173492371
277,0.501728896361387
277,0.501760619230403
277,0.501792342099419
277,0.501824064968436
277,0.501855787837452
277,0.501887510706468
277,0.501919233575485
277,0.501950956444501
277,0.501982679313517
277,0.502014402182533
277,0.50204612505155
278,0.502077847920566
278,0.502109570789582
278,0.502141293658598
278,0.502173016527615
278,0.502204739396631
278,0.502236462265647
278,0.502268185134664
278,0.50229990800368
278,0.502331630872696
278,0.502363353741712
278,0.502395076610729
278,0.502426799479745
278,0.502458522348761
278,0.502490245217778
278,0.502521968086794
278,0.50255369095581
278,0.502585413824826
278,0.502617136693843
279,0.502648859562859
279,0.502680582431875
279,0.502712305300891
279,0.502744028169908
279,0.502775751038924
279,0.50280747390794
279,0.502839196776957
279,0.502870919645973
279,0.502902642514989
279,0.502934365384005
279,0.502966088253022
279,0.502997811122038
279,0.503029533991054
279,0.50306125686007
279,0.503092979729087
279,0.503124702598103
279,0.503156425467119
279,0.503188148336136
279,0.503219871205152
279,0.503251594074168
279,0.503283316943184
280,0.503315039812201
280,0.503346762681217
280,0.503378485550233
280,0.503410208419249
280,0.503441931288266
280,0.503473654157282
280,0.503505377026298
280,0.503537099895314
280,0.503568822764331
280,0.503600545633347
280,0.503632268502363
280,0.50366399137138
280,0.503695714240396
280,0.503727437109412
280,0.503759159978428
280,0.503790882847445
281,0.503822605716461
281,0.503854328585477
281,0.503886051454493
281,0.50391777432351
281,0.503949497192526
281,0.503981220061542
281,0.504012942930559
281,0.504044665799575
281,0.504076388668591
281,0.504108111537607
281,0.504139834406624
281,0.50417155727564
281,0.504203280144656
281,0.504235003013673
281,0.504266725882689
281,0.504298448751705
281,0.504330171620721
281,0.504361894489738
281,0.504393617358754
281,0.50442534022777
281,0.504457063096787
281,0.504488785965803
281,0.504520508834819
281,0.504552231703835
281,0.504583954572852
282,0.504615677441868
282,0.504647400310884
282,0.5046791231799
282,0.504710846048917
282,0.504742568917933
282,0.504774291786949
282,0.504806014655966
282,0.504837737524982
282,0.504869460393998
282,0.504901183263014
282,0.504932906132031
282,0.504964629001047
282,0.504996351870063
282,0.505028074739079
282,0.505059797608096
282,0.505091520477112
282,0.505123243346128
282,0.505154966215145
282,0.505186689084161
282,0.505218411953177
283,0.505250134822193
283,0.50528185769121
283,0.505313580560226
283,0.505345303429242
283,0.505377026298258
283,0.505408749167275
283,0.505440472036291
283,0.505472194905307
283,0.505503917774323
283,0.50553564064334
283,0.505567363512356
283,0.505599086381372
283,0.505630809250389
283,0.505662532119405
283,0.505694254988421
283,0.505725977857437
283,0.505757700726454
283,0.50578942359547
283,0.505821146464486
283,0.505852869333502
283,0.505884592202519
283,0.505916315071535
284,0.505948037940551
284,0.505979760809568
284,0.506011483678584
284,0.5060432065476
284,0.506074929416616
284,0.506106652285633
284,0.506138375154649
284,0.506170098023665
284,0.506201820892682
284,0.506233543761698
284,0.506265266630714
284,0.50629698949973
284,0.506328712368747
284,0.506360435237763
284,0.506392158106779
284,0.506423880975795
284,0.506455603844812
284,0.506487326713828
284,0.506519049582844
284,0.506550772451861
284,0.506582495320877
284,0.506614218189893
284,0.506645941058909
284,0.506677663927926
284,0.506709386796942
284,0.506741109665958
285,0.506772832534975
285,0.506804555403991
285,0.506836278273007
285,0.506868001142023
285,0.50689972401104
285,0.506931446880056
285,0.506963169749072
285,0.506994892618088
285,0.507026615487105
285,0.507058338356121
285,0.507090061225137
285,0.507121784094153
286,0.50715350696317
286,0.507185229832186
286,0.507216952701202
286,0.507248675570219
286,0.507280398439235
286,0.507312121308251
286,0.507343844177267
286,0.507375567046284
286,0.5074072899153
286,0.507439012784316
286,0.507470735653332
286,0.507502458522349
286,0.507534181391365
286,0.507565904260381
286,0.507597627129398
286,0.507629349998414
286,0.50766107286743
286,0.507692795736446
286,0.507724518605463
286,0.507756241474479
286,0.507787964343495
286,0.507819687212511
286,0.507851410081528
286,0.507883132950544
286,0.50791485581956
287,0.507946578688577
287,0.507978301557593
287,0.508010024426609
287,0.508041747295625
287,0.508073470164642
287,0.508105193033658
287,0.508136915902674
287,0.50816863877169
287,0.508200361640707
287,0.508232084509723
287,0.508263807378739
287,0.508295530247756
287,0.508327253116772
287,0.508358975985788
287,0.508390698854804
287,0.508422421723821
287,0.508454144592837
287,0.508485867461853
288,0.50851759033087
288,0.508549313199886
288,0.508581036068902
288,0.508612758937918
288,0.508644481806935
288,0.508676204675951
288,0.508707927544967
288,0.508739650413983
288,0.508771373283
288,0.508803096152016
288,0.508834819021032
288,0.508866541890049
288,0.508898264759065
288,0.508929987628081
288,0.508961710497097
288,0.508993433366114
288,0.50902515623513
288,0.509056879104146
288,0.509088601973162
288,0.509120324842179
288,0.509152047711195
289,0.509183770580211
289,0.509215493449228
289,0.509247216318244
289,0.50927893918726
289,0.509310662056276
289,0.509342384925293
289,0.509374107794309
289,0.509405830663325
289,0.509437553532341
289,0.509469276401358
289,0.509500999270374
289,0.50953272213939
289,0.509564445008407
289,0.509596167877423
289,0.509627890746439
289,0.509659613615455
289,0.509691336484472
289,0.509723059353488
289,0.509754782222504
289,0.50978650509152
289,0.509818227960537
289,0.509849950829553
289,0.509881673698569
289,0.509913396567586
289,0.509945119436602
289,0.509976842305618
289,0.510008565174634
289,0.510040288043651
289,0.510072010912667
289,0.510103733781683
289,0.510135456650699
289,0.510167179519716
289,0.510198902388732
289,0.510230625257748
289,0.510262348126765
289,0.510294070995781
289,0.510325793864797
289,0.510357516733813
289,0.51038923960283
289,0.510420962471846
289,0.510452685340862
289,0.510484408209879
289,0.510516131078895
289,0.510547853947911
289,0.510579576816927
289,0.510611299685944
290,0.51064302255496
290,0.510674745423976
290,0.510706468292992
290,0.510738191162009
290,0.510769914031025
290,0.510801636900041
290,0.510833359769058
290,0.510865082638074
290,0.51089680550709
290,0.510928528376106
290,0.510960251245123
290,0.510991974114139
290,0.511023696983155
290,0.511055419852171
290,0.511087142721188
290,0.511118865590204
290,0.51115058845922
290,0.511182311328237
291,0.511214034197253
291,0.511245757066269
291,0.511277479935285
291,0.511309202804302
291,0.511340925673318
291,0.511372648542334
291,0.51140437141135
291,0.511436094280367
291,0.511467817149383
291,0.511499540018399
291,0.511531262887416
291,0.511562985756432
291,0.511594708625448
291,0.511626431494464
291,0.511658154363481
291,0.511689877232497
291,0.511721600101513
291,0.511753322970529
291,0.511785045839546
291,0.511816768708562
291,0.511848491577578
291,0.511880214446595
291,0.511911937315611
291,0.511943660184627
291,0.511975383053643
291,0.51200710592266
291,0.512038828791676
291,0.512070551660692
291,0.512102274529708
291,0.512133997398725
291,0.512165720267741
291,0.512197443136757
291,0.512229166005774
292,0.51226088887479
292,0.512292611743806
292,0.512324334612822
292,0.512356057481839
292,0.512387780350855
292,0.512419503219871
292,0.512451226088887
292,0.512482948957904
292,0.51251467182692
292,0.512546394695936
292,0.512578117564953
292,0.512609840433969
292,0.512641563302985
292,0.512673286172001
292,0.512705009041018
292,0.512736731910034
292,0.51276845477905
292,0.512800177648067
292,0.512831900517083
292,0.512863623386099
292,0.512895346255115
293,0.512927069124132
293,0.512958791993148
293,0.512990514862164
293,0.51302223773118
293,0.513053960600197
293,0.513085683469213
293,0.513117406338229
293,0.513149129207246
293,0.513180852076262
293,0.513212574945278
293,0.513244297814294
293,0.513276020683311
293,0.513307743552327
293,0.513339466421343
293,0.513371189290359
293,0.513402912159376
293,0.513434635028392
294,0.513466357897408
294,0.513498080766425
294,0.513529803635441
294,0.513561526504457
294,0.513593249373473
294,0.51362497224249
294,0.513656695111506
294,0.513688417980522
294,0.513720140849538
294,0.513751863718555
294,0.513783586587571
294,0.513815309456587
294,0.513847032325604
294,0.51387875519462
294,0.513910478063636
294,0.513942200932652
294,0.513973923801669
294,0.514005646670685
294,0.514037369539701
294,0.514069092408717
294,0.514100815277734
294,0.51413253814675
294,0.514164261015766
294,0.514195983884782
294,0.514227706753799
294,0.514259429622815
294,0.514291152491831
294,0.514322875360848
294,0.514354598229864
294,0.51438632109888
294,0.514418043967896
294,0.514449766836913
294,0.514481489705929
294,0.514513212574945
294,0.514544935443962
294,0.514576658312978
294,0.514608381181994
294,0.51464010405101
294,0.514671826920027
294,0.514703549789043
294,0.514735272658059
294,0.514766995527075
294,0.514798718396092
294,0.514830441265108
294,0.514862164134124
295,0.514893887003141
295,0.514925609872157
295,0.514957332741173
295,0.514989055610189
295,0.515020778479206
295,0.515052501348222
295,0.515084224217238
295,0.515115947086255
295,0.515147669955271
295,0.515179392824287
295,0.515211115693303
295,0.51524283856232
295,0.515274561431336
295,0.515306284300352
295,0.515338007169368
295,0.515369730038385
295,0.515401452907401
295,0.515433175776417
295,0.515464898645434
295,0.51549662151445
296,0.515528344383466
296,0.515560067252482
296,0.515591790121499
296,0.515623512990515
296,0.515655235859531
296,0.515686958728547
296,0.515718681597564
296,0.51575040446658
296,0.515782127335596
296,0.515813850204612
296,0.515845573073629
296,0.515877295942645
296,0.515909018811661
296,0.515940741680678
296,0.515972464549694
296,0.51600418741871
296,0.516035910287726
296,0.516067633156743
296,0.516099356025759
296,0.516131078894775
296,0.516162801763791
296,0.516194524632808
296,0.516226247501824
296,0.51625797037084
296,0.516289693239857
296,0.516321416108873
296,0.516353138977889
296,0.516384861846905
296,0.516416584715922
296,0.516448307584938
296,0.516480030453954
296,0.516511753322971
296,0.516543476191987
296,0.516575199061003
296,0.516606921930019
296,0.516638644799036
296,0.516670367668052
296,0.516702090537068
296,0.516733813406084
296,0.516765536275101
296,0.516797259144117
297,0.516828982013133
297,0.51686070488215
297,0.516892427751166
297,0.516924150620182
297,0.516955873489198
297,0.516987596358215
297,0.517019319227231
297,0.517051042096247
297,0.517082764965264
297,0.51711448783428
297,0.517146210703296
297,0.517177933572312
297,0.517209656441329
297,0.517241379310345
297,0.517273102179361
297,0.517304825048377
297,0.517336547917394
297,0.51736827078641
297,0.517399993655426
297,0.517431716524442
297,0.517463439393459
297,0.517495162262475
297,0.517526885131491
297,0.517558608000508
297,0.517590330869524
297,0.51762205373854
297,0.517653776607556
297,0.517685499476573
298,0.517717222345589
298,0.517748945214605
298,0.517780668083621
298,0.517812390952638
298,0.517844113821654
298,0.51787583669067
298,0.517907559559687
298,0.517939282428703
298,0.517971005297719
298,0.518002728166735
298,0.518034451035752
298,0.518066173904768
298,0.518097896773784
298,0.5181296196428
298,0.518161342511817
298,0.518193065380833
298,0.518224788249849
298,0.518256511118866
298,0.518288233987882
298,0.518319956856898
298,0.518351679725914
298,0.518383402594931
298,0.518415125463947
298,0.518446848332963
298,0.518478571201979
298,0.518510294070996
298,0.518542016940012
298,0.518573739809028
298,0.518605462678045
298,0.518637185547061
298,0.518668908416077
298,0.518700631285093
298,0.51873235415411
298,0.518764077023126
298,0.518795799892142
299,0.518827522761159
299,0.518859245630175
299,0.518890968499191
299,0.518922691368207
299,0.518954414237224
299,0.51898613710624
299,0.519017859975256
299,0.519049582844272
299,0.519081305713289
299,0.519113028582305
299,0.519144751451321
299,0.519176474320338
299,0.519208197189354
299,0.51923992005837
299,0.519271642927386
299,0.519303365796403
299,0.519335088665419
299,0.519366811534435
299,0.519398534403451
299,0.519430257272468
299,0.519461980141484
299,0.5194937030105
299,0.519525425879517
299,0.519557148748533
299,0.519588871617549
299,0.519620594486565
299,0.519652317355582
299,0.519684040224598
299,0.519715763093614
299,0.51974748596263
299,0.519779208831647
299,0.519810931700663
299,0.519842654569679
299,0.519874377438696
299,0.519906100307712
299,0.519937823176728
299,0.519969546045744
299,0.520001268914761
299,0.520032991783777
299,0.520064714652793
299,0.520096437521809
299,0.520128160390826
299,0.520159883259842
299,0.520191606128858
299,0.520223328997875
299,0.520255051866891
299,0.520286774735907
299,0.520318497604923
299,0.52035022047394
299,0.520381943342956
299,0.520413666211972
299,0.520445389080988
299,0.520477111950005
299,0.520508834819021
299,0.520540557688037
299,0.520572280557054
299,0.52060400342607
299,0.520635726295086
299,0.520667449164102
299,0.520699172033119
299,0.520730894902135
299,0.520762617771151
299,0.520794340640167
299,0.520826063509184
299,0.5208577863782
299,0.520889509247216
299,0.520921232116233
299,0.520952954985249
299,0.520984677854265
299,0.521016400723281
299,0.521048123592298
299,0.521079846461314
299,0.52111156933033
299,0.521143292199347
299,0.521175015068363
299,0.521206737937379
299,0.521238460806395
299,0.521270183675412
299,0.521301906544428
299,0.521333629413444
299,0.52136535228246
299,0.521397075151477
299,0.521428798020493
299,0.521460520889509
299,0.521492243758526
299,0.521523966627542
299,0.521555689496558
299,0.521587412365574
299,0.521619135234591
299,0.521650858103607
299,0.521682580972623
299,0.521714303841639
299,0.521746026710656
299,0.521777749579672
299,0.521809472448688
299,0.521841195317705
299,0.521872918186721
299,0.521904641055737
299,0.521936363924753
299,0.52196808679377
299,0.521999809662786
299,0.522031532531802
299,0.522063255400818
299,0.522094978269835
299,0.522126701138851
299,0.522158424007867
300,0.522190146876884
300,0.5222218697459
300,0.522253592614916
300,0.522285315483932
300,0.522317038352949
300,0.522348761221965
300,0.522380484090981
300,0.522412206959997
300,0.522443929829014
300,0.52247565269803
300,0.522507375567046
300,0.522539098436063
300,0.522570821305079
300,0.522602544174095
300,0.522634267043111
300,0.522665989912128
300,0.522697712781144
300,0.52272943565016
300,0.522761158519176
300,0.522792881388193
300,0.522824604257209
300,0.522856327126225
300,0.522888049995242
300,0.522919772864258
300,0.522951495733274
300,0.52298321860229
300,0.523014941471307
300,0.523046664340323
300,0.523078387209339
301,0.523110110078356
301,0.523141832947372
301,0.523173555816388
301,0.523205278685404
301,0.523237001554421
301,0.523268724423437
301,0.523300447292453
301,0.523332170161469
301,0.523363893030486
301,0.523395615899502
301,0.523427338768518
301,0.523459061637535
301,0.523490784506551
301,0.523522507375567
301,0.523554230244583
301,0.5235859531136
301,0.523617675982616
302,0.523649398851632
302,0.523681121720648
302,0.523712844589665
302,0.523744567458681
302,0.523776290327697
302,0.523808013196714
302,0.52383973606573
302,0.523871458934746
302,0.523903181803762
302,0.523934904672779
302,0.523966627541795
302,0.523998350410811
302,0.524030073279827
302,0.524061796148844
302,0.52409351901786
302,0.524125241886876
303,0.524156964755893
303,0.524188687624909
303,0.524220410493925
303,0.524252133362941
303,0.524283856231958
303,0.524315579100974
303,0.52434730196999
303,0.524379024839006
303,0.524410747708023
303,0.524442470577039
303,0.524474193446055
303,0.524505916315071
303,0.524537639184088
303,0.524569362053104
303,0.52460108492212
304,0.524632807791137
304,0.524664530660153
304,0.524696253529169
304,0.524727976398185
304,0.524759699267202
304,0.524791422136218
304,0.524823145005234
304,0.524854867874251
304,0.524886590743267
304,0.524918313612283
304,0.524950036481299
304,0.524981759350316
304,0.525013482219332
304,0.525045205088348
304,0.525076927957364
304,0.525108650826381
304,0.525140373695397
304,0.525172096564413
304,0.52520381943343
304,0.525235542302446
304,0.525267265171462
304,0.525298988040478
304,0.525330710909495
305,0.525362433778511
305,0.525394156647527
305,0.525425879516544
305,0.52545760238556
305,0.525489325254576
305,0.525521048123592
305,0.525552770992609
305,0.525584493861625
305,0.525616216730641
305,0.525647939599657
305,0.525679662468674
305,0.52571138533769
305,0.525743108206706
305,0.525774831075723
305,0.525806553944739
305,0.525838276813755
305,0.525869999682771
305,0.525901722551788
306,0.525933445420804
306,0.52596516828982
306,0.525996891158836
306,0.526028614027853
306,0.526060336896869
306,0.526092059765885
306,0.526123782634901
306,0.526155505503918
306,0.526187228372934
306,0.52621895124195
306,0.526250674110967
306,0.526282396979983
306,0.526314119848999
306,0.526345842718015
306,0.526377565587032
306,0.526409288456048
306,0.526441011325064
307,0.52647273419408
307,0.526504457063097
307,0.526536179932113
307,0.526567902801129
307,0.526599625670146
307,0.526631348539162
307,0.526663071408178
307,0.526694794277194
307,0.526726517146211
307,0.526758240015227
307,0.526789962884243
308,0.526821685753259
308,0.526853408622276
308,0.526885131491292
308,0.526916854360308
308,0.526948577229325
308,0.526980300098341
308,0.527012022967357
308,0.527043745836373
308,0.52707546870539
308,0.527107191574406
308,0.527138914443422
308,0.527170637312439
308,0.527202360181455
308,0.527234083050471
309,0.527265805919487
309,0.527297528788504
309,0.52732925165752
309,0.527360974526536
309,0.527392697395553
309,0.527424420264569
309,0.527456143133585
309,0.527487866002601
309,0.527519588871618
309,0.527551311740634
309,0.52758303460965
309,0.527614757478666
309,0.527646480347683
309,0.527678203216699
309,0.527709926085715
309,0.527741648954731
309,0.527773371823748
309,0.527805094692764
309,0.52783681756178
309,0.527868540430797
309,0.527900263299813
310,0.527931986168829
310,0.527963709037845
310,0.527995431906862
310,0.528027154775878
310,0.528058877644894
310,0.52809060051391
310,0.528122323382927
310,0.528154046251943
310,0.528185769120959
310,0.528217491989976
310,0.528249214858992
311,0.528280937728008
311,0.528312660597024
311,0.528344383466041
311,0.528376106335057
311,0.528407829204073
311,0.528439552073089
311,0.528471274942106
311,0.528502997811122
311,0.528534720680138
311,0.528566443549155
311,0.528598166418171
311,0.528629889287187
311,0.528661612156203
311,0.52869333502522
311,0.528725057894236
311,0.528756780763252
312,0.528788503632268
312,0.528820226501285
312,0.528851949370301
312,0.528883672239317
312,0.528915395108334
312,0.52894711797735
312,0.528978840846366
312,0.529010563715382
312,0.529042286584399
312,0.529074009453415
312,0.529105732322431
312,0.529137455191448
312,0.529169178060464
312,0.52920090092948
312,0.529232623798496
312,0.529264346667513
313,0.529296069536529
313,0.529327792405545
313,0.529359515274561
313,0.529391238143578
313,0.529422961012594
313,0.52945468388161
313,0.529486406750627
313,0.529518129619643
313,0.529549852488659
313,0.529581575357675
313,0.529613298226692
313,0.529645021095708
314,0.529676743964724
314,0.52970846683374
314,0.529740189702757
314,0.529771912571773
314,0.529803635440789
314,0.529835358309806
314,0.529867081178822
314,0.529898804047838
314,0.529930526916854
314,0.529962249785871
314,0.529993972654887
314,0.530025695523903
314,0.530057418392919
314,0.530089141261936
314,0.530120864130952
314,0.530152586999968
314,0.530184309868985
315,0.530216032738001
315,0.530247755607017
315,0.530279478476033
315,0.53031120134505
315,0.530342924214066
315,0.530374647083082
315,0.530406369952098
315,0.530438092821115
315,0.530469815690131
315,0.530501538559147
315,0.530533261428164
315,0.53056498429718
315,0.530596707166196
315,0.530628430035212
315,0.530660152904229
315,0.530691875773245
315,0.530723598642261
315,0.530755321511277
315,0.530787044380294
315,0.53081876724931
315,0.530850490118326
315,0.530882212987343
315,0.530913935856359
315,0.530945658725375
316,0.530977381594391
316,0.531009104463408
316,0.531040827332424
316,0.53107255020144
316,0.531104273070456
316,0.531135995939473
316,0.531167718808489
316,0.531199441677505
316,0.531231164546522
316,0.531262887415538
316,0.531294610284554
316,0.53132633315357
316,0.531358056022587
316,0.531389778891603
316,0.531421501760619
316,0.531453224629636
316,0.531484947498652
316,0.531516670367668
316,0.531548393236684
316,0.531580116105701
316,0.531611838974717
317,0.531643561843733
317,0.531675284712749
317,0.531707007581766
317,0.531738730450782
317,0.531770453319798
317,0.531802176188815
317,0.531833899057831
317,0.531865621926847
317,0.531897344795863
317,0.53192906766488
317,0.531960790533896
317,0.531992513402912
318,0.532024236271928
318,0.532055959140945
318,0.532087682009961
318,0.532119404878977
318,0.532151127747994
318,0.53218285061701
318,0.532214573486026
318,0.532246296355042
318,0.532278019224059
318,0.532309742093075
318,0.532341464962091
318,0.532373187831107
318,0.532404910700124
318,0.53243663356914
318,0.532468356438156
318,0.532500079307173
318,0.532531802176189
318,0.532563525045205
319,0.532595247914221
319,0.532626970783238
319,0.532658693652254
319,0.53269041652127
319,0.532722139390286
319,0.532753862259303
319,0.532785585128319
319,0.532817307997335
319,0.532849030866352
319,0.532880753735368
319,0.532912476604384
319,0.5329441994734
319,0.532975922342417
319,0.533007645211433
319,0.533039368080449
319,0.533071090949465
319,0.533102813818482
319,0.533134536687498
319,0.533166259556514
319,0.533197982425531
319,0.533229705294547
319,0.533261428163563
319,0.533293151032579
320,0.533324873901596
320,0.533356596770612
320,0.533388319639628
320,0.533420042508644
320,0.533451765377661
320,0.533483488246677
320,0.533515211115693
320,0.53354693398471
320,0.533578656853726
320,0.533610379722742
320,0.533642102591758
320,0.533673825460775
320,0.533705548329791
320,0.533737271198807
320,0.533768994067824
320,0.53380071693684
320,0.533832439805856
320,0.533864162674872
320,0.533895885543889
320,0.533927608412905
320,0.533959331281921
321,0.533991054150937
321,0.534022777019954
321,0.53405449988897
321,0.534086222757986
321,0.534117945627003
321,0.534149668496019
321,0.534181391365035
321,0.534213114234051
321,0.534244837103068
321,0.534276559972084
321,0.5343082828411
321,0.534340005710116
321,0.534371728579133
321,0.534403451448149
321,0.534435174317165
321,0.534466897186182
321,0.534498620055198
321,0.534530342924214
321,0.53456206579323
322,0.534593788662247
322,0.534625511531263
322,0.534657234400279
322,0.534688957269295
322,0.534720680138312
322,0.534752403007328
322,0.534784125876344
322,0.53481584874536
322,0.534847571614377
322,0.534879294483393
322,0.534911017352409
322,0.534942740221426
323,0.534974463090442
323,0.535006185959458
323,0.535037908828474
323,0.535069631697491
323,0.535101354566507
323,0.535133077435523
323,0.53516480030454
323,0.535196523173556
323,0.535228246042572
323,0.535259968911588
323,0.535291691780605
323,0.535323414649621
323,0.535355137518637
324,0.535386860387653
324,0.53541858325667
324,0.535450306125686
324,0.535482028994702
324,0.535513751863719
324,0.535545474732735
324,0.535577197601751
324,0.535608920470767
324,0.535640643339784
324,0.5356723662088
324,0.535704089077816
324,0.535735811946833
324,0.535767534815849
324,0.535799257684865
324,0.535830980553881
324,0.535862703422898
324,0.535894426291914
324,0.53592614916093
324,0.535957872029946
324,0.535989594898963
324,0.536021317767979
324,0.536053040636995
324,0.536084763506012
324,0.536116486375028
324,0.536148209244044
324,0.53617993211306
324,0.536211654982077
324,0.536243377851093
324,0.536275100720109
325,0.536306823589125
325,0.536338546458142
325,0.536370269327158
325,0.536401992196174
325,0.53643371506519
325,0.536465437934207
325,0.536497160803223
325,0.536528883672239
325,0.536560606541256
325,0.536592329410272
325,0.536624052279288
326,0.536655775148304
326,0.536687498017321
326,0.536719220886337
326,0.536750943755353
326,0.536782666624369
326,0.536814389493386
326,0.536846112362402
326,0.536877835231418
326,0.536909558100435
326,0.536941280969451
326,0.536973003838467
326,0.537004726707483
326,0.5370364495765
326,0.537068172445516
326,0.537099895314532
326,0.537131618183548
326,0.537163341052565
327,0.537195063921581
327,0.537226786790597
327,0.537258509659614
327,0.53729023252863
327,0.537321955397646
327,0.537353678266662
327,0.537385401135679
327,0.537417124004695
327,0.537448846873711
327,0.537480569742728
327,0.537512292611744
327,0.53754401548076
327,0.537575738349776
327,0.537607461218793
328,0.537639184087809
328,0.537670906956825
328,0.537702629825841
328,0.537734352694858
328,0.537766075563874
328,0.53779779843289
328,0.537829521301907
328,0.537861244170923
329,0.537892967039939
329,0.537924689908955
329,0.537956412777972
329,0.537988135646988
329,0.538019858516004
329,0.538051581385021
329,0.538083304254037
329,0.538115027123053
329,0.538146749992069
329,0.538178472861086
329,0.538210195730102
329,0.538241918599118
329,0.538273641468134
329,0.538305364337151
329,0.538337087206167
329,0.538368810075183
329,0.538400532944199
329,0.538432255813216
329,0.538463978682232
329,0.538495701551248
329,0.538527424420265
329,0.538559147289281
329,0.538590870158297
329,0.538622593027313
329,0.53865431589633
329,0.538686038765346
329,0.538717761634362
330,0.538749484503378
330,0.538781207372395
330,0.538812930241411
330,0.538844653110427
330,0.538876375979444
330,0.53890809884846
330,0.538939821717476
330,0.538971544586492
330,0.539003267455509
330,0.539034990324525
330,0.539066713193541
330,0.539098436062557
330,0.539130158931574
330,0.53916188180059
330,0.539193604669606
330,0.539225327538623
330,0.539257050407639
330,0.539288773276655
331,0.539320496145671
331,0.539352219014688
331,0.539383941883704
331,0.53941566475272
331,0.539447387621736
331,0.539479110490753
331,0.539510833359769
331,0.539542556228785
331,0.539574279097802
331,0.539606001966818
331,0.539637724835834
331,0.53966944770485
331,0.539701170573867
331,0.539732893442883
331,0.539764616311899
331,0.539796339180916
331,0.539828062049932
331,0.539859784918948
331,0.539891507787964
332,0.539923230656981
332,0.539954953525997
332,0.539986676395013
332,0.540018399264029
332,0.540050122133046
332,0.540081845002062
332,0.540113567871078
332,0.540145290740095
332,0.540177013609111
332,0.540208736478127
332,0.540240459347143
332,0.54027218221616
332,0.540303905085176
332,0.540335627954192
332,0.540367350823208
332,0.540399073692225
333,0.540430796561241
333,0.540462519430257
333,0.540494242299274
333,0.54052596516829
333,0.540557688037306
333,0.540589410906322
333,0.540621133775339
333,0.540652856644355
333,0.540684579513371
333,0.540716302382387
333,0.540748025251404
333,0.54077974812042
333,0.540811470989436
333,0.540843193858453
333,0.540874916727469
333,0.540906639596485
333,0.540938362465501
333,0.540970085334518
333,0.541001808203534
334,0.54103353107255
334,0.541065253941566
334,0.541096976810583
334,0.541128699679599
334,0.541160422548615
334,0.541192145417632
334,0.541223868286648
334,0.541255591155664
334,0.54128731402468
334,0.541319036893697
334,0.541350759762713
334,0.541382482631729
334,0.541414205500745
335,0.541445928369762
335,0.541477651238778
335,0.541509374107794
335,0.541541096976811
335,0.541572819845827
335,0.541604542714843
335,0.541636265583859
336,0.541667988452876
336,0.541699711321892
336,0.541731434190908
336,0.541763157059925
336,0.541794879928941
336,0.541826602797957
336,0.541858325666973
336,0.54189004853599
336,0.541921771405006
336,0.541953494274022
336,0.541985217143038
336,0.542016940012055
336,0.542048662881071
336,0.542080385750087
336,0.542112108619104
337,0.54214383148812
337,0.542175554357136
337,0.542207277226152
337,0.542239000095169
337,0.542270722964185
337,0.542302445833201
337,0.542334168702217
337,0.542365891571234
337,0.54239761444025
338,0.542429337309266
338,0.542461060178283
338,0.542492783047299
338,0.542524505916315
338,0.542556228785331
338,0.542587951654348
338,0.542619674523364
338,0.54265139739238
338,0.542683120261396
338,0.542714843130413
338,0.542746565999429
338,0.542778288868445
338,0.542810011737462
338,0.542841734606478
338,0.542873457475494
338,0.54290518034451
339,0.542936903213527
339,0.542968626082543
339,0.543000348951559
339,0.543032071820575
339,0.543063794689592
339,0.543095517558608
339,0.543127240427624
339,0.543158963296641
339,0.543190686165657
339,0.543222409034673
339,0.543254131903689
339,0.543285854772706
339,0.543317577641722
339,0.543349300510738
339,0.543381023379754
339,0.543412746248771
339,0.543444469117787
339,0.543476191986803
339,0.54350791485582
339,0.543539637724836
339,0.543571360593852
339,0.543603083462868
339,0.543634806331885
339,0.543666529200901
339,0.543698252069917
339,0.543729974938933
340,0.54376169780795
340,0.543793420676966
340,0.543825143545982
340,0.543856866414999
340,0.543888589284015
340,0.543920312153031
340,0.543952035022047
340,0.543983757891064
340,0.54401548076008
340,0.544047203629096
340,0.544078926498113
340,0.544110649367129
340,0.544142372236145
340,0.544174095105161
340,0.544205817974178
340,0.544237540843194
340,0.54426926371221
341,0.544300986581226
341,0.544332709450243
341,0.544364432319259
341,0.544396155188275
341,0.544427878057292
341,0.544459600926308
341,0.544491323795324
341,0.54452304666434
341,0.544554769533357
341,0.544586492402373
341,0.544618215271389
341,0.544649938140405
341,0.544681661009422
341,0.544713383878438
342,0.544745106747454
342,0.544776829616471
342,0.544808552485487
342,0.544840275354503
342,0.544871998223519
342,0.544903721092536
342,0.544935443961552
342,0.544967166830568
342,0.544998889699584
342,0.545030612568601
342,0.545062335437617
342,0.545094058306633
342,0.545125781175649
342,0.545157504044666
342,0.545189226913682
342,0.545220949782698
343,0.545252672651715
343,0.545284395520731
343,0.545316118389747
343,0.545347841258763
343,0.54537956412778
343,0.545411286996796
343,0.545443009865812
343,0.545474732734828
343,0.545506455603845
343,0.545538178472861
343,0.545569901341877
343,0.545601624210894
344,0.54563334707991
344,0.545665069948926
344,0.545696792817942
344,0.545728515686959
344,0.545760238555975
344,0.545791961424991
344,0.545823684294008
344,0.545855407163024
344,0.54588713003204
344,0.545918852901056
344,0.545950575770073
344,0.545982298639089
344,0.546014021508105
344,0.546045744377122
344,0.546077467246138
344,0.546109190115154
344,0.54614091298417
344,0.546172635853187
344,0.546204358722203
344,0.546236081591219
345,0.546267804460235
345,0.546299527329252
345,0.546331250198268
345,0.546362973067284
345,0.546394695936301
345,0.546426418805317
345,0.546458141674333
345,0.546489864543349
345,0.546521587412366
345,0.546553310281382
345,0.546585033150398
345,0.546616756019414
345,0.546648478888431
345,0.546680201757447
345,0.546711924626463
345,0.54674364749548
346,0.546775370364496
346,0.546807093233512
346,0.546838816102528
346,0.546870538971545
346,0.546902261840561
346,0.546933984709577
346,0.546965707578593
346,0.54699743044761
346,0.547029153316626
346,0.547060876185642
346,0.547092599054658
346,0.547124321923675
346,0.547156044792691
346,0.547187767661707
346,0.547219490530724
346,0.54725121339974
346,0.547282936268756
346,0.547314659137772
346,0.547346382006789
346,0.547378104875805
347,0.547409827744821
347,0.547441550613837
347,0.547473273482854
347,0.54750499635187
347,0.547536719220886
347,0.547568442089903
347,0.547600164958919
347,0.547631887827935
347,0.547663610696951
347,0.547695333565968
348,0.547727056434984
348,0.547758779304
348,0.547790502173017
348,0.547822225042033
348,0.547853947911049
348,0.547885670780065
348,0.547917393649082
348,0.547949116518098
348,0.547980839387114
348,0.54801256225613
348,0.548044285125147
348,0.548076007994163
348,0.548107730863179
348,0.548139453732196
349,0.548171176601212
349,0.548202899470228
349,0.548234622339244
349,0.548266345208261
349,0.548298068077277
349,0.548329790946293
349,0.54836151381531
349,0.548393236684326
349,0.548424959553342
349,0.548456682422358
349,0.548488405291375
349,0.548520128160391
349,0.548551851029407
349,0.548583573898423
349,0.54861529676744
349,0.548647019636456
349,0.548678742505472
349,0.548710465374488
349,0.548742188243505
349,0.548773911112521
349,0.548805633981537
349,0.548837356850554
349,0.54886907971957
349,0.548900802588586
349,0.548932525457602
349,0.548964248326619
349,0.548995971195635
349,0.549027694064651
350,0.549059416933667
350,0.549091139802684
350,0.5491228626717
350,0.549154585540716
350,0.549186308409733
350,0.549218031278749
350,0.549249754147765
350,0.549281477016781
350,0.549313199885798
350,0.549344922754814
350,0.54937664562383
350,0.549408368492846
350,0.549440091361863
350,0.549471814230879
350,0.549503537099895
350,0.549535259968912
350,0.549566982837928
350,0.549598705706944
350,0.54963042857596
350,0.549662151444977
350,0.549693874313993
350,0.549725597183009
350,0.549757320052025
350,0.549789042921042
350,0.549820765790058
350,0.549852488659074
350,0.549884211528091
350,0.549915934397107
350,0.549947657266123
350,0.549979380135139
350,0.550011103004156
351,0.550042825873172
351,0.550074548742188
351,0.550106271611205
351,0.550137994480221
351,0.550169717349237
351,0.550201440218253
351,0.55023316308727
351,0.550264885956286
351,0.550296608825302
351,0.550328331694318
351,0.550360054563335
351,0.550391777432351
351,0.550423500301367
351,0.550455223170384
351,0.5504869460394
351,0.550518668908416
351,0.550550391777432
351,0.550582114646449
352,0.550613837515465
352,0.550645560384481
352,0.550677283253497
352,0.550709006122514
352,0.55074072899153
352,0.550772451860546
352,0.550804174729563
352,0.550835897598579
352,0.550867620467595
352,0.550899343336611
352,0.550931066205628
352,0.550962789074644
352,0.55099451194366
352,0.551026234812676
352,0.551057957681693
352,0.551089680550709
352,0.551121403419725
353,0.551153126288742
353,0.551184849157758
353,0.551216572026774
353,0.55124829489579
353,0.551280017764807
353,0.551311740633823
353,0.551343463502839
353,0.551375186371855
353,0.551406909240872
353,0.551438632109888
353,0.551470354978904
353,0.551502077847921
353,0.551533800716937
353,0.551565523585953
353,0.551597246454969
353,0.551628969323986
353,0.551660692193002
354,0.551692415062018
354,0.551724137931034
354,0.551755860800051
354,0.551787583669067
354,0.551819306538083
354,0.5518510294071
354,0.551882752276116
354,0.551914475145132
354,0.551946198014148
354,0.551977920883165
354,0.552009643752181
354,0.552041366621197
354,0.552073089490213
354,0.55210481235923
354,0.552136535228246
354,0.552168258097262
354,0.552199980966279
354,0.552231703835295
355,0.552263426704311
355,0.552295149573327
355,0.552326872442344
355,0.55235859531136
355,0.552390318180376
355,0.552422041049393
355,0.552453763918409
355,0.552485486787425
355,0.552517209656441
355,0.552548932525458
356,0.552580655394474
356,0.55261237826349
356,0.552644101132506
356,0.552675824001523
356,0.552707546870539
356,0.552739269739555
356,0.552770992608572
356,0.552802715477588
356,0.552834438346604
356,0.55286616121562
356,0.552897884084637
356,0.552929606953653
356,0.552961329822669
357,0.552993052691685
357,0.553024775560702
357,0.553056498429718
357,0.553088221298734
357,0.553119944167751
357,0.553151667036767
357,0.553183389905783
357,0.553215112774799
357,0.553246835643816
357,0.553278558512832
357,0.553310281381848
357,0.553342004250864
357,0.553373727119881
358,0.553405449988897
358,0.553437172857913
358,0.55346889572693
358,0.553500618595946
358,0.553532341464962
358,0.553564064333978
358,0.553595787202995
358,0.553627510072011
358,0.553659232941027
358,0.553690955810043
359,0.55372267867906
359,0.553754401548076
359,0.553786124417092
359,0.553817847286109
359,0.553849570155125
359,0.553881293024141
359,0.553913015893157
359,0.553944738762174
359,0.55397646163119
359,0.554008184500206
359,0.554039907369222
359,0.554071630238239
359,0.554103353107255
359,0.554135075976271
359,0.554166798845288
359,0.554198521714304
359,0.55423024458332
359,0.554261967452336
359,0.554293690321353
359,0.554325413190369
359,0.554357136059385
359,0.554388858928402
359,0.554420581797418
359,0.554452304666434
359,0.55448402753545
359,0.554515750404467
359,0.554547473273483
359,0.554579196142499
360,0.554610919011515
360,0.554642641880532
360,0.554674364749548
360,0.554706087618564
360,0.554737810487581
360,0.554769533356597
360,0.554801256225613
360,0.554832979094629
360,0.554864701963646
360,0.554896424832662
360,0.554928147701678
360,0.554959870570694
360,0.554991593439711
360,0.555023316308727
360,0.555055039177743
360,0.55508676204676
360,0.555118484915776
360,0.555150207784792
360,0.555181930653808
360,0.555213653522825
361,0.555245376391841
361,0.555277099260857
361,0.555308822129873
361,0.55534054499889
361,0.555372267867906
361,0.555403990736922
361,0.555435713605939
361,0.555467436474955
361,0.555499159343971
361,0.555530882212987
362,0.555562605082004
362,0.55559432795102
362,0.555626050820036
362,0.555657773689052
362,0.555689496558069
362,0.555721219427085
362,0.555752942296101
362,0.555784665165117
362,0.555816388034134
362,0.55584811090315
362,0.555879833772166
362,0.555911556641183
362,0.555943279510199
363,0.555975002379215
363,0.556006725248231
363,0.556038448117248
363,0.556070170986264
363,0.55610189385528
363,0.556133616724297
363,0.556165339593313
363,0.556197062462329
363,0.556228785331345
363,0.556260508200362
363,0.556292231069378
363,0.556323953938394
364,0.55635567680741
364,0.556387399676427
364,0.556419122545443
364,0.556450845414459
364,0.556482568283476
364,0.556514291152492
364,0.556546014021508
364,0.556577736890524
365,0.556609459759541
365,0.556641182628557
365,0.556672905497573
365,0.55670462836659
365,0.556736351235606
365,0.556768074104622
365,0.556799796973638
365,0.556831519842655
365,0.556863242711671
365,0.556894965580687
365,0.556926688449703
365,0.55695841131872
365,0.556990134187736
366,0.557021857056752
366,0.557053579925769
366,0.557085302794785
366,0.557117025663801
366,0.557148748532817
366,0.557180471401834
366,0.55721219427085
366,0.557243917139866
366,0.557275640008882
366,0.557307362877899
366,0.557339085746915
366,0.557370808615931
366,0.557402531484947
366,0.557434254353964
366,0.55746597722298
366,0.557497700091996
366,0.557529422961013
366,0.557561145830029
366,0.557592868699045
366,0.557624591568061
366,0.557656314437078
366,0.557688037306094
366,0.55771976017511
367,0.557751483044126
367,0.557783205913143
367,0.557814928782159
367,0.557846651651175
367,0.557878374520192
367,0.557910097389208
367,0.557941820258224
367,0.55797354312724
367,0.558005265996257
367,0.558036988865273
367,0.558068711734289
367,0.558100434603305
367,0.558132157472322
367,0.558163880341338
367,0.558195603210354
367,0.558227326079371
368,0.558259048948387
368,0.558290771817403
368,0.558322494686419
368,0.558354217555436
368,0.558385940424452
368,0.558417663293468
368,0.558449386162485
368,0.558481109031501
368,0.558512831900517
368,0.558544554769533
368,0.55857627763855
368,0.558608000507566
368,0.558639723376582
368,0.558671446245599
368,0.558703169114615
368,0.558734891983631
368,0.558766614852647
368,0.558798337721664
369,0.55883006059068
369,0.558861783459696
369,0.558893506328712
369,0.558925229197729
369,0.558956952066745
369,0.558988674935761
369,0.559020397804777
369,0.559052120673794
369,0.55908384354281
369,0.559115566411826
369,0.559147289280843
369,0.559179012149859
369,0.559210735018875
369,0.559242457887891
369,0.559274180756908
369,0.559305903625924
369,0.55933762649494
369,0.559369349363956
369,0.559401072232973
369,0.559432795101989
369,0.559464517971005
369,0.559496240840022
369,0.559527963709038
369,0.559559686578054
369,0.55959140944707
370,0.559623132316087
370,0.559654855185103
370,0.559686578054119
370,0.559718300923135
370,0.559750023792152
370,0.559781746661168
370,0.559813469530184
370,0.559845192399201
370,0.559876915268217
370,0.559908638137233
370,0.559940361006249
370,0.559972083875266
370,0.560003806744282
370,0.560035529613298
371,0.560067252482314
371,0.560098975351331
371,0.560130698220347
371,0.560162421089363
371,0.56019414395838
371,0.560225866827396
371,0.560257589696412
371,0.560289312565428
371,0.560321035434445
371,0.560352758303461
371,0.560384481172477
371,0.560416204041494
371,0.56044792691051
371,0.560479649779526
371,0.560511372648542
371,0.560543095517559
371,0.560574818386575
371,0.560606541255591
372,0.560638264124607
372,0.560669986993624
372,0.56070170986264
372,0.560733432731656
372,0.560765155600673
372,0.560796878469689
372,0.560828601338705
372,0.560860324207721
372,0.560892047076738
372,0.560923769945754
372,0.56095549281477
372,0.560987215683786
372,0.561018938552803
372,0.561050661421819
372,0.561082384290835
372,0.561114107159852
372,0.561145830028868
372,0.561177552897884
373,0.5612092757669
373,0.561240998635917
373,0.561272721504933
373,0.561304444373949
373,0.561336167242965
373,0.561367890111982
373,0.561399612980998
373,0.561431335850014
373,0.561463058719031
373,0.561494781588047
373,0.561526504457063
373,0.561558227326079
373,0.561589950195096
373,0.561621673064112
373,0.561653395933128
373,0.561685118802144
373,0.561716841671161
373,0.561748564540177
374,0.561780287409193
374,0.56181201027821
374,0.561843733147226
374,0.561875456016242
374,0.561907178885258
374,0.561938901754275
374,0.561970624623291
374,0.562002347492307
374,0.562034070361323
374,0.56206579323034
374,0.562097516099356
374,0.562129238968372
374,0.562160961837389
374,0.562192684706405
375,0.562224407575421
375,0.562256130444437
375,0.562287853313454
375,0.56231957618247
375,0.562351299051486
375,0.562383021920502
375,0.562414744789519
375,0.562446467658535
375,0.562478190527551
375,0.562509913396568
375,0.562541636265584
375,0.5625733591346
375,0.562605082003616
375,0.562636804872633
375,0.562668527741649
375,0.562700250610665
376,0.562731973479682
376,0.562763696348698
376,0.562795419217714
376,0.56282714208673
376,0.562858864955747
376,0.562890587824763
376,0.562922310693779
376,0.562954033562795
376,0.562985756431812
376,0.563017479300828
376,0.563049202169844
376,0.563080925038861
376,0.563112647907877
376,0.563144370776893
376,0.563176093645909
376,0.563207816514926
376,0.563239539383942
376,0.563271262252958
376,0.563302985121974
376,0.563334707990991
376,0.563366430860007
376,0.563398153729023
376,0.56342987659804
376,0.563461599467056
376,0.563493322336072
376,0.563525045205088
376,0.563556768074105
376,0.563588490943121
376,0.563620213812137
376,0.563651936681153
376,0.56368365955017
376,0.563715382419186
377,0.563747105288202
377,0.563778828157219
377,0.563810551026235
377,0.563842273895251
377,0.563873996764267
377,0.563905719633284
377,0.5639374425023
377,0.563969165371316
377,0.564000888240332
377,0.564032611109349
377,0.564064333978365
377,0.564096056847381
377,0.564127779716398
377,0.564159502585414
378,0.56419122545443
378,0.564222948323446
378,0.564254671192463
378,0.564286394061479
378,0.564318116930495
378,0.564349839799511
378,0.564381562668528
378,0.564413285537544
378,0.56444500840656
378,0.564476731275577
378,0.564508454144593
378,0.564540177013609
378,0.564571899882625
378,0.564603622751642
378,0.564635345620658
378,0.564667068489674
378,0.56469879135869
378,0.564730514227707
378,0.564762237096723
378,0.564793959965739
378,0.564825682834756
378,0.564857405703772
378,0.564889128572788
379,0.564920851441804
379,0.564952574310821
379,0.564984297179837
379,0.565016020048853
379,0.56504774291787
379,0.565079465786886
379,0.565111188655902
379,0.565142911524918
379,0.565174634393935
379,0.565206357262951
379,0.565238080131967
379,0.565269803000983
379,0.56530152587
379,0.565333248739016
379,0.565364971608032
379,0.565396694477049
379,0.565428417346065
379,0.565460140215081
379,0.565491863084097
379,0.565523585953114
379,0.56555530882213
379,0.565587031691146
379,0.565618754560162
379,0.565650477429179
379,0.565682200298195
379,0.565713923167211
379,0.565745646036228
380,0.565777368905244
380,0.56580909177426
380,0.565840814643276
380,0.565872537512293
380,0.565904260381309
380,0.565935983250325
380,0.565967706119341
380,0.565999428988358
380,0.566031151857374
380,0.56606287472639
380,0.566094597595406
380,0.566126320464423
380,0.566158043333439
380,0.566189766202455
380,0.566221489071472
380,0.566253211940488
380,0.566284934809504
380,0.56631665767852
380,0.566348380547537
381,0.566380103416553
381,0.566411826285569
381,0.566443549154586
381,0.566475272023602
381,0.566506994892618
381,0.566538717761634
381,0.566570440630651
381,0.566602163499667
381,0.566633886368683
381,0.566665609237699
381,0.566697332106716
381,0.566729054975732
381,0.566760777844748
381,0.566792500713765
381,0.566824223582781
381,0.566855946451797
381,0.566887669320813
381,0.56691939218983
381,0.566951115058846
382,0.566982837927862
382,0.567014560796879
382,0.567046283665895
382,0.567078006534911
382,0.567109729403927
382,0.567141452272944
382,0.56717317514196
382,0.567204898010976
382,0.567236620879992
382,0.567268343749009
382,0.567300066618025
382,0.567331789487041
382,0.567363512356058
382,0.567395235225074
382,0.56742695809409
382,0.567458680963106
382,0.567490403832123
383,0.567522126701139
383,0.567553849570155
383,0.567585572439171
383,0.567617295308188
383,0.567649018177204
383,0.56768074104622
383,0.567712463915236
383,0.567744186784253
383,0.567775909653269
383,0.567807632522285
383,0.567839355391302
383,0.567871078260318
383,0.567902801129334
383,0.56793452399835
383,0.567966246867367
383,0.567997969736383
383,0.568029692605399
383,0.568061415474415
383,0.568093138343432
383,0.568124861212448
383,0.568156584081464
383,0.568188306950481
383,0.568220029819497
384,0.568251752688513
384,0.568283475557529
384,0.568315198426546
384,0.568346921295562
384,0.568378644164578
384,0.568410367033594
384,0.568442089902611
384,0.568473812771627
384,0.568505535640643
384,0.56853725850966
384,0.568568981378676
384,0.568600704247692
384,0.568632427116708
384,0.568664149985725
384,0.568695872854741
384,0.568727595723757
384,0.568759318592774
384,0.56879104146179
384,0.568822764330806
384,0.568854487199822
385,0.568886210068839
385,0.568917932937855
385,0.568949655806871
385,0.568981378675887
385,0.569013101544904
385,0.56904482441392
385,0.569076547282936
385,0.569108270151953
385,0.569139993020969
385,0.569171715889985
385,0.569203438759001
385,0.569235161628018
385,0.569266884497034
385,0.56929860736605
385,0.569330330235066
385,0.569362053104083
385,0.569393775973099
385,0.569425498842115
385,0.569457221711132
385,0.569488944580148
385,0.569520667449164
385,0.56955239031818
386,0.569584113187197
386,0.569615836056213
386,0.569647558925229
386,0.569679281794245
386,0.569711004663262
386,0.569742727532278
386,0.569774450401294
386,0.569806173270311
386,0.569837896139327
386,0.569869619008343
386,0.569901341877359
386,0.569933064746376
386,0.569964787615392
386,0.569996510484408
386,0.570028233353424
386,0.570059956222441
386,0.570091679091457
386,0.570123401960473
386,0.57015512482949
386,0.570186847698506
387,0.570218570567522
387,0.570250293436538
387,0.570282016305555
387,0.570313739174571
387,0.570345462043587
387,0.570377184912603
387,0.57040890778162
387,0.570440630650636
387,0.570472353519652
387,0.570504076388669
387,0.570535799257685
388,0.570567522126701
388,0.570599244995717
388,0.570630967864734
388,0.57066269073375
388,0.570694413602766
388,0.570726136471782
388,0.570757859340799
388,0.570789582209815
388,0.570821305078831
388,0.570853027947848
388,0.570884750816864
388,0.57091647368588
388,0.570948196554896
388,0.570979919423913
388,0.571011642292929
388,0.571043365161945
388,0.571075088030962
388,0.571106810899978
388,0.571138533768994
388,0.57117025663801
388,0.571201979507027
388,0.571233702376043
388,0.571265425245059
389,0.571297148114075
389,0.571328870983092
389,0.571360593852108
389,0.571392316721124
389,0.571424039590141
389,0.571455762459157
389,0.571487485328173
389,0.571519208197189
389,0.571550931066206
389,0.571582653935222
389,0.571614376804238
389,0.571646099673254
389,0.571677822542271
389,0.571709545411287
389,0.571741268280303
389,0.57177299114932
389,0.571804714018336
389,0.571836436887352
389,0.571868159756368
389,0.571899882625385
389,0.571931605494401
389,0.571963328363417
389,0.571995051232433
389,0.57202677410145
389,0.572058496970466
389,0.572090219839482
389,0.572121942708499
389,0.572153665577515
389,0.572185388446531
389,0.572217111315547
390,0.572248834184564
390,0.57228055705358
390,0.572312279922596
390,0.572344002791612
390,0.572375725660629
390,0.572407448529645
390,0.572439171398661
390,0.572470894267678
390,0.572502617136694
390,0.57253434000571
390,0.572566062874726
390,0.572597785743743
390,0.572629508612759
390,0.572661231481775
390,0.572692954350791
391,0.572724677219808
391,0.572756400088824
391,0.57278812295784
391,0.572819845826857
391,0.572851568695873
391,0.572883291564889
391,0.572915014433905
391,0.572946737302922
391,0.572978460171938
391,0.573010183040954
391,0.573041905909971
391,0.573073628778987
391,0.573105351648003
391,0.573137074517019
391,0.573168797386036
391,0.573200520255052
391,0.573232243124068
391,0.573263965993084
391,0.573295688862101
391,0.573327411731117
391,0.573359134600133
391,0.57339085746915
391,0.573422580338166
391,0.573454303207182
391,0.573486026076198
391,0.573517748945215
391,0.573549471814231
391,0.573581194683247
391,0.573612917552263
391,0.57364464042128
391,0.573676363290296
391,0.573708086159312
392,0.573739809028329
392,0.573771531897345
392,0.573803254766361
392,0.573834977635377
392,0.573866700504394
392,0.57389842337341
392,0.573930146242426
392,0.573961869111442
392,0.573993591980459
392,0.574025314849475
392,0.574057037718491
392,0.574088760587508
392,0.574120483456524
393,0.57415220632554
393,0.574183929194556
393,0.574215652063573
393,0.574247374932589
393,0.574279097801605
393,0.574310820670621
393,0.574342543539638
393,0.574374266408654
393,0.57440598927767
393,0.574437712146687
393,0.574469435015703
393,0.574501157884719
393,0.574532880753735
393,0.574564603622752
393,0.574596326491768
393,0.574628049360784
393,0.5746597722298
393,0.574691495098817
393,0.574723217967833
393,0.574754940836849
393,0.574786663705866
393,0.574818386574882
394,0.574850109443898
394,0.574881832312914
394,0.574913555181931
394,0.574945278050947
394,0.574977000919963
394,0.575008723788979
394,0.575040446657996
394,0.575072169527012
394,0.575103892396028
394,0.575135615265045
394,0.575167338134061
394,0.575199061003077
394,0.575230783872093
394,0.57526250674111
394,0.575294229610126
394,0.575325952479142
394,0.575357675348159
394,0.575389398217175
394,0.575421121086191
394,0.575452843955207
394,0.575484566824224
394,0.57551628969324
394,0.575548012562256
394,0.575579735431272
394,0.575611458300289
394,0.575643181169305
394,0.575674904038321
394,0.575706626907338
394,0.575738349776354
394,0.57577007264537
395,0.575801795514386
395,0.575833518383403
395,0.575865241252419
395,0.575896964121435
395,0.575928686990451
395,0.575960409859468
395,0.575992132728484
395,0.5760238555975
395,0.576055578466517
395,0.576087301335533
395,0.576119024204549
396,0.576150747073565
396,0.576182469942582
396,0.576214192811598
396,0.576245915680614
396,0.57627763854963
396,0.576309361418647
396,0.576341084287663
396,0.576372807156679
396,0.576404530025695
396,0.576436252894712
396,0.576467975763728
396,0.576499698632744
396,0.576531421501761
396,0.576563144370777
396,0.576594867239793
396,0.576626590108809
396,0.576658312977826
396,0.576690035846842
396,0.576721758715858
396,0.576753481584874
396,0.576785204453891
396,0.576816927322907
396,0.576848650191923
396,0.57688037306094
396,0.576912095929956
396,0.576943818798972
396,0.576975541667988
396,0.577007264537005
396,0.577038987406021
396,0.577070710275037
397,0.577102433144054
397,0.57713415601307
397,0.577165878882086
397,0.577197601751102
397,0.577229324620119
397,0.577261047489135
397,0.577292770358151
397,0.577324493227168
397,0.577356216096184
397,0.5773879389652
397,0.577419661834216
397,0.577451384703233
397,0.577483107572249
397,0.577514830441265
397,0.577546553310281
397,0.577578276179298
397,0.577609999048314
397,0.57764172191733
397,0.577673444786347
397,0.577705167655363
397,0.577736890524379
398,0.577768613393395
398,0.577800336262412
398,0.577832059131428
398,0.577863782000444
398,0.57789550486946
398,0.577927227738477
398,0.577958950607493
398,0.577990673476509
398,0.578022396345525
398,0.578054119214542
398,0.578085842083558
398,0.578117564952574
398,0.578149287821591
398,0.578181010690607
398,0.578212733559623
398,0.578244456428639
398,0.578276179297656
398,0.578307902166672
398,0.578339625035688
398,0.578371347904704
398,0.578403070773721
399,0.578434793642737
399,0.578466516511753
399,0.57849823938077
399,0.578529962249786
399,0.578561685118802
399,0.578593407987818
399,0.578625130856835
399,0.578656853725851
399,0.578688576594867
399,0.578720299463883
399,0.5787520223329
399,0.578783745201916
399,0.578815468070932
399,0.578847190939949
399,0.578878913808965
399,0.578910636677981
399,0.578942359546997
399,0.578974082416014
399,0.57900580528503
399,0.579037528154046
399,0.579069251023063
399,0.579100973892079
399,0.579132696761095
399,0.579164419630111
399,0.579196142499128
399,0.579227865368144
399,0.57925958823716
399,0.579291311106176
399,0.579323033975193
399,0.579354756844209
399,0.579386479713225
399,0.579418202582242
399,0.579449925451258
399,0.579481648320274
399,0.57951337118929
399,0.579545094058307
399,0.579576816927323
399,0.579608539796339
399,0.579640262665356
399,0.579671985534372
399,0.579703708403388
399,0.579735431272404
399,0.579767154141421
399,0.579798877010437
399,0.579830599879453
399,0.579862322748469
399,0.579894045617486
399,0.579925768486502
399,0.579957491355518
399,0.579989214224534
399,0.580020937093551
399,0.580052659962567
399,0.580084382831583
399,0.5801161057006
399,0.580147828569616
399,0.580179551438632
399,0.580211274307648
399,0.580242997176665
399,0.580274720045681
399,0.580306442914697
399,0.580338165783713
399,0.58036988865273
399,0.580401611521746
399,0.580433334390762
399,0.580465057259779
399,0.580496780128795
399,0.580528502997811
399,0.580560225866827
399,0.580591948735844
399,0.58062367160486
399,0.580655394473876
399,0.580687117342892
399,0.580718840211909
399,0.580750563080925
399,0.580782285949941
400,0.580814008818958
400,0.580845731687974
400,0.58087745455699
400,0.580909177426006
400,0.580940900295023
400,0.580972623164039
400,0.581004346033055
400,0.581036068902071
400,0.581067791771088
400,0.581099514640104
400,0.58113123750912
400,0.581162960378137
400,0.581194683247153
400,0.581226406116169
400,0.581258128985185
400,0.581289851854202
400,0.581321574723218
400,0.581353297592234
400,0.581385020461251
400,0.581416743330267
400,0.581448466199283
401,0.581480189068299
401,0.581511911937316
401,0.581543634806332
401,0.581575357675348
401,0.581607080544364
401,0.581638803413381
401,0.581670526282397
401,0.581702249151413
401,0.58173397202043
401,0.581765694889446
401,0.581797417758462
401,0.581829140627478
401,0.581860863496495
401,0.581892586365511
401,0.581924309234527
401,0.581956032103543
401,0.58198775497256
401,0.582019477841576
401,0.582051200710592
401,0.582082923579609
401,0.582114646448625
401,0.582146369317641
402,0.582178092186657
402,0.582209815055674
402,0.58224153792469
402,0.582273260793706
402,0.582304983662722
402,0.582336706531739
402,0.582368429400755
402,0.582400152269771
402,0.582431875138788
402,0.582463598007804
402,0.58249532087682
402,0.582527043745836
402,0.582558766614853
402,0.582590489483869
403,0.582622212352885
403,0.582653935221901
403,0.582685658090918
403,0.582717380959934
403,0.58274910382895
403,0.582780826697967
403,0.582812549566983
403,0.582844272435999
403,0.582875995305015
403,0.582907718174032
403,0.582939441043048
403,0.582971163912064
403,0.58300288678108
403,0.583034609650097
403,0.583066332519113
403,0.583098055388129
403,0.583129778257146
403,0.583161501126162
403,0.583193223995178
403,0.583224946864194
403,0.583256669733211
403,0.583288392602227
403,0.583320115471243
403,0.583351838340259
403,0.583383561209276
403,0.583415284078292
404,0.583447006947308
404,0.583478729816325
404,0.583510452685341
404,0.583542175554357
404,0.583573898423373
404,0.58360562129239
404,0.583637344161406
404,0.583669067030422
405,0.583700789899439
405,0.583732512768455
405,0.583764235637471
405,0.583795958506487
405,0.583827681375504
405,0.58385940424452
405,0.583891127113536
405,0.583922849982552
405,0.583954572851569
405,0.583986295720585
405,0.584018018589601
405,0.584049741458618
405,0.584081464327634
405,0.58411318719665
405,0.584144910065666
405,0.584176632934683
405,0.584208355803699
405,0.584240078672715
406,0.584271801541731
406,0.584303524410748
406,0.584335247279764
406,0.58436697014878
406,0.584398693017797
406,0.584430415886813
406,0.584462138755829
406,0.584493861624845
406,0.584525584493862
406,0.584557307362878
406,0.584589030231894
406,0.58462075310091
406,0.584652475969927
406,0.584684198838943
406,0.584715921707959
406,0.584747644576976
407,0.584779367445992
407,0.584811090315008
407,0.584842813184024
407,0.584874536053041
407,0.584906258922057
407,0.584937981791073
407,0.584969704660089
407,0.585001427529106
407,0.585033150398122
407,0.585064873267138
407,0.585096596136155
407,0.585128319005171
407,0.585160041874187
407,0.585191764743203
407,0.58522348761222
407,0.585255210481236
408,0.585286933350252
408,0.585318656219268
408,0.585350379088285
408,0.585382101957301
408,0.585413824826317
408,0.585445547695334
408,0.58547727056435
408,0.585508993433366
408,0.585540716302382
408,0.585572439171399
408,0.585604162040415
408,0.585635884909431
408,0.585667607778448
408,0.585699330647464
408,0.58573105351648
408,0.585762776385496
408,0.585794499254513
408,0.585826222123529
408,0.585857944992545
408,0.585889667861561
408,0.585921390730578
408,0.585953113599594
408,0.58598483646861
408,0.586016559337627
408,0.586048282206643
408,0.586080005075659
408,0.586111727944675
408,0.586143450813692
408,0.586175173682708
408,0.586206896551724
408,0.58623861942074
408,0.586270342289757
409,0.586302065158773
409,0.586333788027789
409,0.586365510896806
409,0.586397233765822
409,0.586428956634838
409,0.586460679503854
409,0.586492402372871
409,0.586524125241887
409,0.586555848110903
410,0.586587570979919
410,0.586619293848936
410,0.586651016717952
410,0.586682739586968
410,0.586714462455984
410,0.586746185325001
410,0.586777908194017
410,0.586809631063033
410,0.58684135393205
410,0.586873076801066
410,0.586904799670082
410,0.586936522539098
410,0.586968245408115
410,0.586999968277131
410,0.587031691146147
410,0.587063414015163
410,0.58709513688418
411,0.587126859753196
411,0.587158582622212
411,0.587190305491229
411,0.587222028360245
411,0.587253751229261
411,0.587285474098277
411,0.587317196967294
411,0.58734891983631
411,0.587380642705326
411,0.587412365574343
411,0.587444088443359
411,0.587475811312375
411,0.587507534181391
411,0.587539257050408
411,0.587570979919424
411,0.58760270278844
411,0.587634425657456
411,0.587666148526473
412,0.587697871395489
412,0.587729594264505
412,0.587761317133522
412,0.587793040002538
412,0.587824762871554
412,0.58785648574057
412,0.587888208609587
412,0.587919931478603
412,0.587951654347619
412,0.587983377216636
412,0.588015100085652
412,0.588046822954668
412,0.588078545823684
412,0.588110268692701
412,0.588141991561717
413,0.588173714430733
413,0.588205437299749
413,0.588237160168766
413,0.588268883037782
413,0.588300605906798
413,0.588332328775815
413,0.588364051644831
413,0.588395774513847
413,0.588427497382863
413,0.58845922025188
413,0.588490943120896
413,0.588522665989912
413,0.588554388858928
413,0.588586111727945
414,0.588617834596961
414,0.588649557465977
414,0.588681280334993
414,0.58871300320401
414,0.588744726073026
414,0.588776448942042
414,0.588808171811059
414,0.588839894680075
414,0.588871617549091
414,0.588903340418107
414,0.588935063287124
414,0.58896678615614
415,0.588998509025156
415,0.589030231894172
415,0.589061954763189
415,0.589093677632205
415,0.589125400501221
415,0.589157123370238
415,0.589188846239254
415,0.58922056910827
416,0.589252291977286
416,0.589284014846303
416,0.589315737715319
416,0.589347460584335
416,0.589379183453351
416,0.589410906322368
416,0.589442629191384
416,0.5894743520604
416,0.589506074929417
416,0.589537797798433
416,0.589569520667449
416,0.589601243536465
416,0.589632966405482
416,0.589664689274498
416,0.589696412143514
416,0.589728135012531
417,0.589759857881547
417,0.589791580750563
417,0.589823303619579
417,0.589855026488596
417,0.589886749357612
417,0.589918472226628
417,0.589950195095645
417,0.589981917964661
417,0.590013640833677
417,0.590045363702693
417,0.59007708657171
417,0.590108809440726
417,0.590140532309742
417,0.590172255178758
417,0.590203978047775
418,0.590235700916791
418,0.590267423785807
418,0.590299146654823
418,0.59033086952384
418,0.590362592392856
418,0.590394315261872
418,0.590426038130889
418,0.590457760999905
418,0.590489483868921
418,0.590521206737937
418,0.590552929606954
418,0.59058465247597
418,0.590616375344986
418,0.590648098214002
418,0.590679821083019
418,0.590711543952035
418,0.590743266821051
418,0.590774989690068
418,0.590806712559084
418,0.5908384354281
418,0.590870158297116
418,0.590901881166133
418,0.590933604035149
418,0.590965326904165
418,0.590997049773181
418,0.591028772642198
418,0.591060495511214
418,0.59109221838023
418,0.591123941249247
418,0.591155664118263
418,0.591187386987279
418,0.591219109856295
418,0.591250832725312
418,0.591282555594328
419,0.591314278463344
419,0.59134600133236
419,0.591377724201377
419,0.591409447070393
419,0.591441169939409
419,0.591472892808426
419,0.591504615677442
419,0.591536338546458
419,0.591568061415474
419,0.591599784284491
419,0.591631507153507
419,0.591663230022523
419,0.59169495289154
419,0.591726675760556
419,0.591758398629572
419,0.591790121498588
419,0.591821844367605
419,0.591853567236621
419,0.591885290105637
420,0.591917012974653
420,0.59194873584367
420,0.591980458712686
420,0.592012181581702
420,0.592043904450719
420,0.592075627319735
420,0.592107350188751
420,0.592139073057767
420,0.592170795926784
420,0.5922025187958
420,0.592234241664816
420,0.592265964533832
420,0.592297687402849
420,0.592329410271865
420,0.592361133140881
420,0.592392856009898
420,0.592424578878914
420,0.59245630174793
421,0.592488024616946
421,0.592519747485963
421,0.592551470354979
421,0.592583193223995
421,0.592614916093011
421,0.592646638962028
421,0.592678361831044
421,0.59271008470006
421,0.592741807569077
421,0.592773530438093
421,0.592805253307109
421,0.592836976176125
421,0.592868699045142
421,0.592900421914158
421,0.592932144783174
421,0.59296386765219
421,0.592995590521207
421,0.593027313390223
421,0.593059036259239
421,0.593090759128256
421,0.593122481997272
422,0.593154204866288
422,0.593185927735304
422,0.593217650604321
422,0.593249373473337
422,0.593281096342353
422,0.593312819211369
422,0.593344542080386
422,0.593376264949402
422,0.593407987818418
422,0.593439710687435
422,0.593471433556451
422,0.593503156425467
423,0.593534879294483
423,0.5935666021635
423,0.593598325032516
423,0.593630047901532
423,0.593661770770548
423,0.593693493639565
423,0.593725216508581
423,0.593756939377597
423,0.593788662246614
423,0.59382038511563
423,0.593852107984646
423,0.593883830853662
423,0.593915553722679
423,0.593947276591695
423,0.593978999460711
423,0.594010722329728
423,0.594042445198744
423,0.59407416806776
423,0.594105890936776
423,0.594137613805793
423,0.594169336674809
423,0.594201059543825
423,0.594232782412841
423,0.594264505281858
423,0.594296228150874
423,0.59432795101989
423,0.594359673888907
423,0.594391396757923
423,0.594423119626939
424,0.594454842495955
424,0.594486565364972
424,0.594518288233988
424,0.594550011103004
424,0.59458173397202
424,0.594613456841037
424,0.594645179710053
424,0.594676902579069
424,0.594708625448086
424,0.594740348317102
424,0.594772071186118
424,0.594803794055134
424,0.594835516924151
424,0.594867239793167
424,0.594898962662183
425,0.594930685531199
425,0.594962408400216
425,0.594994131269232
425,0.595025854138248
425,0.595057577007265
425,0.595089299876281
425,0.595121022745297
425,0.595152745614313
425,0.59518446848333
425,0.595216191352346
425,0.595247914221362
425,0.595279637090378
425,0.595311359959395
425,0.595343082828411
425,0.595374805697427
425,0.595406528566443
425,0.59543825143546
426,0.595469974304476
426,0.595501697173492
426,0.595533420042509
426,0.595565142911525
426,0.595596865780541
426,0.595628588649557
426,0.595660311518574
426,0.59569203438759
426,0.595723757256606
426,0.595755480125623
426,0.595787202994639
426,0.595818925863655
426,0.595850648732671
426,0.595882371601688
426,0.595914094470704
426,0.59594581733972
426,0.595977540208737
426,0.596009263077753
426,0.596040985946769
426,0.596072708815785
426,0.596104431684802
426,0.596136154553818
427,0.596167877422834
427,0.59619960029185
427,0.596231323160867
427,0.596263046029883
427,0.596294768898899
427,0.596326491767916
427,0.596358214636932
427,0.596389937505948
427,0.596421660374964
427,0.596453383243981
427,0.596485106112997
427,0.596516828982013
427,0.596548551851029
427,0.596580274720046
428,0.596611997589062
428,0.596643720458078
428,0.596675443327095
428,0.596707166196111
428,0.596738889065127
428,0.596770611934143
428,0.59680233480316
428,0.596834057672176
428,0.596865780541192
428,0.596897503410208
428,0.596929226279225
428,0.596960949148241
428,0.596992672017257
428,0.597024394886274
428,0.59705611775529
428,0.597087840624306
428,0.597119563493322
428,0.597151286362339
428,0.597183009231355
428,0.597214732100371
428,0.597246454969387
428,0.597278177838404
428,0.59730990070742
428,0.597341623576436
428,0.597373346445452
428,0.597405069314469
428,0.597436792183485
428,0.597468515052501
428,0.597500237921518
428,0.597531960790534
429,0.59756368365955
429,0.597595406528566
429,0.597627129397583
429,0.597658852266599
429,0.597690575135615
429,0.597722298004632
429,0.597754020873648
429,0.597785743742664
429,0.59781746661168
429,0.597849189480697
429,0.597880912349713
429,0.597912635218729
429,0.597944358087745
429,0.597976080956762
429,0.598007803825778
430,0.598039526694794
430,0.598071249563811
430,0.598102972432827
430,0.598134695301843
430,0.598166418170859
430,0.598198141039876
430,0.598229863908892
430,0.598261586777908
430,0.598293309646925
430,0.598325032515941
431,0.598356755384957
431,0.598388478253973
431,0.59842020112299
431,0.598451923992006
431,0.598483646861022
431,0.598515369730038
431,0.598547092599055
431,0.598578815468071
431,0.598610538337087
431,0.598642261206104
431,0.59867398407512
431,0.598705706944136
431,0.598737429813152
431,0.598769152682169
431,0.598800875551185
431,0.598832598420201
431,0.598864321289217
431,0.598896044158234
431,0.59892776702725
431,0.598959489896266
431,0.598991212765282
431,0.599022935634299
432,0.599054658503315
432,0.599086381372331
432,0.599118104241348
432,0.599149827110364
432,0.59918154997938
432,0.599213272848396
432,0.599244995717413
432,0.599276718586429
432,0.599308441455445
432,0.599340164324461
432,0.599371887193478
432,0.599403610062494
432,0.59943533293151
432,0.599467055800527
432,0.599498778669543
432,0.599530501538559
433,0.599562224407575
433,0.599593947276592
433,0.599625670145608
433,0.599657393014624
433,0.59968911588364
433,0.599720838752657
433,0.599752561621673
433,0.599784284490689
433,0.599816007359706
434,0.599847730228722
434,0.599879453097738
434,0.599911175966754
434,0.599942898835771
434,0.599974621704787
434,0.600006344573803
434,0.60003806744282
434,0.600069790311836
434,0.600101513180852
434,0.600133236049868
435,0.600164958918885
435,0.600196681787901
435,0.600228404656917
435,0.600260127525933
435,0.60029185039495
435,0.600323573263966
435,0.600355296132982
435,0.600387019001999
435,0.600418741871015
435,0.600450464740031
435,0.600482187609047
435,0.600513910478064
435,0.60054563334708
435,0.600577356216096
435,0.600609079085112
436,0.600640801954129
436,0.600672524823145
436,0.600704247692161
436,0.600735970561178
436,0.600767693430194
436,0.60079941629921
436,0.600831139168226
436,0.600862862037243
436,0.600894584906259
436,0.600926307775275
436,0.600958030644291
436,0.600989753513308
436,0.601021476382324
436,0.60105319925134
436,0.601084922120357
436,0.601116644989373
436,0.601148367858389
436,0.601180090727405
436,0.601211813596422
436,0.601243536465438
437,0.601275259334454
437,0.60130698220347
437,0.601338705072487
437,0.601370427941503
437,0.601402150810519
437,0.601433873679536
437,0.601465596548552
437,0.601497319417568
437,0.601529042286584
437,0.601560765155601
438,0.601592488024617
438,0.601624210893633
438,0.601655933762649
438,0.601687656631666
438,0.601719379500682
438,0.601751102369698
438,0.601782825238715
438,0.601814548107731
438,0.601846270976747
438,0.601877993845763
438,0.60190971671478
438,0.601941439583796
438,0.601973162452812
438,0.602004885321828
438,0.602036608190845
438,0.602068331059861
438,0.602100053928877
438,0.602131776797894
438,0.60216349966691
438,0.602195222535926
438,0.602226945404942
438,0.602258668273959
438,0.602290391142975
438,0.602322114011991
438,0.602353836881008
438,0.602385559750024
438,0.60241728261904
438,0.602449005488056
438,0.602480728357073
438,0.602512451226089
439,0.602544174095105
439,0.602575896964121
439,0.602607619833138
439,0.602639342702154
439,0.60267106557117
439,0.602702788440187
439,0.602734511309203
439,0.602766234178219
439,0.602797957047235
439,0.602829679916252
439,0.602861402785268
439,0.602893125654284
439,0.6029248485233
439,0.602956571392317
439,0.602988294261333
439,0.603020017130349
440,0.603051739999366
440,0.603083462868382
440,0.603115185737398
440,0.603146908606414
440,0.603178631475431
440,0.603210354344447
440,0.603242077213463
440,0.603273800082479
440,0.603305522951496
440,0.603337245820512
440,0.603368968689528
441,0.603400691558545
441,0.603432414427561
441,0.603464137296577
441,0.603495860165593
441,0.60352758303461
441,0.603559305903626
441,0.603591028772642
441,0.603622751641658
441,0.603654474510675
441,0.603686197379691
441,0.603717920248707
441,0.603749643117724
441,0.60378136598674
441,0.603813088855756
441,0.603844811724772
441,0.603876534593789
441,0.603908257462805
441,0.603939980331821
441,0.603971703200837
441,0.604003426069854
441,0.60403514893887
441,0.604066871807886
441,0.604098594676903
441,0.604130317545919
441,0.604162040414935
442,0.604193763283951
442,0.604225486152968
442,0.604257209021984
442,0.604288931891
442,0.604320654760017
442,0.604352377629033
442,0.604384100498049
442,0.604415823367065
442,0.604447546236082
442,0.604479269105098
442,0.604510991974114
442,0.60454271484313
442,0.604574437712147
442,0.604606160581163
442,0.604637883450179
442,0.604669606319196
442,0.604701329188212
442,0.604733052057228
442,0.604764774926244
442,0.604796497795261
442,0.604828220664277
443,0.604859943533293
443,0.604891666402309
443,0.604923389271326
443,0.604955112140342
443,0.604986835009358
443,0.605018557878375
443,0.605050280747391
443,0.605082003616407
443,0.605113726485423
443,0.60514544935444
443,0.605177172223456
443,0.605208895092472
443,0.605240617961488
443,0.605272340830505
443,0.605304063699521
443,0.605335786568537
443,0.605367509437554
443,0.60539923230657
443,0.605430955175586
444,0.605462678044602
444,0.605494400913619
444,0.605526123782635
444,0.605557846651651
444,0.605589569520667
444,0.605621292389684
444,0.6056530152587
444,0.605684738127716
445,0.605716460996733
445,0.605748183865749
445,0.605779906734765
445,0.605811629603781
445,0.605843352472798
445,0.605875075341814
445,0.60590679821083
445,0.605938521079846
446,0.605970243948863
446,0.606001966817879
446,0.606033689686895
446,0.606065412555912
446,0.606097135424928
446,0.606128858293944
446,0.60616058116296
446,0.606192304031977
446,0.606224026900993
446,0.606255749770009
446,0.606287472639025
446,0.606319195508042
446,0.606350918377058
446,0.606382641246074
446,0.606414364115091
446,0.606446086984107
446,0.606477809853123
446,0.606509532722139
446,0.606541255591156
446,0.606572978460172
446,0.606604701329188
446,0.606636424198205
446,0.606668147067221
446,0.606699869936237
447,0.606731592805253
447,0.60676331567427
447,0.606795038543286
447,0.606826761412302
447,0.606858484281318
447,0.606890207150335
447,0.606921930019351
447,0.606953652888367
447,0.606985375757384
447,0.6070170986264
447,0.607048821495416
447,0.607080544364432
447,0.607112267233449
447,0.607143990102465
447,0.607175712971481
447,0.607207435840497
447,0.607239158709514
447,0.60727088157853
447,0.607302604447546
448,0.607334327316563
448,0.607366050185579
448,0.607397773054595
448,0.607429495923611
448,0.607461218792628
448,0.607492941661644
448,0.60752466453066
448,0.607556387399676
448,0.607588110268693
448,0.607619833137709
448,0.607651556006725
448,0.607683278875741
448,0.607715001744758
448,0.607746724613774
448,0.60777844748279
448,0.607810170351807
448,0.607841893220823
448,0.607873616089839
448,0.607905338958855
448,0.607937061827872
448,0.607968784696888
448,0.608000507565904
448,0.60803223043492
448,0.608063953303937
448,0.608095676172953
448,0.608127399041969
448,0.608159121910986
448,0.608190844780002
448,0.608222567649018
448,0.608254290518034
448,0.608286013387051
448,0.608317736256067
448,0.608349459125083
448,0.6083811819941
448,0.608412904863116
448,0.608444627732132
448,0.608476350601148
448,0.608508073470165
448,0.608539796339181
448,0.608571519208197
448,0.608603242077214
449,0.60863496494623
449,0.608666687815246
449,0.608698410684262
449,0.608730133553279
449,0.608761856422295
449,0.608793579291311
449,0.608825302160327
449,0.608857025029344
449,0.60888874789836
449,0.608920470767376
449,0.608952193636393
449,0.608983916505409
449,0.609015639374425
449,0.609047362243441
449,0.609079085112458
449,0.609110807981474
449,0.60914253085049
450,0.609174253719506
450,0.609205976588523
450,0.609237699457539
450,0.609269422326555
450,0.609301145195571
450,0.609332868064588
450,0.609364590933604
450,0.60939631380262
450,0.609428036671637
450,0.609459759540653
450,0.609491482409669
450,0.609523205278685
450,0.609554928147702
450,0.609586651016718
450,0.609618373885734
450,0.60965009675475
450,0.609681819623767
450,0.609713542492783
450,0.609745265361799
450,0.609776988230816
451,0.609808711099832
451,0.609840433968848
451,0.609872156837864
451,0.609903879706881
451,0.609935602575897
451,0.609967325444913
451,0.609999048313929
451,0.610030771182946
451,0.610062494051962
451,0.610094216920978
451,0.610125939789995
451,0.610157662659011
451,0.610189385528027
451,0.610221108397043
451,0.61025283126606
451,0.610284554135076
451,0.610316277004092
451,0.610347999873109
451,0.610379722742125
451,0.610411445611141
451,0.610443168480157
451,0.610474891349174
451,0.61050661421819
451,0.610538337087206
451,0.610570059956222
451,0.610601782825239
452,0.610633505694255
452,0.610665228563271
452,0.610696951432288
452,0.610728674301304
452,0.61076039717032
452,0.610792120039336
452,0.610823842908353
452,0.610855565777369
452,0.610887288646385
452,0.610919011515401
452,0.610950734384418
453,0.610982457253434
453,0.61101418012245
453,0.611045902991467
453,0.611077625860483
453,0.611109348729499
453,0.611141071598515
453,0.611172794467532
453,0.611204517336548
453,0.611236240205564
453,0.61126796307458
453,0.611299685943597
453,0.611331408812613
453,0.611363131681629
453,0.611394854550646
453,0.611426577419662
453,0.611458300288678
453,0.611490023157694
453,0.611521746026711
453,0.611553468895727
454,0.611585191764743
454,0.611616914633759
454,0.611648637502776
454,0.611680360371792
454,0.611712083240808
454,0.611743806109825
454,0.611775528978841
454,0.611807251847857
454,0.611838974716873
454,0.61187069758589
454,0.611902420454906
454,0.611934143323922
454,0.611965866192938
454,0.611997589061955
454,0.612029311930971
454,0.612061034799987
454,0.612092757669004
454,0.61212448053802
454,0.612156203407036
455,0.612187926276052
455,0.612219649145069
455,0.612251372014085
455,0.612283094883101
455,0.612314817752117
455,0.612346540621134
455,0.61237826349015
455,0.612409986359166
455,0.612441709228183
455,0.612473432097199
455,0.612505154966215
455,0.612536877835231
455,0.612568600704248
455,0.612600323573264
455,0.61263204644228
455,0.612663769311297
455,0.612695492180313
456,0.612727215049329
456,0.612758937918345
456,0.612790660787362
456,0.612822383656378
456,0.612854106525394
456,0.61288582939441
456,0.612917552263427
456,0.612949275132443
456,0.612980998001459
456,0.613012720870476
456,0.613044443739492
456,0.613076166608508
456,0.613107889477524
456,0.613139612346541
456,0.613171335215557
456,0.613203058084573
456,0.613234780953589
456,0.613266503822606
457,0.613298226691622
457,0.613329949560638
457,0.613361672429655
457,0.613393395298671
457,0.613425118167687
457,0.613456841036703
457,0.61348856390572
457,0.613520286774736
457,0.613552009643752
457,0.613583732512768
457,0.613615455381785
457,0.613647178250801
457,0.613678901119817
457,0.613710623988834
457,0.61374234685785
457,0.613774069726866
458,0.613805792595882
458,0.613837515464899
458,0.613869238333915
458,0.613900961202931
458,0.613932684071947
458,0.613964406940964
458,0.61399612980998
458,0.614027852678996
458,0.614059575548013
458,0.614091298417029
458,0.614123021286045
458,0.614154744155061
458,0.614186467024078
458,0.614218189893094
458,0.61424991276211
458,0.614281635631126
458,0.614313358500143
458,0.614345081369159
458,0.614376804238175
458,0.614408527107192
458,0.614440249976208
458,0.614471972845224
458,0.61450369571424
459,0.614535418583257
459,0.614567141452273
459,0.614598864321289
459,0.614630587190305
459,0.614662310059322
459,0.614694032928338
459,0.614725755797354
459,0.614757478666371
459,0.614789201535387
459,0.614820924404403
459,0.614852647273419
459,0.614884370142436
459,0.614916093011452
460,0.614947815880468
460,0.614979538749485
460,0.615011261618501
460,0.615042984487517
460,0.615074707356533
460,0.61510643022555
460,0.615138153094566
460,0.615169875963582
460,0.615201598832598
460,0.615233321701615
460,0.615265044570631
460,0.615296767439647
460,0.615328490308664
460,0.61536021317768
460,0.615391936046696
460,0.615423658915712
460,0.615455381784729
461,0.615487104653745
461,0.615518827522761
461,0.615550550391777
461,0.615582273260794
461,0.61561399612981
461,0.615645718998826
461,0.615677441867843
461,0.615709164736859
461,0.615740887605875
461,0.615772610474891
461,0.615804333343908
461,0.615836056212924
461,0.61586777908194
461,0.615899501950956
461,0.615931224819973
461,0.615962947688989
461,0.615994670558005
461,0.616026393427022
461,0.616058116296038
461,0.616089839165054
461,0.61612156203407
461,0.616153284903087
462,0.616185007772103
462,0.616216730641119
462,0.616248453510135
462,0.616280176379152
462,0.616311899248168
462,0.616343622117184
462,0.616375344986201
462,0.616407067855217
462,0.616438790724233
462,0.616470513593249
462,0.616502236462266
462,0.616533959331282
462,0.616565682200298
462,0.616597405069314
462,0.616629127938331
462,0.616660850807347
462,0.616692573676363
463,0.61672429654538
463,0.616756019414396
463,0.616787742283412
463,0.616819465152428
463,0.616851188021445
463,0.616882910890461
463,0.616914633759477
463,0.616946356628494
463,0.61697807949751
463,0.617009802366526
463,0.617041525235542
463,0.617073248104559
463,0.617104970973575
463,0.617136693842591
463,0.617168416711607
463,0.617200139580624
463,0.61723186244964
464,0.617263585318656
464,0.617295308187673
464,0.617327031056689
464,0.617358753925705
464,0.617390476794721
464,0.617422199663738
464,0.617453922532754
464,0.61748564540177
464,0.617517368270786
464,0.617549091139803
464,0.617580814008819
464,0.617612536877835
465,0.617644259746852
465,0.617675982615868
465,0.617707705484884
465,0.6177394283539
465,0.617771151222917
465,0.617802874091933
465,0.617834596960949
465,0.617866319829965
465,0.617898042698982
465,0.617929765567998
465,0.617961488437014
465,0.61799321130603
465,0.618024934175047
465,0.618056657044063
465,0.618088379913079
465,0.618120102782096
465,0.618151825651112
466,0.618183548520128
466,0.618215271389144
466,0.618246994258161
466,0.618278717127177
466,0.618310439996193
466,0.618342162865209
466,0.618373885734226
466,0.618405608603242
466,0.618437331472258
466,0.618469054341275
466,0.618500777210291
466,0.618532500079307
466,0.618564222948323
466,0.61859594581734
466,0.618627668686356
466,0.618659391555372
466,0.618691114424389
466,0.618722837293405
466,0.618754560162421
466,0.618786283031437
467,0.618818005900454
467,0.61884972876947
467,0.618881451638486
467,0.618913174507502
467,0.618944897376519
467,0.618976620245535
467,0.619008343114551
467,0.619040065983568
467,0.619071788852584
467,0.6191035117216
467,0.619135234590616
467,0.619166957459633
467,0.619198680328649
467,0.619230403197665
467,0.619262126066682
467,0.619293848935698
467,0.619325571804714
468,0.61935729467373
468,0.619389017542747
468,0.619420740411763
468,0.619452463280779
468,0.619484186149795
468,0.619515909018812
468,0.619547631887828
468,0.619579354756844
468,0.61961107762586
468,0.619642800494877
468,0.619674523363893
468,0.619706246232909
468,0.619737969101926
468,0.619769691970942
468,0.619801414839958
468,0.619833137708974
468,0.619864860577991
468,0.619896583447007
468,0.619928306316023
468,0.619960029185039
468,0.619991752054056
468,0.620023474923072
468,0.620055197792088
468,0.620086920661105
468,0.620118643530121
468,0.620150366399137
468,0.620182089268153
468,0.62021381213717
468,0.620245535006186
469,0.620277257875202
469,0.620308980744218
469,0.620340703613235
469,0.620372426482251
469,0.620404149351267
469,0.620435872220284
469,0.6204675950893
469,0.620499317958316
469,0.620531040827332
469,0.620562763696349
469,0.620594486565365
469,0.620626209434381
469,0.620657932303397
469,0.620689655172414
469,0.62072137804143
469,0.620753100910446
469,0.620784823779463
469,0.620816546648479
469,0.620848269517495
469,0.620879992386511
469,0.620911715255528
469,0.620943438124544
469,0.62097516099356
469,0.621006883862577
469,0.621038606731593
469,0.621070329600609
469,0.621102052469625
469,0.621133775338642
469,0.621165498207658
470,0.621197221076674
470,0.62122894394569
470,0.621260666814707
470,0.621292389683723
470,0.621324112552739
470,0.621355835421756
470,0.621387558290772
470,0.621419281159788
470,0.621451004028804
470,0.621482726897821
470,0.621514449766837
470,0.621546172635853
470,0.621577895504869
470,0.621609618373886
470,0.621641341242902
470,0.621673064111918
470,0.621704786980935
471,0.621736509849951
471,0.621768232718967
471,0.621799955587983
471,0.621831678457
471,0.621863401326016
471,0.621895124195032
471,0.621926847064048
471,0.621958569933065
471,0.621990292802081
471,0.622022015671097
471,0.622053738540114
471,0.62208546140913
471,0.622117184278146
471,0.622148907147162
471,0.622180630016179
471,0.622212352885195
471,0.622244075754211
471,0.622275798623227
471,0.622307521492244
471,0.62233924436126
471,0.622370967230276
471,0.622402690099293
471,0.622434412968309
472,0.622466135837325
472,0.622497858706341
472,0.622529581575358
472,0.622561304444374
472,0.62259302731339
472,0.622624750182406
472,0.622656473051423
472,0.622688195920439
472,0.622719918789455
472,0.622751641658472
472,0.622783364527488
472,0.622815087396504
472,0.62284681026552
472,0.622878533134537
473,0.622910256003553
473,0.622941978872569
473,0.622973701741586
473,0.623005424610602
473,0.623037147479618
473,0.623068870348634
473,0.623100593217651
473,0.623132316086667
473,0.623164038955683
473,0.623195761824699
473,0.623227484693716
473,0.623259207562732
473,0.623290930431748
473,0.623322653300765
473,0.623354376169781
473,0.623386099038797
473,0.623417821907813
473,0.62344954477683
473,0.623481267645846
473,0.623512990514862
473,0.623544713383878
473,0.623576436252895
473,0.623608159121911
473,0.623639881990927
474,0.623671604859944
474,0.62370332772896
474,0.623735050597976
474,0.623766773466992
474,0.623798496336009
474,0.623830219205025
474,0.623861942074041
474,0.623893664943057
474,0.623925387812074
474,0.62395711068109
474,0.623988833550106
474,0.624020556419123
474,0.624052279288139
474,0.624084002157155
474,0.624115725026171
474,0.624147447895188
474,0.624179170764204
474,0.62421089363322
474,0.624242616502236
474,0.624274339371253
474,0.624306062240269
475,0.624337785109285
475,0.624369507978302
475,0.624401230847318
475,0.624432953716334
475,0.62446467658535
475,0.624496399454367
475,0.624528122323383
475,0.624559845192399
475,0.624591568061415
475,0.624623290930432
475,0.624655013799448
475,0.624686736668464
475,0.624718459537481
475,0.624750182406497
475,0.624781905275513
475,0.624813628144529
475,0.624845351013546
475,0.624877073882562
475,0.624908796751578
476,0.624940519620594
476,0.624972242489611
476,0.625003965358627
476,0.625035688227643
476,0.62506741109666
476,0.625099133965676
476,0.625130856834692
476,0.625162579703708
476,0.625194302572725
476,0.625226025441741
476,0.625257748310757
476,0.625289471179774
476,0.62532119404879
476,0.625352916917806
476,0.625384639786822
476,0.625416362655839
476,0.625448085524855
476,0.625479808393871
476,0.625511531262887
476,0.625543254131904
476,0.62557497700092
476,0.625606699869936
477,0.625638422738953
477,0.625670145607969
477,0.625701868476985
477,0.625733591346001
477,0.625765314215018
477,0.625797037084034
477,0.62582875995305
477,0.625860482822066
477,0.625892205691083
477,0.625923928560099
477,0.625955651429115
477,0.625987374298132
477,0.626019097167148
477,0.626050820036164
477,0.62608254290518
477,0.626114265774197
477,0.626145988643213
477,0.626177711512229
477,0.626209434381245
477,0.626241157250262
477,0.626272880119278
477,0.626304602988294
477,0.626336325857311
477,0.626368048726327
478,0.626399771595343
478,0.626431494464359
478,0.626463217333376
478,0.626494940202392
478,0.626526663071408
478,0.626558385940424
478,0.626590108809441
478,0.626621831678457
478,0.626653554547473
478,0.626685277416489
478,0.626717000285506
478,0.626748723154522
478,0.626780446023538
478,0.626812168892555
478,0.626843891761571
478,0.626875614630587
478,0.626907337499603
478,0.62693906036862
478,0.626970783237636
478,0.627002506106652
478,0.627034228975669
478,0.627065951844685
478,0.627097674713701
478,0.627129397582717
479,0.627161120451734
479,0.62719284332075
479,0.627224566189766
479,0.627256289058783
479,0.627288011927799
479,0.627319734796815
479,0.627351457665831
479,0.627383180534848
479,0.627414903403864
479,0.62744662627288
479,0.627478349141896
479,0.627510072010913
479,0.627541794879929
479,0.627573517748945
479,0.627605240617962
479,0.627636963486978
479,0.627668686355994
480,0.62770040922501
480,0.627732132094027
480,0.627763854963043
480,0.627795577832059
480,0.627827300701075
480,0.627859023570092
480,0.627890746439108
480,0.627922469308124
480,0.627954192177141
480,0.627985915046157
480,0.628017637915173
480,0.628049360784189
480,0.628081083653206
480,0.628112806522222
480,0.628144529391238
480,0.628176252260254
480,0.628207975129271
480,0.628239697998287
480,0.628271420867303
480,0.628303143736319
481,0.628334866605336
481,0.628366589474352
481,0.628398312343368
481,0.628430035212385
481,0.628461758081401
481,0.628493480950417
481,0.628525203819433
481,0.62855692668845
481,0.628588649557466
481,0.628620372426482
481,0.628652095295498
481,0.628683818164515
481,0.628715541033531
481,0.628747263902547
481,0.628778986771564
481,0.62881070964058
481,0.628842432509596
481,0.628874155378612
481,0.628905878247629
481,0.628937601116645
481,0.628969323985661
481,0.629001046854678
481,0.629032769723694
481,0.62906449259271
481,0.629096215461726
481,0.629127938330743
481,0.629159661199759
481,0.629191384068775
481,0.629223106937791
481,0.629254829806808
481,0.629286552675824
482,0.62931827554484
482,0.629349998413857
482,0.629381721282873
482,0.629413444151889
482,0.629445167020905
482,0.629476889889922
482,0.629508612758938
482,0.629540335627954
482,0.629572058496971
482,0.629603781365987
482,0.629635504235003
482,0.629667227104019
482,0.629698949973036
482,0.629730672842052
482,0.629762395711068
482,0.629794118580084
482,0.629825841449101
482,0.629857564318117
482,0.629889287187133
483,0.62992101005615
483,0.629952732925166
483,0.629984455794182
483,0.630016178663198
483,0.630047901532215
483,0.630079624401231
483,0.630111347270247
483,0.630143070139263
483,0.63017479300828
483,0.630206515877296
483,0.630238238746312
483,0.630269961615328
483,0.630301684484345
483,0.630333407353361
483,0.630365130222377
483,0.630396853091394
483,0.63042857596041
483,0.630460298829426
483,0.630492021698442
483,0.630523744567459
483,0.630555467436475
483,0.630587190305491
483,0.630618913174507
483,0.630650636043524
484,0.63068235891254
484,0.630714081781556
484,0.630745804650573
484,0.630777527519589
484,0.630809250388605
484,0.630840973257621
484,0.630872696126638
484,0.630904418995654
484,0.63093614186467
484,0.630967864733686
484,0.630999587602703
484,0.631031310471719
484,0.631063033340735
484,0.631094756209752
484,0.631126479078768
484,0.631158201947784
484,0.6311899248168
484,0.631221647685817
484,0.631253370554833
484,0.631285093423849
485,0.631316816292866
485,0.631348539161882
485,0.631380262030898
485,0.631411984899914
485,0.631443707768931
485,0.631475430637947
485,0.631507153506963
485,0.631538876375979
485,0.631570599244996
485,0.631602322114012
485,0.631634044983028
485,0.631665767852045
485,0.631697490721061
485,0.631729213590077
485,0.631760936459093
485,0.63179265932811
485,0.631824382197126
485,0.631856105066142
485,0.631887827935158
485,0.631919550804175
485,0.631951273673191
485,0.631982996542207
485,0.632014719411224
486,0.63204644228024
486,0.632078165149256
486,0.632109888018272
486,0.632141610887289
486,0.632173333756305
486,0.632205056625321
486,0.632236779494337
486,0.632268502363354
486,0.63230022523237
486,0.632331948101386
486,0.632363670970403
486,0.632395393839419
486,0.632427116708435
486,0.632458839577451
486,0.632490562446468
486,0.632522285315484
486,0.6325540081845
486,0.632585731053516
486,0.632617453922533
486,0.632649176791549
486,0.632680899660565
486,0.632712622529582
486,0.632744345398598
486,0.632776068267614
486,0.63280779113663
487,0.632839514005647
487,0.632871236874663
487,0.632902959743679
487,0.632934682612695
487,0.632966405481712
487,0.632998128350728
487,0.633029851219744
487,0.633061574088761
487,0.633093296957777
487,0.633125019826793
487,0.633156742695809
487,0.633188465564826
487,0.633220188433842
487,0.633251911302858
487,0.633283634171874
487,0.633315357040891
488,0.633347079909907
488,0.633378802778923
488,0.63341052564794
488,0.633442248516956
488,0.633473971385972
488,0.633505694254988
488,0.633537417124005
488,0.633569139993021
488,0.633600862862037
488,0.633632585731054
488,0.63366430860007
488,0.633696031469086
488,0.633727754338102
488,0.633759477207119
488,0.633791200076135
488,0.633822922945151
488,0.633854645814167
488,0.633886368683184
488,0.6339180915522
488,0.633949814421216
488,0.633981537290233
488,0.634013260159249
488,0.634044983028265
488,0.634076705897281
488,0.634108428766298
488,0.634140151635314
488,0.63417187450433
488,0.634203597373346
488,0.634235320242363
488,0.634267043111379
488,0.634298765980395
488,0.634330488849412
488,0.634362211718428
488,0.634393934587444
488,0.63442565745646
488,0.634457380325477
488,0.634489103194493
488,0.634520826063509
488,0.634552548932525
488,0.634584271801542
488,0.634615994670558
488,0.634647717539574
488,0.634679440408591
488,0.634711163277607
488,0.634742886146623
488,0.634774609015639
488,0.634806331884656
489,0.634838054753672
489,0.634869777622688
489,0.634901500491704
489,0.634933223360721
489,0.634964946229737
489,0.634996669098753
489,0.63502839196777
489,0.635060114836786
489,0.635091837705802
489,0.635123560574818
489,0.635155283443835
489,0.635187006312851
489,0.635218729181867
489,0.635250452050883
489,0.6352821749199
489,0.635313897788916
489,0.635345620657932
489,0.635377343526949
489,0.635409066395965
489,0.635440789264981
490,0.635472512133997
490,0.635504235003014
490,0.63553595787203
490,0.635567680741046
490,0.635599403610063
490,0.635631126479079
490,0.635662849348095
490,0.635694572217111
490,0.635726295086128
490,0.635758017955144
490,0.63578974082416
490,0.635821463693176
490,0.635853186562193
490,0.635884909431209
490,0.635916632300225
490,0.635948355169242
490,0.635980078038258
490,0.636011800907274
490,0.63604352377629
490,0.636075246645307
490,0.636106969514323
490,0.636138692383339
490,0.636170415252355
491,0.636202138121372
491,0.636233860990388
491,0.636265583859404
491,0.636297306728421
491,0.636329029597437
491,0.636360752466453
491,0.636392475335469
491,0.636424198204486
491,0.636455921073502
491,0.636487643942518
491,0.636519366811534
491,0.636551089680551
491,0.636582812549567
491,0.636614535418583
491,0.6366462582876
491,0.636677981156616
491,0.636709704025632
491,0.636741426894648
491,0.636773149763665
491,0.636804872632681
491,0.636836595501697
491,0.636868318370713
491,0.63690004123973
491,0.636931764108746
491,0.636963486977762
491,0.636995209846778
491,0.637026932715795
491,0.637058655584811
491,0.637090378453827
491,0.637122101322844
491,0.63715382419186
491,0.637185547060876
491,0.637217269929892
491,0.637248992798909
491,0.637280715667925
491,0.637312438536941
491,0.637344161405958
491,0.637375884274974
492,0.63740760714399
492,0.637439330013006
492,0.637471052882023
492,0.637502775751039
492,0.637534498620055
492,0.637566221489071
492,0.637597944358088
492,0.637629667227104
492,0.63766139009612
492,0.637693112965137
492,0.637724835834153
492,0.637756558703169
492,0.637788281572185
493,0.637820004441202
493,0.637851727310218
493,0.637883450179234
493,0.637915173048251
493,0.637946895917267
493,0.637978618786283
493,0.638010341655299
493,0.638042064524316
493,0.638073787393332
493,0.638105510262348
493,0.638137233131364
493,0.638168956000381
493,0.638200678869397
493,0.638232401738413
493,0.63826412460743
493,0.638295847476446
493,0.638327570345462
493,0.638359293214478
493,0.638391016083495
493,0.638422738952511
493,0.638454461821527
493,0.638486184690543
493,0.63851790755956
493,0.638549630428576
493,0.638581353297592
493,0.638613076166609
493,0.638644799035625
493,0.638676521904641
493,0.638708244773657
493,0.638739967642674
493,0.63877169051169
493,0.638803413380706
493,0.638835136249722
493,0.638866859118739
493,0.638898581987755
493,0.638930304856771
493,0.638962027725787
493,0.638993750594804
493,0.63902547346382
493,0.639057196332836
493,0.639088919201853
493,0.639120642070869
493,0.639152364939885
494,0.639184087808901
494,0.639215810677918
494,0.639247533546934
494,0.63927925641595
494,0.639310979284966
494,0.639342702153983
494,0.639374425022999
494,0.639406147892015
494,0.639437870761032
494,0.639469593630048
494,0.639501316499064
494,0.63953303936808
494,0.639564762237097
494,0.639596485106113
494,0.639628207975129
494,0.639659930844146
494,0.639691653713162
494,0.639723376582178
494,0.639755099451194
494,0.639786822320211
494,0.639818545189227
494,0.639850268058243
494,0.63988199092726
494,0.639913713796276
494,0.639945436665292
494,0.639977159534308
494,0.640008882403325
494,0.640040605272341
494,0.640072328141357
494,0.640104051010373
494,0.64013577387939
495,0.640167496748406
495,0.640199219617422
495,0.640230942486439
495,0.640262665355455
495,0.640294388224471
495,0.640326111093487
495,0.640357833962504
495,0.64038955683152
495,0.640421279700536
495,0.640453002569552
495,0.640484725438569
495,0.640516448307585
495,0.640548171176601
495,0.640579894045617
495,0.640611616914634
495,0.64064333978365
495,0.640675062652666
495,0.640706785521683
495,0.640738508390699
495,0.640770231259715
495,0.640801954128731
495,0.640833676997748
495,0.640865399866764
495,0.64089712273578
495,0.640928845604796
495,0.640960568473813
496,0.640992291342829
496,0.641024014211845
496,0.641055737080862
496,0.641087459949878
496,0.641119182818894
496,0.64115090568791
496,0.641182628556927
496,0.641214351425943
496,0.641246074294959
496,0.641277797163975
496,0.641309520032992
496,0.641341242902008
496,0.641372965771024
496,0.641404688640041
496,0.641436411509057
496,0.641468134378073
496,0.641499857247089
496,0.641531580116106
496,0.641563302985122
496,0.641595025854138
496,0.641626748723155
496,0.641658471592171
496,0.641690194461187
496,0.641721917330203
496,0.64175364019922
496,0.641785363068236
496,0.641817085937252
496,0.641848808806268
496,0.641880531675285
496,0.641912254544301
496,0.641943977413317
496,0.641975700282334
496,0.64200742315135
496,0.642039146020366
496,0.642070868889382
496,0.642102591758399
496,0.642134314627415
496,0.642166037496431
496,0.642197760365447
496,0.642229483234464
496,0.64226120610348
496,0.642292928972496
496,0.642324651841513
496,0.642356374710529
496,0.642388097579545
496,0.642419820448561
496,0.642451543317578
496,0.642483266186594
496,0.64251498905561
496,0.642546711924626
496,0.642578434793643
496,0.642610157662659
496,0.642641880531675
496,0.642673603400692
496,0.642705326269708
496,0.642737049138724
497,0.64276877200774
497,0.642800494876757
497,0.642832217745773
497,0.642863940614789
497,0.642895663483805
497,0.642927386352822
497,0.642959109221838
497,0.642990832090854
497,0.643022554959871
497,0.643054277828887
497,0.643086000697903
497,0.643117723566919
497,0.643149446435936
497,0.643181169304952
497,0.643212892173968
497,0.643244615042984
497,0.643276337912001
497,0.643308060781017
497,0.643339783650033
497,0.64337150651905
497,0.643403229388066
497,0.643434952257082
497,0.643466675126098
497,0.643498397995115
497,0.643530120864131
497,0.643561843733147
497,0.643593566602163
497,0.64362528947118
498,0.643657012340196
498,0.643688735209212
498,0.643720458078229
498,0.643752180947245
498,0.643783903816261
498,0.643815626685277
498,0.643847349554294
498,0.64387907242331
498,0.643910795292326
498,0.643942518161343
498,0.643974241030359
498,0.644005963899375
498,0.644037686768391
498,0.644069409637408
498,0.644101132506424
498,0.64413285537544
498,0.644164578244456
498,0.644196301113473
498,0.644228023982489
498,0.644259746851505
498,0.644291469720522
498,0.644323192589538
498,0.644354915458554
498,0.64438663832757
498,0.644418361196587
498,0.644450084065603
498,0.644481806934619
498,0.644513529803635
498,0.644545252672652
498,0.644576975541668
498,0.644608698410684
498,0.644640421279701
498,0.644672144148717
498,0.644703867017733
498,0.644735589886749
498,0.644767312755766
498,0.644799035624782
498,0.644830758493798
498,0.644862481362814
498,0.644894204231831
498,0.644925927100847
498,0.644957649969863
498,0.64498937283888
498,0.645021095707896
498,0.645052818576912
498,0.645084541445928
498,0.645116264314945
498,0.645147987183961
498,0.645179710052977
498,0.645211432921993
498,0.64524315579101
498,0.645274878660026
498,0.645306601529042
498,0.645338324398059
498,0.645370047267075
498,0.645401770136091
498,0.645433493005107
498,0.645465215874124
498,0.64549693874314
498,0.645528661612156
498,0.645560384481172
498,0.645592107350189
498,0.645623830219205
498,0.645655553088221
498,0.645687275957238
498,0.645718998826254
498,0.64575072169527
498,0.645782444564286
498,0.645814167433303
498,0.645845890302319
498,0.645877613171335
498,0.645909336040352
498,0.645941058909368
498,0.645972781778384
498,0.6460045046474
498,0.646036227516417
498,0.646067950385433
498,0.646099673254449
498,0.646131396123465
498,0.646163118992482
498,0.646194841861498
498,0.646226564730514
498,0.646258287599531
498,0.646290010468547
498,0.646321733337563
498,0.646353456206579
498,0.646385179075596
498,0.646416901944612
498,0.646448624813628
498,0.646480347682644
498,0.646512070551661
498,0.646543793420677
498,0.646575516289693
498,0.64660723915871
498,0.646638962027726
498,0.646670684896742
498,0.646702407765758
498,0.646734130634775
498,0.646765853503791
498,0.646797576372807
498,0.646829299241823
498,0.64686102211084
498,0.646892744979856
498,0.646924467848872
498,0.646956190717889
498,0.646987913586905
498,0.647019636455921
498,0.647051359324937
498,0.647083082193954
498,0.64711480506297
498,0.647146527931986
498,0.647178250801002
498,0.647209973670019
498,0.647241696539035
498,0.647273419408051
498,0.647305142277068
498,0.647336865146084
498,0.6473685880151
498,0.647400310884116
498,0.647432033753133
498,0.647463756622149
498,0.647495479491165
498,0.647527202360181
498,0.647558925229198
498,0.647590648098214
498,0.64762237096723
498,0.647654093836247
498,0.647685816705263
498,0.647717539574279
498,0.647749262443295
498,0.647780985312312
498,0.647812708181328
498,0.647844431050344
498,0.64787615391936
498,0.647907876788377
498,0.647939599657393
498,0.647971322526409
498,0.648003045395426
498,0.648034768264442
498,0.648066491133458
498,0.648098214002474
498,0.648129936871491
498,0.648161659740507
498,0.648193382609523
498,0.64822510547854
498,0.648256828347556
498,0.648288551216572
498,0.648320274085588
498,0.648351996954605
498,0.648383719823621
498,0.648415442692637
498,0.648447165561653
498,0.64847888843067
498,0.648510611299686
498,0.648542334168702
498,0.648574057037719
498,0.648605779906735
498,0.648637502775751
498,0.648669225644767
498,0.648700948513784
498,0.6487326713828
498,0.648764394251816
498,0.648796117120832
498,0.648827839989849
498,0.648859562858865
498,0.648891285727881
498,0.648923008596898
498,0.648954731465914
498,0.64898645433493
498,0.649018177203946
498,0.649049900072963
498,0.649081622941979
498,0.649113345810995
498,0.649145068680011
498,0.649176791549028
498,0.649208514418044
498,0.64924023728706
498,0.649271960156076
499,0.649303683025093
499,0.649335405894109
499,0.649367128763125
499,0.649398851632142
499,0.649430574501158
499,0.649462297370174
499,0.64949402023919
499,0.649525743108207
499,0.649557465977223
499,0.649589188846239
499,0.649620911715255
499,0.649652634584272
500,0.649684357453288
500,0.649716080322304
500,0.649747803191321
500,0.649779526060337
500,0.649811248929353
500,0.649842971798369
500,0.649874694667386
500,0.649906417536402
500,0.649938140405418
500,0.649969863274435
500,0.650001586143451
500,0.650033309012467
500,0.650065031881483
500,0.6500967547505
500,0.650128477619516
500,0.650160200488532
500,0.650191923357548
500,0.650223646226565
500,0.650255369095581
500,0.650287091964597
500,0.650318814833614
500,0.65035053770263
500,0.650382260571646
500,0.650413983440662
500,0.650445706309679
500,0.650477429178695
500,0.650509152047711
500,0.650540874916728
500,0.650572597785744
500,0.65060432065476
500,0.650636043523776
500,0.650667766392793
500,0.650699489261809
500,0.650731212130825
500,0.650762934999841
500,0.650794657868858
500,0.650826380737874
500,0.65085810360689
500,0.650889826475906
500,0.650921549344923
500,0.650953272213939
500,0.650984995082955
500,0.651016717951972
500,0.651048440820988
500,0.651080163690004
500,0.65111188655902
500,0.651143609428037
500,0.651175332297053
500,0.651207055166069
500,0.651238778035085
500,0.651270500904102
500,0.651302223773118
500,0.651333946642134
500,0.651365669511151
500,0.651397392380167
500,0.651429115249183
500,0.651460838118199
500,0.651492560987216
500,0.651524283856232
500,0.651556006725248
500,0.651587729594264
500,0.651619452463281
500,0.651651175332297
500,0.651682898201313
501,0.65171462107033
501,0.651746343939346
501,0.651778066808362
501,0.651809789677378
501,0.651841512546395
501,0.651873235415411
501,0.651904958284427
501,0.651936681153443
501,0.65196840402246
501,0.652000126891476
501,0.652031849760492
501,0.652063572629509
501,0.652095295498525
501,0.652127018367541
501,0.652158741236557
501,0.652190464105574
501,0.65222218697459
501,0.652253909843606
501,0.652285632712623
501,0.652317355581639
501,0.652349078450655
501,0.652380801319671
501,0.652412524188688
501,0.652444247057704
501,0.65247596992672
501,0.652507692795736
501,0.652539415664753
501,0.652571138533769
501,0.652602861402785
501,0.652634584271802
501,0.652666307140818
501,0.652698030009834
501,0.65272975287885
501,0.652761475747867
501,0.652793198616883
501,0.652824921485899
501,0.652856644354915
501,0.652888367223932
501,0.652920090092948
502,0.652951812961964
502,0.652983535830981
502,0.653015258699997
502,0.653046981569013
502,0.653078704438029
502,0.653110427307046
502,0.653142150176062
502,0.653173873045078
502,0.653205595914094
502,0.653237318783111
502,0.653269041652127
503,0.653300764521143
503,0.65333248739016
503,0.653364210259176
503,0.653395933128192
503,0.653427655997208
503,0.653459378866225
503,0.653491101735241
503,0.653522824604257
503,0.653554547473273
503,0.65358627034229
503,0.653617993211306
503,0.653649716080322
503,0.653681438949339
503,0.653713161818355
503,0.653744884687371
503,0.653776607556387
503,0.653808330425404
503,0.65384005329442
503,0.653871776163436
503,0.653903499032452
503,0.653935221901469
503,0.653966944770485
503,0.653998667639501
503,0.654030390508518
503,0.654062113377534
503,0.65409383624655
503,0.654125559115566
503,0.654157281984583
503,0.654189004853599
503,0.654220727722615
503,0.654252450591632
503,0.654284173460648
503,0.654315896329664
504,0.65434761919868
504,0.654379342067697
504,0.654411064936713
504,0.654442787805729
504,0.654474510674745
504,0.654506233543762
504,0.654537956412778
504,0.654569679281794
504,0.654601402150811
504,0.654633125019827
505,0.654664847888843
505,0.654696570757859
505,0.654728293626876
505,0.654760016495892
505,0.654791739364908
505,0.654823462233924
505,0.654855185102941
505,0.654886907971957
505,0.654918630840973
505,0.65495035370999
505,0.654982076579006
505,0.655013799448022
506,0.655045522317038
506,0.655077245186055
506,0.655108968055071
506,0.655140690924087
506,0.655172413793103
506,0.65520413666212
506,0.655235859531136
506,0.655267582400152
506,0.655299305269169
506,0.655331028138185
506,0.655362751007201
506,0.655394473876217
506,0.655426196745234
506,0.65545791961425
506,0.655489642483266
506,0.655521365352282
506,0.655553088221299
506,0.655584811090315
506,0.655616533959331
506,0.655648256828348
506,0.655679979697364
506,0.65571170256638
506,0.655743425435396
507,0.655775148304413
507,0.655806871173429
507,0.655838594042445
507,0.655870316911461
507,0.655902039780478
507,0.655933762649494
507,0.65596548551851
507,0.655997208387527
507,0.656028931256543
507,0.656060654125559
507,0.656092376994575
507,0.656124099863592
507,0.656155822732608
508,0.656187545601624
508,0.65621926847064
508,0.656250991339657
508,0.656282714208673
508,0.656314437077689
508,0.656346159946706
508,0.656377882815722
508,0.656409605684738
508,0.656441328553754
508,0.656473051422771
508,0.656504774291787
508,0.656536497160803
508,0.65656822002982
508,0.656599942898836
508,0.656631665767852
508,0.656663388636868
508,0.656695111505885
508,0.656726834374901
508,0.656758557243917
508,0.656790280112933
508,0.65682200298195
508,0.656853725850966
508,0.656885448719982
508,0.656917171588999
508,0.656948894458015
508,0.656980617327031
508,0.657012340196047
508,0.657044063065064
508,0.65707578593408
508,0.657107508803096
509,0.657139231672112
509,0.657170954541129
509,0.657202677410145
509,0.657234400279161
509,0.657266123148178
509,0.657297846017194
509,0.65732956888621
509,0.657361291755226
509,0.657393014624243
509,0.657424737493259
509,0.657456460362275
509,0.657488183231291
509,0.657519906100308
509,0.657551628969324
509,0.65758335183834
509,0.657615074707357
509,0.657646797576373
509,0.657678520445389
509,0.657710243314405
510,0.657741966183422
510,0.657773689052438
510,0.657805411921454
510,0.65783713479047
510,0.657868857659487
510,0.657900580528503
510,0.657932303397519
510,0.657964026266535
510,0.657995749135552
510,0.658027472004568
510,0.658059194873584
510,0.658090917742601
510,0.658122640611617
510,0.658154363480633
510,0.658186086349649
510,0.658217809218666
511,0.658249532087682
511,0.658281254956698
511,0.658312977825715
511,0.658344700694731
511,0.658376423563747
511,0.658408146432763
511,0.65843986930178
511,0.658471592170796
511,0.658503315039812
511,0.658535037908829
511,0.658566760777845
511,0.658598483646861
511,0.658630206515877
511,0.658661929384894
511,0.65869365225391
511,0.658725375122926
511,0.658757097991942
511,0.658788820860959
511,0.658820543729975
511,0.658852266598991
511,0.658883989468008
512,0.658915712337024
512,0.65894743520604
512,0.658979158075056
512,0.659010880944073
512,0.659042603813089
512,0.659074326682105
512,0.659106049551121
512,0.659137772420138
512,0.659169495289154
512,0.65920121815817
512,0.659232941027187
512,0.659264663896203
512,0.659296386765219
512,0.659328109634235
513,0.659359832503252
513,0.659391555372268
513,0.659423278241284
513,0.6594550011103
513,0.659486723979317
513,0.659518446848333
513,0.659550169717349
513,0.659581892586365
513,0.659613615455382
513,0.659645338324398
513,0.659677061193414
513,0.659708784062431
514,0.659740506931447
514,0.659772229800463
514,0.659803952669479
514,0.659835675538496
514,0.659867398407512
514,0.659899121276528
514,0.659930844145544
514,0.659962567014561
514,0.659994289883577
514,0.660026012752593
514,0.66005773562161
514,0.660089458490626
514,0.660121181359642
514,0.660152904228658
514,0.660184627097675
514,0.660216349966691
515,0.660248072835707
515,0.660279795704724
515,0.66031151857374
515,0.660343241442756
515,0.660374964311772
515,0.660406687180789
515,0.660438410049805
515,0.660470132918821
515,0.660501855787837
515,0.660533578656854
516,0.66056530152587
516,0.660597024394886
516,0.660628747263903
516,0.660660470132919
516,0.660692193001935
516,0.660723915870951
516,0.660755638739968
516,0.660787361608984
516,0.660819084478
516,0.660850807347017
516,0.660882530216033
516,0.660914253085049
517,0.660945975954065
517,0.660977698823082
517,0.661009421692098
517,0.661041144561114
517,0.66107286743013
518,0.661104590299147
518,0.661136313168163
518,0.661168036037179
518,0.661199758906195
518,0.661231481775212
518,0.661263204644228
518,0.661294927513244
518,0.661326650382261
518,0.661358373251277
518,0.661390096120293
518,0.661421818989309
518,0.661453541858326
518,0.661485264727342
518,0.661516987596358
518,0.661548710465374
518,0.661580433334391
518,0.661612156203407
518,0.661643879072423
518,0.66167560194144
518,0.661707324810456
518,0.661739047679472
518,0.661770770548488
518,0.661802493417505
518,0.661834216286521
518,0.661865939155537
518,0.661897662024553
518,0.66192938489357
518,0.661961107762586
518,0.661992830631602
519,0.662024553500619
519,0.662056276369635
519,0.662087999238651
519,0.662119722107667
519,0.662151444976684
519,0.6621831678457
519,0.662214890714716
520,0.662246613583732
520,0.662278336452749
520,0.662310059321765
520,0.662341782190781
520,0.662373505059798
520,0.662405227928814
520,0.66243695079783
520,0.662468673666846
520,0.662500396535863
520,0.662532119404879
520,0.662563842273895
520,0.662595565142912
520,0.662627288011928
520,0.662659010880944
521,0.66269073374996
521,0.662722456618977
521,0.662754179487993
521,0.662785902357009
521,0.662817625226025
521,0.662849348095042
521,0.662881070964058
521,0.662912793833074
521,0.662944516702091
521,0.662976239571107
521,0.663007962440123
521,0.663039685309139
521,0.663071408178156
522,0.663103131047172
522,0.663134853916188
522,0.663166576785204
522,0.663198299654221
522,0.663230022523237
522,0.663261745392253
522,0.66329346826127
522,0.663325191130286
522,0.663356913999302
523,0.663388636868318
523,0.663420359737335
523,0.663452082606351
523,0.663483805475367
523,0.663515528344383
523,0.6635472512134
523,0.663578974082416
523,0.663610696951432
523,0.663642419820449
523,0.663674142689465
523,0.663705865558481
523,0.663737588427497
523,0.663769311296514
523,0.66380103416553
523,0.663832757034546
523,0.663864479903562
523,0.663896202772579
523,0.663927925641595
523,0.663959648510611
523,0.663991371379628
523,0.664023094248644
523,0.66405481711766
523,0.664086539986676
523,0.664118262855693
523,0.664149985724709
523,0.664181708593725
523,0.664213431462741
524,0.664245154331758
524,0.664276877200774
524,0.66430860006979
524,0.664340322938807
524,0.664372045807823
524,0.664403768676839
524,0.664435491545855
524,0.664467214414872
524,0.664498937283888
524,0.664530660152904
524,0.66456238302192
524,0.664594105890937
524,0.664625828759953
525,0.664657551628969
525,0.664689274497986
525,0.664720997367002
525,0.664752720236018
525,0.664784443105034
525,0.664816165974051
525,0.664847888843067
525,0.664879611712083
525,0.6649113345811
525,0.664943057450116
525,0.664974780319132
526,0.665006503188148
526,0.665038226057165
526,0.665069948926181
526,0.665101671795197
526,0.665133394664213
526,0.66516511753323
526,0.665196840402246
526,0.665228563271262
526,0.665260286140279
526,0.665292009009295
526,0.665323731878311
526,0.665355454747327
526,0.665387177616344
526,0.66541890048536
526,0.665450623354376
526,0.665482346223392
526,0.665514069092409
526,0.665545791961425
526,0.665577514830441
526,0.665609237699458
526,0.665640960568474
526,0.66567268343749
526,0.665704406306506
526,0.665736129175523
527,0.665767852044539
527,0.665799574913555
527,0.665831297782571
527,0.665863020651588
527,0.665894743520604
527,0.66592646638962
527,0.665958189258637
527,0.665989912127653
527,0.666021634996669
527,0.666053357865685
527,0.666085080734702
527,0.666116803603718
528,0.666148526472734
528,0.66618024934175
528,0.666211972210767
528,0.666243695079783
528,0.666275417948799
528,0.666307140817816
528,0.666338863686832
528,0.666370586555848
528,0.666402309424864
528,0.666434032293881
528,0.666465755162897
528,0.666497478031913
528,0.666529200900929
528,0.666560923769946
528,0.666592646638962
528,0.666624369507978
528,0.666656092376995
528,0.666687815246011
528,0.666719538115027
528,0.666751260984043
528,0.66678298385306
528,0.666814706722076
529,0.666846429591092
529,0.666878152460109
529,0.666909875329125
529,0.666941598198141
529,0.666973321067157
529,0.667005043936174
529,0.66703676680519
529,0.667068489674206
529,0.667100212543222
529,0.667131935412239
529,0.667163658281255
529,0.667195381150271
529,0.667227104019288
529,0.667258826888304
529,0.66729054975732
529,0.667322272626336
529,0.667353995495353
529,0.667385718364369
529,0.667417441233385
529,0.667449164102401
529,0.667480886971418
529,0.667512609840434
530,0.66754433270945
530,0.667576055578467
530,0.667607778447483
530,0.667639501316499
530,0.667671224185515
530,0.667702947054532
530,0.667734669923548
530,0.667766392792564
530,0.66779811566158
530,0.667829838530597
530,0.667861561399613
530,0.667893284268629
530,0.667925007137646
530,0.667956730006662
531,0.667988452875678
531,0.668020175744694
531,0.668051898613711
531,0.668083621482727
531,0.668115344351743
531,0.668147067220759
531,0.668178790089776
531,0.668210512958792
531,0.668242235827808
531,0.668273958696824
531,0.668305681565841
531,0.668337404434857
531,0.668369127303873
531,0.66840085017289
531,0.668432573041906
531,0.668464295910922
531,0.668496018779938
531,0.668527741648955
531,0.668559464517971
531,0.668591187386987
532,0.668622910256004
532,0.66865463312502
532,0.668686355994036
532,0.668718078863052
532,0.668749801732069
532,0.668781524601085
532,0.668813247470101
532,0.668844970339117
532,0.668876693208134
532,0.66890841607715
532,0.668940138946166
532,0.668971861815183
532,0.669003584684199
532,0.669035307553215
532,0.669067030422231
532,0.669098753291248
532,0.669130476160264
533,0.66916219902928
533,0.669193921898297
533,0.669225644767313
533,0.669257367636329
533,0.669289090505345
533,0.669320813374362
533,0.669352536243378
533,0.669384259112394
533,0.66941598198141
533,0.669447704850427
533,0.669479427719443
533,0.669511150588459
533,0.669542873457476
533,0.669574596326492
534,0.669606319195508
534,0.669638042064524
534,0.669669764933541
534,0.669701487802557
534,0.669733210671573
534,0.669764933540589
534,0.669796656409606
534,0.669828379278622
534,0.669860102147638
534,0.669891825016654
534,0.669923547885671
534,0.669955270754687
534,0.669986993623703
534,0.67001871649272
535,0.670050439361736
535,0.670082162230752
535,0.670113885099768
535,0.670145607968785
535,0.670177330837801
535,0.670209053706817
535,0.670240776575833
535,0.67027249944485
535,0.670304222313866
535,0.670335945182882
535,0.670367668051899
535,0.670399390920915
535,0.670431113789931
535,0.670462836658947
535,0.670494559527964
536,0.67052628239698
536,0.670558005265996
536,0.670589728135012
536,0.670621451004029
536,0.670653173873045
536,0.670684896742061
536,0.670716619611078
536,0.670748342480094
536,0.67078006534911
536,0.670811788218126
536,0.670843511087143
536,0.670875233956159
536,0.670906956825175
536,0.670938679694192
536,0.670970402563208
536,0.671002125432224
536,0.67103384830124
536,0.671065571170257
537,0.671097294039273
537,0.671129016908289
537,0.671160739777306
537,0.671192462646322
537,0.671224185515338
537,0.671255908384354
537,0.671287631253371
537,0.671319354122387
537,0.671351076991403
537,0.671382799860419
537,0.671414522729436
537,0.671446245598452
537,0.671477968467468
537,0.671509691336485
537,0.671541414205501
537,0.671573137074517
537,0.671604859943533
537,0.67163658281255
538,0.671668305681566
538,0.671700028550582
538,0.671731751419598
538,0.671763474288615
538,0.671795197157631
538,0.671826920026647
538,0.671858642895663
538,0.67189036576468
538,0.671922088633696
538,0.671953811502712
538,0.671985534371729
538,0.672017257240745
538,0.672048980109761
538,0.672080702978777
538,0.672112425847794
538,0.67214414871681
538,0.672175871585826
538,0.672207594454842
538,0.672239317323859
538,0.672271040192875
538,0.672302763061891
538,0.672334485930908
538,0.672366208799924
539,0.67239793166894
539,0.672429654537956
539,0.672461377406973
539,0.672493100275989
539,0.672524823145005
539,0.672556546014021
539,0.672588268883038
539,0.672619991752054
539,0.67265171462107
539,0.672683437490087
539,0.672715160359103
539,0.672746883228119
539,0.672778606097135
539,0.672810328966152
539,0.672842051835168
539,0.672873774704184
539,0.672905497573201
539,0.672937220442217
539,0.672968943311233
540,0.673000666180249
540,0.673032389049266
540,0.673064111918282
540,0.673095834787298
540,0.673127557656314
540,0.673159280525331
540,0.673191003394347
540,0.673222726263363
540,0.67325444913238
540,0.673286172001396
540,0.673317894870412
540,0.673349617739428
540,0.673381340608445
540,0.673413063477461
541,0.673444786346477
541,0.673476509215493
541,0.67350823208451
541,0.673539954953526
541,0.673571677822542
541,0.673603400691559
541,0.673635123560575
541,0.673666846429591
541,0.673698569298607
541,0.673730292167624
541,0.67376201503664
542,0.673793737905656
542,0.673825460774672
542,0.673857183643689
542,0.673888906512705
542,0.673920629381721
542,0.673952352250738
542,0.673984075119754
542,0.67401579798877
542,0.674047520857786
542,0.674079243726803
542,0.674110966595819
542,0.674142689464835
542,0.674174412333851
542,0.674206135202868
543,0.674237858071884
543,0.6742695809409
543,0.674301303809917
543,0.674333026678933
543,0.674364749547949
543,0.674396472416965
543,0.674428195285982
543,0.674459918154998
543,0.674491641024014
543,0.67452336389303
543,0.674555086762047
543,0.674586809631063
543,0.674618532500079
543,0.674650255369096
543,0.674681978238112
543,0.674713701107128
543,0.674745423976144
543,0.674777146845161
543,0.674808869714177
543,0.674840592583193
543,0.674872315452209
543,0.674904038321226
544,0.674935761190242
544,0.674967484059258
544,0.674999206928275
544,0.675030929797291
544,0.675062652666307
544,0.675094375535323
544,0.67512609840434
544,0.675157821273356
544,0.675189544142372
544,0.675221267011389
544,0.675252989880405
544,0.675284712749421
544,0.675316435618437
545,0.675348158487454
545,0.67537988135647
545,0.675411604225486
545,0.675443327094502
545,0.675475049963519
545,0.675506772832535
545,0.675538495701551
545,0.675570218570568
545,0.675601941439584
545,0.6756336643086
545,0.675665387177616
545,0.675697110046633
545,0.675728832915649
545,0.675760555784665
545,0.675792278653681
545,0.675824001522698
545,0.675855724391714
545,0.67588744726073
545,0.675919170129747
545,0.675950892998763
545,0.675982615867779
546,0.676014338736795
546,0.676046061605812
546,0.676077784474828
546,0.676109507343844
546,0.67614123021286
546,0.676172953081877
546,0.676204675950893
546,0.676236398819909
546,0.676268121688926
546,0.676299844557942
546,0.676331567426958
546,0.676363290295974
546,0.676395013164991
546,0.676426736034007
546,0.676458458903023
546,0.676490181772039
546,0.676521904641056
547,0.676553627510072
547,0.676585350379088
547,0.676617073248105
547,0.676648796117121
547,0.676680518986137
547,0.676712241855153
547,0.67674396472417
547,0.676775687593186
547,0.676807410462202
547,0.676839133331218
547,0.676870856200235
547,0.676902579069251
547,0.676934301938267
547,0.676966024807284
548,0.6769977476763
548,0.677029470545316
548,0.677061193414332
548,0.677092916283349
548,0.677124639152365
548,0.677156362021381
548,0.677188084890398
548,0.677219807759414
548,0.67725153062843
548,0.677283253497446
548,0.677314976366463
548,0.677346699235479
548,0.677378422104495
548,0.677410144973511
548,0.677441867842528
548,0.677473590711544
548,0.67750531358056
548,0.677537036449577
548,0.677568759318593
548,0.677600482187609
548,0.677632205056625
548,0.677663927925642
548,0.677695650794658
548,0.677727373663674
548,0.67775909653269
549,0.677790819401707
549,0.677822542270723
549,0.677854265139739
549,0.677885988008756
549,0.677917710877772
549,0.677949433746788
549,0.677981156615804
549,0.678012879484821
550,0.678044602353837
550,0.678076325222853
550,0.678108048091869
550,0.678139770960886
550,0.678171493829902
550,0.678203216698918
550,0.678234939567935
550,0.678266662436951
550,0.678298385305967
550,0.678330108174983
550,0.678361831044
550,0.678393553913016
550,0.678425276782032
550,0.678456999651048
550,0.678488722520065
550,0.678520445389081
550,0.678552168258097
550,0.678583891127113
551,0.67861561399613
551,0.678647336865146
551,0.678679059734162
551,0.678710782603179
551,0.678742505472195
551,0.678774228341211
551,0.678805951210227
551,0.678837674079244
551,0.67886939694826
551,0.678901119817276
551,0.678932842686293
551,0.678964565555309
551,0.678996288424325
551,0.679028011293341
551,0.679059734162358
551,0.679091457031374
551,0.67912317990039
551,0.679154902769406
551,0.679186625638423
552,0.679218348507439
552,0.679250071376455
552,0.679281794245472
552,0.679313517114488
552,0.679345239983504
552,0.67937696285252
552,0.679408685721537
552,0.679440408590553
552,0.679472131459569
552,0.679503854328586
552,0.679535577197602
552,0.679567300066618
553,0.679599022935634
553,0.679630745804651
553,0.679662468673667
553,0.679694191542683
553,0.679725914411699
553,0.679757637280716
553,0.679789360149732
553,0.679821083018748
553,0.679852805887765
553,0.679884528756781
553,0.679916251625797
553,0.679947974494813
554,0.67997969736383
554,0.680011420232846
554,0.680043143101862
554,0.680074865970878
554,0.680106588839895
554,0.680138311708911
554,0.680170034577927
554,0.680201757446944
554,0.68023348031596
554,0.680265203184976
554,0.680296926053992
554,0.680328648923009
554,0.680360371792025
554,0.680392094661041
554,0.680423817530057
555,0.680455540399074
555,0.68048726326809
555,0.680518986137106
555,0.680550709006122
555,0.680582431875139
555,0.680614154744155
555,0.680645877613171
555,0.680677600482188
555,0.680709323351204
555,0.68074104622022
555,0.680772769089236
555,0.680804491958253
555,0.680836214827269
555,0.680867937696285
555,0.680899660565301
555,0.680931383434318
555,0.680963106303334
556,0.68099482917235
556,0.681026552041367
556,0.681058274910383
556,0.681089997779399
556,0.681121720648415
556,0.681153443517432
556,0.681185166386448
556,0.681216889255464
556,0.681248612124481
556,0.681280334993497
556,0.681312057862513
556,0.681343780731529
556,0.681375503600546
556,0.681407226469562
556,0.681438949338578
557,0.681470672207594
557,0.681502395076611
557,0.681534117945627
557,0.681565840814643
557,0.68159756368366
557,0.681629286552676
557,0.681661009421692
557,0.681692732290708
557,0.681724455159725
557,0.681756178028741
557,0.681787900897757
557,0.681819623766774
557,0.68185134663579
557,0.681883069504806
557,0.681914792373822
558,0.681946515242839
558,0.681978238111855
558,0.682009960980871
558,0.682041683849887
558,0.682073406718904
558,0.68210512958792
558,0.682136852456936
558,0.682168575325952
558,0.682200298194969
558,0.682232021063985
558,0.682263743933001
558,0.682295466802018
558,0.682327189671034
558,0.68235891254005
558,0.682390635409066
558,0.682422358278083
558,0.682454081147099
558,0.682485804016115
558,0.682517526885131
558,0.682549249754148
558,0.682580972623164
559,0.68261269549218
559,0.682644418361197
559,0.682676141230213
559,0.682707864099229
559,0.682739586968245
559,0.682771309837262
559,0.682803032706278
559,0.682834755575294
559,0.68286647844431
559,0.682898201313327
559,0.682929924182343
559,0.682961647051359
559,0.682993369920376
560,0.683025092789392
560,0.683056815658408
560,0.683088538527424
560,0.683120261396441
560,0.683151984265457
560,0.683183707134473
560,0.683215430003489
560,0.683247152872506
560,0.683278875741522
560,0.683310598610538
560,0.683342321479555
560,0.683374044348571
561,0.683405767217587
561,0.683437490086603
561,0.68346921295562
561,0.683500935824636
561,0.683532658693652
561,0.683564381562669
561,0.683596104431685
561,0.683627827300701
561,0.683659550169717
561,0.683691273038734
561,0.68372299590775
561,0.683754718776766
561,0.683786441645782
561,0.683818164514799
561,0.683849887383815
561,0.683881610252831
561,0.683913333121848
561,0.683945055990864
561,0.68397677885988
561,0.684008501728896
561,0.684040224597913
562,0.684071947466929
562,0.684103670335945
562,0.684135393204961
562,0.684167116073978
562,0.684198838942994
562,0.68423056181201
562,0.684262284681027
562,0.684294007550043
562,0.684325730419059
562,0.684357453288075
562,0.684389176157092
562,0.684420899026108
562,0.684452621895124
562,0.68448434476414
562,0.684516067633157
563,0.684547790502173
563,0.684579513371189
563,0.684611236240206
563,0.684642959109222
563,0.684674681978238
563,0.684706404847254
563,0.684738127716271
563,0.684769850585287
563,0.684801573454303
563,0.684833296323319
563,0.684865019192336
563,0.684896742061352
563,0.684928464930368
563,0.684960187799385
564,0.684991910668401
564,0.685023633537417
564,0.685055356406433
564,0.68508707927545
564,0.685118802144466
564,0.685150525013482
564,0.685182247882498
564,0.685213970751515
564,0.685245693620531
564,0.685277416489547
564,0.685309139358564
564,0.68534086222758
564,0.685372585096596
564,0.685404307965612
564,0.685436030834629
564,0.685467753703645
564,0.685499476572661
564,0.685531199441678
564,0.685562922310694
564,0.68559464517971
565,0.685626368048726
565,0.685658090917743
565,0.685689813786759
565,0.685721536655775
565,0.685753259524791
565,0.685784982393808
565,0.685816705262824
565,0.68584842813184
565,0.685880151000857
566,0.685911873869873
566,0.685943596738889
566,0.685975319607905
566,0.686007042476922
566,0.686038765345938
566,0.686070488214954
566,0.68610221108397
566,0.686133933952987
566,0.686165656822003
566,0.686197379691019
566,0.686229102560036
566,0.686260825429052
566,0.686292548298068
566,0.686324271167084
566,0.686355994036101
566,0.686387716905117
566,0.686419439774133
567,0.686451162643149
567,0.686482885512166
567,0.686514608381182
567,0.686546331250198
567,0.686578054119215
567,0.686609776988231
567,0.686641499857247
567,0.686673222726263
567,0.68670494559528
567,0.686736668464296
567,0.686768391333312
567,0.686800114202328
567,0.686831837071345
568,0.686863559940361
568,0.686895282809377
568,0.686927005678394
568,0.68695872854741
568,0.686990451416426
568,0.687022174285442
568,0.687053897154459
568,0.687085620023475
568,0.687117342892491
568,0.687149065761507
568,0.687180788630524
568,0.68721251149954
568,0.687244234368556
568,0.687275957237573
568,0.687307680106589
568,0.687339402975605
568,0.687371125844621
569,0.687402848713638
569,0.687434571582654
569,0.68746629445167
569,0.687498017320686
569,0.687529740189703
569,0.687561463058719
569,0.687593185927735
569,0.687624908796752
569,0.687656631665768
569,0.687688354534784
569,0.6877200774038
569,0.687751800272817
569,0.687783523141833
569,0.687815246010849
569,0.687846968879866
569,0.687878691748882
570,0.687910414617898
570,0.687942137486914
570,0.687973860355931
570,0.688005583224947
570,0.688037306093963
570,0.688069028962979
570,0.688100751831996
570,0.688132474701012
570,0.688164197570028
570,0.688195920439045
570,0.688227643308061
570,0.688259366177077
570,0.688291089046093
570,0.68832281191511
570,0.688354534784126
570,0.688386257653142
571,0.688417980522158
571,0.688449703391175
571,0.688481426260191
571,0.688513149129207
571,0.688544871998224
571,0.68857659486724
571,0.688608317736256
571,0.688640040605272
571,0.688671763474289
571,0.688703486343305
571,0.688735209212321
571,0.688766932081337
571,0.688798654950354
571,0.68883037781937
572,0.688862100688386
572,0.688893823557403
572,0.688925546426419
572,0.688957269295435
572,0.688988992164451
572,0.689020715033468
572,0.689052437902484
572,0.6890841607715
572,0.689115883640516
572,0.689147606509533
572,0.689179329378549
572,0.689211052247565
572,0.689242775116581
572,0.689274497985598
572,0.689306220854614
572,0.68933794372363
573,0.689369666592647
573,0.689401389461663
573,0.689433112330679
573,0.689464835199695
573,0.689496558068712
573,0.689528280937728
573,0.689560003806744
573,0.689591726675761
573,0.689623449544777
573,0.689655172413793
573,0.689686895282809
573,0.689718618151826
573,0.689750341020842
574,0.689782063889858
574,0.689813786758875
574,0.689845509627891
574,0.689877232496907
574,0.689908955365923
574,0.68994067823494
574,0.689972401103956
574,0.690004123972972
574,0.690035846841988
574,0.690067569711005
575,0.690099292580021
575,0.690131015449037
575,0.690162738318054
575,0.69019446118707
575,0.690226184056086
575,0.690257906925102
575,0.690289629794119
575,0.690321352663135
575,0.690353075532151
575,0.690384798401167
575,0.690416521270184
575,0.6904482441392
575,0.690479967008216
575,0.690511689877233
575,0.690543412746249
575,0.690575135615265
575,0.690606858484281
575,0.690638581353298
575,0.690670304222314
575,0.69070202709133
575,0.690733749960346
575,0.690765472829363
575,0.690797195698379
576,0.690828918567395
576,0.690860641436411
576,0.690892364305428
576,0.690924087174444
576,0.69095581004346
576,0.690987532912477
576,0.691019255781493
576,0.691050978650509
576,0.691082701519525
576,0.691114424388542
576,0.691146147257558
576,0.691177870126574
576,0.69120959299559
576,0.691241315864607
576,0.691273038733623
576,0.691304761602639
576,0.691336484471656
576,0.691368207340672
576,0.691399930209688
576,0.691431653078704
576,0.691463375947721
577,0.691495098816737
577,0.691526821685753
577,0.69155854455477
577,0.691590267423786
577,0.691621990292802
577,0.691653713161818
577,0.691685436030835
577,0.691717158899851
577,0.691748881768867
578,0.691780604637883
578,0.6918123275069
578,0.691844050375916
578,0.691875773244932
578,0.691907496113949
578,0.691939218982965
578,0.691970941851981
578,0.692002664720997
578,0.692034387590014
578,0.69206611045903
578,0.692097833328046
578,0.692129556197063
578,0.692161279066079
578,0.692193001935095
578,0.692224724804111
578,0.692256447673128
579,0.692288170542144
579,0.69231989341116
579,0.692351616280176
580,0.692383339149193
580,0.692415062018209
580,0.692446784887225
580,0.692478507756241
580,0.692510230625258
580,0.692541953494274
580,0.69257367636329
580,0.692605399232307
580,0.692637122101323
580,0.692668844970339
580,0.692700567839355
580,0.692732290708372
580,0.692764013577388
580,0.692795736446404
581,0.69282745931542
581,0.692859182184437
581,0.692890905053453
581,0.692922627922469
581,0.692954350791486
581,0.692986073660502
581,0.693017796529518
581,0.693049519398534
581,0.693081242267551
581,0.693112965136567
582,0.693144688005583
582,0.693176410874599
582,0.693208133743616
582,0.693239856612632
582,0.693271579481648
582,0.693303302350665
582,0.693335025219681
582,0.693366748088697
582,0.693398470957713
582,0.69343019382673
582,0.693461916695746
582,0.693493639564762
582,0.693525362433778
582,0.693557085302795
582,0.693588808171811
582,0.693620531040827
583,0.693652253909844
583,0.69368397677886
583,0.693715699647876
583,0.693747422516892
583,0.693779145385909
583,0.693810868254925
583,0.693842591123941
583,0.693874313992958
583,0.693906036861974
583,0.69393775973099
583,0.693969482600006
583,0.694001205469023
583,0.694032928338039
583,0.694064651207055
583,0.694096374076071
583,0.694128096945088
583,0.694159819814104
583,0.69419154268312
583,0.694223265552137
583,0.694254988421153
583,0.694286711290169
584,0.694318434159185
584,0.694350157028202
584,0.694381879897218
584,0.694413602766234
584,0.69444532563525
584,0.694477048504267
584,0.694508771373283
584,0.694540494242299
584,0.694572217111316
584,0.694603939980332
584,0.694635662849348
584,0.694667385718364
584,0.694699108587381
584,0.694730831456397
584,0.694762554325413
584,0.694794277194429
584,0.694826000063446
584,0.694857722932462
584,0.694889445801478
584,0.694921168670495
585,0.694952891539511
585,0.694984614408527
585,0.695016337277543
585,0.69504806014656
585,0.695079783015576
585,0.695111505884592
585,0.695143228753608
585,0.695174951622625
585,0.695206674491641
585,0.695238397360657
585,0.695270120229674
585,0.69530184309869
586,0.695333565967706
586,0.695365288836722
586,0.695397011705739
586,0.695428734574755
586,0.695460457443771
586,0.695492180312787
586,0.695523903181804
586,0.69555562605082
586,0.695587348919836
586,0.695619071788853
586,0.695650794657869
586,0.695682517526885
586,0.695714240395901
586,0.695745963264918
587,0.695777686133934
587,0.69580940900295
587,0.695841131871967
587,0.695872854740983
587,0.695904577609999
587,0.695936300479015
587,0.695968023348032
587,0.695999746217048
587,0.696031469086064
587,0.69606319195508
587,0.696094914824097
587,0.696126637693113
588,0.696158360562129
588,0.696190083431146
588,0.696221806300162
588,0.696253529169178
588,0.696285252038194
588,0.696316974907211
588,0.696348697776227
588,0.696380420645243
588,0.696412143514259
588,0.696443866383276
588,0.696475589252292
588,0.696507312121308
588,0.696539034990325
588,0.696570757859341
588,0.696602480728357
588,0.696634203597373
588,0.69666592646639
588,0.696697649335406
588,0.696729372204422
588,0.696761095073438
588,0.696792817942455
588,0.696824540811471
588,0.696856263680487
588,0.696887986549504
588,0.69691970941852
588,0.696951432287536
588,0.696983155156552
588,0.697014878025569
588,0.697046600894585
589,0.697078323763601
589,0.697110046632617
589,0.697141769501634
589,0.69717349237065
589,0.697205215239666
589,0.697236938108683
589,0.697268660977699
589,0.697300383846715
589,0.697332106715731
589,0.697363829584748
589,0.697395552453764
589,0.69742727532278
589,0.697458998191796
589,0.697490721060813
589,0.697522443929829
590,0.697554166798845
590,0.697585889667862
590,0.697617612536878
590,0.697649335405894
590,0.69768105827491
590,0.697712781143927
590,0.697744504012943
590,0.697776226881959
590,0.697807949750975
590,0.697839672619992
590,0.697871395489008
591,0.697903118358024
591,0.697934841227041
591,0.697966564096057
591,0.697998286965073
591,0.698030009834089
591,0.698061732703106
591,0.698093455572122
591,0.698125178441138
591,0.698156901310155
591,0.698188624179171
591,0.698220347048187
591,0.698252069917203
591,0.69828379278622
591,0.698315515655236
591,0.698347238524252
591,0.698378961393268
591,0.698410684262285
591,0.698442407131301
591,0.698474130000317
591,0.698505852869334
591,0.69853757573835
591,0.698569298607366
591,0.698601021476382
591,0.698632744345399
591,0.698664467214415
591,0.698696190083431
592,0.698727912952447
592,0.698759635821464
592,0.69879135869048
592,0.698823081559496
592,0.698854804428513
592,0.698886527297529
592,0.698918250166545
592,0.698949973035561
592,0.698981695904578
592,0.699013418773594
592,0.69904514164261
592,0.699076864511626
592,0.699108587380643
592,0.699140310249659
593,0.699172033118675
593,0.699203755987692
593,0.699235478856708
593,0.699267201725724
593,0.69929892459474
593,0.699330647463757
593,0.699362370332773
593,0.699394093201789
593,0.699425816070805
593,0.699457538939822
593,0.699489261808838
593,0.699520984677854
593,0.69955270754687
593,0.699584430415887
593,0.699616153284903
593,0.699647876153919
593,0.699679599022936
593,0.699711321891952
593,0.699743044760968
594,0.699774767629984
594,0.699806490499001
594,0.699838213368017
594,0.699869936237033
594,0.69990165910605
594,0.699933381975066
594,0.699965104844082
594,0.699996827713098
594,0.700028550582115
594,0.700060273451131
594,0.700091996320147
594,0.700123719189163
594,0.70015544205818
594,0.700187164927196
594,0.700218887796212
594,0.700250610665229
594,0.700282333534245
594,0.700314056403261
595,0.700345779272277
595,0.700377502141294
595,0.70040922501031
595,0.700440947879326
595,0.700472670748343
595,0.700504393617359
595,0.700536116486375
595,0.700567839355391
595,0.700599562224408
595,0.700631285093424
595,0.70066300796244
595,0.700694730831456
595,0.700726453700473
595,0.700758176569489
595,0.700789899438505
595,0.700821622307522
596,0.700853345176538
596,0.700885068045554
596,0.70091679091457
596,0.700948513783587
596,0.700980236652603
596,0.701011959521619
596,0.701043682390635
596,0.701075405259652
596,0.701107128128668
596,0.701138850997684
596,0.7011705738667
596,0.701202296735717
596,0.701234019604733
596,0.701265742473749
596,0.701297465342766
596,0.701329188211782
596,0.701360911080798
596,0.701392633949814
596,0.701424356818831
596,0.701456079687847
596,0.701487802556863
596,0.701519525425879
596,0.701551248294896
596,0.701582971163912
596,0.701614694032928
596,0.701646416901945
596,0.701678139770961
596,0.701709862639977
596,0.701741585508993
596,0.70177330837801
596,0.701805031247026
596,0.701836754116042
596,0.701868476985058
596,0.701900199854075
597,0.701931922723091
597,0.701963645592107
597,0.701995368461124
597,0.70202709133014
597,0.702058814199156
597,0.702090537068172
597,0.702122259937189
597,0.702153982806205
597,0.702185705675221
597,0.702217428544238
597,0.702249151413254
597,0.70228087428227
598,0.702312597151286
598,0.702344320020303
598,0.702376042889319
598,0.702407765758335
598,0.702439488627352
598,0.702471211496368
598,0.702502934365384
598,0.7025346572344
598,0.702566380103417
598,0.702598102972433
598,0.702629825841449
598,0.702661548710465
598,0.702693271579482
598,0.702724994448498
598,0.702756717317514
598,0.70278844018653
598,0.702820163055547
598,0.702851885924563
598,0.702883608793579
598,0.702915331662596
598,0.702947054531612
598,0.702978777400628
598,0.703010500269644
598,0.703042223138661
598,0.703073946007677
598,0.703105668876693
598,0.703137391745709
598,0.703169114614726
598,0.703200837483742
598,0.703232560352758
598,0.703264283221775
598,0.703296006090791
598,0.703327728959807
598,0.703359451828823
598,0.70339117469784
598,0.703422897566856
598,0.703454620435872
598,0.703486343304888
598,0.703518066173905
598,0.703549789042921
598,0.703581511911937
598,0.703613234780954
598,0.70364495764997
598,0.703676680518986
598,0.703708403388002
598,0.703740126257019
598,0.703771849126035
598,0.703803571995051
598,0.703835294864067
598,0.703867017733084
598,0.7038987406021
598,0.703930463471116
598,0.703962186340133
599,0.703993909209149
599,0.704025632078165
599,0.704057354947181
599,0.704089077816198
599,0.704120800685214
599,0.70415252355423
599,0.704184246423247
599,0.704215969292263
599,0.704247692161279
599,0.704279415030295
599,0.704311137899312
599,0.704342860768328
599,0.704374583637344
599,0.70440630650636
599,0.704438029375377
599,0.704469752244393
600,0.704501475113409
600,0.704533197982426
600,0.704564920851442
600,0.704596643720458
600,0.704628366589474
600,0.704660089458491
600,0.704691812327507
600,0.704723535196523
600,0.704755258065539
600,0.704786980934556
600,0.704818703803572
600,0.704850426672588
600,0.704882149541605
600,0.704913872410621
600,0.704945595279637
600,0.704977318148653
600,0.70500904101767
600,0.705040763886686
600,0.705072486755702
600,0.705104209624718
600,0.705135932493735
600,0.705167655362751
601,0.705199378231767
601,0.705231101100784
601,0.7052628239698
601,0.705294546838816
601,0.705326269707832
601,0.705357992576849
601,0.705389715445865
601,0.705421438314881
601,0.705453161183897
601,0.705484884052914
602,0.70551660692193
602,0.705548329790946
602,0.705580052659963
602,0.705611775528979
602,0.705643498397995
602,0.705675221267011
603,0.705706944136028
603,0.705738667005044
603,0.70577038987406
603,0.705802112743076
603,0.705833835612093
603,0.705865558481109
603,0.705897281350125
603,0.705929004219142
603,0.705960727088158
603,0.705992449957174
603,0.70602417282619
603,0.706055895695207
603,0.706087618564223
603,0.706119341433239
603,0.706151064302255
603,0.706182787171272
603,0.706214510040288
604,0.706246232909304
604,0.706277955778321
604,0.706309678647337
604,0.706341401516353
604,0.706373124385369
604,0.706404847254386
604,0.706436570123402
604,0.706468292992418
604,0.706500015861435
604,0.706531738730451
604,0.706563461599467
604,0.706595184468483
604,0.7066269073375
604,0.706658630206516
605,0.706690353075532
605,0.706722075944548
605,0.706753798813565
605,0.706785521682581
605,0.706817244551597
605,0.706848967420614
605,0.70688069028963
605,0.706912413158646
605,0.706944136027662
605,0.706975858896679
605,0.707007581765695
605,0.707039304634711
605,0.707071027503727
605,0.707102750372744
605,0.70713447324176
605,0.707166196110776
605,0.707197918979793
605,0.707229641848809
605,0.707261364717825
605,0.707293087586841
605,0.707324810455858
606,0.707356533324874
606,0.70738825619389
606,0.707419979062906
606,0.707451701931923
606,0.707483424800939
606,0.707515147669955
606,0.707546870538972
606,0.707578593407988
606,0.707610316277004
606,0.70764203914602
606,0.707673762015037
607,0.707705484884053
607,0.707737207753069
607,0.707768930622085
607,0.707800653491102
607,0.707832376360118
607,0.707864099229134
607,0.707895822098151
607,0.707927544967167
607,0.707959267836183
607,0.707990990705199
607,0.708022713574216
607,0.708054436443232
607,0.708086159312248
607,0.708117882181264
607,0.708149605050281
607,0.708181327919297
607,0.708213050788313
608,0.70824477365733
608,0.708276496526346
608,0.708308219395362
608,0.708339942264378
608,0.708371665133395
608,0.708403388002411
608,0.708435110871427
608,0.708466833740444
608,0.70849855660946
608,0.708530279478476
608,0.708562002347492
608,0.708593725216509
608,0.708625448085525
608,0.708657170954541
608,0.708688893823557
608,0.708720616692574
608,0.70875233956159
609,0.708784062430606
609,0.708815785299623
609,0.708847508168639
609,0.708879231037655
609,0.708910953906671
609,0.708942676775688
609,0.708974399644704
609,0.70900612251372
609,0.709037845382736
609,0.709069568251753
609,0.709101291120769
609,0.709133013989785
609,0.709164736858802
609,0.709196459727818
609,0.709228182596834
609,0.70925990546585
610,0.709291628334867
610,0.709323351203883
610,0.709355074072899
610,0.709386796941915
610,0.709418519810932
610,0.709450242679948
610,0.709481965548964
610,0.709513688417981
610,0.709545411286997
610,0.709577134156013
610,0.709608857025029
610,0.709640579894046
611,0.709672302763062
611,0.709704025632078
611,0.709735748501094
611,0.709767471370111
611,0.709799194239127
611,0.709830917108143
611,0.709862639977159
611,0.709894362846176
611,0.709926085715192
611,0.709957808584208
611,0.709989531453225
612,0.710021254322241
612,0.710052977191257
612,0.710084700060273
612,0.71011642292929
612,0.710148145798306
612,0.710179868667322
612,0.710211591536339
612,0.710243314405355
612,0.710275037274371
612,0.710306760143387
612,0.710338483012404
613,0.71037020588142
613,0.710401928750436
613,0.710433651619452
613,0.710465374488469
613,0.710497097357485
613,0.710528820226501
613,0.710560543095518
613,0.710592265964534
613,0.71062398883355
613,0.710655711702566
613,0.710687434571583
613,0.710719157440599
613,0.710750880309615
614,0.710782603178632
614,0.710814326047648
614,0.710846048916664
614,0.71087777178568
614,0.710909494654697
614,0.710941217523713
614,0.710972940392729
615,0.711004663261745
615,0.711036386130762
615,0.711068108999778
615,0.711099831868794
615,0.711131554737811
615,0.711163277606827
615,0.711195000475843
615,0.711226723344859
615,0.711258446213876
615,0.711290169082892
615,0.711321891951908
615,0.711353614820924
615,0.711385337689941
615,0.711417060558957
615,0.711448783427973
616,0.711480506296989
616,0.711512229166006
616,0.711543952035022
616,0.711575674904038
616,0.711607397773055
616,0.711639120642071
616,0.711670843511087
617,0.711702566380103
617,0.71173428924912
617,0.711766012118136
617,0.711797734987152
617,0.711829457856168
617,0.711861180725185
617,0.711892903594201
617,0.711924626463217
617,0.711956349332234
618,0.71198807220125
618,0.712019795070266
618,0.712051517939282
618,0.712083240808299
618,0.712114963677315
618,0.712146686546331
618,0.712178409415347
618,0.712210132284364
618,0.71224185515338
618,0.712273578022396
618,0.712305300891413
618,0.712337023760429
618,0.712368746629445
618,0.712400469498461
618,0.712432192367478
618,0.712463915236494
619,0.71249563810551
619,0.712527360974527
619,0.712559083843543
619,0.712590806712559
619,0.712622529581575
619,0.712654252450592
619,0.712685975319608
619,0.712717698188624
619,0.71274942105764
619,0.712781143926657
619,0.712812866795673
620,0.712844589664689
620,0.712876312533706
620,0.712908035402722
620,0.712939758271738
620,0.712971481140754
620,0.713003204009771
620,0.713034926878787
620,0.713066649747803
620,0.71309837261682
620,0.713130095485836
620,0.713161818354852
621,0.713193541223868
621,0.713225264092885
621,0.713256986961901
621,0.713288709830917
621,0.713320432699933
621,0.71335215556895
621,0.713383878437966
621,0.713415601306982
621,0.713447324175998
621,0.713479047045015
621,0.713510769914031
622,0.713542492783047
622,0.713574215652064
622,0.71360593852108
622,0.713637661390096
622,0.713669384259112
622,0.713701107128129
622,0.713732829997145
622,0.713764552866161
622,0.713796275735177
622,0.713827998604194
622,0.71385972147321
622,0.713891444342226
623,0.713923167211243
623,0.713954890080259
623,0.713986612949275
623,0.714018335818291
623,0.714050058687308
623,0.714081781556324
623,0.71411350442534
623,0.714145227294356
623,0.714176950163373
623,0.714208673032389
623,0.714240395901405
623,0.714272118770422
623,0.714303841639438
623,0.714335564508454
623,0.71436728737747
623,0.714399010246487
623,0.714430733115503
623,0.714462455984519
623,0.714494178853535
623,0.714525901722552
623,0.714557624591568
623,0.714589347460584
623,0.714621070329601
623,0.714652793198617
624,0.714684516067633
624,0.714716238936649
624,0.714747961805666
624,0.714779684674682
624,0.714811407543698
624,0.714843130412715
624,0.714874853281731
624,0.714906576150747
624,0.714938299019763
624,0.71497002188878
624,0.715001744757796
624,0.715033467626812
624,0.715065190495828
625,0.715096913364845
625,0.715128636233861
625,0.715160359102877
625,0.715192081971894
625,0.71522380484091
625,0.715255527709926
625,0.715287250578942
625,0.715318973447959
625,0.715350696316975
625,0.715382419185991
625,0.715414142055007
625,0.715445864924024
625,0.71547758779304
625,0.715509310662056
625,0.715541033531073
625,0.715572756400089
625,0.715604479269105
625,0.715636202138121
625,0.715667925007138
625,0.715699647876154
625,0.71573137074517
625,0.715763093614186
625,0.715794816483203
625,0.715826539352219
625,0.715858262221235
625,0.715889985090252
625,0.715921707959268
625,0.715953430828284
625,0.7159851536973
625,0.716016876566317
626,0.716048599435333
626,0.716080322304349
626,0.716112045173365
626,0.716143768042382
626,0.716175490911398
626,0.716207213780414
626,0.716238936649431
626,0.716270659518447
626,0.716302382387463
626,0.716334105256479
626,0.716365828125496
626,0.716397550994512
627,0.716429273863528
627,0.716460996732544
627,0.716492719601561
627,0.716524442470577
627,0.716556165339593
627,0.71658788820861
627,0.716619611077626
627,0.716651333946642
627,0.716683056815658
628,0.716714779684675
628,0.716746502553691
628,0.716778225422707
628,0.716809948291724
628,0.71684167116074
628,0.716873394029756
628,0.716905116898772
628,0.716936839767789
628,0.716968562636805
628,0.717000285505821
628,0.717032008374837
628,0.717063731243854
628,0.71709545411287
628,0.717127176981886
628,0.717158899850903
628,0.717190622719919
628,0.717222345588935
629,0.717254068457951
629,0.717285791326968
629,0.717317514195984
629,0.717349237065
629,0.717380959934016
629,0.717412682803033
629,0.717444405672049
630,0.717476128541065
630,0.717507851410082
630,0.717539574279098
630,0.717571297148114
630,0.71760302001713
630,0.717634742886147
630,0.717666465755163
630,0.717698188624179
630,0.717729911493195
630,0.717761634362212
630,0.717793357231228
630,0.717825080100244
630,0.717856802969261
630,0.717888525838277
630,0.717920248707293
630,0.717951971576309
631,0.717983694445326
631,0.718015417314342
631,0.718047140183358
631,0.718078863052374
631,0.718110585921391
631,0.718142308790407
631,0.718174031659423
631,0.71820575452844
631,0.718237477397456
631,0.718269200266472
631,0.718300923135488
631,0.718332646004505
631,0.718364368873521
631,0.718396091742537
631,0.718427814611553
632,0.71845953748057
632,0.718491260349586
632,0.718522983218602
632,0.718554706087619
632,0.718586428956635
632,0.718618151825651
632,0.718649874694667
632,0.718681597563684
632,0.7187133204327
632,0.718745043301716
632,0.718776766170732
632,0.718808489039749
632,0.718840211908765
633,0.718871934777781
633,0.718903657646798
633,0.718935380515814
633,0.71896710338483
633,0.718998826253846
633,0.719030549122863
633,0.719062271991879
633,0.719093994860895
633,0.719125717729912
633,0.719157440598928
633,0.719189163467944
633,0.71922088633696
633,0.719252609205977
634,0.719284332074993
634,0.719316054944009
634,0.719347777813025
634,0.719379500682042
634,0.719411223551058
634,0.719442946420074
634,0.719474669289091
634,0.719506392158107
634,0.719538115027123
634,0.719569837896139
634,0.719601560765156
634,0.719633283634172
634,0.719665006503188
634,0.719696729372204
634,0.719728452241221
634,0.719760175110237
634,0.719791897979253
634,0.71982362084827
635,0.719855343717286
635,0.719887066586302
635,0.719918789455318
635,0.719950512324335
635,0.719982235193351
635,0.720013958062367
635,0.720045680931383
635,0.7200774038004
635,0.720109126669416
635,0.720140849538432
635,0.720172572407448
635,0.720204295276465
635,0.720236018145481
635,0.720267741014497
635,0.720299463883514
635,0.72033118675253
635,0.720362909621546
635,0.720394632490562
635,0.720426355359579
635,0.720458078228595
635,0.720489801097611
635,0.720521523966627
635,0.720553246835644
635,0.72058496970466
636,0.720616692573676
636,0.720648415442693
636,0.720680138311709
636,0.720711861180725
636,0.720743584049741
636,0.720775306918758
636,0.720807029787774
636,0.72083875265679
636,0.720870475525807
636,0.720902198394823
636,0.720933921263839
636,0.720965644132855
637,0.720997367001872
637,0.721029089870888
637,0.721060812739904
637,0.721092535608921
637,0.721124258477937
637,0.721155981346953
637,0.721187704215969
637,0.721219427084986
637,0.721251149954002
637,0.721282872823018
637,0.721314595692034
637,0.721346318561051
637,0.721378041430067
637,0.721409764299083
637,0.7214414871681
637,0.721473210037116
637,0.721504932906132
638,0.721536655775148
638,0.721568378644165
638,0.721600101513181
638,0.721631824382197
638,0.721663547251213
638,0.72169527012023
638,0.721726992989246
638,0.721758715858262
638,0.721790438727279
638,0.721822161596295
638,0.721853884465311
638,0.721885607334327
638,0.721917330203344
638,0.72194905307236
638,0.721980775941376
638,0.722012498810392
639,0.722044221679409
639,0.722075944548425
639,0.722107667417441
639,0.722139390286457
639,0.722171113155474
639,0.72220283602449
639,0.722234558893506
639,0.722266281762523
639,0.722298004631539
639,0.722329727500555
639,0.722361450369571
640,0.722393173238588
640,0.722424896107604
640,0.72245661897662
640,0.722488341845636
640,0.722520064714653
640,0.722551787583669
640,0.722583510452685
640,0.722615233321702
640,0.722646956190718
640,0.722678679059734
641,0.72271040192875
641,0.722742124797767
641,0.722773847666783
641,0.722805570535799
641,0.722837293404816
641,0.722869016273832
641,0.722900739142848
642,0.722932462011864
642,0.722964184880881
642,0.722995907749897
642,0.723027630618913
642,0.723059353487929
642,0.723091076356946
642,0.723122799225962
642,0.723154522094978
642,0.723186244963995
642,0.723217967833011
642,0.723249690702027
642,0.723281413571043
642,0.72331313644006
642,0.723344859309076
642,0.723376582178092
642,0.723408305047109
643,0.723440027916125
643,0.723471750785141
643,0.723503473654157
643,0.723535196523174
643,0.72356691939219
643,0.723598642261206
643,0.723630365130222
643,0.723662087999239
643,0.723693810868255
643,0.723725533737271
644,0.723757256606287
644,0.723788979475304
644,0.72382070234432
644,0.723852425213336
644,0.723884148082353
644,0.723915870951369
644,0.723947593820385
644,0.723979316689401
644,0.724011039558418
644,0.724042762427434
644,0.72407448529645
644,0.724106208165466
644,0.724137931034483
644,0.724169653903499
644,0.724201376772515
645,0.724233099641532
645,0.724264822510548
645,0.724296545379564
645,0.72432826824858
645,0.724359991117597
645,0.724391713986613
645,0.724423436855629
645,0.724455159724645
645,0.724486882593662
645,0.724518605462678
645,0.724550328331694
645,0.724582051200711
645,0.724613774069727
645,0.724645496938743
645,0.724677219807759
646,0.724708942676776
646,0.724740665545792
646,0.724772388414808
646,0.724804111283824
646,0.724835834152841
646,0.724867557021857
646,0.724899279890873
646,0.72493100275989
646,0.724962725628906
646,0.724994448497922
647,0.725026171366938
647,0.725057894235955
647,0.725089617104971
647,0.725121339973987
647,0.725153062843004
647,0.72518478571202
647,0.725216508581036
647,0.725248231450052
647,0.725279954319069
647,0.725311677188085
647,0.725343400057101
647,0.725375122926117
647,0.725406845795134
647,0.72543856866415
647,0.725470291533166
647,0.725502014402183
647,0.725533737271199
647,0.725565460140215
647,0.725597183009231
647,0.725628905878248
648,0.725660628747264
648,0.72569235161628
648,0.725724074485296
648,0.725755797354313
648,0.725787520223329
648,0.725819243092345
648,0.725850965961362
648,0.725882688830378
648,0.725914411699394
648,0.72594613456841
648,0.725977857437427
648,0.726009580306443
648,0.726041303175459
648,0.726073026044475
648,0.726104748913492
648,0.726136471782508
648,0.726168194651524
648,0.726199917520541
648,0.726231640389557
648,0.726263363258573
648,0.726295086127589
648,0.726326808996606
648,0.726358531865622
648,0.726390254734638
648,0.726421977603654
648,0.726453700472671
648,0.726485423341687
649,0.726517146210703
649,0.72654886907972
649,0.726580591948736
649,0.726612314817752
649,0.726644037686768
649,0.726675760555785
649,0.726707483424801
649,0.726739206293817
649,0.726770929162833
649,0.72680265203185
649,0.726834374900866
649,0.726866097769882
650,0.726897820638899
650,0.726929543507915
650,0.726961266376931
650,0.726992989245947
650,0.727024712114964
650,0.72705643498398
650,0.727088157852996
650,0.727119880722013
650,0.727151603591029
650,0.727183326460045
650,0.727215049329061
650,0.727246772198078
650,0.727278495067094
650,0.72731021793611
650,0.727341940805126
650,0.727373663674143
650,0.727405386543159
650,0.727437109412175
650,0.727468832281192
650,0.727500555150208
650,0.727532278019224
650,0.72756400088824
650,0.727595723757257
650,0.727627446626273
650,0.727659169495289
650,0.727690892364305
651,0.727722615233322
651,0.727754338102338
651,0.727786060971354
651,0.727817783840371
651,0.727849506709387
651,0.727881229578403
651,0.727912952447419
651,0.727944675316436
651,0.727976398185452
651,0.728008121054468
651,0.728039843923484
651,0.728071566792501
651,0.728103289661517
651,0.728135012530533
651,0.72816673539955
651,0.728198458268566
651,0.728230181137582
651,0.728261904006598
651,0.728293626875615
651,0.728325349744631
651,0.728357072613647
651,0.728388795482663
652,0.72842051835168
652,0.728452241220696
652,0.728483964089712
652,0.728515686958729
652,0.728547409827745
652,0.728579132696761
652,0.728610855565777
652,0.728642578434794
652,0.72867430130381
652,0.728706024172826
652,0.728737747041842
652,0.728769469910859
652,0.728801192779875
652,0.728832915648891
652,0.728864638517908
653,0.728896361386924
653,0.72892808425594
653,0.728959807124956
653,0.728991529993973
653,0.729023252862989
653,0.729054975732005
653,0.729086698601021
653,0.729118421470038
653,0.729150144339054
653,0.72918186720807
653,0.729213590077087
653,0.729245312946103
653,0.729277035815119
653,0.729308758684135
653,0.729340481553152
653,0.729372204422168
653,0.729403927291184
654,0.729435650160201
654,0.729467373029217
654,0.729499095898233
654,0.729530818767249
654,0.729562541636266
654,0.729594264505282
654,0.729625987374298
654,0.729657710243314
654,0.729689433112331
654,0.729721155981347
654,0.729752878850363
654,0.72978460171938
654,0.729816324588396
654,0.729848047457412
654,0.729879770326428
654,0.729911493195445
654,0.729943216064461
655,0.729974938933477
655,0.730006661802493
655,0.73003838467151
655,0.730070107540526
655,0.730101830409542
655,0.730133553278559
655,0.730165276147575
655,0.730196999016591
655,0.730228721885607
655,0.730260444754624
655,0.73029216762364
655,0.730323890492656
655,0.730355613361672
655,0.730387336230689
656,0.730419059099705
656,0.730450781968721
656,0.730482504837738
656,0.730514227706754
656,0.73054595057577
656,0.730577673444786
657,0.730609396313803
657,0.730641119182819
657,0.730672842051835
657,0.730704564920851
657,0.730736287789868
657,0.730768010658884
657,0.7307997335279
657,0.730831456396916
657,0.730863179265933
657,0.730894902134949
657,0.730926625003965
657,0.730958347872982
657,0.730990070741998
658,0.731021793611014
658,0.73105351648003
658,0.731085239349047
658,0.731116962218063
658,0.731148685087079
658,0.731180407956096
658,0.731212130825112
658,0.731243853694128
658,0.731275576563144
658,0.731307299432161
658,0.731339022301177
658,0.731370745170193
658,0.731402468039209
658,0.731434190908226
658,0.731465913777242
658,0.731497636646258
658,0.731529359515275
658,0.731561082384291
658,0.731592805253307
658,0.731624528122323
658,0.73165625099134
658,0.731687973860356
658,0.731719696729372
659,0.731751419598389
659,0.731783142467405
659,0.731814865336421
659,0.731846588205437
659,0.731878311074454
659,0.73191003394347
659,0.731941756812486
659,0.731973479681502
659,0.732005202550519
659,0.732036925419535
660,0.732068648288551
660,0.732100371157568
660,0.732132094026584
660,0.7321638168956
660,0.732195539764616
660,0.732227262633633
660,0.732258985502649
660,0.732290708371665
660,0.732322431240681
660,0.732354154109698
660,0.732385876978714
660,0.73241759984773
660,0.732449322716746
660,0.732481045585763
661,0.732512768454779
661,0.732544491323795
661,0.732576214192812
661,0.732607937061828
661,0.732639659930844
661,0.73267138279986
661,0.732703105668877
661,0.732734828537893
661,0.732766551406909
661,0.732798274275925
662,0.732829997144942
662,0.732861720013958
662,0.732893442882974
662,0.732925165751991
662,0.732956888621007
662,0.732988611490023
662,0.733020334359039
662,0.733052057228056
662,0.733083780097072
662,0.733115502966088
663,0.733147225835104
663,0.733178948704121
663,0.733210671573137
663,0.733242394442153
663,0.73327411731117
663,0.733305840180186
663,0.733337563049202
663,0.733369285918218
663,0.733401008787235
663,0.733432731656251
663,0.733464454525267
663,0.733496177394284
663,0.7335279002633
663,0.733559623132316
663,0.733591346001332
663,0.733623068870349
663,0.733654791739365
663,0.733686514608381
664,0.733718237477398
664,0.733749960346414
664,0.73378168321543
664,0.733813406084446
664,0.733845128953463
664,0.733876851822479
664,0.733908574691495
664,0.733940297560511
664,0.733972020429528
664,0.734003743298544
664,0.73403546616756
664,0.734067189036576
664,0.734098911905593
664,0.734130634774609
664,0.734162357643625
664,0.734194080512642
665,0.734225803381658
665,0.734257526250674
665,0.73428924911969
665,0.734320971988707
665,0.734352694857723
665,0.734384417726739
665,0.734416140595755
665,0.734447863464772
665,0.734479586333788
665,0.734511309202804
665,0.734543032071821
665,0.734574754940837
666,0.734606477809853
666,0.734638200678869
666,0.734669923547886
666,0.734701646416902
666,0.734733369285918
666,0.734765092154934
666,0.734796815023951
666,0.734828537892967
666,0.734860260761983
666,0.734891983631
666,0.734923706500016
666,0.734955429369032
666,0.734987152238048
666,0.735018875107065
666,0.735050597976081
667,0.735082320845097
667,0.735114043714113
667,0.73514576658313
667,0.735177489452146
667,0.735209212321162
667,0.735240935190179
667,0.735272658059195
667,0.735304380928211
667,0.735336103797227
667,0.735367826666244
667,0.73539954953526
667,0.735431272404276
667,0.735462995273293
667,0.735494718142309
667,0.735526441011325
667,0.735558163880341
667,0.735589886749358
668,0.735621609618374
668,0.73565333248739
668,0.735685055356406
668,0.735716778225423
668,0.735748501094439
668,0.735780223963455
668,0.735811946832472
668,0.735843669701488
668,0.735875392570504
668,0.73590711543952
668,0.735938838308537
668,0.735970561177553
668,0.736002284046569
668,0.736034006915585
668,0.736065729784602
668,0.736097452653618
668,0.736129175522634
668,0.736160898391651
668,0.736192621260667
668,0.736224344129683
668,0.736256066998699
668,0.736287789867716
668,0.736319512736732
668,0.736351235605748
668,0.736382958474764
668,0.736414681343781
668,0.736446404212797
669,0.736478127081813
669,0.73650984995083
669,0.736541572819846
669,0.736573295688862
669,0.736605018557878
669,0.736636741426895
669,0.736668464295911
669,0.736700187164927
669,0.736731910033943
669,0.73676363290296
669,0.736795355771976
670,0.736827078640992
670,0.736858801510009
670,0.736890524379025
670,0.736922247248041
670,0.736953970117057
670,0.736985692986074
670,0.73701741585509
670,0.737049138724106
670,0.737080861593122
670,0.737112584462139
670,0.737144307331155
670,0.737176030200171
670,0.737207753069188
670,0.737239475938204
670,0.73727119880722
670,0.737302921676236
670,0.737334644545253
670,0.737366367414269
671,0.737398090283285
671,0.737429813152301
671,0.737461536021318
671,0.737493258890334
671,0.73752498175935
671,0.737556704628367
671,0.737588427497383
671,0.737620150366399
671,0.737651873235415
672,0.737683596104432
672,0.737715318973448
672,0.737747041842464
672,0.737778764711481
672,0.737810487580497
672,0.737842210449513
672,0.737873933318529
672,0.737905656187546
672,0.737937379056562
672,0.737969101925578
672,0.738000824794594
672,0.738032547663611
672,0.738064270532627
672,0.738095993401643
672,0.73812771627066
672,0.738159439139676
672,0.738191162008692
673,0.738222884877708
673,0.738254607746725
673,0.738286330615741
673,0.738318053484757
673,0.738349776353773
673,0.73838149922279
673,0.738413222091806
673,0.738444944960822
673,0.738476667829839
673,0.738508390698855
673,0.738540113567871
673,0.738571836436887
673,0.738603559305904
673,0.73863528217492
673,0.738667005043936
673,0.738698727912952
673,0.738730450781969
673,0.738762173650985
673,0.738793896520001
674,0.738825619389018
674,0.738857342258034
674,0.73888906512705
674,0.738920787996066
674,0.738952510865083
674,0.738984233734099
674,0.739015956603115
674,0.739047679472131
674,0.739079402341148
674,0.739111125210164
674,0.73914284807918
674,0.739174570948197
674,0.739206293817213
674,0.739238016686229
674,0.739269739555245
675,0.739301462424262
675,0.739333185293278
675,0.739364908162294
675,0.73939663103131
675,0.739428353900327
675,0.739460076769343
675,0.739491799638359
675,0.739523522507376
675,0.739555245376392
675,0.739586968245408
675,0.739618691114424
675,0.739650413983441
675,0.739682136852457
675,0.739713859721473
675,0.73974558259049
675,0.739777305459506
675,0.739809028328522
675,0.739840751197538
676,0.739872474066555
676,0.739904196935571
676,0.739935919804587
676,0.739967642673603
676,0.73999936554262
676,0.740031088411636
676,0.740062811280652
676,0.740094534149669
676,0.740126257018685
677,0.740157979887701
677,0.740189702756717
677,0.740221425625734
677,0.74025314849475
677,0.740284871363766
677,0.740316594232782
677,0.740348317101799
677,0.740380039970815
677,0.740411762839831
677,0.740443485708848
677,0.740475208577864
677,0.74050693144688
677,0.740538654315896
678,0.740570377184913
678,0.740602100053929
678,0.740633822922945
678,0.740665545791961
678,0.740697268660978
678,0.740728991529994
678,0.74076071439901
678,0.740792437268027
678,0.740824160137043
678,0.740855883006059
678,0.740887605875075
678,0.740919328744092
678,0.740951051613108
678,0.740982774482124
678,0.74101449735114
678,0.741046220220157
678,0.741077943089173
678,0.741109665958189
679,0.741141388827205
679,0.741173111696222
679,0.741204834565238
679,0.741236557434254
679,0.741268280303271
679,0.741300003172287
679,0.741331726041303
679,0.741363448910319
679,0.741395171779336
679,0.741426894648352
679,0.741458617517368
679,0.741490340386385
679,0.741522063255401
679,0.741553786124417
680,0.741585508993433
680,0.74161723186245
680,0.741648954731466
680,0.741680677600482
680,0.741712400469498
680,0.741744123338515
680,0.741775846207531
680,0.741807569076547
680,0.741839291945564
680,0.74187101481458
680,0.741902737683596
680,0.741934460552612
680,0.741966183421629
680,0.741997906290645
680,0.742029629159661
680,0.742061352028678
680,0.742093074897694
680,0.74212479776671
681,0.742156520635726
681,0.742188243504743
681,0.742219966373759
681,0.742251689242775
681,0.742283412111791
681,0.742315134980808
681,0.742346857849824
681,0.74237858071884
681,0.742410303587857
681,0.742442026456873
681,0.742473749325889
681,0.742505472194905
681,0.742537195063922
682,0.742568917932938
682,0.742600640801954
682,0.74263236367097
682,0.742664086539987
682,0.742695809409003
682,0.742727532278019
682,0.742759255147035
682,0.742790978016052
682,0.742822700885068
682,0.742854423754084
683,0.742886146623101
683,0.742917869492117
683,0.742949592361133
683,0.742981315230149
683,0.743013038099166
683,0.743044760968182
683,0.743076483837198
683,0.743108206706214
683,0.743139929575231
683,0.743171652444247
683,0.743203375313263
683,0.74323509818228
684,0.743266821051296
684,0.743298543920312
684,0.743330266789328
684,0.743361989658345
684,0.743393712527361
684,0.743425435396377
684,0.743457158265393
684,0.74348888113441
684,0.743520604003426
684,0.743552326872442
684,0.743584049741459
684,0.743615772610475
685,0.743647495479491
685,0.743679218348507
685,0.743710941217524
685,0.74374266408654
685,0.743774386955556
685,0.743806109824573
685,0.743837832693589
685,0.743869555562605
685,0.743901278431621
685,0.743933001300638
685,0.743964724169654
685,0.74399644703867
685,0.744028169907686
685,0.744059892776703
685,0.744091615645719
685,0.744123338514735
685,0.744155061383752
686,0.744186784252768
686,0.744218507121784
686,0.7442502299908
686,0.744281952859817
686,0.744313675728833
686,0.744345398597849
686,0.744377121466865
686,0.744408844335882
686,0.744440567204898
686,0.744472290073914
686,0.744504012942931
686,0.744535735811947
686,0.744567458680963
686,0.744599181549979
686,0.744630904418996
686,0.744662627288012
686,0.744694350157028
686,0.744726073026044
687,0.744757795895061
687,0.744789518764077
687,0.744821241633093
687,0.74485296450211
687,0.744884687371126
687,0.744916410240142
687,0.744948133109158
687,0.744979855978175
687,0.745011578847191
687,0.745043301716207
687,0.745075024585223
687,0.74510674745424
687,0.745138470323256
687,0.745170193192272
687,0.745201916061289
688,0.745233638930305
688,0.745265361799321
688,0.745297084668337
688,0.745328807537354
688,0.74536053040637
688,0.745392253275386
688,0.745423976144402
688,0.745455699013419
688,0.745487421882435
688,0.745519144751451
688,0.745550867620468
688,0.745582590489484
688,0.7456143133585
688,0.745646036227516
688,0.745677759096533
688,0.745709481965549
688,0.745741204834565
688,0.745772927703582
688,0.745804650572598
688,0.745836373441614
688,0.74586809631063
688,0.745899819179647
689,0.745931542048663
689,0.745963264917679
689,0.745994987786695
689,0.746026710655712
689,0.746058433524728
689,0.746090156393744
689,0.746121879262761
689,0.746153602131777
689,0.746185325000793
689,0.746217047869809
689,0.746248770738826
689,0.746280493607842
689,0.746312216476858
689,0.746343939345874
690,0.746375662214891
690,0.746407385083907
690,0.746439107952923
690,0.74647083082194
690,0.746502553690956
690,0.746534276559972
690,0.746565999428988
690,0.746597722298005
690,0.746629445167021
690,0.746661168036037
690,0.746692890905053
690,0.74672461377407
690,0.746756336643086
690,0.746788059512102
690,0.746819782381119
690,0.746851505250135
690,0.746883228119151
690,0.746914950988167
690,0.746946673857184
691,0.7469783967262
691,0.747010119595216
691,0.747041842464232
691,0.747073565333249
691,0.747105288202265
691,0.747137011071281
691,0.747168733940298
691,0.747200456809314
691,0.74723217967833
691,0.747263902547346
691,0.747295625416363
691,0.747327348285379
691,0.747359071154395
691,0.747390794023411
691,0.747422516892428
691,0.747454239761444
691,0.74748596263046
691,0.747517685499477
692,0.747549408368493
692,0.747581131237509
692,0.747612854106525
692,0.747644576975542
692,0.747676299844558
692,0.747708022713574
692,0.74773974558259
692,0.747771468451607
692,0.747803191320623
692,0.747834914189639
692,0.747866637058656
692,0.747898359927672
692,0.747930082796688
692,0.747961805665704
692,0.747993528534721
693,0.748025251403737
693,0.748056974272753
693,0.74808869714177
693,0.748120420010786
693,0.748152142879802
693,0.748183865748818
693,0.748215588617835
693,0.748247311486851
693,0.748279034355867
693,0.748310757224883
693,0.7483424800939
693,0.748374202962916
693,0.748405925831932
693,0.748437648700949
693,0.748469371569965
693,0.748501094438981
693,0.748532817307997
693,0.748564540177014
693,0.74859626304603
693,0.748627985915046
693,0.748659708784062
693,0.748691431653079
693,0.748723154522095
693,0.748754877391111
693,0.748786600260128
693,0.748818323129144
693,0.74885004599816
693,0.748881768867176
694,0.748913491736193
694,0.748945214605209
694,0.748976937474225
694,0.749008660343241
694,0.749040383212258
694,0.749072106081274
694,0.74910382895029
694,0.749135551819307
694,0.749167274688323
694,0.749198997557339
694,0.749230720426355
694,0.749262443295372
694,0.749294166164388
694,0.749325889033404
694,0.74935761190242
694,0.749389334771437
695,0.749421057640453
695,0.749452780509469
695,0.749484503378486
695,0.749516226247502
695,0.749547949116518
695,0.749579671985534
695,0.749611394854551
695,0.749643117723567
695,0.749674840592583
695,0.749706563461599
695,0.749738286330616
695,0.749770009199632
695,0.749801732068648
695,0.749833454937665
695,0.749865177806681
695,0.749896900675697
695,0.749928623544713
695,0.74996034641373
695,0.749992069282746
695,0.750023792151762
695,0.750055515020778
695,0.750087237889795
695,0.750118960758811
695,0.750150683627827
695,0.750182406496844
695,0.75021412936586
695,0.750245852234876
695,0.750277575103892
695,0.750309297972909
695,0.750341020841925
695,0.750372743710941
695,0.750404466579958
695,0.750436189448974
695,0.75046791231799
695,0.750499635187006
695,0.750531358056023
695,0.750563080925039
695,0.750594803794055
695,0.750626526663071
695,0.750658249532088
695,0.750689972401104
695,0.75072169527012
696,0.750753418139137
696,0.750785141008153
696,0.750816863877169
696,0.750848586746185
696,0.750880309615202
696,0.750912032484218
696,0.750943755353234
696,0.75097547822225
696,0.751007201091267
696,0.751038923960283
696,0.751070646829299
696,0.751102369698316
697,0.751134092567332
697,0.751165815436348
697,0.751197538305364
697,0.751229261174381
697,0.751260984043397
697,0.751292706912413
697,0.751324429781429
697,0.751356152650446
697,0.751387875519462
697,0.751419598388478
697,0.751451321257494
697,0.751483044126511
697,0.751514766995527
697,0.751546489864543
697,0.75157821273356
697,0.751609935602576
697,0.751641658471592
697,0.751673381340608
697,0.751705104209625
698,0.751736827078641
698,0.751768549947657
698,0.751800272816673
698,0.75183199568569
698,0.751863718554706
698,0.751895441423722
698,0.751927164292739
698,0.751958887161755
698,0.751990610030771
698,0.752022332899787
698,0.752054055768804
698,0.75208577863782
698,0.752117501506836
698,0.752149224375853
698,0.752180947244869
698,0.752212670113885
698,0.752244392982901
698,0.752276115851918
698,0.752307838720934
698,0.75233956158995
698,0.752371284458967
698,0.752403007327983
698,0.752434730196999
698,0.752466453066015
698,0.752498175935032
698,0.752529898804048
698,0.752561621673064
698,0.75259334454208
698,0.752625067411097
698,0.752656790280113
698,0.752688513149129
698,0.752720236018146
698,0.752751958887162
698,0.752783681756178
699,0.752815404625194
699,0.752847127494211
699,0.752878850363227
699,0.752910573232243
699,0.752942296101259
699,0.752974018970276
699,0.753005741839292
699,0.753037464708308
699,0.753069187577324
699,0.753100910446341
699,0.753132633315357
699,0.753164356184373
699,0.75319607905339
699,0.753227801922406
699,0.753259524791422
699,0.753291247660438
700,0.753322970529455
700,0.753354693398471
700,0.753386416267487
700,0.753418139136503
700,0.75344986200552
700,0.753481584874536
700,0.753513307743552
700,0.753545030612569
700,0.753576753481585
700,0.753608476350601
700,0.753640199219617
700,0.753671922088634
700,0.75370364495765
700,0.753735367826666
700,0.753767090695682
700,0.753798813564699
700,0.753830536433715
700,0.753862259302731
700,0.753893982171748
700,0.753925705040764
700,0.75395742790978
701,0.753989150778796
701,0.754020873647813
701,0.754052596516829
701,0.754084319385845
701,0.754116042254862
701,0.754147765123878
701,0.754179487992894
701,0.75421121086191
701,0.754242933730927
701,0.754274656599943
701,0.754306379468959
701,0.754338102337975
701,0.754369825206992
701,0.754401548076008
701,0.754433270945024
701,0.754464993814041
702,0.754496716683057
702,0.754528439552073
702,0.754560162421089
702,0.754591885290106
702,0.754623608159122
702,0.754655331028138
702,0.754687053897155
702,0.754718776766171
702,0.754750499635187
702,0.754782222504203
702,0.75481394537322
702,0.754845668242236
702,0.754877391111252
702,0.754909113980268
702,0.754940836849285
703,0.754972559718301
703,0.755004282587317
703,0.755036005456333
703,0.75506772832535
703,0.755099451194366
703,0.755131174063382
703,0.755162896932399
703,0.755194619801415
703,0.755226342670431
703,0.755258065539447
703,0.755289788408464
703,0.75532151127748
703,0.755353234146496
704,0.755384957015512
704,0.755416679884529
704,0.755448402753545
704,0.755480125622561
704,0.755511848491578
704,0.755543571360594
704,0.75557529422961
704,0.755607017098626
704,0.755638739967643
704,0.755670462836659
705,0.755702185705675
705,0.755733908574691
705,0.755765631443708
705,0.755797354312724
705,0.75582907718174
705,0.755860800050757
705,0.755892522919773
705,0.755924245788789
705,0.755955968657805
705,0.755987691526822
705,0.756019414395838
706,0.756051137264854
706,0.75608286013387
706,0.756114583002887
706,0.756146305871903
706,0.756178028740919
706,0.756209751609936
706,0.756241474478952
706,0.756273197347968
707,0.756304920216984
707,0.756336643086001
707,0.756368365955017
707,0.756400088824033
707,0.75643181169305
707,0.756463534562066
708,0.756495257431082
708,0.756526980300098
708,0.756558703169115
708,0.756590426038131
708,0.756622148907147
708,0.756653871776163
708,0.75668559464518
708,0.756717317514196
708,0.756749040383212
708,0.756780763252229
708,0.756812486121245
708,0.756844208990261
708,0.756875931859277
708,0.756907654728294
708,0.75693937759731
708,0.756971100466326
708,0.757002823335342
708,0.757034546204359
708,0.757066269073375
708,0.757097991942391
708,0.757129714811408
708,0.757161437680424
708,0.75719316054944
709,0.757224883418456
709,0.757256606287473
709,0.757288329156489
709,0.757320052025505
709,0.757351774894521
709,0.757383497763538
709,0.757415220632554
709,0.75744694350157
709,0.757478666370587
709,0.757510389239603
709,0.757542112108619
709,0.757573834977635
709,0.757605557846652
709,0.757637280715668
709,0.757669003584684
709,0.7577007264537
709,0.757732449322717
710,0.757764172191733
710,0.757795895060749
710,0.757827617929766
710,0.757859340798782
710,0.757891063667798
710,0.757922786536814
710,0.757954509405831
710,0.757986232274847
710,0.758017955143863
710,0.758049678012879
710,0.758081400881896
710,0.758113123750912
710,0.758144846619928
710,0.758176569488945
710,0.758208292357961
710,0.758240015226977
710,0.758271738095993
710,0.75830346096501
710,0.758335183834026
711,0.758366906703042
711,0.758398629572059
711,0.758430352441075
711,0.758462075310091
711,0.758493798179107
711,0.758525521048124
711,0.75855724391714
711,0.758588966786156
711,0.758620689655172
711,0.758652412524189
711,0.758684135393205
711,0.758715858262221
711,0.758747581131238
711,0.758779304000254
712,0.75881102686927
712,0.758842749738286
712,0.758874472607303
712,0.758906195476319
712,0.758937918345335
712,0.758969641214351
712,0.759001364083368
712,0.759033086952384
712,0.7590648098214
712,0.759096532690417
712,0.759128255559433
712,0.759159978428449
712,0.759191701297465
713,0.759223424166482
713,0.759255147035498
713,0.759286869904514
713,0.75931859277353
713,0.759350315642547
713,0.759382038511563
713,0.759413761380579
713,0.759445484249596
713,0.759477207118612
713,0.759508929987628
713,0.759540652856644
713,0.759572375725661
713,0.759604098594677
713,0.759635821463693
713,0.759667544332709
713,0.759699267201726
713,0.759730990070742
713,0.759762712939758
714,0.759794435808775
714,0.759826158677791
714,0.759857881546807
714,0.759889604415823
714,0.75992132728484
714,0.759953050153856
714,0.759984773022872
714,0.760016495891888
714,0.760048218760905
714,0.760079941629921
714,0.760111664498937
714,0.760143387367954
714,0.76017511023697
714,0.760206833105986
715,0.760238555975002
715,0.760270278844019
715,0.760302001713035
715,0.760333724582051
715,0.760365447451067
715,0.760397170320084
715,0.7604288931891
715,0.760460616058116
715,0.760492338927133
715,0.760524061796149
715,0.760555784665165
715,0.760587507534181
715,0.760619230403198
715,0.760650953272214
715,0.76068267614123
716,0.760714399010247
716,0.760746121879263
716,0.760777844748279
716,0.760809567617295
716,0.760841290486312
716,0.760873013355328
716,0.760904736224344
716,0.76093645909336
716,0.760968181962377
716,0.760999904831393
716,0.761031627700409
716,0.761063350569426
716,0.761095073438442
717,0.761126796307458
717,0.761158519176474
717,0.761190242045491
717,0.761221964914507
717,0.761253687783523
717,0.761285410652539
717,0.761317133521556
717,0.761348856390572
717,0.761380579259588
717,0.761412302128605
718,0.761444024997621
718,0.761475747866637
718,0.761507470735653
718,0.76153919360467
718,0.761570916473686
718,0.761602639342702
718,0.761634362211718
718,0.761666085080735
718,0.761697807949751
718,0.761729530818767
718,0.761761253687783
718,0.7617929765568
719,0.761824699425816
719,0.761856422294832
719,0.761888145163849
719,0.761919868032865
719,0.761951590901881
719,0.761983313770897
719,0.762015036639914
719,0.76204675950893
720,0.762078482377946
720,0.762110205246962
720,0.762141928115979
720,0.762173650984995
720,0.762205373854011
720,0.762237096723028
720,0.762268819592044
720,0.76230054246106
720,0.762332265330076
720,0.762363988199093
720,0.762395711068109
720,0.762427433937125
721,0.762459156806142
721,0.762490879675158
721,0.762522602544174
721,0.76255432541319
721,0.762586048282207
721,0.762617771151223
721,0.762649494020239
721,0.762681216889255
721,0.762712939758272
721,0.762744662627288
721,0.762776385496304
721,0.762808108365321
722,0.762839831234337
722,0.762871554103353
722,0.762903276972369
722,0.762934999841386
722,0.762966722710402
722,0.762998445579418
722,0.763030168448435
722,0.763061891317451
722,0.763093614186467
722,0.763125337055483
722,0.7631570599245
722,0.763188782793516
722,0.763220505662532
723,0.763252228531548
723,0.763283951400565
723,0.763315674269581
723,0.763347397138597
723,0.763379120007614
723,0.76341084287663
723,0.763442565745646
723,0.763474288614662
723,0.763506011483679
723,0.763537734352695
723,0.763569457221711
723,0.763601180090727
723,0.763632902959744
723,0.76366462582876
723,0.763696348697776
724,0.763728071566792
724,0.763759794435809
724,0.763791517304825
724,0.763823240173841
724,0.763854963042858
724,0.763886685911874
724,0.76391840878089
724,0.763950131649906
724,0.763981854518923
724,0.764013577387939
724,0.764045300256955
724,0.764077023125971
724,0.764108745994988
724,0.764140468864004
724,0.76417219173302
724,0.764203914602037
724,0.764235637471053
724,0.764267360340069
724,0.764299083209085
725,0.764330806078102
725,0.764362528947118
725,0.764394251816134
725,0.76442597468515
725,0.764457697554167
725,0.764489420423183
725,0.764521143292199
725,0.764552866161216
725,0.764584589030232
725,0.764616311899248
725,0.764648034768264
725,0.764679757637281
725,0.764711480506297
725,0.764743203375313
725,0.76477492624433
725,0.764806649113346
725,0.764838371982362
725,0.764870094851378
725,0.764901817720395
725,0.764933540589411
725,0.764965263458427
726,0.764996986327444
726,0.76502870919646
726,0.765060432065476
726,0.765092154934492
726,0.765123877803509
726,0.765155600672525
726,0.765187323541541
726,0.765219046410557
726,0.765250769279574
726,0.76528249214859
726,0.765314215017606
726,0.765345937886622
726,0.765377660755639
726,0.765409383624655
727,0.765441106493671
727,0.765472829362688
727,0.765504552231704
727,0.76553627510072
727,0.765567997969736
727,0.765599720838753
727,0.765631443707769
727,0.765663166576785
727,0.765694889445801
727,0.765726612314818
727,0.765758335183834
727,0.76579005805285
727,0.765821780921867
727,0.765853503790883
727,0.765885226659899
727,0.765916949528915
727,0.765948672397932
727,0.765980395266948
727,0.766012118135964
727,0.76604384100498
727,0.766075563873997
727,0.766107286743013
727,0.766139009612029
728,0.766170732481046
728,0.766202455350062
728,0.766234178219078
728,0.766265901088094
728,0.766297623957111
728,0.766329346826127
728,0.766361069695143
728,0.766392792564159
728,0.766424515433176
728,0.766456238302192
728,0.766487961171208
728,0.766519684040225
728,0.766551406909241
728,0.766583129778257
728,0.766614852647273
728,0.76664657551629
728,0.766678298385306
728,0.766710021254322
728,0.766741744123339
728,0.766773466992355
728,0.766805189861371
728,0.766836912730387
729,0.766868635599404
729,0.76690035846842
729,0.766932081337436
729,0.766963804206452
729,0.766995527075469
729,0.767027249944485
729,0.767058972813501
729,0.767090695682518
729,0.767122418551534
729,0.76715414142055
729,0.767185864289566
729,0.767217587158583
729,0.767249310027599
729,0.767281032896615
730,0.767312755765631
730,0.767344478634648
730,0.767376201503664
730,0.76740792437268
730,0.767439647241697
730,0.767471370110713
730,0.767503092979729
730,0.767534815848745
730,0.767566538717762
730,0.767598261586778
730,0.767629984455794
730,0.76766170732481
730,0.767693430193827
730,0.767725153062843
730,0.767756875931859
730,0.767788598800876
730,0.767820321669892
730,0.767852044538908
730,0.767883767407924
730,0.767915490276941
730,0.767947213145957
730,0.767978936014973
731,0.768010658883989
731,0.768042381753006
731,0.768074104622022
731,0.768105827491038
731,0.768137550360055
731,0.768169273229071
731,0.768200996098087
731,0.768232718967103
731,0.76826444183612
731,0.768296164705136
732,0.768327887574152
732,0.768359610443168
732,0.768391333312185
732,0.768423056181201
732,0.768454779050217
732,0.768486501919234
732,0.76851822478825
732,0.768549947657266
732,0.768581670526282
733,0.768613393395299
733,0.768645116264315
733,0.768676839133331
733,0.768708562002347
733,0.768740284871364
733,0.76877200774038
733,0.768803730609396
733,0.768835453478413
733,0.768867176347429
733,0.768898899216445
733,0.768930622085461
733,0.768962344954478
733,0.768994067823494
733,0.76902579069251
733,0.769057513561527
733,0.769089236430543
733,0.769120959299559
733,0.769152682168575
734,0.769184405037592
734,0.769216127906608
734,0.769247850775624
734,0.76927957364464
734,0.769311296513657
734,0.769343019382673
734,0.769374742251689
734,0.769406465120706
734,0.769438187989722
734,0.769469910858738
734,0.769501633727754
734,0.769533356596771
734,0.769565079465787
734,0.769596802334803
734,0.769628525203819
734,0.769660248072836
734,0.769691970941852
735,0.769723693810868
735,0.769755416679885
735,0.769787139548901
735,0.769818862417917
735,0.769850585286933
735,0.76988230815595
735,0.769914031024966
735,0.769945753893982
735,0.769977476762998
736,0.770009199632015
736,0.770040922501031
736,0.770072645370047
736,0.770104368239064
736,0.77013609110808
736,0.770167813977096
736,0.770199536846112
736,0.770231259715129
736,0.770262982584145
736,0.770294705453161
736,0.770326428322177
737,0.770358151191194
737,0.77038987406021
737,0.770421596929226
737,0.770453319798243
737,0.770485042667259
737,0.770516765536275
737,0.770548488405291
737,0.770580211274308
737,0.770611934143324
737,0.77064365701234
737,0.770675379881356
737,0.770707102750373
737,0.770738825619389
737,0.770770548488405
737,0.770802271357422
737,0.770833994226438
737,0.770865717095454
737,0.77089743996447
737,0.770929162833487
737,0.770960885702503
738,0.770992608571519
738,0.771024331440536
738,0.771056054309552
738,0.771087777178568
738,0.771119500047584
738,0.771151222916601
738,0.771182945785617
738,0.771214668654633
738,0.771246391523649
738,0.771278114392666
738,0.771309837261682
738,0.771341560130698
738,0.771373282999715
738,0.771405005868731
738,0.771436728737747
738,0.771468451606763
738,0.77150017447578
738,0.771531897344796
738,0.771563620213812
738,0.771595343082828
738,0.771627065951845
738,0.771658788820861
739,0.771690511689877
739,0.771722234558894
739,0.77175395742791
739,0.771785680296926
739,0.771817403165942
739,0.771849126034959
739,0.771880848903975
739,0.771912571772991
739,0.771944294642007
739,0.771976017511024
739,0.77200774038004
739,0.772039463249056
739,0.772071186118073
739,0.772102908987089
739,0.772134631856105
739,0.772166354725121
739,0.772198077594138
740,0.772229800463154
740,0.77226152333217
740,0.772293246201186
740,0.772324969070203
740,0.772356691939219
740,0.772388414808235
740,0.772420137677251
740,0.772451860546268
740,0.772483583415284
740,0.7725153062843
740,0.772547029153317
740,0.772578752022333
740,0.772610474891349
740,0.772642197760365
740,0.772673920629382
740,0.772705643498398
740,0.772737366367414
740,0.772769089236431
740,0.772800812105447
740,0.772832534974463
740,0.772864257843479
740,0.772895980712496
740,0.772927703581512
740,0.772959426450528
740,0.772991149319544
740,0.773022872188561
740,0.773054595057577
741,0.773086317926593
741,0.77311804079561
741,0.773149763664626
741,0.773181486533642
741,0.773213209402658
741,0.773244932271675
741,0.773276655140691
741,0.773308378009707
741,0.773340100878724
741,0.77337182374774
741,0.773403546616756
741,0.773435269485772
741,0.773466992354789
741,0.773498715223805
741,0.773530438092821
742,0.773562160961837
742,0.773593883830854
742,0.77362560669987
742,0.773657329568886
742,0.773689052437903
742,0.773720775306919
742,0.773752498175935
742,0.773784221044951
742,0.773815943913968
742,0.773847666782984
742,0.773879389652
742,0.773911112521016
742,0.773942835390033
742,0.773974558259049
742,0.774006281128065
742,0.774038003997081
742,0.774069726866098
743,0.774101449735114
743,0.77413317260413
743,0.774164895473147
743,0.774196618342163
743,0.774228341211179
743,0.774260064080195
743,0.774291786949212
743,0.774323509818228
743,0.774355232687244
743,0.77438695555626
743,0.774418678425277
743,0.774450401294293
743,0.774482124163309
743,0.774513847032326
743,0.774545569901342
743,0.774577292770358
743,0.774609015639374
743,0.774640738508391
743,0.774672461377407
744,0.774704184246423
744,0.774735907115439
744,0.774767629984456
744,0.774799352853472
744,0.774831075722488
744,0.774862798591505
744,0.774894521460521
744,0.774926244329537
744,0.774957967198553
744,0.77498969006757
744,0.775021412936586
745,0.775053135805602
745,0.775084858674619
745,0.775116581543635
745,0.775148304412651
745,0.775180027281667
745,0.775211750150684
745,0.7752434730197
745,0.775275195888716
745,0.775306918757732
745,0.775338641626749
745,0.775370364495765
745,0.775402087364781
745,0.775433810233798
745,0.775465533102814
745,0.77549725597183
745,0.775528978840846
745,0.775560701709863
745,0.775592424578879
745,0.775624147447895
745,0.775655870316911
745,0.775687593185928
746,0.775719316054944
746,0.77575103892396
746,0.775782761792977
746,0.775814484661993
746,0.775846207531009
746,0.775877930400025
746,0.775909653269042
746,0.775941376138058
746,0.775973099007074
746,0.77600482187609
746,0.776036544745107
746,0.776068267614123
746,0.776099990483139
746,0.776131713352156
746,0.776163436221172
746,0.776195159090188
747,0.776226881959204
747,0.776258604828221
747,0.776290327697237
747,0.776322050566253
747,0.776353773435269
747,0.776385496304286
747,0.776417219173302
747,0.776448942042318
747,0.776480664911335
747,0.776512387780351
747,0.776544110649367
747,0.776575833518383
747,0.7766075563874
747,0.776639279256416
747,0.776671002125432
747,0.776702724994448
747,0.776734447863465
747,0.776766170732481
748,0.776797893601497
748,0.776829616470514
748,0.77686133933953
748,0.776893062208546
748,0.776924785077562
748,0.776956507946579
748,0.776988230815595
748,0.777019953684611
748,0.777051676553628
748,0.777083399422644
748,0.77711512229166
748,0.777146845160676
748,0.777178568029693
748,0.777210290898709
748,0.777242013767725
748,0.777273736636741
748,0.777305459505758
748,0.777337182374774
748,0.77736890524379
748,0.777400628112807
748,0.777432350981823
748,0.777464073850839
748,0.777495796719855
748,0.777527519588872
748,0.777559242457888
748,0.777590965326904
748,0.77762268819592
748,0.777654411064937
748,0.777686133933953
748,0.777717856802969
748,0.777749579671986
748,0.777781302541002
748,0.777813025410018
748,0.777844748279034
748,0.777876471148051
748,0.777908194017067
748,0.777939916886083
748,0.777971639755099
748,0.778003362624116
748,0.778035085493132
748,0.778066808362148
748,0.778098531231165
749,0.778130254100181
749,0.778161976969197
749,0.778193699838213
749,0.77822542270723
749,0.778257145576246
749,0.778288868445262
749,0.778320591314278
749,0.778352314183295
749,0.778384037052311
749,0.778415759921327
749,0.778447482790344
749,0.77847920565936
749,0.778510928528376
749,0.778542651397392
749,0.778574374266409
749,0.778606097135425
749,0.778637820004441
749,0.778669542873457
749,0.778701265742474
749,0.77873298861149
749,0.778764711480506
750,0.778796434349523
750,0.778828157218539
750,0.778859880087555
750,0.778891602956571
750,0.778923325825588
750,0.778955048694604
750,0.77898677156362
750,0.779018494432636
750,0.779050217301653
750,0.779081940170669
750,0.779113663039685
750,0.779145385908702
750,0.779177108777718
750,0.779208831646734
750,0.77924055451575
750,0.779272277384767
750,0.779304000253783
750,0.779335723122799
750,0.779367445991816
750,0.779399168860832
750,0.779430891729848
750,0.779462614598864
750,0.779494337467881
750,0.779526060336897
750,0.779557783205913
750,0.779589506074929
750,0.779621228943946
750,0.779652951812962
750,0.779684674681978
750,0.779716397550995
750,0.779748120420011
750,0.779779843289027
750,0.779811566158043
750,0.77984328902706
750,0.779875011896076
750,0.779906734765092
750,0.779938457634108
750,0.779970180503125
750,0.780001903372141
750,0.780033626241157
750,0.780065349110174
750,0.78009707197919
750,0.780128794848206
750,0.780160517717222
750,0.780192240586239
750,0.780223963455255
750,0.780255686324271
750,0.780287409193287
750,0.780319132062304
750,0.78035085493132
750,0.780382577800336
750,0.780414300669353
750,0.780446023538369
750,0.780477746407385
750,0.780509469276401
751,0.780541192145418
751,0.780572915014434
751,0.78060463788345
751,0.780636360752466
751,0.780668083621483
751,0.780699806490499
751,0.780731529359515
751,0.780763252228532
751,0.780794975097548
751,0.780826697966564
751,0.78085842083558
751,0.780890143704597
751,0.780921866573613
752,0.780953589442629
752,0.780985312311645
752,0.781017035180662
752,0.781048758049678
752,0.781080480918694
752,0.781112203787711
752,0.781143926656727
752,0.781175649525743
752,0.781207372394759
752,0.781239095263776
752,0.781270818132792
752,0.781302541001808
752,0.781334263870824
752,0.781365986739841
752,0.781397709608857
752,0.781429432477873
752,0.78146115534689
752,0.781492878215906
752,0.781524601084922
752,0.781556323953938
752,0.781588046822955
753,0.781619769691971
753,0.781651492560987
753,0.781683215430004
753,0.78171493829902
753,0.781746661168036
753,0.781778384037052
753,0.781810106906069
753,0.781841829775085
753,0.781873552644101
753,0.781905275513117
753,0.781936998382134
753,0.78196872125115
753,0.782000444120166
753,0.782032166989183
753,0.782063889858199
753,0.782095612727215
753,0.782127335596231
753,0.782159058465248
753,0.782190781334264
753,0.78222250420328
754,0.782254227072296
754,0.782285949941313
754,0.782317672810329
754,0.782349395679345
754,0.782381118548362
754,0.782412841417378
754,0.782444564286394
754,0.78247628715541
754,0.782508010024427
754,0.782539732893443
754,0.782571455762459
754,0.782603178631475
754,0.782634901500492
754,0.782666624369508
754,0.782698347238524
754,0.78273007010754
754,0.782761792976557
754,0.782793515845573
754,0.782825238714589
754,0.782856961583606
754,0.782888684452622
754,0.782920407321638
755,0.782952130190654
755,0.782983853059671
755,0.783015575928687
755,0.783047298797703
755,0.783079021666719
755,0.783110744535736
755,0.783142467404752
755,0.783174190273768
755,0.783205913142785
755,0.783237636011801
756,0.783269358880817
756,0.783301081749833
756,0.78333280461885
756,0.783364527487866
756,0.783396250356882
756,0.783427973225899
757,0.783459696094915
757,0.783491418963931
757,0.783523141832947
757,0.783554864701964
757,0.78358658757098
757,0.783618310439996
757,0.783650033309013
757,0.783681756178029
757,0.783713479047045
757,0.783745201916061
757,0.783776924785078
758,0.783808647654094
758,0.78384037052311
758,0.783872093392126
758,0.783903816261143
758,0.783935539130159
758,0.783967261999175
758,0.783998984868192
758,0.784030707737208
758,0.784062430606224
758,0.78409415347524
758,0.784125876344257
758,0.784157599213273
758,0.784189322082289
758,0.784221044951305
758,0.784252767820322
758,0.784284490689338
758,0.784316213558354
758,0.78434793642737
758,0.784379659296387
758,0.784411382165403
758,0.784443105034419
759,0.784474827903436
759,0.784506550772452
759,0.784538273641468
759,0.784569996510484
759,0.784601719379501
759,0.784633442248517
759,0.784665165117533
760,0.784696887986549
760,0.784728610855566
760,0.784760333724582
760,0.784792056593598
760,0.784823779462615
760,0.784855502331631
760,0.784887225200647
760,0.784918948069663
760,0.78495067093868
760,0.784982393807696
760,0.785014116676712
760,0.785045839545728
760,0.785077562414745
760,0.785109285283761
760,0.785141008152777
760,0.785172731021794
760,0.78520445389081
761,0.785236176759826
761,0.785267899628842
761,0.785299622497859
761,0.785331345366875
761,0.785363068235891
761,0.785394791104908
761,0.785426513973924
761,0.78545823684294
761,0.785489959711956
761,0.785521682580973
762,0.785553405449989
762,0.785585128319005
762,0.785616851188021
762,0.785648574057038
762,0.785680296926054
762,0.78571201979507
762,0.785743742664087
762,0.785775465533103
762,0.785807188402119
762,0.785838911271135
762,0.785870634140152
762,0.785902357009168
762,0.785934079878184
762,0.7859658027472
762,0.785997525616217
762,0.786029248485233
762,0.786060971354249
762,0.786092694223266
763,0.786124417092282
763,0.786156139961298
763,0.786187862830314
763,0.786219585699331
763,0.786251308568347
763,0.786283031437363
763,0.786314754306379
763,0.786346477175396
763,0.786378200044412
764,0.786409922913428
764,0.786441645782445
764,0.786473368651461
764,0.786505091520477
764,0.786536814389493
764,0.78656853725851
764,0.786600260127526
764,0.786631982996542
764,0.786663705865558
764,0.786695428734575
764,0.786727151603591
764,0.786758874472607
764,0.786790597341624
765,0.78682232021064
765,0.786854043079656
765,0.786885765948672
765,0.786917488817689
765,0.786949211686705
765,0.786980934555721
765,0.787012657424737
765,0.787044380293754
765,0.78707610316277
765,0.787107826031786
765,0.787139548900803
765,0.787171271769819
765,0.787202994638835
765,0.787234717507851
765,0.787266440376868
765,0.787298163245884
765,0.7873298861149
766,0.787361608983916
766,0.787393331852933
766,0.787425054721949
766,0.787456777590965
766,0.787488500459982
766,0.787520223328998
766,0.787551946198014
766,0.78758366906703
766,0.787615391936047
766,0.787647114805063
766,0.787678837674079
766,0.787710560543096
766,0.787742283412112
766,0.787774006281128
767,0.787805729150144
767,0.787837452019161
767,0.787869174888177
767,0.787900897757193
767,0.787932620626209
767,0.787964343495226
767,0.787996066364242
767,0.788027789233258
767,0.788059512102275
768,0.788091234971291
768,0.788122957840307
768,0.788154680709323
768,0.78818640357834
768,0.788218126447356
768,0.788249849316372
768,0.788281572185388
768,0.788313295054405
768,0.788345017923421
768,0.788376740792437
768,0.788408463661454
768,0.78844018653047
768,0.788471909399486
768,0.788503632268502
768,0.788535355137519
768,0.788567078006535
768,0.788598800875551
768,0.788630523744567
768,0.788662246613584
768,0.7886939694826
768,0.788725692351616
768,0.788757415220633
768,0.788789138089649
768,0.788820860958665
768,0.788852583827681
769,0.788884306696698
769,0.788916029565714
769,0.78894775243473
769,0.788979475303746
769,0.789011198172763
769,0.789042921041779
769,0.789074643910795
769,0.789106366779812
769,0.789138089648828
769,0.789169812517844
769,0.78920153538686
769,0.789233258255877
769,0.789264981124893
769,0.789296703993909
769,0.789328426862925
769,0.789360149731942
769,0.789391872600958
769,0.789423595469974
770,0.789455318338991
770,0.789487041208007
770,0.789518764077023
770,0.789550486946039
770,0.789582209815056
770,0.789613932684072
770,0.789645655553088
770,0.789677378422105
770,0.789709101291121
770,0.789740824160137
770,0.789772547029153
770,0.78980426989817
770,0.789835992767186
770,0.789867715636202
770,0.789899438505218
770,0.789931161374235
770,0.789962884243251
770,0.789994607112267
770,0.790026329981284
770,0.7900580528503
770,0.790089775719316
770,0.790121498588332
770,0.790153221457349
770,0.790184944326365
771,0.790216667195381
771,0.790248390064397
771,0.790280112933414
771,0.79031183580243
771,0.790343558671446
771,0.790375281540463
771,0.790407004409479
771,0.790438727278495
771,0.790470450147511
771,0.790502173016528
771,0.790533895885544
771,0.79056561875456
772,0.790597341623576
772,0.790629064492593
772,0.790660787361609
772,0.790692510230625
772,0.790724233099642
772,0.790755955968658
772,0.790787678837674
772,0.79081940170669
772,0.790851124575707
772,0.790882847444723
772,0.790914570313739
772,0.790946293182755
773,0.790978016051772
773,0.791009738920788
773,0.791041461789804
773,0.791073184658821
773,0.791104907527837
773,0.791136630396853
773,0.791168353265869
773,0.791200076134886
773,0.791231799003902
773,0.791263521872918
773,0.791295244741934
773,0.791326967610951
773,0.791358690479967
773,0.791390413348983
773,0.791422136218
774,0.791453859087016
774,0.791485581956032
774,0.791517304825048
774,0.791549027694065
774,0.791580750563081
774,0.791612473432097
774,0.791644196301113
774,0.79167591917013
774,0.791707642039146
774,0.791739364908162
774,0.791771087777179
774,0.791802810646195
775,0.791834533515211
775,0.791866256384227
775,0.791897979253244
775,0.79192970212226
775,0.791961424991276
775,0.791993147860293
775,0.792024870729309
775,0.792056593598325
775,0.792088316467341
775,0.792120039336358
775,0.792151762205374
775,0.79218348507439
775,0.792215207943406
775,0.792246930812423
775,0.792278653681439
775,0.792310376550455
775,0.792342099419472
775,0.792373822288488
775,0.792405545157504
775,0.79243726802652
775,0.792468990895537
775,0.792500713764553
775,0.792532436633569
775,0.792564159502585
775,0.792595882371602
775,0.792627605240618
775,0.792659328109634
775,0.792691050978651
776,0.792722773847667
776,0.792754496716683
776,0.792786219585699
776,0.792817942454716
776,0.792849665323732
776,0.792881388192748
776,0.792913111061764
776,0.792944833930781
776,0.792976556799797
776,0.793008279668813
776,0.793040002537829
777,0.793071725406846
777,0.793103448275862
777,0.793135171144878
777,0.793166894013895
777,0.793198616882911
777,0.793230339751927
777,0.793262062620943
777,0.79329378548996
777,0.793325508358976
777,0.793357231227992
777,0.793388954097008
777,0.793420676966025
777,0.793452399835041
777,0.793484122704057
777,0.793515845573074
777,0.79354756844209
777,0.793579291311106
777,0.793611014180122
778,0.793642737049139
778,0.793674459918155
778,0.793706182787171
778,0.793737905656188
778,0.793769628525204
778,0.79380135139422
778,0.793833074263236
778,0.793864797132253
778,0.793896520001269
778,0.793928242870285
778,0.793959965739301
778,0.793991688608318
778,0.794023411477334
778,0.79405513434635
778,0.794086857215367
779,0.794118580084383
779,0.794150302953399
779,0.794182025822415
779,0.794213748691432
779,0.794245471560448
779,0.794277194429464
779,0.794308917298481
779,0.794340640167497
779,0.794372363036513
779,0.794404085905529
779,0.794435808774546
779,0.794467531643562
779,0.794499254512578
779,0.794530977381594
779,0.794562700250611
779,0.794594423119627
779,0.794626145988643
779,0.794657868857659
779,0.794689591726676
779,0.794721314595692
779,0.794753037464708
780,0.794784760333725
780,0.794816483202741
780,0.794848206071757
780,0.794879928940773
780,0.79491165180979
780,0.794943374678806
780,0.794975097547822
780,0.795006820416838
780,0.795038543285855
780,0.795070266154871
780,0.795101989023887
780,0.795133711892904
780,0.79516543476192
781,0.795197157630936
781,0.795228880499952
781,0.795260603368969
781,0.795292326237985
781,0.795324049107001
781,0.795355771976017
781,0.795387494845034
781,0.79541921771405
781,0.795450940583066
781,0.795482663452083
781,0.795514386321099
782,0.795546109190115
782,0.795577832059131
782,0.795609554928148
782,0.795641277797164
782,0.79567300066618
782,0.795704723535197
782,0.795736446404213
782,0.795768169273229
782,0.795799892142245
782,0.795831615011262
782,0.795863337880278
782,0.795895060749294
782,0.79592678361831
782,0.795958506487327
782,0.795990229356343
783,0.796021952225359
783,0.796053675094376
783,0.796085397963392
783,0.796117120832408
783,0.796148843701424
783,0.796180566570441
783,0.796212289439457
783,0.796244012308473
783,0.79627573517749
783,0.796307458046506
783,0.796339180915522
783,0.796370903784538
783,0.796402626653555
783,0.796434349522571
783,0.796466072391587
783,0.796497795260603
783,0.79652951812962
783,0.796561240998636
783,0.796592963867652
783,0.796624686736668
783,0.796656409605685
783,0.796688132474701
783,0.796719855343717
783,0.796751578212734
783,0.79678330108175
784,0.796815023950766
784,0.796846746819782
784,0.796878469688799
784,0.796910192557815
784,0.796941915426831
784,0.796973638295847
784,0.797005361164864
784,0.79703708403388
784,0.797068806902896
784,0.797100529771913
784,0.797132252640929
784,0.797163975509945
785,0.797195698378961
785,0.797227421247978
785,0.797259144116994
785,0.79729086698601
785,0.797322589855026
785,0.797354312724043
785,0.797386035593059
785,0.797417758462075
785,0.797449481331092
785,0.797481204200108
785,0.797512927069124
785,0.79754464993814
785,0.797576372807157
785,0.797608095676173
785,0.797639818545189
785,0.797671541414205
785,0.797703264283222
785,0.797734987152238
785,0.797766710021254
785,0.797798432890271
785,0.797830155759287
785,0.797861878628303
785,0.797893601497319
785,0.797925324366336
785,0.797957047235352
785,0.797988770104368
786,0.798020492973385
786,0.798052215842401
786,0.798083938711417
786,0.798115661580433
786,0.79814738444945
786,0.798179107318466
786,0.798210830187482
786,0.798242553056498
786,0.798274275925515
786,0.798305998794531
786,0.798337721663547
786,0.798369444532564
786,0.79840116740158
786,0.798432890270596
786,0.798464613139612
786,0.798496336008629
786,0.798528058877645
786,0.798559781746661
786,0.798591504615677
786,0.798623227484694
786,0.79865495035371
787,0.798686673222726
787,0.798718396091743
787,0.798750118960759
787,0.798781841829775
787,0.798813564698791
787,0.798845287567808
787,0.798877010436824
787,0.79890873330584
787,0.798940456174856
787,0.798972179043873
787,0.799003901912889
787,0.799035624781905
787,0.799067347650922
787,0.799099070519938
787,0.799130793388954
787,0.79916251625797
787,0.799194239126987
788,0.799225961996003
788,0.799257684865019
788,0.799289407734035
788,0.799321130603052
788,0.799352853472068
788,0.799384576341084
788,0.799416299210101
788,0.799448022079117
788,0.799479744948133
788,0.799511467817149
788,0.799543190686166
788,0.799574913555182
788,0.799606636424198
788,0.799638359293214
788,0.799670082162231
788,0.799701805031247
788,0.799733527900263
788,0.79976525076928
788,0.799796973638296
788,0.799828696507312
788,0.799860419376328
788,0.799892142245345
788,0.799923865114361
788,0.799955587983377
789,0.799987310852393
789,0.80001903372141
789,0.800050756590426
789,0.800082479459442
789,0.800114202328459
789,0.800145925197475
789,0.800177648066491
789,0.800209370935507
789,0.800241093804524
789,0.80027281667354
789,0.800304539542556
789,0.800336262411573
789,0.800367985280589
790,0.800399708149605
790,0.800431431018621
790,0.800463153887638
790,0.800494876756654
790,0.80052659962567
790,0.800558322494686
790,0.800590045363703
790,0.800621768232719
790,0.800653491101735
790,0.800685213970752
790,0.800716936839768
790,0.800748659708784
790,0.8007803825778
790,0.800812105446817
790,0.800843828315833
790,0.800875551184849
790,0.800907274053865
790,0.800938996922882
790,0.800970719791898
790,0.801002442660914
790,0.801034165529931
790,0.801065888398947
791,0.801097611267963
791,0.801129334136979
791,0.801161057005996
791,0.801192779875012
791,0.801224502744028
791,0.801256225613044
791,0.801287948482061
791,0.801319671351077
791,0.801351394220093
791,0.80138311708911
791,0.801414839958126
791,0.801446562827142
791,0.801478285696158
791,0.801510008565175
792,0.801541731434191
792,0.801573454303207
792,0.801605177172223
792,0.80163690004124
792,0.801668622910256
792,0.801700345779272
792,0.801732068648288
792,0.801763791517305
792,0.801795514386321
792,0.801827237255337
792,0.801858960124354
792,0.80189068299337
792,0.801922405862386
792,0.801954128731402
792,0.801985851600419
792,0.802017574469435
792,0.802049297338451
792,0.802081020207468
793,0.802112743076484
793,0.8021444659455
793,0.802176188814516
793,0.802207911683533
793,0.802239634552549
793,0.802271357421565
793,0.802303080290582
793,0.802334803159598
793,0.802366526028614
793,0.80239824889763
793,0.802429971766647
793,0.802461694635663
793,0.802493417504679
793,0.802525140373695
793,0.802556863242712
793,0.802588586111728
793,0.802620308980744
793,0.802652031849761
793,0.802683754718777
793,0.802715477587793
793,0.802747200456809
793,0.802778923325826
793,0.802810646194842
793,0.802842369063858
793,0.802874091932874
793,0.802905814801891
793,0.802937537670907
793,0.802969260539923
793,0.80300098340894
793,0.803032706277956
793,0.803064429146972
793,0.803096152015988
794,0.803127874885005
794,0.803159597754021
794,0.803191320623037
794,0.803223043492053
794,0.80325476636107
794,0.803286489230086
794,0.803318212099102
794,0.803349934968118
794,0.803381657837135
795,0.803413380706151
795,0.803445103575167
795,0.803476826444184
795,0.8035085493132
795,0.803540272182216
795,0.803571995051232
795,0.803603717920249
795,0.803635440789265
795,0.803667163658281
795,0.803698886527297
795,0.803730609396314
795,0.80376233226533
795,0.803794055134346
795,0.803825778003363
795,0.803857500872379
795,0.803889223741395
795,0.803920946610411
795,0.803952669479428
795,0.803984392348444
795,0.80401611521746
795,0.804047838086477
795,0.804079560955493
795,0.804111283824509
795,0.804143006693525
795,0.804174729562542
795,0.804206452431558
795,0.804238175300574
795,0.80426989816959
795,0.804301621038607
795,0.804333343907623
795,0.804365066776639
795,0.804396789645656
795,0.804428512514672
795,0.804460235383688
795,0.804491958252704
795,0.804523681121721
795,0.804555403990737
795,0.804587126859753
795,0.80461884972877
795,0.804650572597786
795,0.804682295466802
795,0.804714018335818
796,0.804745741204835
796,0.804777464073851
796,0.804809186942867
796,0.804840909811883
796,0.8048726326809
796,0.804904355549916
796,0.804936078418932
796,0.804967801287949
796,0.804999524156965
796,0.805031247025981
796,0.805062969894997
796,0.805094692764014
796,0.80512641563303
796,0.805158138502046
796,0.805189861371062
796,0.805221584240079
796,0.805253307109095
796,0.805285029978111
797,0.805316752847127
797,0.805348475716144
797,0.80538019858516
797,0.805411921454176
797,0.805443644323193
797,0.805475367192209
797,0.805507090061225
797,0.805538812930241
797,0.805570535799258
797,0.805602258668274
797,0.80563398153729
797,0.805665704406306
797,0.805697427275323
797,0.805729150144339
797,0.805760873013355
797,0.805792595882372
797,0.805824318751388
797,0.805856041620404
797,0.80588776448942
798,0.805919487358437
798,0.805951210227453
798,0.805982933096469
798,0.806014655965485
798,0.806046378834502
798,0.806078101703518
798,0.806109824572534
798,0.806141547441551
798,0.806173270310567
798,0.806204993179583
798,0.806236716048599
798,0.806268438917616
798,0.806300161786632
798,0.806331884655648
798,0.806363607524665
798,0.806395330393681
798,0.806427053262697
798,0.806458776131713
798,0.80649049900073
798,0.806522221869746
798,0.806553944738762
798,0.806585667607779
798,0.806617390476795
798,0.806649113345811
798,0.806680836214827
798,0.806712559083844
798,0.80674428195286
798,0.806776004821876
798,0.806807727690892
798,0.806839450559909
798,0.806871173428925
798,0.806902896297941
798,0.806934619166957
798,0.806966342035974
798,0.80699806490499
798,0.807029787774006
798,0.807061510643023
798,0.807093233512039
798,0.807124956381055
798,0.807156679250071
798,0.807188402119088
798,0.807220124988104
799,0.80725184785712
799,0.807283570726136
799,0.807315293595153
799,0.807347016464169
799,0.807378739333185
799,0.807410462202202
799,0.807442185071218
799,0.807473907940234
799,0.80750563080925
799,0.807537353678267
799,0.807569076547283
799,0.807600799416299
799,0.807632522285315
799,0.807664245154332
799,0.807695968023348
799,0.807727690892364
799,0.807759413761381
799,0.807791136630397
799,0.807822859499413
799,0.807854582368429
799,0.807886305237446
799,0.807918028106462
799,0.807949750975478
799,0.807981473844494
799,0.808013196713511
799,0.808044919582527
799,0.808076642451543
799,0.80810836532056
799,0.808140088189576
799,0.808171811058592
800,0.808203533927608
800,0.808235256796625
800,0.808266979665641
800,0.808298702534657
800,0.808330425403674
800,0.80836214827269
800,0.808393871141706
800,0.808425594010722
800,0.808457316879739
800,0.808489039748755
800,0.808520762617771
800,0.808552485486787
800,0.808584208355804
800,0.80861593122482
800,0.808647654093836
800,0.808679376962853
800,0.808711099831869
800,0.808742822700885
800,0.808774545569901
800,0.808806268438918
800,0.808837991307934
800,0.80886971417695
800,0.808901437045966
800,0.808933159914983
801,0.808964882783999
801,0.808996605653015
801,0.809028328522032
801,0.809060051391048
801,0.809091774260064
801,0.80912349712908
801,0.809155219998097
801,0.809186942867113
802,0.809218665736129
802,0.809250388605145
802,0.809282111474162
802,0.809313834343178
802,0.809345557212194
802,0.809377280081211
802,0.809409002950227
802,0.809440725819243
802,0.809472448688259
802,0.809504171557276
802,0.809535894426292
802,0.809567617295308
802,0.809599340164324
802,0.809631063033341
802,0.809662785902357
802,0.809694508771373
802,0.80972623164039
802,0.809757954509406
802,0.809789677378422
802,0.809821400247438
802,0.809853123116455
802,0.809884845985471
802,0.809916568854487
803,0.809948291723503
803,0.80998001459252
803,0.810011737461536
803,0.810043460330552
803,0.810075183199569
803,0.810106906068585
803,0.810138628937601
803,0.810170351806617
803,0.810202074675634
803,0.81023379754465
803,0.810265520413666
803,0.810297243282682
803,0.810328966151699
803,0.810360689020715
803,0.810392411889731
803,0.810424134758748
804,0.810455857627764
804,0.81048758049678
804,0.810519303365796
804,0.810551026234813
804,0.810582749103829
804,0.810614471972845
804,0.810646194841862
804,0.810677917710878
804,0.810709640579894
804,0.81074136344891
804,0.810773086317927
805,0.810804809186943
805,0.810836532055959
805,0.810868254924975
805,0.810899977793992
805,0.810931700663008
805,0.810963423532024
805,0.810995146401041
805,0.811026869270057
805,0.811058592139073
805,0.811090315008089
805,0.811122037877106
805,0.811153760746122
806,0.811185483615138
806,0.811217206484154
806,0.811248929353171
806,0.811280652222187
806,0.811312375091203
806,0.81134409796022
806,0.811375820829236
807,0.811407543698252
807,0.811439266567268
807,0.811470989436285
807,0.811502712305301
807,0.811534435174317
807,0.811566158043333
807,0.81159788091235
807,0.811629603781366
807,0.811661326650382
807,0.811693049519399
807,0.811724772388415
807,0.811756495257431
807,0.811788218126447
807,0.811819940995464
807,0.81185166386448
807,0.811883386733496
807,0.811915109602512
807,0.811946832471529
807,0.811978555340545
808,0.812010278209561
808,0.812042001078577
808,0.812073723947594
808,0.81210544681661
808,0.812137169685626
808,0.812168892554643
808,0.812200615423659
808,0.812232338292675
808,0.812264061161691
808,0.812295784030708
808,0.812327506899724
808,0.81235922976874
809,0.812390952637757
809,0.812422675506773
809,0.812454398375789
809,0.812486121244805
809,0.812517844113822
809,0.812549566982838
809,0.812581289851854
809,0.81261301272087
809,0.812644735589887
809,0.812676458458903
809,0.812708181327919
809,0.812739904196936
809,0.812771627065952
810,0.812803349934968
810,0.812835072803984
810,0.812866795673001
810,0.812898518542017
810,0.812930241411033
810,0.81296196428005
810,0.812993687149066
810,0.813025410018082
810,0.813057132887098
810,0.813088855756115
810,0.813120578625131
810,0.813152301494147
810,0.813184024363163
810,0.81321574723218
810,0.813247470101196
810,0.813279192970212
810,0.813310915839229
811,0.813342638708245
811,0.813374361577261
811,0.813406084446277
811,0.813437807315294
811,0.81346953018431
811,0.813501253053326
811,0.813532975922342
811,0.813564698791359
811,0.813596421660375
811,0.813628144529391
811,0.813659867398408
811,0.813691590267424
811,0.81372331313644
811,0.813755036005456
811,0.813786758874473
812,0.813818481743489
812,0.813850204612505
812,0.813881927481521
812,0.813913650350538
812,0.813945373219554
812,0.81397709608857
812,0.814008818957586
812,0.814040541826603
812,0.814072264695619
812,0.814103987564635
812,0.814135710433652
812,0.814167433302668
812,0.814199156171684
812,0.8142308790407
812,0.814262601909717
812,0.814294324778733
812,0.814326047647749
812,0.814357770516766
812,0.814389493385782
812,0.814421216254798
812,0.814452939123814
812,0.814484661992831
813,0.814516384861847
813,0.814548107730863
813,0.814579830599879
813,0.814611553468896
813,0.814643276337912
813,0.814674999206928
813,0.814706722075945
813,0.814738444944961
813,0.814770167813977
813,0.814801890682993
813,0.81483361355201
814,0.814865336421026
814,0.814897059290042
814,0.814928782159059
814,0.814960505028075
814,0.814992227897091
814,0.815023950766107
814,0.815055673635124
814,0.81508739650414
814,0.815119119373156
815,0.815150842242172
815,0.815182565111189
815,0.815214287980205
815,0.815246010849221
815,0.815277733718238
815,0.815309456587254
815,0.81534117945627
815,0.815372902325286
815,0.815404625194303
815,0.815436348063319
815,0.815468070932335
815,0.815499793801351
815,0.815531516670368
815,0.815563239539384
815,0.8155949624084
816,0.815626685277416
816,0.815658408146433
816,0.815690131015449
816,0.815721853884465
816,0.815753576753482
816,0.815785299622498
816,0.815817022491514
816,0.81584874536053
817,0.815880468229547
817,0.815912191098563
817,0.815943913967579
817,0.815975636836595
817,0.816007359705612
817,0.816039082574628
817,0.816070805443644
817,0.816102528312661
817,0.816134251181677
817,0.816165974050693
817,0.816197696919709
817,0.816229419788726
817,0.816261142657742
817,0.816292865526758
817,0.816324588395774
817,0.816356311264791
817,0.816388034133807
817,0.816419757002823
817,0.81645147987184
817,0.816483202740856
817,0.816514925609872
817,0.816546648478888
817,0.816578371347905
817,0.816610094216921
817,0.816641817085937
817,0.816673539954954
817,0.81670526282397
817,0.816736985692986
817,0.816768708562002
818,0.816800431431019
818,0.816832154300035
818,0.816863877169051
818,0.816895600038067
818,0.816927322907084
818,0.8169590457761
818,0.816990768645116
818,0.817022491514133
818,0.817054214383149
818,0.817085937252165
818,0.817117660121181
818,0.817149382990198
818,0.817181105859214
818,0.81721282872823
818,0.817244551597246
819,0.817276274466263
819,0.817307997335279
819,0.817339720204295
819,0.817371443073312
819,0.817403165942328
819,0.817434888811344
819,0.81746661168036
819,0.817498334549377
819,0.817530057418393
820,0.817561780287409
820,0.817593503156425
820,0.817625226025442
820,0.817656948894458
820,0.817688671763474
820,0.817720394632491
820,0.817752117501507
820,0.817783840370523
820,0.817815563239539
820,0.817847286108556
820,0.817879008977572
820,0.817910731846588
820,0.817942454715604
820,0.817974177584621
821,0.818005900453637
821,0.818037623322653
821,0.81806934619167
821,0.818101069060686
821,0.818132791929702
821,0.818164514798718
821,0.818196237667735
821,0.818227960536751
821,0.818259683405767
821,0.818291406274783
821,0.8183231291438
821,0.818354852012816
821,0.818386574881832
822,0.818418297750849
822,0.818450020619865
822,0.818481743488881
822,0.818513466357897
822,0.818545189226914
822,0.81857691209593
822,0.818608634964946
822,0.818640357833962
822,0.818672080702979
822,0.818703803571995
822,0.818735526441011
822,0.818767249310028
822,0.818798972179044
822,0.81883069504806
822,0.818862417917076
822,0.818894140786093
822,0.818925863655109
822,0.818957586524125
822,0.818989309393142
822,0.819021032262158
822,0.819052755131174
822,0.81908447800019
822,0.819116200869207
823,0.819147923738223
823,0.819179646607239
823,0.819211369476255
823,0.819243092345272
823,0.819274815214288
823,0.819306538083304
823,0.819338260952321
823,0.819369983821337
823,0.819401706690353
823,0.819433429559369
823,0.819465152428386
823,0.819496875297402
823,0.819528598166418
823,0.819560321035434
823,0.819592043904451
824,0.819623766773467
824,0.819655489642483
824,0.8196872125115
824,0.819718935380516
824,0.819750658249532
824,0.819782381118548
824,0.819814103987565
824,0.819845826856581
824,0.819877549725597
824,0.819909272594613
824,0.81994099546363
824,0.819972718332646
824,0.820004441201662
824,0.820036164070679
824,0.820067886939695
824,0.820099609808711
824,0.820131332677727
824,0.820163055546744
825,0.82019477841576
825,0.820226501284776
825,0.820258224153792
825,0.820289947022809
825,0.820321669891825
825,0.820353392760841
825,0.820385115629858
825,0.820416838498874
825,0.82044856136789
825,0.820480284236906
825,0.820512007105923
825,0.820543729974939
825,0.820575452843955
825,0.820607175712971
825,0.820638898581988
825,0.820670621451004
825,0.82070234432002
825,0.820734067189037
825,0.820765790058053
825,0.820797512927069
825,0.820829235796085
825,0.820860958665102
826,0.820892681534118
826,0.820924404403134
826,0.820956127272151
826,0.820987850141167
826,0.821019573010183
826,0.821051295879199
826,0.821083018748216
826,0.821114741617232
826,0.821146464486248
827,0.821178187355264
827,0.821209910224281
827,0.821241633093297
827,0.821273355962313
827,0.82130507883133
827,0.821336801700346
827,0.821368524569362
827,0.821400247438378
827,0.821431970307395
827,0.821463693176411
827,0.821495416045427
827,0.821527138914443
827,0.82155886178346
827,0.821590584652476
827,0.821622307521492
828,0.821654030390509
828,0.821685753259525
828,0.821717476128541
828,0.821749198997557
828,0.821780921866574
828,0.82181264473559
828,0.821844367604606
829,0.821876090473622
829,0.821907813342639
829,0.821939536211655
829,0.821971259080671
829,0.822002981949688
829,0.822034704818704
829,0.82206642768772
829,0.822098150556736
829,0.822129873425753
829,0.822161596294769
829,0.822193319163785
829,0.822225042032801
829,0.822256764901818
830,0.822288487770834
830,0.82232021063985
830,0.822351933508867
830,0.822383656377883
830,0.822415379246899
830,0.822447102115915
830,0.822478824984932
830,0.822510547853948
830,0.822542270722964
830,0.82257399359198
830,0.822605716460997
830,0.822637439330013
830,0.822669162199029
830,0.822700885068046
830,0.822732607937062
830,0.822764330806078
830,0.822796053675094
830,0.822827776544111
831,0.822859499413127
831,0.822891222282143
831,0.822922945151159
831,0.822954668020176
831,0.822986390889192
831,0.823018113758208
831,0.823049836627225
831,0.823081559496241
831,0.823113282365257
832,0.823145005234273
832,0.82317672810329
832,0.823208450972306
832,0.823240173841322
832,0.823271896710339
832,0.823303619579355
832,0.823335342448371
832,0.823367065317387
832,0.823398788186404
832,0.82343051105542
832,0.823462233924436
832,0.823493956793452
832,0.823525679662469
832,0.823557402531485
832,0.823589125400501
832,0.823620848269518
832,0.823652571138534
832,0.82368429400755
832,0.823716016876566
833,0.823747739745583
833,0.823779462614599
833,0.823811185483615
833,0.823842908352631
833,0.823874631221648
833,0.823906354090664
833,0.82393807695968
833,0.823969799828697
833,0.824001522697713
833,0.824033245566729
833,0.824064968435745
834,0.824096691304762
834,0.824128414173778
834,0.824160137042794
834,0.82419185991181
834,0.824223582780827
834,0.824255305649843
834,0.824287028518859
834,0.824318751387875
834,0.824350474256892
834,0.824382197125908
834,0.824413919994924
834,0.824445642863941
834,0.824477365732957
834,0.824509088601973
834,0.824540811470989
834,0.824572534340006
835,0.824604257209022
835,0.824635980078038
835,0.824667702947054
835,0.824699425816071
835,0.824731148685087
835,0.824762871554103
835,0.82479459442312
835,0.824826317292136
835,0.824858040161152
835,0.824889763030168
835,0.824921485899185
835,0.824953208768201
835,0.824984931637217
835,0.825016654506234
835,0.82504837737525
835,0.825080100244266
835,0.825111823113282
835,0.825143545982299
835,0.825175268851315
836,0.825206991720331
836,0.825238714589347
836,0.825270437458364
836,0.82530216032738
836,0.825333883196396
836,0.825365606065413
836,0.825397328934429
836,0.825429051803445
836,0.825460774672461
837,0.825492497541478
837,0.825524220410494
837,0.82555594327951
837,0.825587666148527
837,0.825619389017543
837,0.825651111886559
837,0.825682834755575
837,0.825714557624592
837,0.825746280493608
837,0.825778003362624
837,0.82580972623164
837,0.825841449100657
837,0.825873171969673
837,0.825904894838689
837,0.825936617707705
837,0.825968340576722
837,0.826000063445738
837,0.826031786314754
837,0.826063509183771
837,0.826095232052787
837,0.826126954921803
837,0.826158677790819
837,0.826190400659836
838,0.826222123528852
838,0.826253846397868
838,0.826285569266884
838,0.826317292135901
838,0.826349015004917
838,0.826380737873933
838,0.82641246074295
838,0.826444183611966
838,0.826475906480982
838,0.826507629349998
838,0.826539352219015
839,0.826571075088031
839,0.826602797957047
839,0.826634520826063
839,0.82666624369508
839,0.826697966564096
839,0.826729689433112
839,0.826761412302129
839,0.826793135171145
839,0.826824858040161
839,0.826856580909177
839,0.826888303778194
839,0.82692002664721
839,0.826951749516226
839,0.826983472385243
839,0.827015195254259
839,0.827046918123275
840,0.827078640992291
840,0.827110363861308
840,0.827142086730324
840,0.82717380959934
840,0.827205532468356
840,0.827237255337373
840,0.827268978206389
840,0.827300701075405
840,0.827332423944422
840,0.827364146813438
840,0.827395869682454
840,0.82742759255147
840,0.827459315420487
840,0.827491038289503
840,0.827522761158519
840,0.827554484027535
840,0.827586206896552
840,0.827617929765568
840,0.827649652634584
840,0.827681375503601
840,0.827713098372617
840,0.827744821241633
840,0.827776544110649
840,0.827808266979666
840,0.827839989848682
840,0.827871712717698
840,0.827903435586714
840,0.827935158455731
840,0.827966881324747
841,0.827998604193763
841,0.82803032706278
841,0.828062049931796
841,0.828093772800812
841,0.828125495669828
841,0.828157218538845
841,0.828188941407861
841,0.828220664276877
841,0.828252387145893
841,0.82828411001491
841,0.828315832883926
841,0.828347555752942
841,0.828379278621959
841,0.828411001490975
841,0.828442724359991
841,0.828474447229007
841,0.828506170098024
841,0.82853789296704
842,0.828569615836056
842,0.828601338705072
842,0.828633061574089
842,0.828664784443105
842,0.828696507312121
842,0.828728230181138
842,0.828759953050154
842,0.82879167591917
842,0.828823398788186
842,0.828855121657203
842,0.828886844526219
842,0.828918567395235
842,0.828950290264251
842,0.828982013133268
842,0.829013736002284
842,0.8290454588713
842,0.829077181740317
843,0.829108904609333
843,0.829140627478349
843,0.829172350347365
843,0.829204073216382
843,0.829235796085398
843,0.829267518954414
843,0.829299241823431
843,0.829330964692447
844,0.829362687561463
844,0.829394410430479
844,0.829426133299496
844,0.829457856168512
844,0.829489579037528
844,0.829521301906544
844,0.829553024775561
844,0.829584747644577
844,0.829616470513593
844,0.82964819338261
844,0.829679916251626
844,0.829711639120642
844,0.829743361989658
844,0.829775084858675
844,0.829806807727691
844,0.829838530596707
845,0.829870253465723
845,0.82990197633474
845,0.829933699203756
845,0.829965422072772
845,0.829997144941789
845,0.830028867810805
845,0.830060590679821
845,0.830092313548837
845,0.830124036417854
845,0.83015575928687
845,0.830187482155886
845,0.830219205024902
845,0.830250927893919
845,0.830282650762935
845,0.830314373631951
845,0.830346096500968
845,0.830377819369984
845,0.830409542239
845,0.830441265108016
845,0.830472987977033
845,0.830504710846049
845,0.830536433715065
845,0.830568156584081
845,0.830599879453098
845,0.830631602322114
846,0.83066332519113
846,0.830695048060147
846,0.830726770929163
846,0.830758493798179
846,0.830790216667195
846,0.830821939536212
846,0.830853662405228
846,0.830885385274244
846,0.83091710814326
846,0.830948831012277
846,0.830980553881293
846,0.831012276750309
846,0.831043999619326
847,0.831075722488342
847,0.831107445357358
847,0.831139168226374
847,0.831170891095391
847,0.831202613964407
847,0.831234336833423
847,0.831266059702439
847,0.831297782571456
847,0.831329505440472
847,0.831361228309488
847,0.831392951178505
847,0.831424674047521
847,0.831456396916537
847,0.831488119785553
847,0.83151984265457
847,0.831551565523586
847,0.831583288392602
847,0.831615011261619
847,0.831646734130635
847,0.831678456999651
847,0.831710179868667
847,0.831741902737684
847,0.8317736256067
847,0.831805348475716
847,0.831837071344732
847,0.831868794213749
847,0.831900517082765
847,0.831932239951781
847,0.831963962820798
847,0.831995685689814
847,0.83202740855883
847,0.832059131427846
847,0.832090854296863
847,0.832122577165879
847,0.832154300034895
847,0.832186022903911
847,0.832217745772928
847,0.832249468641944
847,0.83228119151096
847,0.832312914379977
847,0.832344637248993
847,0.832376360118009
848,0.832408082987025
848,0.832439805856042
848,0.832471528725058
848,0.832503251594074
848,0.83253497446309
848,0.832566697332107
848,0.832598420201123
848,0.832630143070139
848,0.832661865939156
848,0.832693588808172
848,0.832725311677188
848,0.832757034546204
848,0.832788757415221
848,0.832820480284237
848,0.832852203153253
848,0.832883926022269
848,0.832915648891286
848,0.832947371760302
848,0.832979094629318
848,0.833010817498334
848,0.833042540367351
848,0.833074263236367
848,0.833105986105383
848,0.8331377089744
849,0.833169431843416
849,0.833201154712432
849,0.833232877581448
849,0.833264600450465
849,0.833296323319481
849,0.833328046188497
849,0.833359769057514
849,0.83339149192653
849,0.833423214795546
849,0.833454937664562
849,0.833486660533579
849,0.833518383402595
849,0.833550106271611
849,0.833581829140628
849,0.833613552009644
850,0.83364527487866
850,0.833676997747676
850,0.833708720616693
850,0.833740443485709
850,0.833772166354725
850,0.833803889223741
850,0.833835612092758
850,0.833867334961774
850,0.83389905783079
850,0.833930780699807
850,0.833962503568823
850,0.833994226437839
850,0.834025949306855
850,0.834057672175872
850,0.834089395044888
850,0.834121117913904
850,0.83415284078292
850,0.834184563651937
850,0.834216286520953
850,0.834248009389969
850,0.834279732258986
850,0.834311455128002
850,0.834343177997018
851,0.834374900866034
851,0.834406623735051
851,0.834438346604067
851,0.834470069473083
851,0.834501792342099
851,0.834533515211116
851,0.834565238080132
851,0.834596960949148
851,0.834628683818164
851,0.834660406687181
851,0.834692129556197
852,0.834723852425213
852,0.83475557529423
852,0.834787298163246
852,0.834819021032262
852,0.834850743901278
852,0.834882466770295
852,0.834914189639311
852,0.834945912508327
852,0.834977635377343
852,0.83500935824636
852,0.835041081115376
852,0.835072803984392
852,0.835104526853409
852,0.835136249722425
852,0.835167972591441
852,0.835199695460457
852,0.835231418329474
852,0.83526314119849
852,0.835294864067506
852,0.835326586936523
853,0.835358309805539
853,0.835390032674555
853,0.835421755543571
853,0.835453478412588
853,0.835485201281604
853,0.83551692415062
853,0.835548647019636
853,0.835580369888653
853,0.835612092757669
853,0.835643815626685
853,0.835675538495702
854,0.835707261364718
854,0.835738984233734
854,0.83577070710275
854,0.835802429971767
854,0.835834152840783
854,0.835865875709799
854,0.835897598578816
854,0.835929321447832
854,0.835961044316848
854,0.835992767185864
854,0.836024490054881
854,0.836056212923897
854,0.836087935792913
854,0.836119658661929
854,0.836151381530946
854,0.836183104399962
855,0.836214827268978
855,0.836246550137994
855,0.836278273007011
855,0.836309995876027
855,0.836341718745043
855,0.83637344161406
855,0.836405164483076
855,0.836436887352092
855,0.836468610221108
855,0.836500333090125
855,0.836532055959141
855,0.836563778828157
855,0.836595501697173
855,0.83662722456619
855,0.836658947435206
855,0.836690670304222
855,0.836722393173239
855,0.836754116042255
855,0.836785838911271
855,0.836817561780287
855,0.836849284649304
855,0.83688100751832
856,0.836912730387336
856,0.836944453256352
856,0.836976176125369
856,0.837007898994385
856,0.837039621863401
856,0.837071344732418
856,0.837103067601434
856,0.83713479047045
856,0.837166513339466
856,0.837198236208483
856,0.837229959077499
856,0.837261681946515
856,0.837293404815531
856,0.837325127684548
857,0.837356850553564
857,0.83738857342258
857,0.837420296291597
857,0.837452019160613
857,0.837483742029629
857,0.837515464898645
857,0.837547187767662
857,0.837578910636678
857,0.837610633505694
857,0.837642356374711
857,0.837674079243727
857,0.837705802112743
857,0.837737524981759
857,0.837769247850776
857,0.837800970719792
857,0.837832693588808
857,0.837864416457824
857,0.837896139326841
857,0.837927862195857
857,0.837959585064873
857,0.83799130793389
857,0.838023030802906
857,0.838054753671922
857,0.838086476540938
857,0.838118199409955
858,0.838149922278971
858,0.838181645147987
858,0.838213368017003
858,0.83824509088602
858,0.838276813755036
858,0.838308536624052
858,0.838340259493069
858,0.838371982362085
859,0.838403705231101
859,0.838435428100117
859,0.838467150969134
859,0.83849887383815
859,0.838530596707166
859,0.838562319576182
859,0.838594042445199
859,0.838625765314215
859,0.838657488183231
859,0.838689211052248
859,0.838720933921264
859,0.83875265679028
859,0.838784379659296
860,0.838816102528313
860,0.838847825397329
860,0.838879548266345
860,0.838911271135361
860,0.838942994004378
860,0.838974716873394
860,0.83900643974241
860,0.839038162611427
860,0.839069885480443
860,0.839101608349459
860,0.839133331218475
861,0.839165054087492
861,0.839196776956508
861,0.839228499825524
861,0.83926022269454
861,0.839291945563557
861,0.839323668432573
861,0.839355391301589
861,0.839387114170606
861,0.839418837039622
861,0.839450559908638
861,0.839482282777654
862,0.839514005646671
862,0.839545728515687
862,0.839577451384703
862,0.83960917425372
862,0.839640897122736
862,0.839672619991752
862,0.839704342860768
862,0.839736065729785
862,0.839767788598801
862,0.839799511467817
862,0.839831234336833
862,0.83986295720585
862,0.839894680074866
862,0.839926402943882
862,0.839958125812899
862,0.839989848681915
862,0.840021571550931
862,0.840053294419947
862,0.840085017288964
862,0.84011674015798
862,0.840148463026996
862,0.840180185896012
862,0.840211908765029
862,0.840243631634045
862,0.840275354503061
863,0.840307077372078
863,0.840338800241094
863,0.84037052311011
863,0.840402245979126
863,0.840433968848143
863,0.840465691717159
863,0.840497414586175
863,0.840529137455191
863,0.840560860324208
863,0.840592583193224
863,0.84062430606224
863,0.840656028931257
863,0.840687751800273
863,0.840719474669289
863,0.840751197538305
863,0.840782920407322
863,0.840814643276338
863,0.840846366145354
864,0.84087808901437
864,0.840909811883387
864,0.840941534752403
864,0.840973257621419
864,0.841004980490436
864,0.841036703359452
864,0.841068426228468
864,0.841100149097484
864,0.841131871966501
864,0.841163594835517
864,0.841195317704533
864,0.841227040573549
864,0.841258763442566
864,0.841290486311582
864,0.841322209180598
864,0.841353932049615
864,0.841385654918631
865,0.841417377787647
865,0.841449100656663
865,0.84148082352568
865,0.841512546394696
865,0.841544269263712
865,0.841575992132728
865,0.841607715001745
865,0.841639437870761
865,0.841671160739777
865,0.841702883608794
865,0.84173460647781
865,0.841766329346826
865,0.841798052215842
865,0.841829775084859
865,0.841861497953875
865,0.841893220822891
865,0.841924943691908
865,0.841956666560924
865,0.84198838942994
866,0.842020112298956
866,0.842051835167973
866,0.842083558036989
866,0.842115280906005
866,0.842147003775021
866,0.842178726644038
866,0.842210449513054
866,0.84224217238207
866,0.842273895251087
866,0.842305618120103
866,0.842337340989119
866,0.842369063858135
866,0.842400786727152
866,0.842432509596168
866,0.842464232465184
867,0.8424959553342
867,0.842527678203217
867,0.842559401072233
867,0.842591123941249
867,0.842622846810266
867,0.842654569679282
867,0.842686292548298
867,0.842718015417314
867,0.842749738286331
867,0.842781461155347
867,0.842813184024363
867,0.842844906893379
867,0.842876629762396
867,0.842908352631412
867,0.842940075500428
867,0.842971798369445
867,0.843003521238461
867,0.843035244107477
867,0.843066966976493
867,0.84309868984551
867,0.843130412714526
867,0.843162135583542
867,0.843193858452558
867,0.843225581321575
867,0.843257304190591
867,0.843289027059607
867,0.843320749928623
867,0.84335247279764
867,0.843384195666656
867,0.843415918535672
868,0.843447641404689
868,0.843479364273705
868,0.843511087142721
868,0.843542810011737
868,0.843574532880754
868,0.84360625574977
868,0.843637978618786
868,0.843669701487803
868,0.843701424356819
868,0.843733147225835
868,0.843764870094851
868,0.843796592963868
868,0.843828315832884
868,0.8438600387019
868,0.843891761570916
868,0.843923484439933
868,0.843955207308949
869,0.843986930177965
869,0.844018653046982
869,0.844050375915998
869,0.844082098785014
869,0.84411382165403
869,0.844145544523047
869,0.844177267392063
869,0.844208990261079
869,0.844240713130096
869,0.844272435999112
869,0.844304158868128
869,0.844335881737144
869,0.844367604606161
869,0.844399327475177
869,0.844431050344193
869,0.844462773213209
869,0.844494496082226
869,0.844526218951242
869,0.844557941820258
869,0.844589664689275
869,0.844621387558291
869,0.844653110427307
869,0.844684833296323
869,0.84471655616534
869,0.844748279034356
869,0.844780001903372
869,0.844811724772388
869,0.844843447641405
869,0.844875170510421
869,0.844906893379437
869,0.844938616248453
870,0.84497033911747
870,0.845002061986486
870,0.845033784855502
870,0.845065507724519
870,0.845097230593535
870,0.845128953462551
870,0.845160676331567
870,0.845192399200584
870,0.8452241220696
870,0.845255844938616
870,0.845287567807632
870,0.845319290676649
870,0.845351013545665
870,0.845382736414681
870,0.845414459283698
870,0.845446182152714
870,0.84547790502173
870,0.845509627890746
870,0.845541350759763
871,0.845573073628779
871,0.845604796497795
871,0.845636519366812
871,0.845668242235828
871,0.845699965104844
871,0.84573168797386
871,0.845763410842877
871,0.845795133711893
871,0.845826856580909
871,0.845858579449925
872,0.845890302318942
872,0.845922025187958
872,0.845953748056974
872,0.845985470925991
872,0.846017193795007
872,0.846048916664023
872,0.846080639533039
872,0.846112362402056
872,0.846144085271072
872,0.846175808140088
872,0.846207531009105
872,0.846239253878121
872,0.846270976747137
872,0.846302699616153
872,0.84633442248517
872,0.846366145354186
872,0.846397868223202
872,0.846429591092218
872,0.846461313961235
872,0.846493036830251
872,0.846524759699267
872,0.846556482568284
872,0.8465882054373
872,0.846619928306316
873,0.846651651175332
873,0.846683374044349
873,0.846715096913365
873,0.846746819782381
873,0.846778542651397
873,0.846810265520414
873,0.84684198838943
873,0.846873711258446
873,0.846905434127462
873,0.846937156996479
873,0.846968879865495
873,0.847000602734511
873,0.847032325603528
873,0.847064048472544
873,0.84709577134156
873,0.847127494210576
873,0.847159217079593
873,0.847190939948609
874,0.847222662817625
874,0.847254385686641
874,0.847286108555658
874,0.847317831424674
874,0.84734955429369
874,0.847381277162707
874,0.847413000031723
874,0.847444722900739
874,0.847476445769755
874,0.847508168638772
874,0.847539891507788
875,0.847571614376804
875,0.84760333724582
875,0.847635060114837
875,0.847666782983853
875,0.847698505852869
875,0.847730228721886
875,0.847761951590902
875,0.847793674459918
875,0.847825397328934
875,0.847857120197951
875,0.847888843066967
875,0.847920565935983
875,0.847952288805
875,0.847984011674016
875,0.848015734543032
875,0.848047457412048
875,0.848079180281065
875,0.848110903150081
875,0.848142626019097
875,0.848174348888113
875,0.84820607175713
875,0.848237794626146
875,0.848269517495162
875,0.848301240364179
875,0.848332963233195
875,0.848364686102211
875,0.848396408971227
875,0.848428131840244
875,0.84845985470926
875,0.848491577578276
875,0.848523300447292
875,0.848555023316309
875,0.848586746185325
875,0.848618469054341
875,0.848650191923358
875,0.848681914792374
875,0.84871363766139
875,0.848745360530406
875,0.848777083399423
875,0.848808806268439
875,0.848840529137455
875,0.848872252006471
875,0.848903974875488
875,0.848935697744504
875,0.84896742061352
875,0.848999143482537
875,0.849030866351553
875,0.849062589220569
875,0.849094312089585
875,0.849126034958602
875,0.849157757827618
875,0.849189480696634
875,0.84922120356565
875,0.849252926434667
875,0.849284649303683
875,0.849316372172699
875,0.849348095041716
875,0.849379817910732
875,0.849411540779748
875,0.849443263648764
875,0.849474986517781
875,0.849506709386797
875,0.849538432255813
875,0.849570155124829
875,0.849601877993846
875,0.849633600862862
875,0.849665323731878
875,0.849697046600895
875,0.849728769469911
875,0.849760492338927
875,0.849792215207943
875,0.84982393807696
875,0.849855660945976
875,0.849887383814992
875,0.849919106684008
875,0.849950829553025
875,0.849982552422041
875,0.850014275291057
875,0.850045998160074
875,0.85007772102909
875,0.850109443898106
875,0.850141166767122
875,0.850172889636139
875,0.850204612505155
876,0.850236335374171
876,0.850268058243188
876,0.850299781112204
876,0.85033150398122
876,0.850363226850236
876,0.850394949719253
876,0.850426672588269
876,0.850458395457285
876,0.850490118326301
876,0.850521841195318
876,0.850553564064334
876,0.85058528693335
877,0.850617009802367
877,0.850648732671383
877,0.850680455540399
877,0.850712178409415
877,0.850743901278432
877,0.850775624147448
877,0.850807347016464
877,0.85083906988548
877,0.850870792754497
877,0.850902515623513
877,0.850934238492529
877,0.850965961361546
877,0.850997684230562
877,0.851029407099578
877,0.851061129968594
877,0.851092852837611
877,0.851124575706627
877,0.851156298575643
877,0.851188021444659
877,0.851219744313676
877,0.851251467182692
877,0.851283190051708
877,0.851314912920725
877,0.851346635789741
877,0.851378358658757
877,0.851410081527773
877,0.85144180439679
877,0.851473527265806
877,0.851505250134822
877,0.851536973003838
878,0.851568695872855
878,0.851600418741871
878,0.851632141610887
878,0.851663864479904
878,0.85169558734892
878,0.851727310217936
878,0.851759033086952
878,0.851790755955969
878,0.851822478824985
878,0.851854201694001
878,0.851885924563017
878,0.851917647432034
878,0.85194937030105
878,0.851981093170066
878,0.852012816039083
878,0.852044538908099
878,0.852076261777115
878,0.852107984646131
879,0.852139707515148
879,0.852171430384164
879,0.85220315325318
879,0.852234876122197
879,0.852266598991213
879,0.852298321860229
880,0.852330044729245
880,0.852361767598262
880,0.852393490467278
880,0.852425213336294
880,0.85245693620531
880,0.852488659074327
880,0.852520381943343
880,0.852552104812359
880,0.852583827681376
880,0.852615550550392
880,0.852647273419408
880,0.852678996288424
880,0.852710719157441
880,0.852742442026457
880,0.852774164895473
880,0.852805887764489
880,0.852837610633506
880,0.852869333502522
880,0.852901056371538
880,0.852932779240555
880,0.852964502109571
880,0.852996224978587
880,0.853027947847603
881,0.85305967071662
881,0.853091393585636
881,0.853123116454652
881,0.853154839323668
881,0.853186562192685
881,0.853218285061701
881,0.853250007930717
881,0.853281730799734
881,0.85331345366875
881,0.853345176537766
881,0.853376899406782
881,0.853408622275799
882,0.853440345144815
882,0.853472068013831
882,0.853503790882847
882,0.853535513751864
882,0.85356723662088
882,0.853598959489896
882,0.853630682358912
882,0.853662405227929
882,0.853694128096945
882,0.853725850965961
882,0.853757573834978
882,0.853789296703994
882,0.85382101957301
882,0.853852742442026
882,0.853884465311043
882,0.853916188180059
882,0.853947911049075
882,0.853979633918092
882,0.854011356787108
882,0.854043079656124
883,0.85407480252514
883,0.854106525394157
883,0.854138248263173
883,0.854169971132189
883,0.854201694001205
883,0.854233416870222
883,0.854265139739238
883,0.854296862608254
883,0.854328585477271
883,0.854360308346287
883,0.854392031215303
883,0.854423754084319
883,0.854455476953336
883,0.854487199822352
883,0.854518922691368
883,0.854550645560385
883,0.854582368429401
883,0.854614091298417
883,0.854645814167433
884,0.85467753703645
884,0.854709259905466
884,0.854740982774482
884,0.854772705643498
884,0.854804428512515
884,0.854836151381531
884,0.854867874250547
884,0.854899597119564
884,0.85493131998858
884,0.854963042857596
884,0.854994765726612
884,0.855026488595629
884,0.855058211464645
884,0.855089934333661
884,0.855121657202677
884,0.855153380071694
884,0.85518510294071
884,0.855216825809726
884,0.855248548678743
884,0.855280271547759
884,0.855311994416775
884,0.855343717285791
885,0.855375440154808
885,0.855407163023824
885,0.85543888589284
885,0.855470608761856
885,0.855502331630873
885,0.855534054499889
885,0.855565777368905
885,0.855597500237921
885,0.855629223106938
885,0.855660945975954
885,0.85569266884497
885,0.855724391713987
885,0.855756114583003
885,0.855787837452019
885,0.855819560321035
885,0.855851283190052
885,0.855883006059068
885,0.855914728928084
885,0.8559464517971
885,0.855978174666117
885,0.856009897535133
885,0.856041620404149
885,0.856073343273166
885,0.856105066142182
885,0.856136789011198
885,0.856168511880214
885,0.856200234749231
885,0.856231957618247
885,0.856263680487263
885,0.85629540335628
885,0.856327126225296
885,0.856358849094312
885,0.856390571963328
886,0.856422294832345
886,0.856454017701361
886,0.856485740570377
886,0.856517463439394
886,0.85654918630841
886,0.856580909177426
886,0.856612632046442
886,0.856644354915459
886,0.856676077784475
886,0.856707800653491
886,0.856739523522507
886,0.856771246391524
886,0.85680296926054
886,0.856834692129556
886,0.856866414998573
886,0.856898137867589
886,0.856929860736605
887,0.856961583605621
887,0.856993306474638
887,0.857025029343654
887,0.85705675221267
887,0.857088475081686
887,0.857120197950703
887,0.857151920819719
887,0.857183643688735
887,0.857215366557751
887,0.857247089426768
887,0.857278812295784
887,0.8573105351648
887,0.857342258033817
887,0.857373980902833
887,0.857405703771849
887,0.857437426640865
887,0.857469149509882
887,0.857500872378898
887,0.857532595247914
887,0.85756431811693
887,0.857596040985947
887,0.857627763854963
887,0.857659486723979
887,0.857691209592996
887,0.857722932462012
887,0.857754655331028
887,0.857786378200044
887,0.857818101069061
887,0.857849823938077
888,0.857881546807093
888,0.857913269676109
888,0.857944992545126
888,0.857976715414142
888,0.858008438283158
888,0.858040161152175
888,0.858071884021191
888,0.858103606890207
888,0.858135329759223
888,0.85816705262824
888,0.858198775497256
888,0.858230498366272
888,0.858262221235289
888,0.858293944104305
888,0.858325666973321
888,0.858357389842337
888,0.858389112711354
888,0.85842083558037
888,0.858452558449386
888,0.858484281318402
888,0.858516004187419
889,0.858547727056435
889,0.858579449925451
889,0.858611172794468
889,0.858642895663484
889,0.8586746185325
889,0.858706341401516
889,0.858738064270533
889,0.858769787139549
889,0.858801510008565
889,0.858833232877581
889,0.858864955746598
889,0.858896678615614
889,0.85892840148463
889,0.858960124353647
889,0.858991847222663
889,0.859023570091679
889,0.859055292960695
889,0.859087015829712
889,0.859118738698728
890,0.859150461567744
890,0.85918218443676
890,0.859213907305777
890,0.859245630174793
890,0.859277353043809
890,0.859309075912826
890,0.859340798781842
890,0.859372521650858
890,0.859404244519874
890,0.859435967388891
890,0.859467690257907
890,0.859499413126923
890,0.859531135995939
890,0.859562858864956
890,0.859594581733972
890,0.859626304602988
890,0.859658027472005
890,0.859689750341021
890,0.859721473210037
890,0.859753196079053
890,0.85978491894807
890,0.859816641817086
890,0.859848364686102
890,0.859880087555118
890,0.859911810424135
890,0.859943533293151
890,0.859975256162167
890,0.860006979031184
890,0.8600387019002
890,0.860070424769216
890,0.860102147638232
890,0.860133870507249
891,0.860165593376265
891,0.860197316245281
891,0.860229039114297
891,0.860260761983314
891,0.86029248485233
891,0.860324207721346
891,0.860355930590363
891,0.860387653459379
891,0.860419376328395
891,0.860451099197411
891,0.860482822066428
891,0.860514544935444
891,0.86054626780446
891,0.860577990673477
891,0.860609713542493
891,0.860641436411509
891,0.860673159280525
891,0.860704882149542
891,0.860736605018558
891,0.860768327887574
891,0.86080005075659
892,0.860831773625607
892,0.860863496494623
892,0.860895219363639
892,0.860926942232656
892,0.860958665101672
892,0.860990387970688
892,0.861022110839704
892,0.861053833708721
892,0.861085556577737
892,0.861117279446753
892,0.861149002315769
892,0.861180725184786
892,0.861212448053802
892,0.861244170922818
892,0.861275893791835
892,0.861307616660851
892,0.861339339529867
892,0.861371062398883
892,0.8614027852679
892,0.861434508136916
892,0.861466231005932
892,0.861497953874948
892,0.861529676743965
892,0.861561399612981
892,0.861593122481997
892,0.861624845351014
892,0.86165656822003
892,0.861688291089046
892,0.861720013958062
892,0.861751736827079
892,0.861783459696095
892,0.861815182565111
892,0.861846905434127
892,0.861878628303144
893,0.86191035117216
893,0.861942074041176
893,0.861973796910193
893,0.862005519779209
893,0.862037242648225
893,0.862068965517241
893,0.862100688386258
894,0.862132411255274
894,0.86216413412429
894,0.862195856993306
894,0.862227579862323
894,0.862259302731339
894,0.862291025600355
894,0.862322748469372
894,0.862354471338388
894,0.862386194207404
894,0.86241791707642
894,0.862449639945437
894,0.862481362814453
894,0.862513085683469
894,0.862544808552485
894,0.862576531421502
894,0.862608254290518
894,0.862639977159534
894,0.862671700028551
894,0.862703422897567
894,0.862735145766583
894,0.862766868635599
894,0.862798591504616
895,0.862830314373632
895,0.862862037242648
895,0.862893760111665
895,0.862925482980681
895,0.862957205849697
895,0.862988928718713
895,0.86302065158773
895,0.863052374456746
895,0.863084097325762
895,0.863115820194778
895,0.863147543063795
895,0.863179265932811
895,0.863210988801827
895,0.863242711670844
895,0.86327443453986
895,0.863306157408876
895,0.863337880277892
895,0.863369603146909
895,0.863401326015925
895,0.863433048884941
895,0.863464771753957
895,0.863496494622974
895,0.86352821749199
895,0.863559940361006
895,0.863591663230023
895,0.863623386099039
895,0.863655108968055
895,0.863686831837071
895,0.863718554706088
895,0.863750277575104
895,0.86378200044412
896,0.863813723313136
896,0.863845446182153
896,0.863877169051169
896,0.863908891920185
896,0.863940614789202
896,0.863972337658218
896,0.864004060527234
896,0.86403578339625
896,0.864067506265267
896,0.864099229134283
896,0.864130952003299
897,0.864162674872315
897,0.864194397741332
897,0.864226120610348
897,0.864257843479364
897,0.864289566348381
897,0.864321289217397
897,0.864353012086413
897,0.864384734955429
897,0.864416457824446
897,0.864448180693462
897,0.864479903562478
897,0.864511626431494
897,0.864543349300511
897,0.864575072169527
897,0.864606795038543
897,0.86463851790756
897,0.864670240776576
897,0.864701963645592
897,0.864733686514608
897,0.864765409383625
897,0.864797132252641
897,0.864828855121657
897,0.864860577990674
897,0.86489230085969
897,0.864924023728706
897,0.864955746597722
897,0.864987469466739
897,0.865019192335755
897,0.865050915204771
897,0.865082638073787
897,0.865114360942804
897,0.86514608381182
897,0.865177806680836
897,0.865209529549853
897,0.865241252418869
897,0.865272975287885
897,0.865304698156901
897,0.865336421025918
897,0.865368143894934
897,0.86539986676395
897,0.865431589632966
897,0.865463312501983
897,0.865495035370999
897,0.865526758240015
897,0.865558481109032
897,0.865590203978048
897,0.865621926847064
897,0.86565364971608
897,0.865685372585097
897,0.865717095454113
897,0.865748818323129
898,0.865780541192145
898,0.865812264061162
898,0.865843986930178
898,0.865875709799194
898,0.86590743266821
898,0.865939155537227
898,0.865970878406243
898,0.866002601275259
898,0.866034324144276
898,0.866066047013292
898,0.866097769882308
898,0.866129492751324
898,0.866161215620341
898,0.866192938489357
898,0.866224661358373
898,0.866256384227389
898,0.866288107096406
899,0.866319829965422
899,0.866351552834438
899,0.866383275703455
899,0.866414998572471
899,0.866446721441487
899,0.866478444310503
899,0.86651016717952
899,0.866541890048536
899,0.866573612917552
899,0.866605335786569
899,0.866637058655585
899,0.866668781524601
899,0.866700504393617
899,0.866732227262634
899,0.86676395013165
899,0.866795673000666
899,0.866827395869682
899,0.866859118738699
899,0.866890841607715
899,0.866922564476731
899,0.866954287345748
899,0.866986010214764
899,0.86701773308378
899,0.867049455952796
899,0.867081178821813
899,0.867112901690829
899,0.867144624559845
899,0.867176347428862
899,0.867208070297878
899,0.867239793166894
899,0.86727151603591
899,0.867303238904927
899,0.867334961773943
899,0.867366684642959
899,0.867398407511975
899,0.867430130380992
899,0.867461853250008
899,0.867493576119024
899,0.86752529898804
899,0.867557021857057
899,0.867588744726073
900,0.867620467595089
900,0.867652190464106
900,0.867683913333122
900,0.867715636202138
900,0.867747359071154
900,0.867779081940171
900,0.867810804809187
900,0.867842527678203
900,0.867874250547219
900,0.867905973416236
900,0.867937696285252
900,0.867969419154268
900,0.868001142023285
900,0.868032864892301
900,0.868064587761317
900,0.868096310630333
900,0.86812803349935
900,0.868159756368366
900,0.868191479237382
900,0.868223202106398
900,0.868254924975415
900,0.868286647844431
900,0.868318370713447
900,0.868350093582464
900,0.86838181645148
900,0.868413539320496
900,0.868445262189512
900,0.868476985058529
900,0.868508707927545
901,0.868540430796561
901,0.868572153665577
901,0.868603876534594
901,0.86863559940361
901,0.868667322272626
901,0.868699045141643
901,0.868730768010659
901,0.868762490879675
901,0.868794213748691
901,0.868825936617708
901,0.868857659486724
901,0.86888938235574
901,0.868921105224757
902,0.868952828093773
902,0.868984550962789
902,0.869016273831805
902,0.869047996700822
902,0.869079719569838
902,0.869111442438854
902,0.86914316530787
902,0.869174888176887
902,0.869206611045903
902,0.869238333914919
902,0.869270056783936
902,0.869301779652952
902,0.869333502521968
902,0.869365225390984
902,0.869396948260001
902,0.869428671129017
902,0.869460393998033
902,0.869492116867049
902,0.869523839736066
902,0.869555562605082
902,0.869587285474098
902,0.869619008343115
902,0.869650731212131
902,0.869682454081147
902,0.869714176950163
902,0.86974589981918
902,0.869777622688196
902,0.869809345557212
902,0.869841068426228
902,0.869872791295245
902,0.869904514164261
902,0.869936237033277
902,0.869967959902294
902,0.86999968277131
903,0.870031405640326
903,0.870063128509342
903,0.870094851378359
903,0.870126574247375
903,0.870158297116391
903,0.870190019985407
903,0.870221742854424
903,0.87025346572344
903,0.870285188592456
903,0.870316911461473
904,0.870348634330489
904,0.870380357199505
904,0.870412080068521
904,0.870443802937538
904,0.870475525806554
904,0.87050724867557
904,0.870538971544586
904,0.870570694413603
904,0.870602417282619
904,0.870634140151635
904,0.870665863020652
904,0.870697585889668
904,0.870729308758684
904,0.8707610316277
904,0.870792754496717
904,0.870824477365733
904,0.870856200234749
904,0.870887923103766
904,0.870919645972782
904,0.870951368841798
904,0.870983091710814
904,0.871014814579831
904,0.871046537448847
904,0.871078260317863
904,0.871109983186879
904,0.871141706055896
904,0.871173428924912
905,0.871205151793928
905,0.871236874662945
905,0.871268597531961
905,0.871300320400977
905,0.871332043269993
905,0.87136376613901
905,0.871395489008026
905,0.871427211877042
905,0.871458934746058
905,0.871490657615075
905,0.871522380484091
905,0.871554103353107
905,0.871585826222124
905,0.87161754909114
905,0.871649271960156
905,0.871680994829172
905,0.871712717698189
905,0.871744440567205
905,0.871776163436221
905,0.871807886305237
905,0.871839609174254
905,0.87187133204327
905,0.871903054912286
905,0.871934777781303
905,0.871966500650319
905,0.871998223519335
905,0.872029946388351
905,0.872061669257368
905,0.872093392126384
905,0.8721251149954
905,0.872156837864416
906,0.872188560733433
906,0.872220283602449
906,0.872252006471465
906,0.872283729340482
906,0.872315452209498
906,0.872347175078514
906,0.87237889794753
906,0.872410620816547
907,0.872442343685563
907,0.872474066554579
907,0.872505789423595
907,0.872537512292612
907,0.872569235161628
907,0.872600958030644
907,0.872632680899661
907,0.872664403768677
907,0.872696126637693
907,0.872727849506709
907,0.872759572375726
907,0.872791295244742
907,0.872823018113758
907,0.872854740982774
907,0.872886463851791
907,0.872918186720807
907,0.872949909589823
907,0.87298163245884
907,0.873013355327856
907,0.873045078196872
907,0.873076801065888
907,0.873108523934905
907,0.873140246803921
907,0.873171969672937
907,0.873203692541954
907,0.87323541541097
907,0.873267138279986
907,0.873298861149002
907,0.873330584018019
907,0.873362306887035
907,0.873394029756051
907,0.873425752625067
907,0.873457475494084
908,0.8734891983631
908,0.873520921232116
908,0.873552644101133
908,0.873584366970149
908,0.873616089839165
908,0.873647812708181
908,0.873679535577198
908,0.873711258446214
908,0.87374298131523
908,0.873774704184246
908,0.873806427053263
908,0.873838149922279
908,0.873869872791295
908,0.873901595660312
909,0.873933318529328
909,0.873965041398344
909,0.87399676426736
909,0.874028487136377
909,0.874060210005393
909,0.874091932874409
909,0.874123655743425
909,0.874155378612442
909,0.874187101481458
909,0.874218824350474
909,0.874250547219491
909,0.874282270088507
909,0.874313992957523
909,0.874345715826539
909,0.874377438695556
910,0.874409161564572
910,0.874440884433588
910,0.874472607302604
910,0.874504330171621
910,0.874536053040637
910,0.874567775909653
910,0.874599498778669
910,0.874631221647686
910,0.874662944516702
910,0.874694667385718
910,0.874726390254735
910,0.874758113123751
910,0.874789835992767
910,0.874821558861783
910,0.8748532817308
910,0.874885004599816
910,0.874916727468832
911,0.874948450337849
911,0.874980173206865
911,0.875011896075881
911,0.875043618944897
911,0.875075341813914
911,0.87510706468293
911,0.875138787551946
911,0.875170510420962
911,0.875202233289979
911,0.875233956158995
911,0.875265679028011
911,0.875297401897028
911,0.875329124766044
911,0.87536084763506
911,0.875392570504076
912,0.875424293373093
912,0.875456016242109
912,0.875487739111125
912,0.875519461980142
912,0.875551184849158
912,0.875582907718174
912,0.87561463058719
912,0.875646353456207
912,0.875678076325223
912,0.875709799194239
912,0.875741522063255
912,0.875773244932272
912,0.875804967801288
912,0.875836690670304
912,0.875868413539321
912,0.875900136408337
912,0.875931859277353
912,0.875963582146369
912,0.875995305015386
912,0.876027027884402
912,0.876058750753418
912,0.876090473622434
912,0.876122196491451
912,0.876153919360467
912,0.876185642229483
912,0.876217365098499
912,0.876249087967516
912,0.876280810836532
912,0.876312533705548
912,0.876344256574565
912,0.876375979443581
912,0.876407702312597
912,0.876439425181613
912,0.87647114805063
913,0.876502870919646
913,0.876534593788662
913,0.876566316657678
913,0.876598039526695
913,0.876629762395711
913,0.876661485264727
913,0.876693208133744
913,0.87672493100276
913,0.876756653871776
913,0.876788376740792
913,0.876820099609809
913,0.876851822478825
913,0.876883545347841
913,0.876915268216858
914,0.876946991085874
914,0.87697871395489
914,0.877010436823906
914,0.877042159692923
914,0.877073882561939
914,0.877105605430955
914,0.877137328299971
914,0.877169051168988
914,0.877200774038004
914,0.87723249690702
914,0.877264219776037
914,0.877295942645053
914,0.877327665514069
914,0.877359388383085
914,0.877391111252102
914,0.877422834121118
914,0.877454556990134
914,0.877486279859151
914,0.877518002728167
914,0.877549725597183
914,0.877581448466199
914,0.877613171335216
914,0.877644894204232
915,0.877676617073248
915,0.877708339942264
915,0.877740062811281
915,0.877771785680297
915,0.877803508549313
915,0.877835231418329
915,0.877866954287346
915,0.877898677156362
915,0.877930400025378
915,0.877962122894395
915,0.877993845763411
915,0.878025568632427
915,0.878057291501443
915,0.87808901437046
915,0.878120737239476
915,0.878152460108492
915,0.878184182977508
915,0.878215905846525
915,0.878247628715541
915,0.878279351584557
915,0.878311074453574
915,0.87834279732259
916,0.878374520191606
916,0.878406243060622
916,0.878437965929639
916,0.878469688798655
916,0.878501411667671
916,0.878533134536687
916,0.878564857405704
916,0.87859658027472
916,0.878628303143736
916,0.878660026012753
916,0.878691748881769
916,0.878723471750785
916,0.878755194619801
916,0.878786917488818
916,0.878818640357834
917,0.87885036322685
917,0.878882086095866
917,0.878913808964883
917,0.878945531833899
917,0.878977254702915
917,0.879008977571932
917,0.879040700440948
917,0.879072423309964
917,0.87910414617898
917,0.879135869047997
917,0.879167591917013
917,0.879199314786029
917,0.879231037655046
917,0.879262760524062
917,0.879294483393078
917,0.879326206262094
917,0.879357929131111
917,0.879389652000127
917,0.879421374869143
917,0.879453097738159
917,0.879484820607176
917,0.879516543476192
917,0.879548266345208
917,0.879579989214225
917,0.879611712083241
917,0.879643434952257
917,0.879675157821273
918,0.87970688069029
918,0.879738603559306
918,0.879770326428322
918,0.879802049297338
918,0.879833772166355
918,0.879865495035371
918,0.879897217904387
918,0.879928940773404
918,0.87996066364242
918,0.879992386511436
918,0.880024109380452
918,0.880055832249469
918,0.880087555118485
918,0.880119277987501
918,0.880151000856517
918,0.880182723725534
918,0.88021444659455
918,0.880246169463566
918,0.880277892332583
918,0.880309615201599
918,0.880341338070615
918,0.880373060939631
918,0.880404783808648
918,0.880436506677664
918,0.88046822954668
918,0.880499952415696
918,0.880531675284713
919,0.880563398153729
919,0.880595121022745
919,0.880626843891762
919,0.880658566760778
919,0.880690289629794
919,0.88072201249881
919,0.880753735367827
919,0.880785458236843
919,0.880817181105859
919,0.880848903974875
919,0.880880626843892
919,0.880912349712908
919,0.880944072581924
919,0.880975795450941
919,0.881007518319957
919,0.881039241188973
919,0.881070964057989
920,0.881102686927006
920,0.881134409796022
920,0.881166132665038
920,0.881197855534054
920,0.881229578403071
920,0.881261301272087
920,0.881293024141103
920,0.88132474701012
920,0.881356469879136
920,0.881388192748152
920,0.881419915617168
920,0.881451638486185
920,0.881483361355201
920,0.881515084224217
920,0.881546807093234
920,0.88157852996225
920,0.881610252831266
920,0.881641975700282
920,0.881673698569299
920,0.881705421438315
920,0.881737144307331
920,0.881768867176347
920,0.881800590045364
920,0.88183231291438
920,0.881864035783396
920,0.881895758652413
920,0.881927481521429
921,0.881959204390445
921,0.881990927259461
921,0.882022650128478
921,0.882054372997494
921,0.88208609586651
921,0.882117818735526
921,0.882149541604543
921,0.882181264473559
921,0.882212987342575
921,0.882244710211592
921,0.882276433080608
921,0.882308155949624
921,0.88233987881864
921,0.882371601687657
921,0.882403324556673
921,0.882435047425689
921,0.882466770294705
921,0.882498493163722
921,0.882530216032738
921,0.882561938901754
922,0.882593661770771
922,0.882625384639787
922,0.882657107508803
922,0.882688830377819
922,0.882720553246836
922,0.882752276115852
922,0.882783998984868
922,0.882815721853884
922,0.882847444722901
922,0.882879167591917
922,0.882910890460933
922,0.88294261332995
922,0.882974336198966
922,0.883006059067982
922,0.883037781936998
922,0.883069504806015
922,0.883101227675031
922,0.883132950544047
922,0.883164673413063
922,0.88319639628208
922,0.883228119151096
923,0.883259842020112
923,0.883291564889129
923,0.883323287758145
923,0.883355010627161
923,0.883386733496177
923,0.883418456365194
923,0.88345017923421
923,0.883481902103226
923,0.883513624972243
923,0.883545347841259
923,0.883577070710275
923,0.883608793579291
923,0.883640516448308
923,0.883672239317324
923,0.88370396218634
923,0.883735685055356
924,0.883767407924373
924,0.883799130793389
924,0.883830853662405
924,0.883862576531422
924,0.883894299400438
924,0.883926022269454
924,0.88395774513847
924,0.883989468007487
924,0.884021190876503
924,0.884052913745519
924,0.884084636614535
924,0.884116359483552
924,0.884148082352568
924,0.884179805221584
924,0.884211528090601
924,0.884243250959617
924,0.884274973828633
924,0.884306696697649
924,0.884338419566666
924,0.884370142435682
924,0.884401865304698
924,0.884433588173714
924,0.884465311042731
924,0.884497033911747
924,0.884528756780763
924,0.88456047964978
924,0.884592202518796
924,0.884623925387812
924,0.884655648256828
924,0.884687371125845
924,0.884719093994861
924,0.884750816863877
924,0.884782539732893
924,0.88481426260191
924,0.884845985470926
925,0.884877708339942
925,0.884909431208958
925,0.884941154077975
925,0.884972876946991
925,0.885004599816007
925,0.885036322685024
925,0.88506804555404
925,0.885099768423056
925,0.885131491292072
925,0.885163214161089
925,0.885194937030105
925,0.885226659899121
925,0.885258382768138
925,0.885290105637154
925,0.88532182850617
925,0.885353551375186
925,0.885385274244203
925,0.885416997113219
925,0.885448719982235
925,0.885480442851251
925,0.885512165720268
925,0.885543888589284
925,0.8855756114583
925,0.885607334327317
925,0.885639057196333
925,0.885670780065349
925,0.885702502934365
925,0.885734225803382
925,0.885765948672398
925,0.885797671541414
925,0.885829394410431
925,0.885861117279447
925,0.885892840148463
925,0.885924563017479
925,0.885956285886496
925,0.885988008755512
925,0.886019731624528
925,0.886051454493544
925,0.886083177362561
925,0.886114900231577
925,0.886146623100593
925,0.88617834596961
925,0.886210068838626
925,0.886241791707642
925,0.886273514576658
925,0.886305237445675
925,0.886336960314691
925,0.886368683183707
926,0.886400406052723
926,0.88643212892174
926,0.886463851790756
926,0.886495574659772
926,0.886527297528788
926,0.886559020397805
926,0.886590743266821
926,0.886622466135837
926,0.886654189004854
926,0.88668591187387
926,0.886717634742886
926,0.886749357611902
926,0.886781080480919
926,0.886812803349935
926,0.886844526218951
926,0.886876249087967
926,0.886907971956984
926,0.886939694826
926,0.886971417695016
926,0.887003140564033
927,0.887034863433049
927,0.887066586302065
927,0.887098309171081
927,0.887130032040098
927,0.887161754909114
927,0.88719347777813
927,0.887225200647146
927,0.887256923516163
927,0.887288646385179
927,0.887320369254195
927,0.887352092123212
927,0.887383814992228
927,0.887415537861244
927,0.88744726073026
927,0.887478983599277
927,0.887510706468293
927,0.887542429337309
927,0.887574152206326
927,0.887605875075342
927,0.887637597944358
927,0.887669320813374
927,0.887701043682391
927,0.887732766551407
927,0.887764489420423
927,0.88779621228944
927,0.887827935158456
927,0.887859658027472
927,0.887891380896488
928,0.887923103765505
928,0.887954826634521
928,0.887986549503537
928,0.888018272372553
928,0.88804999524157
928,0.888081718110586
928,0.888113440979602
928,0.888145163848619
928,0.888176886717635
928,0.888208609586651
928,0.888240332455667
928,0.888272055324684
928,0.8883037781937
928,0.888335501062716
928,0.888367223931732
928,0.888398946800749
928,0.888430669669765
928,0.888462392538781
928,0.888494115407797
928,0.888525838276814
928,0.88855756114583
928,0.888589284014846
928,0.888621006883863
928,0.888652729752879
928,0.888684452621895
928,0.888716175490911
928,0.888747898359928
928,0.888779621228944
928,0.88881134409796
928,0.888843066966976
929,0.888874789835993
929,0.888906512705009
929,0.888938235574025
929,0.888969958443042
929,0.889001681312058
929,0.889033404181074
929,0.88906512705009
929,0.889096849919107
929,0.889128572788123
929,0.889160295657139
929,0.889192018526155
929,0.889223741395172
929,0.889255464264188
929,0.889287187133204
929,0.889318910002221
929,0.889350632871237
929,0.889382355740253
929,0.889414078609269
929,0.889445801478286
929,0.889477524347302
929,0.889509247216318
929,0.889540970085335
929,0.889572692954351
929,0.889604415823367
929,0.889636138692383
929,0.8896678615614
929,0.889699584430416
929,0.889731307299432
929,0.889763030168448
929,0.889794753037465
930,0.889826475906481
930,0.889858198775497
930,0.889889921644514
930,0.88992164451353
930,0.889953367382546
930,0.889985090251562
930,0.890016813120579
930,0.890048535989595
930,0.890080258858611
930,0.890111981727627
930,0.890143704596644
930,0.89017542746566
930,0.890207150334676
930,0.890238873203693
930,0.890270596072709
930,0.890302318941725
930,0.890334041810741
930,0.890365764679758
930,0.890397487548774
930,0.89042921041779
930,0.890460933286806
930,0.890492656155823
930,0.890524379024839
930,0.890556101893855
930,0.890587824762872
930,0.890619547631888
930,0.890651270500904
930,0.89068299336992
930,0.890714716238937
931,0.890746439107953
931,0.890778161976969
931,0.890809884845985
931,0.890841607715002
931,0.890873330584018
931,0.890905053453034
931,0.890936776322051
931,0.890968499191067
931,0.891000222060083
931,0.891031944929099
931,0.891063667798116
931,0.891095390667132
931,0.891127113536148
931,0.891158836405164
931,0.891190559274181
931,0.891222282143197
931,0.891254005012213
931,0.89128572788123
932,0.891317450750246
932,0.891349173619262
932,0.891380896488278
932,0.891412619357295
932,0.891444342226311
932,0.891476065095327
932,0.891507787964343
932,0.89153951083336
932,0.891571233702376
932,0.891602956571392
932,0.891634679440409
932,0.891666402309425
932,0.891698125178441
932,0.891729848047457
932,0.891761570916474
932,0.89179329378549
932,0.891825016654506
932,0.891856739523523
932,0.891888462392539
932,0.891920185261555
932,0.891951908130571
932,0.891983630999588
932,0.892015353868604
932,0.89204707673762
932,0.892078799606636
932,0.892110522475653
933,0.892142245344669
933,0.892173968213685
933,0.892205691082702
933,0.892237413951718
933,0.892269136820734
933,0.89230085968975
933,0.892332582558767
933,0.892364305427783
933,0.892396028296799
933,0.892427751165815
933,0.892459474034832
933,0.892491196903848
933,0.892522919772864
933,0.892554642641881
933,0.892586365510897
933,0.892618088379913
933,0.892649811248929
933,0.892681534117946
933,0.892713256986962
933,0.892744979855978
933,0.892776702724994
933,0.892808425594011
933,0.892840148463027
933,0.892871871332043
933,0.89290359420106
933,0.892935317070076
933,0.892967039939092
934,0.892998762808108
934,0.893030485677125
934,0.893062208546141
934,0.893093931415157
934,0.893125654284173
934,0.89315737715319
934,0.893189100022206
934,0.893220822891222
934,0.893252545760239
934,0.893284268629255
934,0.893315991498271
934,0.893347714367287
934,0.893379437236304
934,0.89341116010532
934,0.893442882974336
934,0.893474605843352
934,0.893506328712369
934,0.893538051581385
934,0.893569774450401
934,0.893601497319418
934,0.893633220188434
934,0.89366494305745
934,0.893696665926466
934,0.893728388795483
934,0.893760111664499
934,0.893791834533515
934,0.893823557402531
934,0.893855280271548
935,0.893887003140564
935,0.89391872600958
935,0.893950448878597
935,0.893982171747613
935,0.894013894616629
935,0.894045617485645
935,0.894077340354662
935,0.894109063223678
935,0.894140786092694
935,0.894172508961711
935,0.894204231830727
935,0.894235954699743
935,0.894267677568759
935,0.894299400437776
935,0.894331123306792
935,0.894362846175808
935,0.894394569044824
935,0.894426291913841
935,0.894458014782857
935,0.894489737651873
935,0.89452146052089
935,0.894553183389906
935,0.894584906258922
935,0.894616629127938
935,0.894648351996955
935,0.894680074865971
935,0.894711797734987
935,0.894743520604003
935,0.89477524347302
935,0.894806966342036
936,0.894838689211052
936,0.894870412080069
936,0.894902134949085
936,0.894933857818101
936,0.894965580687117
936,0.894997303556134
936,0.89502902642515
936,0.895060749294166
936,0.895092472163182
936,0.895124195032199
936,0.895155917901215
936,0.895187640770231
936,0.895219363639247
936,0.895251086508264
936,0.89528280937728
936,0.895314532246296
936,0.895346255115313
936,0.895377977984329
936,0.895409700853345
936,0.895441423722361
936,0.895473146591378
937,0.895504869460394
937,0.89553659232941
937,0.895568315198427
937,0.895600038067443
937,0.895631760936459
937,0.895663483805475
937,0.895695206674492
937,0.895726929543508
937,0.895758652412524
937,0.89579037528154
937,0.895822098150557
937,0.895853821019573
937,0.895885543888589
937,0.895917266757606
937,0.895948989626622
937,0.895980712495638
937,0.896012435364654
937,0.896044158233671
937,0.896075881102687
937,0.896107603971703
937,0.89613932684072
937,0.896171049709736
937,0.896202772578752
937,0.896234495447768
937,0.896266218316785
937,0.896297941185801
937,0.896329664054817
937,0.896361386923833
937,0.89639310979285
937,0.896424832661866
937,0.896456555530882
937,0.896488278399899
937,0.896520001268915
937,0.896551724137931
937,0.896583447006947
937,0.896615169875964
937,0.89664689274498
937,0.896678615613996
937,0.896710338483012
937,0.896742061352029
937,0.896773784221045
937,0.896805507090061
937,0.896837229959078
937,0.896868952828094
937,0.89690067569711
937,0.896932398566126
937,0.896964121435143
937,0.896995844304159
937,0.897027567173175
937,0.897059290042191
937,0.897091012911208
937,0.897122735780224
937,0.89715445864924
937,0.897186181518256
937,0.897217904387273
937,0.897249627256289
937,0.897281350125305
937,0.897313072994322
937,0.897344795863338
937,0.897376518732354
937,0.89740824160137
937,0.897439964470387
937,0.897471687339403
937,0.897503410208419
938,0.897535133077435
938,0.897566855946452
938,0.897598578815468
938,0.897630301684484
938,0.897662024553501
938,0.897693747422517
938,0.897725470291533
938,0.897757193160549
938,0.897788916029566
938,0.897820638898582
938,0.897852361767598
938,0.897884084636615
938,0.897915807505631
938,0.897947530374647
938,0.897979253243663
938,0.89801097611268
938,0.898042698981696
938,0.898074421850712
939,0.898106144719728
939,0.898137867588745
939,0.898169590457761
939,0.898201313326777
939,0.898233036195794
939,0.89826475906481
939,0.898296481933826
939,0.898328204802842
939,0.898359927671859
939,0.898391650540875
939,0.898423373409891
939,0.898455096278908
939,0.898486819147924
939,0.89851854201694
939,0.898550264885956
939,0.898581987754973
939,0.898613710623989
939,0.898645433493005
939,0.898677156362021
940,0.898708879231038
940,0.898740602100054
940,0.89877232496907
940,0.898804047838086
940,0.898835770707103
940,0.898867493576119
940,0.898899216445135
940,0.898930939314152
940,0.898962662183168
940,0.898994385052184
940,0.8990261079212
940,0.899057830790217
940,0.899089553659233
940,0.899121276528249
940,0.899152999397265
940,0.899184722266282
940,0.899216445135298
940,0.899248168004314
940,0.899279890873331
940,0.899311613742347
940,0.899343336611363
940,0.899375059480379
940,0.899406782349396
940,0.899438505218412
940,0.899470228087428
940,0.899501950956444
940,0.899533673825461
940,0.899565396694477
940,0.899597119563493
940,0.89962884243251
940,0.899660565301526
940,0.899692288170542
940,0.899724011039558
941,0.899755733908575
941,0.899787456777591
941,0.899819179646607
941,0.899850902515623
941,0.89988262538464
941,0.899914348253656
941,0.899946071122672
941,0.899977793991689
941,0.900009516860705
941,0.900041239729721
941,0.900072962598737
941,0.900104685467754
941,0.90013640833677
941,0.900168131205786
941,0.900199854074803
941,0.900231576943819
941,0.900263299812835
942,0.900295022681851
942,0.900326745550868
942,0.900358468419884
942,0.9003901912889
942,0.900421914157916
942,0.900453637026933
942,0.900485359895949
942,0.900517082764965
942,0.900548805633982
942,0.900580528502998
942,0.900612251372014
942,0.90064397424103
942,0.900675697110047
942,0.900707419979063
942,0.900739142848079
942,0.900770865717095
942,0.900802588586112
942,0.900834311455128
942,0.900866034324144
942,0.900897757193161
942,0.900929480062177
942,0.900961202931193
942,0.900992925800209
942,0.901024648669226
942,0.901056371538242
942,0.901088094407258
942,0.901119817276274
942,0.901151540145291
942,0.901183263014307
942,0.901214985883323
942,0.90124670875234
943,0.901278431621356
943,0.901310154490372
943,0.901341877359388
943,0.901373600228405
943,0.901405323097421
943,0.901437045966437
943,0.901468768835453
943,0.90150049170447
943,0.901532214573486
943,0.901563937442502
943,0.901595660311519
943,0.901627383180535
943,0.901659106049551
943,0.901690828918567
943,0.901722551787584
943,0.9017542746566
943,0.901785997525616
944,0.901817720394632
944,0.901849443263649
944,0.901881166132665
944,0.901912889001681
944,0.901944611870698
944,0.901976334739714
944,0.90200805760873
944,0.902039780477746
944,0.902071503346763
944,0.902103226215779
944,0.902134949084795
944,0.902166671953812
944,0.902198394822828
944,0.902230117691844
944,0.90226184056086
944,0.902293563429877
944,0.902325286298893
944,0.902357009167909
944,0.902388732036925
944,0.902420454905942
944,0.902452177774958
944,0.902483900643974
944,0.902515623512991
944,0.902547346382007
944,0.902579069251023
944,0.902610792120039
944,0.902642514989056
945,0.902674237858072
945,0.902705960727088
945,0.902737683596104
945,0.902769406465121
945,0.902801129334137
945,0.902832852203153
945,0.90286457507217
945,0.902896297941186
945,0.902928020810202
945,0.902959743679218
945,0.902991466548235
945,0.903023189417251
945,0.903054912286267
945,0.903086635155283
945,0.9031183580243
945,0.903150080893316
945,0.903181803762332
945,0.903213526631349
945,0.903245249500365
945,0.903276972369381
945,0.903308695238397
945,0.903340418107414
945,0.90337214097643
945,0.903403863845446
945,0.903435586714462
945,0.903467309583479
945,0.903499032452495
945,0.903530755321511
945,0.903562478190528
945,0.903594201059544
945,0.90362592392856
945,0.903657646797576
946,0.903689369666593
946,0.903721092535609
946,0.903752815404625
946,0.903784538273641
946,0.903816261142658
946,0.903847984011674
946,0.90387970688069
946,0.903911429749707
946,0.903943152618723
946,0.903974875487739
946,0.904006598356755
946,0.904038321225772
946,0.904070044094788
946,0.904101766963804
946,0.90413348983282
946,0.904165212701837
946,0.904196935570853
946,0.904228658439869
946,0.904260381308886
946,0.904292104177902
946,0.904323827046918
946,0.904355549915934
946,0.904387272784951
946,0.904418995653967
946,0.904450718522983
947,0.904482441392
947,0.904514164261016
947,0.904545887130032
947,0.904577609999048
947,0.904609332868065
947,0.904641055737081
947,0.904672778606097
947,0.904704501475113
947,0.90473622434413
947,0.904767947213146
947,0.904799670082162
947,0.904831392951179
947,0.904863115820195
947,0.904894838689211
947,0.904926561558227
947,0.904958284427244
947,0.90499000729626
947,0.905021730165276
947,0.905053453034292
947,0.905085175903309
947,0.905116898772325
947,0.905148621641341
947,0.905180344510358
947,0.905212067379374
947,0.90524379024839
947,0.905275513117406
947,0.905307235986423
947,0.905338958855439
947,0.905370681724455
947,0.905402404593471
947,0.905434127462488
947,0.905465850331504
947,0.90549757320052
947,0.905529296069537
947,0.905561018938553
947,0.905592741807569
947,0.905624464676585
947,0.905656187545602
947,0.905687910414618
947,0.905719633283634
947,0.90575135615265
947,0.905783079021667
947,0.905814801890683
948,0.905846524759699
948,0.905878247628715
948,0.905909970497732
948,0.905941693366748
948,0.905973416235764
948,0.906005139104781
948,0.906036861973797
948,0.906068584842813
948,0.906100307711829
948,0.906132030580846
948,0.906163753449862
948,0.906195476318878
948,0.906227199187895
948,0.906258922056911
948,0.906290644925927
948,0.906322367794943
948,0.90635409066396
948,0.906385813532976
948,0.906417536401992
948,0.906449259271009
948,0.906480982140025
949,0.906512705009041
949,0.906544427878057
949,0.906576150747074
949,0.90660787361609
949,0.906639596485106
949,0.906671319354122
949,0.906703042223139
949,0.906734765092155
949,0.906766487961171
949,0.906798210830188
949,0.906829933699204
949,0.90686165656822
949,0.906893379437236
949,0.906925102306253
949,0.906956825175269
949,0.906988548044285
949,0.907020270913301
949,0.907051993782318
949,0.907083716651334
949,0.90711543952035
949,0.907147162389367
949,0.907178885258383
949,0.907210608127399
949,0.907242330996415
949,0.907274053865432
949,0.907305776734448
949,0.907337499603464
949,0.90736922247248
949,0.907400945341497
949,0.907432668210513
949,0.907464391079529
949,0.907496113948545
949,0.907527836817562
949,0.907559559686578
949,0.907591282555594
949,0.907623005424611
949,0.907654728293627
949,0.907686451162643
949,0.907718174031659
949,0.907749896900676
949,0.907781619769692
949,0.907813342638708
949,0.907845065507724
949,0.907876788376741
949,0.907908511245757
949,0.907940234114773
949,0.90797195698379
949,0.908003679852806
949,0.908035402721822
949,0.908067125590838
949,0.908098848459855
949,0.908130571328871
949,0.908162294197887
949,0.908194017066904
949,0.90822573993592
949,0.908257462804936
949,0.908289185673952
949,0.908320908542969
949,0.908352631411985
949,0.908384354281001
949,0.908416077150017
949,0.908447800019034
949,0.90847952288805
949,0.908511245757066
949,0.908542968626083
949,0.908574691495099
949,0.908606414364115
949,0.908638137233131
949,0.908669860102148
949,0.908701582971164
949,0.90873330584018
949,0.908765028709197
949,0.908796751578213
949,0.908828474447229
949,0.908860197316245
949,0.908891920185262
949,0.908923643054278
949,0.908955365923294
949,0.90898708879231
949,0.909018811661327
949,0.909050534530343
949,0.909082257399359
949,0.909113980268375
949,0.909145703137392
949,0.909177426006408
949,0.909209148875424
949,0.909240871744441
949,0.909272594613457
949,0.909304317482473
949,0.909336040351489
949,0.909367763220506
949,0.909399486089522
950,0.909431208958538
950,0.909462931827554
950,0.909494654696571
950,0.909526377565587
950,0.909558100434603
950,0.90958982330362
950,0.909621546172636
950,0.909653269041652
950,0.909684991910668
950,0.909716714779685
950,0.909748437648701
950,0.909780160517717
950,0.909811883386733
950,0.90984360625575
950,0.909875329124766
950,0.909907051993782
950,0.909938774862799
950,0.909970497731815
950,0.910002220600831
950,0.910033943469847
950,0.910065666338864
950,0.91009738920788
950,0.910129112076896
950,0.910160834945912
951,0.910192557814929
951,0.910224280683945
951,0.910256003552961
951,0.910287726421978
951,0.910319449290994
951,0.91035117216001
951,0.910382895029026
951,0.910414617898043
951,0.910446340767059
951,0.910478063636075
951,0.910509786505092
951,0.910541509374108
951,0.910573232243124
951,0.91060495511214
951,0.910636677981157
951,0.910668400850173
951,0.910700123719189
951,0.910731846588205
951,0.910763569457222
951,0.910795292326238
951,0.910827015195254
951,0.910858738064271
951,0.910890460933287
951,0.910922183802303
951,0.910953906671319
951,0.910985629540336
951,0.911017352409352
952,0.911049075278368
952,0.911080798147384
952,0.911112521016401
952,0.911144243885417
952,0.911175966754433
952,0.91120768962345
952,0.911239412492466
952,0.911271135361482
952,0.911302858230498
952,0.911334581099515
952,0.911366303968531
952,0.911398026837547
952,0.911429749706563
952,0.91146147257558
952,0.911493195444596
952,0.911524918313612
952,0.911556641182629
952,0.911588364051645
952,0.911620086920661
952,0.911651809789677
952,0.911683532658694
952,0.91171525552771
952,0.911746978396726
952,0.911778701265742
952,0.911810424134759
952,0.911842147003775
952,0.911873869872791
952,0.911905592741808
952,0.911937315610824
952,0.91196903847984
952,0.912000761348856
952,0.912032484217873
952,0.912064207086889
952,0.912095929955905
952,0.912127652824921
952,0.912159375693938
952,0.912191098562954
952,0.91222282143197
952,0.912254544300987
952,0.912286267170003
952,0.912317990039019
952,0.912349712908035
952,0.912381435777052
952,0.912413158646068
952,0.912444881515084
953,0.9124766043841
953,0.912508327253117
953,0.912540050122133
953,0.912571772991149
953,0.912603495860166
953,0.912635218729182
953,0.912666941598198
953,0.912698664467214
953,0.912730387336231
953,0.912762110205247
953,0.912793833074263
953,0.91282555594328
953,0.912857278812296
953,0.912889001681312
953,0.912920724550328
953,0.912952447419345
953,0.912984170288361
953,0.913015893157377
953,0.913047616026393
953,0.91307933889541
954,0.913111061764426
954,0.913142784633442
954,0.913174507502459
954,0.913206230371475
954,0.913237953240491
954,0.913269676109507
954,0.913301398978524
954,0.91333312184754
954,0.913364844716556
954,0.913396567585572
954,0.913428290454589
954,0.913460013323605
954,0.913491736192621
954,0.913523459061638
954,0.913555181930654
954,0.91358690479967
954,0.913618627668686
954,0.913650350537703
954,0.913682073406719
954,0.913713796275735
954,0.913745519144751
954,0.913777242013768
954,0.913808964882784
954,0.9138406877518
954,0.913872410620817
954,0.913904133489833
954,0.913935856358849
954,0.913967579227865
954,0.913999302096882
954,0.914031024965898
954,0.914062747834914
954,0.91409447070393
954,0.914126193572947
955,0.914157916441963
955,0.914189639310979
955,0.914221362179996
955,0.914253085049012
955,0.914284807918028
955,0.914316530787044
955,0.914348253656061
955,0.914379976525077
955,0.914411699394093
955,0.914443422263109
955,0.914475145132126
955,0.914506868001142
955,0.914538590870158
955,0.914570313739175
955,0.914602036608191
955,0.914633759477207
955,0.914665482346223
955,0.91469720521524
955,0.914728928084256
955,0.914760650953272
955,0.914792373822289
955,0.914824096691305
955,0.914855819560321
955,0.914887542429337
956,0.914919265298354
956,0.91495098816737
956,0.914982711036386
956,0.915014433905402
956,0.915046156774419
956,0.915077879643435
956,0.915109602512451
956,0.915141325381468
956,0.915173048250484
956,0.9152047711195
956,0.915236493988516
956,0.915268216857533
956,0.915299939726549
956,0.915331662595565
956,0.915363385464581
956,0.915395108333598
956,0.915426831202614
956,0.91545855407163
956,0.915490276940647
956,0.915521999809663
956,0.915553722678679
956,0.915585445547695
956,0.915617168416712
956,0.915648891285728
956,0.915680614154744
956,0.91571233702376
956,0.915744059892777
956,0.915775782761793
957,0.915807505630809
957,0.915839228499826
957,0.915870951368842
957,0.915902674237858
957,0.915934397106874
957,0.915966119975891
957,0.915997842844907
957,0.916029565713923
957,0.916061288582939
957,0.916093011451956
957,0.916124734320972
957,0.916156457189988
957,0.916188180059004
957,0.916219902928021
957,0.916251625797037
957,0.916283348666053
957,0.91631507153507
957,0.916346794404086
957,0.916378517273102
957,0.916410240142118
957,0.916441963011135
957,0.916473685880151
957,0.916505408749167
957,0.916537131618184
957,0.9165688544872
957,0.916600577356216
957,0.916632300225232
957,0.916664023094249
957,0.916695745963265
957,0.916727468832281
957,0.916759191701297
957,0.916790914570314
957,0.91682263743933
957,0.916854360308346
957,0.916886083177363
957,0.916917806046379
957,0.916949528915395
957,0.916981251784411
957,0.917012974653428
957,0.917044697522444
957,0.91707642039146
957,0.917108143260477
957,0.917139866129493
957,0.917171588998509
957,0.917203311867525
957,0.917235034736542
958,0.917266757605558
958,0.917298480474574
958,0.91733020334359
958,0.917361926212607
958,0.917393649081623
958,0.917425371950639
958,0.917457094819656
958,0.917488817688672
958,0.917520540557688
958,0.917552263426704
958,0.917583986295721
958,0.917615709164737
958,0.917647432033753
958,0.917679154902769
958,0.917710877771786
958,0.917742600640802
958,0.917774323509818
958,0.917806046378834
958,0.917837769247851
958,0.917869492116867
958,0.917901214985883
958,0.9179329378549
958,0.917964660723916
959,0.917996383592932
959,0.918028106461948
959,0.918059829330965
959,0.918091552199981
959,0.918123275068997
959,0.918154997938013
959,0.91818672080703
959,0.918218443676046
959,0.918250166545062
959,0.918281889414079
959,0.918313612283095
959,0.918345335152111
959,0.918377058021127
959,0.918408780890144
959,0.91844050375916
959,0.918472226628176
959,0.918503949497192
959,0.918535672366209
959,0.918567395235225
959,0.918599118104241
959,0.918630840973258
959,0.918662563842274
959,0.91869428671129
959,0.918726009580306
959,0.918757732449323
959,0.918789455318339
959,0.918821178187355
959,0.918852901056372
959,0.918884623925388
960,0.918916346794404
960,0.91894806966342
960,0.918979792532437
960,0.919011515401453
960,0.919043238270469
960,0.919074961139486
960,0.919106684008502
960,0.919138406877518
960,0.919170129746534
960,0.919201852615551
960,0.919233575484567
960,0.919265298353583
960,0.919297021222599
960,0.919328744091616
960,0.919360466960632
960,0.919392189829648
960,0.919423912698664
960,0.919455635567681
960,0.919487358436697
960,0.919519081305713
960,0.91955080417473
960,0.919582527043746
960,0.919614249912762
960,0.919645972781778
960,0.919677695650795
960,0.919709418519811
960,0.919741141388827
960,0.919772864257843
960,0.91980458712686
960,0.919836309995876
960,0.919868032864892
960,0.919899755733909
960,0.919931478602925
960,0.919963201471941
960,0.919994924340957
960,0.920026647209974
960,0.92005837007899
960,0.920090092948006
960,0.920121815817022
960,0.920153538686039
960,0.920185261555055
960,0.920216984424071
960,0.920248707293088
960,0.920280430162104
960,0.92031215303112
960,0.920343875900136
960,0.920375598769153
961,0.920407321638169
961,0.920439044507185
961,0.920470767376201
961,0.920502490245218
961,0.920534213114234
961,0.92056593598325
961,0.920597658852267
961,0.920629381721283
961,0.920661104590299
961,0.920692827459315
961,0.920724550328332
961,0.920756273197348
961,0.920787996066364
961,0.920819718935381
961,0.920851441804397
961,0.920883164673413
961,0.920914887542429
961,0.920946610411446
961,0.920978333280462
961,0.921010056149478
961,0.921041779018494
961,0.921073501887511
961,0.921105224756527
961,0.921136947625543
961,0.92116867049456
961,0.921200393363576
961,0.921232116232592
961,0.921263839101608
961,0.921295561970625
961,0.921327284839641
962,0.921359007708657
962,0.921390730577673
962,0.92142245344669
962,0.921454176315706
962,0.921485899184722
962,0.921517622053739
962,0.921549344922755
962,0.921581067791771
962,0.921612790660787
962,0.921644513529804
962,0.92167623639882
962,0.921707959267836
962,0.921739682136852
962,0.921771405005869
962,0.921803127874885
962,0.921834850743901
962,0.921866573612918
962,0.921898296481934
962,0.92193001935095
962,0.921961742219966
962,0.921993465088983
962,0.922025187957999
962,0.922056910827015
962,0.922088633696031
962,0.922120356565048
962,0.922152079434064
962,0.92218380230308
962,0.922215525172097
962,0.922247248041113
962,0.922278970910129
962,0.922310693779145
962,0.922342416648162
962,0.922374139517178
962,0.922405862386194
962,0.92243758525521
962,0.922469308124227
962,0.922501030993243
962,0.922532753862259
962,0.922564476731276
962,0.922596199600292
962,0.922627922469308
962,0.922659645338324
963,0.922691368207341
963,0.922723091076357
963,0.922754813945373
963,0.922786536814389
963,0.922818259683406
963,0.922849982552422
963,0.922881705421438
963,0.922913428290455
963,0.922945151159471
963,0.922976874028487
963,0.923008596897503
963,0.92304031976652
963,0.923072042635536
963,0.923103765504552
963,0.923135488373569
963,0.923167211242585
963,0.923198934111601
963,0.923230656980617
963,0.923262379849634
963,0.92329410271865
963,0.923325825587666
963,0.923357548456682
963,0.923389271325699
963,0.923420994194715
963,0.923452717063731
963,0.923484439932748
964,0.923516162801764
964,0.92354788567078
964,0.923579608539796
964,0.923611331408813
964,0.923643054277829
964,0.923674777146845
964,0.923706500015861
964,0.923738222884878
964,0.923769945753894
964,0.92380166862291
964,0.923833391491927
964,0.923865114360943
964,0.923896837229959
964,0.923928560098975
964,0.923960282967992
964,0.923992005837008
964,0.924023728706024
964,0.92405545157504
964,0.924087174444057
964,0.924118897313073
964,0.924150620182089
964,0.924182343051106
964,0.924214065920122
964,0.924245788789138
964,0.924277511658154
964,0.924309234527171
964,0.924340957396187
964,0.924372680265203
964,0.924404403134219
964,0.924436126003236
964,0.924467848872252
964,0.924499571741268
965,0.924531294610285
965,0.924563017479301
965,0.924594740348317
965,0.924626463217333
965,0.92465818608635
965,0.924689908955366
965,0.924721631824382
965,0.924753354693398
965,0.924785077562415
965,0.924816800431431
965,0.924848523300447
965,0.924880246169464
965,0.92491196903848
965,0.924943691907496
965,0.924975414776512
965,0.925007137645529
965,0.925038860514545
965,0.925070583383561
965,0.925102306252577
965,0.925134029121594
965,0.92516575199061
965,0.925197474859626
965,0.925229197728643
965,0.925260920597659
965,0.925292643466675
965,0.925324366335691
965,0.925356089204708
965,0.925387812073724
965,0.92541953494274
965,0.925451257811757
965,0.925482980680773
965,0.925514703549789
965,0.925546426418805
966,0.925578149287822
966,0.925609872156838
966,0.925641595025854
966,0.92567331789487
966,0.925705040763887
966,0.925736763632903
966,0.925768486501919
966,0.925800209370936
966,0.925831932239952
966,0.925863655108968
966,0.925895377977984
966,0.925927100847001
966,0.925958823716017
966,0.925990546585033
966,0.926022269454049
966,0.926053992323066
966,0.926085715192082
966,0.926117438061098
966,0.926149160930115
966,0.926180883799131
966,0.926212606668147
966,0.926244329537163
967,0.92627605240618
967,0.926307775275196
967,0.926339498144212
967,0.926371221013228
967,0.926402943882245
967,0.926434666751261
967,0.926466389620277
967,0.926498112489293
967,0.92652983535831
967,0.926561558227326
967,0.926593281096342
967,0.926625003965359
967,0.926656726834375
967,0.926688449703391
967,0.926720172572407
967,0.926751895441424
967,0.92678361831044
967,0.926815341179456
967,0.926847064048473
967,0.926878786917489
967,0.926910509786505
967,0.926942232655521
967,0.926973955524538
967,0.927005678393554
967,0.92703740126257
967,0.927069124131586
967,0.927100847000603
967,0.927132569869619
967,0.927164292738635
967,0.927196015607652
967,0.927227738476668
967,0.927259461345684
967,0.9272911842147
967,0.927322907083717
967,0.927354629952733
967,0.927386352821749
967,0.927418075690766
967,0.927449798559782
967,0.927481521428798
967,0.927513244297814
967,0.927544967166831
967,0.927576690035847
968,0.927608412904863
968,0.927640135773879
968,0.927671858642896
968,0.927703581511912
968,0.927735304380928
968,0.927767027249945
968,0.927798750118961
968,0.927830472987977
968,0.927862195856993
968,0.92789391872601
968,0.927925641595026
968,0.927957364464042
968,0.927989087333058
968,0.928020810202075
968,0.928052533071091
968,0.928084255940107
968,0.928115978809123
968,0.92814770167814
968,0.928179424547156
968,0.928211147416172
968,0.928242870285189
968,0.928274593154205
968,0.928306316023221
968,0.928338038892237
968,0.928369761761254
968,0.92840148463027
968,0.928433207499286
968,0.928464930368302
968,0.928496653237319
968,0.928528376106335
968,0.928560098975351
968,0.928591821844368
969,0.928623544713384
969,0.9286552675824
969,0.928686990451416
969,0.928718713320433
969,0.928750436189449
969,0.928782159058465
969,0.928813881927481
969,0.928845604796498
969,0.928877327665514
969,0.92890905053453
969,0.928940773403547
969,0.928972496272563
969,0.929004219141579
969,0.929035942010595
969,0.929067664879612
969,0.929099387748628
969,0.929131110617644
969,0.929162833486661
969,0.929194556355677
969,0.929226279224693
969,0.929258002093709
969,0.929289724962726
969,0.929321447831742
969,0.929353170700758
969,0.929384893569774
969,0.929416616438791
969,0.929448339307807
969,0.929480062176823
969,0.92951178504584
969,0.929543507914856
969,0.929575230783872
969,0.929606953652888
969,0.929638676521905
969,0.929670399390921
969,0.929702122259937
969,0.929733845128954
970,0.92976556799797
970,0.929797290866986
970,0.929829013736002
970,0.929860736605019
970,0.929892459474035
970,0.929924182343051
970,0.929955905212067
970,0.929987628081084
970,0.9300193509501
970,0.930051073819116
970,0.930082796688132
970,0.930114519557149
970,0.930146242426165
970,0.930177965295181
970,0.930209688164198
970,0.930241411033214
970,0.93027313390223
970,0.930304856771246
970,0.930336579640263
970,0.930368302509279
970,0.930400025378295
970,0.930431748247311
970,0.930463471116328
970,0.930495193985344
970,0.93052691685436
970,0.930558639723377
970,0.930590362592393
970,0.930622085461409
970,0.930653808330425
970,0.930685531199442
970,0.930717254068458
970,0.930748976937474
970,0.93078069980649
970,0.930812422675507
970,0.930844145544523
970,0.930875868413539
970,0.930907591282556
970,0.930939314151572
970,0.930971037020588
970,0.931002759889604
970,0.931034482758621
970,0.931066205627637
970,0.931097928496653
970,0.931129651365669
970,0.931161374234686
970,0.931193097103702
970,0.931224819972718
971,0.931256542841735
971,0.931288265710751
971,0.931319988579767
971,0.931351711448783
971,0.9313834343178
971,0.931415157186816
971,0.931446880055832
971,0.931478602924849
971,0.931510325793865
971,0.931542048662881
971,0.931573771531897
971,0.931605494400914
971,0.93163721726993
971,0.931668940138946
971,0.931700663007962
971,0.931732385876979
971,0.931764108745995
971,0.931795831615011
971,0.931827554484028
971,0.931859277353044
971,0.93189100022206
971,0.931922723091076
971,0.931954445960093
971,0.931986168829109
971,0.932017891698125
971,0.932049614567141
971,0.932081337436158
971,0.932113060305174
971,0.93214478317419
971,0.932176506043207
971,0.932208228912223
971,0.932239951781239
971,0.932271674650255
971,0.932303397519272
971,0.932335120388288
971,0.932366843257304
971,0.93239856612632
971,0.932430288995337
971,0.932462011864353
971,0.932493734733369
971,0.932525457602386
971,0.932557180471402
972,0.932588903340418
972,0.932620626209434
972,0.932652349078451
972,0.932684071947467
972,0.932715794816483
972,0.932747517685499
972,0.932779240554516
972,0.932810963423532
972,0.932842686292548
972,0.932874409161565
972,0.932906132030581
972,0.932937854899597
972,0.932969577768613
972,0.93300130063763
972,0.933033023506646
972,0.933064746375662
972,0.933096469244678
972,0.933128192113695
972,0.933159914982711
972,0.933191637851727
972,0.933223360720744
972,0.93325508358976
972,0.933286806458776
972,0.933318529327792
972,0.933350252196809
972,0.933381975065825
972,0.933413697934841
972,0.933445420803858
972,0.933477143672874
972,0.93350886654189
972,0.933540589410906
972,0.933572312279923
972,0.933604035148939
972,0.933635758017955
972,0.933667480886971
972,0.933699203755988
972,0.933730926625004
972,0.93376264949402
972,0.933794372363037
972,0.933826095232053
972,0.933857818101069
972,0.933889540970085
972,0.933921263839102
972,0.933952986708118
972,0.933984709577134
972,0.93401643244615
972,0.934048155315167
972,0.934079878184183
972,0.934111601053199
973,0.934143323922216
973,0.934175046791232
973,0.934206769660248
973,0.934238492529264
973,0.934270215398281
973,0.934301938267297
973,0.934333661136313
973,0.934365384005329
973,0.934397106874346
973,0.934428829743362
973,0.934460552612378
973,0.934492275481395
973,0.934523998350411
973,0.934555721219427
973,0.934587444088443
973,0.93461916695746
973,0.934650889826476
973,0.934682612695492
973,0.934714335564508
973,0.934746058433525
973,0.934777781302541
973,0.934809504171557
973,0.934841227040574
973,0.93487294990959
973,0.934904672778606
973,0.934936395647622
973,0.934968118516639
973,0.934999841385655
973,0.935031564254671
973,0.935063287123687
973,0.935095009992704
973,0.93512673286172
973,0.935158455730736
973,0.935190178599753
973,0.935221901468769
973,0.935253624337785
973,0.935285347206801
973,0.935317070075818
973,0.935348792944834
973,0.93538051581385
973,0.935412238682866
973,0.935443961551883
973,0.935475684420899
973,0.935507407289915
973,0.935539130158932
973,0.935570853027948
973,0.935602575896964
973,0.93563429876598
974,0.935666021634997
974,0.935697744504013
974,0.935729467373029
974,0.935761190242046
974,0.935792913111062
974,0.935824635980078
974,0.935856358849094
974,0.935888081718111
974,0.935919804587127
974,0.935951527456143
974,0.935983250325159
974,0.936014973194176
974,0.936046696063192
974,0.936078418932208
974,0.936110141801225
974,0.936141864670241
974,0.936173587539257
974,0.936205310408273
974,0.93623703327729
974,0.936268756146306
974,0.936300479015322
974,0.936332201884338
974,0.936363924753355
974,0.936395647622371
974,0.936427370491387
974,0.936459093360404
974,0.93649081622942
974,0.936522539098436
974,0.936554261967452
974,0.936585984836469
974,0.936617707705485
974,0.936649430574501
974,0.936681153443517
974,0.936712876312534
974,0.93674459918155
974,0.936776322050566
974,0.936808044919582
974,0.936839767788599
974,0.936871490657615
974,0.936903213526631
974,0.936934936395648
974,0.936966659264664
974,0.93699838213368
974,0.937030105002696
974,0.937061827871713
974,0.937093550740729
974,0.937125273609745
974,0.937156996478761
974,0.937188719347778
974,0.937220442216794
974,0.93725216508581
974,0.937283887954827
974,0.937315610823843
974,0.937347333692859
974,0.937379056561875
974,0.937410779430892
974,0.937442502299908
974,0.937474225168924
974,0.937505948037941
974,0.937537670906957
974,0.937569393775973
974,0.937601116644989
974,0.937632839514006
974,0.937664562383022
974,0.937696285252038
974,0.937728008121055
974,0.937759730990071
974,0.937791453859087
974,0.937823176728103
974,0.93785489959712
974,0.937886622466136
974,0.937918345335152
974,0.937950068204168
974,0.937981791073185
974,0.938013513942201
974,0.938045236811217
974,0.938076959680234
974,0.93810868254925
974,0.938140405418266
974,0.938172128287282
974,0.938203851156299
974,0.938235574025315
974,0.938267296894331
974,0.938299019763347
974,0.938330742632364
974,0.93836246550138
974,0.938394188370396
974,0.938425911239413
974,0.938457634108429
974,0.938489356977445
974,0.938521079846461
974,0.938552802715478
974,0.938584525584494
974,0.93861624845351
974,0.938647971322526
974,0.938679694191543
974,0.938711417060559
974,0.938743139929575
974,0.938774862798591
974,0.938806585667608
974,0.938838308536624
974,0.93887003140564
974,0.938901754274657
974,0.938933477143673
974,0.938965200012689
974,0.938996922881705
974,0.939028645750722
974,0.939060368619738
974,0.939092091488754
974,0.93912381435777
974,0.939155537226787
974,0.939187260095803
974,0.939218982964819
974,0.939250705833836
974,0.939282428702852
974,0.939314151571868
974,0.939345874440884
974,0.939377597309901
974,0.939409320178917
974,0.939441043047933
974,0.93947276591695
974,0.939504488785966
974,0.939536211654982
974,0.939567934523998
974,0.939599657393015
974,0.939631380262031
974,0.939663103131047
974,0.939694826000063
974,0.93972654886908
974,0.939758271738096
974,0.939789994607112
974,0.939821717476129
974,0.939853440345145
974,0.939885163214161
974,0.939916886083177
974,0.939948608952194
974,0.93998033182121
974,0.940012054690226
974,0.940043777559243
974,0.940075500428259
974,0.940107223297275
974,0.940138946166291
974,0.940170669035308
974,0.940202391904324
974,0.94023411477334
974,0.940265837642356
974,0.940297560511373
974,0.940329283380389
974,0.940361006249405
974,0.940392729118421
974,0.940424451987438
974,0.940456174856454
974,0.94048789772547
974,0.940519620594487
974,0.940551343463503
974,0.940583066332519
974,0.940614789201535
974,0.940646512070552
974,0.940678234939568
974,0.940709957808584
974,0.9407416806776
974,0.940773403546617
974,0.940805126415633
974,0.940836849284649
974,0.940868572153666
974,0.940900295022682
974,0.940932017891698
974,0.940963740760714
974,0.940995463629731
974,0.941027186498747
974,0.941058909367763
974,0.941090632236779
974,0.941122355105796
974,0.941154077974812
974,0.941185800843828
974,0.941217523712845
974,0.941249246581861
974,0.941280969450877
974,0.941312692319893
974,0.94134441518891
974,0.941376138057926
974,0.941407860926942
974,0.941439583795958
974,0.941471306664975
974,0.941503029533991
974,0.941534752403007
974,0.941566475272024
974,0.94159819814104
974,0.941629921010056
974,0.941661643879072
974,0.941693366748089
974,0.941725089617105
974,0.941756812486121
974,0.941788535355138
974,0.941820258224154
974,0.94185198109317
974,0.941883703962186
974,0.941915426831203
974,0.941947149700219
974,0.941978872569235
974,0.942010595438251
974,0.942042318307268
974,0.942074041176284
974,0.9421057640453
974,0.942137486914317
974,0.942169209783333
975,0.942200932652349
975,0.942232655521365
975,0.942264378390382
975,0.942296101259398
975,0.942327824128414
975,0.94235954699743
975,0.942391269866447
975,0.942422992735463
975,0.942454715604479
975,0.942486438473496
975,0.942518161342512
975,0.942549884211528
975,0.942581607080544
975,0.942613329949561
975,0.942645052818577
975,0.942676775687593
975,0.942708498556609
975,0.942740221425626
975,0.942771944294642
975,0.942803667163658
975,0.942835390032675
975,0.942867112901691
975,0.942898835770707
975,0.942930558639723
975,0.94296228150874
975,0.942994004377756
975,0.943025727246772
975,0.943057450115788
975,0.943089172984805
975,0.943120895853821
975,0.943152618722837
975,0.943184341591854
975,0.94321606446087
975,0.943247787329886
975,0.943279510198902
975,0.943311233067919
975,0.943342955936935
975,0.943374678805951
975,0.943406401674967
975,0.943438124543984
975,0.943469847413
975,0.943501570282016
976,0.943533293151033
976,0.943565016020049
976,0.943596738889065
976,0.943628461758081
976,0.943660184627098
976,0.943691907496114
976,0.94372363036513
976,0.943755353234146
976,0.943787076103163
976,0.943818798972179
976,0.943850521841195
976,0.943882244710212
976,0.943913967579228
976,0.943945690448244
976,0.94397741331726
976,0.944009136186277
976,0.944040859055293
976,0.944072581924309
976,0.944104304793326
976,0.944136027662342
976,0.944167750531358
976,0.944199473400374
976,0.944231196269391
976,0.944262919138407
976,0.944294642007423
976,0.944326364876439
976,0.944358087745456
976,0.944389810614472
976,0.944421533483488
976,0.944453256352505
976,0.944484979221521
976,0.944516702090537
976,0.944548424959553
976,0.94458014782857
976,0.944611870697586
976,0.944643593566602
976,0.944675316435618
976,0.944707039304635
977,0.944738762173651
977,0.944770485042667
977,0.944802207911684
977,0.9448339307807
977,0.944865653649716
977,0.944897376518732
977,0.944929099387749
977,0.944960822256765
977,0.944992545125781
977,0.945024267994797
977,0.945055990863814
977,0.94508771373283
977,0.945119436601846
977,0.945151159470863
977,0.945182882339879
977,0.945214605208895
977,0.945246328077911
977,0.945278050946928
977,0.945309773815944
977,0.94534149668496
977,0.945373219553976
977,0.945404942422993
977,0.945436665292009
977,0.945468388161025
977,0.945500111030042
977,0.945531833899058
977,0.945563556768074
977,0.94559527963709
977,0.945627002506107
977,0.945658725375123
977,0.945690448244139
977,0.945722171113155
977,0.945753893982172
977,0.945785616851188
977,0.945817339720204
977,0.945849062589221
977,0.945880785458237
977,0.945912508327253
977,0.945944231196269
977,0.945975954065286
977,0.946007676934302
977,0.946039399803318
977,0.946071122672335
977,0.946102845541351
977,0.946134568410367
977,0.946166291279383
977,0.9461980141484
977,0.946229737017416
977,0.946261459886432
977,0.946293182755448
977,0.946324905624465
977,0.946356628493481
977,0.946388351362497
977,0.946420074231514
977,0.94645179710053
977,0.946483519969546
977,0.946515242838562
977,0.946546965707579
977,0.946578688576595
977,0.946610411445611
977,0.946642134314627
977,0.946673857183644
977,0.94670558005266
977,0.946737302921676
978,0.946769025790693
978,0.946800748659709
978,0.946832471528725
978,0.946864194397741
978,0.946895917266758
978,0.946927640135774
978,0.94695936300479
978,0.946991085873806
978,0.947022808742823
978,0.947054531611839
978,0.947086254480855
978,0.947117977349872
978,0.947149700218888
978,0.947181423087904
978,0.94721314595692
978,0.947244868825937
978,0.947276591694953
978,0.947308314563969
978,0.947340037432985
978,0.947371760302002
978,0.947403483171018
978,0.947435206040034
978,0.94746692890905
978,0.947498651778067
978,0.947530374647083
978,0.947562097516099
978,0.947593820385116
979,0.947625543254132
979,0.947657266123148
979,0.947688988992164
979,0.947720711861181
979,0.947752434730197
979,0.947784157599213
979,0.94781588046823
979,0.947847603337246
979,0.947879326206262
979,0.947911049075278
979,0.947942771944295
979,0.947974494813311
979,0.948006217682327
979,0.948037940551343
979,0.94806966342036
979,0.948101386289376
979,0.948133109158392
979,0.948164832027409
979,0.948196554896425
979,0.948228277765441
979,0.948260000634457
979,0.948291723503474
979,0.94832344637249
979,0.948355169241506
979,0.948386892110523
979,0.948418614979539
979,0.948450337848555
979,0.948482060717571
979,0.948513783586588
979,0.948545506455604
979,0.94857722932462
979,0.948608952193636
979,0.948640675062653
979,0.948672397931669
979,0.948704120800685
979,0.948735843669702
979,0.948767566538718
979,0.948799289407734
980,0.94883101227675
980,0.948862735145767
980,0.948894458014783
980,0.948926180883799
980,0.948957903752815
980,0.948989626621832
980,0.949021349490848
980,0.949053072359864
980,0.94908479522888
980,0.949116518097897
980,0.949148240966913
980,0.949179963835929
980,0.949211686704946
980,0.949243409573962
980,0.949275132442978
980,0.949306855311994
980,0.949338578181011
980,0.949370301050027
980,0.949402023919043
980,0.949433746788059
980,0.949465469657076
980,0.949497192526092
980,0.949528915395108
980,0.949560638264125
980,0.949592361133141
980,0.949624084002157
980,0.949655806871173
980,0.94968752974019
980,0.949719252609206
980,0.949750975478222
980,0.949782698347238
980,0.949814421216255
980,0.949846144085271
980,0.949877866954287
980,0.949909589823304
980,0.94994131269232
980,0.949973035561336
980,0.950004758430352
980,0.950036481299369
980,0.950068204168385
980,0.950099927037401
980,0.950131649906418
980,0.950163372775434
980,0.95019509564445
980,0.950226818513466
980,0.950258541382483
980,0.950290264251499
980,0.950321987120515
980,0.950353709989532
980,0.950385432858548
980,0.950417155727564
980,0.95044887859658
980,0.950480601465597
980,0.950512324334613
980,0.950544047203629
981,0.950575770072645
981,0.950607492941662
981,0.950639215810678
981,0.950670938679694
981,0.95070266154871
981,0.950734384417727
981,0.950766107286743
981,0.950797830155759
981,0.950829553024776
981,0.950861275893792
981,0.950892998762808
981,0.950924721631824
981,0.950956444500841
981,0.950988167369857
981,0.951019890238873
981,0.951051613107889
981,0.951083335976906
981,0.951115058845922
981,0.951146781714938
981,0.951178504583955
981,0.951210227452971
981,0.951241950321987
981,0.951273673191003
981,0.95130539606002
981,0.951337118929036
981,0.951368841798052
981,0.951400564667068
981,0.951432287536085
981,0.951464010405101
981,0.951495733274117
981,0.951527456143134
981,0.95155917901215
981,0.951590901881166
982,0.951622624750182
982,0.951654347619199
982,0.951686070488215
982,0.951717793357231
982,0.951749516226247
982,0.951781239095264
982,0.95181296196428
982,0.951844684833296
982,0.951876407702313
982,0.951908130571329
982,0.951939853440345
982,0.951971576309361
982,0.952003299178378
982,0.952035022047394
982,0.95206674491641
982,0.952098467785427
982,0.952130190654443
982,0.952161913523459
982,0.952193636392475
982,0.952225359261492
982,0.952257082130508
982,0.952288804999524
982,0.95232052786854
982,0.952352250737557
982,0.952383973606573
982,0.952415696475589
982,0.952447419344606
982,0.952479142213622
982,0.952510865082638
982,0.952542587951654
982,0.952574310820671
982,0.952606033689687
982,0.952637756558703
982,0.952669479427719
982,0.952701202296736
982,0.952732925165752
982,0.952764648034768
982,0.952796370903785
982,0.952828093772801
982,0.952859816641817
982,0.952891539510833
982,0.95292326237985
982,0.952954985248866
982,0.952986708117882
982,0.953018430986898
982,0.953050153855915
982,0.953081876724931
982,0.953113599593947
982,0.953145322462964
982,0.95317704533198
982,0.953208768200996
982,0.953240491070012
982,0.953272213939029
982,0.953303936808045
982,0.953335659677061
982,0.953367382546077
982,0.953399105415094
982,0.95343082828411
982,0.953462551153126
982,0.953494274022143
982,0.953525996891159
982,0.953557719760175
982,0.953589442629191
982,0.953621165498208
983,0.953652888367224
983,0.95368461123624
983,0.953716334105256
983,0.953748056974273
983,0.953779779843289
983,0.953811502712305
983,0.953843225581322
983,0.953874948450338
983,0.953906671319354
983,0.95393839418837
983,0.953970117057387
983,0.954001839926403
983,0.954033562795419
983,0.954065285664435
983,0.954097008533452
983,0.954128731402468
983,0.954160454271484
983,0.954192177140501
983,0.954223900009517
983,0.954255622878533
983,0.954287345747549
983,0.954319068616566
983,0.954350791485582
983,0.954382514354598
983,0.954414237223615
983,0.954445960092631
983,0.954477682961647
983,0.954509405830663
983,0.95454112869968
983,0.954572851568696
983,0.954604574437712
983,0.954636297306728
983,0.954668020175745
983,0.954699743044761
983,0.954731465913777
983,0.954763188782794
983,0.95479491165181
983,0.954826634520826
984,0.954858357389842
984,0.954890080258859
984,0.954921803127875
984,0.954953525996891
984,0.954985248865907
984,0.955016971734924
984,0.95504869460394
984,0.955080417472956
984,0.955112140341973
984,0.955143863210989
984,0.955175586080005
984,0.955207308949021
984,0.955239031818038
984,0.955270754687054
984,0.95530247755607
984,0.955334200425086
984,0.955365923294103
984,0.955397646163119
984,0.955429369032135
984,0.955461091901152
984,0.955492814770168
984,0.955524537639184
984,0.9555562605082
984,0.955587983377217
984,0.955619706246233
984,0.955651429115249
984,0.955683151984265
984,0.955714874853282
984,0.955746597722298
984,0.955778320591314
984,0.955810043460331
984,0.955841766329347
984,0.955873489198363
984,0.955905212067379
984,0.955936934936396
984,0.955968657805412
984,0.956000380674428
984,0.956032103543444
984,0.956063826412461
984,0.956095549281477
984,0.956127272150493
984,0.95615899501951
984,0.956190717888526
984,0.956222440757542
984,0.956254163626558
984,0.956285886495575
984,0.956317609364591
985,0.956349332233607
985,0.956381055102624
985,0.95641277797164
985,0.956444500840656
985,0.956476223709672
985,0.956507946578689
985,0.956539669447705
985,0.956571392316721
985,0.956603115185737
985,0.956634838054754
985,0.95666656092377
985,0.956698283792786
985,0.956730006661803
985,0.956761729530819
985,0.956793452399835
985,0.956825175268851
985,0.956856898137868
985,0.956888621006884
985,0.9569203438759
985,0.956952066744916
985,0.956983789613933
985,0.957015512482949
985,0.957047235351965
985,0.957078958220982
985,0.957110681089998
985,0.957142403959014
985,0.95717412682803
985,0.957205849697047
985,0.957237572566063
985,0.957269295435079
985,0.957301018304095
985,0.957332741173112
985,0.957364464042128
985,0.957396186911144
985,0.957427909780161
985,0.957459632649177
985,0.957491355518193
985,0.957523078387209
985,0.957554801256226
985,0.957586524125242
985,0.957618246994258
985,0.957649969863274
985,0.957681692732291
985,0.957713415601307
985,0.957745138470323
985,0.957776861339339
985,0.957808584208356
985,0.957840307077372
985,0.957872029946388
985,0.957903752815405
985,0.957935475684421
985,0.957967198553437
985,0.957998921422453
985,0.95803064429147
985,0.958062367160486
985,0.958094090029502
985,0.958125812898519
985,0.958157535767535
985,0.958189258636551
985,0.958220981505567
985,0.958252704374584
985,0.9582844272436
985,0.958316150112616
985,0.958347872981632
985,0.958379595850649
985,0.958411318719665
985,0.958443041588681
986,0.958474764457698
986,0.958506487326714
986,0.95853821019573
986,0.958569933064746
986,0.958601655933763
986,0.958633378802779
986,0.958665101671795
986,0.958696824540812
986,0.958728547409828
986,0.958760270278844
986,0.95879199314786
986,0.958823716016877
986,0.958855438885893
986,0.958887161754909
986,0.958918884623925
986,0.958950607492942
986,0.958982330361958
986,0.959014053230974
986,0.959045776099991
986,0.959077498969007
986,0.959109221838023
986,0.959140944707039
986,0.959172667576056
986,0.959204390445072
986,0.959236113314088
986,0.959267836183104
986,0.959299559052121
986,0.959331281921137
986,0.959363004790153
986,0.959394727659169
986,0.959426450528186
986,0.959458173397202
986,0.959489896266218
986,0.959521619135235
986,0.959553342004251
986,0.959585064873267
986,0.959616787742283
986,0.9596485106113
986,0.959680233480316
986,0.959711956349332
986,0.959743679218348
986,0.959775402087365
986,0.959807124956381
986,0.959838847825397
986,0.959870570694414
986,0.95990229356343
986,0.959934016432446
986,0.959965739301462
986,0.959997462170479
986,0.960029185039495
986,0.960060907908511
986,0.960092630777527
986,0.960124353646544
986,0.96015607651556
986,0.960187799384576
986,0.960219522253593
987,0.960251245122609
987,0.960282967991625
987,0.960314690860641
987,0.960346413729658
987,0.960378136598674
987,0.96040985946769
987,0.960441582336707
987,0.960473305205723
987,0.960505028074739
987,0.960536750943755
987,0.960568473812772
987,0.960600196681788
987,0.960631919550804
987,0.96066364241982
987,0.960695365288837
987,0.960727088157853
987,0.960758811026869
987,0.960790533895886
987,0.960822256764902
987,0.960853979633918
987,0.960885702502934
987,0.960917425371951
987,0.960949148240967
987,0.960980871109983
987,0.961012593978999
987,0.961044316848016
987,0.961076039717032
987,0.961107762586048
987,0.961139485455065
987,0.961171208324081
987,0.961202931193097
987,0.961234654062113
987,0.96126637693113
987,0.961298099800146
987,0.961329822669162
987,0.961361545538178
987,0.961393268407195
987,0.961424991276211
987,0.961456714145227
987,0.961488437014244
987,0.96152015988326
987,0.961551882752276
987,0.961583605621292
987,0.961615328490309
987,0.961647051359325
987,0.961678774228341
987,0.961710497097357
987,0.961742219966374
987,0.96177394283539
987,0.961805665704406
987,0.961837388573423
987,0.961869111442439
987,0.961900834311455
987,0.961932557180471
987,0.961964280049488
987,0.961996002918504
987,0.96202772578752
987,0.962059448656536
987,0.962091171525553
987,0.962122894394569
987,0.962154617263585
987,0.962186340132602
987,0.962218063001618
987,0.962249785870634
987,0.96228150873965
987,0.962313231608667
987,0.962344954477683
987,0.962376677346699
987,0.962408400215715
987,0.962440123084732
987,0.962471845953748
987,0.962503568822764
987,0.962535291691781
987,0.962567014560797
987,0.962598737429813
987,0.962630460298829
987,0.962662183167846
987,0.962693906036862
987,0.962725628905878
987,0.962757351774895
987,0.962789074643911
987,0.962820797512927
987,0.962852520381943
987,0.96288424325096
987,0.962915966119976
987,0.962947688988992
987,0.962979411858008
987,0.963011134727025
987,0.963042857596041
987,0.963074580465057
987,0.963106303334074
987,0.96313802620309
987,0.963169749072106
987,0.963201471941122
987,0.963233194810139
987,0.963264917679155
987,0.963296640548171
987,0.963328363417187
987,0.963360086286204
987,0.96339180915522
987,0.963423532024236
987,0.963455254893253
987,0.963486977762269
987,0.963518700631285
987,0.963550423500301
987,0.963582146369318
987,0.963613869238334
987,0.96364559210735
987,0.963677314976366
987,0.963709037845383
987,0.963740760714399
987,0.963772483583415
987,0.963804206452432
987,0.963835929321448
987,0.963867652190464
987,0.96389937505948
987,0.963931097928497
987,0.963962820797513
987,0.963994543666529
987,0.964026266535545
987,0.964057989404562
987,0.964089712273578
987,0.964121435142594
987,0.964153158011611
987,0.964184880880627
987,0.964216603749643
987,0.964248326618659
987,0.964280049487676
987,0.964311772356692
987,0.964343495225708
987,0.964375218094724
987,0.964406940963741
987,0.964438663832757
987,0.964470386701773
987,0.96450210957079
987,0.964533832439806
987,0.964565555308822
987,0.964597278177838
987,0.964629001046855
987,0.964660723915871
987,0.964692446784887
987,0.964724169653904
987,0.96475589252292
987,0.964787615391936
987,0.964819338260952
987,0.964851061129969
987,0.964882783998985
987,0.964914506868001
987,0.964946229737017
987,0.964977952606034
987,0.96500967547505
987,0.965041398344066
987,0.965073121213083
987,0.965104844082099
987,0.965136566951115
987,0.965168289820131
987,0.965200012689148
987,0.965231735558164
987,0.96526345842718
987,0.965295181296196
987,0.965326904165213
987,0.965358627034229
987,0.965390349903245
987,0.965422072772262
987,0.965453795641278
987,0.965485518510294
987,0.96551724137931
987,0.965548964248327
987,0.965580687117343
987,0.965612409986359
987,0.965644132855375
987,0.965675855724392
987,0.965707578593408
987,0.965739301462424
987,0.965771024331441
987,0.965802747200457
987,0.965834470069473
987,0.965866192938489
987,0.965897915807506
987,0.965929638676522
987,0.965961361545538
987,0.965993084414554
987,0.966024807283571
987,0.966056530152587
987,0.966088253021603
987,0.96611997589062
988,0.966151698759636
988,0.966183421628652
988,0.966215144497668
988,0.966246867366685
988,0.966278590235701
988,0.966310313104717
988,0.966342035973733
988,0.96637375884275
988,0.966405481711766
988,0.966437204580782
988,0.966468927449799
988,0.966500650318815
988,0.966532373187831
988,0.966564096056847
988,0.966595818925864
988,0.96662754179488
988,0.966659264663896
988,0.966690987532912
988,0.966722710401929
988,0.966754433270945
988,0.966786156139961
988,0.966817879008978
988,0.966849601877994
988,0.96688132474701
988,0.966913047616026
988,0.966944770485043
988,0.966976493354059
988,0.967008216223075
988,0.967039939092092
988,0.967071661961108
988,0.967103384830124
988,0.96713510769914
988,0.967166830568157
988,0.967198553437173
988,0.967230276306189
988,0.967261999175205
988,0.967293722044222
988,0.967325444913238
988,0.967357167782254
989,0.967388890651271
989,0.967420613520287
989,0.967452336389303
989,0.967484059258319
989,0.967515782127336
989,0.967547504996352
989,0.967579227865368
989,0.967610950734384
989,0.967642673603401
989,0.967674396472417
989,0.967706119341433
989,0.96773784221045
989,0.967769565079466
989,0.967801287948482
989,0.967833010817498
989,0.967864733686515
989,0.967896456555531
989,0.967928179424547
989,0.967959902293563
989,0.96799162516258
989,0.968023348031596
989,0.968055070900612
989,0.968086793769628
989,0.968118516638645
989,0.968150239507661
989,0.968181962376677
989,0.968213685245694
989,0.96824540811471
989,0.968277130983726
989,0.968308853852742
989,0.968340576721759
989,0.968372299590775
989,0.968404022459791
989,0.968435745328807
989,0.968467468197824
989,0.96849919106684
989,0.968530913935856
989,0.968562636804873
989,0.968594359673889
989,0.968626082542905
989,0.968657805411921
989,0.968689528280938
989,0.968721251149954
989,0.96875297401897
989,0.968784696887987
989,0.968816419757003
989,0.968848142626019
990,0.968879865495035
990,0.968911588364052
990,0.968943311233068
990,0.968975034102084
990,0.969006756971101
990,0.969038479840117
990,0.969070202709133
990,0.969101925578149
990,0.969133648447166
990,0.969165371316182
990,0.969197094185198
990,0.969228817054214
990,0.969260539923231
990,0.969292262792247
990,0.969323985661263
990,0.96935570853028
990,0.969387431399296
990,0.969419154268312
990,0.969450877137328
990,0.969482600006345
990,0.969514322875361
990,0.969546045744377
990,0.969577768613393
990,0.96960949148241
990,0.969641214351426
990,0.969672937220442
990,0.969704660089458
990,0.969736382958475
990,0.969768105827491
990,0.969799828696507
990,0.969831551565524
990,0.96986327443454
990,0.969894997303556
990,0.969926720172572
990,0.969958443041589
990,0.969990165910605
990,0.970021888779621
990,0.970053611648637
990,0.970085334517654
990,0.97011705738667
990,0.970148780255686
990,0.970180503124703
990,0.970212225993719
990,0.970243948862735
990,0.970275671731751
990,0.970307394600768
990,0.970339117469784
990,0.9703708403388
990,0.970402563207816
990,0.970434286076833
990,0.970466008945849
990,0.970497731814865
990,0.970529454683882
990,0.970561177552898
990,0.970592900421914
990,0.97062462329093
990,0.970656346159947
990,0.970688069028963
990,0.970719791897979
990,0.970751514766996
990,0.970783237636012
990,0.970814960505028
990,0.970846683374044
990,0.970878406243061
990,0.970910129112077
990,0.970941851981093
990,0.970973574850109
990,0.971005297719126
990,0.971037020588142
990,0.971068743457158
990,0.971100466326175
990,0.971132189195191
990,0.971163912064207
990,0.971195634933223
990,0.97122735780224
990,0.971259080671256
990,0.971290803540272
990,0.971322526409289
990,0.971354249278305
990,0.971385972147321
990,0.971417695016337
990,0.971449417885354
990,0.97148114075437
990,0.971512863623386
990,0.971544586492402
990,0.971576309361419
990,0.971608032230435
990,0.971639755099451
990,0.971671477968467
990,0.971703200837484
990,0.9717349237065
990,0.971766646575516
990,0.971798369444533
990,0.971830092313549
990,0.971861815182565
990,0.971893538051581
991,0.971925260920598
991,0.971956983789614
991,0.97198870665863
991,0.972020429527646
991,0.972052152396663
991,0.972083875265679
991,0.972115598134695
991,0.972147321003712
991,0.972179043872728
991,0.972210766741744
991,0.97224248961076
991,0.972274212479777
991,0.972305935348793
991,0.972337658217809
991,0.972369381086825
991,0.972401103955842
991,0.972432826824858
991,0.972464549693874
991,0.972496272562891
991,0.972527995431907
991,0.972559718300923
991,0.972591441169939
991,0.972623164038956
991,0.972654886907972
991,0.972686609776988
991,0.972718332646004
991,0.972750055515021
991,0.972781778384037
991,0.972813501253053
991,0.97284522412207
991,0.972876946991086
991,0.972908669860102
991,0.972940392729118
991,0.972972115598135
991,0.973003838467151
991,0.973035561336167
991,0.973067284205184
991,0.9730990070742
991,0.973130729943216
991,0.973162452812232
991,0.973194175681249
991,0.973225898550265
991,0.973257621419281
991,0.973289344288297
991,0.973321067157314
991,0.97335279002633
991,0.973384512895346
991,0.973416235764363
991,0.973447958633379
991,0.973479681502395
991,0.973511404371411
991,0.973543127240428
991,0.973574850109444
992,0.97360657297846
992,0.973638295847476
992,0.973670018716493
992,0.973701741585509
992,0.973733464454525
992,0.973765187323542
992,0.973796910192558
992,0.973828633061574
992,0.97386035593059
992,0.973892078799607
992,0.973923801668623
992,0.973955524537639
992,0.973987247406655
992,0.974018970275672
992,0.974050693144688
992,0.974082416013704
992,0.974114138882721
992,0.974145861751737
992,0.974177584620753
992,0.974209307489769
992,0.974241030358786
992,0.974272753227802
992,0.974304476096818
992,0.974336198965834
992,0.974367921834851
992,0.974399644703867
992,0.974431367572883
992,0.9744630904419
992,0.974494813310916
992,0.974526536179932
992,0.974558259048948
992,0.974589981917965
992,0.974621704786981
992,0.974653427655997
992,0.974685150525013
992,0.97471687339403
992,0.974748596263046
992,0.974780319132062
992,0.974812042001079
992,0.974843764870095
992,0.974875487739111
992,0.974907210608127
992,0.974938933477144
992,0.97497065634616
992,0.975002379215176
992,0.975034102084192
992,0.975065824953209
992,0.975097547822225
992,0.975129270691241
992,0.975160993560258
992,0.975192716429274
992,0.97522443929829
992,0.975256162167306
992,0.975287885036323
992,0.975319607905339
992,0.975351330774355
992,0.975383053643372
992,0.975414776512388
992,0.975446499381404
992,0.97547822225042
992,0.975509945119437
992,0.975541667988453
992,0.975573390857469
992,0.975605113726485
992,0.975636836595502
992,0.975668559464518
992,0.975700282333534
992,0.975732005202551
992,0.975763728071567
992,0.975795450940583
992,0.975827173809599
992,0.975858896678616
992,0.975890619547632
992,0.975922342416648
992,0.975954065285664
992,0.975985788154681
992,0.976017511023697
992,0.976049233892713
992,0.97608095676173
992,0.976112679630746
992,0.976144402499762
992,0.976176125368778
992,0.976207848237795
992,0.976239571106811
992,0.976271293975827
992,0.976303016844843
992,0.97633473971386
992,0.976366462582876
992,0.976398185451892
992,0.976429908320909
992,0.976461631189925
992,0.976493354058941
992,0.976525076927957
992,0.976556799796974
992,0.97658852266599
992,0.976620245535006
992,0.976651968404022
992,0.976683691273039
992,0.976715414142055
992,0.976747137011071
992,0.976778859880088
992,0.976810582749104
992,0.97684230561812
992,0.976874028487136
992,0.976905751356153
992,0.976937474225169
992,0.976969197094185
992,0.977000919963201
992,0.977032642832218
992,0.977064365701234
992,0.97709608857025
992,0.977127811439267
992,0.977159534308283
992,0.977191257177299
992,0.977222980046315
992,0.977254702915332
992,0.977286425784348
992,0.977318148653364
992,0.977349871522381
992,0.977381594391397
992,0.977413317260413
993,0.977445040129429
993,0.977476762998446
993,0.977508485867462
993,0.977540208736478
993,0.977571931605494
993,0.977603654474511
993,0.977635377343527
993,0.977667100212543
993,0.97769882308156
993,0.977730545950576
993,0.977762268819592
993,0.977793991688608
993,0.977825714557625
993,0.977857437426641
993,0.977889160295657
993,0.977920883164673
993,0.97795260603369
993,0.977984328902706
993,0.978016051771722
993,0.978047774640739
993,0.978079497509755
993,0.978111220378771
993,0.978142943247787
993,0.978174666116804
993,0.97820638898582
993,0.978238111854836
993,0.978269834723852
993,0.978301557592869
993,0.978333280461885
993,0.978365003330901
993,0.978396726199917
993,0.978428449068934
993,0.97846017193795
993,0.978491894806966
993,0.978523617675983
993,0.978555340544999
993,0.978587063414015
993,0.978618786283031
993,0.978650509152048
993,0.978682232021064
993,0.97871395489008
993,0.978745677759096
994,0.978777400628113
994,0.978809123497129
994,0.978840846366145
994,0.978872569235162
994,0.978904292104178
994,0.978936014973194
994,0.97896773784221
994,0.978999460711227
994,0.979031183580243
994,0.979062906449259
994,0.979094629318276
994,0.979126352187292
994,0.979158075056308
994,0.979189797925324
994,0.979221520794341
994,0.979253243663357
994,0.979284966532373
994,0.979316689401389
994,0.979348412270406
994,0.979380135139422
994,0.979411858008438
994,0.979443580877455
994,0.979475303746471
994,0.979507026615487
994,0.979538749484503
994,0.97957047235352
994,0.979602195222536
994,0.979633918091552
994,0.979665640960569
994,0.979697363829585
994,0.979729086698601
994,0.979760809567617
994,0.979792532436634
994,0.97982425530565
994,0.979855978174666
994,0.979887701043682
994,0.979919423912699
994,0.979951146781715
994,0.979982869650731
994,0.980014592519748
994,0.980046315388764
994,0.98007803825778
994,0.980109761126796
994,0.980141483995813
994,0.980173206864829
994,0.980204929733845
994,0.980236652602861
994,0.980268375471878
994,0.980300098340894
994,0.98033182120991
994,0.980363544078926
994,0.980395266947943
994,0.980426989816959
994,0.980458712685975
994,0.980490435554992
994,0.980522158424008
994,0.980553881293024
994,0.98058560416204
994,0.980617327031057
994,0.980649049900073
994,0.980680772769089
994,0.980712495638105
994,0.980744218507122
994,0.980775941376138
994,0.980807664245154
995,0.980839387114171
995,0.980871109983187
995,0.980902832852203
995,0.980934555721219
995,0.980966278590236
995,0.980998001459252
995,0.981029724328268
995,0.981061447197284
995,0.981093170066301
995,0.981124892935317
995,0.981156615804333
995,0.98118833867335
995,0.981220061542366
995,0.981251784411382
995,0.981283507280398
995,0.981315230149415
995,0.981346953018431
995,0.981378675887447
995,0.981410398756464
995,0.98144212162548
995,0.981473844494496
995,0.981505567363512
995,0.981537290232529
995,0.981569013101545
995,0.981600735970561
995,0.981632458839578
995,0.981664181708594
995,0.98169590457761
995,0.981727627446626
995,0.981759350315643
995,0.981791073184659
995,0.981822796053675
995,0.981854518922691
995,0.981886241791708
995,0.981917964660724
995,0.98194968752974
995,0.981981410398756
995,0.982013133267773
995,0.982044856136789
995,0.982076579005805
995,0.982108301874822
995,0.982140024743838
995,0.982171747612854
995,0.98220347048187
995,0.982235193350887
995,0.982266916219903
995,0.982298639088919
995,0.982330361957935
995,0.982362084826952
995,0.982393807695968
995,0.982425530564984
995,0.982457253434001
995,0.982488976303017
995,0.982520699172033
995,0.982552422041049
995,0.982584144910066
995,0.982615867779082
995,0.982647590648098
995,0.982679313517114
995,0.982711036386131
995,0.982742759255147
995,0.982774482124163
995,0.98280620499318
995,0.982837927862196
995,0.982869650731212
995,0.982901373600228
995,0.982933096469245
995,0.982964819338261
995,0.982996542207277
995,0.983028265076293
995,0.98305998794531
995,0.983091710814326
995,0.983123433683342
995,0.983155156552359
995,0.983186879421375
995,0.983218602290391
995,0.983250325159407
995,0.983282048028424
995,0.98331377089744
995,0.983345493766456
995,0.983377216635473
995,0.983408939504489
995,0.983440662373505
995,0.983472385242521
995,0.983504108111538
995,0.983535830980554
995,0.98356755384957
995,0.983599276718586
995,0.983630999587603
995,0.983662722456619
995,0.983694445325635
995,0.983726168194652
995,0.983757891063668
995,0.983789613932684
995,0.9838213368017
995,0.983853059670717
995,0.983884782539733
995,0.983916505408749
995,0.983948228277765
995,0.983979951146782
995,0.984011674015798
995,0.984043396884814
995,0.984075119753831
995,0.984106842622847
995,0.984138565491863
995,0.984170288360879
995,0.984202011229896
995,0.984233734098912
995,0.984265456967928
995,0.984297179836944
995,0.984328902705961
995,0.984360625574977
995,0.984392348443993
995,0.98442407131301
995,0.984455794182026
995,0.984487517051042
995,0.984519239920058
995,0.984550962789075
995,0.984582685658091
995,0.984614408527107
995,0.984646131396123
995,0.98467785426514
995,0.984709577134156
995,0.984741300003172
995,0.984773022872189
995,0.984804745741205
995,0.984836468610221
995,0.984868191479237
995,0.984899914348254
995,0.98493163721727
995,0.984963360086286
995,0.984995082955302
995,0.985026805824319
995,0.985058528693335
995,0.985090251562351
995,0.985121974431368
996,0.985153697300384
996,0.9851854201694
996,0.985217143038416
996,0.985248865907433
996,0.985280588776449
996,0.985312311645465
996,0.985344034514481
996,0.985375757383498
996,0.985407480252514
996,0.98543920312153
996,0.985470925990547
996,0.985502648859563
996,0.985534371728579
996,0.985566094597595
996,0.985597817466612
996,0.985629540335628
996,0.985661263204644
996,0.985692986073661
996,0.985724708942677
996,0.985756431811693
996,0.985788154680709
996,0.985819877549726
996,0.985851600418742
996,0.985883323287758
996,0.985915046156774
996,0.985946769025791
996,0.985978491894807
996,0.986010214763823
996,0.98604193763284
996,0.986073660501856
996,0.986105383370872
996,0.986137106239888
996,0.986168829108905
996,0.986200551977921
996,0.986232274846937
996,0.986263997715953
996,0.98629572058497
996,0.986327443453986
996,0.986359166323002
996,0.986390889192019
996,0.986422612061035
996,0.986454334930051
996,0.986486057799067
996,0.986517780668084
996,0.9865495035371
996,0.986581226406116
996,0.986612949275132
996,0.986644672144149
996,0.986676395013165
996,0.986708117882181
996,0.986739840751198
996,0.986771563620214
996,0.98680328648923
996,0.986835009358246
996,0.986866732227263
996,0.986898455096279
996,0.986930177965295
996,0.986961900834311
996,0.986993623703328
996,0.987025346572344
996,0.98705706944136
996,0.987088792310377
996,0.987120515179393
997,0.987152238048409
997,0.987183960917425
997,0.987215683786442
997,0.987247406655458
997,0.987279129524474
997,0.98731085239349
997,0.987342575262507
997,0.987374298131523
997,0.987406021000539
997,0.987437743869556
997,0.987469466738572
997,0.987501189607588
997,0.987532912476604
997,0.987564635345621
997,0.987596358214637
997,0.987628081083653
997,0.98765980395267
997,0.987691526821686
997,0.987723249690702
997,0.987754972559718
997,0.987786695428735
997,0.987818418297751
997,0.987850141166767
997,0.987881864035783
997,0.9879135869048
997,0.987945309773816
997,0.987977032642832
997,0.988008755511849
997,0.988040478380865
997,0.988072201249881
997,0.988103924118897
997,0.988135646987914
997,0.98816736985693
997,0.988199092725946
997,0.988230815594962
997,0.988262538463979
997,0.988294261332995
997,0.988325984202011
997,0.988357707071028
997,0.988389429940044
997,0.98842115280906
997,0.988452875678076
997,0.988484598547093
997,0.988516321416109
997,0.988548044285125
997,0.988579767154141
997,0.988611490023158
997,0.988643212892174
997,0.98867493576119
997,0.988706658630207
997,0.988738381499223
997,0.988770104368239
997,0.988801827237255
997,0.988833550106272
997,0.988865272975288
997,0.988896995844304
997,0.98892871871332
997,0.988960441582337
997,0.988992164451353
997,0.989023887320369
997,0.989055610189385
997,0.989087333058402
997,0.989119055927418
997,0.989150778796434
997,0.989182501665451
997,0.989214224534467
997,0.989245947403483
997,0.989277670272499
997,0.989309393141516
997,0.989341116010532
997,0.989372838879548
997,0.989404561748565
997,0.989436284617581
997,0.989468007486597
997,0.989499730355613
997,0.98953145322463
997,0.989563176093646
997,0.989594898962662
997,0.989626621831678
997,0.989658344700695
997,0.989690067569711
997,0.989721790438727
997,0.989753513307744
997,0.98978523617676
997,0.989816959045776
997,0.989848681914792
997,0.989880404783809
997,0.989912127652825
997,0.989943850521841
997,0.989975573390858
997,0.990007296259874
997,0.99003901912889
997,0.990070741997906
997,0.990102464866923
997,0.990134187735939
997,0.990165910604955
997,0.990197633473971
997,0.990229356342988
997,0.990261079212004
997,0.99029280208102
997,0.990324524950037
997,0.990356247819053
997,0.990387970688069
997,0.990419693557085
997,0.990451416426102
997,0.990483139295118
997,0.990514862164134
997,0.99054658503315
997,0.990578307902167
997,0.990610030771183
997,0.990641753640199
997,0.990673476509215
997,0.990705199378232
997,0.990736922247248
997,0.990768645116264
997,0.990800367985281
997,0.990832090854297
997,0.990863813723313
997,0.990895536592329
997,0.990927259461346
997,0.990958982330362
997,0.990990705199378
997,0.991022428068394
997,0.991054150937411
997,0.991085873806427
997,0.991117596675443
997,0.99114931954446
997,0.991181042413476
997,0.991212765282492
997,0.991244488151508
997,0.991276211020525
997,0.991307933889541
997,0.991339656758557
997,0.991371379627573
997,0.99140310249659
997,0.991434825365606
997,0.991466548234622
997,0.991498271103639
997,0.991529993972655
997,0.991561716841671
997,0.991593439710687
997,0.991625162579704
997,0.99165688544872
997,0.991688608317736
997,0.991720331186753
997,0.991752054055769
997,0.991783776924785
997,0.991815499793801
997,0.991847222662818
997,0.991878945531834
997,0.99191066840085
997,0.991942391269866
997,0.991974114138883
997,0.992005837007899
997,0.992037559876915
997,0.992069282745932
997,0.992101005614948
997,0.992132728483964
997,0.99216445135298
997,0.992196174221997
997,0.992227897091013
997,0.992259619960029
997,0.992291342829045
997,0.992323065698062
997,0.992354788567078
997,0.992386511436094
997,0.992418234305111
997,0.992449957174127
997,0.992481680043143
997,0.992513402912159
997,0.992545125781176
997,0.992576848650192
997,0.992608571519208
997,0.992640294388224
997,0.992672017257241
997,0.992703740126257
997,0.992735462995273
997,0.99276718586429
997,0.992798908733306
997,0.992830631602322
997,0.992862354471338
997,0.992894077340355
997,0.992925800209371
997,0.992957523078387
997,0.992989245947403
997,0.99302096881642
997,0.993052691685436
997,0.993084414554452
997,0.993116137423469
997,0.993147860292485
997,0.993179583161501
997,0.993211306030517
997,0.993243028899534
997,0.99327475176855
997,0.993306474637566
997,0.993338197506582
997,0.993369920375599
997,0.993401643244615
997,0.993433366113631
997,0.993465088982648
997,0.993496811851664
997,0.99352853472068
997,0.993560257589696
997,0.993591980458713
997,0.993623703327729
997,0.993655426196745
997,0.993687149065761
997,0.993718871934778
997,0.993750594803794
997,0.99378231767281
997,0.993814040541827
997,0.993845763410843
997,0.993877486279859
997,0.993909209148875
997,0.993940932017892
997,0.993972654886908
997,0.994004377755924
997,0.994036100624941
997,0.994067823493957
997,0.994099546362973
997,0.994131269231989
997,0.994162992101006
997,0.994194714970022
997,0.994226437839038
997,0.994258160708054
997,0.994289883577071
997,0.994321606446087
997,0.994353329315103
997,0.99438505218412
997,0.994416775053136
997,0.994448497922152
997,0.994480220791168
997,0.994511943660185
997,0.994543666529201
997,0.994575389398217
997,0.994607112267233
997,0.99463883513625
997,0.994670558005266
997,0.994702280874282
997,0.994734003743299
997,0.994765726612315
997,0.994797449481331
997,0.994829172350347
997,0.994860895219364
997,0.99489261808838
997,0.994924340957396
997,0.994956063826412
997,0.994987786695429
997,0.995019509564445
997,0.995051232433461
997,0.995082955302478
997,0.995114678171494
997,0.99514640104051
997,0.995178123909526
997,0.995209846778543
997,0.995241569647559
997,0.995273292516575
997,0.995305015385591
997,0.995336738254608
997,0.995368461123624
997,0.99540018399264
997,0.995431906861657
997,0.995463629730673
997,0.995495352599689
997,0.995527075468705
997,0.995558798337722
997,0.995590521206738
997,0.995622244075754
997,0.99565396694477
997,0.995685689813787
997,0.995717412682803
997,0.995749135551819
997,0.995780858420836
997,0.995812581289852
997,0.995844304158868
997,0.995876027027884
997,0.995907749896901
997,0.995939472765917
997,0.995971195634933
997,0.99600291850395
997,0.996034641372966
997,0.996066364241982
997,0.996098087110998
997,0.996129809980015
997,0.996161532849031
997,0.996193255718047
997,0.996224978587063
997,0.99625670145608
997,0.996288424325096
997,0.996320147194112
997,0.996351870063129
997,0.996383592932145
997,0.996415315801161
997,0.996447038670177
997,0.996478761539194
997,0.99651048440821
997,0.996542207277226
997,0.996573930146242
997,0.996605653015259
997,0.996637375884275
997,0.996669098753291
997,0.996700821622308
997,0.996732544491324
997,0.99676426736034
997,0.996795990229356
997,0.996827713098373
997,0.996859435967389
997,0.996891158836405
997,0.996922881705421
997,0.996954604574438
997,0.996986327443454
997,0.99701805031247
997,0.997049773181487
997,0.997081496050503
997,0.997113218919519
997,0.997144941788535
997,0.997176664657552
997,0.997208387526568
997,0.997240110395584
997,0.9972718332646
997,0.997303556133617
997,0.997335279002633
997,0.997367001871649
997,0.997398724740666
997,0.997430447609682
997,0.997462170478698
997,0.997493893347714
997,0.997525616216731
997,0.997557339085747
997,0.997589061954763
997,0.997620784823779
997,0.997652507692796
997,0.997684230561812
997,0.997715953430828
997,0.997747676299845
997,0.997779399168861
997,0.997811122037877
997,0.997842844906893
997,0.99787456777591
997,0.997906290644926
997,0.997938013513942
997,0.997969736382958
997,0.998001459251975
997,0.998033182120991
997,0.998064904990007
997,0.998096627859024
997,0.99812835072804
997,0.998160073597056
997,0.998191796466072
997,0.998223519335089
997,0.998255242204105
997,0.998286965073121
997,0.998318687942138
997,0.998350410811154
997,0.99838213368017
997,0.998413856549186
997,0.998445579418203
997,0.998477302287219
997,0.998509025156235
997,0.998540748025251
997,0.998572470894268
997,0.998604193763284
997,0.9986359166323
997,0.998667639501317
997,0.998699362370333
998,0.998731085239349
998,0.998762808108365
998,0.998794530977382
998,0.998826253846398
998,0.998857976715414
998,0.99888969958443
998,0.998921422453447
998,0.998953145322463
998,0.998984868191479
998,0.999016591060496
998,0.999048313929512
998,0.999080036798528
998,0.999111759667544
998,0.999143482536561
998,0.999175205405577
998,0.999206928274593
998,0.999238651143609
999,0.999270374012626
999,0.999302096881642
999,0.999333819750658
999,0.999365542619674
999,0.999397265488691
999,0.999428988357707
999,0.999460711226723
999,0.99949243409574
999,0.999524156964756
999,0.999555879833772
999,0.999587602702788
999,0.999619325571805
999,0.999651048440821
999,0.999682771309837
999,0.999714494178853
999,0.99974621704787
999,0.999777939916886
999,0.999809662785902
999,0.999841385654919
999,0.999873108523935
999,0.999904831392951
999,0.999936554261967
999,0.999968277130984
999,1


==> Figures/frac3_ks_cdf_difference.csv <==
x,y
0,0.0472502157035088
1,0.0491867169900939
2,0.0511427442652802
3,0.0481708454434858
4,0.0495571765573357
5,0.0500848927581741
6,0.0511228058251859
7,0.0507199744464763
8,0.0493541209157986
9,0.0539456196206098
10,0.0564109829630344
11,0.0572477865120216
12,0.0589150526961717
13,0.0585574262826379
14,0.059484967048571
15,0.0585567048444461
16,0.0574443372445163
17,0.0565443061485595
18,0.0554766888317841
19,0.0583232903799568
20,0.0590011037321607
21,0.059604886968256
22,0.0594665805803916
23,0.0591128217794079
24,0.0592845726341589
25,0.058762100057251
26,0.0586940350032647
27,0.0583622754921563
28,0.0579038124308338
29,0.060841042100421
30,0.0600305115707731
31,0.0598990007787542
32,0.0600434601545918
33,0.059382572094288
34,0.0585338989514803
35,0.0586972417080469
36,0.0581823164303882
37,0.0574607226894964
38,0.0571044117569191
39,0.0571996894594994
40,0.0561575631934476
41,0.0560170805256915
42,0.056006229391445
43,0.0556086599365614
44,0.0557971178921498
45,0.0548573316806941
46,0.0543712012887564
47,0.0540112106694799
48,0.0536261048511817
49,0.0567282897796745
50,0.0575236468805044
51,0.0571262653514719
52,0.0573314304078975
53,0.0571115466046753
54,0.0563270709033037
55,0.0567031260155452
56,0.0563090483215099
57,0.0559369699173499
58,0.0556314531603688
59,0.0559999609733611
60,0.0554219658093718
61,0.0553799555836618
62,0.0551919825753067
63,0.0548868416700276
64,0.054479736561854
65,0.0540920786119624
66,0.0539262928193336
67,0.0536558027663661
68,0.0532046990784418
69,0.0534531110112145
70,0.0531318267826508
71,0.0530423262163419
72,0.0526068020741493
73,0.0522666344648566
74,0.0519194833338674
75,0.0517348141605096
76,0.0515974474018999
77,0.0508067398822357
78,0.0500985494071839
79,0.0504041752596964
80,0.049968463191653
81,0.0492793440231812
82,0.0485838051105658
83,0.0484719294026796
84,0.0480519848062189
85,0.0473883566884707
86,0.0468041297061886
87,0.0463146954792535
88,0.0458476363938957
89,0.0460608336968039
90,0.0455017219135435
91,0.0451393670885245
92,0.045100096920259
93,0.044553636699435
94,0.0438734894067004
95,0.0430890137053289
96,0.0421969057603231
97,0.0416366664219572
98,0.0408300035048593
99,0.0488765548749999
100,0.0539734917692873
101,0.0541661931891275
102,0.0540099430497888
103,0.0538095064048484
104,0.0534944539945773
105,0.0532909014404905
106,0.0530778132331138
107,0.0526648521583495
108,0.0523630150880676
109,0.0526057589801003
110,0.0527758973325124
111,0.0525184346936831
112,0.0526858329886507
113,0.0526377788704989
114,0.0525831170823526
115,0.0526555346961224
116,0.052445562397892
117,0.0520104141074013
118,0.0515024723514391
119,0.0522648699326158
120,0.052273653882502
121,0.0523270001896918
122,0.0522723384015455
123,0.0524492723498031
124,0.0526195986280661
125,0.0526824805885459
126,0.0524726962161664
127,0.0522564920996433
128,0.0521416884084617
129,0.0522734962218631
130,0.0525105720731559
131,0.0523385544622345
132,0.0523537581562643
133,0.0521850443803402
134,0.0519242779065136
135,0.0519141784756709
136,0.0518597046133755
137,0.0516656877125787
138,0.051753872797931
139,0.0516449250733403
140,0.0514382566101073
141,0.0513837827478119
142,0.0512055333185977
143,0.0511002652807062
144,0.0507379104556871
145,0.0503442086133536
146,0.050017068418199
147,0.0495914557809984
148,0.0494766520898168
149,0.0511219189840916
150,0.0506519319154383
151,0.0502644618913975
152,0.0506792233943517
153,0.0505836789356011
154,0.0503705907282243
155,0.0500753613279369
156,0.0494944381806522
157,0.0495446685786955
158,0.0496456931523352
159,0.0498985364752108
160,0.0498090359089019
161,0.049846614744509
162,0.0496113393214059
163,0.0496045437255604
164,0.0493881516831864
165,0.0492957231335821
166,0.0491271972835089
167,0.049164776119116
168,0.0489232688777202
169,0.0486557068080481
170,0.0483822887717852
171,0.0483659575226498
172,0.0481688247127066
173,0.0481238865037012
174,0.0482181154814953
175,0.0479226981553571
176,0.0477730556860129
177,0.0476424845232487
178,0.0475691272802242
179,0.0473618950394384
180,0.0468601851017688
181,0.0469294868063922
182,0.0467576571213217
183,0.0464717754484734
184,0.0464900950516496
185,0.0463342207640127
186,0.0460166162221481
187,0.0459175800025492
188,0.0455618328475247
189,0.045395859129045
190,0.045160583705942
191,0.0446970163814324
192,0.0448389236256764
193,0.0446703977756032
194,0.0442537570141397
195,0.0442214703675706
196,0.0438151169628008
197,0.0444731861353406
198,0.0443521506258663
199,0.0494127453351836
200,0.0515445184730981
201,0.0511475127957674
202,0.0512929118008597
203,0.0510640561219002
204,0.0508606914936644
205,0.05078733425064
206,0.0503079994545476
207,0.050221990649087
208,0.0498220569884608
209,0.0498845630972387
210,0.0495003969081951
211,0.0495601629595286
212,0.0495440196362441
213,0.0496705352606073
214,0.0494829381039541
215,0.049276457566572
216,0.0492219837042766
217,0.0493673827093688
218,0.0494619875388649
219,0.0494612358354611
220,0.0491434433677456
221,0.0487941159568648
222,0.0485843315844853
223,0.0483554759055258
224,0.0481488074422928
225,0.0482181091469162
226,0.0479923693771031
227,0.0479635744913823
228,0.047795048641309
229,0.0475689330197941
230,0.0473937994997263
231,0.0474819845850788
232,0.0471011222310325
233,0.0469960421189918
234,0.0468812384278102
235,0.0464145551941542
236,0.0462713324689538
237,0.0459221929839238
238,0.0457219442648343
239,0.0456291398635281
240,0.0454861050641784
241,0.0453078556349644
242,0.0452821766583898
243,0.0453419427097233
244,0.0453699858920403
245,0.0454774302098236
246,0.0456987385895338
247,0.0456824073403984
248,0.0454852745304552
249,0.0471125976732557
250,0.0490071070340263
251,0.0488796517804085
252,0.04866051968059
253,0.0486346527781645
254,0.0483740742301889
255,0.0483705824693407
256,0.0482972252263162
257,0.0480747892915005
258,0.0478714246632647
259,0.0479531900044735
260,0.0479146715396117
261,0.0477905201209911
262,0.0476570209749314
263,0.0475614765161807
264,0.047513422398029
265,0.0474813236773108
266,0.0471668350445926
267,0.0471442719771645
268,0.0469788620362375
269,0.0467813533745926
270,0.0467144158757117
271,0.0458481748331315
272,0.0454894996948116
273,0.0453939552360609
274,0.0450890022566326
275,0.0449681546730093
276,0.0447392989940499
277,0.044535934365814
278,0.0445417903324049
279,0.0444968521233996
280,0.0446770899066543
281,0.044216826417142
282,0.0439595517041635
283,0.0435944568217
284,0.0433021554047081
285,0.0432986636438599
286,0.0433487061160523
287,0.0431326899253802
288,0.0426883818333014
289,0.0423384906448678
290,0.0422112233171008
291,0.0421627933472472
292,0.0417406724708947
293,0.0416673152278704
294,0.0412382108298215
295,0.0409809361168431
296,0.0411446547251115
297,0.0407445331386345
298,0.0402111003319486
299,0.0454127414865748
300,0.0452249564040708
301,0.0450184758666885
302,0.0449768414926804
303,0.0449891172034149
304,0.0447032355305665
305,0.0444428449084419
306,0.0443251132339648
307,0.0442645954792277
308,0.0441310963331681
309,0.0443745919286045
310,0.0442696997424148
311,0.0441171292897752
312,0.0440089332685881
313,0.0438501309976559
314,0.0437102121074526
315,0.0432816714869565
316,0.0430814227678671
317,0.0429891821441136
318,0.0427953531691678
319,0.0428644669479403
320,0.0427085926603032
321,0.0425496024635201
322,0.0425017362712193
323,0.0425996449357127
324,0.0423452982060297
325,0.0423069676670188
326,0.0421004871296367
327,0.0419226135521243
328,0.0420903876987938
329,0.0420769844329537
330,0.0421937764781761
331,0.0419460374184877
332,0.0417490925343955
333,0.0417232256319701
334,0.0417545726492845
335,0.0418209463706125
336,0.0417444732184417
337,0.0416364651231056
338,0.041483894670466
339,0.0414800270579159
340,0.0412957337362601
341,0.0412066090216531
342,0.0412093490790976
343,0.0412058573182492
344,0.0409929570367236
345,0.0408625737998101
346,0.0410490434013577
347,0.040953686868458
348,0.0409089365853035
349,0.0421728561782988
350,0.0417885020634043
351,0.0415946730884585
352,0.0413881925510764
353,0.0412260864451467
354,0.0410988191173798
355,0.0410478370159327
356,0.0408794990917103
357,0.0407555355989406
358,0.0407933023603987
359,0.0406372401469108
360,0.0403134037867536
361,0.0404621066268432
362,0.0405378280756101
363,0.0404455874518568
364,0.040524612735621
365,0.040600334184388
366,0.0403144525115396
367,0.0402506309218053
368,0.039945865868228
369,0.0399737211246941
370,0.0400177197044448
371,0.0400235756710356
372,0.0397853722646373
373,0.0395249816425126
374,0.039546793006537
375,0.0394607842010762
376,0.0389337711385341
377,0.0387337103452955
378,0.0383368925938157
379,0.0380128683078074
380,0.0378982525424769
381,0.0377392623456936
382,0.0374884073768588
383,0.0372912745669156
384,0.0370339998539373
385,0.0365579688928422
386,0.0365003791214006
387,0.0365951718767475
388,0.0361983541252676
389,0.0360232206051998
390,0.0361020579631133
391,0.0357303554106552
392,0.0357395152122433
393,0.0352412970354219
394,0.0351770995939856
395,0.0351165818392485
396,0.0354739414966119
397,0.0350740078359857
398,0.0346518869596333
399,0.0366657404972198
400,0.0378854735846135
401,0.0375869403493289
402,0.0374978156347218
403,0.0369836420604668
404,0.0369517312655996
405,0.0367357150749273
406,0.0365609574065615
407,0.0362752636595641
408,0.0358369994599271
409,0.03579555301177
410,0.0356556341215667
411,0.0355727412252523
412,0.0354962680730816
413,0.0353849561427482
414,0.0353370899504474
415,0.0354604896656643
416,0.0355297913702877
417,0.0353645693552117
418,0.0349516082804474
419,0.0349701158094745
420,0.0347540996188024
421,0.034553850899713
422,0.0345503591388647
423,0.034096327467645
424,0.0339976670997481
425,0.0337246249151869
426,0.0334926533270812
427,0.0333813413967478
428,0.0330508973665959
429,0.0330409858616041
430,0.0330343781916096
431,0.0327136577405986
432,0.0326054617194116
433,0.0326749513498859
434,0.0326017820327125
435,0.0324365600176366
436,0.0322458469518371
437,0.0322392392818425
438,0.0320197313303221
439,0.0319337225248614
440,0.0318732047701242
441,0.031346379633433
442,0.0309686331885332
443,0.0308540174232025
444,0.0308886682755142
445,0.0311673785008152
446,0.0309163356061295
447,0.0308239070565252
448,0.0305882557817202
449,0.0304483368915169
450,0.0306348064930645
451,0.0301428201345358
452,0.0299713663011673
453,0.0298567505358366
454,0.0295424498289693
455,0.0292915948601344
456,0.0291865147480939
457,0.0290117570797279
458,0.0289921219955952
459,0.0289125329342781
460,0.0288391756912537
461,0.0285850168874217
462,0.0283341619185868
463,0.0283273663227415
464,0.0281907512675355
465,0.0281395812402373
466,0.0280154298216168
467,0.0276980132056031
468,0.0273771048287411
469,0.02681213707889
470,0.0265169076786026
471,0.0262975876529332
472,0.0261419012911472
473,0.0261349177694509
474,0.0258681074031825
475,0.0255538066963151
476,0.0255658944811986
477,0.0251595410764288
478,0.0252856808490902
479,0.0251901363903395
480,0.0250216105402664
481,0.0246816308568245
482,0.024500453444315
483,0.0244047210597134
484,0.0241252591310086
485,0.0237728158109815
486,0.0242222281662472
487,0.0240474704978814
488,0.0241096007549574
489,0.0240298237677894
490,0.0237661293106673
491,0.024490948056237
492,0.0244779206420987
493,0.026308796338986
494,0.0259244422240915
495,0.0254324558655629
496,0.0280712311301849
497,0.027981730563876
498,0.034205220292549
499,0.0341129796687956
500,0.0428435156790089
501,0.0420056936704475
502,0.0418564270528051
503,0.04109800617971
504,0.0409360879996313
505,0.0409325962387832
506,0.0404470296243982
507,0.0403230661316285
508,0.040103558180108
509,0.0398114446889671
510,0.0397476230992327
511,0.0393698766543328
512,0.0393029391554521
513,0.039232885747425
514,0.0390137536476065
515,0.0390515204090646
516,0.0390036542167637
517,0.0390890992446716
518,0.0385463187105467
519,0.0387014412947798
520,0.0385901293644466
521,0.0385327275188557
522,0.0384912810706985
523,0.0379897590588799
524,0.0377548594874788
525,0.0378274650270994
526,0.0373323627594245
527,0.0372623093513973
528,0.037141273841923
529,0.0367539917437333
530,0.0365983053819473
531,0.0362300945903373
532,0.0359792396215026
533,0.0358013660439904
534,0.0356678668979307
535,0.035369521588497
536,0.0351535053978248
537,0.0346712426184371
538,0.0345184842399466
539,0.0340710602387215
540,0.0338709994454829
541,0.0338326689064721
542,0.033521672034602
543,0.0332231387993174
544,0.0330104264436425
545,0.0327658032931004
546,0.0325815099714445
547,0.0324701980411113
548,0.032697738239114
549,0.0326880146599732
550,0.0327160578422904
551,0.0324239443511494
552,0.0322873292959432
553,0.0321950886721899
554,0.0319633050099351
555,0.0317124500411002
556,0.0316803513203822
557,0.0315595037367589
558,0.031337067801943
559,0.0311687298777207
560,0.0312539869797778
561,0.0308540533191516
562,0.030489146362539
563,0.0303112727850267
564,0.0299652492091431
565,0.0299016155452596
566,0.0296063861449722
567,0.0294824226522026
568,0.0294312526249045
569,0.0292786821722649
570,0.0291704861510779
571,0.0291035486521971
572,0.0288622293366524
573,0.0287382658438827
574,0.028731658173888
575,0.028312653206682
576,0.0280236556246873
577,0.0280709580394353
578,0.0281402597440586
579,0.0282669632942728
580,0.0282222130111184
581,0.0282156053411238
582,0.0279520988098527
583,0.0276187267964054
584,0.0271617671418903
585,0.0270917137338633
586,0.0270025890192562
587,0.0269769100426817
588,0.0266116272343672
589,0.0264020307878386
590,0.0263858874645542
591,0.0260935860475622
592,0.0258491508228711
593,0.0257567222732668
594,0.0254075827882367
595,0.0251662634726919
596,0.0251304850652747
597,0.0250826188729739
598,0.0264631425853405
599,0.0273311840561107
600,0.0276095184297097
601,0.0276250979754415
602,0.027745381781512
603,0.0276054628913088
604,0.0274054020980702
605,0.0272273405947071
606,0.0271446356242436
607,0.0268715934396825
608,0.0268204234123844
609,0.0267122273911974
610,0.0267087356303493
611,0.0265372817969806
612,0.0265655129051486
613,0.0264859238438316
614,0.026507923133707
615,0.026342701118631
616,0.0263868876242327
617,0.0261679434502651
618,0.0260153729976255
619,0.0260657913215199
620,0.0260274607825091
621,0.0261222535378559
622,0.0259412640511975
623,0.0253130384891647
624,0.0251447005649423
625,0.0249917542606009
626,0.0249217008525737
627,0.0248136927572378
628,0.024562837788403
629,0.0245848370782782
630,0.0243213305470071
631,0.0239786108061208
632,0.0238546473133512
633,0.0235753733104974
634,0.0232484210411937
635,0.0228420676364239
636,0.0226388909340391
637,0.0223214743180254
638,0.0223907760226488
639,0.0223302582679117
640,0.0224345866765486
641,0.0224787731821503
642,0.0220821433565214
643,0.0221199101179794
644,0.0217993775928194
645,0.0217007172249223
646,0.0216275479077489
647,0.0212815243318654
648,0.0211128105559412
649,0.0211315060108193
650,0.0210167023196377
651,0.020562858574269
652,0.0202645132648351
653,0.0200802199431793
654,0.0198737394057972
655,0.0196958658282849
656,0.0197717752029029
657,0.0195812500629542
658,0.0190956834485693
659,0.0190225141313959
660,0.0189333894167888
661,0.0188824073153416
662,0.0187870507824418
663,0.0185266601603171
664,0.0182187791975934
665,0.0181709130052926
666,0.0178947549115852
667,0.0175773382955715
668,0.0172089395781106
669,0.0171706090390998
670,0.0168214695540698
671,0.0168243975373653
672,0.0165291681370779
673,0.0164367395874736
674,0.0162715175723978
675,0.0162551863232622
676,0.0162137398751051
677,0.0159788403037038
678,0.016006883486021
679,0.0157846354770561
680,0.0156573681492892
681,0.0154446557936143
682,0.0153492992607146
683,0.0155233052256767
684,0.0154088773861971
685,0.0152911457117201
686,0.0149198190109638
687,0.014688035348709
688,0.0143451276819717
689,0.0142338157516384
690,0.0140082639076763
691,0.0136591244226463
692,0.0134495279761178
693,0.013005031958188
694,0.0128302742898221
695,0.0124075896359169
696,0.0122709745807109
697,0.0118901122266647
698,0.0132521284100042
699,0.0137873616448798
700,0.0142971038290319
701,0.0140114100820345
702,0.0136908775568745
703,0.0135225396326523
704,0.0134493703154788
705,0.0133444781292891
706,0.0132238184715167
707,0.0133441022775872
708,0.0129916589575599
709,0.0128517400673567
710,0.0125596265762157
711,0.0123151913515246
712,0.0121024789958496
713,0.0118199011579986
714,0.0114645298546759
715,0.0112993078396001
716,0.0111531571311041
717,0.0110799878139306
718,0.0112096193474402
719,0.0113108318469308
720,0.0111298423602721
721,0.0110597889522451
722,0.0109358254594755
723,0.0108815395230309
724,0.0105894260318898
725,0.0103448028813479
726,0.0100338060094778
727,0.0096591754737243
728,0.00931626780698702
729,0.0092049558766536
730,0.00897298428854787
731,0.00892200218710071
732,0.00885836852321731
733,0.00846485460673474
734,0.00812525077499482
735,0.00823911483692163
736,0.00808984821927938
737,0.0077216374276694
738,0.00744529140811112
739,0.00728318530218153
740,0.00667072721173145
741,0.00652769241238182
742,0.00623246301209446
743,0.0060512855995849
744,0.00590201898194254
745,0.00590145520438978
746,0.00557138702593973
747,0.00533318361954138
748,0.00517674555435166
749,0.00471025024654659
750,0.0076248077531742
751,0.00745646982895187
752,0.00727840832558868
753,0.00684363588680004
754,0.00636760492570498
755,0.00627224839280516
756,0.0063925321988757
757,0.00646513773849633
758,0.00615395294077536
759,0.00622032666210326
760,0.00596947169326867
761,0.00585192794464251
762,0.00561372453824405
763,0.00568321416871831
764,0.00551487624449609
765,0.00526402127566139
766,0.00530801985541207
767,0.00520001176007601
768,0.00476193548628989
769,0.00439060878553366
770,0.00402862981221652
771,0.00391420197273673
772,0.00384414856470972
773,0.00359017768672854
774,0.00343137541579619
775,0.00305344104504535
776,0.00290417442740321
777,0.00286565596254129
778,0.00278918281037066
779,0.00238924914974448
780,0.00246497059851136
781,0.002226955117964
782,0.00206173310288804
783,0.00164584404482815
784,0.00159797785252747
785,0.0011725531411777
786,0.000683870617646298
787,0.000610513374621924
788,0.000714465931556996
789,0.000612689654513665
790,0.000602590223670929
791,0.000380342214705953
792,0.000164326024033934
793,0.000185189312697953
794,0.000248822976581464
795,0.00053838433612885
796,0.000554715585264431
797,0.000869016292131763
798,0.000350153017709132
799,0.000640951027893633
800,0.00138833284089135
801,0.00128986039884527
802,0.001003978725997
803,0.000696097763273285
804,0.000502456714178368
805,0.000454590521877463
806,0.000365653733121363
807,0.00014010188915925
808,1.87003817730957e-05
809,0.000120476658816426
810,0.000326957196198685
811,0.000603115289906087
812,0.000568840289296269
813,0.000629358044033412
814,0.000537681197832707
815,0.000725090428635
816,0.000712626792049531
817,0.00132196897335335
818,0.00162031428278697
819,0.00135113971077605
820,0.00146245164110936
821,0.00174172564396313
822,0.00222729225834817
823,0.0023703270576978
824,0.00267509211127515
825,0.00244113216912867
826,0.0025935146959174
827,0.00262561341663547
828,0.00269236298966524
829,0.00268320318807724
830,0.00274390886866527
831,0.00276316810109611
832,0.00296653272933201
833,0.00307142491552159
834,0.00329055701534009
835,0.00324986227058666
836,0.00320255985583873
837,0.003266569371424
838,0.00332708712616114
839,0.00350184479452709
840,0.0041111869758309
841,0.00428282873505037
842,0.00451149648815896
843,0.00463215614593138
844,0.00482910103002354
845,0.00513405400945177
846,0.00545770244375821
847,0.00619100811783158
848,0.00681923367986437
849,0.00691789404776133
850,0.00631628709155785
851,0.00637680484629499
852,0.00658970512782064
853,0.00678334617691556
854,0.00693591662955517
855,0.00719007543338734
856,0.00727920014799432
857,0.00756196591169633
858,0.00770481278519508
859,0.00767346576788064
860,0.00764523465971256
861,0.00772793963017604
862,0.00781102045234128
863,0.00809359829019241
864,0.00830007882757444
865,0.00845906902435778
866,0.00873522711806518
867,0.00919879444257476
868,0.0095383982743148
869,0.0101889989779247
870,0.010347989174708
871,0.01031022241325
872,0.0104059547978517
873,0.0107329070671552
874,0.0107046759589872
875,0.0103519356175776
876,0.0103110529469732
877,0.0107080586243039
878,0.0111015725407865
879,0.0109369143032634
880,0.0109121749559435
881,0.0108491050696128
882,0.0109066948410546
883,0.0112653699793746
884,0.0114085927045749
885,0.0120560774990387
886,0.0122625580364208
887,0.0120509732358516
888,0.0124509068964778
889,0.0127208331718924
890,0.0132256590187083
891,0.0137365287579659
892,0.0137279327339308
893,0.0137946823069606
894,0.0141819644051504
895,0.0141003869897925
896,0.0142052791759822
897,0.0143144148264239
898,0.0146096442267113
899,0.0138912452252854
900,0.0134577882674531
901,0.0135817517602228
902,0.014283146639429
903,0.0142675670936974
904,0.014769089105516
905,0.0152421920833156
906,0.0152519156624564
907,0.0156331538682045
908,0.0158110274457168
909,0.0158209389507086
910,0.0160717939195434
911,0.0162370159346193
912,0.0164281048521207
913,0.0165172295667277
914,0.0164481157879554
915,0.0166357129446085
916,0.0169340582540422
917,0.016636840499714
918,0.0173380474530693
919,0.01743359191182
920,0.0170919997260393
921,0.0175045849491018
922,0.0174829615109283
923,0.017724280826473
924,0.018634896300506
925,0.0165410778499004
926,0.016953663072963
927,0.0170653508549982
928,0.0176842286895919
929,0.017881549425386
930,0.0182468322337004
931,0.0185737845030042
932,0.0189104603514487
933,0.0192788590689095
934,0.0195680445767552
935,0.0198097397440017
936,0.0200543628945439
937,0.0197771560760504
938,0.0201041083453539
939,0.0203518474050424
940,0.0206887111793379
941,0.0208508172852674
942,0.0211242353215304
943,0.0214860263689967
944,0.0220541100279942
945,0.0222039404231893
946,0.0227307655598805
947,0.0227192415525498
948,0.0228751158401866
949,0.0200249437008463
950,0.0200984888697215
951,0.0206887597444454
952,0.0210734897110417
953,0.0213085772082938
954,0.0217120026297682
955,0.0219408583087276
956,0.0226959753468254
957,0.0234230492026062
958,0.0239529902484439
959,0.0243182730567584
960,0.0246333254670293
961,0.0251634544387179
962,0.0225243033223941
963,0.023038476896649
964,0.0229664351345811
965,0.0236139199290447
966,0.0240233892429608
967,0.024290763386782
968,0.024950899743682
969,0.0256935531451946
970,0.0250323680635084
971,0.0258322353847608
972,0.025966674160075
973,0.0269346914796987
974,0.0237737892246588
975,0.0246180309773637
976,0.0255128789798139
977,0.0250359872197836
978,0.0254709475844234
979,0.0260551745667055
980,0.0251818409068972
981,0.0258958873485399
982,0.0257296166086778
983,0.0263804052381388
984,0.0272057636101147
985,0.0259143646123551
986,0.0272027265312879
987,0.0234517413273749
988,0.024200814473031
989,0.0245158668833021
990,0.0217925862200268
991,0.0229414051004581
992,0.0169953101161295
993,0.0175289308486662
994,0.0181487483125147
995,0.00941697565166444
996,0.0110383337323426
997,1.37791175419677e-05
998,0.000237075851292845
999,0


==> Figures/frac3_ks_cdf_withdrawals.csv <==
x,y
0,0.079829602183222
1,0.10064121053449
2,0.11712631181913
3,0.127731800936301
4,0.142663797120099
5,0.152581482549755
6,0.159392957777728
7,0.166825675046038
8,0.172660912782055
9,0.193716580506312
10,0.204366444054936
11,0.208914823278827
12,0.214261942268865
13,0.217013157018926
14,0.223048079696479
15,0.225355550132014
16,0.227796143861907
17,0.230480796964789
18,0.232522020811608
19,0.242506267888443
20,0.24749839142686
21,0.250005546803932
22,0.252246455592288
23,0.254176743360476
24,0.257393889640789
25,0.260011981096492
26,0.261720396707417
27,0.263894743848594
28,0.265847218832509
29,0.273701493199618
30,0.275587406536354
31,0.277295822147279
32,0.27902642497393
33,0.280268909054603
34,0.282243571254243
35,0.284151671806705
36,0.285349781455925
37,0.287102571498303
38,0.288300681147523
39,0.291917197310909
40,0.293825297863371
41,0.294890284218233
42,0.296465576534801
43,0.297685873399747
44,0.299904594972377
45,0.300836458032881
46,0.30174613387766
47,0.30354329835149
48,0.305029841805152
49,0.316633755630006
50,0.321426194226886
51,0.32242461893457
52,0.323644915799516
53,0.32482083823301
54,0.325908011803599
55,0.327616427414524
56,0.328459541612123
57,0.329546715182712
58,0.330700450400479
59,0.333828847817887
60,0.334583213152581
61,0.33549288899736
62,0.336446939273591
63,0.337156930176832
64,0.338399414257505
65,0.339153779592199
66,0.340130017084156
67,0.34112844179184
68,0.341882807126534
69,0.344478711366511
70,0.345521510505647
71,0.346320250271793
72,0.347407423842382
73,0.348272725255708
74,0.349892392003727
75,0.350691131769874
76,0.351822679771915
77,0.352776730048146
78,0.353686405892924
79,0.356149186838544
80,0.357458232566395
81,0.358323533979721
82,0.359277584255952
83,0.360276008963635
84,0.361695990770118
85,0.362428168889086
86,0.363049410929422
87,0.364114397284285
88,0.36497969869761
89,0.367952785604934
90,0.368884648665439
91,0.369727762863038
92,0.371147744669521
93,0.372123982161479
94,0.373632712830867
95,0.374719886401455
96,0.375540813383329
97,0.377803909387411
98,0.378868895742273
99,0.399414257504826
100,0.408000709990903
101,0.408954760267134
102,0.409908810543365
103,0.41059661423088
104,0.411772536664374
105,0.41239377870471
106,0.413037207960773
107,0.413702824432562
108,0.414257504825719
109,0.41605466929955
110,0.41743027667458
111,0.41802933149919
112,0.418894632912516
113,0.419449313305673
114,0.420314614718999
115,0.420958043975062
116,0.421668034878303
117,0.422311464134366
118,0.422755208448892
119,0.425262363825963
120,0.426127665239289
121,0.426815468926804
122,0.42768077034013
123,0.428523884537729
124,0.429677619755497
125,0.430343236227286
126,0.430831354973264
127,0.431408222582148
128,0.43211821348539
129,0.433804441880588
130,0.434802866588272
131,0.435645980785871
132,0.436422533336292
133,0.437110337023807
134,0.437864702358501
135,0.438552506046016
136,0.439195935302079
137,0.439794990126689
138,0.440549355461383
139,0.441836213973508
140,0.442390894366666
141,0.443034323622729
142,0.44374431452597
143,0.444432118213485
144,0.445275232411085
145,0.445674602294158
146,0.44614053382441
147,0.446761775864747
148,0.447471766767988
149,0.452574826385037
150,0.453151693993921
151,0.453684187171352
152,0.454638237447583
153,0.455081981762109
154,0.455725411018171
155,0.455969470391161
156,0.456435401921413
157,0.457056643961749
158,0.457633511570633
159,0.458742872356948
160,0.459541612123095
161,0.460118479731978
162,0.460739721772315
163,0.461272214949746
164,0.462070954715893
165,0.462581260677598
166,0.46304719220785
167,0.463624059816734
168,0.464112178562712
169,0.465399037074837
170,0.466109027978079
171,0.466663708371236
172,0.467196201548668
173,0.467817443589004
174,0.468926804375319
175,0.469392735905571
176,0.470036165161634
177,0.470635219986244
178,0.471101151516496
179,0.472321448381443
180,0.472898315990326
181,0.47347518359921
182,0.474096425639547
183,0.474540169954072
184,0.475383284151672
185,0.475893590113377
186,0.476337334427903
187,0.477158261409776
188,0.477690754587207
189,0.478888864236427
190,0.479510106276763
191,0.479998225022742
192,0.480996649730425
193,0.481462581260678
194,0.482727252557077
195,0.483392869028866
196,0.483747864480486
197,0.485833462758758
198,0.486410330367642
199,0.496705198464645
200,0.500454837922389
201,0.501009518315547
202,0.501630760355883
203,0.502163253533314
204,0.502562623416387
205,0.50302855494664
206,0.503405737613987
207,0.503827294712787
208,0.504093541301502
209,0.505202902087817
210,0.505580084755164
211,0.506179139579774
212,0.506511947815669
213,0.506955692130195
214,0.507465998091899
215,0.507798806327794
216,0.508442235583857
217,0.509063477624193
218,0.509729094095982
219,0.510616582725034
220,0.511282199196823
221,0.511725943511349
222,0.512214062257327
223,0.512746555434758
224,0.513301235827916
225,0.5138781034368
226,0.51447715826141
227,0.514765592065852
228,0.515231523596104
229,0.51627432273524
230,0.51705087528566
231,0.517805240620355
232,0.518027112777617
233,0.51849304430787
234,0.519203035211111
235,0.519624592309911
236,0.520179272703069
237,0.520401144860332
238,0.520867076390584
239,0.521821126666815
240,0.522153934902709
241,0.522863925805951
242,0.523218921257571
243,0.523817976082182
244,0.524417030906791
245,0.52490514965277
246,0.525792638281822
247,0.52634731867498
248,0.526879811852411
249,0.530696012957334
250,0.533669099864658
251,0.534334716336447
252,0.534623150140889
253,0.535200017749773
254,0.535732510927204
255,0.536109693594551
256,0.536575625124803
257,0.537019369439329
258,0.537418739322402
259,0.538261853520002
260,0.538794346697433
261,0.539304652659138
262,0.539615273679306
263,0.540059017993832
264,0.540613698386989
265,0.541057442701515
266,0.54156774866322
267,0.54198930576202
268,0.542521798939451
269,0.543498036431408
270,0.543875219098755
271,0.544119278471745
272,0.544363337844734
273,0.54480708215926
274,0.545295200905238
275,0.545650196356859
276,0.54618268953429
277,0.546582059417364
278,0.547158927026247
279,0.547780169066584
280,0.548467972754099
281,0.548800780989994
282,0.549177963657341
283,0.549510771893235
284,0.550043265070666
285,0.550420447738013
286,0.551263561935613
287,0.551618557387233
288,0.551840429544496
289,0.552949790330811
290,0.553393534645337
291,0.554391959353021
292,0.55463601872601
293,0.555101950256262
294,0.556100374963946
295,0.556477557631293
296,0.557941913869229
297,0.558430032615207
298,0.559006900224091
299,0.567571165494442
300,0.56830334361341
301,0.568636151849304
302,0.569102083379557
303,0.569590202125535
304,0.570033946440061
305,0.570344567460229
306,0.570766124559029
307,0.571054558363471
308,0.571365179383639
309,0.572274855228417
310,0.572518914601407
311,0.572873910053027
312,0.573273279936101
313,0.573495152093364
314,0.573894521976437
315,0.574227330212332
316,0.574693261742584
317,0.574981695547026
318,0.575358878214373
319,0.57615761798052
320,0.576667923942224
321,0.57711166825675
322,0.577444476492645
323,0.57795478245435
324,0.578620398926139
325,0.578931019946307
326,0.579263828182201
327,0.579530074770917
328,0.579951631869717
329,0.580794746067316
330,0.581482549754831
331,0.581837545206452
332,0.58214816622662
333,0.582725033835504
334,0.58316877815003
335,0.583457211954472
336,0.583856581837545
337,0.584034079563356
338,0.584389075014976
339,0.585210001996849
340,0.58556499744847
341,0.585919992900091
342,0.586430298861796
343,0.586807481529143
344,0.587229038627943
345,0.58760622129529
346,0.588427148277163
347,0.588649020434426
348,0.589048390317499
349,0.59120055024295
350,0.59179960506756
351,0.592176787734907
352,0.592509595970802
353,0.592886778638149
354,0.593330522952675
355,0.59359676954139
356,0.59384082891438
357,0.594129262718821
358,0.594484258170442
359,0.59521643628941
360,0.595527057309578
361,0.595992988839831
362,0.596481107585809
363,0.596769541390251
364,0.597102349626145
365,0.597590468372124
366,0.59803421268665
367,0.598477957001176
368,0.598744203589892
369,0.599565130571765
370,0.600053249317743
371,0.600630116926627
372,0.600962925162521
373,0.60127354618269
374,0.601739477712942
375,0.602161034811741
376,0.60264915355772
377,0.602893212930709
378,0.603226021166604
379,0.603758514344035
380,0.604246633090014
381,0.604690377404539
382,0.604978811208981
383,0.605511304386413
384,0.60588848705376
385,0.606110359211023
386,0.606687226819906
387,0.607130971134432
388,0.607463779370327
389,0.608240331920747
390,0.608795012313905
391,0.609438441569967
392,0.609859998668767
393,0.610059683610304
394,0.610947172239356
395,0.611235606043798
396,0.612544651771649
397,0.612810898360365
398,0.613054957733354
399,0.617448026447161
400,0.619333939783897
401,0.61973330966697
402,0.620088305118591
403,0.620398926138759
404,0.620620798296022
405,0.620975793747643
406,0.621308601983537
407,0.6215304741408
408,0.622107341749684
409,0.622351401122673
410,0.622750771005746
411,0.623238889751725
412,0.623638259634798
413,0.623971067870693
414,0.624303876106587
415,0.624681058773934
416,0.625257926382818
417,0.625568547402986
418,0.626234163874775
419,0.626855405915112
420,0.627210401366732
421,0.627676332896985
422,0.628053515564332
423,0.628519447094584
424,0.628896629761931
425,0.629162876350647
426,0.629628807880899
427,0.629961616116793
428,0.63058285815713
429,0.631048789687382
430,0.63135941070755
431,0.631736593374897
432,0.632135963257971
433,0.632490958709591
434,0.632735018082581
435,0.633045639102749
436,0.633489383417275
437,0.633800004437443
438,0.634532182556411
439,0.634953739655211
440,0.635242173459653
441,0.635508420048368
442,0.63579685385281
443,0.636284972598789
444,0.63657340640323
445,0.637105899580662
446,0.637616205542367
447,0.638126511504071
448,0.639191497858934
449,0.639590867742007
450,0.64041179472388
451,0.640744602959775
452,0.640922100685585
453,0.641410219431564
454,0.641698653236005
455,0.641987087040447
456,0.6424530185707
457,0.642785826806594
458,0.643495817709836
459,0.64382862594573
460,0.644294557475982
461,0.644738301790508
462,0.64502673559495
463,0.645559228772381
464,0.645803288145371
465,0.646291406891349
466,0.646801712853054
467,0.647023585010317
468,0.647622639834927
469,0.647977635286548
470,0.648221694659537
471,0.648732000621242
472,0.649020434425684
473,0.649774799760378
474,0.650174169643451
475,0.650462603447893
476,0.651172594351135
477,0.651527589802756
478,0.652415078431808
479,0.652858822746334
480,0.653324754276586
481,0.653968183532649
482,0.654389740631448
483,0.655055357103237
484,0.655410352554858
485,0.655787535222205
486,0.657030019302878
487,0.657362827538772
488,0.658915932639613
489,0.659470613032771
490,0.659936544563023
491,0.661866832331211
492,0.662266202214284
493,0.665461161278871
494,0.666060216103481
495,0.666393024339376
496,0.670808280268909
497,0.671607020035056
498,0.683477180448625
499,0.683765614253067
500,0.694526413880322
501,0.694925783763396
502,0.695125468704932
503,0.695413902509374
504,0.695569213019458
505,0.695946395686805
506,0.696190455059795
507,0.696478888864236
508,0.697211066983204
509,0.697521688003372
510,0.697965432317898
511,0.69825386612234
512,0.698631048789687
513,0.698941669809856
514,0.699230103614297
515,0.699585099065918
516,0.699917907301813
517,0.700161966674802
518,0.700539149342149
519,0.700916332009496
520,0.701249140245391
521,0.701604135697011
522,0.701848195070001
523,0.702203190521621
524,0.702380688247432
525,0.702802245346231
526,0.703068491934947
527,0.703379112955115
528,0.703955980563999
529,0.704266601584167
530,0.704555035388609
531,0.704821281977325
532,0.705109715781767
533,0.705375962370482
534,0.70568658339065
535,0.705864081116461
536,0.706219076568081
537,0.706307825430987
538,0.70688469303987
539,0.707040003549955
540,0.707284062922944
541,0.707594683943112
542,0.70772780723747
543,0.708127177120543
544,0.70832686206208
545,0.708748419160879
546,0.7091034146125
547,0.709436222848395
548,0.710456834771804
549,0.710700894144794
550,0.711299948969404
551,0.711610569989572
552,0.711854629362561
553,0.712143063167003
554,0.712387122539992
555,0.712675556344434
556,0.71311930065896
557,0.713474296110581
558,0.713918040425107
559,0.714162099798096
560,0.714628031328349
561,0.714894277917064
562,0.715005213995696
563,0.715271460584411
564,0.715559894388853
565,0.715781766546116
566,0.716025825919105
567,0.716314259723547
568,0.716802378469526
569,0.717157373921147
570,0.71755674380422
571,0.717933926471567
572,0.718200173060283
573,0.718488606864725
574,0.718799227884893
575,0.719109848905061
576,0.719487031572408
577,0.719819839808302
578,0.720396707417186
579,0.720618579574449
580,0.721017949457523
581,0.721328570477691
582,0.72157262985068
583,0.721905438086574
584,0.722082935812385
585,0.722393556832553
586,0.722748552284174
587,0.723103547735795
588,0.723658228128952
589,0.723924474717668
590,0.724257282953562
591,0.724789776130993
592,0.72498946107253
593,0.725499767034235
594,0.725721639191498
595,0.725987885780213
596,0.72703068491935
597,0.727363493155244
598,0.730425328925473
599,0.731800936300504
600,0.732777173792461
601,0.733109982028355
602,0.733420603048523
603,0.733819972931597
604,0.734064032304586
605,0.734552151050565
606,0.73481839763928
607,0.735084644227996
608,0.735572762973974
609,0.735972132857048
610,0.736349315524395
611,0.736526813250205
612,0.736903995917552
613,0.737236804153447
614,0.737480863526436
615,0.737791484546604
616,0.73805773113532
617,0.738124292782499
618,0.738479288234119
619,0.738878658117193
620,0.739189279137361
621,0.739633023451887
622,0.739832708393424
623,0.739965831687782
624,0.740209891060771
625,0.741008630826917
626,0.741319251847086
627,0.741496749572896
628,0.741785183377338
629,0.742029242750327
630,0.742273302123317
631,0.742406425417674
632,0.742694859222116
633,0.742827982516474
634,0.743072041889463
635,0.743427037341084
636,0.743604535066895
637,0.743826407224157
638,0.744403274833041
639,0.744691708637483
640,0.745113265736283
641,0.745379512324998
642,0.74549044840363
643,0.745845443855251
644,0.746000754365335
645,0.746377937032682
646,0.746621996405671
647,0.746910430210113
648,0.747598233897628
649,0.747997603780702
650,0.748707594683943
651,0.748951654056932
652,0.749129151782743
653,0.749484147234364
654,0.749816955470258
655,0.750083202058974
656,0.750349448647689
657,0.750571320804952
658,0.750815380177941
659,0.751059439550931
660,0.751414435002552
661,0.751680681591267
662,0.75190255374853
663,0.752213174768698
664,0.752412859710235
665,0.752745667946129
666,0.752945352887666
667,0.753167225044929
668,0.753655343790908
669,0.753965964811076
670,0.754187836968339
671,0.754476270772781
672,0.75472033014577
673,0.755230636107475
674,0.755541257127643
675,0.756095937520801
676,0.75633999689379
677,0.7565174946196
678,0.75711654944421
679,0.757338421601473
680,0.757782165915999
681,0.757981850857536
682,0.758203723014799
683,0.758758403407956
684,0.759024649996672
685,0.759446207095472
686,0.759645892037008
687,0.759889951409998
688,0.760244946861618
689,0.760577755097513
690,0.76095493776486
691,0.761176809922123
692,0.761443056510838
693,0.761886800825364
694,0.762219609061259
695,0.763129284906037
696,0.763373344279026
697,0.763595216436289
698,0.766035810166182
699,0.767078609305318
700,0.768254531738812
701,0.768476403896075
702,0.768631714406159
703,0.768875773779149
704,0.769119833152138
705,0.769363892525127
706,0.769497015819485
707,0.769807636839653
708,0.770184819507
709,0.770584189390073
710,0.770894810410242
711,0.771094495351778
712,0.771294180293315
713,0.771582614097757
714,0.771671362960662
715,0.77198198398083
716,0.772248230569546
717,0.772492289942535
718,0.77300259590424
719,0.773357591355861
720,0.773557276297397
721,0.773867897317566
722,0.774156331122008
723,0.774577888220807
724,0.774888509240975
725,0.775310066339775
726,0.775443189634133
727,0.775798185085754
728,0.776153180537374
729,0.776485988773269
730,0.776951920303521
731,0.777218166892237
732,0.7774400390495
733,0.77761753677531
734,0.777817221716847
735,0.77821659159992
736,0.778416276541457
737,0.778682523130172
738,0.779104080228972
739,0.779481262896319
740,0.779725322269308
741,0.780058130505203
742,0.780302189878192
743,0.780723746976992
744,0.780923431918529
745,0.781589048390318
746,0.781766546116128
747,0.782099354352022
748,0.783275276785516
749,0.783474961727053
750,0.788134277029576
751,0.788378336402565
752,0.788866455148543
753,0.78906614009008
754,0.789288012247343
755,0.789509884404606
756,0.789820505424774
757,0.790242062523574
758,0.790597057975195
759,0.790885491779637
760,0.791173925584079
761,0.791373610525615
762,0.79170641876151
763,0.79206141421313
764,0.79230547358612
765,0.792593907390562
766,0.79308202613654
767,0.793259523862351
768,0.793614519313971
769,0.793814204255508
770,0.794213574138581
771,0.794479820727297
772,0.794790441747465
773,0.795012313904728
774,0.795234186061991
775,0.795744492023696
776,0.795944176965233
777,0.796476670142664
778,0.796876040025737
779,0.797142286614453
780,0.797630405360431
781,0.797741341439063
782,0.798051962459231
783,0.798429145126578
784,0.798761953362473
785,0.799161323245546
786,0.799338820971356
787,0.799804752501609
788,0.800670053914934
789,0.800980674935102
790,0.801668478622618
791,0.801890350779881
792,0.802245346231501
793,0.80291096270329
794,0.803132834860553
795,0.804175633999689
796,0.804730314392847
797,0.805018748197289
798,0.807570278005813
799,0.808812762086486
800,0.810321492755874
801,0.810476803265958
802,0.810920547580484
803,0.811120232522021
804,0.811275543032105
805,0.811608351267999
806,0.811741474562357
807,0.812118657229704
808,0.812340529386967
809,0.812651150407135
810,0.81298395864303
811,0.813183643584567
812,0.813915821703534
813,0.814204255507976
814,0.814581438175323
815,0.814869871979765
816,0.815136118568481
817,0.815446739588649
818,0.815624237314459
819,0.816178917707617
820,0.816511725943511
821,0.816644849237869
822,0.816888908610858
823,0.817221716846753
824,0.817487963435468
825,0.818419826495973
826,0.818552949790331
827,0.818996694104857
828,0.819152004614941
829,0.819573561713741
830,0.820083867675445
831,0.820350114264161
832,0.820749484147234
833,0.820993543520224
834,0.821281977324666
835,0.821925406580728
836,0.822258214816623
837,0.822923831288412
838,0.823212265092854
839,0.823545073328748
840,0.823855694348916
841,0.82425506423199
842,0.824565685252158
843,0.824698808546515
844,0.825009429566684
845,0.825497548312662
846,0.825586297175567
847,0.826185352000178
848,0.826318475294535
849,0.826695657961882
850,0.82802689090546
851,0.828315324709902
852,0.828736881808702
853,0.828892192318786
854,0.829247187770407
855,0.829690932084933
856,0.830045927536553
857,0.830556233498258
858,0.83066716957689
859,0.831110913891416
860,0.831488096558763
861,0.831754343147478
862,0.83246433405072
863,0.832752767855162
864,0.833085576091056
865,0.833529320405582
866,0.833729005347119
867,0.834217124093098
868,0.834416809034634
869,0.834749617270529
870,0.835193361585055
871,0.835548357036676
872,0.836213973508464
873,0.836458032881454
874,0.836835215548801
875,0.839852676887577
876,0.840274233986377
877,0.840828914379535
878,0.841006412105345
879,0.841361407556966
880,0.84211577289166
881,0.842559517206186
882,0.84313638481507
883,0.843380444188059
884,0.843935124581216
885,0.84433449446429
886,0.844667302700184
887,0.845798850702225
888,0.846065097290941
889,0.846397905526835
890,0.84690821148854
891,0.847063521998624
892,0.848150695569213
893,0.848306006079297
894,0.848616627099465
895,0.849681613454328
896,0.849925672827317
897,0.851434403496705
898,0.851678462869695
899,0.853697499500788
900,0.855050919660092
901,0.855339353464534
902,0.855716536131881
903,0.856049344367775
904,0.856404339819396
905,0.856914645781101
906,0.85715870515409
907,0.857824321625879
908,0.858090568214595
909,0.858556499744847
910,0.858844933549289
911,0.859155554569457
912,0.860043043198509
913,0.86039803865013
914,0.861196778416277
915,0.861707084377981
916,0.861884582103792
917,0.863038317321559
918,0.863193627831643
919,0.863637372146169
920,0.864835481795389
921,0.865057353952652
922,0.865745157640168
923,0.866011404228883
924,0.86621108917042
925,0.869827605333807
926,0.87004947749107
927,0.87082603004149
928,0.871158838277385
929,0.871913203612079
930,0.872467884005236
931,0.872711943378225
932,0.873200062124204
933,0.873688180870183
934,0.874287235694793
935,0.874997226598034
936,0.875418783696834
937,0.877726254132369
938,0.877970313505358
939,0.878325308956979
940,0.879035299860221
941,0.879412482527568
942,0.880122473430809
943,0.88029997115662
944,0.880588404961061
945,0.881453706374387
946,0.881719952963103
947,0.883095560338133
948,0.883605866299838
949,0.889374542388676
950,0.890062346076191
951,0.890328592664906
952,0.891371391804042
953,0.891770761687116
954,0.892414190943179
955,0.89294668412061
956,0.893079807414968
957,0.893811985533935
958,0.894011670475472
959,0.894566350868629
960,0.895742273302123
961,0.896163830400923
962,0.90013534201593
963,0.900445963036099
964,0.901533136606687
965,0.901932506489761
966,0.902220940294203
967,0.903285926649065
968,0.903640922100686
969,0.904040291983759
970,0.90619245190921
971,0.906724945086641
972,0.908144926893124
973,0.908699607286282
974,0.918395420558674
975,0.918883539304653
976,0.919194160324821
977,0.921701315701893
978,0.922122872800692
979,0.922744114841029
980,0.925362206296732
981,0.925695014532626
982,0.92789154888953
983,0.928446229282687
984,0.929111845754476
985,0.932528676976326
986,0.933016795722305
987,0.942668234563245
988,0.943156353309223
989,0.944332275742717
990,0.950100951831555
991,0.950633445008986
992,0.960418007144283
993,0.96121674691043
994,0.96265891593264
995,0.975704998779703
996,0.97608218144705
997,0.998713141487875
998,0.999001575292317
999,1


==> Figures/frac3_ks_cdf_withdrawals_full.csv <==
x,y
0,2.21872157262985e-05
0,4.4374431452597e-05
0,6.65616471788955e-05
0,8.8748862905194e-05
0,0.000110936078631493
0,0.000133123294357791
0,0.00015531051008409
0,0.000177497725810388
0,0.000199684941536687
0,0.000221872157262985
0,0.000244059372989284
0,0.000266246588715582
0,0.000288433804441881
0,0.000310621020168179
0,0.000332808235894478
0,0.000354995451620776
0,0.000377182667347075
0,0.000399369883073373
0,0.000421557098799672
0,0.00044374431452597
0,0.000465931530252269
0,0.000488118745978567
0,0.000510305961704866
0,0.000532493177431164
0,0.000554680393157463
0,0.000576867608883761
0,0.00059905482461006
0,0.000621242040336358
0,0.000643429256062657
0,0.000665616471788955
0,0.000687803687515254
0,0.000709990903241552
0,0.000732178118967851
0,0.000754365334694149
0,0.000776552550420448
0,0.000798739766146746
0,0.000820926981873045
0,0.000843114197599343
0,0.000865301413325642
0,0.00088748862905194
0,0.000909675844778239
0,0.000931863060504537
0,0.000954050276230836
0,0.000976237491957134
0,0.000998424707683433
0,0.00102061192340973
0,0.00104279913913603
0,0.00106498635486233
0,0.00108717357058863
0,0.00110936078631493
0,0.00113154800204122
0,0.00115373521776752
0,0.00117592243349382
0,0.00119810964922012
0,0.00122029686494642
0,0.00124248408067272
0,0.00126467129639901
0,0.00128685851212531
0,0.00130904572785161
0,0.00133123294357791
0,0.00135342015930421
0,0.00137560737503051
0,0.00139779459075681
0,0.0014199818064831
0,0.0014421690222094
0,0.0014643562379357
0,0.001486543453662
0,0.0015087306693883
0,0.0015309178851146
0,0.0015531051008409
0,0.00157529231656719
0,0.00159747953229349
0,0.00161966674801979
0,0.00164185396374609
0,0.00166404117947239
0,0.00168622839519869
0,0.00170841561092499
0,0.00173060282665128
0,0.00175279004237758
0,0.00177497725810388
0,0.00179716447383018
0,0.00181935168955648
0,0.00184153890528278
0,0.00186372612100907
0,0.00188591333673537
0,0.00190810055246167
0,0.00193028776818797
0,0.00195247498391427
0,0.00197466219964057
0,0.00199684941536687
0,0.00201903663109316
0,0.00204122384681946
0,0.00206341106254576
0,0.00208559827827206
0,0.00210778549399836
0,0.00212997270972466
0,0.00215215992545096
0,0.00217434714117725
0,0.00219653435690355
0,0.00221872157262985
0,0.00224090878835615
0,0.00226309600408245
0,0.00228528321980875
0,0.00230747043553504
0,0.00232965765126134
0,0.00235184486698764
0,0.00237403208271394
0,0.00239621929844024
0,0.00241840651416654
0,0.00244059372989284
0,0.00246278094561913
0,0.00248496816134543
0,0.00250715537707173
0,0.00252934259279803
0,0.00255152980852433
0,0.00257371702425063
0,0.00259590423997693
0,0.00261809145570322
0,0.00264027867142952
0,0.00266246588715582
0,0.00268465310288212
0,0.00270684031860842
0,0.00272902753433472
0,0.00275121475006101
0,0.00277340196578731
0,0.00279558918151361
0,0.00281777639723991
0,0.00283996361296621
0,0.00286215082869251
0,0.00288433804441881
0,0.0029065252601451
0,0.0029287124758714
0,0.0029508996915977
0,0.002973086907324
0,0.0029952741230503
0,0.0030174613387766
0,0.0030396485545029
0,0.00306183577022919
0,0.00308402298595549
0,0.00310621020168179
0,0.00312839741740809
0,0.00315058463313439
0,0.00317277184886069
0,0.00319495906458698
0,0.00321714628031328
0,0.00323933349603958
0,0.00326152071176588
0,0.00328370792749218
0,0.00330589514321848
0,0.00332808235894478
0,0.00335026957467107
0,0.00337245679039737
0,0.00339464400612367
0,0.00341683122184997
0,0.00343901843757627
0,0.00346120565330257
0,0.00348339286902887
0,0.00350558008475516
0,0.00352776730048146
0,0.00354995451620776
0,0.00357214173193406
0,0.00359432894766036
0,0.00361651616338666
0,0.00363870337911296
0,0.00366089059483925
0,0.00368307781056555
0,0.00370526502629185
0,0.00372745224201815
0,0.00374963945774445
0,0.00377182667347075
0,0.00379401388919704
0,0.00381620110492334
0,0.00383838832064964
0,0.00386057553637594
0,0.00388276275210224
0,0.00390494996782854
0,0.00392713718355484
0,0.00394932439928113
0,0.00397151161500743
0,0.00399369883073373
0,0.00401588604646003
0,0.00403807326218633
0,0.00406026047791263
0,0.00408244769363893
0,0.00410463490936522
0,0.00412682212509152
0,0.00414900934081782
0,0.00417119655654412
0,0.00419338377227042
0,0.00421557098799672
0,0.00423775820372301
0,0.00425994541944931
0,0.00428213263517561
0,0.00430431985090191
0,0.00432650706662821
0,0.00434869428235451
0,0.00437088149808081
0,0.0043930687138071
0,0.0044152559295334
0,0.0044374431452597
0,0.004459630360986
0,0.0044818175767123
0,0.0045040047924386
0,0.0045261920081649
0,0.00454837922389119
0,0.00457056643961749
0,0.00459275365534379
0,0.00461494087107009
0,0.00463712808679639
0,0.00465931530252269
0,0.00468150251824899
0,0.00470368973397528
0,0.00472587694970158
0,0.00474806416542788
0,0.00477025138115418
0,0.00479243859688048
0,0.00481462581260678
0,0.00483681302833307
0,0.00485900024405937
0,0.00488118745978567
0,0.00490337467551197
0,0.00492556189123827
0,0.00494774910696457
0,0.00496993632269087
0,0.00499212353841716
0,0.00501431075414346
0,0.00503649796986976
0,0.00505868518559606
0,0.00508087240132236
0,0.00510305961704866
0,0.00512524683277495
0,0.00514743404850125
0,0.00516962126422755
0,0.00519180847995385
0,0.00521399569568015
0,0.00523618291140645
0,0.00525837012713275
0,0.00528055734285904
0,0.00530274455858534
0,0.00532493177431164
0,0.00534711899003794
0,0.00536930620576424
0,0.00539149342149054
0,0.00541368063721684
0,0.00543586785294313
0,0.00545805506866943
0,0.00548024228439573
0,0.00550242950012203
0,0.00552461671584833
0,0.00554680393157463
0,0.00556899114730093
0,0.00559117836302722
0,0.00561336557875352
0,0.00563555279447982
0,0.00565774001020612
0,0.00567992722593242
0,0.00570211444165872
0,0.00572430165738501
0,0.00574648887311131
0,0.00576867608883761
0,0.00579086330456391
0,0.00581305052029021
0,0.00583523773601651
0,0.00585742495174281
0,0.0058796121674691
0,0.0059017993831954
0,0.0059239865989217
0,0.005946173814648
0,0.0059683610303743
0,0.0059905482461006
0,0.0060127354618269
0,0.00603492267755319
0,0.00605710989327949
0,0.00607929710900579
0,0.00610148432473209
0,0.00612367154045839
0,0.00614585875618469
0,0.00616804597191098
0,0.00619023318763728
0,0.00621242040336358
0,0.00623460761908988
0,0.00625679483481618
0,0.00627898205054248
0,0.00630116926626878
0,0.00632335648199507
0,0.00634554369772137
0,0.00636773091344767
0,0.00638991812917397
0,0.00641210534490027
0,0.00643429256062657
0,0.00645647977635287
0,0.00647866699207916
0,0.00650085420780546
0,0.00652304142353176
0,0.00654522863925806
0,0.00656741585498436
0,0.00658960307071066
0,0.00661179028643696
0,0.00663397750216325
0,0.00665616471788955
0,0.00667835193361585
0,0.00670053914934215
0,0.00672272636506845
0,0.00674491358079475
0,0.00676710079652104
0,0.00678928801224734
0,0.00681147522797364
0,0.00683366244369994
0,0.00685584965942624
0,0.00687803687515254
0,0.00690022409087884
0,0.00692241130660513
0,0.00694459852233143
0,0.00696678573805773
0,0.00698897295378403
0,0.00701116016951033
0,0.00703334738523663
0,0.00705553460096292
0,0.00707772181668922
0,0.00709990903241552
0,0.00712209624814182
0,0.00714428346386812
0,0.00716647067959442
0,0.00718865789532072
0,0.00721084511104701
0,0.00723303232677331
0,0.00725521954249961
0,0.00727740675822591
0,0.00729959397395221
0,0.00732178118967851
0,0.00734396840540481
0,0.0073661556211311
0,0.0073883428368574
0,0.0074105300525837
0,0.00743271726831
0,0.0074549044840363
0,0.0074770916997626
0,0.0074992789154889
0,0.00752146613121519
0,0.00754365334694149
0,0.00756584056266779
0,0.00758802777839409
0,0.00761021499412039
0,0.00763240220984669
0,0.00765458942557298
0,0.00767677664129928
0,0.00769896385702558
0,0.00772115107275188
0,0.00774333828847818
0,0.00776552550420448
0,0.00778771271993078
0,0.00780989993565707
0,0.00783208715138337
0,0.00785427436710967
0,0.00787646158283597
0,0.00789864879856227
0,0.00792083601428857
0,0.00794302323001487
0,0.00796521044574116
0,0.00798739766146746
0,0.00800958487719376
0,0.00803177209292006
0,0.00805395930864636
0,0.00807614652437266
0,0.00809833374009896
0,0.00812052095582525
0,0.00814270817155155
0,0.00816489538727785
0,0.00818708260300415
0,0.00820926981873045
0,0.00823145703445675
0,0.00825364425018305
0,0.00827583146590934
0,0.00829801868163564
0,0.00832020589736194
0,0.00834239311308824
0,0.00836458032881454
0,0.00838676754454084
0,0.00840895476026713
0,0.00843114197599343
0,0.00845332919171973
0,0.00847551640744603
0,0.00849770362317233
0,0.00851989083889863
0,0.00854207805462493
0,0.00856426527035122
0,0.00858645248607752
0,0.00860863970180382
0,0.00863082691753012
0,0.00865301413325642
0,0.00867520134898272
0,0.00869738856470901
0,0.00871957578043531
0,0.00874176299616161
0,0.00876395021188791
0,0.00878613742761421
0,0.00880832464334051
0,0.00883051185906681
0,0.0088526990747931
0,0.0088748862905194
0,0.0088970735062457
0,0.008919260721972
0,0.0089414479376983
0,0.0089636351534246
0,0.00898582236915089
0,0.00900800958487719
0,0.00903019680060349
0,0.00905238401632979
0,0.00907457123205609
0,0.00909675844778239
0,0.00911894566350869
0,0.00914113287923498
0,0.00916332009496128
0,0.00918550731068758
0,0.00920769452641388
0,0.00922988174214018
0,0.00925206895786648
0,0.00927425617359278
0,0.00929644338931907
0,0.00931863060504537
0,0.00934081782077167
0,0.00936300503649797
0,0.00938519225222427
0,0.00940737946795057
0,0.00942956668367687
0,0.00945175389940316
0,0.00947394111512946
0,0.00949612833085576
0,0.00951831554658206
0,0.00954050276230836
0,0.00956268997803466
0,0.00958487719376096
0,0.00960706440948725
0,0.00962925162521355
0,0.00965143884093985
0,0.00967362605666615
0,0.00969581327239245
0,0.00971800048811875
0,0.00974018770384504
0,0.00976237491957134
0,0.00978456213529764
0,0.00980674935102394
0,0.00982893656675024
0,0.00985112378247654
0,0.00987331099820284
0,0.00989549821392913
0,0.00991768542965543
0,0.00993987264538173
0,0.00996205986110803
0,0.00998424707683433
0,0.0100064342925606
0,0.0100286215082869
0,0.0100508087240132
0,0.0100729959397395
0,0.0100951831554658
0,0.0101173703711921
0,0.0101395575869184
0,0.0101617448026447
0,0.010183932018371
0,0.0102061192340973
0,0.0102283064498236
0,0.0102504936655499
0,0.0102726808812762
0,0.0102948680970025
0,0.0103170553127288
0,0.0103392425284551
0,0.0103614297441814
0,0.0103836169599077
0,0.010405804175634
0,0.0104279913913603
0,0.0104501786070866
0,0.0104723658228129
0,0.0104945530385392
0,0.0105167402542655
0,0.0105389274699918
0,0.0105611146857181
0,0.0105833019014444
0,0.0106054891171707
0,0.010627676332897
0,0.0106498635486233
0,0.0106720507643496
0,0.0106942379800759
0,0.0107164251958022
0,0.0107386124115285
0,0.0107607996272548
0,0.0107829868429811
0,0.0108051740587074
0,0.0108273612744337
0,0.01084954849016
0,0.0108717357058863
0,0.0108939229216126
0,0.0109161101373389
0,0.0109382973530652
0,0.0109604845687915
0,0.0109826717845178
0,0.0110048590002441
0,0.0110270462159704
0,0.0110492334316967
0,0.011071420647423
0,0.0110936078631493
0,0.0111157950788756
0,0.0111379822946019
0,0.0111601695103281
0,0.0111823567260544
0,0.0112045439417807
0,0.011226731157507
0,0.0112489183732333
0,0.0112711055889596
0,0.0112932928046859
0,0.0113154800204122
0,0.0113376672361385
0,0.0113598544518648
0,0.0113820416675911
0,0.0114042288833174
0,0.0114264160990437
0,0.01144860331477
0,0.0114707905304963
0,0.0114929777462226
0,0.0115151649619489
0,0.0115373521776752
0,0.0115595393934015
0,0.0115817266091278
0,0.0116039138248541
0,0.0116261010405804
0,0.0116482882563067
0,0.011670475472033
0,0.0116926626877593
0,0.0117148499034856
0,0.0117370371192119
0,0.0117592243349382
0,0.0117814115506645
0,0.0118035987663908
0,0.0118257859821171
0,0.0118479731978434
0,0.0118701604135697
0,0.011892347629296
0,0.0119145348450223
0,0.0119367220607486
0,0.0119589092764749
0,0.0119810964922012
0,0.0120032837079275
0,0.0120254709236538
0,0.0120476581393801
0,0.0120698453551064
0,0.0120920325708327
0,0.012114219786559
0,0.0121364070022853
0,0.0121585942180116
0,0.0121807814337379
0,0.0122029686494642
0,0.0122251558651905
0,0.0122473430809168
0,0.0122695302966431
0,0.0122917175123694
0,0.0123139047280957
0,0.012336091943822
0,0.0123582791595483
0,0.0123804663752746
0,0.0124026535910009
0,0.0124248408067272
0,0.0124470280224535
0,0.0124692152381798
0,0.0124914024539061
0,0.0125135896696324
0,0.0125357768853587
0,0.012557964101085
0,0.0125801513168113
0,0.0126023385325376
0,0.0126245257482639
0,0.0126467129639901
0,0.0126689001797164
0,0.0126910873954427
0,0.012713274611169
0,0.0127354618268953
0,0.0127576490426216
0,0.0127798362583479
0,0.0128020234740742
0,0.0128242106898005
0,0.0128463979055268
0,0.0128685851212531
0,0.0128907723369794
0,0.0129129595527057
0,0.012935146768432
0,0.0129573339841583
0,0.0129795211998846
0,0.0130017084156109
0,0.0130238956313372
0,0.0130460828470635
0,0.0130682700627898
0,0.0130904572785161
0,0.0131126444942424
0,0.0131348317099687
0,0.013157018925695
0,0.0131792061414213
0,0.0132013933571476
0,0.0132235805728739
0,0.0132457677886002
0,0.0132679550043265
0,0.0132901422200528
0,0.0133123294357791
0,0.0133345166515054
0,0.0133567038672317
0,0.013378891082958
0,0.0134010782986843
0,0.0134232655144106
0,0.0134454527301369
0,0.0134676399458632
0,0.0134898271615895
0,0.0135120143773158
0,0.0135342015930421
0,0.0135563888087684
0,0.0135785760244947
0,0.013600763240221
0,0.0136229504559473
0,0.0136451376716736
0,0.0136673248873999
0,0.0136895121031262
0,0.0137116993188525
0,0.0137338865345788
0,0.0137560737503051
0,0.0137782609660314
0,0.0138004481817577
0,0.013822635397484
0,0.0138448226132103
0,0.0138670098289366
0,0.0138891970446629
0,0.0139113842603892
0,0.0139335714761155
0,0.0139557586918418
0,0.0139779459075681
0,0.0140001331232944
0,0.0140223203390207
0,0.014044507554747
0,0.0140666947704733
0,0.0140888819861996
0,0.0141110692019258
0,0.0141332564176521
0,0.0141554436333784
0,0.0141776308491047
0,0.014199818064831
0,0.0142220052805573
0,0.0142441924962836
0,0.0142663797120099
0,0.0142885669277362
0,0.0143107541434625
0,0.0143329413591888
0,0.0143551285749151
0,0.0143773157906414
0,0.0143995030063677
0,0.014421690222094
0,0.0144438774378203
0,0.0144660646535466
0,0.0144882518692729
0,0.0145104390849992
0,0.0145326263007255
0,0.0145548135164518
0,0.0145770007321781
0,0.0145991879479044
0,0.0146213751636307
0,0.014643562379357
0,0.0146657495950833
0,0.0146879368108096
0,0.0147101240265359
0,0.0147323112422622
0,0.0147544984579885
0,0.0147766856737148
0,0.0147988728894411
0,0.0148210601051674
0,0.0148432473208937
0,0.01486543453662
0,0.0148876217523463
0,0.0149098089680726
0,0.0149319961837989
0,0.0149541833995252
0,0.0149763706152515
0,0.0149985578309778
0,0.0150207450467041
0,0.0150429322624304
0,0.0150651194781567
0,0.015087306693883
0,0.0151094939096093
0,0.0151316811253356
0,0.0151538683410619
0,0.0151760555567882
0,0.0151982427725145
0,0.0152204299882408
0,0.0152426172039671
0,0.0152648044196934
0,0.0152869916354197
0,0.015309178851146
0,0.0153313660668723
0,0.0153535532825986
0,0.0153757404983249
0,0.0153979277140512
0,0.0154201149297775
0,0.0154423021455038
0,0.0154644893612301
0,0.0154866765769564
0,0.0155088637926827
0,0.015531051008409
0,0.0155532382241353
0,0.0155754254398616
0,0.0155976126555878
0,0.0156197998713141
0,0.0156419870870404
0,0.0156641743027667
0,0.015686361518493
0,0.0157085487342193
0,0.0157307359499456
0,0.0157529231656719
0,0.0157751103813982
0,0.0157972975971245
0,0.0158194848128508
0,0.0158416720285771
0,0.0158638592443034
0,0.0158860464600297
0,0.015908233675756
0,0.0159304208914823
0,0.0159526081072086
0,0.0159747953229349
0,0.0159969825386612
0,0.0160191697543875
0,0.0160413569701138
0,0.0160635441858401
0,0.0160857314015664
0,0.0161079186172927
0,0.016130105833019
0,0.0161522930487453
0,0.0161744802644716
0,0.0161966674801979
0,0.0162188546959242
0,0.0162410419116505
0,0.0162632291273768
0,0.0162854163431031
0,0.0163076035588294
0,0.0163297907745557
0,0.016351977990282
0,0.0163741652060083
0,0.0163963524217346
0,0.0164185396374609
0,0.0164407268531872
0,0.0164629140689135
0,0.0164851012846398
0,0.0165072885003661
0,0.0165294757160924
0,0.0165516629318187
0,0.016573850147545
0,0.0165960373632713
0,0.0166182245789976
0,0.0166404117947239
0,0.0166625990104502
0,0.0166847862261765
0,0.0167069734419028
0,0.0167291606576291
0,0.0167513478733554
0,0.0167735350890817
0,0.016795722304808
0,0.0168179095205343
0,0.0168400967362606
0,0.0168622839519869
0,0.0168844711677132
0,0.0169066583834395
0,0.0169288455991658
0,0.0169510328148921
0,0.0169732200306184
0,0.0169954072463447
0,0.017017594462071
0,0.0170397816777973
0,0.0170619688935236
0,0.0170841561092499
0,0.0171063433249761
0,0.0171285305407024
0,0.0171507177564287
0,0.017172904972155
0,0.0171950921878813
0,0.0172172794036076
0,0.0172394666193339
0,0.0172616538350602
0,0.0172838410507865
0,0.0173060282665128
0,0.0173282154822391
0,0.0173504026979654
0,0.0173725899136917
0,0.017394777129418
0,0.0174169643451443
0,0.0174391515608706
0,0.0174613387765969
0,0.0174835259923232
0,0.0175057132080495
0,0.0175279004237758
0,0.0175500876395021
0,0.0175722748552284
0,0.0175944620709547
0,0.017616649286681
0,0.0176388365024073
0,0.0176610237181336
0,0.0176832109338599
0,0.0177053981495862
0,0.0177275853653125
0,0.0177497725810388
0,0.0177719597967651
0,0.0177941470124914
0,0.0178163342282177
0,0.017838521443944
0,0.0178607086596703
0,0.0178828958753966
0,0.0179050830911229
0,0.0179272703068492
0,0.0179494575225755
0,0.0179716447383018
0,0.0179938319540281
0,0.0180160191697544
0,0.0180382063854807
0,0.018060393601207
0,0.0180825808169333
0,0.0181047680326596
0,0.0181269552483859
0,0.0181491424641122
0,0.0181713296798385
0,0.0181935168955648
0,0.0182157041112911
0,0.0182378913270174
0,0.0182600785427437
0,0.01828226575847
0,0.0183044529741963
0,0.0183266401899226
0,0.0183488274056489
0,0.0183710146213752
0,0.0183932018371015
0,0.0184153890528278
0,0.0184375762685541
0,0.0184597634842804
0,0.0184819507000067
0,0.018504137915733
0,0.0185263251314593
0,0.0185485123471856
0,0.0185706995629118
0,0.0185928867786381
0,0.0186150739943644
0,0.0186372612100907
0,0.018659448425817
0,0.0186816356415433
0,0.0187038228572696
0,0.0187260100729959
0,0.0187481972887222
0,0.0187703845044485
0,0.0187925717201748
0,0.0188147589359011
0,0.0188369461516274
0,0.0188591333673537
0,0.01888132058308
0,0.0189035077988063
0,0.0189256950145326
0,0.0189478822302589
0,0.0189700694459852
0,0.0189922566617115
0,0.0190144438774378
0,0.0190366310931641
0,0.0190588183088904
0,0.0190810055246167
0,0.019103192740343
0,0.0191253799560693
0,0.0191475671717956
0,0.0191697543875219
0,0.0191919416032482
0,0.0192141288189745
0,0.0192363160347008
0,0.0192585032504271
0,0.0192806904661534
0,0.0193028776818797
0,0.019325064897606
0,0.0193472521133323
0,0.0193694393290586
0,0.0193916265447849
0,0.0194138137605112
0,0.0194360009762375
0,0.0194581881919638
0,0.0194803754076901
0,0.0195025626234164
0,0.0195247498391427
0,0.019546937054869
0,0.0195691242705953
0,0.0195913114863216
0,0.0196134987020479
0,0.0196356859177742
0,0.0196578731335005
0,0.0196800603492268
0,0.0197022475649531
0,0.0197244347806794
0,0.0197466219964057
0,0.019768809212132
0,0.0197909964278583
0,0.0198131836435846
0,0.0198353708593109
0,0.0198575580750372
0,0.0198797452907635
0,0.0199019325064898
0,0.0199241197222161
0,0.0199463069379424
0,0.0199684941536687
0,0.019990681369395
0,0.0200128685851213
0,0.0200350558008476
0,0.0200572430165738
0,0.0200794302323002
0,0.0201016174480264
0,0.0201238046637527
0,0.020145991879479
0,0.0201681790952053
0,0.0201903663109316
0,0.0202125535266579
0,0.0202347407423842
0,0.0202569279581105
0,0.0202791151738368
0,0.0203013023895631
0,0.0203234896052894
0,0.0203456768210157
0,0.020367864036742
0,0.0203900512524683
0,0.0204122384681946
0,0.0204344256839209
0,0.0204566128996472
0,0.0204788001153735
0,0.0205009873310998
0,0.0205231745468261
0,0.0205453617625524
0,0.0205675489782787
0,0.020589736194005
0,0.0206119234097313
0,0.0206341106254576
0,0.0206562978411839
0,0.0206784850569102
0,0.0207006722726365
0,0.0207228594883628
0,0.0207450467040891
0,0.0207672339198154
0,0.0207894211355417
0,0.020811608351268
0,0.0208337955669943
0,0.0208559827827206
0,0.0208781699984469
0,0.0209003572141732
0,0.0209225444298995
0,0.0209447316456258
0,0.0209669188613521
0,0.0209891060770784
0,0.0210112932928047
0,0.021033480508531
0,0.0210556677242573
0,0.0210778549399836
0,0.0211000421557099
0,0.0211222293714362
0,0.0211444165871625
0,0.0211666038028888
0,0.0211887910186151
0,0.0212109782343414
0,0.0212331654500677
0,0.021255352665794
0,0.0212775398815203
0,0.0212997270972466
0,0.0213219143129729
0,0.0213441015286992
0,0.0213662887444255
0,0.0213884759601518
0,0.0214106631758781
0,0.0214328503916044
0,0.0214550376073307
0,0.021477224823057
0,0.0214994120387833
0,0.0215215992545096
0,0.0215437864702358
0,0.0215659736859621
0,0.0215881609016884
0,0.0216103481174147
0,0.021632535333141
0,0.0216547225488673
0,0.0216769097645936
0,0.0216990969803199
0,0.0217212841960462
0,0.0217434714117725
0,0.0217656586274988
0,0.0217878458432251
0,0.0218100330589514
0,0.0218322202746777
0,0.021854407490404
0,0.0218765947061303
0,0.0218987819218566
0,0.0219209691375829
0,0.0219431563533092
0,0.0219653435690355
0,0.0219875307847618
0,0.0220097180004881
0,0.0220319052162144
0,0.0220540924319407
0,0.022076279647667
0,0.0220984668633933
0,0.0221206540791196
0,0.0221428412948459
0,0.0221650285105722
0,0.0221872157262985
0,0.0222094029420248
0,0.0222315901577511
0,0.0222537773734774
0,0.0222759645892037
0,0.02229815180493
0,0.0223203390206563
0,0.0223425262363826
0,0.0223647134521089
0,0.0223869006678352
0,0.0224090878835615
0,0.0224312750992878
0,0.0224534623150141
0,0.0224756495307404
0,0.0224978367464667
0,0.022520023962193
0,0.0225422111779193
0,0.0225643983936456
0,0.0225865856093719
0,0.0226087728250982
0,0.0226309600408245
0,0.0226531472565508
0,0.0226753344722771
0,0.0226975216880034
0,0.0227197089037297
0,0.022741896119456
0,0.0227640833351823
0,0.0227862705509086
0,0.0228084577666349
0,0.0228306449823612
0,0.0228528321980875
0,0.0228750194138138
0,0.0228972066295401
0,0.0229193938452664
0,0.0229415810609927
0,0.022963768276719
0,0.0229859554924453
0,0.0230081427081716
0,0.0230303299238978
0,0.0230525171396241
0,0.0230747043553504
0,0.0230968915710767
0,0.023119078786803
0,0.0231412660025293
0,0.0231634532182556
0,0.0231856404339819
0,0.0232078276497082
0,0.0232300148654345
0,0.0232522020811608
0,0.0232743892968871
0,0.0232965765126134
0,0.0233187637283397
0,0.023340950944066
0,0.0233631381597923
0,0.0233853253755186
0,0.0234075125912449
0,0.0234296998069712
0,0.0234518870226975
0,0.0234740742384238
0,0.0234962614541501
0,0.0235184486698764
0,0.0235406358856027
0,0.023562823101329
0,0.0235850103170553
0,0.0236071975327816
0,0.0236293847485079
0,0.0236515719642342
0,0.0236737591799605
0,0.0236959463956868
0,0.0237181336114131
0,0.0237403208271394
0,0.0237625080428657
0,0.023784695258592
0,0.0238068824743183
0,0.0238290696900446
0,0.0238512569057709
0,0.0238734441214972
0,0.0238956313372235
0,0.0239178185529498
0,0.0239400057686761
0,0.0239621929844024
0,0.0239843802001287
0,0.024006567415855
0,0.0240287546315813
0,0.0240509418473076
0,0.0240731290630339
0,0.0240953162787602
0,0.0241175034944865
0,0.0241396907102128
0,0.0241618779259391
0,0.0241840651416654
0,0.0242062523573917
0,0.024228439573118
0,0.0242506267888443
0,0.0242728140045706
0,0.0242950012202969
0,0.0243171884360232
0,0.0243393756517495
0,0.0243615628674758
0,0.0243837500832021
0,0.0244059372989284
0,0.0244281245146547
0,0.024450311730381
0,0.0244724989461073
0,0.0244946861618336
0,0.0245168733775598
0,0.0245390605932861
0,0.0245612478090124
0,0.0245834350247387
0,0.024605622240465
0,0.0246278094561913
0,0.0246499966719176
0,0.0246721838876439
0,0.0246943711033702
0,0.0247165583190965
0,0.0247387455348228
0,0.0247609327505491
0,0.0247831199662754
0,0.0248053071820017
0,0.024827494397728
0,0.0248496816134543
0,0.0248718688291806
0,0.0248940560449069
0,0.0249162432606332
0,0.0249384304763595
0,0.0249606176920858
0,0.0249828049078121
0,0.0250049921235384
0,0.0250271793392647
0,0.025049366554991
0,0.0250715537707173
0,0.0250937409864436
0,0.0251159282021699
0,0.0251381154178962
0,0.0251603026336225
0,0.0251824898493488
0,0.0252046770650751
0,0.0252268642808014
0,0.0252490514965277
0,0.025271238712254
0,0.0252934259279803
0,0.0253156131437066
0,0.0253378003594329
0,0.0253599875751592
0,0.0253821747908855
0,0.0254043620066118
0,0.0254265492223381
0,0.0254487364380644
0,0.0254709236537907
0,0.025493110869517
0,0.0255152980852433
0,0.0255374853009696
0,0.0255596725166959
0,0.0255818597324222
0,0.0256040469481485
0,0.0256262341638748
0,0.0256484213796011
0,0.0256706085953274
0,0.0256927958110537
0,0.02571498302678
0,0.0257371702425063
0,0.0257593574582326
0,0.0257815446739589
0,0.0258037318896852
0,0.0258259191054115
0,0.0258481063211378
0,0.0258702935368641
0,0.0258924807525904
0,0.0259146679683167
0,0.025936855184043
0,0.0259590423997693
0,0.0259812296154956
0,0.0260034168312218
0,0.0260256040469481
0,0.0260477912626744
0,0.0260699784784007
0,0.026092165694127
0,0.0261143529098533
0,0.0261365401255796
0,0.0261587273413059
0,0.0261809145570322
0,0.0262031017727585
0,0.0262252889884848
0,0.0262474762042111
0,0.0262696634199374
0,0.0262918506356637
0,0.02631403785139
0,0.0263362250671163
0,0.0263584122828426
0,0.0263805994985689
0,0.0264027867142952
0,0.0264249739300215
0,0.0264471611457478
0,0.0264693483614741
0,0.0264915355772004
0,0.0265137227929267
0,0.026535910008653
0,0.0265580972243793
0,0.0265802844401056
0,0.0266024716558319
0,0.0266246588715582
0,0.0266468460872845
0,0.0266690333030108
0,0.0266912205187371
0,0.0267134077344634
0,0.0267355949501897
0,0.026757782165916
0,0.0267799693816423
0,0.0268021565973686
0,0.0268243438130949
0,0.0268465310288212
0,0.0268687182445475
0,0.0268909054602738
0,0.0269130926760001
0,0.0269352798917264
0,0.0269574671074527
0,0.026979654323179
0,0.0270018415389053
0,0.0270240287546316
0,0.0270462159703579
0,0.0270684031860842
0,0.0270905904018105
0,0.0271127776175368
0,0.0271349648332631
0,0.0271571520489894
0,0.0271793392647157
0,0.027201526480442
0,0.0272237136961683
0,0.0272459009118946
0,0.0272680881276209
0,0.0272902753433472
0,0.0273124625590735
0,0.0273346497747998
0,0.0273568369905261
0,0.0273790242062524
0,0.0274012114219787
0,0.027423398637705
0,0.0274455858534313
0,0.0274677730691576
0,0.0274899602848838
0,0.0275121475006101
0,0.0275343347163364
0,0.0275565219320627
0,0.027578709147789
0,0.0276008963635153
0,0.0276230835792416
0,0.0276452707949679
0,0.0276674580106942
0,0.0276896452264205
0,0.0277118324421468
0,0.0277340196578731
0,0.0277562068735994
0,0.0277783940893257
0,0.027800581305052
0,0.0278227685207783
0,0.0278449557365046
0,0.0278671429522309
0,0.0278893301679572
0,0.0279115173836835
0,0.0279337045994098
0,0.0279558918151361
0,0.0279780790308624
0,0.0280002662465887
0,0.028022453462315
0,0.0280446406780413
0,0.0280668278937676
0,0.0280890151094939
0,0.0281112023252202
0,0.0281333895409465
0,0.0281555767566728
0,0.0281777639723991
0,0.0281999511881254
0,0.0282221384038517
0,0.028244325619578
0,0.0282665128353043
0,0.0282887000510306
0,0.0283108872667569
0,0.0283330744824832
0,0.0283552616982095
0,0.0283774489139358
0,0.0283996361296621
0,0.0284218233453884
0,0.0284440105611147
0,0.028466197776841
0,0.0284883849925673
0,0.0285105722082936
0,0.0285327594240199
0,0.0285549466397462
0,0.0285771338554725
0,0.0285993210711988
0,0.0286215082869251
0,0.0286436955026514
0,0.0286658827183777
0,0.028688069934104
0,0.0287102571498303
0,0.0287324443655566
0,0.0287546315812829
0,0.0287768187970092
0,0.0287990060127355
0,0.0288211932284618
0,0.0288433804441881
0,0.0288655676599144
0,0.0288877548756407
0,0.028909942091367
0,0.0289321293070933
0,0.0289543165228196
0,0.0289765037385459
0,0.0289986909542721
0,0.0290208781699984
0,0.0290430653857247
0,0.029065252601451
0,0.0290874398171773
0,0.0291096270329036
0,0.0291318142486299
0,0.0291540014643562
0,0.0291761886800825
0,0.0291983758958088
0,0.0292205631115351
0,0.0292427503272614
0,0.0292649375429877
0,0.029287124758714
0,0.0293093119744403
0,0.0293314991901666
0,0.0293536864058929
0,0.0293758736216192
0,0.0293980608373455
0,0.0294202480530718
0,0.0294424352687981
0,0.0294646224845244
0,0.0294868097002507
0,0.029508996915977
0,0.0295311841317033
0,0.0295533713474296
0,0.0295755585631559
0,0.0295977457788822
0,0.0296199329946085
0,0.0296421202103348
0,0.0296643074260611
0,0.0296864946417874
0,0.0297086818575137
0,0.02973086907324
0,0.0297530562889663
0,0.0297752435046926
0,0.0297974307204189
0,0.0298196179361452
0,0.0298418051518715
0,0.0298639923675978
0,0.0298861795833241
0,0.0299083667990504
0,0.0299305540147767
0,0.029952741230503
0,0.0299749284462293
0,0.0299971156619556
0,0.0300193028776819
0,0.0300414900934082
0,0.0300636773091345
0,0.0300858645248608
0,0.0301080517405871
0,0.0301302389563134
0,0.0301524261720397
0,0.030174613387766
0,0.0301968006034923
0,0.0302189878192186
0,0.0302411750349449
0,0.0302633622506712
0,0.0302855494663975
0,0.0303077366821238
0,0.0303299238978501
0,0.0303521111135764
0,0.0303742983293027
0,0.030396485545029
0,0.0304186727607553
0,0.0304408599764816
0,0.0304630471922079
0,0.0304852344079341
0,0.0305074216236604
0,0.0305296088393867
0,0.030551796055113
0,0.0305739832708393
0,0.0305961704865656
0,0.0306183577022919
0,0.0306405449180182
0,0.0306627321337445
0,0.0306849193494708
0,0.0307071065651971
0,0.0307292937809234
0,0.0307514809966497
0,0.030773668212376
0,0.0307958554281023
0,0.0308180426438286
0,0.0308402298595549
0,0.0308624170752812
0,0.0308846042910075
0,0.0309067915067338
0,0.0309289787224601
0,0.0309511659381864
0,0.0309733531539127
0,0.030995540369639
0,0.0310177275853653
0,0.0310399148010916
0,0.0310621020168179
0,0.0310842892325442
0,0.0311064764482705
0,0.0311286636639968
0,0.0311508508797231
0,0.0311730380954494
0,0.0311952253111757
0,0.031217412526902
0,0.0312395997426283
0,0.0312617869583546
0,0.0312839741740809
0,0.0313061613898072
0,0.0313283486055335
0,0.0313505358212598
0,0.0313727230369861
0,0.0313949102527124
0,0.0314170974684387
0,0.031439284684165
0,0.0314614718998913
0,0.0314836591156176
0,0.0315058463313439
0,0.0315280335470702
0,0.0315502207627965
0,0.0315724079785228
0,0.0315945951942491
0,0.0316167824099754
0,0.0316389696257017
0,0.031661156841428
0,0.0316833440571543
0,0.0317055312728806
0,0.0317277184886069
0,0.0317499057043332
0,0.0317720929200595
0,0.0317942801357858
0,0.0318164673515121
0,0.0318386545672384
0,0.0318608417829647
0,0.031883028998691
0,0.0319052162144173
0,0.0319274034301436
0,0.0319495906458699
0,0.0319717778615961
0,0.0319939650773224
0,0.0320161522930487
0,0.032038339508775
0,0.0320605267245013
0,0.0320827139402276
0,0.0321049011559539
0,0.0321270883716802
0,0.0321492755874065
0,0.0321714628031328
0,0.0321936500188591
0,0.0322158372345854
0,0.0322380244503117
0,0.032260211666038
0,0.0322823988817643
0,0.0323045860974906
0,0.0323267733132169
0,0.0323489605289432
0,0.0323711477446695
0,0.0323933349603958
0,0.0324155221761221
0,0.0324377093918484
0,0.0324598966075747
0,0.032482083823301
0,0.0325042710390273
0,0.0325264582547536
0,0.0325486454704799
0,0.0325708326862062
0,0.0325930199019325
0,0.0326152071176588
0,0.0326373943333851
0,0.0326595815491114
0,0.0326817687648377
0,0.032703955980564
0,0.0327261431962903
0,0.0327483304120166
0,0.0327705176277429
0,0.0327927048434692
0,0.0328148920591955
0,0.0328370792749218
0,0.0328592664906481
0,0.0328814537063744
0,0.0329036409221007
0,0.032925828137827
0,0.0329480153535533
0,0.0329702025692796
0,0.0329923897850059
0,0.0330145770007322
0,0.0330367642164585
0,0.0330589514321848
0,0.0330811386479111
0,0.0331033258636374
0,0.0331255130793637
0,0.03314770029509
0,0.0331698875108163
0,0.0331920747265426
0,0.0332142619422689
0,0.0332364491579952
0,0.0332586363737215
0,0.0332808235894478
0,0.0333030108051741
0,0.0333251980209004
0,0.0333473852366267
0,0.033369572452353
0,0.0333917596680793
0,0.0334139468838055
0,0.0334361340995318
0,0.0334583213152581
0,0.0334805085309844
0,0.0335026957467107
0,0.033524882962437
0,0.0335470701781633
0,0.0335692573938896
0,0.0335914446096159
0,0.0336136318253422
0,0.0336358190410685
0,0.0336580062567948
0,0.0336801934725211
0,0.0337023806882474
0,0.0337245679039737
0,0.0337467551197
0,0.0337689423354263
0,0.0337911295511526
0,0.0338133167668789
0,0.0338355039826052
0,0.0338576911983315
0,0.0338798784140578
0,0.0339020656297841
0,0.0339242528455104
0,0.0339464400612367
0,0.033968627276963
0,0.0339908144926893
0,0.0340130017084156
0,0.0340351889241419
0,0.0340573761398682
0,0.0340795633555945
0,0.0341017505713208
0,0.0341239377870471
0,0.0341461250027734
0,0.0341683122184997
0,0.034190499434226
0,0.0342126866499523
0,0.0342348738656786
0,0.0342570610814049
0,0.0342792482971312
0,0.0343014355128575
0,0.0343236227285838
0,0.0343458099443101
0,0.0343679971600364
0,0.0343901843757627
0,0.034412371591489
0,0.0344345588072153
0,0.0344567460229416
0,0.0344789332386679
0,0.0345011204543942
0,0.0345233076701205
0,0.0345454948858468
0,0.0345676821015731
0,0.0345898693172994
0,0.0346120565330257
0,0.034634243748752
0,0.0346564309644783
0,0.0346786181802046
0,0.0347008053959309
0,0.0347229926116572
0,0.0347451798273835
0,0.0347673670431098
0,0.0347895542588361
0,0.0348117414745624
0,0.0348339286902887
0,0.034856115906015
0,0.0348783031217413
0,0.0349004903374676
0,0.0349226775531939
0,0.0349448647689201
0,0.0349670519846464
0,0.0349892392003727
0,0.035011426416099
0,0.0350336136318253
0,0.0350558008475516
0,0.0350779880632779
0,0.0351001752790042
0,0.0351223624947305
0,0.0351445497104568
0,0.0351667369261831
0,0.0351889241419094
0,0.0352111113576357
0,0.035233298573362
0,0.0352554857890883
0,0.0352776730048146
0,0.0352998602205409
0,0.0353220474362672
0,0.0353442346519935
0,0.0353664218677198
0,0.0353886090834461
0,0.0354107962991724
0,0.0354329835148987
0,0.035455170730625
0,0.0354773579463513
0,0.0354995451620776
0,0.0355217323778039
0,0.0355439195935302
0,0.0355661068092565
0,0.0355882940249828
0,0.0356104812407091
0,0.0356326684564354
0,0.0356548556721617
0,0.035677042887888
0,0.0356992301036143
0,0.0357214173193406
0,0.0357436045350669
0,0.0357657917507932
0,0.0357879789665195
0,0.0358101661822458
0,0.0358323533979721
0,0.0358545406136984
0,0.0358767278294247
0,0.035898915045151
0,0.0359211022608773
0,0.0359432894766036
0,0.0359654766923299
0,0.0359876639080562
0,0.0360098511237825
0,0.0360320383395088
0,0.0360542255552351
0,0.0360764127709614
0,0.0360985999866877
0,0.036120787202414
0,0.0361429744181403
0,0.0361651616338666
0,0.0361873488495929
0,0.0362095360653192
0,0.0362317232810455
0,0.0362539104967718
0,0.0362760977124981
0,0.0362982849282244
0,0.0363204721439507
0,0.036342659359677
0,0.0363648465754033
0,0.0363870337911295
0,0.0364092210068558
0,0.0364314082225821
0,0.0364535954383084
0,0.0364757826540347
0,0.036497969869761
0,0.0365201570854873
0,0.0365423443012136
0,0.0365645315169399
0,0.0365867187326662
0,0.0366089059483925
0,0.0366310931641188
0,0.0366532803798451
0,0.0366754675955714
0,0.0366976548112977
0,0.036719842027024
0,0.0367420292427503
0,0.0367642164584766
0,0.0367864036742029
0,0.0368085908899292
0,0.0368307781056555
0,0.0368529653213818
0,0.0368751525371081
0,0.0368973397528344
0,0.0369195269685607
0,0.036941714184287
0,0.0369639014000133
0,0.0369860886157396
0,0.0370082758314659
0,0.0370304630471922
0,0.0370526502629185
0,0.0370748374786448
0,0.0370970246943711
0,0.0371192119100974
0,0.0371413991258237
0,0.03716358634155
0,0.0371857735572763
0,0.0372079607730026
0,0.0372301479887289
0,0.0372523352044552
0,0.0372745224201815
0,0.0372967096359078
0,0.0373188968516341
0,0.0373410840673604
0,0.0373632712830867
0,0.037385458498813
0,0.0374076457145393
0,0.0374298329302656
0,0.0374520201459919
0,0.0374742073617182
0,0.0374963945774445
0,0.0375185817931708
0,0.0375407690088971
0,0.0375629562246234
0,0.0375851434403497
0,0.037607330656076
0,0.0376295178718023
0,0.0376517050875286
0,0.0376738923032549
0,0.0376960795189812
0,0.0377182667347075
0,0.0377404539504338
0,0.0377626411661601
0,0.0377848283818864
0,0.0378070155976127
0,0.037829202813339
0,0.0378513900290653
0,0.0378735772447916
0,0.0378957644605179
0,0.0379179516762441
0,0.0379401388919704
0,0.0379623261076967
0,0.037984513323423
0,0.0380067005391493
0,0.0380288877548756
0,0.0380510749706019
0,0.0380732621863282
0,0.0380954494020545
0,0.0381176366177808
0,0.0381398238335071
0,0.0381620110492334
0,0.0381841982649597
0,0.038206385480686
0,0.0382285726964123
0,0.0382507599121386
0,0.0382729471278649
0,0.0382951343435912
0,0.0383173215593175
0,0.0383395087750438
0,0.0383616959907701
0,0.0383838832064964
0,0.0384060704222227
0,0.038428257637949
0,0.0384504448536753
0,0.0384726320694016
0,0.0384948192851279
0,0.0385170065008542
0,0.0385391937165805
0,0.0385613809323068
0,0.0385835681480331
0,0.0386057553637594
0,0.0386279425794857
0,0.038650129795212
0,0.0386723170109383
0,0.0386945042266646
0,0.0387166914423909
0,0.0387388786581172
0,0.0387610658738435
0,0.0387832530895698
0,0.0388054403052961
0,0.0388276275210224
0,0.0388498147367487
0,0.038872001952475
0,0.0388941891682013
0,0.0389163763839276
0,0.0389385635996539
0,0.0389607508153802
0,0.0389829380311065
0,0.0390051252468328
0,0.0390273124625591
0,0.0390494996782854
0,0.0390716868940117
0,0.039093874109738
0,0.0391160613254643
0,0.0391382485411906
0,0.0391604357569169
0,0.0391826229726432
0,0.0392048101883695
0,0.0392269974040958
0,0.0392491846198221
0,0.0392713718355484
0,0.0392935590512747
0,0.039315746267001
0,0.0393379334827273
0,0.0393601206984536
0,0.0393823079141798
0,0.0394044951299061
0,0.0394266823456324
0,0.0394488695613587
0,0.039471056777085
0,0.0394932439928113
0,0.0395154312085376
0,0.0395376184242639
0,0.0395598056399902
0,0.0395819928557165
0,0.0396041800714428
0,0.0396263672871691
0,0.0396485545028954
0,0.0396707417186217
0,0.039692928934348
0,0.0397151161500743
0,0.0397373033658006
0,0.0397594905815269
0,0.0397816777972532
0,0.0398038650129795
0,0.0398260522287058
0,0.0398482394444321
0,0.0398704266601584
0,0.0398926138758847
0,0.039914801091611
0,0.0399369883073373
0,0.0399591755230636
0,0.0399813627387899
0,0.0400035499545162
0,0.0400257371702425
0,0.0400479243859688
0,0.0400701116016951
0,0.0400922988174214
0,0.0401144860331477
0,0.040136673248874
0,0.0401588604646003
0,0.0401810476803266
0,0.0402032348960529
0,0.0402254221117792
0,0.0402476093275055
0,0.0402697965432318
0,0.0402919837589581
0,0.0403141709746844
0,0.0403363581904107
0,0.040358545406137
0,0.0403807326218633
0,0.0404029198375896
0,0.0404251070533159
0,0.0404472942690422
0,0.0404694814847685
0,0.0404916687004948
0,0.0405138559162211
0,0.0405360431319474
0,0.0405582303476737
0,0.0405804175634
0,0.0406026047791263
0,0.0406247919948526
0,0.0406469792105789
0,0.0406691664263052
0,0.0406913536420315
0,0.0407135408577578
0,0.0407357280734841
0,0.0407579152892104
0,0.0407801025049367
0,0.040802289720663
0,0.0408244769363892
0,0.0408466641521156
0,0.0408688513678419
0,0.0408910385835681
0,0.0409132257992944
0,0.0409354130150207
0,0.040957600230747
0,0.0409797874464733
0,0.0410019746621996
0,0.0410241618779259
0,0.0410463490936522
0,0.0410685363093785
0,0.0410907235251048
0,0.0411129107408311
0,0.0411350979565574
0,0.0411572851722837
0,0.04117947238801
0,0.0412016596037363
0,0.0412238468194626
0,0.0412460340351889
0,0.0412682212509152
0,0.0412904084666415
0,0.0413125956823678
0,0.0413347828980941
0,0.0413569701138204
0,0.0413791573295467
0,0.041401344545273
0,0.0414235317609993
0,0.0414457189767256
0,0.0414679061924519
0,0.0414900934081782
0,0.0415122806239045
0,0.0415344678396308
0,0.0415566550553571
0,0.0415788422710834
0,0.0416010294868097
0,0.041623216702536
0,0.0416454039182623
0,0.0416675911339886
0,0.0416897783497149
0,0.0417119655654412
0,0.0417341527811675
0,0.0417563399968938
0,0.0417785272126201
0,0.0418007144283464
0,0.0418229016440727
0,0.041845088859799
0,0.0418672760755253
0,0.0418894632912516
0,0.0419116505069779
0,0.0419338377227042
0,0.0419560249384305
0,0.0419782121541568
0,0.0420003993698831
0,0.0420225865856094
0,0.0420447738013357
0,0.042066961017062
0,0.0420891482327883
0,0.0421113354485146
0,0.0421335226642409
0,0.0421557098799672
0,0.0421778970956935
0,0.0422000843114198
0,0.0422222715271461
0,0.0422444587428724
0,0.0422666459585987
0,0.042288833174325
0,0.0423110203900513
0,0.0423332076057776
0,0.0423553948215038
0,0.0423775820372301
0,0.0423997692529564
0,0.0424219564686827
0,0.042444143684409
0,0.0424663309001353
0,0.0424885181158616
0,0.0425107053315879
0,0.0425328925473142
0,0.0425550797630405
0,0.0425772669787668
0,0.0425994541944931
0,0.0426216414102194
0,0.0426438286259457
0,0.042666015841672
0,0.0426882030573983
0,0.0427103902731246
0,0.0427325774888509
0,0.0427547647045772
0,0.0427769519203035
0,0.0427991391360298
0,0.0428213263517561
0,0.0428435135674824
0,0.0428657007832087
0,0.042887887998935
0,0.0429100752146613
0,0.0429322624303876
0,0.0429544496461139
0,0.0429766368618402
0,0.0429988240775665
0,0.0430210112932928
0,0.0430431985090191
0,0.0430653857247454
0,0.0430875729404717
0,0.043109760156198
0,0.0431319473719243
0,0.0431541345876506
0,0.0431763218033769
0,0.0431985090191032
0,0.0432206962348295
0,0.0432428834505558
0,0.0432650706662821
0,0.0432872578820084
0,0.0433094450977347
0,0.043331632313461
0,0.0433538195291873
0,0.0433760067449136
0,0.0433981939606399
0,0.0434203811763662
0,0.0434425683920925
0,0.0434647556078188
0,0.0434869428235451
0,0.0435091300392714
0,0.0435313172549977
0,0.043553504470724
0,0.0435756916864503
0,0.0435978789021766
0,0.0436200661179029
0,0.0436422533336292
0,0.0436644405493555
0,0.0436866277650818
0,0.0437088149808081
0,0.0437310021965344
0,0.0437531894122607
0,0.043775376627987
0,0.0437975638437132
0,0.0438197510594395
0,0.0438419382751659
0,0.0438641254908922
0,0.0438863127066184
0,0.0439084999223447
0,0.043930687138071
0,0.0439528743537973
0,0.0439750615695236
0,0.0439972487852499
0,0.0440194360009762
0,0.0440416232167025
0,0.0440638104324288
0,0.0440859976481551
0,0.0441081848638814
0,0.0441303720796077
0,0.044152559295334
0,0.0441747465110603
0,0.0441969337267866
0,0.0442191209425129
0,0.0442413081582392
0,0.0442634953739655
0,0.0442856825896918
0,0.0443078698054181
0,0.0443300570211444
0,0.0443522442368707
0,0.044374431452597
0,0.0443966186683233
0,0.0444188058840496
0,0.0444409930997759
0,0.0444631803155022
0,0.0444853675312285
0,0.0445075547469548
0,0.0445297419626811
0,0.0445519291784074
0,0.0445741163941337
0,0.04459630360986
0,0.0446184908255863
0,0.0446406780413126
0,0.0446628652570389
0,0.0446850524727652
0,0.0447072396884915
0,0.0447294269042178
0,0.0447516141199441
0,0.0447738013356704
0,0.0447959885513967
0,0.044818175767123
0,0.0448403629828493
0,0.0448625501985756
0,0.0448847374143019
0,0.0449069246300282
0,0.0449291118457545
0,0.0449512990614808
0,0.0449734862772071
0,0.0449956734929334
0,0.0450178607086597
0,0.045040047924386
0,0.0450622351401123
0,0.0450844223558386
0,0.0451066095715649
0,0.0451287967872912
0,0.0451509840030175
0,0.0451731712187438
0,0.0451953584344701
0,0.0452175456501964
0,0.0452397328659227
0,0.045261920081649
0,0.0452841072973753
0,0.0453062945131016
0,0.0453284817288278
0,0.0453506689445541
0,0.0453728561602804
0,0.0453950433760067
0,0.045417230591733
0,0.0454394178074593
0,0.0454616050231856
0,0.0454837922389119
0,0.0455059794546382
0,0.0455281666703645
0,0.0455503538860908
0,0.0455725411018171
0,0.0455947283175434
0,0.0456169155332697
0,0.045639102748996
0,0.0456612899647223
0,0.0456834771804486
0,0.0457056643961749
0,0.0457278516119012
0,0.0457500388276275
0,0.0457722260433538
0,0.0457944132590801
0,0.0458166004748064
0,0.0458387876905327
0,0.045860974906259
0,0.0458831621219853
0,0.0459053493377116
0,0.0459275365534379
0,0.0459497237691642
0,0.0459719109848905
0,0.0459940982006168
0,0.0460162854163431
0,0.0460384726320694
0,0.0460606598477957
0,0.046082847063522
0,0.0461050342792483
0,0.0461272214949746
0,0.0461494087107009
0,0.0461715959264272
0,0.0461937831421535
0,0.0462159703578798
0,0.0462381575736061
0,0.0462603447893324
0,0.0462825320050587
0,0.046304719220785
0,0.0463269064365113
0,0.0463490936522376
0,0.0463712808679639
0,0.0463934680836902
0,0.0464156552994165
0,0.0464378425151428
0,0.0464600297308691
0,0.0464822169465954
0,0.0465044041623217
0,0.046526591378048
0,0.0465487785937743
0,0.0465709658095006
0,0.0465931530252269
0,0.0466153402409532
0,0.0466375274566795
0,0.0466597146724058
0,0.0466819018881321
0,0.0467040891038584
0,0.0467262763195847
0,0.046748463535311
0,0.0467706507510373
0,0.0467928379667635
0,0.0468150251824899
0,0.0468372123982162
0,0.0468593996139424
0,0.0468815868296687
0,0.046903774045395
0,0.0469259612611213
0,0.0469481484768476
0,0.0469703356925739
0,0.0469925229083002
0,0.0470147101240265
0,0.0470368973397528
0,0.0470590845554791
0,0.0470812717712054
0,0.0471034589869317
0,0.047125646202658
0,0.0471478334183843
0,0.0471700206341106
0,0.0471922078498369
0,0.0472143950655632
0,0.0472365822812895
0,0.0472587694970158
0,0.0472809567127421
0,0.0473031439284684
0,0.0473253311441947
0,0.047347518359921
0,0.0473697055756473
0,0.0473918927913736
0,0.0474140800070999
0,0.0474362672228262
0,0.0474584544385525
0,0.0474806416542788
0,0.0475028288700051
0,0.0475250160857314
0,0.0475472033014577
0,0.047569390517184
0,0.0475915777329103
0,0.0476137649486366
0,0.0476359521643629
0,0.0476581393800892
0,0.0476803265958155
0,0.0477025138115418
0,0.0477247010272681
0,0.0477468882429944
0,0.0477690754587207
0,0.047791262674447
0,0.0478134498901733
0,0.0478356371058996
0,0.0478578243216259
0,0.0478800115373522
0,0.0479021987530785
0,0.0479243859688048
0,0.0479465731845311
0,0.0479687604002574
0,0.0479909476159837
0,0.04801313483171
0,0.0480353220474363
0,0.0480575092631626
0,0.0480796964788889
0,0.0481018836946152
0,0.0481240709103415
0,0.0481462581260678
0,0.0481684453417941
0,0.0481906325575204
0,0.0482128197732467
0,0.048235006988973
0,0.0482571942046993
0,0.0482793814204256
0,0.0483015686361518
0,0.0483237558518781
0,0.0483459430676044
0,0.0483681302833307
0,0.048390317499057
0,0.0484125047147833
0,0.0484346919305096
0,0.0484568791462359
0,0.0484790663619622
0,0.0485012535776885
0,0.0485234407934148
0,0.0485456280091411
0,0.0485678152248674
0,0.0485900024405937
0,0.04861218965632
0,0.0486343768720463
0,0.0486565640877726
0,0.0486787513034989
0,0.0487009385192252
0,0.0487231257349515
0,0.0487453129506778
0,0.0487675001664041
0,0.0487896873821304
0,0.0488118745978567
0,0.048834061813583
0,0.0488562490293093
0,0.0488784362450356
0,0.0489006234607619
0,0.0489228106764882
0,0.0489449978922145
0,0.0489671851079408
0,0.0489893723236671
0,0.0490115595393934
0,0.0490337467551197
0,0.049055933970846
0,0.0490781211865723
0,0.0491003084022986
0,0.0491224956180249
0,0.0491446828337512
0,0.0491668700494775
0,0.0491890572652038
0,0.0492112444809301
0,0.0492334316966564
0,0.0492556189123827
0,0.049277806128109
0,0.0492999933438353
0,0.0493221805595616
0,0.0493443677752879
0,0.0493665549910142
0,0.0493887422067405
0,0.0494109294224668
0,0.0494331166381931
0,0.0494553038539194
0,0.0494774910696457
0,0.049499678285372
0,0.0495218655010983
0,0.0495440527168246
0,0.0495662399325509
0,0.0495884271482772
0,0.0496106143640035
0,0.0496328015797298
0,0.0496549887954561
0,0.0496771760111824
0,0.0496993632269087
0,0.049721550442635
0,0.0497437376583613
0,0.0497659248740875
0,0.0497881120898138
0,0.0498102993055402
0,0.0498324865212664
0,0.0498546737369927
0,0.049876860952719
0,0.0498990481684453
0,0.0499212353841716
0,0.0499434225998979
0,0.0499656098156242
0,0.0499877970313505
0,0.0500099842470768
0,0.0500321714628031
0,0.0500543586785294
0,0.0500765458942557
0,0.050098733109982
0,0.0501209203257083
0,0.0501431075414346
0,0.0501652947571609
0,0.0501874819728872
0,0.0502096691886135
0,0.0502318564043398
0,0.0502540436200661
0,0.0502762308357924
0,0.0502984180515187
0,0.050320605267245
0,0.0503427924829713
0,0.0503649796986976
0,0.0503871669144239
0,0.0504093541301502
0,0.0504315413458765
0,0.0504537285616028
0,0.0504759157773291
0,0.0504981029930554
0,0.0505202902087817
0,0.050542477424508
0,0.0505646646402343
0,0.0505868518559606
0,0.0506090390716869
0,0.0506312262874132
0,0.0506534135031395
0,0.0506756007188658
0,0.0506977879345921
0,0.0507199751503184
0,0.0507421623660447
0,0.050764349581771
0,0.0507865367974973
0,0.0508087240132236
0,0.0508309112289499
0,0.0508530984446762
0,0.0508752856604025
0,0.0508974728761288
0,0.0509196600918551
0,0.0509418473075814
0,0.0509640345233077
0,0.050986221739034
0,0.0510084089547603
0,0.0510305961704866
0,0.0510527833862129
0,0.0510749706019392
0,0.0510971578176655
0,0.0511193450333918
0,0.0511415322491181
0,0.0511637194648444
0,0.0511859066805707
0,0.051208093896297
0,0.0512302811120233
0,0.0512524683277496
0,0.0512746555434758
0,0.0512968427592021
0,0.0513190299749284
0,0.0513412171906547
0,0.051363404406381
0,0.0513855916221073
0,0.0514077788378336
0,0.0514299660535599
0,0.0514521532692862
0,0.0514743404850125
0,0.0514965277007388
0,0.0515187149164651
0,0.0515409021321914
0,0.0515630893479177
0,0.051585276563644
0,0.0516074637793703
0,0.0516296509950966
0,0.0516518382108229
0,0.0516740254265492
0,0.0516962126422755
0,0.0517183998580018
0,0.0517405870737281
0,0.0517627742894544
0,0.0517849615051807
0,0.051807148720907
0,0.0518293359366333
0,0.0518515231523596
0,0.0518737103680859
0,0.0518958975838122
0,0.0519180847995385
0,0.0519402720152648
0,0.0519624592309911
0,0.0519846464467174
0,0.0520068336624437
0,0.05202902087817
0,0.0520512080938963
0,0.0520733953096226
0,0.0520955825253489
0,0.0521177697410752
0,0.0521399569568015
0,0.0521621441725278
0,0.0521843313882541
0,0.0522065186039804
0,0.0522287058197067
0,0.052250893035433
0,0.0522730802511593
0,0.0522952674668856
0,0.0523174546826119
0,0.0523396418983382
0,0.0523618291140645
0,0.0523840163297908
0,0.0524062035455171
0,0.0524283907612434
0,0.0524505779769697
0,0.052472765192696
0,0.0524949524084223
0,0.0525171396241486
0,0.0525393268398749
0,0.0525615140556012
0,0.0525837012713275
0,0.0526058884870538
0,0.0526280757027801
0,0.0526502629185064
0,0.0526724501342327
0,0.052694637349959
0,0.0527168245656853
0,0.0527390117814115
0,0.0527611989971378
0,0.0527833862128641
0,0.0528055734285904
0,0.0528277606443167
0,0.052849947860043
0,0.0528721350757693
0,0.0528943222914956
0,0.0529165095072219
0,0.0529386967229482
0,0.0529608839386745
0,0.0529830711544008
0,0.0530052583701271
0,0.0530274455858534
0,0.0530496328015797
0,0.053071820017306
0,0.0530940072330323
0,0.0531161944487586
0,0.0531383816644849
0,0.0531605688802112
0,0.0531827560959375
0,0.0532049433116638
0,0.0532271305273901
0,0.0532493177431164
0,0.0532715049588427
0,0.053293692174569
0,0.0533158793902953
0,0.0533380666060216
0,0.0533602538217479
0,0.0533824410374742
0,0.0534046282532005
0,0.0534268154689268
0,0.0534490026846531
0,0.0534711899003794
0,0.0534933771161057
0,0.053515564331832
0,0.0535377515475583
0,0.0535599387632846
0,0.0535821259790109
0,0.0536043131947372
0,0.0536265004104635
0,0.0536486876261898
0,0.0536708748419161
0,0.0536930620576424
0,0.0537152492733687
0,0.053737436489095
0,0.0537596237048213
0,0.0537818109205476
0,0.0538039981362739
0,0.0538261853520002
0,0.0538483725677265
0,0.0538705597834528
0,0.0538927469991791
0,0.0539149342149054
0,0.0539371214306317
0,0.053959308646358
0,0.0539814958620843
0,0.0540036830778106
0,0.0540258702935369
0,0.0540480575092632
0,0.0540702447249895
0,0.0540924319407158
0,0.0541146191564421
0,0.0541368063721684
0,0.0541589935878947
0,0.054181180803621
0,0.0542033680193473
0,0.0542255552350736
0,0.0542477424507999
0,0.0542699296665261
0,0.0542921168822524
0,0.0543143040979787
0,0.054336491313705
0,0.0543586785294313
0,0.0543808657451576
0,0.0544030529608839
0,0.0544252401766102
0,0.0544474273923365
0,0.0544696146080628
0,0.0544918018237891
0,0.0545139890395154
0,0.0545361762552417
0,0.054558363470968
0,0.0545805506866943
0,0.0546027379024206
0,0.0546249251181469
0,0.0546471123338732
0,0.0546692995495995
0,0.0546914867653258
0,0.0547136739810521
0,0.0547358611967784
0,0.0547580484125047
0,0.054780235628231
0,0.0548024228439573
0,0.0548246100596836
0,0.0548467972754099
0,0.0548689844911362
0,0.0548911717068625
0,0.0549133589225888
0,0.0549355461383151
0,0.0549577333540414
0,0.0549799205697677
0,0.055002107785494
0,0.0550242950012203
0,0.0550464822169466
0,0.0550686694326729
0,0.0550908566483992
0,0.0551130438641255
0,0.0551352310798518
0,0.0551574182955781
0,0.0551796055113044
0,0.0552017927270307
0,0.055223979942757
0,0.0552461671584833
0,0.0552683543742096
0,0.0552905415899359
0,0.0553127288056622
0,0.0553349160213885
0,0.0553571032371148
0,0.0553792904528411
0,0.0554014776685674
0,0.0554236648842937
0,0.05544585210002
0,0.0554680393157463
0,0.0554902265314726
0,0.0555124137471989
0,0.0555346009629252
0,0.0555567881786515
0,0.0555789753943778
0,0.0556011626101041
0,0.0556233498258304
0,0.0556455370415567
0,0.055667724257283
0,0.0556899114730093
0,0.0557120986887355
0,0.0557342859044618
0,0.0557564731201881
0,0.0557786603359144
0,0.0558008475516407
0,0.055823034767367
0,0.0558452219830933
0,0.0558674091988196
0,0.0558895964145459
0,0.0559117836302722
0,0.0559339708459985
0,0.0559561580617248
0,0.0559783452774511
0,0.0560005324931774
0,0.0560227197089037
0,0.05604490692463
0,0.0560670941403563
0,0.0560892813560826
0,0.0561114685718089
0,0.0561336557875352
0,0.0561558430032615
0,0.0561780302189878
0,0.0562002174347141
0,0.0562224046504404
0,0.0562445918661667
0,0.056266779081893
0,0.0562889662976193
0,0.0563111535133456
0,0.0563333407290719
0,0.0563555279447982
0,0.0563777151605245
0,0.0563999023762508
0,0.0564220895919771
0,0.0564442768077034
0,0.0564664640234297
0,0.056488651239156
0,0.0565108384548823
0,0.0565330256706086
0,0.0565552128863349
0,0.0565774001020612
0,0.0565995873177875
0,0.0566217745335138
0,0.0566439617492401
0,0.0566661489649664
0,0.0566883361806927
0,0.056710523396419
0,0.0567327106121453
0,0.0567548978278716
0,0.0567770850435979
0,0.0567992722593242
0,0.0568214594750505
0,0.0568436466907768
0,0.0568658339065031
0,0.0568880211222294
0,0.0569102083379557
0,0.056932395553682
0,0.0569545827694083
0,0.0569767699851346
0,0.0569989572008609
0,0.0570211444165872
0,0.0570433316323135
0,0.0570655188480398
0,0.0570877060637661
0,0.0571098932794924
0,0.0571320804952187
0,0.057154267710945
0,0.0571764549266713
0,0.0571986421423976
0,0.0572208293581239
0,0.0572430165738501
0,0.0572652037895764
0,0.0572873910053027
0,0.057309578221029
0,0.0573317654367553
0,0.0573539526524816
0,0.0573761398682079
0,0.0573983270839342
0,0.0574205142996605
0,0.0574427015153868
0,0.0574648887311131
0,0.0574870759468394
0,0.0575092631625657
0,0.057531450378292
0,0.0575536375940183
0,0.0575758248097446
0,0.0575980120254709
0,0.0576201992411972
0,0.0576423864569235
0,0.0576645736726498
0,0.0576867608883761
0,0.0577089481041024
0,0.0577311353198287
0,0.057753322535555
0,0.0577755097512813
0,0.0577976969670076
0,0.0578198841827339
0,0.0578420713984602
0,0.0578642586141865
0,0.0578864458299128
0,0.0579086330456391
0,0.0579308202613654
0,0.0579530074770917
0,0.057975194692818
0,0.0579973819085443
0,0.0580195691242706
0,0.0580417563399969
0,0.0580639435557232
0,0.0580861307714495
0,0.0581083179871758
0,0.0581305052029021
0,0.0581526924186284
0,0.0581748796343547
0,0.058197066850081
0,0.0582192540658073
0,0.0582414412815336
0,0.0582636284972599
0,0.0582858157129862
0,0.0583080029287125
0,0.0583301901444388
0,0.0583523773601651
0,0.0583745645758914
0,0.0583967517916177
0,0.058418939007344
0,0.0584411262230703
0,0.0584633134387966
0,0.0584855006545229
0,0.0585076878702492
0,0.0585298750859755
0,0.0585520623017018
0,0.0585742495174281
0,0.0585964367331544
0,0.0586186239488807
0,0.058640811164607
0,0.0586629983803333
0,0.0586851855960595
0,0.0587073728117858
0,0.0587295600275121
0,0.0587517472432384
0,0.0587739344589647
0,0.058796121674691
0,0.0588183088904173
0,0.0588404961061436
0,0.0588626833218699
0,0.0588848705375962
0,0.0589070577533225
0,0.0589292449690488
0,0.0589514321847751
0,0.0589736194005014
0,0.0589958066162277
0,0.059017993831954
0,0.0590401810476803
0,0.0590623682634066
0,0.0590845554791329
0,0.0591067426948592
0,0.0591289299105855
0,0.0591511171263118
0,0.0591733043420381
0,0.0591954915577644
0,0.0592176787734907
0,0.059239865989217
0,0.0592620532049433
0,0.0592842404206696
0,0.0593064276363959
0,0.0593286148521222
0,0.0593508020678485
0,0.0593729892835748
0,0.0593951764993011
0,0.0594173637150274
0,0.0594395509307537
0,0.05946173814648
0,0.0594839253622063
0,0.0595061125779326
0,0.0595282997936589
0,0.0595504870093852
0,0.0595726742251115
0,0.0595948614408378
0,0.0596170486565641
0,0.0596392358722904
0,0.0596614230880167
0,0.059683610303743
0,0.0597057975194693
0,0.0597279847351956
0,0.0597501719509219
0,0.0597723591666482
0,0.0597945463823745
0,0.0598167335981008
0,0.0598389208138271
0,0.0598611080295534
0,0.0598832952452797
0,0.059905482461006
0,0.0599276696767323
0,0.0599498568924586
0,0.0599720441081849
0,0.0599942313239112
0,0.0600164185396375
0,0.0600386057553638
0,0.0600607929710901
0,0.0600829801868164
0,0.0601051674025427
0,0.060127354618269
0,0.0601495418339952
0,0.0601717290497216
0,0.0601939162654479
0,0.0602161034811741
0,0.0602382906969004
0,0.0602604779126267
0,0.060282665128353
0,0.0603048523440793
0,0.0603270395598056
0,0.0603492267755319
0,0.0603714139912582
0,0.0603936012069845
0,0.0604157884227108
0,0.0604379756384371
0,0.0604601628541634
0,0.0604823500698897
0,0.060504537285616
0,0.0605267245013423
0,0.0605489117170686
0,0.0605710989327949
0,0.0605932861485212
0,0.0606154733642475
0,0.0606376605799738
0,0.0606598477957001
0,0.0606820350114264
0,0.0607042222271527
0,0.060726409442879
0,0.0607485966586053
0,0.0607707838743316
0,0.0607929710900579
0,0.0608151583057842
0,0.0608373455215105
0,0.0608595327372368
0,0.0608817199529631
0,0.0609039071686894
0,0.0609260943844157
0,0.060948281600142
0,0.0609704688158683
0,0.0609926560315946
0,0.0610148432473209
0,0.0610370304630472
0,0.0610592176787735
0,0.0610814048944998
0,0.0611035921102261
0,0.0611257793259524
0,0.0611479665416787
0,0.061170153757405
0,0.0611923409731313
0,0.0612145281888576
0,0.0612367154045839
0,0.0612589026203102
0,0.0612810898360365
0,0.0613032770517628
0,0.0613254642674891
0,0.0613476514832154
0,0.0613698386989417
0,0.061392025914668
0,0.0614142131303943
0,0.0614364003461206
0,0.0614585875618469
0,0.0614807747775732
0,0.0615029619932995
0,0.0615251492090258
0,0.0615473364247521
0,0.0615695236404784
0,0.0615917108562047
0,0.061613898071931
0,0.0616360852876573
0,0.0616582725033836
0,0.0616804597191098
0,0.0617026469348361
0,0.0617248341505624
0,0.0617470213662887
0,0.061769208582015
0,0.0617913957977413
0,0.0618135830134676
0,0.0618357702291939
0,0.0618579574449202
0,0.0618801446606465
0,0.0619023318763728
0,0.0619245190920991
0,0.0619467063078254
0,0.0619688935235517
0,0.061991080739278
0,0.0620132679550043
0,0.0620354551707306
0,0.0620576423864569
0,0.0620798296021832
0,0.0621020168179095
0,0.0621242040336358
0,0.0621463912493621
0,0.0621685784650884
0,0.0621907656808147
0,0.062212952896541
0,0.0622351401122673
0,0.0622573273279936
0,0.0622795145437199
0,0.0623017017594462
0,0.0623238889751725
0,0.0623460761908988
0,0.0623682634066251
0,0.0623904506223514
0,0.0624126378380777
0,0.062434825053804
0,0.0624570122695303
0,0.0624791994852566
0,0.0625013867009829
0,0.0625235739167092
0,0.0625457611324355
0,0.0625679483481618
0,0.0625901355638881
0,0.0626123227796144
0,0.0626345099953407
0,0.062656697211067
0,0.0626788844267933
0,0.0627010716425196
0,0.0627232588582459
0,0.0627454460739722
0,0.0627676332896985
0,0.0627898205054248
0,0.0628120077211511
0,0.0628341949368774
0,0.0628563821526037
0,0.06287856936833
0,0.0629007565840563
0,0.0629229437997826
0,0.0629451310155089
0,0.0629673182312352
0,0.0629895054469615
0,0.0630116926626878
0,0.0630338798784141
0,0.0630560670941404
0,0.0630782543098667
0,0.063100441525593
0,0.0631226287413193
0,0.0631448159570455
0,0.0631670031727719
0,0.0631891903884981
0,0.0632113776042244
0,0.0632335648199507
0,0.063255752035677
0,0.0632779392514033
0,0.0633001264671296
0,0.0633223136828559
0,0.0633445008985822
0,0.0633666881143085
0,0.0633888753300348
0,0.0634110625457611
0,0.0634332497614874
0,0.0634554369772137
0,0.06347762419294
0,0.0634998114086663
0,0.0635219986243926
0,0.0635441858401189
0,0.0635663730558452
0,0.0635885602715715
0,0.0636107474872978
0,0.0636329347030241
0,0.0636551219187504
0,0.0636773091344767
0,0.063699496350203
0,0.0637216835659293
0,0.0637438707816556
0,0.0637660579973819
0,0.0637882452131082
0,0.0638104324288345
0,0.0638326196445608
0,0.0638548068602871
0,0.0638769940760134
0,0.0638991812917397
0,0.063921368507466
0,0.0639435557231923
0,0.0639657429389186
0,0.0639879301546449
0,0.0640101173703712
0,0.0640323045860975
0,0.0640544918018238
0,0.0640766790175501
0,0.0640988662332764
0,0.0641210534490027
0,0.064143240664729
0,0.0641654278804553
0,0.0641876150961816
0,0.0642098023119079
0,0.0642319895276342
0,0.0642541767433605
0,0.0642763639590868
0,0.0642985511748131
0,0.0643207383905394
0,0.0643429256062657
0,0.064365112821992
0,0.0643873000377183
0,0.0644094872534446
0,0.0644316744691709
0,0.0644538616848972
0,0.0644760489006235
0,0.0644982361163498
0,0.0645204233320761
0,0.0645426105478024
0,0.0645647977635287
0,0.064586984979255
0,0.0646091721949812
0,0.0646313594107076
0,0.0646535466264339
0,0.0646757338421601
0,0.0646979210578865
0,0.0647201082736127
0,0.064742295489339
0,0.0647644827050653
0,0.0647866699207916
0,0.0648088571365179
0,0.0648310443522442
0,0.0648532315679705
0,0.0648754187836968
0,0.0648976059994231
0,0.0649197932151494
0,0.0649419804308757
0,0.064964167646602
0,0.0649863548623283
0,0.0650085420780546
0,0.0650307292937809
0,0.0650529165095072
0,0.0650751037252335
0,0.0650972909409598
0,0.0651194781566861
0,0.0651416653724124
0,0.0651638525881387
0,0.065186039803865
0,0.0652082270195913
0,0.0652304142353176
0,0.0652526014510439
0,0.0652747886667702
0,0.0652969758824965
0,0.0653191630982228
0,0.0653413503139491
0,0.0653635375296754
0,0.0653857247454017
0,0.065407911961128
0,0.0654300991768543
0,0.0654522863925806
0,0.0654744736083069
0,0.0654966608240332
0,0.0655188480397595
0,0.0655410352554858
0,0.0655632224712121
0,0.0655854096869384
0,0.0656075969026647
0,0.065629784118391
0,0.0656519713341173
0,0.0656741585498436
0,0.0656963457655699
0,0.0657185329812962
0,0.0657407201970225
0,0.0657629074127488
0,0.0657850946284751
0,0.0658072818442014
0,0.0658294690599277
0,0.065851656275654
0,0.0658738434913803
0,0.0658960307071066
0,0.0659182179228329
0,0.0659404051385592
0,0.0659625923542855
0,0.0659847795700118
0,0.0660069667857381
0,0.0660291540014644
0,0.0660513412171907
0,0.066073528432917
0,0.0660957156486432
0,0.0661179028643696
0,0.0661400900800958
0,0.0661622772958222
0,0.0661844645115484
0,0.0662066517272747
0,0.066228838943001
0,0.0662510261587273
0,0.0662732133744536
0,0.0662954005901799
0,0.0663175878059062
0,0.0663397750216325
0,0.0663619622373588
0,0.0663841494530851
0,0.0664063366688114
0,0.0664285238845377
0,0.066450711100264
0,0.0664728983159903
0,0.0664950855317166
0,0.0665172727474429
0,0.0665394599631692
0,0.0665616471788955
0,0.0665838343946218
0,0.0666060216103481
0,0.0666282088260744
0,0.0666503960418007
0,0.066672583257527
0,0.0666947704732533
0,0.0667169576889796
0,0.0667391449047059
0,0.0667613321204322
0,0.0667835193361585
0,0.0668057065518848
0,0.0668278937676111
0,0.0668500809833374
0,0.0668722681990637
0,0.06689445541479
0,0.0669166426305163
0,0.0669388298462426
0,0.0669610170619689
0,0.0669832042776952
0,0.0670053914934215
0,0.0670275787091478
0,0.0670497659248741
0,0.0670719531406004
0,0.0670941403563267
0,0.067116327572053
0,0.0671385147877793
0,0.0671607020035056
0,0.0671828892192319
0,0.0672050764349582
0,0.0672272636506845
0,0.0672494508664108
0,0.0672716380821371
0,0.0672938252978634
0,0.0673160125135897
0,0.067338199729316
0,0.0673603869450423
0,0.0673825741607686
0,0.0674047613764949
0,0.0674269485922212
0,0.0674491358079475
0,0.0674713230236738
0,0.0674935102394001
0,0.0675156974551264
0,0.0675378846708527
0,0.0675600718865789
0,0.0675822591023053
0,0.0676044463180315
0,0.0676266335337578
0,0.0676488207494842
0,0.0676710079652104
0,0.0676931951809367
0,0.067715382396663
0,0.0677375696123893
0,0.0677597568281156
0,0.0677819440438419
0,0.0678041312595682
0,0.0678263184752945
0,0.0678485056910208
0,0.0678706929067471
0,0.0678928801224734
0,0.0679150673381997
0,0.067937254553926
0,0.0679594417696523
0,0.0679816289853786
0,0.0680038162011049
0,0.0680260034168312
0,0.0680481906325575
0,0.0680703778482838
0,0.0680925650640101
0,0.0681147522797364
0,0.0681369394954627
0,0.068159126711189
0,0.0681813139269153
0,0.0682035011426416
0,0.0682256883583679
0,0.0682478755740942
0,0.0682700627898205
0,0.0682922500055468
0,0.0683144372212731
0,0.0683366244369994
0,0.0683588116527257
0,0.068380998868452
0,0.0684031860841783
0,0.0684253732999046
0,0.0684475605156309
0,0.0684697477313572
0,0.0684919349470835
0,0.0685141221628098
0,0.0685363093785361
0,0.0685584965942624
0,0.0685806838099887
0,0.068602871025715
0,0.0686250582414413
0,0.0686472454571676
0,0.0686694326728939
0,0.0686916198886202
0,0.0687138071043465
0,0.0687359943200728
0,0.0687581815357991
0,0.0687803687515254
0,0.0688025559672517
0,0.068824743182978
0,0.0688469303987043
0,0.0688691176144306
0,0.0688913048301569
0,0.0689134920458832
0,0.0689356792616095
0,0.0689578664773358
0,0.0689800536930621
0,0.0690022409087884
0,0.0690244281245147
0,0.069046615340241
0,0.0690688025559673
0,0.0690909897716935
0,0.0691131769874199
0,0.0691353642031461
0,0.0691575514188724
0,0.0691797386345987
0,0.069201925850325
0,0.0692241130660513
0,0.0692463002817776
0,0.0692684874975039
0,0.0692906747132302
0,0.0693128619289565
0,0.0693350491446828
0,0.0693572363604091
0,0.0693794235761354
0,0.0694016107918617
0,0.069423798007588
0,0.0694459852233143
0,0.0694681724390406
0,0.0694903596547669
0,0.0695125468704932
0,0.0695347340862195
0,0.0695569213019458
0,0.0695791085176721
0,0.0696012957333984
0,0.0696234829491247
0,0.069645670164851
0,0.0696678573805773
0,0.0696900445963036
0,0.0697122318120299
0,0.0697344190277562
0,0.0697566062434825
0,0.0697787934592088
0,0.0698009806749351
0,0.0698231678906614
0,0.0698453551063877
0,0.069867542322114
0,0.0698897295378403
0,0.0699119167535666
0,0.0699341039692929
0,0.0699562911850192
0,0.0699784784007455
0,0.0700006656164718
0,0.0700228528321981
0,0.0700450400479244
0,0.0700672272636507
0,0.070089414479377
0,0.0701116016951033
0,0.0701337889108296
0,0.0701559761265559
0,0.0701781633422822
0,0.0702003505580085
0,0.0702225377737348
0,0.0702447249894611
0,0.0702669122051874
0,0.0702890994209137
0,0.07031128663664
0,0.0703334738523663
0,0.0703556610680926
0,0.0703778482838189
0,0.0704000354995452
0,0.0704222227152715
0,0.0704444099309978
0,0.0704665971467241
0,0.0704887843624504
0,0.0705109715781767
0,0.070533158793903
0,0.0705553460096292
0,0.0705775332253556
0,0.0705997204410818
0,0.0706219076568081
0,0.0706440948725345
0,0.0706662820882607
0,0.070688469303987
0,0.0707106565197133
0,0.0707328437354396
0,0.0707550309511659
0,0.0707772181668922
0,0.0707994053826185
0,0.0708215925983448
0,0.0708437798140711
0,0.0708659670297974
0,0.0708881542455237
0,0.07091034146125
0,0.0709325286769763
0,0.0709547158927026
0,0.0709769031084289
0,0.0709990903241552
0,0.0710212775398815
0,0.0710434647556078
0,0.0710656519713341
0,0.0710878391870604
0,0.0711100264027867
0,0.071132213618513
0,0.0711544008342393
0,0.0711765880499656
0,0.0711987752656919
0,0.0712209624814182
0,0.0712431496971445
0,0.0712653369128708
0,0.0712875241285971
0,0.0713097113443234
0,0.0713318985600497
0,0.071354085775776
0,0.0713762729915023
0,0.0713984602072286
0,0.0714206474229549
0,0.0714428346386812
0,0.0714650218544075
0,0.0714872090701338
0,0.0715093962858601
0,0.0715315835015864
0,0.0715537707173127
0,0.071575957933039
0,0.0715981451487653
0,0.0716203323644916
0,0.0716425195802179
0,0.0716647067959442
0,0.0716868940116705
0,0.0717090812273968
0,0.0717312684431231
0,0.0717534556588494
0,0.0717756428745757
0,0.071797830090302
0,0.0718200173060283
0,0.0718422045217546
0,0.0718643917374809
0,0.0718865789532072
0,0.0719087661689335
0,0.0719309533846598
0,0.0719531406003861
0,0.0719753278161123
0,0.0719975150318387
0,0.072019702247565
0,0.0720418894632913
0,0.0720640766790176
0,0.0720862638947438
0,0.0721084511104702
0,0.0721306383261964
0,0.0721528255419227
0,0.072175012757649
0,0.0721971999733753
0,0.0722193871891016
0,0.0722415744048279
0,0.0722637616205542
0,0.0722859488362805
0,0.0723081360520068
0,0.0723303232677331
0,0.0723525104834594
0,0.0723746976991857
0,0.072396884914912
0,0.0724190721306383
0,0.0724412593463646
0,0.0724634465620909
0,0.0724856337778172
0,0.0725078209935435
0,0.0725300082092698
0,0.0725521954249961
0,0.0725743826407224
0,0.0725965698564487
0,0.072618757072175
0,0.0726409442879013
0,0.0726631315036276
0,0.0726853187193539
0,0.0727075059350802
0,0.0727296931508065
0,0.0727518803665328
0,0.0727740675822591
0,0.0727962547979854
0,0.0728184420137117
0,0.072840629229438
0,0.0728628164451643
0,0.0728850036608906
0,0.0729071908766169
0,0.0729293780923432
0,0.0729515653080695
0,0.0729737525237958
0,0.0729959397395221
0,0.0730181269552484
0,0.0730403141709747
0,0.073062501386701
0,0.0730846886024273
0,0.0731068758181536
0,0.0731290630338799
0,0.0731512502496062
0,0.0731734374653325
0,0.0731956246810588
0,0.0732178118967851
0,0.0732399991125114
0,0.0732621863282377
0,0.073284373543964
0,0.0733065607596903
0,0.0733287479754166
0,0.0733509351911429
0,0.0733731224068692
0,0.0733953096225955
0,0.0734174968383218
0,0.0734396840540481
0,0.0734618712697744
0,0.0734840584855007
0,0.0735062457012269
0,0.0735284329169533
0,0.0735506201326795
0,0.0735728073484058
0,0.0735949945641321
0,0.0736171817798584
0,0.0736393689955848
0,0.073661556211311
0,0.0736837434270373
0,0.0737059306427636
0,0.0737281178584899
0,0.0737503050742162
0,0.0737724922899425
0,0.0737946795056688
0,0.0738168667213951
0,0.0738390539371214
0,0.0738612411528477
0,0.073883428368574
0,0.0739056155843003
0,0.0739278028000266
0,0.0739499900157529
0,0.0739721772314792
0,0.0739943644472055
0,0.0740165516629318
0,0.0740387388786581
0,0.0740609260943844
0,0.0740831133101107
0,0.074105300525837
0,0.0741274877415633
0,0.0741496749572896
0,0.0741718621730159
0,0.0741940493887422
0,0.0742162366044685
0,0.0742384238201948
0,0.0742606110359211
0,0.0742827982516474
0,0.0743049854673737
0,0.0743271726831
0,0.0743493598988263
0,0.0743715471145526
0,0.0743937343302789
0,0.0744159215460052
0,0.0744381087617315
0,0.0744602959774578
0,0.0744824831931841
0,0.0745046704089104
0,0.0745268576246367
0,0.074549044840363
0,0.0745712320560893
0,0.0745934192718156
0,0.0746156064875419
0,0.0746377937032682
0,0.0746599809189945
0,0.0746821681347208
0,0.0747043553504471
0,0.0747265425661734
0,0.0747487297818997
0,0.074770916997626
0,0.0747931042133523
0,0.0748152914290786
0,0.0748374786448049
0,0.0748596658605312
0,0.0748818530762575
0,0.0749040402919838
0,0.0749262275077101
0,0.0749484147234364
0,0.0749706019391626
0,0.074992789154889
0,0.0750149763706153
0,0.0750371635863415
0,0.0750593508020679
0,0.0750815380177941
0,0.0751037252335204
0,0.0751259124492467
0,0.075148099664973
0,0.0751702868806993
0,0.0751924740964256
0,0.0752146613121519
0,0.0752368485278782
0,0.0752590357436045
0,0.0752812229593308
0,0.0753034101750571
0,0.0753255973907834
0,0.0753477846065097
0,0.075369971822236
0,0.0753921590379623
0,0.0754143462536886
0,0.0754365334694149
0,0.0754587206851412
0,0.0754809079008675
0,0.0755030951165938
0,0.0755252823323201
0,0.0755474695480464
0,0.0755696567637727
0,0.075591843979499
0,0.0756140311952253
0,0.0756362184109516
0,0.0756584056266779
0,0.0756805928424042
0,0.0757027800581305
0,0.0757249672738568
0,0.0757471544895831
0,0.0757693417053094
0,0.0757915289210357
0,0.075813716136762
0,0.0758359033524883
0,0.0758580905682146
0,0.0758802777839409
0,0.0759024649996672
0,0.0759246522153935
0,0.0759468394311198
0,0.0759690266468461
0,0.0759912138625724
0,0.0760134010782987
0,0.076035588294025
0,0.0760577755097513
0,0.0760799627254776
0,0.0761021499412039
0,0.0761243371569302
0,0.0761465243726565
0,0.0761687115883828
0,0.0761908988041091
0,0.0762130860198354
0,0.0762352732355617
0,0.076257460451288
0,0.0762796476670143
0,0.0763018348827406
0,0.0763240220984669
0,0.0763462093141932
0,0.0763683965299195
0,0.0763905837456458
0,0.0764127709613721
0,0.0764349581770984
0,0.0764571453928247
0,0.076479332608551
0,0.0765015198242772
0,0.0765237070400036
0,0.0765458942557298
0,0.0765680814714561
0,0.0765902686871824
0,0.0766124559029087
0,0.076634643118635
0,0.0766568303343613
0,0.0766790175500876
0,0.0767012047658139
0,0.0767233919815402
0,0.0767455791972665
0,0.0767677664129928
0,0.0767899536287191
0,0.0768121408444454
0,0.0768343280601717
0,0.076856515275898
0,0.0768787024916243
0,0.0769008897073506
0,0.0769230769230769
0,0.0769452641388032
0,0.0769674513545295
0,0.0769896385702558
0,0.0770118257859821
0,0.0770340130017084
0,0.0770562002174347
0,0.077078387433161
0,0.0771005746488873
0,0.0771227618646136
0,0.0771449490803399
0,0.0771671362960662
0,0.0771893235117925
0,0.0772115107275188
0,0.0772336979432451
0,0.0772558851589714
0,0.0772780723746977
0,0.077300259590424
0,0.0773224468061503
0,0.0773446340218766
0,0.0773668212376029
0,0.0773890084533292
0,0.0774111956690555
0,0.0774333828847818
0,0.0774555701005081
0,0.0774777573162344
0,0.0774999445319607
0,0.077522131747687
0,0.0775443189634133
0,0.0775665061791396
0,0.0775886933948659
0,0.0776108806105922
0,0.0776330678263185
0,0.0776552550420448
0,0.0776774422577711
0,0.0776996294734974
0,0.0777218166892237
0,0.07774400390495
0,0.0777661911206763
0,0.0777883783364026
0,0.0778105655521289
0,0.0778327527678552
0,0.0778549399835815
0,0.0778771271993078
0,0.0778993144150341
0,0.0779215016307604
0,0.0779436888464867
0,0.0779658760622129
0,0.0779880632779393
0,0.0780102504936656
0,0.0780324377093918
0,0.0780546249251182
0,0.0780768121408444
0,0.0780989993565707
0,0.078121186572297
0,0.0781433737880233
0,0.0781655610037496
0,0.0781877482194759
0,0.0782099354352022
0,0.0782321226509285
0,0.0782543098666548
0,0.0782764970823811
0,0.0782986842981074
0,0.0783208715138337
0,0.07834305872956
0,0.0783652459452863
0,0.0783874331610126
0,0.0784096203767389
0,0.0784318075924652
0,0.0784539948081915
0,0.0784761820239178
0,0.0784983692396441
0,0.0785205564553704
0,0.0785427436710967
0,0.078564930886823
0,0.0785871181025493
0,0.0786093053182756
0,0.0786314925340019
0,0.0786536797497282
0,0.0786758669654545
0,0.0786980541811808
0,0.0787202413969071
0,0.0787424286126334
0,0.0787646158283597
0,0.078786803044086
0,0.0788089902598123
0,0.0788311774755386
0,0.0788533646912649
0,0.0788755519069912
0,0.0788977391227175
0,0.0789199263384438
0,0.0789421135541701
0,0.0789643007698964
0,0.0789864879856227
0,0.079008675201349
0,0.0790308624170753
0,0.0790530496328016
0,0.0790752368485279
0,0.0790974240642542
0,0.0791196112799805
0,0.0791417984957068
0,0.0791639857114331
0,0.0791861729271594
0,0.0792083601428857
0,0.079230547358612
0,0.0792527345743383
0,0.0792749217900646
0,0.0792971090057909
0,0.0793192962215172
0,0.0793414834372435
0,0.0793636706529698
0,0.0793858578686961
0,0.0794080450844224
0,0.0794302323001487
0,0.079452419515875
0,0.0794746067316013
0,0.0794967939473275
0,0.0795189811630539
0,0.0795411683787801
0,0.0795633555945064
0,0.0795855428102327
0,0.079607730025959
0,0.0796299172416853
0,0.0796521044574116
0,0.0796742916731379
0,0.0796964788888642
0,0.0797186661045905
0,0.0797408533203168
0,0.0797630405360431
0,0.0797852277517694
0,0.0798074149674957
0,0.079829602183222
1,0.0798517893989483
1,0.0798739766146746
1,0.0798961638304009
1,0.0799183510461272
1,0.0799405382618535
1,0.0799627254775798
1,0.0799849126933061
1,0.0800070999090324
1,0.0800292871247587
1,0.080051474340485
1,0.0800736615562113
1,0.0800958487719376
1,0.0801180359876639
1,0.0801402232033902
1,0.0801624104191165
1,0.0801845976348428
1,0.0802067848505691
1,0.0802289720662954
1,0.0802511592820217
1,0.080273346497748
1,0.0802955337134743
1,0.0803177209292006
1,0.0803399081449269
1,0.0803620953606532
1,0.0803842825763795
1,0.0804064697921058
1,0.0804286570078321
1,0.0804508442235584
1,0.0804730314392847
1,0.080495218655011
1,0.0805174058707373
1,0.0805395930864636
1,0.0805617803021899
1,0.0805839675179162
1,0.0806061547336425
1,0.0806283419493688
1,0.0806505291650951
1,0.0806727163808214
1,0.0806949035965477
1,0.080717090812274
1,0.0807392780280003
1,0.0807614652437266
1,0.0807836524594529
1,0.0808058396751792
1,0.0808280268909055
1,0.0808502141066318
1,0.0808724013223581
1,0.0808945885380844
1,0.0809167757538106
1,0.080938962969537
1,0.0809611501852632
1,0.0809833374009895
1,0.0810055246167159
1,0.0810277118324421
1,0.0810498990481685
1,0.0810720862638947
1,0.081094273479621
1,0.0811164606953473
1,0.0811386479110736
1,0.0811608351267999
1,0.0811830223425262
1,0.0812052095582525
1,0.0812273967739788
1,0.0812495839897051
1,0.0812717712054314
1,0.0812939584211577
1,0.081316145636884
1,0.0813383328526103
1,0.0813605200683366
1,0.0813827072840629
1,0.0814048944997892
1,0.0814270817155155
1,0.0814492689312418
1,0.0814714561469681
1,0.0814936433626944
1,0.0815158305784207
1,0.081538017794147
1,0.0815602050098733
1,0.0815823922255996
1,0.0816045794413259
1,0.0816267666570522
1,0.0816489538727785
1,0.0816711410885048
1,0.0816933283042311
1,0.0817155155199574
1,0.0817377027356837
1,0.08175988995141
1,0.0817820771671363
1,0.0818042643828626
1,0.0818264515985889
1,0.0818486388143152
1,0.0818708260300415
1,0.0818930132457678
1,0.0819152004614941
1,0.0819373876772204
1,0.0819595748929467
1,0.081981762108673
1,0.0820039493243993
1,0.0820261365401256
1,0.0820483237558519
1,0.0820705109715782
1,0.0820926981873045
1,0.0821148854030308
1,0.0821370726187571
1,0.0821592598344834
1,0.0821814470502097
1,0.082203634265936
1,0.0822258214816623
1,0.0822480086973886
1,0.0822701959131149
1,0.0822923831288412
1,0.0823145703445675
1,0.0823367575602938
1,0.0823589447760201
1,0.0823811319917464
1,0.0824033192074727
1,0.082425506423199
1,0.0824476936389252
1,0.0824698808546516
1,0.0824920680703778
1,0.0825142552861041
1,0.0825364425018304
1,0.0825586297175567
1,0.082580816933283
1,0.0826030041490093
1,0.0826251913647356
1,0.0826473785804619
1,0.0826695657961882
1,0.0826917530119145
1,0.0827139402276408
1,0.0827361274433671
1,0.0827583146590934
1,0.0827805018748197
1,0.082802689090546
1,0.0828248763062723
1,0.0828470635219986
1,0.0828692507377249
1,0.0828914379534512
1,0.0829136251691775
1,0.0829358123849038
1,0.0829579996006301
1,0.0829801868163564
1,0.0830023740320827
1,0.083024561247809
1,0.0830467484635353
1,0.0830689356792616
1,0.0830911228949879
1,0.0831133101107142
1,0.0831354973264405
1,0.0831576845421668
1,0.0831798717578931
1,0.0832020589736194
1,0.0832242461893457
1,0.083246433405072
1,0.0832686206207983
1,0.0832908078365246
1,0.0833129950522509
1,0.0833351822679772
1,0.0833573694837035
1,0.0833795566994298
1,0.0834017439151561
1,0.0834239311308824
1,0.0834461183466087
1,0.083468305562335
1,0.0834904927780613
1,0.0835126799937876
1,0.0835348672095139
1,0.0835570544252402
1,0.0835792416409665
1,0.0836014288566928
1,0.0836236160724191
1,0.0836458032881454
1,0.0836679905038717
1,0.083690177719598
1,0.0837123649353243
1,0.0837345521510506
1,0.0837567393667769
1,0.0837789265825032
1,0.0838011137982295
1,0.0838233010139558
1,0.0838454882296821
1,0.0838676754454084
1,0.0838898626611347
1,0.0839120498768609
1,0.0839342370925873
1,0.0839564243083135
1,0.0839786115240398
1,0.0840007987397662
1,0.0840229859554924
1,0.0840451731712187
1,0.084067360386945
1,0.0840895476026713
1,0.0841117348183976
1,0.0841339220341239
1,0.0841561092498502
1,0.0841782964655765
1,0.0842004836813028
1,0.0842226708970291
1,0.0842448581127554
1,0.0842670453284817
1,0.084289232544208
1,0.0843114197599343
1,0.0843336069756606
1,0.0843557941913869
1,0.0843779814071132
1,0.0844001686228395
1,0.0844223558385658
1,0.0844445430542921
1,0.0844667302700184
1,0.0844889174857447
1,0.084511104701471
1,0.0845332919171973
1,0.0845554791329236
1,0.0845776663486499
1,0.0845998535643762
1,0.0846220407801025
1,0.0846442279958288
1,0.0846664152115551
1,0.0846886024272814
1,0.0847107896430077
1,0.084732976858734
1,0.0847551640744603
1,0.0847773512901866
1,0.0847995385059129
1,0.0848217257216392
1,0.0848439129373655
1,0.0848661001530918
1,0.0848882873688181
1,0.0849104745845444
1,0.0849326618002707
1,0.084954849015997
1,0.0849770362317233
1,0.0849992234474496
1,0.0850214106631759
1,0.0850435978789022
1,0.0850657850946285
1,0.0850879723103548
1,0.0851101595260811
1,0.0851323467418074
1,0.0851545339575337
1,0.08517672117326
1,0.0851989083889863
1,0.0852210956047126
1,0.0852432828204389
1,0.0852654700361652
1,0.0852876572518915
1,0.0853098444676178
1,0.0853320316833441
1,0.0853542188990704
1,0.0853764061147967
1,0.085398593330523
1,0.0854207805462493
1,0.0854429677619755
1,0.0854651549777019
1,0.0854873421934281
1,0.0855095294091544
1,0.0855317166248807
1,0.085553903840607
1,0.0855760910563333
1,0.0855982782720596
1,0.0856204654877859
1,0.0856426527035122
1,0.0856648399192385
1,0.0856870271349648
1,0.0857092143506911
1,0.0857314015664174
1,0.0857535887821437
1,0.08577577599787
1,0.0857979632135963
1,0.0858201504293226
1,0.0858423376450489
1,0.0858645248607752
1,0.0858867120765015
1,0.0859088992922278
1,0.0859310865079541
1,0.0859532737236804
1,0.0859754609394067
1,0.085997648155133
1,0.0860198353708593
1,0.0860420225865856
1,0.0860642098023119
1,0.0860863970180382
1,0.0861085842337645
1,0.0861307714494908
1,0.0861529586652171
1,0.0861751458809434
1,0.0861973330966697
1,0.086219520312396
1,0.0862417075281223
1,0.0862638947438486
1,0.0862860819595749
1,0.0863082691753012
1,0.0863304563910275
1,0.0863526436067538
1,0.0863748308224801
1,0.0863970180382064
1,0.0864192052539327
1,0.086441392469659
1,0.0864635796853853
1,0.0864857669011116
1,0.0865079541168379
1,0.0865301413325642
1,0.0865523285482905
1,0.0865745157640168
1,0.0865967029797431
1,0.0866188901954694
1,0.0866410774111957
1,0.086663264626922
1,0.0866854518426483
1,0.0867076390583746
1,0.0867298262741009
1,0.0867520134898272
1,0.0867742007055535
1,0.0867963879212798
1,0.0868185751370061
1,0.0868407623527324
1,0.0868629495684587
1,0.086885136784185
1,0.0869073239999112
1,0.0869295112156376
1,0.0869516984313638
1,0.0869738856470901
1,0.0869960728628165
1,0.0870182600785427
1,0.087040447294269
1,0.0870626345099953
1,0.0870848217257216
1,0.0871070089414479
1,0.0871291961571742
1,0.0871513833729005
1,0.0871735705886268
1,0.0871957578043531
1,0.0872179450200794
1,0.0872401322358057
1,0.087262319451532
1,0.0872845066672583
1,0.0873066938829846
1,0.0873288810987109
1,0.0873510683144372
1,0.0873732555301635
1,0.0873954427458898
1,0.0874176299616161
1,0.0874398171773424
1,0.0874620043930687
1,0.087484191608795
1,0.0875063788245213
1,0.0875285660402476
1,0.0875507532559739
1,0.0875729404717002
1,0.0875951276874265
1,0.0876173149031528
1,0.0876395021188791
1,0.0876616893346054
1,0.0876838765503317
1,0.087706063766058
1,0.0877282509817843
1,0.0877504381975106
1,0.0877726254132369
1,0.0877948126289632
1,0.0878169998446895
1,0.0878391870604158
1,0.0878613742761421
1,0.0878835614918684
1,0.0879057487075947
1,0.087927935923321
1,0.0879501231390473
1,0.0879723103547736
1,0.0879944975704999
1,0.0880166847862262
1,0.0880388720019525
1,0.0880610592176788
1,0.0880832464334051
1,0.0881054336491314
1,0.0881276208648577
1,0.088149808080584
1,0.0881719952963103
1,0.0881941825120366
1,0.0882163697277629
1,0.0882385569434892
1,0.0882607441592155
1,0.0882829313749418
1,0.0883051185906681
1,0.0883273058063943
1,0.0883494930221207
1,0.088371680237847
1,0.0883938674535732
1,0.0884160546692996
1,0.0884382418850258
1,0.0884604291007521
1,0.0884826163164784
1,0.0885048035322047
1,0.088526990747931
1,0.0885491779636573
1,0.0885713651793836
1,0.0885935523951099
1,0.0886157396108362
1,0.0886379268265625
1,0.0886601140422888
1,0.0886823012580151
1,0.0887044884737414
1,0.0887266756894677
1,0.088748862905194
1,0.0887710501209203
1,0.0887932373366466
1,0.0888154245523729
1,0.0888376117680992
1,0.0888597989838255
1,0.0888819861995518
1,0.0889041734152781
1,0.0889263606310044
1,0.0889485478467307
1,0.088970735062457
1,0.0889929222781833
1,0.0890151094939096
1,0.0890372967096359
1,0.0890594839253622
1,0.0890816711410885
1,0.0891038583568148
1,0.0891260455725411
1,0.0891482327882674
1,0.0891704200039937
1,0.08919260721972
1,0.0892147944354463
1,0.0892369816511726
1,0.0892591688668989
1,0.0892813560826252
1,0.0893035432983515
1,0.0893257305140778
1,0.0893479177298041
1,0.0893701049455304
1,0.0893922921612567
1,0.089414479376983
1,0.0894366665927093
1,0.0894588538084356
1,0.0894810410241619
1,0.0895032282398882
1,0.0895254154556145
1,0.0895476026713408
1,0.0895697898870671
1,0.0895919771027934
1,0.0896141643185197
1,0.089636351534246
1,0.0896585387499723
1,0.0896807259656986
1,0.0897029131814249
1,0.0897251003971512
1,0.0897472876128775
1,0.0897694748286038
1,0.0897916620443301
1,0.0898138492600564
1,0.0898360364757827
1,0.0898582236915089
1,0.0898804109072353
1,0.0899025981229615
1,0.0899247853386878
1,0.0899469725544141
1,0.0899691597701404
1,0.0899913469858667
1,0.090013534201593
1,0.0900357214173193
1,0.0900579086330456
1,0.0900800958487719
1,0.0901022830644982
1,0.0901244702802245
1,0.0901466574959508
1,0.0901688447116771
1,0.0901910319274034
1,0.0902132191431297
1,0.090235406358856
1,0.0902575935745823
1,0.0902797807903086
1,0.0903019680060349
1,0.0903241552217612
1,0.0903463424374875
1,0.0903685296532138
1,0.0903907168689401
1,0.0904129040846664
1,0.0904350913003927
1,0.090457278516119
1,0.0904794657318453
1,0.0905016529475716
1,0.0905238401632979
1,0.0905460273790242
1,0.0905682145947505
1,0.0905904018104768
1,0.0906125890262031
1,0.0906347762419294
1,0.0906569634576557
1,0.090679150673382
1,0.0907013378891083
1,0.0907235251048346
1,0.0907457123205609
1,0.0907678995362872
1,0.0907900867520135
1,0.0908122739677398
1,0.0908344611834661
1,0.0908566483991924
1,0.0908788356149187
1,0.090901022830645
1,0.0909232100463713
1,0.0909453972620976
1,0.0909675844778239
1,0.0909897716935502
1,0.0910119589092765
1,0.0910341461250028
1,0.0910563333407291
1,0.0910785205564554
1,0.0911007077721817
1,0.091122894987908
1,0.0911450822036343
1,0.0911672694193606
1,0.0911894566350869
1,0.0912116438508132
1,0.0912338310665395
1,0.0912560182822658
1,0.0912782054979921
1,0.0913003927137184
1,0.0913225799294446
1,0.091344767145171
1,0.0913669543608973
1,0.0913891415766235
1,0.0914113287923499
1,0.0914335160080761
1,0.0914557032238024
1,0.0914778904395287
1,0.091500077655255
1,0.0915222648709813
1,0.0915444520867076
1,0.0915666393024339
1,0.0915888265181602
1,0.0916110137338865
1,0.0916332009496128
1,0.0916553881653391
1,0.0916775753810654
1,0.0916997625967917
1,0.091721949812518
1,0.0917441370282443
1,0.0917663242439706
1,0.0917885114596969
1,0.0918106986754232
1,0.0918328858911495
1,0.0918550731068758
1,0.0918772603226021
1,0.0918994475383284
1,0.0919216347540547
1,0.091943821969781
1,0.0919660091855073
1,0.0919881964012336
1,0.0920103836169599
1,0.0920325708326862
1,0.0920547580484125
1,0.0920769452641388
1,0.0920991324798651
1,0.0921213196955914
1,0.0921435069113177
1,0.092165694127044
1,0.0921878813427703
1,0.0922100685584966
1,0.0922322557742229
1,0.0922544429899492
1,0.0922766302056755
1,0.0922988174214018
1,0.0923210046371281
1,0.0923431918528544
1,0.0923653790685807
1,0.092387566284307
1,0.0924097535000333
1,0.0924319407157596
1,0.0924541279314859
1,0.0924763151472122
1,0.0924985023629385
1,0.0925206895786648
1,0.0925428767943911
1,0.0925650640101174
1,0.0925872512258437
1,0.09260943844157
1,0.0926316256572963
1,0.0926538128730226
1,0.0926760000887489
1,0.0926981873044752
1,0.0927203745202015
1,0.0927425617359278
1,0.0927647489516541
1,0.0927869361673804
1,0.0928091233831067
1,0.092831310598833
1,0.0928534978145592
1,0.0928756850302856
1,0.0928978722460118
1,0.0929200594617381
1,0.0929422466774645
1,0.0929644338931907
1,0.092986621108917
1,0.0930088083246433
1,0.0930309955403696
1,0.0930531827560959
1,0.0930753699718222
1,0.0930975571875485
1,0.0931197444032748
1,0.0931419316190011
1,0.0931641188347274
1,0.0931863060504537
1,0.09320849326618
1,0.0932306804819063
1,0.0932528676976326
1,0.0932750549133589
1,0.0932972421290852
1,0.0933194293448115
1,0.0933416165605378
1,0.0933638037762641
1,0.0933859909919904
1,0.0934081782077167
1,0.093430365423443
1,0.0934525526391693
1,0.0934747398548956
1,0.0934969270706219
1,0.0935191142863482
1,0.0935413015020745
1,0.0935634887178008
1,0.0935856759335271
1,0.0936078631492534
1,0.0936300503649797
1,0.093652237580706
1,0.0936744247964323
1,0.0936966120121586
1,0.0937187992278849
1,0.0937409864436112
1,0.0937631736593375
1,0.0937853608750638
1,0.0938075480907901
1,0.0938297353065164
1,0.0938519225222427
1,0.093874109737969
1,0.0938962969536953
1,0.0939184841694216
1,0.0939406713851479
1,0.0939628586008742
1,0.0939850458166005
1,0.0940072330323268
1,0.0940294202480531
1,0.0940516074637794
1,0.0940737946795057
1,0.094095981895232
1,0.0941181691109583
1,0.0941403563266846
1,0.0941625435424109
1,0.0941847307581372
1,0.0942069179738635
1,0.0942291051895898
1,0.0942512924053161
1,0.0942734796210423
1,0.0942956668367687
1,0.0943178540524949
1,0.0943400412682213
1,0.0943622284839476
1,0.0943844156996738
1,0.0944066029154002
1,0.0944287901311264
1,0.0944509773468527
1,0.094473164562579
1,0.0944953517783053
1,0.0945175389940316
1,0.0945397262097579
1,0.0945619134254842
1,0.0945841006412105
1,0.0946062878569368
1,0.0946284750726631
1,0.0946506622883894
1,0.0946728495041157
1,0.094695036719842
1,0.0947172239355683
1,0.0947394111512946
1,0.0947615983670209
1,0.0947837855827472
1,0.0948059727984735
1,0.0948281600141998
1,0.0948503472299261
1,0.0948725344456524
1,0.0948947216613787
1,0.094916908877105
1,0.0949390960928313
1,0.0949612833085576
1,0.0949834705242839
1,0.0950056577400102
1,0.0950278449557365
1,0.0950500321714628
1,0.0950722193871891
1,0.0950944066029154
1,0.0951165938186417
1,0.095138781034368
1,0.0951609682500943
1,0.0951831554658206
1,0.0952053426815469
1,0.0952275298972732
1,0.0952497171129995
1,0.0952719043287258
1,0.0952940915444521
1,0.0953162787601784
1,0.0953384659759047
1,0.095360653191631
1,0.0953828404073573
1,0.0954050276230836
1,0.0954272148388099
1,0.0954494020545362
1,0.0954715892702625
1,0.0954937764859888
1,0.0955159637017151
1,0.0955381509174414
1,0.0955603381331677
1,0.095582525348894
1,0.0956047125646203
1,0.0956268997803466
1,0.0956490869960729
1,0.0956712742117992
1,0.0956934614275255
1,0.0957156486432518
1,0.0957378358589781
1,0.0957600230747044
1,0.0957822102904307
1,0.0958043975061569
1,0.0958265847218833
1,0.0958487719376095
1,0.0958709591533358
1,0.0958931463690621
1,0.0959153335847884
1,0.0959375208005148
1,0.095959708016241
1,0.0959818952319673
1,0.0960040824476936
1,0.0960262696634199
1,0.0960484568791462
1,0.0960706440948725
1,0.0960928313105988
1,0.0961150185263251
1,0.0961372057420514
1,0.0961593929577777
1,0.096181580173504
1,0.0962037673892303
1,0.0962259546049566
1,0.0962481418206829
1,0.0962703290364092
1,0.0962925162521355
1,0.0963147034678618
1,0.0963368906835881
1,0.0963590778993144
1,0.0963812651150407
1,0.096403452330767
1,0.0964256395464933
1,0.0964478267622196
1,0.0964700139779459
1,0.0964922011936722
1,0.0965143884093985
1,0.0965365756251248
1,0.0965587628408511
1,0.0965809500565774
1,0.0966031372723037
1,0.09662532448803
1,0.0966475117037563
1,0.0966696989194826
1,0.0966918861352089
1,0.0967140733509352
1,0.0967362605666615
1,0.0967584477823878
1,0.0967806349981141
1,0.0968028222138404
1,0.0968250094295667
1,0.096847196645293
1,0.0968693838610193
1,0.0968915710767456
1,0.0969137582924719
1,0.0969359455081982
1,0.0969581327239245
1,0.0969803199396508
1,0.0970025071553771
1,0.0970246943711034
1,0.0970468815868297
1,0.097069068802556
1,0.0970912560182823
1,0.0971134432340086
1,0.0971356304497349
1,0.0971578176654612
1,0.0971800048811875
1,0.0972021920969138
1,0.0972243793126401
1,0.0972465665283664
1,0.0972687537440926
1,0.097290940959819
1,0.0973131281755453
1,0.0973353153912715
1,0.0973575026069979
1,0.0973796898227241
1,0.0974018770384504
1,0.0974240642541767
1,0.097446251469903
1,0.0974684386856293
1,0.0974906259013556
1,0.0975128131170819
1,0.0975350003328082
1,0.0975571875485345
1,0.0975793747642608
1,0.0976015619799871
1,0.0976237491957134
1,0.0976459364114397
1,0.097668123627166
1,0.0976903108428923
1,0.0977124980586186
1,0.0977346852743449
1,0.0977568724900712
1,0.0977790597057975
1,0.0978012469215238
1,0.0978234341372501
1,0.0978456213529764
1,0.0978678085687027
1,0.097889995784429
1,0.0979121830001553
1,0.0979343702158816
1,0.0979565574316079
1,0.0979787446473342
1,0.0980009318630605
1,0.0980231190787868
1,0.0980453062945131
1,0.0980674935102394
1,0.0980896807259657
1,0.098111867941692
1,0.0981340551574183
1,0.0981562423731446
1,0.0981784295888709
1,0.0982006168045972
1,0.0982228040203235
1,0.0982449912360498
1,0.0982671784517761
1,0.0982893656675024
1,0.0983115528832287
1,0.098333740098955
1,0.0983559273146813
1,0.0983781145304076
1,0.0984003017461339
1,0.0984224889618602
1,0.0984446761775865
1,0.0984668633933128
1,0.0984890506090391
1,0.0985112378247654
1,0.0985334250404917
1,0.098555612256218
1,0.0985777994719443
1,0.0985999866876706
1,0.0986221739033969
1,0.0986443611191232
1,0.0986665483348495
1,0.0986887355505758
1,0.0987109227663021
1,0.0987331099820284
1,0.0987552971977547
1,0.098777484413481
1,0.0987996716292072
1,0.0988218588449336
1,0.0988440460606598
1,0.0988662332763861
1,0.0988884204921124
1,0.0989106077078387
1,0.098932794923565
1,0.0989549821392913
1,0.0989771693550176
1,0.0989993565707439
1,0.0990215437864702
1,0.0990437310021965
1,0.0990659182179228
1,0.0990881054336491
1,0.0991102926493754
1,0.0991324798651017
1,0.099154667080828
1,0.0991768542965543
1,0.0991990415122806
1,0.0992212287280069
1,0.0992434159437332
1,0.0992656031594595
1,0.0992877903751858
1,0.0993099775909121
1,0.0993321648066384
1,0.0993543520223647
1,0.099376539238091
1,0.0993987264538173
1,0.0994209136695436
1,0.0994431008852699
1,0.0994652881009962
1,0.0994874753167225
1,0.0995096625324488
1,0.0995318497481751
1,0.0995540369639014
1,0.0995762241796277
1,0.099598411395354
1,0.0996205986110803
1,0.0996427858268066
1,0.0996649730425329
1,0.0996871602582592
1,0.0997093474739855
1,0.0997315346897118
1,0.0997537219054381
1,0.0997759091211644
1,0.0997980963368907
1,0.099820283552617
1,0.0998424707683433
1,0.0998646579840696
1,0.0998868451997959
1,0.0999090324155222
1,0.0999312196312485
1,0.0999534068469748
1,0.0999755940627011
1,0.0999977812784274
1,0.100019968494154
1,0.10004215570988
1,0.100064342925606
1,0.100086530141333
1,0.100108717357059
1,0.100130904572785
1,0.100153091788511
1,0.100175279004238
1,0.100197466219964
1,0.10021965343569
1,0.100241840651417
1,0.100264027867143
1,0.100286215082869
1,0.100308402298596
1,0.100330589514322
1,0.100352776730048
1,0.100374963945774
1,0.100397151161501
1,0.100419338377227
1,0.100441525592953
1,0.10046371280868
1,0.100485900024406
1,0.100508087240132
1,0.100530274455859
1,0.100552461671585
1,0.100574648887311
1,0.100596836103037
1,0.100619023318764
1,0.10064121053449
2,0.100663397750216
2,0.100685584965943
2,0.100707772181669
2,0.100729959397395
2,0.100752146613122
2,0.100774333828848
2,0.100796521044574
2,0.1008187082603
2,0.100840895476027
2,0.100863082691753
2,0.100885269907479
2,0.100907457123206
2,0.100929644338932
2,0.100951831554658
2,0.100974018770385
2,0.100996205986111
2,0.101018393201837
2,0.101040580417563
2,0.10106276763329
2,0.101084954849016
2,0.101107142064742
2,0.101129329280469
2,0.101151516496195
2,0.101173703711921
2,0.101195890927647
2,0.101218078143374
2,0.1012402653591
2,0.101262452574826
2,0.101284639790553
2,0.101306827006279
2,0.101329014222005
2,0.101351201437732
2,0.101373388653458
2,0.101395575869184
2,0.10141776308491
2,0.101439950300637
2,0.101462137516363
2,0.101484324732089
2,0.101506511947816
2,0.101528699163542
2,0.101550886379268
2,0.101573073594995
2,0.101595260810721
2,0.101617448026447
2,0.101639635242173
2,0.1016618224579
2,0.101684009673626
2,0.101706196889352
2,0.101728384105079
2,0.101750571320805
2,0.101772758536531
2,0.101794945752258
2,0.101817132967984
2,0.10183932018371
2,0.101861507399436
2,0.101883694615163
2,0.101905881830889
2,0.101928069046615
2,0.101950256262342
2,0.101972443478068
2,0.101994630693794
2,0.102016817909521
2,0.102039005125247
2,0.102061192340973
2,0.102083379556699
2,0.102105566772426
2,0.102127753988152
2,0.102149941203878
2,0.102172128419605
2,0.102194315635331
2,0.102216502851057
2,0.102238690066784
2,0.10226087728251
2,0.102283064498236
2,0.102305251713962
2,0.102327438929689
2,0.102349626145415
2,0.102371813361141
2,0.102394000576868
2,0.102416187792594
2,0.10243837500832
2,0.102460562224047
2,0.102482749439773
2,0.102504936655499
2,0.102527123871225
2,0.102549311086952
2,0.102571498302678
2,0.102593685518404
2,0.102615872734131
2,0.102638059949857
2,0.102660247165583
2,0.102682434381309
2,0.102704621597036
2,0.102726808812762
2,0.102748996028488
2,0.102771183244215
2,0.102793370459941
2,0.102815557675667
2,0.102837744891394
2,0.10285993210712
2,0.102882119322846
2,0.102904306538572
2,0.102926493754299
2,0.102948680970025
2,0.102970868185751
2,0.102993055401478
2,0.103015242617204
2,0.10303742983293
2,0.103059617048657
2,0.103081804264383
2,0.103103991480109
2,0.103126178695835
2,0.103148365911562
2,0.103170553127288
2,0.103192740343014
2,0.103214927558741
2,0.103237114774467
2,0.103259301990193
2,0.10328148920592
2,0.103303676421646
2,0.103325863637372
2,0.103348050853098
2,0.103370238068825
2,0.103392425284551
2,0.103414612500277
2,0.103436799716004
2,0.10345898693173
2,0.103481174147456
2,0.103503361363183
2,0.103525548578909
2,0.103547735794635
2,0.103569923010361
2,0.103592110226088
2,0.103614297441814
2,0.10363648465754
2,0.103658671873267
2,0.103680859088993
2,0.103703046304719
2,0.103725233520446
2,0.103747420736172
2,0.103769607951898
2,0.103791795167624
2,0.103813982383351
2,0.103836169599077
2,0.103858356814803
2,0.10388054403053
2,0.103902731246256
2,0.103924918461982
2,0.103947105677708
2,0.103969292893435
2,0.103991480109161
2,0.104013667324887
2,0.104035854540614
2,0.10405804175634
2,0.104080228972066
2,0.104102416187793
2,0.104124603403519
2,0.104146790619245
2,0.104168977834971
2,0.104191165050698
2,0.104213352266424
2,0.10423553948215
2,0.104257726697877
2,0.104279913913603
2,0.104302101129329
2,0.104324288345056
2,0.104346475560782
2,0.104368662776508
2,0.104390849992234
2,0.104413037207961
2,0.104435224423687
2,0.104457411639413
2,0.10447959885514
2,0.104501786070866
2,0.104523973286592
2,0.104546160502319
2,0.104568347718045
2,0.104590534933771
2,0.104612722149497
2,0.104634909365224
2,0.10465709658095
2,0.104679283796676
2,0.104701471012403
2,0.104723658228129
2,0.104745845443855
2,0.104768032659582
2,0.104790219875308
2,0.104812407091034
2,0.10483459430676
2,0.104856781522487
2,0.104878968738213
2,0.104901155953939
2,0.104923343169666
2,0.104945530385392
2,0.104967717601118
2,0.104989904816845
2,0.105012092032571
2,0.105034279248297
2,0.105056466464023
2,0.10507865367975
2,0.105100840895476
2,0.105123028111202
2,0.105145215326929
2,0.105167402542655
2,0.105189589758381
2,0.105211776974108
2,0.105233964189834
2,0.10525615140556
2,0.105278338621286
2,0.105300525837013
2,0.105322713052739
2,0.105344900268465
2,0.105367087484192
2,0.105389274699918
2,0.105411461915644
2,0.105433649131371
2,0.105455836347097
2,0.105478023562823
2,0.105500210778549
2,0.105522397994276
2,0.105544585210002
2,0.105566772425728
2,0.105588959641455
2,0.105611146857181
2,0.105633334072907
2,0.105655521288633
2,0.10567770850436
2,0.105699895720086
2,0.105722082935812
2,0.105744270151539
2,0.105766457367265
2,0.105788644582991
2,0.105810831798718
2,0.105833019014444
2,0.10585520623017
2,0.105877393445896
2,0.105899580661623
2,0.105921767877349
2,0.105943955093075
2,0.105966142308802
2,0.105988329524528
2,0.106010516740254
2,0.106032703955981
2,0.106054891171707
2,0.106077078387433
2,0.106099265603159
2,0.106121452818886
2,0.106143640034612
2,0.106165827250338
2,0.106188014466065
2,0.106210201681791
2,0.106232388897517
2,0.106254576113244
2,0.10627676332897
2,0.106298950544696
2,0.106321137760422
2,0.106343324976149
2,0.106365512191875
2,0.106387699407601
2,0.106409886623328
2,0.106432073839054
2,0.10645426105478
2,0.106476448270507
2,0.106498635486233
2,0.106520822701959
2,0.106543009917685
2,0.106565197133412
2,0.106587384349138
2,0.106609571564864
2,0.106631758780591
2,0.106653945996317
2,0.106676133212043
2,0.10669832042777
2,0.106720507643496
2,0.106742694859222
2,0.106764882074948
2,0.106787069290675
2,0.106809256506401
2,0.106831443722127
2,0.106853630937854
2,0.10687581815358
2,0.106898005369306
2,0.106920192585033
2,0.106942379800759
2,0.106964567016485
2,0.106986754232211
2,0.107008941447938
2,0.107031128663664
2,0.10705331587939
2,0.107075503095117
2,0.107097690310843
2,0.107119877526569
2,0.107142064742295
2,0.107164251958022
2,0.107186439173748
2,0.107208626389474
2,0.107230813605201
2,0.107253000820927
2,0.107275188036653
2,0.10729737525238
2,0.107319562468106
2,0.107341749683832
2,0.107363936899558
2,0.107386124115285
2,0.107408311331011
2,0.107430498546737
2,0.107452685762464
2,0.10747487297819
2,0.107497060193916
2,0.107519247409643
2,0.107541434625369
2,0.107563621841095
2,0.107585809056821
2,0.107607996272548
2,0.107630183488274
2,0.107652370704
2,0.107674557919727
2,0.107696745135453
2,0.107718932351179
2,0.107741119566906
2,0.107763306782632
2,0.107785493998358
2,0.107807681214084
2,0.107829868429811
2,0.107852055645537
2,0.107874242861263
2,0.10789643007699
2,0.107918617292716
2,0.107940804508442
2,0.107962991724169
2,0.107985178939895
2,0.108007366155621
2,0.108029553371347
2,0.108051740587074
2,0.1080739278028
2,0.108096115018526
2,0.108118302234253
2,0.108140489449979
2,0.108162676665705
2,0.108184863881432
2,0.108207051097158
2,0.108229238312884
2,0.10825142552861
2,0.108273612744337
2,0.108295799960063
2,0.108317987175789
2,0.108340174391516
2,0.108362361607242
2,0.108384548822968
2,0.108406736038695
2,0.108428923254421
2,0.108451110470147
2,0.108473297685873
2,0.1084954849016
2,0.108517672117326
2,0.108539859333052
2,0.108562046548779
2,0.108584233764505
2,0.108606420980231
2,0.108628608195957
2,0.108650795411684
2,0.10867298262741
2,0.108695169843136
2,0.108717357058863
2,0.108739544274589
2,0.108761731490315
2,0.108783918706042
2,0.108806105921768
2,0.108828293137494
2,0.10885048035322
2,0.108872667568947
2,0.108894854784673
2,0.108917042000399
2,0.108939229216126
2,0.108961416431852
2,0.108983603647578
2,0.109005790863305
2,0.109027978079031
2,0.109050165294757
2,0.109072352510483
2,0.10909453972621
2,0.109116726941936
2,0.109138914157662
2,0.109161101373389
2,0.109183288589115
2,0.109205475804841
2,0.109227663020568
2,0.109249850236294
2,0.10927203745202
2,0.109294224667746
2,0.109316411883473
2,0.109338599099199
2,0.109360786314925
2,0.109382973530652
2,0.109405160746378
2,0.109427347962104
2,0.109449535177831
2,0.109471722393557
2,0.109493909609283
2,0.109516096825009
2,0.109538284040736
2,0.109560471256462
2,0.109582658472188
2,0.109604845687915
2,0.109627032903641
2,0.109649220119367
2,0.109671407335094
2,0.10969359455082
2,0.109715781766546
2,0.109737968982272
2,0.109760156197999
2,0.109782343413725
2,0.109804530629451
2,0.109826717845178
2,0.109848905060904
2,0.10987109227663
2,0.109893279492356
2,0.109915466708083
2,0.109937653923809
2,0.109959841139535
2,0.109982028355262
2,0.110004215570988
2,0.110026402786714
2,0.110048590002441
2,0.110070777218167
2,0.110092964433893
2,0.110115151649619
2,0.110137338865346
2,0.110159526081072
2,0.110181713296798
2,0.110203900512525
2,0.110226087728251
2,0.110248274943977
2,0.110270462159704
2,0.11029264937543
2,0.110314836591156
2,0.110337023806882
2,0.110359211022609
2,0.110381398238335
2,0.110403585454061
2,0.110425772669788
2,0.110447959885514
2,0.11047014710124
2,0.110492334316967
2,0.110514521532693
2,0.110536708748419
2,0.110558895964145
2,0.110581083179872
2,0.110603270395598
2,0.110625457611324
2,0.110647644827051
2,0.110669832042777
2,0.110692019258503
2,0.11071420647423
2,0.110736393689956
2,0.110758580905682
2,0.110780768121408
2,0.110802955337135
2,0.110825142552861
2,0.110847329768587
2,0.110869516984314
2,0.11089170420004
2,0.110913891415766
2,0.110936078631493
2,0.110958265847219
2,0.110980453062945
2,0.111002640278671
2,0.111024827494398
2,0.111047014710124
2,0.11106920192585
2,0.111091389141577
2,0.111113576357303
2,0.111135763573029
2,0.111157950788756
2,0.111180138004482
2,0.111202325220208
2,0.111224512435934
2,0.111246699651661
2,0.111268886867387
2,0.111291074083113
2,0.11131326129884
2,0.111335448514566
2,0.111357635730292
2,0.111379822946019
2,0.111402010161745
2,0.111424197377471
2,0.111446384593197
2,0.111468571808924
2,0.11149075902465
2,0.111512946240376
2,0.111535133456103
2,0.111557320671829
2,0.111579507887555
2,0.111601695103281
2,0.111623882319008
2,0.111646069534734
2,0.11166825675046
2,0.111690443966187
2,0.111712631181913
2,0.111734818397639
2,0.111757005613366
2,0.111779192829092
2,0.111801380044818
2,0.111823567260544
2,0.111845754476271
2,0.111867941691997
2,0.111890128907723
2,0.11191231612345
2,0.111934503339176
2,0.111956690554902
2,0.111978877770629
2,0.112001064986355
2,0.112023252202081
2,0.112045439417807
2,0.112067626633534
2,0.11208981384926
2,0.112112001064986
2,0.112134188280713
2,0.112156375496439
2,0.112178562712165
2,0.112200749927892
2,0.112222937143618
2,0.112245124359344
2,0.11226731157507
2,0.112289498790797
2,0.112311686006523
2,0.112333873222249
2,0.112356060437976
2,0.112378247653702
2,0.112400434869428
2,0.112422622085155
2,0.112444809300881
2,0.112466996516607
2,0.112489183732333
2,0.11251137094806
2,0.112533558163786
2,0.112555745379512
2,0.112577932595239
2,0.112600119810965
2,0.112622307026691
2,0.112644494242418
2,0.112666681458144
2,0.11268886867387
2,0.112711055889596
2,0.112733243105323
2,0.112755430321049
2,0.112777617536775
2,0.112799804752502
2,0.112821991968228
2,0.112844179183954
2,0.112866366399681
2,0.112888553615407
2,0.112910740831133
2,0.112932928046859
2,0.112955115262586
2,0.112977302478312
2,0.112999489694038
2,0.113021676909765
2,0.113043864125491
2,0.113066051341217
2,0.113088238556943
2,0.11311042577267
2,0.113132612988396
2,0.113154800204122
2,0.113176987419849
2,0.113199174635575
2,0.113221361851301
2,0.113243549067028
2,0.113265736282754
2,0.11328792349848
2,0.113310110714206
2,0.113332297929933
2,0.113354485145659
2,0.113376672361385
2,0.113398859577112
2,0.113421046792838
2,0.113443234008564
2,0.113465421224291
2,0.113487608440017
2,0.113509795655743
2,0.113531982871469
2,0.113554170087196
2,0.113576357302922
2,0.113598544518648
2,0.113620731734375
2,0.113642918950101
2,0.113665106165827
2,0.113687293381554
2,0.11370948059728
2,0.113731667813006
2,0.113753855028732
2,0.113776042244459
2,0.113798229460185
2,0.113820416675911
2,0.113842603891638
2,0.113864791107364
2,0.11388697832309
2,0.113909165538817
2,0.113931352754543
2,0.113953539970269
2,0.113975727185995
2,0.113997914401722
2,0.114020101617448
2,0.114042288833174
2,0.114064476048901
2,0.114086663264627
2,0.114108850480353
2,0.11413103769608
2,0.114153224911806
2,0.114175412127532
2,0.114197599343258
2,0.114219786558985
2,0.114241973774711
2,0.114264160990437
2,0.114286348206164
2,0.11430853542189
2,0.114330722637616
2,0.114352909853343
2,0.114375097069069
2,0.114397284284795
2,0.114419471500521
2,0.114441658716248
2,0.114463845931974
2,0.1144860331477
2,0.114508220363427
2,0.114530407579153
2,0.114552594794879
2,0.114574782010605
2,0.114596969226332
2,0.114619156442058
2,0.114641343657784
2,0.114663530873511
2,0.114685718089237
2,0.114707905304963
2,0.11473009252069
2,0.114752279736416
2,0.114774466952142
2,0.114796654167868
2,0.114818841383595
2,0.114841028599321
2,0.114863215815047
2,0.114885403030774
2,0.1149075902465
2,0.114929777462226
2,0.114951964677953
2,0.114974151893679
2,0.114996339109405
2,0.115018526325131
2,0.115040713540858
2,0.115062900756584
2,0.11508508797231
2,0.115107275188037
2,0.115129462403763
2,0.115151649619489
2,0.115173836835216
2,0.115196024050942
2,0.115218211266668
2,0.115240398482394
2,0.115262585698121
2,0.115284772913847
2,0.115306960129573
2,0.1153291473453
2,0.115351334561026
2,0.115373521776752
2,0.115395708992479
2,0.115417896208205
2,0.115440083423931
2,0.115462270639657
2,0.115484457855384
2,0.11550664507111
2,0.115528832286836
2,0.115551019502563
2,0.115573206718289
2,0.115595393934015
2,0.115617581149742
2,0.115639768365468
2,0.115661955581194
2,0.11568414279692
2,0.115706330012647
2,0.115728517228373
2,0.115750704444099
2,0.115772891659826
2,0.115795078875552
2,0.115817266091278
2,0.115839453307005
2,0.115861640522731
2,0.115883827738457
2,0.115906014954183
2,0.11592820216991
2,0.115950389385636
2,0.115972576601362
2,0.115994763817089
2,0.116016951032815
2,0.116039138248541
2,0.116061325464267
2,0.116083512679994
2,0.11610569989572
2,0.116127887111446
2,0.116150074327173
2,0.116172261542899
2,0.116194448758625
2,0.116216635974352
2,0.116238823190078
2,0.116261010405804
2,0.11628319762153
2,0.116305384837257
2,0.116327572052983
2,0.116349759268709
2,0.116371946484436
2,0.116394133700162
2,0.116416320915888
2,0.116438508131615
2,0.116460695347341
2,0.116482882563067
2,0.116505069778793
2,0.11652725699452
2,0.116549444210246
2,0.116571631425972
2,0.116593818641699
2,0.116616005857425
2,0.116638193073151
2,0.116660380288878
2,0.116682567504604
2,0.11670475472033
2,0.116726941936056
2,0.116749129151783
2,0.116771316367509
2,0.116793503583235
2,0.116815690798962
2,0.116837878014688
2,0.116860065230414
2,0.116882252446141
2,0.116904439661867
2,0.116926626877593
2,0.116948814093319
2,0.116971001309046
2,0.116993188524772
2,0.117015375740498
2,0.117037562956225
2,0.117059750171951
2,0.117081937387677
2,0.117104124603404
2,0.11712631181913
3,0.117148499034856
3,0.117170686250582
3,0.117192873466309
3,0.117215060682035
3,0.117237247897761
3,0.117259435113488
3,0.117281622329214
3,0.11730380954494
3,0.117325996760667
3,0.117348183976393
3,0.117370371192119
3,0.117392558407845
3,0.117414745623572
3,0.117436932839298
3,0.117459120055024
3,0.117481307270751
3,0.117503494486477
3,0.117525681702203
3,0.117547868917929
3,0.117570056133656
3,0.117592243349382
3,0.117614430565108
3,0.117636617780835
3,0.117658804996561
3,0.117680992212287
3,0.117703179428014
3,0.11772536664374
3,0.117747553859466
3,0.117769741075192
3,0.117791928290919
3,0.117814115506645
3,0.117836302722371
3,0.117858489938098
3,0.117880677153824
3,0.11790286436955
3,0.117925051585277
3,0.117947238801003
3,0.117969426016729
3,0.117991613232455
3,0.118013800448182
3,0.118035987663908
3,0.118058174879634
3,0.118080362095361
3,0.118102549311087
3,0.118124736526813
3,0.11814692374254
3,0.118169110958266
3,0.118191298173992
3,0.118213485389718
3,0.118235672605445
3,0.118257859821171
3,0.118280047036897
3,0.118302234252624
3,0.11832442146835
3,0.118346608684076
3,0.118368795899803
3,0.118390983115529
3,0.118413170331255
3,0.118435357546981
3,0.118457544762708
3,0.118479731978434
3,0.11850191919416
3,0.118524106409887
3,0.118546293625613
3,0.118568480841339
3,0.118590668057066
3,0.118612855272792
3,0.118635042488518
3,0.118657229704244
3,0.118679416919971
3,0.118701604135697
3,0.118723791351423
3,0.11874597856715
3,0.118768165782876
3,0.118790352998602
3,0.118812540214329
3,0.118834727430055
3,0.118856914645781
3,0.118879101861507
3,0.118901289077234
3,0.11892347629296
3,0.118945663508686
3,0.118967850724413
3,0.118990037940139
3,0.119012225155865
3,0.119034412371591
3,0.119056599587318
3,0.119078786803044
3,0.11910097401877
3,0.119123161234497
3,0.119145348450223
3,0.119167535665949
3,0.119189722881676
3,0.119211910097402
3,0.119234097313128
3,0.119256284528854
3,0.119278471744581
3,0.119300658960307
3,0.119322846176033
3,0.11934503339176
3,0.119367220607486
3,0.119389407823212
3,0.119411595038939
3,0.119433782254665
3,0.119455969470391
3,0.119478156686117
3,0.119500343901844
3,0.11952253111757
3,0.119544718333296
3,0.119566905549023
3,0.119589092764749
3,0.119611279980475
3,0.119633467196202
3,0.119655654411928
3,0.119677841627654
3,0.11970002884338
3,0.119722216059107
3,0.119744403274833
3,0.119766590490559
3,0.119788777706286
3,0.119810964922012
3,0.119833152137738
3,0.119855339353465
3,0.119877526569191
3,0.119899713784917
3,0.119921901000643
3,0.11994408821637
3,0.119966275432096
3,0.119988462647822
3,0.120010649863549
3,0.120032837079275
3,0.120055024295001
3,0.120077211510728
3,0.120099398726454
3,0.12012158594218
3,0.120143773157906
3,0.120165960373633
3,0.120188147589359
3,0.120210334805085
3,0.120232522020812
3,0.120254709236538
3,0.120276896452264
3,0.12029908366799
3,0.120321270883717
3,0.120343458099443
3,0.120365645315169
3,0.120387832530896
3,0.120410019746622
3,0.120432206962348
3,0.120454394178075
3,0.120476581393801
3,0.120498768609527
3,0.120520955825253
3,0.12054314304098
3,0.120565330256706
3,0.120587517472432
3,0.120609704688159
3,0.120631891903885
3,0.120654079119611
3,0.120676266335338
3,0.120698453551064
3,0.12072064076679
3,0.120742827982516
3,0.120765015198243
3,0.120787202413969
3,0.120809389629695
3,0.120831576845422
3,0.120853764061148
3,0.120875951276874
3,0.120898138492601
3,0.120920325708327
3,0.120942512924053
3,0.120964700139779
3,0.120986887355506
3,0.121009074571232
3,0.121031261786958
3,0.121053449002685
3,0.121075636218411
3,0.121097823434137
3,0.121120010649864
3,0.12114219786559
3,0.121164385081316
3,0.121186572297042
3,0.121208759512769
3,0.121230946728495
3,0.121253133944221
3,0.121275321159948
3,0.121297508375674
3,0.1213196955914
3,0.121341882807127
3,0.121364070022853
3,0.121386257238579
3,0.121408444454305
3,0.121430631670032
3,0.121452818885758
3,0.121475006101484
3,0.121497193317211
3,0.121519380532937
3,0.121541567748663
3,0.12156375496439
3,0.121585942180116
3,0.121608129395842
3,0.121630316611568
3,0.121652503827295
3,0.121674691043021
3,0.121696878258747
3,0.121719065474474
3,0.1217412526902
3,0.121763439905926
3,0.121785627121653
3,0.121807814337379
3,0.121830001553105
3,0.121852188768831
3,0.121874375984558
3,0.121896563200284
3,0.12191875041601
3,0.121940937631737
3,0.121963124847463
3,0.121985312063189
3,0.122007499278915
3,0.122029686494642
3,0.122051873710368
3,0.122074060926094
3,0.122096248141821
3,0.122118435357547
3,0.122140622573273
3,0.122162809789
3,0.122184997004726
3,0.122207184220452
3,0.122229371436178
3,0.122251558651905
3,0.122273745867631
3,0.122295933083357
3,0.122318120299084
3,0.12234030751481
3,0.122362494730536
3,0.122384681946263
3,0.122406869161989
3,0.122429056377715
3,0.122451243593441
3,0.122473430809168
3,0.122495618024894
3,0.12251780524062
3,0.122539992456347
3,0.122562179672073
3,0.122584366887799
3,0.122606554103526
3,0.122628741319252
3,0.122650928534978
3,0.122673115750704
3,0.122695302966431
3,0.122717490182157
3,0.122739677397883
3,0.12276186461361
3,0.122784051829336
3,0.122806239045062
3,0.122828426260789
3,0.122850613476515
3,0.122872800692241
3,0.122894987907967
3,0.122917175123694
3,0.12293936233942
3,0.122961549555146
3,0.122983736770873
3,0.123005923986599
3,0.123028111202325
3,0.123050298418052
3,0.123072485633778
3,0.123094672849504
3,0.12311686006523
3,0.123139047280957
3,0.123161234496683
3,0.123183421712409
3,0.123205608928136
3,0.123227796143862
3,0.123249983359588
3,0.123272170575315
3,0.123294357791041
3,0.123316545006767
3,0.123338732222493
3,0.12336091943822
3,0.123383106653946
3,0.123405293869672
3,0.123427481085399
3,0.123449668301125
3,0.123471855516851
3,0.123494042732577
3,0.123516229948304
3,0.12353841716403
3,0.123560604379756
3,0.123582791595483
3,0.123604978811209
3,0.123627166026935
3,0.123649353242662
3,0.123671540458388
3,0.123693727674114
3,0.12371591488984
3,0.123738102105567
3,0.123760289321293
3,0.123782476537019
3,0.123804663752746
3,0.123826850968472
3,0.123849038184198
3,0.123871225399925
3,0.123893412615651
3,0.123915599831377
3,0.123937787047103
3,0.12395997426283
3,0.123982161478556
3,0.124004348694282
3,0.124026535910009
3,0.124048723125735
3,0.124070910341461
3,0.124093097557188
3,0.124115284772914
3,0.12413747198864
3,0.124159659204366
3,0.124181846420093
3,0.124204033635819
3,0.124226220851545
3,0.124248408067272
3,0.124270595282998
3,0.124292782498724
3,0.124314969714451
3,0.124337156930177
3,0.124359344145903
3,0.124381531361629
3,0.124403718577356
3,0.124425905793082
3,0.124448093008808
3,0.124470280224535
3,0.124492467440261
3,0.124514654655987
3,0.124536841871714
3,0.12455902908744
3,0.124581216303166
3,0.124603403518892
3,0.124625590734619
3,0.124647777950345
3,0.124669965166071
3,0.124692152381798
3,0.124714339597524
3,0.12473652681325
3,0.124758714028977
3,0.124780901244703
3,0.124803088460429
3,0.124825275676155
3,0.124847462891882
3,0.124869650107608
3,0.124891837323334
3,0.124914024539061
3,0.124936211754787
3,0.124958398970513
3,0.124980586186239
3,0.125002773401966
3,0.125024960617692
3,0.125047147833418
3,0.125069335049145
3,0.125091522264871
3,0.125113709480597
3,0.125135896696324
3,0.12515808391205
3,0.125180271127776
3,0.125202458343502
3,0.125224645559229
3,0.125246832774955
3,0.125269019990681
3,0.125291207206408
3,0.125313394422134
3,0.12533558163786
3,0.125357768853587
3,0.125379956069313
3,0.125402143285039
3,0.125424330500765
3,0.125446517716492
3,0.125468704932218
3,0.125490892147944
3,0.125513079363671
3,0.125535266579397
3,0.125557453795123
3,0.12557964101085
3,0.125601828226576
3,0.125624015442302
3,0.125646202658028
3,0.125668389873755
3,0.125690577089481
3,0.125712764305207
3,0.125734951520934
3,0.12575713873666
3,0.125779325952386
3,0.125801513168113
3,0.125823700383839
3,0.125845887599565
3,0.125868074815291
3,0.125890262031018
3,0.125912449246744
3,0.12593463646247
3,0.125956823678197
3,0.125979010893923
3,0.126001198109649
3,0.126023385325376
3,0.126045572541102
3,0.126067759756828
3,0.126089946972554
3,0.126112134188281
3,0.126134321404007
3,0.126156508619733
3,0.12617869583546
3,0.126200883051186
3,0.126223070266912
3,0.126245257482639
3,0.126267444698365
3,0.126289631914091
3,0.126311819129817
3,0.126334006345544
3,0.12635619356127
3,0.126378380776996
3,0.126400567992723
3,0.126422755208449
3,0.126444942424175
3,0.126467129639901
3,0.126489316855628
3,0.126511504071354
3,0.12653369128708
3,0.126555878502807
3,0.126578065718533
3,0.126600252934259
3,0.126622440149986
3,0.126644627365712
3,0.126666814581438
3,0.126689001797164
3,0.126711189012891
3,0.126733376228617
3,0.126755563444343
3,0.12677775066007
3,0.126799937875796
3,0.126822125091522
3,0.126844312307249
3,0.126866499522975
3,0.126888686738701
3,0.126910873954427
3,0.126933061170154
3,0.12695524838588
3,0.126977435601606
3,0.126999622817333
3,0.127021810033059
3,0.127043997248785
3,0.127066184464512
3,0.127088371680238
3,0.127110558895964
3,0.12713274611169
3,0.127154933327417
3,0.127177120543143
3,0.127199307758869
3,0.127221494974596
3,0.127243682190322
3,0.127265869406048
3,0.127288056621775
3,0.127310243837501
3,0.127332431053227
3,0.127354618268953
3,0.12737680548468
3,0.127398992700406
3,0.127421179916132
3,0.127443367131859
3,0.127465554347585
3,0.127487741563311
3,0.127509928779038
3,0.127532115994764
3,0.12755430321049
3,0.127576490426216
3,0.127598677641943
3,0.127620864857669
3,0.127643052073395
3,0.127665239289122
3,0.127687426504848
3,0.127709613720574
3,0.127731800936301
4,0.127753988152027
4,0.127776175367753
4,0.127798362583479
4,0.127820549799206
4,0.127842737014932
4,0.127864924230658
4,0.127887111446385
4,0.127909298662111
4,0.127931485877837
4,0.127953673093563
4,0.12797586030929
4,0.127998047525016
4,0.128020234740742
4,0.128042421956469
4,0.128064609172195
4,0.128086796387921
4,0.128108983603648
4,0.128131170819374
4,0.1281533580351
4,0.128175545250826
4,0.128197732466553
4,0.128219919682279
4,0.128242106898005
4,0.128264294113732
4,0.128286481329458
4,0.128308668545184
4,0.128330855760911
4,0.128353042976637
4,0.128375230192363
4,0.128397417408089
4,0.128419604623816
4,0.128441791839542
4,0.128463979055268
4,0.128486166270995
4,0.128508353486721
4,0.128530540702447
4,0.128552727918174
4,0.1285749151339
4,0.128597102349626
4,0.128619289565352
4,0.128641476781079
4,0.128663663996805
4,0.128685851212531
4,0.128708038428258
4,0.128730225643984
4,0.12875241285971
4,0.128774600075437
4,0.128796787291163
4,0.128818974506889
4,0.128841161722615
4,0.128863348938342
4,0.128885536154068
4,0.128907723369794
4,0.128929910585521
4,0.128952097801247
4,0.128974285016973
4,0.1289964722327
4,0.129018659448426
4,0.129040846664152
4,0.129063033879878
4,0.129085221095605
4,0.129107408311331
4,0.129129595527057
4,0.129151782742784
4,0.12917396995851
4,0.129196157174236
4,0.129218344389962
4,0.129240531605689
4,0.129262718821415
4,0.129284906037141
4,0.129307093252868
4,0.129329280468594
4,0.12935146768432
4,0.129373654900047
4,0.129395842115773
4,0.129418029331499
4,0.129440216547225
4,0.129462403762952
4,0.129484590978678
4,0.129506778194404
4,0.129528965410131
4,0.129551152625857
4,0.129573339841583
4,0.12959552705731
4,0.129617714273036
4,0.129639901488762
4,0.129662088704488
4,0.129684275920215
4,0.129706463135941
4,0.129728650351667
4,0.129750837567394
4,0.12977302478312
4,0.129795211998846
4,0.129817399214573
4,0.129839586430299
4,0.129861773646025
4,0.129883960861751
4,0.129906148077478
4,0.129928335293204
4,0.12995052250893
4,0.129972709724657
4,0.129994896940383
4,0.130017084156109
4,0.130039271371836
4,0.130061458587562
4,0.130083645803288
4,0.130105833019014
4,0.130128020234741
4,0.130150207450467
4,0.130172394666193
4,0.13019458188192
4,0.130216769097646
4,0.130238956313372
4,0.130261143529099
4,0.130283330744825
4,0.130305517960551
4,0.130327705176277
4,0.130349892392004
4,0.13037207960773
4,0.130394266823456
4,0.130416454039183
4,0.130438641254909
4,0.130460828470635
4,0.130483015686362
4,0.130505202902088
4,0.130527390117814
4,0.13054957733354
4,0.130571764549267
4,0.130593951764993
4,0.130616138980719
4,0.130638326196446
4,0.130660513412172
4,0.130682700627898
4,0.130704887843624
4,0.130727075059351
4,0.130749262275077
4,0.130771449490803
4,0.13079363670653
4,0.130815823922256
4,0.130838011137982
4,0.130860198353709
4,0.130882385569435
4,0.130904572785161
4,0.130926760000887
4,0.130948947216614
4,0.13097113443234
4,0.130993321648066
4,0.131015508863793
4,0.131037696079519
4,0.131059883295245
4,0.131082070510972
4,0.131104257726698
4,0.131126444942424
4,0.13114863215815
4,0.131170819373877
4,0.131193006589603
4,0.131215193805329
4,0.131237381021056
4,0.131259568236782
4,0.131281755452508
4,0.131303942668235
4,0.131326129883961
4,0.131348317099687
4,0.131370504315413
4,0.13139269153114
4,0.131414878746866
4,0.131437065962592
4,0.131459253178319
4,0.131481440394045
4,0.131503627609771
4,0.131525814825498
4,0.131548002041224
4,0.13157018925695
4,0.131592376472676
4,0.131614563688403
4,0.131636750904129
4,0.131658938119855
4,0.131681125335582
4,0.131703312551308
4,0.131725499767034
4,0.131747686982761
4,0.131769874198487
4,0.131792061414213
4,0.131814248629939
4,0.131836435845666
4,0.131858623061392
4,0.131880810277118
4,0.131902997492845
4,0.131925184708571
4,0.131947371924297
4,0.131969559140024
4,0.13199174635575
4,0.132013933571476
4,0.132036120787202
4,0.132058308002929
4,0.132080495218655
4,0.132102682434381
4,0.132124869650108
4,0.132147056865834
4,0.13216924408156
4,0.132191431297286
4,0.132213618513013
4,0.132235805728739
4,0.132257992944465
4,0.132280180160192
4,0.132302367375918
4,0.132324554591644
4,0.132346741807371
4,0.132368929023097
4,0.132391116238823
4,0.132413303454549
4,0.132435490670276
4,0.132457677886002
4,0.132479865101728
4,0.132502052317455
4,0.132524239533181
4,0.132546426748907
4,0.132568613964634
4,0.13259080118036
4,0.132612988396086
4,0.132635175611812
4,0.132657362827539
4,0.132679550043265
4,0.132701737258991
4,0.132723924474718
4,0.132746111690444
4,0.13276829890617
4,0.132790486121897
4,0.132812673337623
4,0.132834860553349
4,0.132857047769075
4,0.132879234984802
4,0.132901422200528
4,0.132923609416254
4,0.132945796631981
4,0.132967983847707
4,0.132990171063433
4,0.13301235827916
4,0.133034545494886
4,0.133056732710612
4,0.133078919926338
4,0.133101107142065
4,0.133123294357791
4,0.133145481573517
4,0.133167668789244
4,0.13318985600497
4,0.133212043220696
4,0.133234230436423
4,0.133256417652149
4,0.133278604867875
4,0.133300792083601
4,0.133322979299328
4,0.133345166515054
4,0.13336735373078
4,0.133389540946507
4,0.133411728162233
4,0.133433915377959
4,0.133456102593686
4,0.133478289809412
4,0.133500477025138
4,0.133522664240864
4,0.133544851456591
4,0.133567038672317
4,0.133589225888043
4,0.13361141310377
4,0.133633600319496
4,0.133655787535222
4,0.133677974750949
4,0.133700161966675
4,0.133722349182401
4,0.133744536398127
4,0.133766723613854
4,0.13378891082958
4,0.133811098045306
4,0.133833285261033
4,0.133855472476759
4,0.133877659692485
4,0.133899846908211
4,0.133922034123938
4,0.133944221339664
4,0.13396640855539
4,0.133988595771117
4,0.134010782986843
4,0.134032970202569
4,0.134055157418296
4,0.134077344634022
4,0.134099531849748
4,0.134121719065474
4,0.134143906281201
4,0.134166093496927
4,0.134188280712653
4,0.13421046792838
4,0.134232655144106
4,0.134254842359832
4,0.134277029575559
4,0.134299216791285
4,0.134321404007011
4,0.134343591222737
4,0.134365778438464
4,0.13438796565419
4,0.134410152869916
4,0.134432340085643
4,0.134454527301369
4,0.134476714517095
4,0.134498901732822
4,0.134521088948548
4,0.134543276164274
4,0.13456546338
4,0.134587650595727
4,0.134609837811453
4,0.134632025027179
4,0.134654212242906
4,0.134676399458632
4,0.134698586674358
4,0.134720773890085
4,0.134742961105811
4,0.134765148321537
4,0.134787335537263
4,0.13480952275299
4,0.134831709968716
4,0.134853897184442
4,0.134876084400169
4,0.134898271615895
4,0.134920458831621
4,0.134942646047348
4,0.134964833263074
4,0.1349870204788
4,0.135009207694526
4,0.135031394910253
4,0.135053582125979
4,0.135075769341705
4,0.135097956557432
4,0.135120143773158
4,0.135142330988884
4,0.135164518204611
4,0.135186705420337
4,0.135208892636063
4,0.135231079851789
4,0.135253267067516
4,0.135275454283242
4,0.135297641498968
4,0.135319828714695
4,0.135342015930421
4,0.135364203146147
4,0.135386390361873
4,0.1354085775776
4,0.135430764793326
4,0.135452952009052
4,0.135475139224779
4,0.135497326440505
4,0.135519513656231
4,0.135541700871958
4,0.135563888087684
4,0.13558607530341
4,0.135608262519136
4,0.135630449734863
4,0.135652636950589
4,0.135674824166315
4,0.135697011382042
4,0.135719198597768
4,0.135741385813494
4,0.135763573029221
4,0.135785760244947
4,0.135807947460673
4,0.135830134676399
4,0.135852321892126
4,0.135874509107852
4,0.135896696323578
4,0.135918883539305
4,0.135941070755031
4,0.135963257970757
4,0.135985445186484
4,0.13600763240221
4,0.136029819617936
4,0.136052006833662
4,0.136074194049389
4,0.136096381265115
4,0.136118568480841
4,0.136140755696568
4,0.136162942912294
4,0.13618513012802
4,0.136207317343747
4,0.136229504559473
4,0.136251691775199
4,0.136273878990925
4,0.136296066206652
4,0.136318253422378
4,0.136340440638104
4,0.136362627853831
4,0.136384815069557
4,0.136407002285283
4,0.13642918950101
4,0.136451376716736
4,0.136473563932462
4,0.136495751148188
4,0.136517938363915
4,0.136540125579641
4,0.136562312795367
4,0.136584500011094
4,0.13660668722682
4,0.136628874442546
4,0.136651061658273
4,0.136673248873999
4,0.136695436089725
4,0.136717623305451
4,0.136739810521178
4,0.136761997736904
4,0.13678418495263
4,0.136806372168357
4,0.136828559384083
4,0.136850746599809
4,0.136872933815535
4,0.136895121031262
4,0.136917308246988
4,0.136939495462714
4,0.136961682678441
4,0.136983869894167
4,0.137006057109893
4,0.13702824432562
4,0.137050431541346
4,0.137072618757072
4,0.137094805972798
4,0.137116993188525
4,0.137139180404251
4,0.137161367619977
4,0.137183554835704
4,0.13720574205143
4,0.137227929267156
4,0.137250116482883
4,0.137272303698609
4,0.137294490914335
4,0.137316678130061
4,0.137338865345788
4,0.137361052561514
4,0.13738323977724
4,0.137405426992967
4,0.137427614208693
4,0.137449801424419
4,0.137471988640146
4,0.137494175855872
4,0.137516363071598
4,0.137538550287324
4,0.137560737503051
4,0.137582924718777
4,0.137605111934503
4,0.13762729915023
4,0.137649486365956
4,0.137671673581682
4,0.137693860797409
4,0.137716048013135
4,0.137738235228861
4,0.137760422444587
4,0.137782609660314
4,0.13780479687604
4,0.137826984091766
4,0.137849171307493
4,0.137871358523219
4,0.137893545738945
4,0.137915732954672
4,0.137937920170398
4,0.137960107386124
4,0.13798229460185
4,0.138004481817577
4,0.138026669033303
4,0.138048856249029
4,0.138071043464756
4,0.138093230680482
4,0.138115417896208
4,0.138137605111935
4,0.138159792327661
4,0.138181979543387
4,0.138204166759113
4,0.13822635397484
4,0.138248541190566
4,0.138270728406292
4,0.138292915622019
4,0.138315102837745
4,0.138337290053471
4,0.138359477269197
4,0.138381664484924
4,0.13840385170065
4,0.138426038916376
4,0.138448226132103
4,0.138470413347829
4,0.138492600563555
4,0.138514787779282
4,0.138536974995008
4,0.138559162210734
4,0.13858134942646
4,0.138603536642187
4,0.138625723857913
4,0.138647911073639
4,0.138670098289366
4,0.138692285505092
4,0.138714472720818
4,0.138736659936545
4,0.138758847152271
4,0.138781034367997
4,0.138803221583723
4,0.13882540879945
4,0.138847596015176
4,0.138869783230902
4,0.138891970446629
4,0.138914157662355
4,0.138936344878081
4,0.138958532093808
4,0.138980719309534
4,0.13900290652526
4,0.139025093740986
4,0.139047280956713
4,0.139069468172439
4,0.139091655388165
4,0.139113842603892
4,0.139136029819618
4,0.139158217035344
4,0.139180404251071
4,0.139202591466797
4,0.139224778682523
4,0.139246965898249
4,0.139269153113976
4,0.139291340329702
4,0.139313527545428
4,0.139335714761155
4,0.139357901976881
4,0.139380089192607
4,0.139402276408334
4,0.13942446362406
4,0.139446650839786
4,0.139468838055512
4,0.139491025271239
4,0.139513212486965
4,0.139535399702691
4,0.139557586918418
4,0.139579774134144
4,0.13960196134987
4,0.139624148565596
4,0.139646335781323
4,0.139668522997049
4,0.139690710212775
4,0.139712897428502
4,0.139735084644228
4,0.139757271859954
4,0.139779459075681
4,0.139801646291407
4,0.139823833507133
4,0.139846020722859
4,0.139868207938586
4,0.139890395154312
4,0.139912582370038
4,0.139934769585765
4,0.139956956801491
4,0.139979144017217
4,0.140001331232944
4,0.14002351844867
4,0.140045705664396
4,0.140067892880122
4,0.140090080095849
4,0.140112267311575
4,0.140134454527301
4,0.140156641743028
4,0.140178828958754
4,0.14020101617448
4,0.140223203390207
4,0.140245390605933
4,0.140267577821659
4,0.140289765037385
4,0.140311952253112
4,0.140334139468838
4,0.140356326684564
4,0.140378513900291
4,0.140400701116017
4,0.140422888331743
4,0.14044507554747
4,0.140467262763196
4,0.140489449978922
4,0.140511637194648
4,0.140533824410375
4,0.140556011626101
4,0.140578198841827
4,0.140600386057554
4,0.14062257327328
4,0.140644760489006
4,0.140666947704733
4,0.140689134920459
4,0.140711322136185
4,0.140733509351911
4,0.140755696567638
4,0.140777883783364
4,0.14080007099909
4,0.140822258214817
4,0.140844445430543
4,0.140866632646269
4,0.140888819861996
4,0.140911007077722
4,0.140933194293448
4,0.140955381509174
4,0.140977568724901
4,0.140999755940627
4,0.141021943156353
4,0.14104413037208
4,0.141066317587806
4,0.141088504803532
4,0.141110692019258
4,0.141132879234985
4,0.141155066450711
4,0.141177253666437
4,0.141199440882164
4,0.14122162809789
4,0.141243815313616
4,0.141266002529343
4,0.141288189745069
4,0.141310376960795
4,0.141332564176521
4,0.141354751392248
4,0.141376938607974
4,0.1413991258237
4,0.141421313039427
4,0.141443500255153
4,0.141465687470879
4,0.141487874686606
4,0.141510061902332
4,0.141532249118058
4,0.141554436333784
4,0.141576623549511
4,0.141598810765237
4,0.141620997980963
4,0.14164318519669
4,0.141665372412416
4,0.141687559628142
4,0.141709746843869
4,0.141731934059595
4,0.141754121275321
4,0.141776308491047
4,0.141798495706774
4,0.1418206829225
4,0.141842870138226
4,0.141865057353953
4,0.141887244569679
4,0.141909431785405
4,0.141931619001132
4,0.141953806216858
4,0.141975993432584
4,0.14199818064831
4,0.142020367864037
4,0.142042555079763
4,0.142064742295489
4,0.142086929511216
4,0.142109116726942
4,0.142131303942668
4,0.142153491158395
4,0.142175678374121
4,0.142197865589847
4,0.142220052805573
4,0.1422422400213
4,0.142264427237026
4,0.142286614452752
4,0.142308801668479
4,0.142330988884205
4,0.142353176099931
4,0.142375363315658
4,0.142397550531384
4,0.14241973774711
4,0.142441924962836
4,0.142464112178563
4,0.142486299394289
4,0.142508486610015
4,0.142530673825742
4,0.142552861041468
4,0.142575048257194
4,0.14259723547292
4,0.142619422688647
4,0.142641609904373
4,0.142663797120099
5,0.142685984335826
5,0.142708171551552
5,0.142730358767278
5,0.142752545983005
5,0.142774733198731
5,0.142796920414457
5,0.142819107630183
5,0.14284129484591
5,0.142863482061636
5,0.142885669277362
5,0.142907856493089
5,0.142930043708815
5,0.142952230924541
5,0.142974418140268
5,0.142996605355994
5,0.14301879257172
5,0.143040979787446
5,0.143063167003173
5,0.143085354218899
5,0.143107541434625
5,0.143129728650352
5,0.143151915866078
5,0.143174103081804
5,0.143196290297531
5,0.143218477513257
5,0.143240664728983
5,0.143262851944709
5,0.143285039160436
5,0.143307226376162
5,0.143329413591888
5,0.143351600807615
5,0.143373788023341
5,0.143395975239067
5,0.143418162454794
5,0.14344034967052
5,0.143462536886246
5,0.143484724101972
5,0.143506911317699
5,0.143529098533425
5,0.143551285749151
5,0.143573472964878
5,0.143595660180604
5,0.14361784739633
5,0.143640034612057
5,0.143662221827783
5,0.143684409043509
5,0.143706596259235
5,0.143728783474962
5,0.143750970690688
5,0.143773157906414
5,0.143795345122141
5,0.143817532337867
5,0.143839719553593
5,0.14386190676932
5,0.143884093985046
5,0.143906281200772
5,0.143928468416498
5,0.143950655632225
5,0.143972842847951
5,0.143995030063677
5,0.144017217279404
5,0.14403940449513
5,0.144061591710856
5,0.144083778926583
5,0.144105966142309
5,0.144128153358035
5,0.144150340573761
5,0.144172527789488
5,0.144194715005214
5,0.14421690222094
5,0.144239089436667
5,0.144261276652393
5,0.144283463868119
5,0.144305651083845
5,0.144327838299572
5,0.144350025515298
5,0.144372212731024
5,0.144394399946751
5,0.144416587162477
5,0.144438774378203
5,0.14446096159393
5,0.144483148809656
5,0.144505336025382
5,0.144527523241108
5,0.144549710456835
5,0.144571897672561
5,0.144594084888287
5,0.144616272104014
5,0.14463845931974
5,0.144660646535466
5,0.144682833751193
5,0.144705020966919
5,0.144727208182645
5,0.144749395398371
5,0.144771582614098
5,0.144793769829824
5,0.14481595704555
5,0.144838144261277
5,0.144860331477003
5,0.144882518692729
5,0.144904705908456
5,0.144926893124182
5,0.144949080339908
5,0.144971267555634
5,0.144993454771361
5,0.145015641987087
5,0.145037829202813
5,0.14506001641854
5,0.145082203634266
5,0.145104390849992
5,0.145126578065719
5,0.145148765281445
5,0.145170952497171
5,0.145193139712897
5,0.145215326928624
5,0.14523751414435
5,0.145259701360076
5,0.145281888575803
5,0.145304075791529
5,0.145326263007255
5,0.145348450222982
5,0.145370637438708
5,0.145392824654434
5,0.14541501187016
5,0.145437199085887
5,0.145459386301613
5,0.145481573517339
5,0.145503760733066
5,0.145525947948792
5,0.145548135164518
5,0.145570322380245
5,0.145592509595971
5,0.145614696811697
5,0.145636884027423
5,0.14565907124315
5,0.145681258458876
5,0.145703445674602
5,0.145725632890329
5,0.145747820106055
5,0.145770007321781
5,0.145792194537507
5,0.145814381753234
5,0.14583656896896
5,0.145858756184686
5,0.145880943400413
5,0.145903130616139
5,0.145925317831865
5,0.145947505047592
5,0.145969692263318
5,0.145991879479044
5,0.14601406669477
5,0.146036253910497
5,0.146058441126223
5,0.146080628341949
5,0.146102815557676
5,0.146125002773402
5,0.146147189989128
5,0.146169377204855
5,0.146191564420581
5,0.146213751636307
5,0.146235938852033
5,0.14625812606776
5,0.146280313283486
5,0.146302500499212
5,0.146324687714939
5,0.146346874930665
5,0.146369062146391
5,0.146391249362118
5,0.146413436577844
5,0.14643562379357
5,0.146457811009296
5,0.146479998225023
5,0.146502185440749
5,0.146524372656475
5,0.146546559872202
5,0.146568747087928
5,0.146590934303654
5,0.146613121519381
5,0.146635308735107
5,0.146657495950833
5,0.146679683166559
5,0.146701870382286
5,0.146724057598012
5,0.146746244813738
5,0.146768432029465
5,0.146790619245191
5,0.146812806460917
5,0.146834993676644
5,0.14685718089237
5,0.146879368108096
5,0.146901555323822
5,0.146923742539549
5,0.146945929755275
5,0.146968116971001
5,0.146990304186728
5,0.147012491402454
5,0.14703467861818
5,0.147056865833907
5,0.147079053049633
5,0.147101240265359
5,0.147123427481085
5,0.147145614696812
5,0.147167801912538
5,0.147189989128264
5,0.147212176343991
5,0.147234363559717
5,0.147256550775443
5,0.14727873799117
5,0.147300925206896
5,0.147323112422622
5,0.147345299638348
5,0.147367486854075
5,0.147389674069801
5,0.147411861285527
5,0.147434048501254
5,0.14745623571698
5,0.147478422932706
5,0.147500610148432
5,0.147522797364159
5,0.147544984579885
5,0.147567171795611
5,0.147589359011338
5,0.147611546227064
5,0.14763373344279
5,0.147655920658517
5,0.147678107874243
5,0.147700295089969
5,0.147722482305695
5,0.147744669521422
5,0.147766856737148
5,0.147789043952874
5,0.147811231168601
5,0.147833418384327
5,0.147855605600053
5,0.14787779281578
5,0.147899980031506
5,0.147922167247232
5,0.147944354462958
5,0.147966541678685
5,0.147988728894411
5,0.148010916110137
5,0.148033103325864
5,0.14805529054159
5,0.148077477757316
5,0.148099664973043
5,0.148121852188769
5,0.148144039404495
5,0.148166226620221
5,0.148188413835948
5,0.148210601051674
5,0.1482327882674
5,0.148254975483127
5,0.148277162698853
5,0.148299349914579
5,0.148321537130306
5,0.148343724346032
5,0.148365911561758
5,0.148388098777484
5,0.148410285993211
5,0.148432473208937
5,0.148454660424663
5,0.14847684764039
5,0.148499034856116
5,0.148521222071842
5,0.148543409287569
5,0.148565596503295
5,0.148587783719021
5,0.148609970934747
5,0.148632158150474
5,0.1486543453662
5,0.148676532581926
5,0.148698719797653
5,0.148720907013379
5,0.148743094229105
5,0.148765281444831
5,0.148787468660558
5,0.148809655876284
5,0.14883184309201
5,0.148854030307737
5,0.148876217523463
5,0.148898404739189
5,0.148920591954916
5,0.148942779170642
5,0.148964966386368
5,0.148987153602094
5,0.149009340817821
5,0.149031528033547
5,0.149053715249273
5,0.149075902465
5,0.149098089680726
5,0.149120276896452
5,0.149142464112179
5,0.149164651327905
5,0.149186838543631
5,0.149209025759357
5,0.149231212975084
5,0.14925340019081
5,0.149275587406536
5,0.149297774622263
5,0.149319961837989
5,0.149342149053715
5,0.149364336269442
5,0.149386523485168
5,0.149408710700894
5,0.14943089791662
5,0.149453085132347
5,0.149475272348073
5,0.149497459563799
5,0.149519646779526
5,0.149541833995252
5,0.149564021210978
5,0.149586208426705
5,0.149608395642431
5,0.149630582858157
5,0.149652770073883
5,0.14967495728961
5,0.149697144505336
5,0.149719331721062
5,0.149741518936789
5,0.149763706152515
5,0.149785893368241
5,0.149808080583968
5,0.149830267799694
5,0.14985245501542
5,0.149874642231146
5,0.149896829446873
5,0.149919016662599
5,0.149941203878325
5,0.149963391094052
5,0.149985578309778
5,0.150007765525504
5,0.150029952741231
5,0.150052139956957
5,0.150074327172683
5,0.150096514388409
5,0.150118701604136
5,0.150140888819862
5,0.150163076035588
5,0.150185263251315
5,0.150207450467041
5,0.150229637682767
5,0.150251824898493
5,0.15027401211422
5,0.150296199329946
5,0.150318386545672
5,0.150340573761399
5,0.150362760977125
5,0.150384948192851
5,0.150407135408578
5,0.150429322624304
5,0.15045150984003
5,0.150473697055756
5,0.150495884271483
5,0.150518071487209
5,0.150540258702935
5,0.150562445918662
5,0.150584633134388
5,0.150606820350114
5,0.150629007565841
5,0.150651194781567
5,0.150673381997293
5,0.150695569213019
5,0.150717756428746
5,0.150739943644472
5,0.150762130860198
5,0.150784318075925
5,0.150806505291651
5,0.150828692507377
5,0.150850879723104
5,0.15087306693883
5,0.150895254154556
5,0.150917441370282
5,0.150939628586009
5,0.150961815801735
5,0.150984003017461
5,0.151006190233188
5,0.151028377448914
5,0.15105056466464
5,0.151072751880367
5,0.151094939096093
5,0.151117126311819
5,0.151139313527545
5,0.151161500743272
5,0.151183687958998
5,0.151205875174724
5,0.151228062390451
5,0.151250249606177
5,0.151272436821903
5,0.15129462403763
5,0.151316811253356
5,0.151338998469082
5,0.151361185684808
5,0.151383372900535
5,0.151405560116261
5,0.151427747331987
5,0.151449934547714
5,0.15147212176344
5,0.151494308979166
5,0.151516496194892
5,0.151538683410619
5,0.151560870626345
5,0.151583057842071
5,0.151605245057798
5,0.151627432273524
5,0.15164961948925
5,0.151671806704977
5,0.151693993920703
5,0.151716181136429
5,0.151738368352155
5,0.151760555567882
5,0.151782742783608
5,0.151804929999334
5,0.151827117215061
5,0.151849304430787
5,0.151871491646513
5,0.15189367886224
5,0.151915866077966
5,0.151938053293692
5,0.151960240509418
5,0.151982427725145
5,0.152004614940871
5,0.152026802156597
5,0.152048989372324
5,0.15207117658805
5,0.152093363803776
5,0.152115551019503
5,0.152137738235229
5,0.152159925450955
5,0.152182112666681
5,0.152204299882408
5,0.152226487098134
5,0.15224867431386
5,0.152270861529587
5,0.152293048745313
5,0.152315235961039
5,0.152337423176766
5,0.152359610392492
5,0.152381797608218
5,0.152403984823944
5,0.152426172039671
5,0.152448359255397
5,0.152470546471123
5,0.15249273368685
5,0.152514920902576
5,0.152537108118302
5,0.152559295334029
5,0.152581482549755
6,0.152603669765481
6,0.152625856981207
6,0.152648044196934
6,0.15267023141266
6,0.152692418628386
6,0.152714605844113
6,0.152736793059839
6,0.152758980275565
6,0.152781167491292
6,0.152803354707018
6,0.152825541922744
6,0.15284772913847
6,0.152869916354197
6,0.152892103569923
6,0.152914290785649
6,0.152936478001376
6,0.152958665217102
6,0.152980852432828
6,0.153003039648554
6,0.153025226864281
6,0.153047414080007
6,0.153069601295733
6,0.15309178851146
6,0.153113975727186
6,0.153136162942912
6,0.153158350158639
6,0.153180537374365
6,0.153202724590091
6,0.153224911805817
6,0.153247099021544
6,0.15326928623727
6,0.153291473452996
6,0.153313660668723
6,0.153335847884449
6,0.153358035100175
6,0.153380222315902
6,0.153402409531628
6,0.153424596747354
6,0.15344678396308
6,0.153468971178807
6,0.153491158394533
6,0.153513345610259
6,0.153535532825986
6,0.153557720041712
6,0.153579907257438
6,0.153602094473165
6,0.153624281688891
6,0.153646468904617
6,0.153668656120343
6,0.15369084333607
6,0.153713030551796
6,0.153735217767522
6,0.153757404983249
6,0.153779592198975
6,0.153801779414701
6,0.153823966630428
6,0.153846153846154
6,0.15386834106188
6,0.153890528277606
6,0.153912715493333
6,0.153934902709059
6,0.153957089924785
6,0.153979277140512
6,0.154001464356238
6,0.154023651571964
6,0.154045838787691
6,0.154068026003417
6,0.154090213219143
6,0.154112400434869
6,0.154134587650596
6,0.154156774866322
6,0.154178962082048
6,0.154201149297775
6,0.154223336513501
6,0.154245523729227
6,0.154267710944954
6,0.15428989816068
6,0.154312085376406
6,0.154334272592132
6,0.154356459807859
6,0.154378647023585
6,0.154400834239311
6,0.154423021455038
6,0.154445208670764
6,0.15446739588649
6,0.154489583102216
6,0.154511770317943
6,0.154533957533669
6,0.154556144749395
6,0.154578331965122
6,0.154600519180848
6,0.154622706396574
6,0.154644893612301
6,0.154667080828027
6,0.154689268043753
6,0.154711455259479
6,0.154733642475206
6,0.154755829690932
6,0.154778016906658
6,0.154800204122385
6,0.154822391338111
6,0.154844578553837
6,0.154866765769564
6,0.15488895298529
6,0.154911140201016
6,0.154933327416742
6,0.154955514632469
6,0.154977701848195
6,0.154999889063921
6,0.155022076279648
6,0.155044263495374
6,0.1550664507111
6,0.155088637926827
6,0.155110825142553
6,0.155133012358279
6,0.155155199574005
6,0.155177386789732
6,0.155199574005458
6,0.155221761221184
6,0.155243948436911
6,0.155266135652637
6,0.155288322868363
6,0.15531051008409
6,0.155332697299816
6,0.155354884515542
6,0.155377071731268
6,0.155399258946995
6,0.155421446162721
6,0.155443633378447
6,0.155465820594174
6,0.1554880078099
6,0.155510195025626
6,0.155532382241353
6,0.155554569457079
6,0.155576756672805
6,0.155598943888531
6,0.155621131104258
6,0.155643318319984
6,0.15566550553571
6,0.155687692751437
6,0.155709879967163
6,0.155732067182889
6,0.155754254398616
6,0.155776441614342
6,0.155798628830068
6,0.155820816045794
6,0.155843003261521
6,0.155865190477247
6,0.155887377692973
6,0.1559095649087
6,0.155931752124426
6,0.155953939340152
6,0.155976126555879
6,0.155998313771605
6,0.156020500987331
6,0.156042688203057
6,0.156064875418784
6,0.15608706263451
6,0.156109249850236
6,0.156131437065963
6,0.156153624281689
6,0.156175811497415
6,0.156197998713141
6,0.156220185928868
6,0.156242373144594
6,0.15626456036032
6,0.156286747576047
6,0.156308934791773
6,0.156331122007499
6,0.156353309223226
6,0.156375496438952
6,0.156397683654678
6,0.156419870870404
6,0.156442058086131
6,0.156464245301857
6,0.156486432517583
6,0.15650861973331
6,0.156530806949036
6,0.156552994164762
6,0.156575181380489
6,0.156597368596215
6,0.156619555811941
6,0.156641743027667
6,0.156663930243394
6,0.15668611745912
6,0.156708304674846
6,0.156730491890573
6,0.156752679106299
6,0.156774866322025
6,0.156797053537752
6,0.156819240753478
6,0.156841427969204
6,0.15686361518493
6,0.156885802400657
6,0.156907989616383
6,0.156930176832109
6,0.156952364047836
6,0.156974551263562
6,0.156996738479288
6,0.157018925695015
6,0.157041112910741
6,0.157063300126467
6,0.157085487342193
6,0.15710767455792
6,0.157129861773646
6,0.157152048989372
6,0.157174236205099
6,0.157196423420825
6,0.157218610636551
6,0.157240797852278
6,0.157262985068004
6,0.15728517228373
6,0.157307359499456
6,0.157329546715183
6,0.157351733930909
6,0.157373921146635
6,0.157396108362362
6,0.157418295578088
6,0.157440482793814
6,0.157462670009541
6,0.157484857225267
6,0.157507044440993
6,0.157529231656719
6,0.157551418872446
6,0.157573606088172
6,0.157595793303898
6,0.157617980519625
6,0.157640167735351
6,0.157662354951077
6,0.157684542166803
6,0.15770672938253
6,0.157728916598256
6,0.157751103813982
6,0.157773291029709
6,0.157795478245435
6,0.157817665461161
6,0.157839852676888
6,0.157862039892614
6,0.15788422710834
6,0.157906414324066
6,0.157928601539793
6,0.157950788755519
6,0.157972975971245
6,0.157995163186972
6,0.158017350402698
6,0.158039537618424
6,0.158061724834151
6,0.158083912049877
6,0.158106099265603
6,0.158128286481329
6,0.158150473697056
6,0.158172660912782
6,0.158194848128508
6,0.158217035344235
6,0.158239222559961
6,0.158261409775687
6,0.158283596991414
6,0.15830578420714
6,0.158327971422866
6,0.158350158638592
6,0.158372345854319
6,0.158394533070045
6,0.158416720285771
6,0.158438907501498
6,0.158461094717224
6,0.15848328193295
6,0.158505469148677
6,0.158527656364403
6,0.158549843580129
6,0.158572030795855
6,0.158594218011582
6,0.158616405227308
6,0.158638592443034
6,0.158660779658761
6,0.158682966874487
6,0.158705154090213
6,0.15872734130594
6,0.158749528521666
6,0.158771715737392
6,0.158793902953118
6,0.158816090168845
6,0.158838277384571
6,0.158860464600297
6,0.158882651816024
6,0.15890483903175
6,0.158927026247476
6,0.158949213463203
6,0.158971400678929
6,0.158993587894655
6,0.159015775110381
6,0.159037962326108
6,0.159060149541834
6,0.15908233675756
6,0.159104523973287
6,0.159126711189013
6,0.159148898404739
6,0.159171085620465
6,0.159193272836192
6,0.159215460051918
6,0.159237647267644
6,0.159259834483371
6,0.159282021699097
6,0.159304208914823
6,0.15932639613055
6,0.159348583346276
6,0.159370770562002
6,0.159392957777728
7,0.159415144993455
7,0.159437332209181
7,0.159459519424907
7,0.159481706640634
7,0.15950389385636
7,0.159526081072086
7,0.159548268287813
7,0.159570455503539
7,0.159592642719265
7,0.159614829934991
7,0.159637017150718
7,0.159659204366444
7,0.15968139158217
7,0.159703578797897
7,0.159725766013623
7,0.159747953229349
7,0.159770140445076
7,0.159792327660802
7,0.159814514876528
7,0.159836702092254
7,0.159858889307981
7,0.159881076523707
7,0.159903263739433
7,0.15992545095516
7,0.159947638170886
7,0.159969825386612
7,0.159992012602339
7,0.160014199818065
7,0.160036387033791
7,0.160058574249517
7,0.160080761465244
7,0.16010294868097
7,0.160125135896696
7,0.160147323112423
7,0.160169510328149
7,0.160191697543875
7,0.160213884759602
7,0.160236071975328
7,0.160258259191054
7,0.16028044640678
7,0.160302633622507
7,0.160324820838233
7,0.160347008053959
7,0.160369195269686
7,0.160391382485412
7,0.160413569701138
7,0.160435756916865
7,0.160457944132591
7,0.160480131348317
7,0.160502318564043
7,0.16052450577977
7,0.160546692995496
7,0.160568880211222
7,0.160591067426949
7,0.160613254642675
7,0.160635441858401
7,0.160657629074127
7,0.160679816289854
7,0.16070200350558
7,0.160724190721306
7,0.160746377937033
7,0.160768565152759
7,0.160790752368485
7,0.160812939584212
7,0.160835126799938
7,0.160857314015664
7,0.16087950123139
7,0.160901688447117
7,0.160923875662843
7,0.160946062878569
7,0.160968250094296
7,0.160990437310022
7,0.161012624525748
7,0.161034811741475
7,0.161056998957201
7,0.161079186172927
7,0.161101373388653
7,0.16112356060438
7,0.161145747820106
7,0.161167935035832
7,0.161190122251559
7,0.161212309467285
7,0.161234496683011
7,0.161256683898738
7,0.161278871114464
7,0.16130105833019
7,0.161323245545916
7,0.161345432761643
7,0.161367619977369
7,0.161389807193095
7,0.161411994408822
7,0.161434181624548
7,0.161456368840274
7,0.161478556056001
7,0.161500743271727
7,0.161522930487453
7,0.161545117703179
7,0.161567304918906
7,0.161589492134632
7,0.161611679350358
7,0.161633866566085
7,0.161656053781811
7,0.161678240997537
7,0.161700428213264
7,0.16172261542899
7,0.161744802644716
7,0.161766989860442
7,0.161789177076169
7,0.161811364291895
7,0.161833551507621
7,0.161855738723348
7,0.161877925939074
7,0.1619001131548
7,0.161922300370526
7,0.161944487586253
7,0.161966674801979
7,0.161988862017705
7,0.162011049233432
7,0.162033236449158
7,0.162055423664884
7,0.162077610880611
7,0.162099798096337
7,0.162121985312063
7,0.162144172527789
7,0.162166359743516
7,0.162188546959242
7,0.162210734174968
7,0.162232921390695
7,0.162255108606421
7,0.162277295822147
7,0.162299483037874
7,0.1623216702536
7,0.162343857469326
7,0.162366044685052
7,0.162388231900779
7,0.162410419116505
7,0.162432606332231
7,0.162454793547958
7,0.162476980763684
7,0.16249916797941
7,0.162521355195137
7,0.162543542410863
7,0.162565729626589
7,0.162587916842315
7,0.162610104058042
7,0.162632291273768
7,0.162654478489494
7,0.162676665705221
7,0.162698852920947
7,0.162721040136673
7,0.1627432273524
7,0.162765414568126
7,0.162787601783852
7,0.162809788999578
7,0.162831976215305
7,0.162854163431031
7,0.162876350646757
7,0.162898537862484
7,0.16292072507821
7,0.162942912293936
7,0.162965099509663
7,0.162987286725389
7,0.163009473941115
7,0.163031661156841
7,0.163053848372568
7,0.163076035588294
7,0.16309822280402
7,0.163120410019747
7,0.163142597235473
7,0.163164784451199
7,0.163186971666926
7,0.163209158882652
7,0.163231346098378
7,0.163253533314104
7,0.163275720529831
7,0.163297907745557
7,0.163320094961283
7,0.16334228217701
7,0.163364469392736
7,0.163386656608462
7,0.163408843824188
7,0.163431031039915
7,0.163453218255641
7,0.163475405471367
7,0.163497592687094
7,0.16351977990282
7,0.163541967118546
7,0.163564154334273
7,0.163586341549999
7,0.163608528765725
7,0.163630715981451
7,0.163652903197178
7,0.163675090412904
7,0.16369727762863
7,0.163719464844357
7,0.163741652060083
7,0.163763839275809
7,0.163786026491536
7,0.163808213707262
7,0.163830400922988
7,0.163852588138714
7,0.163874775354441
7,0.163896962570167
7,0.163919149785893
7,0.16394133700162
7,0.163963524217346
7,0.163985711433072
7,0.164007898648799
7,0.164030085864525
7,0.164052273080251
7,0.164074460295977
7,0.164096647511704
7,0.16411883472743
7,0.164141021943156
7,0.164163209158883
7,0.164185396374609
7,0.164207583590335
7,0.164229770806062
7,0.164251958021788
7,0.164274145237514
7,0.16429633245324
7,0.164318519668967
7,0.164340706884693
7,0.164362894100419
7,0.164385081316146
7,0.164407268531872
7,0.164429455747598
7,0.164451642963325
7,0.164473830179051
7,0.164496017394777
7,0.164518204610503
7,0.16454039182623
7,0.164562579041956
7,0.164584766257682
7,0.164606953473409
7,0.164629140689135
7,0.164651327904861
7,0.164673515120588
7,0.164695702336314
7,0.16471788955204
7,0.164740076767766
7,0.164762263983493
7,0.164784451199219
7,0.164806638414945
7,0.164828825630672
7,0.164851012846398
7,0.164873200062124
7,0.16489538727785
7,0.164917574493577
7,0.164939761709303
7,0.164961948925029
7,0.164984136140756
7,0.165006323356482
7,0.165028510572208
7,0.165050697787935
7,0.165072885003661
7,0.165095072219387
7,0.165117259435113
7,0.16513944665084
7,0.165161633866566
7,0.165183821082292
7,0.165206008298019
7,0.165228195513745
7,0.165250382729471
7,0.165272569945198
7,0.165294757160924
7,0.16531694437665
7,0.165339131592376
7,0.165361318808103
7,0.165383506023829
7,0.165405693239555
7,0.165427880455282
7,0.165450067671008
7,0.165472254886734
7,0.165494442102461
7,0.165516629318187
7,0.165538816533913
7,0.165561003749639
7,0.165583190965366
7,0.165605378181092
7,0.165627565396818
7,0.165649752612545
7,0.165671939828271
7,0.165694127043997
7,0.165716314259724
7,0.16573850147545
7,0.165760688691176
7,0.165782875906902
7,0.165805063122629
7,0.165827250338355
7,0.165849437554081
7,0.165871624769808
7,0.165893811985534
7,0.16591599920126
7,0.165938186416987
7,0.165960373632713
7,0.165982560848439
7,0.166004748064165
7,0.166026935279892
7,0.166049122495618
7,0.166071309711344
7,0.166093496927071
7,0.166115684142797
7,0.166137871358523
7,0.16616005857425
7,0.166182245789976
7,0.166204433005702
7,0.166226620221428
7,0.166248807437155
7,0.166270994652881
7,0.166293181868607
7,0.166315369084334
7,0.16633755630006
7,0.166359743515786
7,0.166381930731513
7,0.166404117947239
7,0.166426305162965
7,0.166448492378691
7,0.166470679594418
7,0.166492866810144
7,0.16651505402587
7,0.166537241241597
7,0.166559428457323
7,0.166581615673049
7,0.166603802888775
7,0.166625990104502
7,0.166648177320228
7,0.166670364535954
7,0.166692551751681
7,0.166714738967407
7,0.166736926183133
7,0.16675911339886
7,0.166781300614586
7,0.166803487830312
7,0.166825675046038
8,0.166847862261765
8,0.166870049477491
8,0.166892236693217
8,0.166914423908944
8,0.16693661112467
8,0.166958798340396
8,0.166980985556123
8,0.167003172771849
8,0.167025359987575
8,0.167047547203301
8,0.167069734419028
8,0.167091921634754
8,0.16711410885048
8,0.167136296066207
8,0.167158483281933
8,0.167180670497659
8,0.167202857713386
8,0.167225044929112
8,0.167247232144838
8,0.167269419360564
8,0.167291606576291
8,0.167313793792017
8,0.167335981007743
8,0.16735816822347
8,0.167380355439196
8,0.167402542654922
8,0.167424729870649
8,0.167446917086375
8,0.167469104302101
8,0.167491291517827
8,0.167513478733554
8,0.16753566594928
8,0.167557853165006
8,0.167580040380733
8,0.167602227596459
8,0.167624414812185
8,0.167646602027912
8,0.167668789243638
8,0.167690976459364
8,0.16771316367509
8,0.167735350890817
8,0.167757538106543
8,0.167779725322269
8,0.167801912537996
8,0.167824099753722
8,0.167846286969448
8,0.167868474185175
8,0.167890661400901
8,0.167912848616627
8,0.167935035832353
8,0.16795722304808
8,0.167979410263806
8,0.168001597479532
8,0.168023784695259
8,0.168045971910985
8,0.168068159126711
8,0.168090346342437
8,0.168112533558164
8,0.16813472077389
8,0.168156907989616
8,0.168179095205343
8,0.168201282421069
8,0.168223469636795
8,0.168245656852522
8,0.168267844068248
8,0.168290031283974
8,0.1683122184997
8,0.168334405715427
8,0.168356592931153
8,0.168378780146879
8,0.168400967362606
8,0.168423154578332
8,0.168445341794058
8,0.168467529009785
8,0.168489716225511
8,0.168511903441237
8,0.168534090656963
8,0.16855627787269
8,0.168578465088416
8,0.168600652304142
8,0.168622839519869
8,0.168645026735595
8,0.168667213951321
8,0.168689401167048
8,0.168711588382774
8,0.1687337755985
8,0.168755962814226
8,0.168778150029953
8,0.168800337245679
8,0.168822524461405
8,0.168844711677132
8,0.168866898892858
8,0.168889086108584
8,0.168911273324311
8,0.168933460540037
8,0.168955647755763
8,0.168977834971489
8,0.169000022187216
8,0.169022209402942
8,0.169044396618668
8,0.169066583834395
8,0.169088771050121
8,0.169110958265847
8,0.169133145481574
8,0.1691553326973
8,0.169177519913026
8,0.169199707128752
8,0.169221894344479
8,0.169244081560205
8,0.169266268775931
8,0.169288455991658
8,0.169310643207384
8,0.16933283042311
8,0.169355017638837
8,0.169377204854563
8,0.169399392070289
8,0.169421579286015
8,0.169443766501742
8,0.169465953717468
8,0.169488140933194
8,0.169510328148921
8,0.169532515364647
8,0.169554702580373
8,0.1695768897961
8,0.169599077011826
8,0.169621264227552
8,0.169643451443278
8,0.169665638659005
8,0.169687825874731
8,0.169710013090457
8,0.169732200306184
8,0.16975438752191
8,0.169776574737636
8,0.169798761953362
8,0.169820949169089
8,0.169843136384815
8,0.169865323600541
8,0.169887510816268
8,0.169909698031994
8,0.16993188524772
8,0.169954072463447
8,0.169976259679173
8,0.169998446894899
8,0.170020634110625
8,0.170042821326352
8,0.170065008542078
8,0.170087195757804
8,0.170109382973531
8,0.170131570189257
8,0.170153757404983
8,0.17017594462071
8,0.170198131836436
8,0.170220319052162
8,0.170242506267888
8,0.170264693483615
8,0.170286880699341
8,0.170309067915067
8,0.170331255130794
8,0.17035344234652
8,0.170375629562246
8,0.170397816777973
8,0.170420003993699
8,0.170442191209425
8,0.170464378425151
8,0.170486565640878
8,0.170508752856604
8,0.17053094007233
8,0.170553127288057
8,0.170575314503783
8,0.170597501719509
8,0.170619688935236
8,0.170641876150962
8,0.170664063366688
8,0.170686250582414
8,0.170708437798141
8,0.170730625013867
8,0.170752812229593
8,0.17077499944532
8,0.170797186661046
8,0.170819373876772
8,0.170841561092499
8,0.170863748308225
8,0.170885935523951
8,0.170908122739677
8,0.170930309955404
8,0.17095249717113
8,0.170974684386856
8,0.170996871602583
8,0.171019058818309
8,0.171041246034035
8,0.171063433249761
8,0.171085620465488
8,0.171107807681214
8,0.17112999489694
8,0.171152182112667
8,0.171174369328393
8,0.171196556544119
8,0.171218743759846
8,0.171240930975572
8,0.171263118191298
8,0.171285305407024
8,0.171307492622751
8,0.171329679838477
8,0.171351867054203
8,0.17137405426993
8,0.171396241485656
8,0.171418428701382
8,0.171440615917109
8,0.171462803132835
8,0.171484990348561
8,0.171507177564287
8,0.171529364780014
8,0.17155155199574
8,0.171573739211466
8,0.171595926427193
8,0.171618113642919
8,0.171640300858645
8,0.171662488074372
8,0.171684675290098
8,0.171706862505824
8,0.17172904972155
8,0.171751236937277
8,0.171773424153003
8,0.171795611368729
8,0.171817798584456
8,0.171839985800182
8,0.171862173015908
8,0.171884360231635
8,0.171906547447361
8,0.171928734663087
8,0.171950921878813
8,0.17197310909454
8,0.171995296310266
8,0.172017483525992
8,0.172039670741719
8,0.172061857957445
8,0.172084045173171
8,0.172106232388898
8,0.172128419604624
8,0.17215060682035
8,0.172172794036076
8,0.172194981251803
8,0.172217168467529
8,0.172239355683255
8,0.172261542898982
8,0.172283730114708
8,0.172305917330434
8,0.172328104546161
8,0.172350291761887
8,0.172372478977613
8,0.172394666193339
8,0.172416853409066
8,0.172439040624792
8,0.172461227840518
8,0.172483415056245
8,0.172505602271971
8,0.172527789487697
8,0.172549976703423
8,0.17257216391915
8,0.172594351134876
8,0.172616538350602
8,0.172638725566329
8,0.172660912782055
9,0.172683099997781
9,0.172705287213508
9,0.172727474429234
9,0.17274966164496
9,0.172771848860686
9,0.172794036076413
9,0.172816223292139
9,0.172838410507865
9,0.172860597723592
9,0.172882784939318
9,0.172904972155044
9,0.172927159370771
9,0.172949346586497
9,0.172971533802223
9,0.172993721017949
9,0.173015908233676
9,0.173038095449402
9,0.173060282665128
9,0.173082469880855
9,0.173104657096581
9,0.173126844312307
9,0.173149031528034
9,0.17317121874376
9,0.173193405959486
9,0.173215593175212
9,0.173237780390939
9,0.173259967606665
9,0.173282154822391
9,0.173304342038118
9,0.173326529253844
9,0.17334871646957
9,0.173370903685297
9,0.173393090901023
9,0.173415278116749
9,0.173437465332475
9,0.173459652548202
9,0.173481839763928
9,0.173504026979654
9,0.173526214195381
9,0.173548401411107
9,0.173570588626833
9,0.17359277584256
9,0.173614963058286
9,0.173637150274012
9,0.173659337489738
9,0.173681524705465
9,0.173703711921191
9,0.173725899136917
9,0.173748086352644
9,0.17377027356837
9,0.173792460784096
9,0.173814647999822
9,0.173836835215549
9,0.173859022431275
9,0.173881209647001
9,0.173903396862728
9,0.173925584078454
9,0.17394777129418
9,0.173969958509907
9,0.173992145725633
9,0.174014332941359
9,0.174036520157085
9,0.174058707372812
9,0.174080894588538
9,0.174103081804264
9,0.174125269019991
9,0.174147456235717
9,0.174169643451443
9,0.17419183066717
9,0.174214017882896
9,0.174236205098622
9,0.174258392314348
9,0.174280579530075
9,0.174302766745801
9,0.174324953961527
9,0.174347141177254
9,0.17436932839298
9,0.174391515608706
9,0.174413702824433
9,0.174435890040159
9,0.174458077255885
9,0.174480264471611
9,0.174502451687338
9,0.174524638903064
9,0.17454682611879
9,0.174569013334517
9,0.174591200550243
9,0.174613387765969
9,0.174635574981696
9,0.174657762197422
9,0.174679949413148
9,0.174702136628874
9,0.174724323844601
9,0.174746511060327
9,0.174768698276053
9,0.17479088549178
9,0.174813072707506
9,0.174835259923232
9,0.174857447138959
9,0.174879634354685
9,0.174901821570411
9,0.174924008786137
9,0.174946196001864
9,0.17496838321759
9,0.174990570433316
9,0.175012757649043
9,0.175034944864769
9,0.175057132080495
9,0.175079319296222
9,0.175101506511948
9,0.175123693727674
9,0.1751458809434
9,0.175168068159127
9,0.175190255374853
9,0.175212442590579
9,0.175234629806306
9,0.175256817022032
9,0.175279004237758
9,0.175301191453484
9,0.175323378669211
9,0.175345565884937
9,0.175367753100663
9,0.17538994031639
9,0.175412127532116
9,0.175434314747842
9,0.175456501963569
9,0.175478689179295
9,0.175500876395021
9,0.175523063610747
9,0.175545250826474
9,0.1755674380422
9,0.175589625257926
9,0.175611812473653
9,0.175633999689379
9,0.175656186905105
9,0.175678374120832
9,0.175700561336558
9,0.175722748552284
9,0.17574493576801
9,0.175767122983737
9,0.175789310199463
9,0.175811497415189
9,0.175833684630916
9,0.175855871846642
9,0.175878059062368
9,0.175900246278095
9,0.175922433493821
9,0.175944620709547
9,0.175966807925273
9,0.175988995141
9,0.176011182356726
9,0.176033369572452
9,0.176055556788179
9,0.176077744003905
9,0.176099931219631
9,0.176122118435358
9,0.176144305651084
9,0.17616649286681
9,0.176188680082536
9,0.176210867298263
9,0.176233054513989
9,0.176255241729715
9,0.176277428945442
9,0.176299616161168
9,0.176321803376894
9,0.176343990592621
9,0.176366177808347
9,0.176388365024073
9,0.176410552239799
9,0.176432739455526
9,0.176454926671252
9,0.176477113886978
9,0.176499301102705
9,0.176521488318431
9,0.176543675534157
9,0.176565862749884
9,0.17658804996561
9,0.176610237181336
9,0.176632424397062
9,0.176654611612789
9,0.176676798828515
9,0.176698986044241
9,0.176721173259968
9,0.176743360475694
9,0.17676554769142
9,0.176787734907146
9,0.176809922122873
9,0.176832109338599
9,0.176854296554325
9,0.176876483770052
9,0.176898670985778
9,0.176920858201504
9,0.176943045417231
9,0.176965232632957
9,0.176987419848683
9,0.177009607064409
9,0.177031794280136
9,0.177053981495862
9,0.177076168711588
9,0.177098355927315
9,0.177120543143041
9,0.177142730358767
9,0.177164917574494
9,0.17718710479022
9,0.177209292005946
9,0.177231479221672
9,0.177253666437399
9,0.177275853653125
9,0.177298040868851
9,0.177320228084578
9,0.177342415300304
9,0.17736460251603
9,0.177386789731757
9,0.177408976947483
9,0.177431164163209
9,0.177453351378935
9,0.177475538594662
9,0.177497725810388
9,0.177519913026114
9,0.177542100241841
9,0.177564287457567
9,0.177586474673293
9,0.17760866188902
9,0.177630849104746
9,0.177653036320472
9,0.177675223536198
9,0.177697410751925
9,0.177719597967651
9,0.177741785183377
9,0.177763972399104
9,0.17778615961483
9,0.177808346830556
9,0.177830534046283
9,0.177852721262009
9,0.177874908477735
9,0.177897095693461
9,0.177919282909188
9,0.177941470124914
9,0.17796365734064
9,0.177985844556367
9,0.178008031772093
9,0.178030218987819
9,0.178052406203546
9,0.178074593419272
9,0.178096780634998
9,0.178118967850724
9,0.178141155066451
9,0.178163342282177
9,0.178185529497903
9,0.17820771671363
9,0.178229903929356
9,0.178252091145082
9,0.178274278360809
9,0.178296465576535
9,0.178318652792261
9,0.178340840007987
9,0.178363027223714
9,0.17838521443944
9,0.178407401655166
9,0.178429588870893
9,0.178451776086619
9,0.178473963302345
9,0.178496150518071
9,0.178518337733798
9,0.178540524949524
9,0.17856271216525
9,0.178584899380977
9,0.178607086596703
9,0.178629273812429
9,0.178651461028156
9,0.178673648243882
9,0.178695835459608
9,0.178718022675334
9,0.178740209891061
9,0.178762397106787
9,0.178784584322513
9,0.17880677153824
9,0.178828958753966
9,0.178851145969692
9,0.178873333185419
9,0.178895520401145
9,0.178917707616871
9,0.178939894832597
9,0.178962082048324
9,0.17898426926405
9,0.179006456479776
9,0.179028643695503
9,0.179050830911229
9,0.179073018126955
9,0.179095205342682
9,0.179117392558408
9,0.179139579774134
9,0.17916176698986
9,0.179183954205587
9,0.179206141421313
9,0.179228328637039
9,0.179250515852766
9,0.179272703068492
9,0.179294890284218
9,0.179317077499945
9,0.179339264715671
9,0.179361451931397
9,0.179383639147123
9,0.17940582636285
9,0.179428013578576
9,0.179450200794302
9,0.179472388010029
9,0.179494575225755
9,0.179516762441481
9,0.179538949657208
9,0.179561136872934
9,0.17958332408866
9,0.179605511304386
9,0.179627698520113
9,0.179649885735839
9,0.179672072951565
9,0.179694260167292
9,0.179716447383018
9,0.179738634598744
9,0.179760821814471
9,0.179783009030197
9,0.179805196245923
9,0.179827383461649
9,0.179849570677376
9,0.179871757893102
9,0.179893945108828
9,0.179916132324555
9,0.179938319540281
9,0.179960506756007
9,0.179982693971733
9,0.18000488118746
9,0.180027068403186
9,0.180049255618912
9,0.180071442834639
9,0.180093630050365
9,0.180115817266091
9,0.180138004481818
9,0.180160191697544
9,0.18018237891327
9,0.180204566128996
9,0.180226753344723
9,0.180248940560449
9,0.180271127776175
9,0.180293314991902
9,0.180315502207628
9,0.180337689423354
9,0.180359876639081
9,0.180382063854807
9,0.180404251070533
9,0.180426438286259
9,0.180448625501986
9,0.180470812717712
9,0.180492999933438
9,0.180515187149165
9,0.180537374364891
9,0.180559561580617
9,0.180581748796344
9,0.18060393601207
9,0.180626123227796
9,0.180648310443522
9,0.180670497659249
9,0.180692684874975
9,0.180714872090701
9,0.180737059306428
9,0.180759246522154
9,0.18078143373788
9,0.180803620953607
9,0.180825808169333
9,0.180847995385059
9,0.180870182600785
9,0.180892369816512
9,0.180914557032238
9,0.180936744247964
9,0.180958931463691
9,0.180981118679417
9,0.181003305895143
9,0.18102549311087
9,0.181047680326596
9,0.181069867542322
9,0.181092054758048
9,0.181114241973775
9,0.181136429189501
9,0.181158616405227
9,0.181180803620954
9,0.18120299083668
9,0.181225178052406
9,0.181247365268133
9,0.181269552483859
9,0.181291739699585
9,0.181313926915311
9,0.181336114131038
9,0.181358301346764
9,0.18138048856249
9,0.181402675778217
9,0.181424862993943
9,0.181447050209669
9,0.181469237425395
9,0.181491424641122
9,0.181513611856848
9,0.181535799072574
9,0.181557986288301
9,0.181580173504027
9,0.181602360719753
9,0.18162454793548
9,0.181646735151206
9,0.181668922366932
9,0.181691109582658
9,0.181713296798385
9,0.181735484014111
9,0.181757671229837
9,0.181779858445564
9,0.18180204566129
9,0.181824232877016
9,0.181846420092743
9,0.181868607308469
9,0.181890794524195
9,0.181912981739921
9,0.181935168955648
9,0.181957356171374
9,0.1819795433871
9,0.182001730602827
9,0.182023917818553
9,0.182046105034279
9,0.182068292250006
9,0.182090479465732
9,0.182112666681458
9,0.182134853897184
9,0.182157041112911
9,0.182179228328637
9,0.182201415544363
9,0.18222360276009
9,0.182245789975816
9,0.182267977191542
9,0.182290164407269
9,0.182312351622995
9,0.182334538838721
9,0.182356726054447
9,0.182378913270174
9,0.1824011004859
9,0.182423287701626
9,0.182445474917353
9,0.182467662133079
9,0.182489849348805
9,0.182512036564532
9,0.182534223780258
9,0.182556410995984
9,0.18257859821171
9,0.182600785427437
9,0.182622972643163
9,0.182645159858889
9,0.182667347074616
9,0.182689534290342
9,0.182711721506068
9,0.182733908721795
9,0.182756095937521
9,0.182778283153247
9,0.182800470368973
9,0.1828226575847
9,0.182844844800426
9,0.182867032016152
9,0.182889219231879
9,0.182911406447605
9,0.182933593663331
9,0.182955780879057
9,0.182977968094784
9,0.18300015531051
9,0.183022342526236
9,0.183044529741963
9,0.183066716957689
9,0.183088904173415
9,0.183111091389142
9,0.183133278604868
9,0.183155465820594
9,0.18317765303632
9,0.183199840252047
9,0.183222027467773
9,0.183244214683499
9,0.183266401899226
9,0.183288589114952
9,0.183310776330678
9,0.183332963546405
9,0.183355150762131
9,0.183377337977857
9,0.183399525193583
9,0.18342171240931
9,0.183443899625036
9,0.183466086840762
9,0.183488274056489
9,0.183510461272215
9,0.183532648487941
9,0.183554835703668
9,0.183577022919394
9,0.18359921013512
9,0.183621397350846
9,0.183643584566573
9,0.183665771782299
9,0.183687958998025
9,0.183710146213752
9,0.183732333429478
9,0.183754520645204
9,0.183776707860931
9,0.183798895076657
9,0.183821082292383
9,0.183843269508109
9,0.183865456723836
9,0.183887643939562
9,0.183909831155288
9,0.183932018371015
9,0.183954205586741
9,0.183976392802467
9,0.183998580018194
9,0.18402076723392
9,0.184042954449646
9,0.184065141665372
9,0.184087328881099
9,0.184109516096825
9,0.184131703312551
9,0.184153890528278
9,0.184176077744004
9,0.18419826495973
9,0.184220452175456
9,0.184242639391183
9,0.184264826606909
9,0.184287013822635
9,0.184309201038362
9,0.184331388254088
9,0.184353575469814
9,0.184375762685541
9,0.184397949901267
9,0.184420137116993
9,0.184442324332719
9,0.184464511548446
9,0.184486698764172
9,0.184508885979898
9,0.184531073195625
9,0.184553260411351
9,0.184575447627077
9,0.184597634842804
9,0.18461982205853
9,0.184642009274256
9,0.184664196489982
9,0.184686383705709
9,0.184708570921435
9,0.184730758137161
9,0.184752945352888
9,0.184775132568614
9,0.18479731978434
9,0.184819507000067
9,0.184841694215793
9,0.184863881431519
9,0.184886068647245
9,0.184908255862972
9,0.184930443078698
9,0.184952630294424
9,0.184974817510151
9,0.184997004725877
9,0.185019191941603
9,0.18504137915733
9,0.185063566373056
9,0.185085753588782
9,0.185107940804508
9,0.185130128020235
9,0.185152315235961
9,0.185174502451687
9,0.185196689667414
9,0.18521887688314
9,0.185241064098866
9,0.185263251314593
9,0.185285438530319
9,0.185307625746045
9,0.185329812961771
9,0.185352000177498
9,0.185374187393224
9,0.18539637460895
9,0.185418561824677
9,0.185440749040403
9,0.185462936256129
9,0.185485123471856
9,0.185507310687582
9,0.185529497903308
9,0.185551685119034
9,0.185573872334761
9,0.185596059550487
9,0.185618246766213
9,0.18564043398194
9,0.185662621197666
9,0.185684808413392
9,0.185706995629118
9,0.185729182844845
9,0.185751370060571
9,0.185773557276297
9,0.185795744492024
9,0.18581793170775
9,0.185840118923476
9,0.185862306139203
9,0.185884493354929
9,0.185906680570655
9,0.185928867786381
9,0.185951055002108
9,0.185973242217834
9,0.18599542943356
9,0.186017616649287
9,0.186039803865013
9,0.186061991080739
9,0.186084178296466
9,0.186106365512192
9,0.186128552727918
9,0.186150739943644
9,0.186172927159371
9,0.186195114375097
9,0.186217301590823
9,0.18623948880655
9,0.186261676022276
9,0.186283863238002
9,0.186306050453729
9,0.186328237669455
9,0.186350424885181
9,0.186372612100907
9,0.186394799316634
9,0.18641698653236
9,0.186439173748086
9,0.186461360963813
9,0.186483548179539
9,0.186505735395265
9,0.186527922610992
9,0.186550109826718
9,0.186572297042444
9,0.18659448425817
9,0.186616671473897
9,0.186638858689623
9,0.186661045905349
9,0.186683233121076
9,0.186705420336802
9,0.186727607552528
9,0.186749794768255
9,0.186771981983981
9,0.186794169199707
9,0.186816356415433
9,0.18683854363116
9,0.186860730846886
9,0.186882918062612
9,0.186905105278339
9,0.186927292494065
9,0.186949479709791
9,0.186971666925518
9,0.186993854141244
9,0.18701604135697
9,0.187038228572696
9,0.187060415788423
9,0.187082603004149
9,0.187104790219875
9,0.187126977435602
9,0.187149164651328
9,0.187171351867054
9,0.18719353908278
9,0.187215726298507
9,0.187237913514233
9,0.187260100729959
9,0.187282287945686
9,0.187304475161412
9,0.187326662377138
9,0.187348849592865
9,0.187371036808591
9,0.187393224024317
9,0.187415411240043
9,0.18743759845577
9,0.187459785671496
9,0.187481972887222
9,0.187504160102949
9,0.187526347318675
9,0.187548534534401
9,0.187570721750128
9,0.187592908965854
9,0.18761509618158
9,0.187637283397306
9,0.187659470613033
9,0.187681657828759
9,0.187703845044485
9,0.187726032260212
9,0.187748219475938
9,0.187770406691664
9,0.187792593907391
9,0.187814781123117
9,0.187836968338843
9,0.187859155554569
9,0.187881342770296
9,0.187903529986022
9,0.187925717201748
9,0.187947904417475
9,0.187970091633201
9,0.187992278848927
9,0.188014466064654
9,0.18803665328038
9,0.188058840496106
9,0.188081027711832
9,0.188103214927559
9,0.188125402143285
9,0.188147589359011
9,0.188169776574738
9,0.188191963790464
9,0.18821415100619
9,0.188236338221917
9,0.188258525437643
9,0.188280712653369
9,0.188302899869095
9,0.188325087084822
9,0.188347274300548
9,0.188369461516274
9,0.188391648732001
9,0.188413835947727
9,0.188436023163453
9,0.18845821037918
9,0.188480397594906
9,0.188502584810632
9,0.188524772026358
9,0.188546959242085
9,0.188569146457811
9,0.188591333673537
9,0.188613520889264
9,0.18863570810499
9,0.188657895320716
9,0.188680082536443
9,0.188702269752169
9,0.188724456967895
9,0.188746644183621
9,0.188768831399348
9,0.188791018615074
9,0.1888132058308
9,0.188835393046527
9,0.188857580262253
9,0.188879767477979
9,0.188901954693705
9,0.188924141909432
9,0.188946329125158
9,0.188968516340884
9,0.188990703556611
9,0.189012890772337
9,0.189035077988063
9,0.18905726520379
9,0.189079452419516
9,0.189101639635242
9,0.189123826850968
9,0.189146014066695
9,0.189168201282421
9,0.189190388498147
9,0.189212575713874
9,0.1892347629296
9,0.189256950145326
9,0.189279137361053
9,0.189301324576779
9,0.189323511792505
9,0.189345699008231
9,0.189367886223958
9,0.189390073439684
9,0.18941226065541
9,0.189434447871137
9,0.189456635086863
9,0.189478822302589
9,0.189501009518316
9,0.189523196734042
9,0.189545383949768
9,0.189567571165494
9,0.189589758381221
9,0.189611945596947
9,0.189634132812673
9,0.1896563200284
9,0.189678507244126
9,0.189700694459852
9,0.189722881675579
9,0.189745068891305
9,0.189767256107031
9,0.189789443322757
9,0.189811630538484
9,0.18983381775421
9,0.189856004969936
9,0.189878192185663
9,0.189900379401389
9,0.189922566617115
9,0.189944753832842
9,0.189966941048568
9,0.189989128264294
9,0.19001131548002
9,0.190033502695747
9,0.190055689911473
9,0.190077877127199
9,0.190100064342926
9,0.190122251558652
9,0.190144438774378
9,0.190166625990105
9,0.190188813205831
9,0.190211000421557
9,0.190233187637283
9,0.19025537485301
9,0.190277562068736
9,0.190299749284462
9,0.190321936500189
9,0.190344123715915
9,0.190366310931641
9,0.190388498147367
9,0.190410685363094
9,0.19043287257882
9,0.190455059794546
9,0.190477247010273
9,0.190499434225999
9,0.190521621441725
9,0.190543808657452
9,0.190565995873178
9,0.190588183088904
9,0.19061037030463
9,0.190632557520357
9,0.190654744736083
9,0.190676931951809
9,0.190699119167536
9,0.190721306383262
9,0.190743493598988
9,0.190765680814715
9,0.190787868030441
9,0.190810055246167
9,0.190832242461893
9,0.19085442967762
9,0.190876616893346
9,0.190898804109072
9,0.190920991324799
9,0.190943178540525
9,0.190965365756251
9,0.190987552971978
9,0.191009740187704
9,0.19103192740343
9,0.191054114619156
9,0.191076301834883
9,0.191098489050609
9,0.191120676266335
9,0.191142863482062
9,0.191165050697788
9,0.191187237913514
9,0.191209425129241
9,0.191231612344967
9,0.191253799560693
9,0.191275986776419
9,0.191298173992146
9,0.191320361207872
9,0.191342548423598
9,0.191364735639325
9,0.191386922855051
9,0.191409110070777
9,0.191431297286504
9,0.19145348450223
9,0.191475671717956
9,0.191497858933682
9,0.191520046149409
9,0.191542233365135
9,0.191564420580861
9,0.191586607796588
9,0.191608795012314
9,0.19163098222804
9,0.191653169443767
9,0.191675356659493
9,0.191697543875219
9,0.191719731090945
9,0.191741918306672
9,0.191764105522398
9,0.191786292738124
9,0.191808479953851
9,0.191830667169577
9,0.191852854385303
9,0.19187504160103
9,0.191897228816756
9,0.191919416032482
9,0.191941603248208
9,0.191963790463935
9,0.191985977679661
9,0.192008164895387
9,0.192030352111114
9,0.19205253932684
9,0.192074726542566
9,0.192096913758292
9,0.192119100974019
9,0.192141288189745
9,0.192163475405471
9,0.192185662621198
9,0.192207849836924
9,0.19223003705265
9,0.192252224268377
9,0.192274411484103
9,0.192296598699829
9,0.192318785915555
9,0.192340973131282
9,0.192363160347008
9,0.192385347562734
9,0.192407534778461
9,0.192429721994187
9,0.192451909209913
9,0.19247409642564
9,0.192496283641366
9,0.192518470857092
9,0.192540658072818
9,0.192562845288545
9,0.192585032504271
9,0.192607219719997
9,0.192629406935724
9,0.19265159415145
9,0.192673781367176
9,0.192695968582903
9,0.192718155798629
9,0.192740343014355
9,0.192762530230081
9,0.192784717445808
9,0.192806904661534
9,0.19282909187726
9,0.192851279092987
9,0.192873466308713
9,0.192895653524439
9,0.192917840740166
9,0.192940027955892
9,0.192962215171618
9,0.192984402387344
9,0.193006589603071
9,0.193028776818797
9,0.193050964034523
9,0.19307315125025
9,0.193095338465976
9,0.193117525681702
9,0.193139712897429
9,0.193161900113155
9,0.193184087328881
9,0.193206274544607
9,0.193228461760334
9,0.19325064897606
9,0.193272836191786
9,0.193295023407513
9,0.193317210623239
9,0.193339397838965
9,0.193361585054691
9,0.193383772270418
9,0.193405959486144
9,0.19342814670187
9,0.193450333917597
9,0.193472521133323
9,0.193494708349049
9,0.193516895564776
9,0.193539082780502
9,0.193561269996228
9,0.193583457211954
9,0.193605644427681
9,0.193627831643407
9,0.193650018859133
9,0.19367220607486
9,0.193694393290586
9,0.193716580506312
10,0.193738767722039
10,0.193760954937765
10,0.193783142153491
10,0.193805329369217
10,0.193827516584944
10,0.19384970380067
10,0.193871891016396
10,0.193894078232123
10,0.193916265447849
10,0.193938452663575
10,0.193960639879302
10,0.193982827095028
10,0.194005014310754
10,0.19402720152648
10,0.194049388742207
10,0.194071575957933
10,0.194093763173659
10,0.194115950389386
10,0.194138137605112
10,0.194160324820838
10,0.194182512036565
10,0.194204699252291
10,0.194226886468017
10,0.194249073683743
10,0.19427126089947
10,0.194293448115196
10,0.194315635330922
10,0.194337822546649
10,0.194360009762375
10,0.194382196978101
10,0.194404384193828
10,0.194426571409554
10,0.19444875862528
10,0.194470945841006
10,0.194493133056733
10,0.194515320272459
10,0.194537507488185
10,0.194559694703912
10,0.194581881919638
10,0.194604069135364
10,0.194626256351091
10,0.194648443566817
10,0.194670630782543
10,0.194692817998269
10,0.194715005213996
10,0.194737192429722
10,0.194759379645448
10,0.194781566861175
10,0.194803754076901
10,0.194825941292627
10,0.194848128508353
10,0.19487031572408
10,0.194892502939806
10,0.194914690155532
10,0.194936877371259
10,0.194959064586985
10,0.194981251802711
10,0.195003439018438
10,0.195025626234164
10,0.19504781344989
10,0.195070000665616
10,0.195092187881343
10,0.195114375097069
10,0.195136562312795
10,0.195158749528522
10,0.195180936744248
10,0.195203123959974
10,0.195225311175701
10,0.195247498391427
10,0.195269685607153
10,0.195291872822879
10,0.195314060038606
10,0.195336247254332
10,0.195358434470058
10,0.195380621685785
10,0.195402808901511
10,0.195424996117237
10,0.195447183332964
10,0.19546937054869
10,0.195491557764416
10,0.195513744980142
10,0.195535932195869
10,0.195558119411595
10,0.195580306627321
10,0.195602493843048
10,0.195624681058774
10,0.1956468682745
10,0.195669055490227
10,0.195691242705953
10,0.195713429921679
10,0.195735617137405
10,0.195757804353132
10,0.195779991568858
10,0.195802178784584
10,0.195824366000311
10,0.195846553216037
10,0.195868740431763
10,0.19589092764749
10,0.195913114863216
10,0.195935302078942
10,0.195957489294668
10,0.195979676510395
10,0.196001863726121
10,0.196024050941847
10,0.196046238157574
10,0.1960684253733
10,0.196090612589026
10,0.196112799804752
10,0.196134987020479
10,0.196157174236205
10,0.196179361451931
10,0.196201548667658
10,0.196223735883384
10,0.19624592309911
10,0.196268110314837
10,0.196290297530563
10,0.196312484746289
10,0.196334671962015
10,0.196356859177742
10,0.196379046393468
10,0.196401233609194
10,0.196423420824921
10,0.196445608040647
10,0.196467795256373
10,0.1964899824721
10,0.196512169687826
10,0.196534356903552
10,0.196556544119278
10,0.196578731335005
10,0.196600918550731
10,0.196623105766457
10,0.196645292982184
10,0.19666748019791
10,0.196689667413636
10,0.196711854629363
10,0.196734041845089
10,0.196756229060815
10,0.196778416276541
10,0.196800603492268
10,0.196822790707994
10,0.19684497792372
10,0.196867165139447
10,0.196889352355173
10,0.196911539570899
10,0.196933726786626
10,0.196955914002352
10,0.196978101218078
10,0.197000288433804
10,0.197022475649531
10,0.197044662865257
10,0.197066850080983
10,0.19708903729671
10,0.197111224512436
10,0.197133411728162
10,0.197155598943889
10,0.197177786159615
10,0.197199973375341
10,0.197222160591067
10,0.197244347806794
10,0.19726653502252
10,0.197288722238246
10,0.197310909453973
10,0.197333096669699
10,0.197355283885425
10,0.197377471101152
10,0.197399658316878
10,0.197421845532604
10,0.19744403274833
10,0.197466219964057
10,0.197488407179783
10,0.197510594395509
10,0.197532781611236
10,0.197554968826962
10,0.197577156042688
10,0.197599343258414
10,0.197621530474141
10,0.197643717689867
10,0.197665904905593
10,0.19768809212132
10,0.197710279337046
10,0.197732466552772
10,0.197754653768499
10,0.197776840984225
10,0.197799028199951
10,0.197821215415677
10,0.197843402631404
10,0.19786558984713
10,0.197887777062856
10,0.197909964278583
10,0.197932151494309
10,0.197954338710035
10,0.197976525925762
10,0.197998713141488
10,0.198020900357214
10,0.19804308757294
10,0.198065274788667
10,0.198087462004393
10,0.198109649220119
10,0.198131836435846
10,0.198154023651572
10,0.198176210867298
10,0.198198398083025
10,0.198220585298751
10,0.198242772514477
10,0.198264959730203
10,0.19828714694593
10,0.198309334161656
10,0.198331521377382
10,0.198353708593109
10,0.198375895808835
10,0.198398083024561
10,0.198420270240288
10,0.198442457456014
10,0.19846464467174
10,0.198486831887466
10,0.198509019103193
10,0.198531206318919
10,0.198553393534645
10,0.198575580750372
10,0.198597767966098
10,0.198619955181824
10,0.198642142397551
10,0.198664329613277
10,0.198686516829003
10,0.198708704044729
10,0.198730891260456
10,0.198753078476182
10,0.198775265691908
10,0.198797452907635
10,0.198819640123361
10,0.198841827339087
10,0.198864014554814
10,0.19888620177054
10,0.198908388986266
10,0.198930576201992
10,0.198952763417719
10,0.198974950633445
10,0.198997137849171
10,0.199019325064898
10,0.199041512280624
10,0.19906369949635
10,0.199085886712076
10,0.199108073927803
10,0.199130261143529
10,0.199152448359255
10,0.199174635574982
10,0.199196822790708
10,0.199219010006434
10,0.199241197222161
10,0.199263384437887
10,0.199285571653613
10,0.199307758869339
10,0.199329946085066
10,0.199352133300792
10,0.199374320516518
10,0.199396507732245
10,0.199418694947971
10,0.199440882163697
10,0.199463069379424
10,0.19948525659515
10,0.199507443810876
10,0.199529631026602
10,0.199551818242329
10,0.199574005458055
10,0.199596192673781
10,0.199618379889508
10,0.199640567105234
10,0.19966275432096
10,0.199684941536687
10,0.199707128752413
10,0.199729315968139
10,0.199751503183865
10,0.199773690399592
10,0.199795877615318
10,0.199818064831044
10,0.199840252046771
10,0.199862439262497
10,0.199884626478223
10,0.19990681369395
10,0.199929000909676
10,0.199951188125402
10,0.199973375341128
10,0.199995562556855
10,0.200017749772581
10,0.200039936988307
10,0.200062124204034
10,0.20008431141976
10,0.200106498635486
10,0.200128685851213
10,0.200150873066939
10,0.200173060282665
10,0.200195247498391
10,0.200217434714118
10,0.200239621929844
10,0.20026180914557
10,0.200283996361297
10,0.200306183577023
10,0.200328370792749
10,0.200350558008476
10,0.200372745224202
10,0.200394932439928
10,0.200417119655654
10,0.200439306871381
10,0.200461494087107
10,0.200483681302833
10,0.20050586851856
10,0.200528055734286
10,0.200550242950012
10,0.200572430165739
10,0.200594617381465
10,0.200616804597191
10,0.200638991812917
10,0.200661179028644
10,0.20068336624437
10,0.200705553460096
10,0.200727740675823
10,0.200749927891549
10,0.200772115107275
10,0.200794302323001
10,0.200816489538728
10,0.200838676754454
10,0.20086086397018
10,0.200883051185907
10,0.200905238401633
10,0.200927425617359
10,0.200949612833086
10,0.200971800048812
10,0.200993987264538
10,0.201016174480264
10,0.201038361695991
10,0.201060548911717
10,0.201082736127443
10,0.20110492334317
10,0.201127110558896
10,0.201149297774622
10,0.201171484990349
10,0.201193672206075
10,0.201215859421801
10,0.201238046637527
10,0.201260233853254
10,0.20128242106898
10,0.201304608284706
10,0.201326795500433
10,0.201348982716159
10,0.201371169931885
10,0.201393357147612
10,0.201415544363338
10,0.201437731579064
10,0.20145991879479
10,0.201482106010517
10,0.201504293226243
10,0.201526480441969
10,0.201548667657696
10,0.201570854873422
10,0.201593042089148
10,0.201615229304875
10,0.201637416520601
10,0.201659603736327
10,0.201681790952053
10,0.20170397816778
10,0.201726165383506
10,0.201748352599232
10,0.201770539814959
10,0.201792727030685
10,0.201814914246411
10,0.201837101462138
10,0.201859288677864
10,0.20188147589359
10,0.201903663109316
10,0.201925850325043
10,0.201948037540769
10,0.201970224756495
10,0.201992411972222
10,0.202014599187948
10,0.202036786403674
10,0.202058973619401
10,0.202081160835127
10,0.202103348050853
10,0.202125535266579
10,0.202147722482306
10,0.202169909698032
10,0.202192096913758
10,0.202214284129485
10,0.202236471345211
10,0.202258658560937
10,0.202280845776663
10,0.20230303299239
10,0.202325220208116
10,0.202347407423842
10,0.202369594639569
10,0.202391781855295
10,0.202413969071021
10,0.202436156286748
10,0.202458343502474
10,0.2024805307182
10,0.202502717933926
10,0.202524905149653
10,0.202547092365379
10,0.202569279581105
10,0.202591466796832
10,0.202613654012558
10,0.202635841228284
10,0.202658028444011
10,0.202680215659737
10,0.202702402875463
10,0.202724590091189
10,0.202746777306916
10,0.202768964522642
10,0.202791151738368
10,0.202813338954095
10,0.202835526169821
10,0.202857713385547
10,0.202879900601274
10,0.202902087817
10,0.202924275032726
10,0.202946462248452
10,0.202968649464179
10,0.202990836679905
10,0.203013023895631
10,0.203035211111358
10,0.203057398327084
10,0.20307958554281
10,0.203101772758537
10,0.203123959974263
10,0.203146147189989
10,0.203168334405715
10,0.203190521621442
10,0.203212708837168
10,0.203234896052894
10,0.203257083268621
10,0.203279270484347
10,0.203301457700073
10,0.2033236449158
10,0.203345832131526
10,0.203368019347252
10,0.203390206562978
10,0.203412393778705
10,0.203434580994431
10,0.203456768210157
10,0.203478955425884
10,0.20350114264161
10,0.203523329857336
10,0.203545517073063
10,0.203567704288789
10,0.203589891504515
10,0.203612078720241
10,0.203634265935968
10,0.203656453151694
10,0.20367864036742
10,0.203700827583147
10,0.203723014798873
10,0.203745202014599
10,0.203767389230325
10,0.203789576446052
10,0.203811763661778
10,0.203833950877504
10,0.203856138093231
10,0.203878325308957
10,0.203900512524683
10,0.20392269974041
10,0.203944886956136
10,0.203967074171862
10,0.203989261387588
10,0.204011448603315
10,0.204033635819041
10,0.204055823034767
10,0.204078010250494
10,0.20410019746622
10,0.204122384681946
10,0.204144571897673
10,0.204166759113399
10,0.204188946329125
10,0.204211133544851
10,0.204233320760578
10,0.204255507976304
10,0.20427769519203
10,0.204299882407757
10,0.204322069623483
10,0.204344256839209
10,0.204366444054936
11,0.204388631270662
11,0.204410818486388
11,0.204433005702114
11,0.204455192917841
11,0.204477380133567
11,0.204499567349293
11,0.20452175456502
11,0.204543941780746
11,0.204566128996472
11,0.204588316212199
11,0.204610503427925
11,0.204632690643651
11,0.204654877859377
11,0.204677065075104
11,0.20469925229083
11,0.204721439506556
11,0.204743626722283
11,0.204765813938009
11,0.204788001153735
11,0.204810188369462
11,0.204832375585188
11,0.204854562800914
11,0.20487675001664
11,0.204898937232367
11,0.204921124448093
11,0.204943311663819
11,0.204965498879546
11,0.204987686095272
11,0.205009873310998
11,0.205032060526725
11,0.205054247742451
11,0.205076434958177
11,0.205098622173903
11,0.20512080938963
11,0.205142996605356
11,0.205165183821082
11,0.205187371036809
11,0.205209558252535
11,0.205231745468261
11,0.205253932683987
11,0.205276119899714
11,0.20529830711544
11,0.205320494331166
11,0.205342681546893
11,0.205364868762619
11,0.205387055978345
11,0.205409243194072
11,0.205431430409798
11,0.205453617625524
11,0.20547580484125
11,0.205497992056977
11,0.205520179272703
11,0.205542366488429
11,0.205564553704156
11,0.205586740919882
11,0.205608928135608
11,0.205631115351335
11,0.205653302567061
11,0.205675489782787
11,0.205697676998513
11,0.20571986421424
11,0.205742051429966
11,0.205764238645692
11,0.205786425861419
11,0.205808613077145
11,0.205830800292871
11,0.205852987508598
11,0.205875174724324
11,0.20589736194005
11,0.205919549155776
11,0.205941736371503
11,0.205963923587229
11,0.205986110802955
11,0.206008298018682
11,0.206030485234408
11,0.206052672450134
11,0.206074859665861
11,0.206097046881587
11,0.206119234097313
11,0.206141421313039
11,0.206163608528766
11,0.206185795744492
11,0.206207982960218
11,0.206230170175945
11,0.206252357391671
11,0.206274544607397
11,0.206296731823124
11,0.20631891903885
11,0.206341106254576
11,0.206363293470302
11,0.206385480686029
11,0.206407667901755
11,0.206429855117481
11,0.206452042333208
11,0.206474229548934
11,0.20649641676466
11,0.206518603980386
11,0.206540791196113
11,0.206562978411839
11,0.206585165627565
11,0.206607352843292
11,0.206629540059018
11,0.206651727274744
11,0.206673914490471
11,0.206696101706197
11,0.206718288921923
11,0.206740476137649
11,0.206762663353376
11,0.206784850569102
11,0.206807037784828
11,0.206829225000555
11,0.206851412216281
11,0.206873599432007
11,0.206895786647734
11,0.20691797386346
11,0.206940161079186
11,0.206962348294912
11,0.206984535510639
11,0.207006722726365
11,0.207028909942091
11,0.207051097157818
11,0.207073284373544
11,0.20709547158927
11,0.207117658804997
11,0.207139846020723
11,0.207162033236449
11,0.207184220452175
11,0.207206407667902
11,0.207228594883628
11,0.207250782099354
11,0.207272969315081
11,0.207295156530807
11,0.207317343746533
11,0.20733953096226
11,0.207361718177986
11,0.207383905393712
11,0.207406092609438
11,0.207428279825165
11,0.207450467040891
11,0.207472654256617
11,0.207494841472344
11,0.20751702868807
11,0.207539215903796
11,0.207561403119523
11,0.207583590335249
11,0.207605777550975
11,0.207627964766701
11,0.207650151982428
11,0.207672339198154
11,0.20769452641388
11,0.207716713629607
11,0.207738900845333
11,0.207761088061059
11,0.207783275276786
11,0.207805462492512
11,0.207827649708238
11,0.207849836923964
11,0.207872024139691
11,0.207894211355417
11,0.207916398571143
11,0.20793858578687
11,0.207960773002596
11,0.207982960218322
11,0.208005147434048
11,0.208027334649775
11,0.208049521865501
11,0.208071709081227
11,0.208093896296954
11,0.20811608351268
11,0.208138270728406
11,0.208160457944133
11,0.208182645159859
11,0.208204832375585
11,0.208227019591311
11,0.208249206807038
11,0.208271394022764
11,0.20829358123849
11,0.208315768454217
11,0.208337955669943
11,0.208360142885669
11,0.208382330101396
11,0.208404517317122
11,0.208426704532848
11,0.208448891748574
11,0.208471078964301
11,0.208493266180027
11,0.208515453395753
11,0.20853764061148
11,0.208559827827206
11,0.208582015042932
11,0.208604202258659
11,0.208626389474385
11,0.208648576690111
11,0.208670763905837
11,0.208692951121564
11,0.20871513833729
11,0.208737325553016
11,0.208759512768743
11,0.208781699984469
11,0.208803887200195
11,0.208826074415922
11,0.208848261631648
11,0.208870448847374
11,0.2088926360631
11,0.208914823278827
12,0.208937010494553
12,0.208959197710279
12,0.208981384926006
12,0.209003572141732
12,0.209025759357458
12,0.209047946573185
12,0.209070133788911
12,0.209092321004637
12,0.209114508220363
12,0.20913669543609
12,0.209158882651816
12,0.209181069867542
12,0.209203257083269
12,0.209225444298995
12,0.209247631514721
12,0.209269818730448
12,0.209292005946174
12,0.2093141931619
12,0.209336380377626
12,0.209358567593353
12,0.209380754809079
12,0.209402942024805
12,0.209425129240532
12,0.209447316456258
12,0.209469503671984
12,0.20949169088771
12,0.209513878103437
12,0.209536065319163
12,0.209558252534889
12,0.209580439750616
12,0.209602626966342
12,0.209624814182068
12,0.209647001397795
12,0.209669188613521
12,0.209691375829247
12,0.209713563044973
12,0.2097357502607
12,0.209757937476426
12,0.209780124692152
12,0.209802311907879
12,0.209824499123605
12,0.209846686339331
12,0.209868873555058
12,0.209891060770784
12,0.20991324798651
12,0.209935435202236
12,0.209957622417963
12,0.209979809633689
12,0.210001996849415
12,0.210024184065142
12,0.210046371280868
12,0.210068558496594
12,0.210090745712321
12,0.210112932928047
12,0.210135120143773
12,0.210157307359499
12,0.210179494575226
12,0.210201681790952
12,0.210223869006678
12,0.210246056222405
12,0.210268243438131
12,0.210290430653857
12,0.210312617869584
12,0.21033480508531
12,0.210356992301036
12,0.210379179516762
12,0.210401366732489
12,0.210423553948215
12,0.210445741163941
12,0.210467928379668
12,0.210490115595394
12,0.21051230281112
12,0.210534490026847
12,0.210556677242573
12,0.210578864458299
12,0.210601051674025
12,0.210623238889752
12,0.210645426105478
12,0.210667613321204
12,0.210689800536931
12,0.210711987752657
12,0.210734174968383
12,0.21075636218411
12,0.210778549399836
12,0.210800736615562
12,0.210822923831288
12,0.210845111047015
12,0.210867298262741
12,0.210889485478467
12,0.210911672694194
12,0.21093385990992
12,0.210956047125646
12,0.210978234341373
12,0.211000421557099
12,0.211022608772825
12,0.211044795988551
12,0.211066983204278
12,0.211089170420004
12,0.21111135763573
12,0.211133544851457
12,0.211155732067183
12,0.211177919282909
12,0.211200106498635
12,0.211222293714362
12,0.211244480930088
12,0.211266668145814
12,0.211288855361541
12,0.211311042577267
12,0.211333229792993
12,0.21135541700872
12,0.211377604224446
12,0.211399791440172
12,0.211421978655898
12,0.211444165871625
12,0.211466353087351
12,0.211488540303077
12,0.211510727518804
12,0.21153291473453
12,0.211555101950256
12,0.211577289165983
12,0.211599476381709
12,0.211621663597435
12,0.211643850813161
12,0.211666038028888
12,0.211688225244614
12,0.21171041246034
12,0.211732599676067
12,0.211754786891793
12,0.211776974107519
12,0.211799161323246
12,0.211821348538972
12,0.211843535754698
12,0.211865722970424
12,0.211887910186151
12,0.211910097401877
12,0.211932284617603
12,0.21195447183333
12,0.211976659049056
12,0.211998846264782
12,0.212021033480509
12,0.212043220696235
12,0.212065407911961
12,0.212087595127687
12,0.212109782343414
12,0.21213196955914
12,0.212154156774866
12,0.212176343990593
12,0.212198531206319
12,0.212220718422045
12,0.212242905637772
12,0.212265092853498
12,0.212287280069224
12,0.21230946728495
12,0.212331654500677
12,0.212353841716403
12,0.212376028932129
12,0.212398216147856
12,0.212420403363582
12,0.212442590579308
12,0.212464777795035
12,0.212486965010761
12,0.212509152226487
12,0.212531339442213
12,0.21255352665794
12,0.212575713873666
12,0.212597901089392
12,0.212620088305119
12,0.212642275520845
12,0.212664462736571
12,0.212686649952297
12,0.212708837168024
12,0.21273102438375
12,0.212753211599476
12,0.212775398815203
12,0.212797586030929
12,0.212819773246655
12,0.212841960462382
12,0.212864147678108
12,0.212886334893834
12,0.21290852210956
12,0.212930709325287
12,0.212952896541013
12,0.212975083756739
12,0.212997270972466
12,0.213019458188192
12,0.213041645403918
12,0.213063832619645
12,0.213086019835371
12,0.213108207051097
12,0.213130394266823
12,0.21315258148255
12,0.213174768698276
12,0.213196955914002
12,0.213219143129729
12,0.213241330345455
12,0.213263517561181
12,0.213285704776908
12,0.213307891992634
12,0.21333007920836
12,0.213352266424086
12,0.213374453639813
12,0.213396640855539
12,0.213418828071265
12,0.213441015286992
12,0.213463202502718
12,0.213485389718444
12,0.213507576934171
12,0.213529764149897
12,0.213551951365623
12,0.213574138581349
12,0.213596325797076
12,0.213618513012802
12,0.213640700228528
12,0.213662887444255
12,0.213685074659981
12,0.213707261875707
12,0.213729449091434
12,0.21375163630716
12,0.213773823522886
12,0.213796010738612
12,0.213818197954339
12,0.213840385170065
12,0.213862572385791
12,0.213884759601518
12,0.213906946817244
12,0.21392913403297
12,0.213951321248697
12,0.213973508464423
12,0.213995695680149
12,0.214017882895875
12,0.214040070111602
12,0.214062257327328
12,0.214084444543054
12,0.214106631758781
12,0.214128818974507
12,0.214151006190233
12,0.214173193405959
12,0.214195380621686
12,0.214217567837412
12,0.214239755053138
12,0.214261942268865
13,0.214284129484591
13,0.214306316700317
13,0.214328503916044
13,0.21435069113177
13,0.214372878347496
13,0.214395065563222
13,0.214417252778949
13,0.214439439994675
13,0.214461627210401
13,0.214483814426128
13,0.214506001641854
13,0.21452818885758
13,0.214550376073307
13,0.214572563289033
13,0.214594750504759
13,0.214616937720485
13,0.214639124936212
13,0.214661312151938
13,0.214683499367664
13,0.214705686583391
13,0.214727873799117
13,0.214750061014843
13,0.21477224823057
13,0.214794435446296
13,0.214816622662022
13,0.214838809877748
13,0.214860997093475
13,0.214883184309201
13,0.214905371524927
13,0.214927558740654
13,0.21494974595638
13,0.214971933172106
13,0.214994120387833
13,0.215016307603559
13,0.215038494819285
13,0.215060682035011
13,0.215082869250738
13,0.215105056466464
13,0.21512724368219
13,0.215149430897917
13,0.215171618113643
13,0.215193805329369
13,0.215215992545096
13,0.215238179760822
13,0.215260366976548
13,0.215282554192274
13,0.215304741408001
13,0.215326928623727
13,0.215349115839453
13,0.21537130305518
13,0.215393490270906
13,0.215415677486632
13,0.215437864702359
13,0.215460051918085
13,0.215482239133811
13,0.215504426349537
13,0.215526613565264
13,0.21554880078099
13,0.215570987996716
13,0.215593175212443
13,0.215615362428169
13,0.215637549643895
13,0.215659736859621
13,0.215681924075348
13,0.215704111291074
13,0.2157262985068
13,0.215748485722527
13,0.215770672938253
13,0.215792860153979
13,0.215815047369706
13,0.215837234585432
13,0.215859421801158
13,0.215881609016884
13,0.215903796232611
13,0.215925983448337
13,0.215948170664063
13,0.21597035787979
13,0.215992545095516
13,0.216014732311242
13,0.216036919526969
13,0.216059106742695
13,0.216081293958421
13,0.216103481174147
13,0.216125668389874
13,0.2161478556056
13,0.216170042821326
13,0.216192230037053
13,0.216214417252779
13,0.216236604468505
13,0.216258791684232
13,0.216280978899958
13,0.216303166115684
13,0.21632535333141
13,0.216347540547137
13,0.216369727762863
13,0.216391914978589
13,0.216414102194316
13,0.216436289410042
13,0.216458476625768
13,0.216480663841495
13,0.216502851057221
13,0.216525038272947
13,0.216547225488673
13,0.2165694127044
13,0.216591599920126
13,0.216613787135852
13,0.216635974351579
13,0.216658161567305
13,0.216680348783031
13,0.216702535998758
13,0.216724723214484
13,0.21674691043021
13,0.216769097645936
13,0.216791284861663
13,0.216813472077389
13,0.216835659293115
13,0.216857846508842
13,0.216880033724568
13,0.216902220940294
13,0.21692440815602
13,0.216946595371747
13,0.216968782587473
13,0.216990969803199
13,0.217013157018926
14,0.217035344234652
14,0.217057531450378
14,0.217079718666105
14,0.217101905881831
14,0.217124093097557
14,0.217146280313283
14,0.21716846752901
14,0.217190654744736
14,0.217212841960462
14,0.217235029176189
14,0.217257216391915
14,0.217279403607641
14,0.217301590823368
14,0.217323778039094
14,0.21734596525482
14,0.217368152470546
14,0.217390339686273
14,0.217412526901999
14,0.217434714117725
14,0.217456901333452
14,0.217479088549178
14,0.217501275764904
14,0.217523462980631
14,0.217545650196357
14,0.217567837412083
14,0.217590024627809
14,0.217612211843536
14,0.217634399059262
14,0.217656586274988
14,0.217678773490715
14,0.217700960706441
14,0.217723147922167
14,0.217745335137894
14,0.21776752235362
14,0.217789709569346
14,0.217811896785072
14,0.217834084000799
14,0.217856271216525
14,0.217878458432251
14,0.217900645647978
14,0.217922832863704
14,0.21794502007943
14,0.217967207295157
14,0.217989394510883
14,0.218011581726609
14,0.218033768942335
14,0.218055956158062
14,0.218078143373788
14,0.218100330589514
14,0.218122517805241
14,0.218144705020967
14,0.218166892236693
14,0.21818907945242
14,0.218211266668146
14,0.218233453883872
14,0.218255641099598
14,0.218277828315325
14,0.218300015531051
14,0.218322202746777
14,0.218344389962504
14,0.21836657717823
14,0.218388764393956
14,0.218410951609682
14,0.218433138825409
14,0.218455326041135
14,0.218477513256861
14,0.218499700472588
14,0.218521887688314
14,0.21854407490404
14,0.218566262119767
14,0.218588449335493
14,0.218610636551219
14,0.218632823766945
14,0.218655010982672
14,0.218677198198398
14,0.218699385414124
14,0.218721572629851
14,0.218743759845577
14,0.218765947061303
14,0.21878813427703
14,0.218810321492756
14,0.218832508708482
14,0.218854695924208
14,0.218876883139935
14,0.218899070355661
14,0.218921257571387
14,0.218943444787114
14,0.21896563200284
14,0.218987819218566
14,0.219010006434293
14,0.219032193650019
14,0.219054380865745
14,0.219076568081471
14,0.219098755297198
14,0.219120942512924
14,0.21914312972865
14,0.219165316944377
14,0.219187504160103
14,0.219209691375829
14,0.219231878591556
14,0.219254065807282
14,0.219276253023008
14,0.219298440238734
14,0.219320627454461
14,0.219342814670187
14,0.219365001885913
14,0.21938718910164
14,0.219409376317366
14,0.219431563533092
14,0.219453750748819
14,0.219475937964545
14,0.219498125180271
14,0.219520312395997
14,0.219542499611724
14,0.21956468682745
14,0.219586874043176
14,0.219609061258903
14,0.219631248474629
14,0.219653435690355
14,0.219675622906082
14,0.219697810121808
14,0.219719997337534
14,0.21974218455326
14,0.219764371768987
14,0.219786558984713
14,0.219808746200439
14,0.219830933416166
14,0.219853120631892
14,0.219875307847618
14,0.219897495063344
14,0.219919682279071
14,0.219941869494797
14,0.219964056710523
14,0.21998624392625
14,0.220008431141976
14,0.220030618357702
14,0.220052805573429
14,0.220074992789155
14,0.220097180004881
14,0.220119367220607
14,0.220141554436334
14,0.22016374165206
14,0.220185928867786
14,0.220208116083513
14,0.220230303299239
14,0.220252490514965
14,0.220274677730692
14,0.220296864946418
14,0.220319052162144
14,0.22034123937787
14,0.220363426593597
14,0.220385613809323
14,0.220407801025049
14,0.220429988240776
14,0.220452175456502
14,0.220474362672228
14,0.220496549887955
14,0.220518737103681
14,0.220540924319407
14,0.220563111535133
14,0.22058529875086
14,0.220607485966586
14,0.220629673182312
14,0.220651860398039
14,0.220674047613765
14,0.220696234829491
14,0.220718422045218
14,0.220740609260944
14,0.22076279647667
14,0.220784983692396
14,0.220807170908123
14,0.220829358123849
14,0.220851545339575
14,0.220873732555302
14,0.220895919771028
14,0.220918106986754
14,0.220940294202481
14,0.220962481418207
14,0.220984668633933
14,0.221006855849659
14,0.221029043065386
14,0.221051230281112
14,0.221073417496838
14,0.221095604712565
14,0.221117791928291
14,0.221139979144017
14,0.221162166359744
14,0.22118435357547
14,0.221206540791196
14,0.221228728006922
14,0.221250915222649
14,0.221273102438375
14,0.221295289654101
14,0.221317476869828
14,0.221339664085554
14,0.22136185130128
14,0.221384038517006
14,0.221406225732733
14,0.221428412948459
14,0.221450600164185
14,0.221472787379912
14,0.221494974595638
14,0.221517161811364
14,0.221539349027091
14,0.221561536242817
14,0.221583723458543
14,0.221605910674269
14,0.221628097889996
14,0.221650285105722
14,0.221672472321448
14,0.221694659537175
14,0.221716846752901
14,0.221739033968627
14,0.221761221184354
14,0.22178340840008
14,0.221805595615806
14,0.221827782831532
14,0.221849970047259
14,0.221872157262985
14,0.221894344478711
14,0.221916531694438
14,0.221938718910164
14,0.22196090612589
14,0.221983093341617
14,0.222005280557343
14,0.222027467773069
14,0.222049654988795
14,0.222071842204522
14,0.222094029420248
14,0.222116216635974
14,0.222138403851701
14,0.222160591067427
14,0.222182778283153
14,0.22220496549888
14,0.222227152714606
14,0.222249339930332
14,0.222271527146058
14,0.222293714361785
14,0.222315901577511
14,0.222338088793237
14,0.222360276008964
14,0.22238246322469
14,0.222404650440416
14,0.222426837656143
14,0.222449024871869
14,0.222471212087595
14,0.222493399303321
14,0.222515586519048
14,0.222537773734774
14,0.2225599609505
14,0.222582148166227
14,0.222604335381953
14,0.222626522597679
14,0.222648709813406
14,0.222670897029132
14,0.222693084244858
14,0.222715271460584
14,0.222737458676311
14,0.222759645892037
14,0.222781833107763
14,0.22280402032349
14,0.222826207539216
14,0.222848394754942
14,0.222870581970669
14,0.222892769186395
14,0.222914956402121
14,0.222937143617847
14,0.222959330833574
14,0.2229815180493
14,0.223003705265026
14,0.223025892480753
14,0.223048079696479
15,0.223070266912205
15,0.223092454127931
15,0.223114641343658
15,0.223136828559384
15,0.22315901577511
15,0.223181202990837
15,0.223203390206563
15,0.223225577422289
15,0.223247764638016
15,0.223269951853742
15,0.223292139069468
15,0.223314326285194
15,0.223336513500921
15,0.223358700716647
15,0.223380887932373
15,0.2234030751481
15,0.223425262363826
15,0.223447449579552
15,0.223469636795279
15,0.223491824011005
15,0.223514011226731
15,0.223536198442457
15,0.223558385658184
15,0.22358057287391
15,0.223602760089636
15,0.223624947305363
15,0.223647134521089
15,0.223669321736815
15,0.223691508952542
15,0.223713696168268
15,0.223735883383994
15,0.22375807059972
15,0.223780257815447
15,0.223802445031173
15,0.223824632246899
15,0.223846819462626
15,0.223869006678352
15,0.223891193894078
15,0.223913381109805
15,0.223935568325531
15,0.223957755541257
15,0.223979942756983
15,0.22400212997271
15,0.224024317188436
15,0.224046504404162
15,0.224068691619889
15,0.224090878835615
15,0.224113066051341
15,0.224135253267068
15,0.224157440482794
15,0.22417962769852
15,0.224201814914246
15,0.224224002129973
15,0.224246189345699
15,0.224268376561425
15,0.224290563777152
15,0.224312750992878
15,0.224334938208604
15,0.224357125424331
15,0.224379312640057
15,0.224401499855783
15,0.224423687071509
15,0.224445874287236
15,0.224468061502962
15,0.224490248718688
15,0.224512435934415
15,0.224534623150141
15,0.224556810365867
15,0.224578997581593
15,0.22460118479732
15,0.224623372013046
15,0.224645559228772
15,0.224667746444499
15,0.224689933660225
15,0.224712120875951
15,0.224734308091678
15,0.224756495307404
15,0.22477868252313
15,0.224800869738856
15,0.224823056954583
15,0.224845244170309
15,0.224867431386035
15,0.224889618601762
15,0.224911805817488
15,0.224933993033214
15,0.224956180248941
15,0.224978367464667
15,0.225000554680393
15,0.225022741896119
15,0.225044929111846
15,0.225067116327572
15,0.225089303543298
15,0.225111490759025
15,0.225133677974751
15,0.225155865190477
15,0.225178052406204
15,0.22520023962193
15,0.225222426837656
15,0.225244614053382
15,0.225266801269109
15,0.225288988484835
15,0.225311175700561
15,0.225333362916288
15,0.225355550132014
16,0.22537773734774
16,0.225399924563467
16,0.225422111779193
16,0.225444298994919
16,0.225466486210645
16,0.225488673426372
16,0.225510860642098
16,0.225533047857824
16,0.225555235073551
16,0.225577422289277
16,0.225599609505003
16,0.22562179672073
16,0.225643983936456
16,0.225666171152182
16,0.225688358367908
16,0.225710545583635
16,0.225732732799361
16,0.225754920015087
16,0.225777107230814
16,0.22579929444654
16,0.225821481662266
16,0.225843668877993
16,0.225865856093719
16,0.225888043309445
16,0.225910230525171
16,0.225932417740898
16,0.225954604956624
16,0.22597679217235
16,0.225998979388077
16,0.226021166603803
16,0.226043353819529
16,0.226065541035255
16,0.226087728250982
16,0.226109915466708
16,0.226132102682434
16,0.226154289898161
16,0.226176477113887
16,0.226198664329613
16,0.22622085154534
16,0.226243038761066
16,0.226265225976792
16,0.226287413192518
16,0.226309600408245
16,0.226331787623971
16,0.226353974839697
16,0.226376162055424
16,0.22639834927115
16,0.226420536486876
16,0.226442723702603
16,0.226464910918329
16,0.226487098134055
16,0.226509285349781
16,0.226531472565508
16,0.226553659781234
16,0.22657584699696
16,0.226598034212687
16,0.226620221428413
16,0.226642408644139
16,0.226664595859866
16,0.226686783075592
16,0.226708970291318
16,0.226731157507044
16,0.226753344722771
16,0.226775531938497
16,0.226797719154223
16,0.22681990636995
16,0.226842093585676
16,0.226864280801402
16,0.226886468017129
16,0.226908655232855
16,0.226930842448581
16,0.226953029664307
16,0.226975216880034
16,0.22699740409576
16,0.227019591311486
16,0.227041778527213
16,0.227063965742939
16,0.227086152958665
16,0.227108340174392
16,0.227130527390118
16,0.227152714605844
16,0.22717490182157
16,0.227197089037297
16,0.227219276253023
16,0.227241463468749
16,0.227263650684476
16,0.227285837900202
16,0.227308025115928
16,0.227330212331655
16,0.227352399547381
16,0.227374586763107
16,0.227396773978833
16,0.22741896119456
16,0.227441148410286
16,0.227463335626012
16,0.227485522841739
16,0.227507710057465
16,0.227529897273191
16,0.227552084488917
16,0.227574271704644
16,0.22759645892037
16,0.227618646136096
16,0.227640833351823
16,0.227663020567549
16,0.227685207783275
16,0.227707394999002
16,0.227729582214728
16,0.227751769430454
16,0.22777395664618
16,0.227796143861907
17,0.227818331077633
17,0.227840518293359
17,0.227862705509086
17,0.227884892724812
17,0.227907079940538
17,0.227929267156265
17,0.227951454371991
17,0.227973641587717
17,0.227995828803443
17,0.22801801601917
17,0.228040203234896
17,0.228062390450622
17,0.228084577666349
17,0.228106764882075
17,0.228128952097801
17,0.228151139313528
17,0.228173326529254
17,0.22819551374498
17,0.228217700960706
17,0.228239888176433
17,0.228262075392159
17,0.228284262607885
17,0.228306449823612
17,0.228328637039338
17,0.228350824255064
17,0.228373011470791
17,0.228395198686517
17,0.228417385902243
17,0.228439573117969
17,0.228461760333696
17,0.228483947549422
17,0.228506134765148
17,0.228528321980875
17,0.228550509196601
17,0.228572696412327
17,0.228594883628054
17,0.22861707084378
17,0.228639258059506
17,0.228661445275232
17,0.228683632490959
17,0.228705819706685
17,0.228728006922411
17,0.228750194138138
17,0.228772381353864
17,0.22879456856959
17,0.228816755785316
17,0.228838943001043
17,0.228861130216769
17,0.228883317432495
17,0.228905504648222
17,0.228927691863948
17,0.228949879079674
17,0.228972066295401
17,0.228994253511127
17,0.229016440726853
17,0.229038627942579
17,0.229060815158306
17,0.229083002374032
17,0.229105189589758
17,0.229127376805485
17,0.229149564021211
17,0.229171751236937
17,0.229193938452664
17,0.22921612566839
17,0.229238312884116
17,0.229260500099842
17,0.229282687315569
17,0.229304874531295
17,0.229327061747021
17,0.229349248962748
17,0.229371436178474
17,0.2293936233942
17,0.229415810609927
17,0.229437997825653
17,0.229460185041379
17,0.229482372257105
17,0.229504559472832
17,0.229526746688558
17,0.229548933904284
17,0.229571121120011
17,0.229593308335737
17,0.229615495551463
17,0.22963768276719
17,0.229659869982916
17,0.229682057198642
17,0.229704244414368
17,0.229726431630095
17,0.229748618845821
17,0.229770806061547
17,0.229792993277274
17,0.229815180493
17,0.229837367708726
17,0.229859554924453
17,0.229881742140179
17,0.229903929355905
17,0.229926116571631
17,0.229948303787358
17,0.229970491003084
17,0.22999267821881
17,0.230014865434537
17,0.230037052650263
17,0.230059239865989
17,0.230081427081716
17,0.230103614297442
17,0.230125801513168
17,0.230147988728894
17,0.230170175944621
17,0.230192363160347
17,0.230214550376073
17,0.2302367375918
17,0.230258924807526
17,0.230281112023252
17,0.230303299238978
17,0.230325486454705
17,0.230347673670431
17,0.230369860886157
17,0.230392048101884
17,0.23041423531761
17,0.230436422533336
17,0.230458609749063
17,0.230480796964789
18,0.230502984180515
18,0.230525171396241
18,0.230547358611968
18,0.230569545827694
18,0.23059173304342
18,0.230613920259147
18,0.230636107474873
18,0.230658294690599
18,0.230680481906326
18,0.230702669122052
18,0.230724856337778
18,0.230747043553504
18,0.230769230769231
18,0.230791417984957
18,0.230813605200683
18,0.23083579241641
18,0.230857979632136
18,0.230880166847862
18,0.230902354063589
18,0.230924541279315
18,0.230946728495041
18,0.230968915710767
18,0.230991102926494
18,0.23101329014222
18,0.231035477357946
18,0.231057664573673
18,0.231079851789399
18,0.231102039005125
18,0.231124226220852
18,0.231146413436578
18,0.231168600652304
18,0.23119078786803
18,0.231212975083757
18,0.231235162299483
18,0.231257349515209
18,0.231279536730936
18,0.231301723946662
18,0.231323911162388
18,0.231346098378115
18,0.231368285593841
18,0.231390472809567
18,0.231412660025293
18,0.23143484724102
18,0.231457034456746
18,0.231479221672472
18,0.231501408888199
18,0.231523596103925
18,0.231545783319651
18,0.231567970535378
18,0.231590157751104
18,0.23161234496683
18,0.231634532182556
18,0.231656719398283
18,0.231678906614009
18,0.231701093829735
18,0.231723281045462
18,0.231745468261188
18,0.231767655476914
18,0.23178984269264
18,0.231812029908367
18,0.231834217124093
18,0.231856404339819
18,0.231878591555546
18,0.231900778771272
18,0.231922965986998
18,0.231945153202725
18,0.231967340418451
18,0.231989527634177
18,0.232011714849903
18,0.23203390206563
18,0.232056089281356
18,0.232078276497082
18,0.232100463712809
18,0.232122650928535
18,0.232144838144261
18,0.232167025359988
18,0.232189212575714
18,0.23221139979144
18,0.232233587007166
18,0.232255774222893
18,0.232277961438619
18,0.232300148654345
18,0.232322335870072
18,0.232344523085798
18,0.232366710301524
18,0.232388897517251
18,0.232411084732977
18,0.232433271948703
18,0.232455459164429
18,0.232477646380156
18,0.232499833595882
18,0.232522020811608
19,0.232544208027335
19,0.232566395243061
19,0.232588582458787
19,0.232610769674514
19,0.23263295689024
19,0.232655144105966
19,0.232677331321692
19,0.232699518537419
19,0.232721705753145
19,0.232743892968871
19,0.232766080184598
19,0.232788267400324
19,0.23281045461605
19,0.232832641831777
19,0.232854829047503
19,0.232877016263229
19,0.232899203478955
19,0.232921390694682
19,0.232943577910408
19,0.232965765126134
19,0.232987952341861
19,0.233010139557587
19,0.233032326773313
19,0.23305451398904
19,0.233076701204766
19,0.233098888420492
19,0.233121075636218
19,0.233143262851945
19,0.233165450067671
19,0.233187637283397
19,0.233209824499124
19,0.23323201171485
19,0.233254198930576
19,0.233276386146303
19,0.233298573362029
19,0.233320760577755
19,0.233342947793481
19,0.233365135009208
19,0.233387322224934
19,0.23340950944066
19,0.233431696656387
19,0.233453883872113
19,0.233476071087839
19,0.233498258303565
19,0.233520445519292
19,0.233542632735018
19,0.233564819950744
19,0.233587007166471
19,0.233609194382197
19,0.233631381597923
19,0.23365356881365
19,0.233675756029376
19,0.233697943245102
19,0.233720130460828
19,0.233742317676555
19,0.233764504892281
19,0.233786692108007
19,0.233808879323734
19,0.23383106653946
19,0.233853253755186
19,0.233875440970913
19,0.233897628186639
19,0.233919815402365
19,0.233942002618091
19,0.233964189833818
19,0.233986377049544
19,0.23400856426527
19,0.234030751480997
19,0.234052938696723
19,0.234075125912449
19,0.234097313128176
19,0.234119500343902
19,0.234141687559628
19,0.234163874775354
19,0.234186061991081
19,0.234208249206807
19,0.234230436422533
19,0.23425262363826
19,0.234274810853986
19,0.234296998069712
19,0.234319185285439
19,0.234341372501165
19,0.234363559716891
19,0.234385746932617
19,0.234407934148344
19,0.23443012136407
19,0.234452308579796
19,0.234474495795523
19,0.234496683011249
19,0.234518870226975
19,0.234541057442702
19,0.234563244658428
19,0.234585431874154
19,0.23460761908988
19,0.234629806305607
19,0.234651993521333
19,0.234674180737059
19,0.234696367952786
19,0.234718555168512
19,0.234740742384238
19,0.234762929599965
19,0.234785116815691
19,0.234807304031417
19,0.234829491247143
19,0.23485167846287
19,0.234873865678596
19,0.234896052894322
19,0.234918240110049
19,0.234940427325775
19,0.234962614541501
19,0.234984801757227
19,0.235006988972954
19,0.23502917618868
19,0.235051363404406
19,0.235073550620133
19,0.235095737835859
19,0.235117925051585
19,0.235140112267312
19,0.235162299483038
19,0.235184486698764
19,0.23520667391449
19,0.235228861130217
19,0.235251048345943
19,0.235273235561669
19,0.235295422777396
19,0.235317609993122
19,0.235339797208848
19,0.235361984424575
19,0.235384171640301
19,0.235406358856027
19,0.235428546071753
19,0.23545073328748
19,0.235472920503206
19,0.235495107718932
19,0.235517294934659
19,0.235539482150385
19,0.235561669366111
19,0.235583856581838
19,0.235606043797564
19,0.23562823101329
19,0.235650418229016
19,0.235672605444743
19,0.235694792660469
19,0.235716979876195
19,0.235739167091922
19,0.235761354307648
19,0.235783541523374
19,0.235805728739101
19,0.235827915954827
19,0.235850103170553
19,0.235872290386279
19,0.235894477602006
19,0.235916664817732
19,0.235938852033458
19,0.235961039249185
19,0.235983226464911
19,0.236005413680637
19,0.236027600896364
19,0.23604978811209
19,0.236071975327816
19,0.236094162543542
19,0.236116349759269
19,0.236138536974995
19,0.236160724190721
19,0.236182911406448
19,0.236205098622174
19,0.2362272858379
19,0.236249473053627
19,0.236271660269353
19,0.236293847485079
19,0.236316034700805
19,0.236338221916532
19,0.236360409132258
19,0.236382596347984
19,0.236404783563711
19,0.236426970779437
19,0.236449157995163
19,0.236471345210889
19,0.236493532426616
19,0.236515719642342
19,0.236537906858068
19,0.236560094073795
19,0.236582281289521
19,0.236604468505247
19,0.236626655720974
19,0.2366488429367
19,0.236671030152426
19,0.236693217368152
19,0.236715404583879
19,0.236737591799605
19,0.236759779015331
19,0.236781966231058
19,0.236804153446784
19,0.23682634066251
19,0.236848527878237
19,0.236870715093963
19,0.236892902309689
19,0.236915089525415
19,0.236937276741142
19,0.236959463956868
19,0.236981651172594
19,0.237003838388321
19,0.237026025604047
19,0.237048212819773
19,0.2370704000355
19,0.237092587251226
19,0.237114774466952
19,0.237136961682678
19,0.237159148898405
19,0.237181336114131
19,0.237203523329857
19,0.237225710545584
19,0.23724789776131
19,0.237270084977036
19,0.237292272192763
19,0.237314459408489
19,0.237336646624215
19,0.237358833839941
19,0.237381021055668
19,0.237403208271394
19,0.23742539548712
19,0.237447582702847
19,0.237469769918573
19,0.237491957134299
19,0.237514144350026
19,0.237536331565752
19,0.237558518781478
19,0.237580705997204
19,0.237602893212931
19,0.237625080428657
19,0.237647267644383
19,0.23766945486011
19,0.237691642075836
19,0.237713829291562
19,0.237736016507289
19,0.237758203723015
19,0.237780390938741
19,0.237802578154467
19,0.237824765370194
19,0.23784695258592
19,0.237869139801646
19,0.237891327017373
19,0.237913514233099
19,0.237935701448825
19,0.237957888664551
19,0.237980075880278
19,0.238002263096004
19,0.23802445031173
19,0.238046637527457
19,0.238068824743183
19,0.238091011958909
19,0.238113199174636
19,0.238135386390362
19,0.238157573606088
19,0.238179760821814
19,0.238201948037541
19,0.238224135253267
19,0.238246322468993
19,0.23826850968472
19,0.238290696900446
19,0.238312884116172
19,0.238335071331899
19,0.238357258547625
19,0.238379445763351
19,0.238401632979077
19,0.238423820194804
19,0.23844600741053
19,0.238468194626256
19,0.238490381841983
19,0.238512569057709
19,0.238534756273435
19,0.238556943489162
19,0.238579130704888
19,0.238601317920614
19,0.23862350513634
19,0.238645692352067
19,0.238667879567793
19,0.238690066783519
19,0.238712253999246
19,0.238734441214972
19,0.238756628430698
19,0.238778815646425
19,0.238801002862151
19,0.238823190077877
19,0.238845377293603
19,0.23886756450933
19,0.238889751725056
19,0.238911938940782
19,0.238934126156509
19,0.238956313372235
19,0.238978500587961
19,0.239000687803688
19,0.239022875019414
19,0.23904506223514
19,0.239067249450866
19,0.239089436666593
19,0.239111623882319
19,0.239133811098045
19,0.239155998313772
19,0.239178185529498
19,0.239200372745224
19,0.23922255996095
19,0.239244747176677
19,0.239266934392403
19,0.239289121608129
19,0.239311308823856
19,0.239333496039582
19,0.239355683255308
19,0.239377870471035
19,0.239400057686761
19,0.239422244902487
19,0.239444432118213
19,0.23946661933394
19,0.239488806549666
19,0.239510993765392
19,0.239533180981119
19,0.239555368196845
19,0.239577555412571
19,0.239599742628298
19,0.239621929844024
19,0.23964411705975
19,0.239666304275476
19,0.239688491491203
19,0.239710678706929
19,0.239732865922655
19,0.239755053138382
19,0.239777240354108
19,0.239799427569834
19,0.239821614785561
19,0.239843802001287
19,0.239865989217013
19,0.239888176432739
19,0.239910363648466
19,0.239932550864192
19,0.239954738079918
19,0.239976925295645
19,0.239999112511371
19,0.240021299727097
19,0.240043486942824
19,0.24006567415855
19,0.240087861374276
19,0.240110048590002
19,0.240132235805729
19,0.240154423021455
19,0.240176610237181
19,0.240198797452908
19,0.240220984668634
19,0.24024317188436
19,0.240265359100087
19,0.240287546315813
19,0.240309733531539
19,0.240331920747265
19,0.240354107962992
19,0.240376295178718
19,0.240398482394444
19,0.240420669610171
19,0.240442856825897
19,0.240465044041623
19,0.24048723125735
19,0.240509418473076
19,0.240531605688802
19,0.240553792904528
19,0.240575980120255
19,0.240598167335981
19,0.240620354551707
19,0.240642541767434
19,0.24066472898316
19,0.240686916198886
19,0.240709103414612
19,0.240731290630339
19,0.240753477846065
19,0.240775665061791
19,0.240797852277518
19,0.240820039493244
19,0.24084222670897
19,0.240864413924697
19,0.240886601140423
19,0.240908788356149
19,0.240930975571875
19,0.240953162787602
19,0.240975350003328
19,0.240997537219054
19,0.241019724434781
19,0.241041911650507
19,0.241064098866233
19,0.24108628608196
19,0.241108473297686
19,0.241130660513412
19,0.241152847729138
19,0.241175034944865
19,0.241197222160591
19,0.241219409376317
19,0.241241596592044
19,0.24126378380777
19,0.241285971023496
19,0.241308158239223
19,0.241330345454949
19,0.241352532670675
19,0.241374719886401
19,0.241396907102128
19,0.241419094317854
19,0.24144128153358
19,0.241463468749307
19,0.241485655965033
19,0.241507843180759
19,0.241530030396486
19,0.241552217612212
19,0.241574404827938
19,0.241596592043664
19,0.241618779259391
19,0.241640966475117
19,0.241663153690843
19,0.24168534090657
19,0.241707528122296
19,0.241729715338022
19,0.241751902553749
19,0.241774089769475
19,0.241796276985201
19,0.241818464200927
19,0.241840651416654
19,0.24186283863238
19,0.241885025848106
19,0.241907213063833
19,0.241929400279559
19,0.241951587495285
19,0.241973774711012
19,0.241995961926738
19,0.242018149142464
19,0.24204033635819
19,0.242062523573917
19,0.242084710789643
19,0.242106898005369
19,0.242129085221096
19,0.242151272436822
19,0.242173459652548
19,0.242195646868274
19,0.242217834084001
19,0.242240021299727
19,0.242262208515453
19,0.24228439573118
19,0.242306582946906
19,0.242328770162632
19,0.242350957378359
19,0.242373144594085
19,0.242395331809811
19,0.242417519025537
19,0.242439706241264
19,0.24246189345699
19,0.242484080672716
19,0.242506267888443
20,0.242528455104169
20,0.242550642319895
20,0.242572829535622
20,0.242595016751348
20,0.242617203967074
20,0.2426393911828
20,0.242661578398527
20,0.242683765614253
20,0.242705952829979
20,0.242728140045706
20,0.242750327261432
20,0.242772514477158
20,0.242794701692885
20,0.242816888908611
20,0.242839076124337
20,0.242861263340063
20,0.24288345055579
20,0.242905637771516
20,0.242927824987242
20,0.242950012202969
20,0.242972199418695
20,0.242994386634421
20,0.243016573850148
20,0.243038761065874
20,0.2430609482816
20,0.243083135497326
20,0.243105322713053
20,0.243127509928779
20,0.243149697144505
20,0.243171884360232
20,0.243194071575958
20,0.243216258791684
20,0.243238446007411
20,0.243260633223137
20,0.243282820438863
20,0.243305007654589
20,0.243327194870316
20,0.243349382086042
20,0.243371569301768
20,0.243393756517495
20,0.243415943733221
20,0.243438130948947
20,0.243460318164674
20,0.2434825053804
20,0.243504692596126
20,0.243526879811852
20,0.243549067027579
20,0.243571254243305
20,0.243593441459031
20,0.243615628674758
20,0.243637815890484
20,0.24366000310621
20,0.243682190321936
20,0.243704377537663
20,0.243726564753389
20,0.243748751969115
20,0.243770939184842
20,0.243793126400568
20,0.243815313616294
20,0.243837500832021
20,0.243859688047747
20,0.243881875263473
20,0.243904062479199
20,0.243926249694926
20,0.243948436910652
20,0.243970624126378
20,0.243992811342105
20,0.244014998557831
20,0.244037185773557
20,0.244059372989284
20,0.24408156020501
20,0.244103747420736
20,0.244125934636462
20,0.244148121852189
20,0.244170309067915
20,0.244192496283641
20,0.244214683499368
20,0.244236870715094
20,0.24425905793082
20,0.244281245146547
20,0.244303432362273
20,0.244325619577999
20,0.244347806793725
20,0.244369994009452
20,0.244392181225178
20,0.244414368440904
20,0.244436555656631
20,0.244458742872357
20,0.244480930088083
20,0.24450311730381
20,0.244525304519536
20,0.244547491735262
20,0.244569678950988
20,0.244591866166715
20,0.244614053382441
20,0.244636240598167
20,0.244658427813894
20,0.24468061502962
20,0.244702802245346
20,0.244724989461073
20,0.244747176676799
20,0.244769363892525
20,0.244791551108251
20,0.244813738323978
20,0.244835925539704
20,0.24485811275543
20,0.244880299971157
20,0.244902487186883
20,0.244924674402609
20,0.244946861618336
20,0.244969048834062
20,0.244991236049788
20,0.245013423265514
20,0.245035610481241
20,0.245057797696967
20,0.245079984912693
20,0.24510217212842
20,0.245124359344146
20,0.245146546559872
20,0.245168733775599
20,0.245190920991325
20,0.245213108207051
20,0.245235295422777
20,0.245257482638504
20,0.24527966985423
20,0.245301857069956
20,0.245324044285683
20,0.245346231501409
20,0.245368418717135
20,0.245390605932861
20,0.245412793148588
20,0.245434980364314
20,0.24545716758004
20,0.245479354795767
20,0.245501542011493
20,0.245523729227219
20,0.245545916442946
20,0.245568103658672
20,0.245590290874398
20,0.245612478090124
20,0.245634665305851
20,0.245656852521577
20,0.245679039737303
20,0.24570122695303
20,0.245723414168756
20,0.245745601384482
20,0.245767788600209
20,0.245789975815935
20,0.245812163031661
20,0.245834350247387
20,0.245856537463114
20,0.24587872467884
20,0.245900911894566
20,0.245923099110293
20,0.245945286326019
20,0.245967473541745
20,0.245989660757472
20,0.246011847973198
20,0.246034035188924
20,0.24605622240465
20,0.246078409620377
20,0.246100596836103
20,0.246122784051829
20,0.246144971267556
20,0.246167158483282
20,0.246189345699008
20,0.246211532914735
20,0.246233720130461
20,0.246255907346187
20,0.246278094561913
20,0.24630028177764
20,0.246322468993366
20,0.246344656209092
20,0.246366843424819
20,0.246389030640545
20,0.246411217856271
20,0.246433405071998
20,0.246455592287724
20,0.24647777950345
20,0.246499966719176
20,0.246522153934903
20,0.246544341150629
20,0.246566528366355
20,0.246588715582082
20,0.246610902797808
20,0.246633090013534
20,0.246655277229261
20,0.246677464444987
20,0.246699651660713
20,0.246721838876439
20,0.246744026092166
20,0.246766213307892
20,0.246788400523618
20,0.246810587739345
20,0.246832774955071
20,0.246854962170797
20,0.246877149386523
20,0.24689933660225
20,0.246921523817976
20,0.246943711033702
20,0.246965898249429
20,0.246988085465155
20,0.247010272680881
20,0.247032459896608
20,0.247054647112334
20,0.24707683432806
20,0.247099021543786
20,0.247121208759513
20,0.247143395975239
20,0.247165583190965
20,0.247187770406692
20,0.247209957622418
20,0.247232144838144
20,0.247254332053871
20,0.247276519269597
20,0.247298706485323
20,0.247320893701049
20,0.247343080916776
20,0.247365268132502
20,0.247387455348228
20,0.247409642563955
20,0.247431829779681
20,0.247454016995407
20,0.247476204211134
20,0.24749839142686
21,0.247520578642586
21,0.247542765858312
21,0.247564953074039
21,0.247587140289765
21,0.247609327505491
21,0.247631514721218
21,0.247653701936944
21,0.24767588915267
21,0.247698076368397
21,0.247720263584123
21,0.247742450799849
21,0.247764638015575
21,0.247786825231302
21,0.247809012447028
21,0.247831199662754
21,0.247853386878481
21,0.247875574094207
21,0.247897761309933
21,0.24791994852566
21,0.247942135741386
21,0.247964322957112
21,0.247986510172838
21,0.248008697388565
21,0.248030884604291
21,0.248053071820017
21,0.248075259035744
21,0.24809744625147
21,0.248119633467196
21,0.248141820682923
21,0.248164007898649
21,0.248186195114375
21,0.248208382330101
21,0.248230569545828
21,0.248252756761554
21,0.24827494397728
21,0.248297131193007
21,0.248319318408733
21,0.248341505624459
21,0.248363692840185
21,0.248385880055912
21,0.248408067271638
21,0.248430254487364
21,0.248452441703091
21,0.248474628918817
21,0.248496816134543
21,0.24851900335027
21,0.248541190565996
21,0.248563377781722
21,0.248585564997448
21,0.248607752213175
21,0.248629939428901
21,0.248652126644627
21,0.248674313860354
21,0.24869650107608
21,0.248718688291806
21,0.248740875507533
21,0.248763062723259
21,0.248785249938985
21,0.248807437154711
21,0.248829624370438
21,0.248851811586164
21,0.24887399880189
21,0.248896186017617
21,0.248918373233343
21,0.248940560449069
21,0.248962747664796
21,0.248984934880522
21,0.249007122096248
21,0.249029309311974
21,0.249051496527701
21,0.249073683743427
21,0.249095870959153
21,0.24911805817488
21,0.249140245390606
21,0.249162432606332
21,0.249184619822059
21,0.249206807037785
21,0.249228994253511
21,0.249251181469237
21,0.249273368684964
21,0.24929555590069
21,0.249317743116416
21,0.249339930332143
21,0.249362117547869
21,0.249384304763595
21,0.249406491979322
21,0.249428679195048
21,0.249450866410774
21,0.2494730536265
21,0.249495240842227
21,0.249517428057953
21,0.249539615273679
21,0.249561802489406
21,0.249583989705132
21,0.249606176920858
21,0.249628364136585
21,0.249650551352311
21,0.249672738568037
21,0.249694925783763
21,0.24971711299949
21,0.249739300215216
21,0.249761487430942
21,0.249783674646669
21,0.249805861862395
21,0.249828049078121
21,0.249850236293847
21,0.249872423509574
21,0.2498946107253
21,0.249916797941026
21,0.249938985156753
21,0.249961172372479
21,0.249983359588205
21,0.250005546803932
22,0.250027734019658
22,0.250049921235384
22,0.25007210845111
22,0.250094295666837
22,0.250116482882563
22,0.250138670098289
22,0.250160857314016
22,0.250183044529742
22,0.250205231745468
22,0.250227418961195
22,0.250249606176921
22,0.250271793392647
22,0.250293980608373
22,0.2503161678241
22,0.250338355039826
22,0.250360542255552
22,0.250382729471279
22,0.250404916687005
22,0.250427103902731
22,0.250449291118458
22,0.250471478334184
22,0.25049366554991
22,0.250515852765636
22,0.250538039981363
22,0.250560227197089
22,0.250582414412815
22,0.250604601628542
22,0.250626788844268
22,0.250648976059994
22,0.250671163275721
22,0.250693350491447
22,0.250715537707173
22,0.250737724922899
22,0.250759912138626
22,0.250782099354352
22,0.250804286570078
22,0.250826473785805
22,0.250848661001531
22,0.250870848217257
22,0.250893035432984
22,0.25091522264871
22,0.250937409864436
22,0.250959597080162
22,0.250981784295889
22,0.251003971511615
22,0.251026158727341
22,0.251048345943068
22,0.251070533158794
22,0.25109272037452
22,0.251114907590247
22,0.251137094805973
22,0.251159282021699
22,0.251181469237425
22,0.251203656453152
22,0.251225843668878
22,0.251248030884604
22,0.251270218100331
22,0.251292405316057
22,0.251314592531783
22,0.25133677974751
22,0.251358966963236
22,0.251381154178962
22,0.251403341394688
22,0.251425528610415
22,0.251447715826141
22,0.251469903041867
22,0.251492090257594
22,0.25151427747332
22,0.251536464689046
22,0.251558651904772
22,0.251580839120499
22,0.251603026336225
22,0.251625213551951
22,0.251647400767678
22,0.251669587983404
22,0.25169177519913
22,0.251713962414857
22,0.251736149630583
22,0.251758336846309
22,0.251780524062035
22,0.251802711277762
22,0.251824898493488
22,0.251847085709214
22,0.251869272924941
22,0.251891460140667
22,0.251913647356393
22,0.25193583457212
22,0.251958021787846
22,0.251980209003572
22,0.252002396219298
22,0.252024583435025
22,0.252046770650751
22,0.252068957866477
22,0.252091145082204
22,0.25211333229793
22,0.252135519513656
22,0.252157706729383
22,0.252179893945109
22,0.252202081160835
22,0.252224268376561
22,0.252246455592288
23,0.252268642808014
23,0.25229083002374
23,0.252313017239467
23,0.252335204455193
23,0.252357391670919
23,0.252379578886646
23,0.252401766102372
23,0.252423953318098
23,0.252446140533824
23,0.252468327749551
23,0.252490514965277
23,0.252512702181003
23,0.25253488939673
23,0.252557076612456
23,0.252579263828182
23,0.252601451043909
23,0.252623638259635
23,0.252645825475361
23,0.252668012691087
23,0.252690199906814
23,0.25271238712254
23,0.252734574338266
23,0.252756761553993
23,0.252778948769719
23,0.252801135985445
23,0.252823323201172
23,0.252845510416898
23,0.252867697632624
23,0.25288988484835
23,0.252912072064077
23,0.252934259279803
23,0.252956446495529
23,0.252978633711256
23,0.253000820926982
23,0.253023008142708
23,0.253045195358434
23,0.253067382574161
23,0.253089569789887
23,0.253111757005613
23,0.25313394422134
23,0.253156131437066
23,0.253178318652792
23,0.253200505868519
23,0.253222693084245
23,0.253244880299971
23,0.253267067515697
23,0.253289254731424
23,0.25331144194715
23,0.253333629162876
23,0.253355816378603
23,0.253378003594329
23,0.253400190810055
23,0.253422378025782
23,0.253444565241508
23,0.253466752457234
23,0.25348893967296
23,0.253511126888687
23,0.253533314104413
23,0.253555501320139
23,0.253577688535866
23,0.253599875751592
23,0.253622062967318
23,0.253644250183045
23,0.253666437398771
23,0.253688624614497
23,0.253710811830223
23,0.25373299904595
23,0.253755186261676
23,0.253777373477402
23,0.253799560693129
23,0.253821747908855
23,0.253843935124581
23,0.253866122340308
23,0.253888309556034
23,0.25391049677176
23,0.253932683987486
23,0.253954871203213
23,0.253977058418939
23,0.253999245634665
23,0.254021432850392
23,0.254043620066118
23,0.254065807281844
23,0.254087994497571
23,0.254110181713297
23,0.254132368929023
23,0.254154556144749
23,0.254176743360476
24,0.254198930576202
24,0.254221117791928
24,0.254243305007655
24,0.254265492223381
24,0.254287679439107
24,0.254309866654833
24,0.25433205387056
24,0.254354241086286
24,0.254376428302012
24,0.254398615517739
24,0.254420802733465
24,0.254442989949191
24,0.254465177164918
24,0.254487364380644
24,0.25450955159637
24,0.254531738812096
24,0.254553926027823
24,0.254576113243549
24,0.254598300459275
24,0.254620487675002
24,0.254642674890728
24,0.254664862106454
24,0.254687049322181
24,0.254709236537907
24,0.254731423753633
24,0.254753610969359
24,0.254775798185086
24,0.254797985400812
24,0.254820172616538
24,0.254842359832265
24,0.254864547047991
24,0.254886734263717
24,0.254908921479444
24,0.25493110869517
24,0.254953295910896
24,0.254975483126622
24,0.254997670342349
24,0.255019857558075
24,0.255042044773801
24,0.255064231989528
24,0.255086419205254
24,0.25510860642098
24,0.255130793636707
24,0.255152980852433
24,0.255175168068159
24,0.255197355283885
24,0.255219542499612
24,0.255241729715338
24,0.255263916931064
24,0.255286104146791
24,0.255308291362517
24,0.255330478578243
24,0.25535266579397
24,0.255374853009696
24,0.255397040225422
24,0.255419227441148
24,0.255441414656875
24,0.255463601872601
24,0.255485789088327
24,0.255507976304054
24,0.25553016351978
24,0.255552350735506
24,0.255574537951232
24,0.255596725166959
24,0.255618912382685
24,0.255641099598411
24,0.255663286814138
24,0.255685474029864
24,0.25570766124559
24,0.255729848461317
24,0.255752035677043
24,0.255774222892769
24,0.255796410108495
24,0.255818597324222
24,0.255840784539948
24,0.255862971755674
24,0.255885158971401
24,0.255907346187127
24,0.255929533402853
24,0.25595172061858
24,0.255973907834306
24,0.255996095050032
24,0.256018282265758
24,0.256040469481485
24,0.256062656697211
24,0.256084843912937
24,0.256107031128664
24,0.25612921834439
24,0.256151405560116
24,0.256173592775843
24,0.256195779991569
24,0.256217967207295
24,0.256240154423021
24,0.256262341638748
24,0.256284528854474
24,0.2563067160702
24,0.256328903285927
24,0.256351090501653
24,0.256373277717379
24,0.256395464933106
24,0.256417652148832
24,0.256439839364558
24,0.256462026580284
24,0.256484213796011
24,0.256506401011737
24,0.256528588227463
24,0.25655077544319
24,0.256572962658916
24,0.256595149874642
24,0.256617337090369
24,0.256639524306095
24,0.256661711521821
24,0.256683898737547
24,0.256706085953274
24,0.256728273169
24,0.256750460384726
24,0.256772647600453
24,0.256794834816179
24,0.256817022031905
24,0.256839209247632
24,0.256861396463358
24,0.256883583679084
24,0.25690577089481
24,0.256927958110537
24,0.256950145326263
24,0.256972332541989
24,0.256994519757716
24,0.257016706973442
24,0.257038894189168
24,0.257061081404894
24,0.257083268620621
24,0.257105455836347
24,0.257127643052073
24,0.2571498302678
24,0.257172017483526
24,0.257194204699252
24,0.257216391914979
24,0.257238579130705
24,0.257260766346431
24,0.257282953562157
24,0.257305140777884
24,0.25732732799361
24,0.257349515209336
24,0.257371702425063
24,0.257393889640789
25,0.257416076856515
25,0.257438264072242
25,0.257460451287968
25,0.257482638503694
25,0.25750482571942
25,0.257527012935147
25,0.257549200150873
25,0.257571387366599
25,0.257593574582326
25,0.257615761798052
25,0.257637949013778
25,0.257660136229505
25,0.257682323445231
25,0.257704510660957
25,0.257726697876683
25,0.25774888509241
25,0.257771072308136
25,0.257793259523862
25,0.257815446739589
25,0.257837633955315
25,0.257859821171041
25,0.257882008386768
25,0.257904195602494
25,0.25792638281822
25,0.257948570033946
25,0.257970757249673
25,0.257992944465399
25,0.258015131681125
25,0.258037318896852
25,0.258059506112578
25,0.258081693328304
25,0.258103880544031
25,0.258126067759757
25,0.258148254975483
25,0.258170442191209
25,0.258192629406936
25,0.258214816622662
25,0.258237003838388
25,0.258259191054115
25,0.258281378269841
25,0.258303565485567
25,0.258325752701293
25,0.25834793991702
25,0.258370127132746
25,0.258392314348472
25,0.258414501564199
25,0.258436688779925
25,0.258458875995651
25,0.258481063211378
25,0.258503250427104
25,0.25852543764283
25,0.258547624858556
25,0.258569812074283
25,0.258591999290009
25,0.258614186505735
25,0.258636373721462
25,0.258658560937188
25,0.258680748152914
25,0.258702935368641
25,0.258725122584367
25,0.258747309800093
25,0.258769497015819
25,0.258791684231546
25,0.258813871447272
25,0.258836058662998
25,0.258858245878725
25,0.258880433094451
25,0.258902620310177
25,0.258924807525904
25,0.25894699474163
25,0.258969181957356
25,0.258991369173082
25,0.259013556388809
25,0.259035743604535
25,0.259057930820261
25,0.259080118035988
25,0.259102305251714
25,0.25912449246744
25,0.259146679683167
25,0.259168866898893
25,0.259191054114619
25,0.259213241330345
25,0.259235428546072
25,0.259257615761798
25,0.259279802977524
25,0.259301990193251
25,0.259324177408977
25,0.259346364624703
25,0.25936855184043
25,0.259390739056156
25,0.259412926271882
25,0.259435113487608
25,0.259457300703335
25,0.259479487919061
25,0.259501675134787
25,0.259523862350514
25,0.25954604956624
25,0.259568236781966
25,0.259590423997693
25,0.259612611213419
25,0.259634798429145
25,0.259656985644871
25,0.259679172860598
25,0.259701360076324
25,0.25972354729205
25,0.259745734507777
25,0.259767921723503
25,0.259790108939229
25,0.259812296154955
25,0.259834483370682
25,0.259856670586408
25,0.259878857802134
25,0.259901045017861
25,0.259923232233587
25,0.259945419449313
25,0.25996760666504
25,0.259989793880766
25,0.260011981096492
26,0.260034168312218
26,0.260056355527945
26,0.260078542743671
26,0.260100729959397
26,0.260122917175124
26,0.26014510439085
26,0.260167291606576
26,0.260189478822303
26,0.260211666038029
26,0.260233853253755
26,0.260256040469481
26,0.260278227685208
26,0.260300414900934
26,0.26032260211666
26,0.260344789332387
26,0.260366976548113
26,0.260389163763839
26,0.260411350979566
26,0.260433538195292
26,0.260455725411018
26,0.260477912626744
26,0.260500099842471
26,0.260522287058197
26,0.260544474273923
26,0.26056666148965
26,0.260588848705376
26,0.260611035921102
26,0.260633223136829
26,0.260655410352555
26,0.260677597568281
26,0.260699784784007
26,0.260721971999734
26,0.26074415921546
26,0.260766346431186
26,0.260788533646913
26,0.260810720862639
26,0.260832908078365
26,0.260855095294092
26,0.260877282509818
26,0.260899469725544
26,0.26092165694127
26,0.260943844156997
26,0.260966031372723
26,0.260988218588449
26,0.261010405804176
26,0.261032593019902
26,0.261054780235628
26,0.261076967451355
26,0.261099154667081
26,0.261121341882807
26,0.261143529098533
26,0.26116571631426
26,0.261187903529986
26,0.261210090745712
26,0.261232277961439
26,0.261254465177165
26,0.261276652392891
26,0.261298839608617
26,0.261321026824344
26,0.26134321404007
26,0.261365401255796
26,0.261387588471523
26,0.261409775687249
26,0.261431962902975
26,0.261454150118702
26,0.261476337334428
26,0.261498524550154
26,0.26152071176588
26,0.261542898981607
26,0.261565086197333
26,0.261587273413059
26,0.261609460628786
26,0.261631647844512
26,0.261653835060238
26,0.261676022275965
26,0.261698209491691
26,0.261720396707417
27,0.261742583923143
27,0.26176477113887
27,0.261786958354596
27,0.261809145570322
27,0.261831332786049
27,0.261853520001775
27,0.261875707217501
27,0.261897894433228
27,0.261920081648954
27,0.26194226886468
27,0.261964456080406
27,0.261986643296133
27,0.262008830511859
27,0.262031017727585
27,0.262053204943312
27,0.262075392159038
27,0.262097579374764
27,0.262119766590491
27,0.262141953806217
27,0.262164141021943
27,0.262186328237669
27,0.262208515453396
27,0.262230702669122
27,0.262252889884848
27,0.262275077100575
27,0.262297264316301
27,0.262319451532027
27,0.262341638747754
27,0.26236382596348
27,0.262386013179206
27,0.262408200394932
27,0.262430387610659
27,0.262452574826385
27,0.262474762042111
27,0.262496949257838
27,0.262519136473564
27,0.26254132368929
27,0.262563510905017
27,0.262585698120743
27,0.262607885336469
27,0.262630072552195
27,0.262652259767922
27,0.262674446983648
27,0.262696634199374
27,0.262718821415101
27,0.262741008630827
27,0.262763195846553
27,0.262785383062279
27,0.262807570278006
27,0.262829757493732
27,0.262851944709458
27,0.262874131925185
27,0.262896319140911
27,0.262918506356637
27,0.262940693572364
27,0.26296288078809
27,0.262985068003816
27,0.263007255219542
27,0.263029442435269
27,0.263051629650995
27,0.263073816866721
27,0.263096004082448
27,0.263118191298174
27,0.2631403785139
27,0.263162565729627
27,0.263184752945353
27,0.263206940161079
27,0.263229127376805
27,0.263251314592532
27,0.263273501808258
27,0.263295689023984
27,0.263317876239711
27,0.263340063455437
27,0.263362250671163
27,0.26338443788689
27,0.263406625102616
27,0.263428812318342
27,0.263450999534068
27,0.263473186749795
27,0.263495373965521
27,0.263517561181247
27,0.263539748396974
27,0.2635619356127
27,0.263584122828426
27,0.263606310044153
27,0.263628497259879
27,0.263650684475605
27,0.263672871691331
27,0.263695058907058
27,0.263717246122784
27,0.26373943333851
27,0.263761620554237
27,0.263783807769963
27,0.263805994985689
27,0.263828182201416
27,0.263850369417142
27,0.263872556632868
27,0.263894743848594
28,0.263916931064321
28,0.263939118280047
28,0.263961305495773
28,0.2639834927115
28,0.264005679927226
28,0.264027867142952
28,0.264050054358679
28,0.264072241574405
28,0.264094428790131
28,0.264116616005857
28,0.264138803221584
28,0.26416099043731
28,0.264183177653036
28,0.264205364868763
28,0.264227552084489
28,0.264249739300215
28,0.264271926515942
28,0.264294113731668
28,0.264316300947394
28,0.26433848816312
28,0.264360675378847
28,0.264382862594573
28,0.264405049810299
28,0.264427237026026
28,0.264449424241752
28,0.264471611457478
28,0.264493798673204
28,0.264515985888931
28,0.264538173104657
28,0.264560360320383
28,0.26458254753611
28,0.264604734751836
28,0.264626921967562
28,0.264649109183289
28,0.264671296399015
28,0.264693483614741
28,0.264715670830467
28,0.264737858046194
28,0.26476004526192
28,0.264782232477646
28,0.264804419693373
28,0.264826606909099
28,0.264848794124825
28,0.264870981340552
28,0.264893168556278
28,0.264915355772004
28,0.26493754298773
28,0.264959730203457
28,0.264981917419183
28,0.265004104634909
28,0.265026291850636
28,0.265048479066362
28,0.265070666282088
28,0.265092853497815
28,0.265115040713541
28,0.265137227929267
28,0.265159415144993
28,0.26518160236072
28,0.265203789576446
28,0.265225976792172
28,0.265248164007899
28,0.265270351223625
28,0.265292538439351
28,0.265314725655078
28,0.265336912870804
28,0.26535910008653
28,0.265381287302256
28,0.265403474517983
28,0.265425661733709
28,0.265447848949435
28,0.265470036165162
28,0.265492223380888
28,0.265514410596614
28,0.265536597812341
28,0.265558785028067
28,0.265580972243793
28,0.265603159459519
28,0.265625346675246
28,0.265647533890972
28,0.265669721106698
28,0.265691908322425
28,0.265714095538151
28,0.265736282753877
28,0.265758469969604
28,0.26578065718533
28,0.265802844401056
28,0.265825031616782
28,0.265847218832509
29,0.265869406048235
29,0.265891593263961
29,0.265913780479688
29,0.265935967695414
29,0.26595815491114
29,0.265980342126866
29,0.266002529342593
29,0.266024716558319
29,0.266046903774045
29,0.266069090989772
29,0.266091278205498
29,0.266113465421224
29,0.266135652636951
29,0.266157839852677
29,0.266180027068403
29,0.266202214284129
29,0.266224401499856
29,0.266246588715582
29,0.266268775931308
29,0.266290963147035
29,0.266313150362761
29,0.266335337578487
29,0.266357524794214
29,0.26637971200994
29,0.266401899225666
29,0.266424086441392
29,0.266446273657119
29,0.266468460872845
29,0.266490648088571
29,0.266512835304298
29,0.266535022520024
29,0.26655720973575
29,0.266579396951477
29,0.266601584167203
29,0.266623771382929
29,0.266645958598655
29,0.266668145814382
29,0.266690333030108
29,0.266712520245834
29,0.266734707461561
29,0.266756894677287
29,0.266779081893013
29,0.26680126910874
29,0.266823456324466
29,0.266845643540192
29,0.266867830755918
29,0.266890017971645
29,0.266912205187371
29,0.266934392403097
29,0.266956579618824
29,0.26697876683455
29,0.267000954050276
29,0.267023141266003
29,0.267045328481729
29,0.267067515697455
29,0.267089702913181
29,0.267111890128908
29,0.267134077344634
29,0.26715626456036
29,0.267178451776087
29,0.267200638991813
29,0.267222826207539
29,0.267245013423266
29,0.267267200638992
29,0.267289387854718
29,0.267311575070444
29,0.267333762286171
29,0.267355949501897
29,0.267378136717623
29,0.26740032393335
29,0.267422511149076
29,0.267444698364802
29,0.267466885580529
29,0.267489072796255
29,0.267511260011981
29,0.267533447227707
29,0.267555634443434
29,0.26757782165916
29,0.267600008874886
29,0.267622196090613
29,0.267644383306339
29,0.267666570522065
29,0.267688757737791
29,0.267710944953518
29,0.267733132169244
29,0.26775531938497
29,0.267777506600697
29,0.267799693816423
29,0.267821881032149
29,0.267844068247876
29,0.267866255463602
29,0.267888442679328
29,0.267910629895054
29,0.267932817110781
29,0.267955004326507
29,0.267977191542233
29,0.26799937875796
29,0.268021565973686
29,0.268043753189412
29,0.268065940405139
29,0.268088127620865
29,0.268110314836591
29,0.268132502052317
29,0.268154689268044
29,0.26817687648377
29,0.268199063699496
29,0.268221250915223
29,0.268243438130949
29,0.268265625346675
29,0.268287812562402
29,0.268309999778128
29,0.268332186993854
29,0.26835437420958
29,0.268376561425307
29,0.268398748641033
29,0.268420935856759
29,0.268443123072486
29,0.268465310288212
29,0.268487497503938
29,0.268509684719665
29,0.268531871935391
29,0.268554059151117
29,0.268576246366843
29,0.26859843358257
29,0.268620620798296
29,0.268642808014022
29,0.268664995229749
29,0.268687182445475
29,0.268709369661201
29,0.268731556876928
29,0.268753744092654
29,0.26877593130838
29,0.268798118524106
29,0.268820305739833
29,0.268842492955559
29,0.268864680171285
29,0.268886867387012
29,0.268909054602738
29,0.268931241818464
29,0.268953429034191
29,0.268975616249917
29,0.268997803465643
29,0.269019990681369
29,0.269042177897096
29,0.269064365112822
29,0.269086552328548
29,0.269108739544275
29,0.269130926760001
29,0.269153113975727
29,0.269175301191453
29,0.26919748840718
29,0.269219675622906
29,0.269241862838632
29,0.269264050054359
29,0.269286237270085
29,0.269308424485811
29,0.269330611701538
29,0.269352798917264
29,0.26937498613299
29,0.269397173348716
29,0.269419360564443
29,0.269441547780169
29,0.269463734995895
29,0.269485922211622
29,0.269508109427348
29,0.269530296643074
29,0.269552483858801
29,0.269574671074527
29,0.269596858290253
29,0.269619045505979
29,0.269641232721706
29,0.269663419937432
29,0.269685607153158
29,0.269707794368885
29,0.269729981584611
29,0.269752168800337
29,0.269774356016064
29,0.26979654323179
29,0.269818730447516
29,0.269840917663242
29,0.269863104878969
29,0.269885292094695
29,0.269907479310421
29,0.269929666526148
29,0.269951853741874
29,0.2699740409576
29,0.269996228173327
29,0.270018415389053
29,0.270040602604779
29,0.270062789820505
29,0.270084977036232
29,0.270107164251958
29,0.270129351467684
29,0.270151538683411
29,0.270173725899137
29,0.270195913114863
29,0.27021810033059
29,0.270240287546316
29,0.270262474762042
29,0.270284661977768
29,0.270306849193495
29,0.270329036409221
29,0.270351223624947
29,0.270373410840674
29,0.2703955980564
29,0.270417785272126
29,0.270439972487853
29,0.270462159703579
29,0.270484346919305
29,0.270506534135031
29,0.270528721350758
29,0.270550908566484
29,0.27057309578221
29,0.270595282997937
29,0.270617470213663
29,0.270639657429389
29,0.270661844645116
29,0.270684031860842
29,0.270706219076568
29,0.270728406292294
29,0.270750593508021
29,0.270772780723747
29,0.270794967939473
29,0.2708171551552
29,0.270839342370926
29,0.270861529586652
29,0.270883716802378
29,0.270905904018105
29,0.270928091233831
29,0.270950278449557
29,0.270972465665284
29,0.27099465288101
29,0.271016840096736
29,0.271039027312463
29,0.271061214528189
29,0.271083401743915
29,0.271105588959641
29,0.271127776175368
29,0.271149963391094
29,0.27117215060682
29,0.271194337822547
29,0.271216525038273
29,0.271238712253999
29,0.271260899469726
29,0.271283086685452
29,0.271305273901178
29,0.271327461116904
29,0.271349648332631
29,0.271371835548357
29,0.271394022764083
29,0.27141620997981
29,0.271438397195536
29,0.271460584411262
29,0.271482771626989
29,0.271504958842715
29,0.271527146058441
29,0.271549333274167
29,0.271571520489894
29,0.27159370770562
29,0.271615894921346
29,0.271638082137073
29,0.271660269352799
29,0.271682456568525
29,0.271704643784252
29,0.271726830999978
29,0.271749018215704
29,0.27177120543143
29,0.271793392647157
29,0.271815579862883
29,0.271837767078609
29,0.271859954294336
29,0.271882141510062
29,0.271904328725788
29,0.271926515941515
29,0.271948703157241
29,0.271970890372967
29,0.271993077588693
29,0.27201526480442
29,0.272037452020146
29,0.272059639235872
29,0.272081826451599
29,0.272104013667325
29,0.272126200883051
29,0.272148388098778
29,0.272170575314504
29,0.27219276253023
29,0.272214949745956
29,0.272237136961683
29,0.272259324177409
29,0.272281511393135
29,0.272303698608862
29,0.272325885824588
29,0.272348073040314
29,0.27237026025604
29,0.272392447471767
29,0.272414634687493
29,0.272436821903219
29,0.272459009118946
29,0.272481196334672
29,0.272503383550398
29,0.272525570766125
29,0.272547757981851
29,0.272569945197577
29,0.272592132413303
29,0.27261431962903
29,0.272636506844756
29,0.272658694060482
29,0.272680881276209
29,0.272703068491935
29,0.272725255707661
29,0.272747442923388
29,0.272769630139114
29,0.27279181735484
29,0.272814004570566
29,0.272836191786293
29,0.272858379002019
29,0.272880566217745
29,0.272902753433472
29,0.272924940649198
29,0.272947127864924
29,0.272969315080651
29,0.272991502296377
29,0.273013689512103
29,0.273035876727829
29,0.273058063943556
29,0.273080251159282
29,0.273102438375008
29,0.273124625590735
29,0.273146812806461
29,0.273169000022187
29,0.273191187237914
29,0.27321337445364
29,0.273235561669366
29,0.273257748885092
29,0.273279936100819
29,0.273302123316545
29,0.273324310532271
29,0.273346497747998
29,0.273368684963724
29,0.27339087217945
29,0.273413059395177
29,0.273435246610903
29,0.273457433826629
29,0.273479621042355
29,0.273501808258082
29,0.273523995473808
29,0.273546182689534
29,0.273568369905261
29,0.273590557120987
29,0.273612744336713
29,0.27363493155244
29,0.273657118768166
29,0.273679305983892
29,0.273701493199618
30,0.273723680415345
30,0.273745867631071
30,0.273768054846797
30,0.273790242062524
30,0.27381242927825
30,0.273834616493976
30,0.273856803709702
30,0.273878990925429
30,0.273901178141155
30,0.273923365356881
30,0.273945552572608
30,0.273967739788334
30,0.27398992700406
30,0.274012114219787
30,0.274034301435513
30,0.274056488651239
30,0.274078675866965
30,0.274100863082692
30,0.274123050298418
30,0.274145237514144
30,0.274167424729871
30,0.274189611945597
30,0.274211799161323
30,0.27423398637705
30,0.274256173592776
30,0.274278360808502
30,0.274300548024228
30,0.274322735239955
30,0.274344922455681
30,0.274367109671407
30,0.274389296887134
30,0.27441148410286
30,0.274433671318586
30,0.274455858534313
30,0.274478045750039
30,0.274500232965765
30,0.274522420181491
30,0.274544607397218
30,0.274566794612944
30,0.27458898182867
30,0.274611169044397
30,0.274633356260123
30,0.274655543475849
30,0.274677730691576
30,0.274699917907302
30,0.274722105123028
30,0.274744292338754
30,0.274766479554481
30,0.274788666770207
30,0.274810853985933
30,0.27483304120166
30,0.274855228417386
30,0.274877415633112
30,0.274899602848839
30,0.274921790064565
30,0.274943977280291
30,0.274966164496017
30,0.274988351711744
30,0.27501053892747
30,0.275032726143196
30,0.275054913358923
30,0.275077100574649
30,0.275099287790375
30,0.275121475006101
30,0.275143662221828
30,0.275165849437554
30,0.27518803665328
30,0.275210223869007
30,0.275232411084733
30,0.275254598300459
30,0.275276785516186
30,0.275298972731912
30,0.275321159947638
30,0.275343347163364
30,0.275365534379091
30,0.275387721594817
30,0.275409908810543
30,0.27543209602627
30,0.275454283241996
30,0.275476470457722
30,0.275498657673449
30,0.275520844889175
30,0.275543032104901
30,0.275565219320627
30,0.275587406536354
31,0.27560959375208
31,0.275631780967806
31,0.275653968183533
31,0.275676155399259
31,0.275698342614985
31,0.275720529830712
31,0.275742717046438
31,0.275764904262164
31,0.27578709147789
31,0.275809278693617
31,0.275831465909343
31,0.275853653125069
31,0.275875840340796
31,0.275898027556522
31,0.275920214772248
31,0.275942401987975
31,0.275964589203701
31,0.275986776419427
31,0.276008963635153
31,0.27603115085088
31,0.276053338066606
31,0.276075525282332
31,0.276097712498059
31,0.276119899713785
31,0.276142086929511
31,0.276164274145238
31,0.276186461360964
31,0.27620864857669
31,0.276230835792416
31,0.276253023008143
31,0.276275210223869
31,0.276297397439595
31,0.276319584655322
31,0.276341771871048
31,0.276363959086774
31,0.276386146302501
31,0.276408333518227
31,0.276430520733953
31,0.276452707949679
31,0.276474895165406
31,0.276497082381132
31,0.276519269596858
31,0.276541456812585
31,0.276563644028311
31,0.276585831244037
31,0.276608018459763
31,0.27663020567549
31,0.276652392891216
31,0.276674580106942
31,0.276696767322669
31,0.276718954538395
31,0.276741141754121
31,0.276763328969848
31,0.276785516185574
31,0.2768077034013
31,0.276829890617026
31,0.276852077832753
31,0.276874265048479
31,0.276896452264205
31,0.276918639479932
31,0.276940826695658
31,0.276963013911384
31,0.276985201127111
31,0.277007388342837
31,0.277029575558563
31,0.277051762774289
31,0.277073949990016
31,0.277096137205742
31,0.277118324421468
31,0.277140511637195
31,0.277162698852921
31,0.277184886068647
31,0.277207073284374
31,0.2772292605001
31,0.277251447715826
31,0.277273634931552
31,0.277295822147279
32,0.277318009363005
32,0.277340196578731
32,0.277362383794458
32,0.277384571010184
32,0.27740675822591
32,0.277428945441637
32,0.277451132657363
32,0.277473319873089
32,0.277495507088815
32,0.277517694304542
32,0.277539881520268
32,0.277562068735994
32,0.277584255951721
32,0.277606443167447
32,0.277628630383173
32,0.2776508175989
32,0.277673004814626
32,0.277695192030352
32,0.277717379246078
32,0.277739566461805
32,0.277761753677531
32,0.277783940893257
32,0.277806128108984
32,0.27782831532471
32,0.277850502540436
32,0.277872689756162
32,0.277894876971889
32,0.277917064187615
32,0.277939251403341
32,0.277961438619068
32,0.277983625834794
32,0.27800581305052
32,0.278028000266247
32,0.278050187481973
32,0.278072374697699
32,0.278094561913425
32,0.278116749129152
32,0.278138936344878
32,0.278161123560604
32,0.278183310776331
32,0.278205497992057
32,0.278227685207783
32,0.27824987242351
32,0.278272059639236
32,0.278294246854962
32,0.278316434070688
32,0.278338621286415
32,0.278360808502141
32,0.278382995717867
32,0.278405182933594
32,0.27842737014932
32,0.278449557365046
32,0.278471744580773
32,0.278493931796499
32,0.278516119012225
32,0.278538306227951
32,0.278560493443678
32,0.278582680659404
32,0.27860486787513
32,0.278627055090857
32,0.278649242306583
32,0.278671429522309
32,0.278693616738036
32,0.278715803953762
32,0.278737991169488
32,0.278760178385214
32,0.278782365600941
32,0.278804552816667
32,0.278826740032393
32,0.27884892724812
32,0.278871114463846
32,0.278893301679572
32,0.278915488895299
32,0.278937676111025
32,0.278959863326751
32,0.278982050542477
32,0.279004237758204
32,0.27902642497393
33,0.279048612189656
33,0.279070799405383
33,0.279092986621109
33,0.279115173836835
33,0.279137361052562
33,0.279159548268288
33,0.279181735484014
33,0.27920392269974
33,0.279226109915467
33,0.279248297131193
33,0.279270484346919
33,0.279292671562646
33,0.279314858778372
33,0.279337045994098
33,0.279359233209824
33,0.279381420425551
33,0.279403607641277
33,0.279425794857003
33,0.27944798207273
33,0.279470169288456
33,0.279492356504182
33,0.279514543719909
33,0.279536730935635
33,0.279558918151361
33,0.279581105367087
33,0.279603292582814
33,0.27962547979854
33,0.279647667014266
33,0.279669854229993
33,0.279692041445719
33,0.279714228661445
33,0.279736415877172
33,0.279758603092898
33,0.279780790308624
33,0.27980297752435
33,0.279825164740077
33,0.279847351955803
33,0.279869539171529
33,0.279891726387256
33,0.279913913602982
33,0.279936100818708
33,0.279958288034435
33,0.279980475250161
33,0.280002662465887
33,0.280024849681613
33,0.28004703689734
33,0.280069224113066
33,0.280091411328792
33,0.280113598544519
33,0.280135785760245
33,0.280157972975971
33,0.280180160191698
33,0.280202347407424
33,0.28022453462315
33,0.280246721838876
33,0.280268909054603
34,0.280291096270329
34,0.280313283486055
34,0.280335470701782
34,0.280357657917508
34,0.280379845133234
34,0.280402032348961
34,0.280424219564687
34,0.280446406780413
34,0.280468593996139
34,0.280490781211866
34,0.280512968427592
34,0.280535155643318
34,0.280557342859045
34,0.280579530074771
34,0.280601717290497
34,0.280623904506223
34,0.28064609172195
34,0.280668278937676
34,0.280690466153402
34,0.280712653369129
34,0.280734840584855
34,0.280757027800581
34,0.280779215016308
34,0.280801402232034
34,0.28082358944776
34,0.280845776663486
34,0.280867963879213
34,0.280890151094939
34,0.280912338310665
34,0.280934525526392
34,0.280956712742118
34,0.280978899957844
34,0.281001087173571
34,0.281023274389297
34,0.281045461605023
34,0.281067648820749
34,0.281089836036476
34,0.281112023252202
34,0.281134210467928
34,0.281156397683655
34,0.281178584899381
34,0.281200772115107
34,0.281222959330834
34,0.28124514654656
34,0.281267333762286
34,0.281289520978012
34,0.281311708193739
34,0.281333895409465
34,0.281356082625191
34,0.281378269840918
34,0.281400457056644
34,0.28142264427237
34,0.281444831488097
34,0.281467018703823
34,0.281489205919549
34,0.281511393135275
34,0.281533580351002
34,0.281555767566728
34,0.281577954782454
34,0.281600141998181
34,0.281622329213907
34,0.281644516429633
34,0.28166670364536
34,0.281688890861086
34,0.281711078076812
34,0.281733265292538
34,0.281755452508265
34,0.281777639723991
34,0.281799826939717
34,0.281822014155444
34,0.28184420137117
34,0.281866388586896
34,0.281888575802623
34,0.281910763018349
34,0.281932950234075
34,0.281955137449801
34,0.281977324665528
34,0.281999511881254
34,0.28202169909698
34,0.282043886312707
34,0.282066073528433
34,0.282088260744159
34,0.282110447959885
34,0.282132635175612
34,0.282154822391338
34,0.282177009607064
34,0.282199196822791
34,0.282221384038517
34,0.282243571254243
35,0.28226575846997
35,0.282287945685696
35,0.282310132901422
35,0.282332320117148
35,0.282354507332875
35,0.282376694548601
35,0.282398881764327
35,0.282421068980054
35,0.28244325619578
35,0.282465443411506
35,0.282487630627233
35,0.282509817842959
35,0.282532005058685
35,0.282554192274411
35,0.282576379490138
35,0.282598566705864
35,0.28262075392159
35,0.282642941137317
35,0.282665128353043
35,0.282687315568769
35,0.282709502784496
35,0.282731690000222
35,0.282753877215948
35,0.282776064431674
35,0.282798251647401
35,0.282820438863127
35,0.282842626078853
35,0.28286481329458
35,0.282887000510306
35,0.282909187726032
35,0.282931374941759
35,0.282953562157485
35,0.282975749373211
35,0.282997936588937
35,0.283020123804664
35,0.28304231102039
35,0.283064498236116
35,0.283086685451843
35,0.283108872667569
35,0.283131059883295
35,0.283153247099022
35,0.283175434314748
35,0.283197621530474
35,0.2832198087462
35,0.283241995961927
35,0.283264183177653
35,0.283286370393379
35,0.283308557609106
35,0.283330744824832
35,0.283352932040558
35,0.283375119256285
35,0.283397306472011
35,0.283419493687737
35,0.283441680903463
35,0.28346386811919
35,0.283486055334916
35,0.283508242550642
35,0.283530429766369
35,0.283552616982095
35,0.283574804197821
35,0.283596991413547
35,0.283619178629274
35,0.283641365845
35,0.283663553060726
35,0.283685740276453
35,0.283707927492179
35,0.283730114707905
35,0.283752301923632
35,0.283774489139358
35,0.283796676355084
35,0.28381886357081
35,0.283841050786537
35,0.283863238002263
35,0.283885425217989
35,0.283907612433716
35,0.283929799649442
35,0.283951986865168
35,0.283974174080895
35,0.283996361296621
35,0.284018548512347
35,0.284040735728073
35,0.2840629229438
35,0.284085110159526
35,0.284107297375252
35,0.284129484590979
35,0.284151671806705
36,0.284173859022431
36,0.284196046238158
36,0.284218233453884
36,0.28424042066961
36,0.284262607885336
36,0.284284795101063
36,0.284306982316789
36,0.284329169532515
36,0.284351356748242
36,0.284373543963968
36,0.284395731179694
36,0.284417918395421
36,0.284440105611147
36,0.284462292826873
36,0.284484480042599
36,0.284506667258326
36,0.284528854474052
36,0.284551041689778
36,0.284573228905505
36,0.284595416121231
36,0.284617603336957
36,0.284639790552684
36,0.28466197776841
36,0.284684164984136
36,0.284706352199862
36,0.284728539415589
36,0.284750726631315
36,0.284772913847041
36,0.284795101062768
36,0.284817288278494
36,0.28483947549422
36,0.284861662709947
36,0.284883849925673
36,0.284906037141399
36,0.284928224357125
36,0.284950411572852
36,0.284972598788578
36,0.284994786004304
36,0.285016973220031
36,0.285039160435757
36,0.285061347651483
36,0.285083534867209
36,0.285105722082936
36,0.285127909298662
36,0.285150096514388
36,0.285172283730115
36,0.285194470945841
36,0.285216658161567
36,0.285238845377294
36,0.28526103259302
36,0.285283219808746
36,0.285305407024472
36,0.285327594240199
36,0.285349781455925
37,0.285371968671651
37,0.285394155887378
37,0.285416343103104
37,0.28543853031883
37,0.285460717534557
37,0.285482904750283
37,0.285505091966009
37,0.285527279181735
37,0.285549466397462
37,0.285571653613188
37,0.285593840828914
37,0.285616028044641
37,0.285638215260367
37,0.285660402476093
37,0.28568258969182
37,0.285704776907546
37,0.285726964123272
37,0.285749151338998
37,0.285771338554725
37,0.285793525770451
37,0.285815712986177
37,0.285837900201904
37,0.28586008741763
37,0.285882274633356
37,0.285904461849083
37,0.285926649064809
37,0.285948836280535
37,0.285971023496261
37,0.285993210711988
37,0.286015397927714
37,0.28603758514344
37,0.286059772359167
37,0.286081959574893
37,0.286104146790619
37,0.286126334006346
37,0.286148521222072
37,0.286170708437798
37,0.286192895653524
37,0.286215082869251
37,0.286237270084977
37,0.286259457300703
37,0.28628164451643
37,0.286303831732156
37,0.286326018947882
37,0.286348206163609
37,0.286370393379335
37,0.286392580595061
37,0.286414767810787
37,0.286436955026514
37,0.28645914224224
37,0.286481329457966
37,0.286503516673693
37,0.286525703889419
37,0.286547891105145
37,0.286570078320872
37,0.286592265536598
37,0.286614452752324
37,0.28663663996805
37,0.286658827183777
37,0.286681014399503
37,0.286703201615229
37,0.286725388830956
37,0.286747576046682
37,0.286769763262408
37,0.286791950478134
37,0.286814137693861
37,0.286836324909587
37,0.286858512125313
37,0.28688069934104
37,0.286902886556766
37,0.286925073772492
37,0.286947260988219
37,0.286969448203945
37,0.286991635419671
37,0.287013822635397
37,0.287036009851124
37,0.28705819706685
37,0.287080384282576
37,0.287102571498303
38,0.287124758714029
38,0.287146945929755
38,0.287169133145482
38,0.287191320361208
38,0.287213507576934
38,0.28723569479266
38,0.287257882008387
38,0.287280069224113
38,0.287302256439839
38,0.287324443655566
38,0.287346630871292
38,0.287368818087018
38,0.287391005302745
38,0.287413192518471
38,0.287435379734197
38,0.287457566949923
38,0.28747975416565
38,0.287501941381376
38,0.287524128597102
38,0.287546315812829
38,0.287568503028555
38,0.287590690244281
38,0.287612877460008
38,0.287635064675734
38,0.28765725189146
38,0.287679439107186
38,0.287701626322913
38,0.287723813538639
38,0.287746000754365
38,0.287768187970092
38,0.287790375185818
38,0.287812562401544
38,0.287834749617271
38,0.287856936832997
38,0.287879124048723
38,0.287901311264449
38,0.287923498480176
38,0.287945685695902
38,0.287967872911628
38,0.287990060127355
38,0.288012247343081
38,0.288034434558807
38,0.288056621774534
38,0.28807880899026
38,0.288100996205986
38,0.288123183421712
38,0.288145370637439
38,0.288167557853165
38,0.288189745068891
38,0.288211932284618
38,0.288234119500344
38,0.28825630671607
38,0.288278493931796
38,0.288300681147523
39,0.288322868363249
39,0.288345055578975
39,0.288367242794702
39,0.288389430010428
39,0.288411617226154
39,0.288433804441881
39,0.288455991657607
39,0.288478178873333
39,0.288500366089059
39,0.288522553304786
39,0.288544740520512
39,0.288566927736238
39,0.288589114951965
39,0.288611302167691
39,0.288633489383417
39,0.288655676599144
39,0.28867786381487
39,0.288700051030596
39,0.288722238246322
39,0.288744425462049
39,0.288766612677775
39,0.288788799893501
39,0.288810987109228
39,0.288833174324954
39,0.28885536154068
39,0.288877548756407
39,0.288899735972133
39,0.288921923187859
39,0.288944110403585
39,0.288966297619312
39,0.288988484835038
39,0.289010672050764
39,0.289032859266491
39,0.289055046482217
39,0.289077233697943
39,0.28909942091367
39,0.289121608129396
39,0.289143795345122
39,0.289165982560848
39,0.289188169776575
39,0.289210356992301
39,0.289232544208027
39,0.289254731423754
39,0.28927691863948
39,0.289299105855206
39,0.289321293070933
39,0.289343480286659
39,0.289365667502385
39,0.289387854718111
39,0.289410041933838
39,0.289432229149564
39,0.28945441636529
39,0.289476603581017
39,0.289498790796743
39,0.289520978012469
39,0.289543165228196
39,0.289565352443922
39,0.289587539659648
39,0.289609726875374
39,0.289631914091101
39,0.289654101306827
39,0.289676288522553
39,0.28969847573828
39,0.289720662954006
39,0.289742850169732
39,0.289765037385459
39,0.289787224601185
39,0.289809411816911
39,0.289831599032637
39,0.289853786248364
39,0.28987597346409
39,0.289898160679816
39,0.289920347895543
39,0.289942535111269
39,0.289964722326995
39,0.289986909542721
39,0.290009096758448
39,0.290031283974174
39,0.2900534711899
39,0.290075658405627
39,0.290097845621353
39,0.290120032837079
39,0.290142220052806
39,0.290164407268532
39,0.290186594484258
39,0.290208781699984
39,0.290230968915711
39,0.290253156131437
39,0.290275343347163
39,0.29029753056289
39,0.290319717778616
39,0.290341904994342
39,0.290364092210069
39,0.290386279425795
39,0.290408466641521
39,0.290430653857247
39,0.290452841072974
39,0.2904750282887
39,0.290497215504426
39,0.290519402720153
39,0.290541589935879
39,0.290563777151605
39,0.290585964367332
39,0.290608151583058
39,0.290630338798784
39,0.29065252601451
39,0.290674713230237
39,0.290696900445963
39,0.290719087661689
39,0.290741274877416
39,0.290763462093142
39,0.290785649308868
39,0.290807836524595
39,0.290830023740321
39,0.290852210956047
39,0.290874398171773
39,0.2908965853875
39,0.290918772603226
39,0.290940959818952
39,0.290963147034679
39,0.290985334250405
39,0.291007521466131
39,0.291029708681858
39,0.291051895897584
39,0.29107408311331
39,0.291096270329036
39,0.291118457544763
39,0.291140644760489
39,0.291162831976215
39,0.291185019191942
39,0.291207206407668
39,0.291229393623394
39,0.291251580839121
39,0.291273768054847
39,0.291295955270573
39,0.291318142486299
39,0.291340329702026
39,0.291362516917752
39,0.291384704133478
39,0.291406891349205
39,0.291429078564931
39,0.291451265780657
39,0.291473452996383
39,0.29149564021211
39,0.291517827427836
39,0.291540014643562
39,0.291562201859289
39,0.291584389075015
39,0.291606576290741
39,0.291628763506468
39,0.291650950722194
39,0.29167313793792
39,0.291695325153646
39,0.291717512369373
39,0.291739699585099
39,0.291761886800825
39,0.291784074016552
39,0.291806261232278
39,0.291828448448004
39,0.291850635663731
39,0.291872822879457
39,0.291895010095183
39,0.291917197310909
40,0.291939384526636
40,0.291961571742362
40,0.291983758958088
40,0.292005946173815
40,0.292028133389541
40,0.292050320605267
40,0.292072507820994
40,0.29209469503672
40,0.292116882252446
40,0.292139069468172
40,0.292161256683899
40,0.292183443899625
40,0.292205631115351
40,0.292227818331078
40,0.292250005546804
40,0.29227219276253
40,0.292294379978257
40,0.292316567193983
40,0.292338754409709
40,0.292360941625435
40,0.292383128841162
40,0.292405316056888
40,0.292427503272614
40,0.292449690488341
40,0.292471877704067
40,0.292494064919793
40,0.29251625213552
40,0.292538439351246
40,0.292560626566972
40,0.292582813782698
40,0.292605000998425
40,0.292627188214151
40,0.292649375429877
40,0.292671562645604
40,0.29269374986133
40,0.292715937077056
40,0.292738124292783
40,0.292760311508509
40,0.292782498724235
40,0.292804685939961
40,0.292826873155688
40,0.292849060371414
40,0.29287124758714
40,0.292893434802867
40,0.292915622018593
40,0.292937809234319
40,0.292959996450046
40,0.292982183665772
40,0.293004370881498
40,0.293026558097224
40,0.293048745312951
40,0.293070932528677
40,0.293093119744403
40,0.29311530696013
40,0.293137494175856
40,0.293159681391582
40,0.293181868607308
40,0.293204055823035
40,0.293226243038761
40,0.293248430254487
40,0.293270617470214
40,0.29329280468594
40,0.293314991901666
40,0.293337179117393
40,0.293359366333119
40,0.293381553548845
40,0.293403740764571
40,0.293425927980298
40,0.293448115196024
40,0.29347030241175
40,0.293492489627477
40,0.293514676843203
40,0.293536864058929
40,0.293559051274656
40,0.293581238490382
40,0.293603425706108
40,0.293625612921834
40,0.293647800137561
40,0.293669987353287
40,0.293692174569013
40,0.29371436178474
40,0.293736549000466
40,0.293758736216192
40,0.293780923431919
40,0.293803110647645
40,0.293825297863371
41,0.293847485079097
41,0.293869672294824
41,0.29389185951055
41,0.293914046726276
41,0.293936233942003
41,0.293958421157729
41,0.293980608373455
41,0.294002795589182
41,0.294024982804908
41,0.294047170020634
41,0.29406935723636
41,0.294091544452087
41,0.294113731667813
41,0.294135918883539
41,0.294158106099266
41,0.294180293314992
41,0.294202480530718
41,0.294224667746445
41,0.294246854962171
41,0.294269042177897
41,0.294291229393623
41,0.29431341660935
41,0.294335603825076
41,0.294357791040802
41,0.294379978256529
41,0.294402165472255
41,0.294424352687981
41,0.294446539903708
41,0.294468727119434
41,0.29449091433516
41,0.294513101550886
41,0.294535288766613
41,0.294557475982339
41,0.294579663198065
41,0.294601850413792
41,0.294624037629518
41,0.294646224845244
41,0.29466841206097
41,0.294690599276697
41,0.294712786492423
41,0.294734973708149
41,0.294757160923876
41,0.294779348139602
41,0.294801535355328
41,0.294823722571055
41,0.294845909786781
41,0.294868097002507
41,0.294890284218233
42,0.29491247143396
42,0.294934658649686
42,0.294956845865412
42,0.294979033081139
42,0.295001220296865
42,0.295023407512591
42,0.295045594728318
42,0.295067781944044
42,0.29508996915977
42,0.295112156375496
42,0.295134343591223
42,0.295156530806949
42,0.295178718022675
42,0.295200905238402
42,0.295223092454128
42,0.295245279669854
42,0.295267466885581
42,0.295289654101307
42,0.295311841317033
42,0.295334028532759
42,0.295356215748486
42,0.295378402964212
42,0.295400590179938
42,0.295422777395665
42,0.295444964611391
42,0.295467151827117
42,0.295489339042844
42,0.29551152625857
42,0.295533713474296
42,0.295555900690022
42,0.295578087905749
42,0.295600275121475
42,0.295622462337201
42,0.295644649552928
42,0.295666836768654
42,0.29568902398438
42,0.295711211200107
42,0.295733398415833
42,0.295755585631559
42,0.295777772847285
42,0.295799960063012
42,0.295822147278738
42,0.295844334494464
42,0.295866521710191
42,0.295888708925917
42,0.295910896141643
42,0.29593308335737
42,0.295955270573096
42,0.295977457788822
42,0.295999645004548
42,0.296021832220275
42,0.296044019436001
42,0.296066206651727
42,0.296088393867454
42,0.29611058108318
42,0.296132768298906
42,0.296154955514632
42,0.296177142730359
42,0.296199329946085
42,0.296221517161811
42,0.296243704377538
42,0.296265891593264
42,0.29628807880899
42,0.296310266024717
42,0.296332453240443
42,0.296354640456169
42,0.296376827671895
42,0.296399014887622
42,0.296421202103348
42,0.296443389319074
42,0.296465576534801
43,0.296487763750527
43,0.296509950966253
43,0.29653213818198
43,0.296554325397706
43,0.296576512613432
43,0.296598699829158
43,0.296620887044885
43,0.296643074260611
43,0.296665261476337
43,0.296687448692064
43,0.29670963590779
43,0.296731823123516
43,0.296754010339243
43,0.296776197554969
43,0.296798384770695
43,0.296820571986421
43,0.296842759202148
43,0.296864946417874
43,0.2968871336336
43,0.296909320849327
43,0.296931508065053
43,0.296953695280779
43,0.296975882496506
43,0.296998069712232
43,0.297020256927958
43,0.297042444143684
43,0.297064631359411
43,0.297086818575137
43,0.297109005790863
43,0.29713119300659
43,0.297153380222316
43,0.297175567438042
43,0.297197754653769
43,0.297219941869495
43,0.297242129085221
43,0.297264316300947
43,0.297286503516674
43,0.2973086907324
43,0.297330877948126
43,0.297353065163853
43,0.297375252379579
43,0.297397439595305
43,0.297419626811031
43,0.297441814026758
43,0.297464001242484
43,0.29748618845821
43,0.297508375673937
43,0.297530562889663
43,0.297552750105389
43,0.297574937321116
43,0.297597124536842
43,0.297619311752568
43,0.297641498968294
43,0.297663686184021
43,0.297685873399747
44,0.297708060615473
44,0.2977302478312
44,0.297752435046926
44,0.297774622262652
44,0.297796809478379
44,0.297818996694105
44,0.297841183909831
44,0.297863371125557
44,0.297885558341284
44,0.29790774555701
44,0.297929932772736
44,0.297952119988463
44,0.297974307204189
44,0.297996494419915
44,0.298018681635642
44,0.298040868851368
44,0.298063056067094
44,0.29808524328282
44,0.298107430498547
44,0.298129617714273
44,0.298151804929999
44,0.298173992145726
44,0.298196179361452
44,0.298218366577178
44,0.298240553792905
44,0.298262741008631
44,0.298284928224357
44,0.298307115440083
44,0.29832930265581
44,0.298351489871536
44,0.298373677087262
44,0.298395864302989
44,0.298418051518715
44,0.298440238734441
44,0.298462425950168
44,0.298484613165894
44,0.29850680038162
44,0.298528987597346
44,0.298551174813073
44,0.298573362028799
44,0.298595549244525
44,0.298617736460252
44,0.298639923675978
44,0.298662110891704
44,0.298684298107431
44,0.298706485323157
44,0.298728672538883
44,0.298750859754609
44,0.298773046970336
44,0.298795234186062
44,0.298817421401788
44,0.298839608617515
44,0.298861795833241
44,0.298883983048967
44,0.298906170264693
44,0.29892835748042
44,0.298950544696146
44,0.298972731911872
44,0.298994919127599
44,0.299017106343325
44,0.299039293559051
44,0.299061480774778
44,0.299083667990504
44,0.29910585520623
44,0.299128042421956
44,0.299150229637683
44,0.299172416853409
44,0.299194604069135
44,0.299216791284862
44,0.299238978500588
44,0.299261165716314
44,0.299283352932041
44,0.299305540147767
44,0.299327727363493
44,0.299349914579219
44,0.299372101794946
44,0.299394289010672
44,0.299416476226398
44,0.299438663442125
44,0.299460850657851
44,0.299483037873577
44,0.299505225089304
44,0.29952741230503
44,0.299549599520756
44,0.299571786736482
44,0.299593973952209
44,0.299616161167935
44,0.299638348383661
44,0.299660535599388
44,0.299682722815114
44,0.29970491003084
44,0.299727097246567
44,0.299749284462293
44,0.299771471678019
44,0.299793658893745
44,0.299815846109472
44,0.299838033325198
44,0.299860220540924
44,0.299882407756651
44,0.299904594972377
45,0.299926782188103
45,0.29994896940383
45,0.299971156619556
45,0.299993343835282
45,0.300015531051008
45,0.300037718266735
45,0.300059905482461
45,0.300082092698187
45,0.300104279913914
45,0.30012646712964
45,0.300148654345366
45,0.300170841561092
45,0.300193028776819
45,0.300215215992545
45,0.300237403208271
45,0.300259590423998
45,0.300281777639724
45,0.30030396485545
45,0.300326152071177
45,0.300348339286903
45,0.300370526502629
45,0.300392713718355
45,0.300414900934082
45,0.300437088149808
45,0.300459275365534
45,0.300481462581261
45,0.300503649796987
45,0.300525837012713
45,0.30054802422844
45,0.300570211444166
45,0.300592398659892
45,0.300614585875618
45,0.300636773091345
45,0.300658960307071
45,0.300681147522797
45,0.300703334738524
45,0.30072552195425
45,0.300747709169976
45,0.300769896385703
45,0.300792083601429
45,0.300814270817155
45,0.300836458032881
46,0.300858645248608
46,0.300880832464334
46,0.30090301968006
46,0.300925206895787
46,0.300947394111513
46,0.300969581327239
46,0.300991768542966
46,0.301013955758692
46,0.301036142974418
46,0.301058330190144
46,0.301080517405871
46,0.301102704621597
46,0.301124891837323
46,0.30114707905305
46,0.301169266268776
46,0.301191453484502
46,0.301213640700229
46,0.301235827915955
46,0.301258015131681
46,0.301280202347407
46,0.301302389563134
46,0.30132457677886
46,0.301346763994586
46,0.301368951210313
46,0.301391138426039
46,0.301413325641765
46,0.301435512857492
46,0.301457700073218
46,0.301479887288944
46,0.30150207450467
46,0.301524261720397
46,0.301546448936123
46,0.301568636151849
46,0.301590823367576
46,0.301613010583302
46,0.301635197799028
46,0.301657385014754
46,0.301679572230481
46,0.301701759446207
46,0.301723946661933
46,0.30174613387766
47,0.301768321093386
47,0.301790508309112
47,0.301812695524839
47,0.301834882740565
47,0.301857069956291
47,0.301879257172017
47,0.301901444387744
47,0.30192363160347
47,0.301945818819196
47,0.301968006034923
47,0.301990193250649
47,0.302012380466375
47,0.302034567682102
47,0.302056754897828
47,0.302078942113554
47,0.30210112932928
47,0.302123316545007
47,0.302145503760733
47,0.302167690976459
47,0.302189878192186
47,0.302212065407912
47,0.302234252623638
47,0.302256439839365
47,0.302278627055091
47,0.302300814270817
47,0.302323001486543
47,0.30234518870227
47,0.302367375917996
47,0.302389563133722
47,0.302411750349449
47,0.302433937565175
47,0.302456124780901
47,0.302478311996628
47,0.302500499212354
47,0.30252268642808
47,0.302544873643806
47,0.302567060859533
47,0.302589248075259
47,0.302611435290985
47,0.302633622506712
47,0.302655809722438
47,0.302677996938164
47,0.302700184153891
47,0.302722371369617
47,0.302744558585343
47,0.302766745801069
47,0.302788933016796
47,0.302811120232522
47,0.302833307448248
47,0.302855494663975
47,0.302877681879701
47,0.302899869095427
47,0.302922056311153
47,0.30294424352688
47,0.302966430742606
47,0.302988617958332
47,0.303010805174059
47,0.303032992389785
47,0.303055179605511
47,0.303077366821238
47,0.303099554036964
47,0.30312174125269
47,0.303143928468416
47,0.303166115684143
47,0.303188302899869
47,0.303210490115595
47,0.303232677331322
47,0.303254864547048
47,0.303277051762774
47,0.303299238978501
47,0.303321426194227
47,0.303343613409953
47,0.303365800625679
47,0.303387987841406
47,0.303410175057132
47,0.303432362272858
47,0.303454549488585
47,0.303476736704311
47,0.303498923920037
47,0.303521111135764
47,0.30354329835149
48,0.303565485567216
48,0.303587672782942
48,0.303609859998669
48,0.303632047214395
48,0.303654234430121
48,0.303676421645848
48,0.303698608861574
48,0.3037207960773
48,0.303742983293027
48,0.303765170508753
48,0.303787357724479
48,0.303809544940205
48,0.303831732155932
48,0.303853919371658
48,0.303876106587384
48,0.303898293803111
48,0.303920481018837
48,0.303942668234563
48,0.30396485545029
48,0.303987042666016
48,0.304009229881742
48,0.304031417097468
48,0.304053604313195
48,0.304075791528921
48,0.304097978744647
48,0.304120165960374
48,0.3041423531761
48,0.304164540391826
48,0.304186727607553
48,0.304208914823279
48,0.304231102039005
48,0.304253289254731
48,0.304275476470458
48,0.304297663686184
48,0.30431985090191
48,0.304342038117637
48,0.304364225333363
48,0.304386412549089
48,0.304408599764815
48,0.304430786980542
48,0.304452974196268
48,0.304475161411994
48,0.304497348627721
48,0.304519535843447
48,0.304541723059173
48,0.3045639102749
48,0.304586097490626
48,0.304608284706352
48,0.304630471922078
48,0.304652659137805
48,0.304674846353531
48,0.304697033569257
48,0.304719220784984
48,0.30474140800071
48,0.304763595216436
48,0.304785782432163
48,0.304807969647889
48,0.304830156863615
48,0.304852344079341
48,0.304874531295068
48,0.304896718510794
48,0.30491890572652
48,0.304941092942247
48,0.304963280157973
48,0.304985467373699
48,0.305007654589426
48,0.305029841805152
49,0.305052029020878
49,0.305074216236604
49,0.305096403452331
49,0.305118590668057
49,0.305140777883783
49,0.30516296509951
49,0.305185152315236
49,0.305207339530962
49,0.305229526746689
49,0.305251713962415
49,0.305273901178141
49,0.305296088393867
49,0.305318275609594
49,0.30534046282532
49,0.305362650041046
49,0.305384837256773
49,0.305407024472499
49,0.305429211688225
49,0.305451398903952
49,0.305473586119678
49,0.305495773335404
49,0.30551796055113
49,0.305540147766857
49,0.305562334982583
49,0.305584522198309
49,0.305606709414036
49,0.305628896629762
49,0.305651083845488
49,0.305673271061215
49,0.305695458276941
49,0.305717645492667
49,0.305739832708393
49,0.30576201992412
49,0.305784207139846
49,0.305806394355572
49,0.305828581571299
49,0.305850768787025
49,0.305872956002751
49,0.305895143218477
49,0.305917330434204
49,0.30593951764993
49,0.305961704865656
49,0.305983892081383
49,0.306006079297109
49,0.306028266512835
49,0.306050453728562
49,0.306072640944288
49,0.306094828160014
49,0.30611701537574
49,0.306139202591467
49,0.306161389807193
49,0.306183577022919
49,0.306205764238646
49,0.306227951454372
49,0.306250138670098
49,0.306272325885825
49,0.306294513101551
49,0.306316700317277
49,0.306338887533003
49,0.30636107474873
49,0.306383261964456
49,0.306405449180182
49,0.306427636395909
49,0.306449823611635
49,0.306472010827361
49,0.306494198043088
49,0.306516385258814
49,0.30653857247454
49,0.306560759690266
49,0.306582946905993
49,0.306605134121719
49,0.306627321337445
49,0.306649508553172
49,0.306671695768898
49,0.306693882984624
49,0.306716070200351
49,0.306738257416077
49,0.306760444631803
49,0.306782631847529
49,0.306804819063256
49,0.306827006278982
49,0.306849193494708
49,0.306871380710435
49,0.306893567926161
49,0.306915755141887
49,0.306937942357614
49,0.30696012957334
49,0.306982316789066
49,0.307004504004792
49,0.307026691220519
49,0.307048878436245
49,0.307071065651971
49,0.307093252867698
49,0.307115440083424
49,0.30713762729915
49,0.307159814514877
49,0.307182001730603
49,0.307204188946329
49,0.307226376162055
49,0.307248563377782
49,0.307270750593508
49,0.307292937809234
49,0.307315125024961
49,0.307337312240687
49,0.307359499456413
49,0.307381686672139
49,0.307403873887866
49,0.307426061103592
49,0.307448248319318
49,0.307470435535045
49,0.307492622750771
49,0.307514809966497
49,0.307536997182224
49,0.30755918439795
49,0.307581371613676
49,0.307603558829402
49,0.307625746045129
49,0.307647933260855
49,0.307670120476581
49,0.307692307692308
49,0.307714494908034
49,0.30773668212376
49,0.307758869339487
49,0.307781056555213
49,0.307803243770939
49,0.307825430986665
49,0.307847618202392
49,0.307869805418118
49,0.307891992633844
49,0.307914179849571
49,0.307936367065297
49,0.307958554281023
49,0.30798074149675
49,0.308002928712476
49,0.308025115928202
49,0.308047303143928
49,0.308069490359655
49,0.308091677575381
49,0.308113864791107
49,0.308136052006834
49,0.30815823922256
49,0.308180426438286
49,0.308202613654013
49,0.308224800869739
49,0.308246988085465
49,0.308269175301191
49,0.308291362516918
49,0.308313549732644
49,0.30833573694837
49,0.308357924164097
49,0.308380111379823
49,0.308402298595549
49,0.308424485811276
49,0.308446673027002
49,0.308468860242728
49,0.308491047458454
49,0.308513234674181
49,0.308535421889907
49,0.308557609105633
49,0.30857979632136
49,0.308601983537086
49,0.308624170752812
49,0.308646357968539
49,0.308668545184265
49,0.308690732399991
49,0.308712919615717
49,0.308735106831444
49,0.30875729404717
49,0.308779481262896
49,0.308801668478623
49,0.308823855694349
49,0.308846042910075
49,0.308868230125802
49,0.308890417341528
49,0.308912604557254
49,0.30893479177298
49,0.308956978988707
49,0.308979166204433
49,0.309001353420159
49,0.309023540635886
49,0.309045727851612
49,0.309067915067338
49,0.309090102283064
49,0.309112289498791
49,0.309134476714517
49,0.309156663930243
49,0.30917885114597
49,0.309201038361696
49,0.309223225577422
49,0.309245412793149
49,0.309267600008875
49,0.309289787224601
49,0.309311974440327
49,0.309334161656054
49,0.30935634887178
49,0.309378536087506
49,0.309400723303233
49,0.309422910518959
49,0.309445097734685
49,0.309467284950412
49,0.309489472166138
49,0.309511659381864
49,0.30953384659759
49,0.309556033813317
49,0.309578221029043
49,0.309600408244769
49,0.309622595460496
49,0.309644782676222
49,0.309666969891948
49,0.309689157107675
49,0.309711344323401
49,0.309733531539127
49,0.309755718754853
49,0.30977790597058
49,0.309800093186306
49,0.309822280402032
49,0.309844467617759
49,0.309866654833485
49,0.309888842049211
49,0.309911029264938
49,0.309933216480664
49,0.30995540369639
49,0.309977590912116
49,0.309999778127843
49,0.310021965343569
49,0.310044152559295
49,0.310066339775022
49,0.310088526990748
49,0.310110714206474
49,0.310132901422201
49,0.310155088637927
49,0.310177275853653
49,0.310199463069379
49,0.310221650285106
49,0.310243837500832
49,0.310266024716558
49,0.310288211932285
49,0.310310399148011
49,0.310332586363737
49,0.310354773579464
49,0.31037696079519
49,0.310399148010916
49,0.310421335226642
49,0.310443522442369
49,0.310465709658095
49,0.310487896873821
49,0.310510084089548
49,0.310532271305274
49,0.310554458521
49,0.310576645736726
49,0.310598832952453
49,0.310621020168179
49,0.310643207383905
49,0.310665394599632
49,0.310687581815358
49,0.310709769031084
49,0.310731956246811
49,0.310754143462537
49,0.310776330678263
49,0.310798517893989
49,0.310820705109716
49,0.310842892325442
49,0.310865079541168
49,0.310887266756895
49,0.310909453972621
49,0.310931641188347
49,0.310953828404074
49,0.3109760156198
49,0.310998202835526
49,0.311020390051252
49,0.311042577266979
49,0.311064764482705
49,0.311086951698431
49,0.311109138914158
49,0.311131326129884
49,0.31115351334561
49,0.311175700561337
49,0.311197887777063
49,0.311220074992789
49,0.311242262208515
49,0.311264449424242
49,0.311286636639968
49,0.311308823855694
49,0.311331011071421
49,0.311353198287147
49,0.311375385502873
49,0.3113975727186
49,0.311419759934326
49,0.311441947150052
49,0.311464134365778
49,0.311486321581505
49,0.311508508797231
49,0.311530696012957
49,0.311552883228684
49,0.31157507044441
49,0.311597257660136
49,0.311619444875863
49,0.311641632091589
49,0.311663819307315
49,0.311686006523041
49,0.311708193738768
49,0.311730380954494
49,0.31175256817022
49,0.311774755385947
49,0.311796942601673
49,0.311819129817399
49,0.311841317033126
49,0.311863504248852
49,0.311885691464578
49,0.311907878680304
49,0.311930065896031
49,0.311952253111757
49,0.311974440327483
49,0.31199662754321
49,0.312018814758936
49,0.312041001974662
49,0.312063189190389
49,0.312085376406115
49,0.312107563621841
49,0.312129750837567
49,0.312151938053294
49,0.31217412526902
49,0.312196312484746
49,0.312218499700473
49,0.312240686916199
49,0.312262874131925
49,0.312285061347651
49,0.312307248563378
49,0.312329435779104
49,0.31235162299483
49,0.312373810210557
49,0.312395997426283
49,0.312418184642009
49,0.312440371857736
49,0.312462559073462
49,0.312484746289188
49,0.312506933504914
49,0.312529120720641
49,0.312551307936367
49,0.312573495152093
49,0.31259568236782
49,0.312617869583546
49,0.312640056799272
49,0.312662244014999
49,0.312684431230725
49,0.312706618446451
49,0.312728805662177
49,0.312750992877904
49,0.31277318009363
49,0.312795367309356
49,0.312817554525083
49,0.312839741740809
49,0.312861928956535
49,0.312884116172262
49,0.312906303387988
49,0.312928490603714
49,0.31295067781944
49,0.312972865035167
49,0.312995052250893
49,0.313017239466619
49,0.313039426682346
49,0.313061613898072
49,0.313083801113798
49,0.313105988329525
49,0.313128175545251
49,0.313150362760977
49,0.313172549976703
49,0.31319473719243
49,0.313216924408156
49,0.313239111623882
49,0.313261298839609
49,0.313283486055335
49,0.313305673271061
49,0.313327860486788
49,0.313350047702514
49,0.31337223491824
49,0.313394422133966
49,0.313416609349693
49,0.313438796565419
49,0.313460983781145
49,0.313483170996872
49,0.313505358212598
49,0.313527545428324
49,0.313549732644051
49,0.313571919859777
49,0.313594107075503
49,0.313616294291229
49,0.313638481506956
49,0.313660668722682
49,0.313682855938408
49,0.313705043154135
49,0.313727230369861
49,0.313749417585587
49,0.313771604801313
49,0.31379379201704
49,0.313815979232766
49,0.313838166448492
49,0.313860353664219
49,0.313882540879945
49,0.313904728095671
49,0.313926915311398
49,0.313949102527124
49,0.31397128974285
49,0.313993476958576
49,0.314015664174303
49,0.314037851390029
49,0.314060038605755
49,0.314082225821482
49,0.314104413037208
49,0.314126600252934
49,0.314148787468661
49,0.314170974684387
49,0.314193161900113
49,0.314215349115839
49,0.314237536331566
49,0.314259723547292
49,0.314281910763018
49,0.314304097978745
49,0.314326285194471
49,0.314348472410197
49,0.314370659625924
49,0.31439284684165
49,0.314415034057376
49,0.314437221273102
49,0.314459408488829
49,0.314481595704555
49,0.314503782920281
49,0.314525970136008
49,0.314548157351734
49,0.31457034456746
49,0.314592531783187
49,0.314614718998913
49,0.314636906214639
49,0.314659093430365
49,0.314681280646092
49,0.314703467861818
49,0.314725655077544
49,0.314747842293271
49,0.314770029508997
49,0.314792216724723
49,0.31481440394045
49,0.314836591156176
49,0.314858778371902
49,0.314880965587628
49,0.314903152803355
49,0.314925340019081
49,0.314947527234807
49,0.314969714450534
49,0.31499190166626
49,0.315014088881986
49,0.315036276097713
49,0.315058463313439
49,0.315080650529165
49,0.315102837744891
49,0.315125024960618
49,0.315147212176344
49,0.31516939939207
49,0.315191586607797
49,0.315213773823523
49,0.315235961039249
49,0.315258148254976
49,0.315280335470702
49,0.315302522686428
49,0.315324709902154
49,0.315346897117881
49,0.315369084333607
49,0.315391271549333
49,0.31541345876506
49,0.315435645980786
49,0.315457833196512
49,0.315480020412238
49,0.315502207627965
49,0.315524394843691
49,0.315546582059417
49,0.315568769275144
49,0.31559095649087
49,0.315613143706596
49,0.315635330922323
49,0.315657518138049
49,0.315679705353775
49,0.315701892569501
49,0.315724079785228
49,0.315746267000954
49,0.31576845421668
49,0.315790641432407
49,0.315812828648133
49,0.315835015863859
49,0.315857203079586
49,0.315879390295312
49,0.315901577511038
49,0.315923764726764
49,0.315945951942491
49,0.315968139158217
49,0.315990326373943
49,0.31601251358967
49,0.316034700805396
49,0.316056888021122
49,0.316079075236849
49,0.316101262452575
49,0.316123449668301
49,0.316145636884027
49,0.316167824099754
49,0.31619001131548
49,0.316212198531206
49,0.316234385746933
49,0.316256572962659
49,0.316278760178385
49,0.316300947394112
49,0.316323134609838
49,0.316345321825564
49,0.31636750904129
49,0.316389696257017
49,0.316411883472743
49,0.316434070688469
49,0.316456257904196
49,0.316478445119922
49,0.316500632335648
49,0.316522819551375
49,0.316545006767101
49,0.316567193982827
49,0.316589381198553
49,0.31661156841428
49,0.316633755630006
50,0.316655942845732
50,0.316678130061459
50,0.316700317277185
50,0.316722504492911
50,0.316744691708638
50,0.316766878924364
50,0.31678906614009
50,0.316811253355816
50,0.316833440571543
50,0.316855627787269
50,0.316877815002995
50,0.316900002218722
50,0.316922189434448
50,0.316944376650174
50,0.3169665638659
50,0.316988751081627
50,0.317010938297353
50,0.317033125513079
50,0.317055312728806
50,0.317077499944532
50,0.317099687160258
50,0.317121874375985
50,0.317144061591711
50,0.317166248807437
50,0.317188436023163
50,0.31721062323889
50,0.317232810454616
50,0.317254997670342
50,0.317277184886069
50,0.317299372101795
50,0.317321559317521
50,0.317343746533248
50,0.317365933748974
50,0.3173881209647
50,0.317410308180426
50,0.317432495396153
50,0.317454682611879
50,0.317476869827605
50,0.317499057043332
50,0.317521244259058
50,0.317543431474784
50,0.317565618690511
50,0.317587805906237
50,0.317609993121963
50,0.317632180337689
50,0.317654367553416
50,0.317676554769142
50,0.317698741984868
50,0.317720929200595
50,0.317743116416321
50,0.317765303632047
50,0.317787490847774
50,0.3178096780635
50,0.317831865279226
50,0.317854052494952
50,0.317876239710679
50,0.317898426926405
50,0.317920614142131
50,0.317942801357858
50,0.317964988573584
50,0.31798717578931
50,0.318009363005037
50,0.318031550220763
50,0.318053737436489
50,0.318075924652215
50,0.318098111867942
50,0.318120299083668
50,0.318142486299394
50,0.318164673515121
50,0.318186860730847
50,0.318209047946573
50,0.3182312351623
50,0.318253422378026
50,0.318275609593752
50,0.318297796809478
50,0.318319984025205
50,0.318342171240931
50,0.318364358456657
50,0.318386545672384
50,0.31840873288811
50,0.318430920103836
50,0.318453107319562
50,0.318475294535289
50,0.318497481751015
50,0.318519668966741
50,0.318541856182468
50,0.318564043398194
50,0.31858623061392
50,0.318608417829647
50,0.318630605045373
50,0.318652792261099
50,0.318674979476825
50,0.318697166692552
50,0.318719353908278
50,0.318741541124004
50,0.318763728339731
50,0.318785915555457
50,0.318808102771183
50,0.31883028998691
50,0.318852477202636
50,0.318874664418362
50,0.318896851634088
50,0.318919038849815
50,0.318941226065541
50,0.318963413281267
50,0.318985600496994
50,0.31900778771272
50,0.319029974928446
50,0.319052162144173
50,0.319074349359899
50,0.319096536575625
50,0.319118723791351
50,0.319140911007078
50,0.319163098222804
50,0.31918528543853
50,0.319207472654257
50,0.319229659869983
50,0.319251847085709
50,0.319274034301436
50,0.319296221517162
50,0.319318408732888
50,0.319340595948614
50,0.319362783164341
50,0.319384970380067
50,0.319407157595793
50,0.31942934481152
50,0.319451532027246
50,0.319473719242972
50,0.319495906458699
50,0.319518093674425
50,0.319540280890151
50,0.319562468105877
50,0.319584655321604
50,0.31960684253733
50,0.319629029753056
50,0.319651216968783
50,0.319673404184509
50,0.319695591400235
50,0.319717778615961
50,0.319739965831688
50,0.319762153047414
50,0.31978434026314
50,0.319806527478867
50,0.319828714694593
50,0.319850901910319
50,0.319873089126046
50,0.319895276341772
50,0.319917463557498
50,0.319939650773224
50,0.319961837988951
50,0.319984025204677
50,0.320006212420403
50,0.32002839963613
50,0.320050586851856
50,0.320072774067582
50,0.320094961283309
50,0.320117148499035
50,0.320139335714761
50,0.320161522930487
50,0.320183710146214
50,0.32020589736194
50,0.320228084577666
50,0.320250271793393
50,0.320272459009119
50,0.320294646224845
50,0.320316833440572
50,0.320339020656298
50,0.320361207872024
50,0.32038339508775
50,0.320405582303477
50,0.320427769519203
50,0.320449956734929
50,0.320472143950656
50,0.320494331166382
50,0.320516518382108
50,0.320538705597835
50,0.320560892813561
50,0.320583080029287
50,0.320605267245013
50,0.32062745446074
50,0.320649641676466
50,0.320671828892192
50,0.320694016107919
50,0.320716203323645
50,0.320738390539371
50,0.320760577755098
50,0.320782764970824
50,0.32080495218655
50,0.320827139402276
50,0.320849326618003
50,0.320871513833729
50,0.320893701049455
50,0.320915888265182
50,0.320938075480908
50,0.320960262696634
50,0.320982449912361
50,0.321004637128087
50,0.321026824343813
50,0.321049011559539
50,0.321071198775266
50,0.321093385990992
50,0.321115573206718
50,0.321137760422445
50,0.321159947638171
50,0.321182134853897
50,0.321204322069623
50,0.32122650928535
50,0.321248696501076
50,0.321270883716802
50,0.321293070932529
50,0.321315258148255
50,0.321337445363981
50,0.321359632579708
50,0.321381819795434
50,0.32140400701116
50,0.321426194226886
51,0.321448381442613
51,0.321470568658339
51,0.321492755874065
51,0.321514943089792
51,0.321537130305518
51,0.321559317521244
51,0.321581504736971
51,0.321603691952697
51,0.321625879168423
51,0.321648066384149
51,0.321670253599876
51,0.321692440815602
51,0.321714628031328
51,0.321736815247055
51,0.321759002462781
51,0.321781189678507
51,0.321803376894234
51,0.32182556410996
51,0.321847751325686
51,0.321869938541412
51,0.321892125757139
51,0.321914312972865
51,0.321936500188591
51,0.321958687404318
51,0.321980874620044
51,0.32200306183577
51,0.322025249051497
51,0.322047436267223
51,0.322069623482949
51,0.322091810698675
51,0.322113997914402
51,0.322136185130128
51,0.322158372345854
51,0.322180559561581
51,0.322202746777307
51,0.322224933993033
51,0.32224712120876
51,0.322269308424486
51,0.322291495640212
51,0.322313682855938
51,0.322335870071665
51,0.322358057287391
51,0.322380244503117
51,0.322402431718844
51,0.32242461893457
52,0.322446806150296
52,0.322468993366022
52,0.322491180581749
52,0.322513367797475
52,0.322535555013201
52,0.322557742228928
52,0.322579929444654
52,0.32260211666038
52,0.322624303876107
52,0.322646491091833
52,0.322668678307559
52,0.322690865523285
52,0.322713052739012
52,0.322735239954738
52,0.322757427170464
52,0.322779614386191
52,0.322801801601917
52,0.322823988817643
52,0.32284617603337
52,0.322868363249096
52,0.322890550464822
52,0.322912737680548
52,0.322934924896275
52,0.322957112112001
52,0.322979299327727
52,0.323001486543454
52,0.32302367375918
52,0.323045860974906
52,0.323068048190633
52,0.323090235406359
52,0.323112422622085
52,0.323134609837811
52,0.323156797053538
52,0.323178984269264
52,0.32320117148499
52,0.323223358700717
52,0.323245545916443
52,0.323267733132169
52,0.323289920347896
52,0.323312107563622
52,0.323334294779348
52,0.323356481995074
52,0.323378669210801
52,0.323400856426527
52,0.323423043642253
52,0.32344523085798
52,0.323467418073706
52,0.323489605289432
52,0.323511792505159
52,0.323533979720885
52,0.323556166936611
52,0.323578354152337
52,0.323600541368064
52,0.32362272858379
52,0.323644915799516
53,0.323667103015243
53,0.323689290230969
53,0.323711477446695
53,0.323733664662422
53,0.323755851878148
53,0.323778039093874
53,0.3238002263096
53,0.323822413525327
53,0.323844600741053
53,0.323866787956779
53,0.323888975172506
53,0.323911162388232
53,0.323933349603958
53,0.323955536819684
53,0.323977724035411
53,0.323999911251137
53,0.324022098466863
53,0.32404428568259
53,0.324066472898316
53,0.324088660114042
53,0.324110847329769
53,0.324133034545495
53,0.324155221761221
53,0.324177408976947
53,0.324199596192674
53,0.3242217834084
53,0.324243970624126
53,0.324266157839853
53,0.324288345055579
53,0.324310532271305
53,0.324332719487032
53,0.324354906702758
53,0.324377093918484
53,0.32439928113421
53,0.324421468349937
53,0.324443655565663
53,0.324465842781389
53,0.324488029997116
53,0.324510217212842
53,0.324532404428568
53,0.324554591644295
53,0.324576778860021
53,0.324598966075747
53,0.324621153291473
53,0.3246433405072
53,0.324665527722926
53,0.324687714938652
53,0.324709902154379
53,0.324732089370105
53,0.324754276585831
53,0.324776463801558
53,0.324798651017284
53,0.32482083823301
54,0.324843025448736
54,0.324865212664463
54,0.324887399880189
54,0.324909587095915
54,0.324931774311642
54,0.324953961527368
54,0.324976148743094
54,0.324998335958821
54,0.325020523174547
54,0.325042710390273
54,0.325064897605999
54,0.325087084821726
54,0.325109272037452
54,0.325131459253178
54,0.325153646468905
54,0.325175833684631
54,0.325198020900357
54,0.325220208116083
54,0.32524239533181
54,0.325264582547536
54,0.325286769763262
54,0.325308956978989
54,0.325331144194715
54,0.325353331410441
54,0.325375518626168
54,0.325397705841894
54,0.32541989305762
54,0.325442080273346
54,0.325464267489073
54,0.325486454704799
54,0.325508641920525
54,0.325530829136252
54,0.325553016351978
54,0.325575203567704
54,0.325597390783431
54,0.325619577999157
54,0.325641765214883
54,0.325663952430609
54,0.325686139646336
54,0.325708326862062
54,0.325730514077788
54,0.325752701293515
54,0.325774888509241
54,0.325797075724967
54,0.325819262940694
54,0.32584145015642
54,0.325863637372146
54,0.325885824587872
54,0.325908011803599
55,0.325930199019325
55,0.325952386235051
55,0.325974573450778
55,0.325996760666504
55,0.32601894788223
55,0.326041135097957
55,0.326063322313683
55,0.326085509529409
55,0.326107696745135
55,0.326129883960862
55,0.326152071176588
55,0.326174258392314
55,0.326196445608041
55,0.326218632823767
55,0.326240820039493
55,0.32626300725522
55,0.326285194470946
55,0.326307381686672
55,0.326329568902398
55,0.326351756118125
55,0.326373943333851
55,0.326396130549577
55,0.326418317765304
55,0.32644050498103
55,0.326462692196756
55,0.326484879412483
55,0.326507066628209
55,0.326529253843935
55,0.326551441059661
55,0.326573628275388
55,0.326595815491114
55,0.32661800270684
55,0.326640189922567
55,0.326662377138293
55,0.326684564354019
55,0.326706751569745
55,0.326728938785472
55,0.326751126001198
55,0.326773313216924
55,0.326795500432651
55,0.326817687648377
55,0.326839874864103
55,0.32686206207983
55,0.326884249295556
55,0.326906436511282
55,0.326928623727008
55,0.326950810942735
55,0.326972998158461
55,0.326995185374187
55,0.327017372589914
55,0.32703955980564
55,0.327061747021366
55,0.327083934237093
55,0.327106121452819
55,0.327128308668545
55,0.327150495884271
55,0.327172683099998
55,0.327194870315724
55,0.32721705753145
55,0.327239244747177
55,0.327261431962903
55,0.327283619178629
55,0.327305806394356
55,0.327327993610082
55,0.327350180825808
55,0.327372368041534
55,0.327394555257261
55,0.327416742472987
55,0.327438929688713
55,0.32746111690444
55,0.327483304120166
55,0.327505491335892
55,0.327527678551619
55,0.327549865767345
55,0.327572052983071
55,0.327594240198797
55,0.327616427414524
56,0.32763861463025
56,0.327660801845976
56,0.327682989061703
56,0.327705176277429
56,0.327727363493155
56,0.327749550708882
56,0.327771737924608
56,0.327793925140334
56,0.32781611235606
56,0.327838299571787
56,0.327860486787513
56,0.327882674003239
56,0.327904861218966
56,0.327927048434692
56,0.327949235650418
56,0.327971422866145
56,0.327993610081871
56,0.328015797297597
56,0.328037984513323
56,0.32806017172905
56,0.328082358944776
56,0.328104546160502
56,0.328126733376229
56,0.328148920591955
56,0.328171107807681
56,0.328193295023407
56,0.328215482239134
56,0.32823766945486
56,0.328259856670586
56,0.328282043886313
56,0.328304231102039
56,0.328326418317765
56,0.328348605533492
56,0.328370792749218
56,0.328392979964944
56,0.32841516718067
56,0.328437354396397
56,0.328459541612123
57,0.328481728827849
57,0.328503916043576
57,0.328526103259302
57,0.328548290475028
57,0.328570477690755
57,0.328592664906481
57,0.328614852122207
57,0.328637039337933
57,0.32865922655366
57,0.328681413769386
57,0.328703600985112
57,0.328725788200839
57,0.328747975416565
57,0.328770162632291
57,0.328792349848018
57,0.328814537063744
57,0.32883672427947
57,0.328858911495196
57,0.328881098710923
57,0.328903285926649
57,0.328925473142375
57,0.328947660358102
57,0.328969847573828
57,0.328992034789554
57,0.329014222005281
57,0.329036409221007
57,0.329058596436733
57,0.329080783652459
57,0.329102970868186
57,0.329125158083912
57,0.329147345299638
57,0.329169532515365
57,0.329191719731091
57,0.329213906946817
57,0.329236094162544
57,0.32925828137827
57,0.329280468593996
57,0.329302655809722
57,0.329324843025449
57,0.329347030241175
57,0.329369217456901
57,0.329391404672628
57,0.329413591888354
57,0.32943577910408
57,0.329457966319807
57,0.329480153535533
57,0.329502340751259
57,0.329524527966985
57,0.329546715182712
58,0.329568902398438
58,0.329591089614164
58,0.329613276829891
58,0.329635464045617
58,0.329657651261343
58,0.329679838477069
58,0.329702025692796
58,0.329724212908522
58,0.329746400124248
58,0.329768587339975
58,0.329790774555701
58,0.329812961771427
58,0.329835148987154
58,0.32985733620288
58,0.329879523418606
58,0.329901710634332
58,0.329923897850059
58,0.329946085065785
58,0.329968272281511
58,0.329990459497238
58,0.330012646712964
58,0.33003483392869
58,0.330057021144417
58,0.330079208360143
58,0.330101395575869
58,0.330123582791595
58,0.330145770007322
58,0.330167957223048
58,0.330190144438774
58,0.330212331654501
58,0.330234518870227
58,0.330256706085953
58,0.33027889330168
58,0.330301080517406
58,0.330323267733132
58,0.330345454948858
58,0.330367642164585
58,0.330389829380311
58,0.330412016596037
58,0.330434203811764
58,0.33045639102749
58,0.330478578243216
58,0.330500765458943
58,0.330522952674669
58,0.330545139890395
58,0.330567327106121
58,0.330589514321848
58,0.330611701537574
58,0.3306338887533
58,0.330656075969027
58,0.330678263184753
58,0.330700450400479
59,0.330722637616206
59,0.330744824831932
59,0.330767012047658
59,0.330789199263384
59,0.330811386479111
59,0.330833573694837
59,0.330855760910563
59,0.33087794812629
59,0.330900135342016
59,0.330922322557742
59,0.330944509773469
59,0.330966696989195
59,0.330988884204921
59,0.331011071420647
59,0.331033258636374
59,0.3310554458521
59,0.331077633067826
59,0.331099820283553
59,0.331122007499279
59,0.331144194715005
59,0.331166381930732
59,0.331188569146458
59,0.331210756362184
59,0.33123294357791
59,0.331255130793637
59,0.331277318009363
59,0.331299505225089
59,0.331321692440816
59,0.331343879656542
59,0.331366066872268
59,0.331388254087994
59,0.331410441303721
59,0.331432628519447
59,0.331454815735173
59,0.3314770029509
59,0.331499190166626
59,0.331521377382352
59,0.331543564598079
59,0.331565751813805
59,0.331587939029531
59,0.331610126245257
59,0.331632313460984
59,0.33165450067671
59,0.331676687892436
59,0.331698875108163
59,0.331721062323889
59,0.331743249539615
59,0.331765436755342
59,0.331787623971068
59,0.331809811186794
59,0.33183199840252
59,0.331854185618247
59,0.331876372833973
59,0.331898560049699
59,0.331920747265426
59,0.331942934481152
59,0.331965121696878
59,0.331987308912605
59,0.332009496128331
59,0.332031683344057
59,0.332053870559783
59,0.33207605777551
59,0.332098244991236
59,0.332120432206962
59,0.332142619422689
59,0.332164806638415
59,0.332186993854141
59,0.332209181069868
59,0.332231368285594
59,0.33225355550132
59,0.332275742717046
59,0.332297929932773
59,0.332320117148499
59,0.332342304364225
59,0.332364491579952
59,0.332386678795678
59,0.332408866011404
59,0.332431053227131
59,0.332453240442857
59,0.332475427658583
59,0.332497614874309
59,0.332519802090036
59,0.332541989305762
59,0.332564176521488
59,0.332586363737215
59,0.332608550952941
59,0.332630738168667
59,0.332652925384394
59,0.33267511260012
59,0.332697299815846
59,0.332719487031572
59,0.332741674247299
59,0.332763861463025
59,0.332786048678751
59,0.332808235894478
59,0.332830423110204
59,0.33285261032593
59,0.332874797541656
59,0.332896984757383
59,0.332919171973109
59,0.332941359188835
59,0.332963546404562
59,0.332985733620288
59,0.333007920836014
59,0.333030108051741
59,0.333052295267467
59,0.333074482483193
59,0.333096669698919
59,0.333118856914646
59,0.333141044130372
59,0.333163231346098
59,0.333185418561825
59,0.333207605777551
59,0.333229792993277
59,0.333251980209004
59,0.33327416742473
59,0.333296354640456
59,0.333318541856182
59,0.333340729071909
59,0.333362916287635
59,0.333385103503361
59,0.333407290719088
59,0.333429477934814
59,0.33345166515054
59,0.333473852366267
59,0.333496039581993
59,0.333518226797719
59,0.333540414013445
59,0.333562601229172
59,0.333584788444898
59,0.333606975660624
59,0.333629162876351
59,0.333651350092077
59,0.333673537307803
59,0.33369572452353
59,0.333717911739256
59,0.333740098954982
59,0.333762286170708
59,0.333784473386435
59,0.333806660602161
59,0.333828847817887
60,0.333851035033614
60,0.33387322224934
60,0.333895409465066
60,0.333917596680793
60,0.333939783896519
60,0.333961971112245
60,0.333984158327971
60,0.334006345543698
60,0.334028532759424
60,0.33405071997515
60,0.334072907190877
60,0.334095094406603
60,0.334117281622329
60,0.334139468838056
60,0.334161656053782
60,0.334183843269508
60,0.334206030485234
60,0.334228217700961
60,0.334250404916687
60,0.334272592132413
60,0.33429477934814
60,0.334316966563866
60,0.334339153779592
60,0.334361340995319
60,0.334383528211045
60,0.334405715426771
60,0.334427902642497
60,0.334450089858224
60,0.33447227707395
60,0.334494464289676
60,0.334516651505403
60,0.334538838721129
60,0.334561025936855
60,0.334583213152581
61,0.334605400368308
61,0.334627587584034
61,0.33464977479976
61,0.334671962015487
61,0.334694149231213
61,0.334716336446939
61,0.334738523662666
61,0.334760710878392
61,0.334782898094118
61,0.334805085309844
61,0.334827272525571
61,0.334849459741297
61,0.334871646957023
61,0.33489383417275
61,0.334916021388476
61,0.334938208604202
61,0.334960395819929
61,0.334982583035655
61,0.335004770251381
61,0.335026957467107
61,0.335049144682834
61,0.33507133189856
61,0.335093519114286
61,0.335115706330013
61,0.335137893545739
61,0.335160080761465
61,0.335182267977192
61,0.335204455192918
61,0.335226642408644
61,0.33524882962437
61,0.335271016840097
61,0.335293204055823
61,0.335315391271549
61,0.335337578487276
61,0.335359765703002
61,0.335381952918728
61,0.335404140134455
61,0.335426327350181
61,0.335448514565907
61,0.335470701781633
61,0.33549288899736
62,0.335515076213086
62,0.335537263428812
62,0.335559450644539
62,0.335581637860265
62,0.335603825075991
62,0.335626012291718
62,0.335648199507444
62,0.33567038672317
62,0.335692573938896
62,0.335714761154623
62,0.335736948370349
62,0.335759135586075
62,0.335781322801802
62,0.335803510017528
62,0.335825697233254
62,0.335847884448981
62,0.335870071664707
62,0.335892258880433
62,0.335914446096159
62,0.335936633311886
62,0.335958820527612
62,0.335981007743338
62,0.336003194959065
62,0.336025382174791
62,0.336047569390517
62,0.336069756606243
62,0.33609194382197
62,0.336114131037696
62,0.336136318253422
62,0.336158505469149
62,0.336180692684875
62,0.336202879900601
62,0.336225067116328
62,0.336247254332054
62,0.33626944154778
62,0.336291628763506
62,0.336313815979233
62,0.336336003194959
62,0.336358190410685
62,0.336380377626412
62,0.336402564842138
62,0.336424752057864
62,0.336446939273591
63,0.336469126489317
63,0.336491313705043
63,0.336513500920769
63,0.336535688136496
63,0.336557875352222
63,0.336580062567948
63,0.336602249783675
63,0.336624436999401
63,0.336646624215127
63,0.336668811430854
63,0.33669099864658
63,0.336713185862306
63,0.336735373078032
63,0.336757560293759
63,0.336779747509485
63,0.336801934725211
63,0.336824121940938
63,0.336846309156664
63,0.33686849637239
63,0.336890683588117
63,0.336912870803843
63,0.336935058019569
63,0.336957245235295
63,0.336979432451022
63,0.337001619666748
63,0.337023806882474
63,0.337045994098201
63,0.337068181313927
63,0.337090368529653
63,0.33711255574538
63,0.337134742961106
63,0.337156930176832
64,0.337179117392558
64,0.337201304608285
64,0.337223491824011
64,0.337245679039737
64,0.337267866255464
64,0.33729005347119
64,0.337312240686916
64,0.337334427902643
64,0.337356615118369
64,0.337378802334095
64,0.337400989549821
64,0.337423176765548
64,0.337445363981274
64,0.337467551197
64,0.337489738412727
64,0.337511925628453
64,0.337534112844179
64,0.337556300059906
64,0.337578487275632
64,0.337600674491358
64,0.337622861707084
64,0.337645048922811
64,0.337667236138537
64,0.337689423354263
64,0.33771161056999
64,0.337733797785716
64,0.337755985001442
64,0.337778172217168
64,0.337800359432895
64,0.337822546648621
64,0.337844733864347
64,0.337866921080074
64,0.3378891082958
64,0.337911295511526
64,0.337933482727253
64,0.337955669942979
64,0.337977857158705
64,0.338000044374431
64,0.338022231590158
64,0.338044418805884
64,0.33806660602161
64,0.338088793237337
64,0.338110980453063
64,0.338133167668789
64,0.338155354884516
64,0.338177542100242
64,0.338199729315968
64,0.338221916531694
64,0.338244103747421
64,0.338266290963147
64,0.338288478178873
64,0.3383106653946
64,0.338332852610326
64,0.338355039826052
64,0.338377227041779
64,0.338399414257505
65,0.338421601473231
65,0.338443788688957
65,0.338465975904684
65,0.33848816312041
65,0.338510350336136
65,0.338532537551863
65,0.338554724767589
65,0.338576911983315
65,0.338599099199042
65,0.338621286414768
65,0.338643473630494
65,0.33866566084622
65,0.338687848061947
65,0.338710035277673
65,0.338732222493399
65,0.338754409709126
65,0.338776596924852
65,0.338798784140578
65,0.338820971356305
65,0.338843158572031
65,0.338865345787757
65,0.338887533003483
65,0.33890972021921
65,0.338931907434936
65,0.338954094650662
65,0.338976281866389
65,0.338998469082115
65,0.339020656297841
65,0.339042843513568
65,0.339065030729294
65,0.33908721794502
65,0.339109405160746
65,0.339131592376473
65,0.339153779592199
66,0.339175966807925
66,0.339198154023652
66,0.339220341239378
66,0.339242528455104
66,0.33926471567083
66,0.339286902886557
66,0.339309090102283
66,0.339331277318009
66,0.339353464533736
66,0.339375651749462
66,0.339397838965188
66,0.339420026180915
66,0.339442213396641
66,0.339464400612367
66,0.339486587828093
66,0.33950877504382
66,0.339530962259546
66,0.339553149475272
66,0.339575336690999
66,0.339597523906725
66,0.339619711122451
66,0.339641898338178
66,0.339664085553904
66,0.33968627276963
66,0.339708459985356
66,0.339730647201083
66,0.339752834416809
66,0.339775021632535
66,0.339797208848262
66,0.339819396063988
66,0.339841583279714
66,0.339863770495441
66,0.339885957711167
66,0.339908144926893
66,0.339930332142619
66,0.339952519358346
66,0.339974706574072
66,0.339996893789798
66,0.340019081005525
66,0.340041268221251
66,0.340063455436977
66,0.340085642652704
66,0.34010782986843
66,0.340130017084156
67,0.340152204299882
67,0.340174391515609
67,0.340196578731335
67,0.340218765947061
67,0.340240953162788
67,0.340263140378514
67,0.34028532759424
67,0.340307514809967
67,0.340329702025693
67,0.340351889241419
67,0.340374076457145
67,0.340396263672872
67,0.340418450888598
67,0.340440638104324
67,0.340462825320051
67,0.340485012535777
67,0.340507199751503
67,0.34052938696723
67,0.340551574182956
67,0.340573761398682
67,0.340595948614408
67,0.340618135830135
67,0.340640323045861
67,0.340662510261587
67,0.340684697477314
67,0.34070688469304
67,0.340729071908766
67,0.340751259124492
67,0.340773446340219
67,0.340795633555945
67,0.340817820771671
67,0.340840007987398
67,0.340862195203124
67,0.34088438241885
67,0.340906569634577
67,0.340928756850303
67,0.340950944066029
67,0.340973131281755
67,0.340995318497482
67,0.341017505713208
67,0.341039692928934
67,0.341061880144661
67,0.341084067360387
67,0.341106254576113
67,0.34112844179184
68,0.341150629007566
68,0.341172816223292
68,0.341195003439018
68,0.341217190654745
68,0.341239377870471
68,0.341261565086197
68,0.341283752301924
68,0.34130593951765
68,0.341328126733376
68,0.341350313949103
68,0.341372501164829
68,0.341394688380555
68,0.341416875596281
68,0.341439062812008
68,0.341461250027734
68,0.34148343724346
68,0.341505624459187
68,0.341527811674913
68,0.341549998890639
68,0.341572186106366
68,0.341594373322092
68,0.341616560537818
68,0.341638747753544
68,0.341660934969271
68,0.341683122184997
68,0.341705309400723
68,0.34172749661645
68,0.341749683832176
68,0.341771871047902
68,0.341794058263629
68,0.341816245479355
68,0.341838432695081
68,0.341860619910807
68,0.341882807126534
69,0.34190499434226
69,0.341927181557986
69,0.341949368773713
69,0.341971555989439
69,0.341993743205165
69,0.342015930420891
69,0.342038117636618
69,0.342060304852344
69,0.34208249206807
69,0.342104679283797
69,0.342126866499523
69,0.342149053715249
69,0.342171240930976
69,0.342193428146702
69,0.342215615362428
69,0.342237802578154
69,0.342259989793881
69,0.342282177009607
69,0.342304364225333
69,0.34232655144106
69,0.342348738656786
69,0.342370925872512
69,0.342393113088239
69,0.342415300303965
69,0.342437487519691
69,0.342459674735417
69,0.342481861951144
69,0.34250404916687
69,0.342526236382596
69,0.342548423598323
69,0.342570610814049
69,0.342592798029775
69,0.342614985245502
69,0.342637172461228
69,0.342659359676954
69,0.34268154689268
69,0.342703734108407
69,0.342725921324133
69,0.342748108539859
69,0.342770295755586
69,0.342792482971312
69,0.342814670187038
69,0.342836857402765
69,0.342859044618491
69,0.342881231834217
69,0.342903419049943
69,0.34292560626567
69,0.342947793481396
69,0.342969980697122
69,0.342992167912849
69,0.343014355128575
69,0.343036542344301
69,0.343058729560028
69,0.343080916775754
69,0.34310310399148
69,0.343125291207206
69,0.343147478422933
69,0.343169665638659
69,0.343191852854385
69,0.343214040070112
69,0.343236227285838
69,0.343258414501564
69,0.343280601717291
69,0.343302788933017
69,0.343324976148743
69,0.343347163364469
69,0.343369350580196
69,0.343391537795922
69,0.343413725011648
69,0.343435912227375
69,0.343458099443101
69,0.343480286658827
69,0.343502473874553
69,0.34352466109028
69,0.343546848306006
69,0.343569035521732
69,0.343591222737459
69,0.343613409953185
69,0.343635597168911
69,0.343657784384638
69,0.343679971600364
69,0.34370215881609
69,0.343724346031816
69,0.343746533247543
69,0.343768720463269
69,0.343790907678995
69,0.343813094894722
69,0.343835282110448
69,0.343857469326174
69,0.343879656541901
69,0.343901843757627
69,0.343924030973353
69,0.343946218189079
69,0.343968405404806
69,0.343990592620532
69,0.344012779836258
69,0.344034967051985
69,0.344057154267711
69,0.344079341483437
69,0.344101528699164
69,0.34412371591489
69,0.344145903130616
69,0.344168090346342
69,0.344190277562069
69,0.344212464777795
69,0.344234651993521
69,0.344256839209248
69,0.344279026424974
69,0.3443012136407
69,0.344323400856427
69,0.344345588072153
69,0.344367775287879
69,0.344389962503605
69,0.344412149719332
69,0.344434336935058
69,0.344456524150784
69,0.344478711366511
70,0.344500898582237
70,0.344523085797963
70,0.34454527301369
70,0.344567460229416
70,0.344589647445142
70,0.344611834660868
70,0.344634021876595
70,0.344656209092321
70,0.344678396308047
70,0.344700583523774
70,0.3447227707395
70,0.344744957955226
70,0.344767145170952
70,0.344789332386679
70,0.344811519602405
70,0.344833706818131
70,0.344855894033858
70,0.344878081249584
70,0.34490026846531
70,0.344922455681037
70,0.344944642896763
70,0.344966830112489
70,0.344989017328215
70,0.345011204543942
70,0.345033391759668
70,0.345055578975394
70,0.345077766191121
70,0.345099953406847
70,0.345122140622573
70,0.3451443278383
70,0.345166515054026
70,0.345188702269752
70,0.345210889485478
70,0.345233076701205
70,0.345255263916931
70,0.345277451132657
70,0.345299638348384
70,0.34532182556411
70,0.345344012779836
70,0.345366199995563
70,0.345388387211289
70,0.345410574427015
70,0.345432761642741
70,0.345454948858468
70,0.345477136074194
70,0.34549932328992
70,0.345521510505647
71,0.345543697721373
71,0.345565884937099
71,0.345588072152826
71,0.345610259368552
71,0.345632446584278
71,0.345654633800004
71,0.345676821015731
71,0.345699008231457
71,0.345721195447183
71,0.34574338266291
71,0.345765569878636
71,0.345787757094362
71,0.345809944310089
71,0.345832131525815
71,0.345854318741541
71,0.345876505957267
71,0.345898693172994
71,0.34592088038872
71,0.345943067604446
71,0.345965254820173
71,0.345987442035899
71,0.346009629251625
71,0.346031816467352
71,0.346054003683078
71,0.346076190898804
71,0.34609837811453
71,0.346120565330257
71,0.346142752545983
71,0.346164939761709
71,0.346187126977436
71,0.346209314193162
71,0.346231501408888
71,0.346253688624614
71,0.346275875840341
71,0.346298063056067
71,0.346320250271793
72,0.34634243748752
72,0.346364624703246
72,0.346386811918972
72,0.346408999134699
72,0.346431186350425
72,0.346453373566151
72,0.346475560781877
72,0.346497747997604
72,0.34651993521333
72,0.346542122429056
72,0.346564309644783
72,0.346586496860509
72,0.346608684076235
72,0.346630871291962
72,0.346653058507688
72,0.346675245723414
72,0.34669743293914
72,0.346719620154867
72,0.346741807370593
72,0.346763994586319
72,0.346786181802046
72,0.346808369017772
72,0.346830556233498
72,0.346852743449225
72,0.346874930664951
72,0.346897117880677
72,0.346919305096403
72,0.34694149231213
72,0.346963679527856
72,0.346985866743582
72,0.347008053959309
72,0.347030241175035
72,0.347052428390761
72,0.347074615606488
72,0.347096802822214
72,0.34711899003794
72,0.347141177253666
72,0.347163364469393
72,0.347185551685119
72,0.347207738900845
72,0.347229926116572
72,0.347252113332298
72,0.347274300548024
72,0.347296487763751
72,0.347318674979477
72,0.347340862195203
72,0.347363049410929
72,0.347385236626656
72,0.347407423842382
73,0.347429611058108
73,0.347451798273835
73,0.347473985489561
73,0.347496172705287
73,0.347518359921013
73,0.34754054713674
73,0.347562734352466
73,0.347584921568192
73,0.347607108783919
73,0.347629295999645
73,0.347651483215371
73,0.347673670431098
73,0.347695857646824
73,0.34771804486255
73,0.347740232078276
73,0.347762419294003
73,0.347784606509729
73,0.347806793725455
73,0.347828980941182
73,0.347851168156908
73,0.347873355372634
73,0.347895542588361
73,0.347917729804087
73,0.347939917019813
73,0.347962104235539
73,0.347984291451266
73,0.348006478666992
73,0.348028665882718
73,0.348050853098445
73,0.348073040314171
73,0.348095227529897
73,0.348117414745624
73,0.34813960196135
73,0.348161789177076
73,0.348183976392802
73,0.348206163608529
73,0.348228350824255
73,0.348250538039981
73,0.348272725255708
74,0.348294912471434
74,0.34831709968716
74,0.348339286902887
74,0.348361474118613
74,0.348383661334339
74,0.348405848550065
74,0.348428035765792
74,0.348450222981518
74,0.348472410197244
74,0.348494597412971
74,0.348516784628697
74,0.348538971844423
74,0.34856115906015
74,0.348583346275876
74,0.348605533491602
74,0.348627720707328
74,0.348649907923055
74,0.348672095138781
74,0.348694282354507
74,0.348716469570234
74,0.34873865678596
74,0.348760844001686
74,0.348783031217413
74,0.348805218433139
74,0.348827405648865
74,0.348849592864591
74,0.348871780080318
74,0.348893967296044
74,0.34891615451177
74,0.348938341727497
74,0.348960528943223
74,0.348982716158949
74,0.349004903374675
74,0.349027090590402
74,0.349049277806128
74,0.349071465021854
74,0.349093652237581
74,0.349115839453307
74,0.349138026669033
74,0.34916021388476
74,0.349182401100486
74,0.349204588316212
74,0.349226775531938
74,0.349248962747665
74,0.349271149963391
74,0.349293337179117
74,0.349315524394844
74,0.34933771161057
74,0.349359898826296
74,0.349382086042023
74,0.349404273257749
74,0.349426460473475
74,0.349448647689201
74,0.349470834904928
74,0.349493022120654
74,0.34951520933638
74,0.349537396552107
74,0.349559583767833
74,0.349581770983559
74,0.349603958199286
74,0.349626145415012
74,0.349648332630738
74,0.349670519846464
74,0.349692707062191
74,0.349714894277917
74,0.349737081493643
74,0.34975926870937
74,0.349781455925096
74,0.349803643140822
74,0.349825830356549
74,0.349848017572275
74,0.349870204788001
74,0.349892392003727
75,0.349914579219454
75,0.34993676643518
75,0.349958953650906
75,0.349981140866633
75,0.350003328082359
75,0.350025515298085
75,0.350047702513812
75,0.350069889729538
75,0.350092076945264
75,0.35011426416099
75,0.350136451376717
75,0.350158638592443
75,0.350180825808169
75,0.350203013023896
75,0.350225200239622
75,0.350247387455348
75,0.350269574671075
75,0.350291761886801
75,0.350313949102527
75,0.350336136318253
75,0.35035832353398
75,0.350380510749706
75,0.350402697965432
75,0.350424885181159
75,0.350447072396885
75,0.350469259612611
75,0.350491446828337
75,0.350513634044064
75,0.35053582125979
75,0.350558008475516
75,0.350580195691243
75,0.350602382906969
75,0.350624570122695
75,0.350646757338422
75,0.350668944554148
75,0.350691131769874
76,0.3507133189856
76,0.350735506201327
76,0.350757693417053
76,0.350779880632779
76,0.350802067848506
76,0.350824255064232
76,0.350846442279958
76,0.350868629495685
76,0.350890816711411
76,0.350913003927137
76,0.350935191142863
76,0.35095737835859
76,0.350979565574316
76,0.351001752790042
76,0.351023940005769
76,0.351046127221495
76,0.351068314437221
76,0.351090501652948
76,0.351112688868674
76,0.3511348760844
76,0.351157063300126
76,0.351179250515853
76,0.351201437731579
76,0.351223624947305
76,0.351245812163032
76,0.351267999378758
76,0.351290186594484
76,0.351312373810211
76,0.351334561025937
76,0.351356748241663
76,0.351378935457389
76,0.351401122673116
76,0.351423309888842
76,0.351445497104568
76,0.351467684320295
76,0.351489871536021
76,0.351512058751747
76,0.351534245967474
76,0.3515564331832
76,0.351578620398926
76,0.351600807614652
76,0.351622994830379
76,0.351645182046105
76,0.351667369261831
76,0.351689556477558
76,0.351711743693284
76,0.35173393090901
76,0.351756118124737
76,0.351778305340463
76,0.351800492556189
76,0.351822679771915
77,0.351844866987642
77,0.351867054203368
77,0.351889241419094
77,0.351911428634821
77,0.351933615850547
77,0.351955803066273
77,0.351977990281999
77,0.352000177497726
77,0.352022364713452
77,0.352044551929178
77,0.352066739144905
77,0.352088926360631
77,0.352111113576357
77,0.352133300792084
77,0.35215548800781
77,0.352177675223536
77,0.352199862439262
77,0.352222049654989
77,0.352244236870715
77,0.352266424086441
77,0.352288611302168
77,0.352310798517894
77,0.35233298573362
77,0.352355172949347
77,0.352377360165073
77,0.352399547380799
77,0.352421734596525
77,0.352443921812252
77,0.352466109027978
77,0.352488296243704
77,0.352510483459431
77,0.352532670675157
77,0.352554857890883
77,0.35257704510661
77,0.352599232322336
77,0.352621419538062
77,0.352643606753788
77,0.352665793969515
77,0.352687981185241
77,0.352710168400967
77,0.352732355616694
77,0.35275454283242
77,0.352776730048146
78,0.352798917263873
78,0.352821104479599
78,0.352843291695325
78,0.352865478911051
78,0.352887666126778
78,0.352909853342504
78,0.35293204055823
78,0.352954227773957
78,0.352976414989683
78,0.352998602205409
78,0.353020789421136
78,0.353042976636862
78,0.353065163852588
78,0.353087351068314
78,0.353109538284041
78,0.353131725499767
78,0.353153912715493
78,0.35317609993122
78,0.353198287146946
78,0.353220474362672
78,0.353242661578399
78,0.353264848794125
78,0.353287036009851
78,0.353309223225577
78,0.353331410441304
78,0.35335359765703
78,0.353375784872756
78,0.353397972088483
78,0.353420159304209
78,0.353442346519935
78,0.353464533735662
78,0.353486720951388
78,0.353508908167114
78,0.35353109538284
78,0.353553282598567
78,0.353575469814293
78,0.353597657030019
78,0.353619844245746
78,0.353642031461472
78,0.353664218677198
78,0.353686405892924
79,0.353708593108651
79,0.353730780324377
79,0.353752967540103
79,0.35377515475583
79,0.353797341971556
79,0.353819529187282
79,0.353841716403009
79,0.353863903618735
79,0.353886090834461
79,0.353908278050187
79,0.353930465265914
79,0.35395265248164
79,0.353974839697366
79,0.353997026913093
79,0.354019214128819
79,0.354041401344545
79,0.354063588560272
79,0.354085775775998
79,0.354107962991724
79,0.35413015020745
79,0.354152337423177
79,0.354174524638903
79,0.354196711854629
79,0.354218899070356
79,0.354241086286082
79,0.354263273501808
79,0.354285460717535
79,0.354307647933261
79,0.354329835148987
79,0.354352022364713
79,0.35437420958044
79,0.354396396796166
79,0.354418584011892
79,0.354440771227619
79,0.354462958443345
79,0.354485145659071
79,0.354507332874798
79,0.354529520090524
79,0.35455170730625
79,0.354573894521976
79,0.354596081737703
79,0.354618268953429
79,0.354640456169155
79,0.354662643384882
79,0.354684830600608
79,0.354707017816334
79,0.354729205032061
79,0.354751392247787
79,0.354773579463513
79,0.354795766679239
79,0.354817953894966
79,0.354840141110692
79,0.354862328326418
79,0.354884515542145
79,0.354906702757871
79,0.354928889973597
79,0.354951077189324
79,0.35497326440505
79,0.354995451620776
79,0.355017638836502
79,0.355039826052229
79,0.355062013267955
79,0.355084200483681
79,0.355106387699408
79,0.355128574915134
79,0.35515076213086
79,0.355172949346586
79,0.355195136562313
79,0.355217323778039
79,0.355239510993765
79,0.355261698209492
79,0.355283885425218
79,0.355306072640944
79,0.355328259856671
79,0.355350447072397
79,0.355372634288123
79,0.355394821503849
79,0.355417008719576
79,0.355439195935302
79,0.355461383151028
79,0.355483570366755
79,0.355505757582481
79,0.355527944798207
79,0.355550132013934
79,0.35557231922966
79,0.355594506445386
79,0.355616693661112
79,0.355638880876839
79,0.355661068092565
79,0.355683255308291
79,0.355705442524018
79,0.355727629739744
79,0.35574981695547
79,0.355772004171197
79,0.355794191386923
79,0.355816378602649
79,0.355838565818375
79,0.355860753034102
79,0.355882940249828
79,0.355905127465554
79,0.355927314681281
79,0.355949501897007
79,0.355971689112733
79,0.35599387632846
79,0.356016063544186
79,0.356038250759912
79,0.356060437975638
79,0.356082625191365
79,0.356104812407091
79,0.356126999622817
79,0.356149186838544
80,0.35617137405427
80,0.356193561269996
80,0.356215748485723
80,0.356237935701449
80,0.356260122917175
80,0.356282310132901
80,0.356304497348628
80,0.356326684564354
80,0.35634887178008
80,0.356371058995807
80,0.356393246211533
80,0.356415433427259
80,0.356437620642986
80,0.356459807858712
80,0.356481995074438
80,0.356504182290164
80,0.356526369505891
80,0.356548556721617
80,0.356570743937343
80,0.35659293115307
80,0.356615118368796
80,0.356637305584522
80,0.356659492800249
80,0.356681680015975
80,0.356703867231701
80,0.356726054447427
80,0.356748241663154
80,0.35677042887888
80,0.356792616094606
80,0.356814803310333
80,0.356836990526059
80,0.356859177741785
80,0.356881364957511
80,0.356903552173238
80,0.356925739388964
80,0.35694792660469
80,0.356970113820417
80,0.356992301036143
80,0.357014488251869
80,0.357036675467596
80,0.357058862683322
80,0.357081049899048
80,0.357103237114774
80,0.357125424330501
80,0.357147611546227
80,0.357169798761953
80,0.35719198597768
80,0.357214173193406
80,0.357236360409132
80,0.357258547624859
80,0.357280734840585
80,0.357302922056311
80,0.357325109272037
80,0.357347296487764
80,0.35736948370349
80,0.357391670919216
80,0.357413858134943
80,0.357436045350669
80,0.357458232566395
81,0.357480419782122
81,0.357502606997848
81,0.357524794213574
81,0.3575469814293
81,0.357569168645027
81,0.357591355860753
81,0.357613543076479
81,0.357635730292206
81,0.357657917507932
81,0.357680104723658
81,0.357702291939385
81,0.357724479155111
81,0.357746666370837
81,0.357768853586563
81,0.35779104080229
81,0.357813228018016
81,0.357835415233742
81,0.357857602449469
81,0.357879789665195
81,0.357901976880921
81,0.357924164096648
81,0.357946351312374
81,0.3579685385281
81,0.357990725743826
81,0.358012912959553
81,0.358035100175279
81,0.358057287391005
81,0.358079474606732
81,0.358101661822458
81,0.358123849038184
81,0.358146036253911
81,0.358168223469637
81,0.358190410685363
81,0.358212597901089
81,0.358234785116816
81,0.358256972332542
81,0.358279159548268
81,0.358301346763995
81,0.358323533979721
82,0.358345721195447
82,0.358367908411173
82,0.3583900956269
82,0.358412282842626
82,0.358434470058352
82,0.358456657274079
82,0.358478844489805
82,0.358501031705531
82,0.358523218921258
82,0.358545406136984
82,0.35856759335271
82,0.358589780568436
82,0.358611967784163
82,0.358634154999889
82,0.358656342215615
82,0.358678529431342
82,0.358700716647068
82,0.358722903862794
82,0.358745091078521
82,0.358767278294247
82,0.358789465509973
82,0.358811652725699
82,0.358833839941426
82,0.358856027157152
82,0.358878214372878
82,0.358900401588605
82,0.358922588804331
82,0.358944776020057
82,0.358966963235784
82,0.35898915045151
82,0.359011337667236
82,0.359033524882962
82,0.359055712098689
82,0.359077899314415
82,0.359100086530141
82,0.359122273745868
82,0.359144460961594
82,0.35916664817732
82,0.359188835393047
82,0.359211022608773
82,0.359233209824499
82,0.359255397040225
82,0.359277584255952
83,0.359299771471678
83,0.359321958687404
83,0.359344145903131
83,0.359366333118857
83,0.359388520334583
83,0.35941070755031
83,0.359432894766036
83,0.359455081981762
83,0.359477269197488
83,0.359499456413215
83,0.359521643628941
83,0.359543830844667
83,0.359566018060394
83,0.35958820527612
83,0.359610392491846
83,0.359632579707573
83,0.359654766923299
83,0.359676954139025
83,0.359699141354751
83,0.359721328570478
83,0.359743515786204
83,0.35976570300193
83,0.359787890217657
83,0.359810077433383
83,0.359832264649109
83,0.359854451864836
83,0.359876639080562
83,0.359898826296288
83,0.359921013512014
83,0.359943200727741
83,0.359965387943467
83,0.359987575159193
83,0.36000976237492
83,0.360031949590646
83,0.360054136806372
83,0.360076324022098
83,0.360098511237825
83,0.360120698453551
83,0.360142885669277
83,0.360165072885004
83,0.36018726010073
83,0.360209447316456
83,0.360231634532183
83,0.360253821747909
83,0.360276008963635
84,0.360298196179361
84,0.360320383395088
84,0.360342570610814
84,0.36036475782654
84,0.360386945042267
84,0.360409132257993
84,0.360431319473719
84,0.360453506689446
84,0.360475693905172
84,0.360497881120898
84,0.360520068336624
84,0.360542255552351
84,0.360564442768077
84,0.360586629983803
84,0.36060881719953
84,0.360631004415256
84,0.360653191630982
84,0.360675378846709
84,0.360697566062435
84,0.360719753278161
84,0.360741940493887
84,0.360764127709614
84,0.36078631492534
84,0.360808502141066
84,0.360830689356793
84,0.360852876572519
84,0.360875063788245
84,0.360897251003972
84,0.360919438219698
84,0.360941625435424
84,0.36096381265115
84,0.360985999866877
84,0.361008187082603
84,0.361030374298329
84,0.361052561514056
84,0.361074748729782
84,0.361096935945508
84,0.361119123161235
84,0.361141310376961
84,0.361163497592687
84,0.361185684808413
84,0.36120787202414
84,0.361230059239866
84,0.361252246455592
84,0.361274433671319
84,0.361296620887045
84,0.361318808102771
84,0.361340995318498
84,0.361363182534224
84,0.36138536974995
84,0.361407556965676
84,0.361429744181403
84,0.361451931397129
84,0.361474118612855
84,0.361496305828582
84,0.361518493044308
84,0.361540680260034
84,0.36156286747576
84,0.361585054691487
84,0.361607241907213
84,0.361629429122939
84,0.361651616338666
84,0.361673803554392
84,0.361695990770118
85,0.361718177985845
85,0.361740365201571
85,0.361762552417297
85,0.361784739633023
85,0.36180692684875
85,0.361829114064476
85,0.361851301280202
85,0.361873488495929
85,0.361895675711655
85,0.361917862927381
85,0.361940050143108
85,0.361962237358834
85,0.36198442457456
85,0.362006611790286
85,0.362028799006013
85,0.362050986221739
85,0.362073173437465
85,0.362095360653192
85,0.362117547868918
85,0.362139735084644
85,0.362161922300371
85,0.362184109516097
85,0.362206296731823
85,0.362228483947549
85,0.362250671163276
85,0.362272858379002
85,0.362295045594728
85,0.362317232810455
85,0.362339420026181
85,0.362361607241907
85,0.362383794457634
85,0.36240598167336
85,0.362428168889086
86,0.362450356104812
86,0.362472543320539
86,0.362494730536265
86,0.362516917751991
86,0.362539104967718
86,0.362561292183444
86,0.36258347939917
86,0.362605666614897
86,0.362627853830623
86,0.362650041046349
86,0.362672228262075
86,0.362694415477802
86,0.362716602693528
86,0.362738789909254
86,0.362760977124981
86,0.362783164340707
86,0.362805351556433
86,0.36282753877216
86,0.362849725987886
86,0.362871913203612
86,0.362894100419338
86,0.362916287635065
86,0.362938474850791
86,0.362960662066517
86,0.362982849282244
86,0.36300503649797
86,0.363027223713696
86,0.363049410929422
87,0.363071598145149
87,0.363093785360875
87,0.363115972576601
87,0.363138159792328
87,0.363160347008054
87,0.36318253422378
87,0.363204721439507
87,0.363226908655233
87,0.363249095870959
87,0.363271283086685
87,0.363293470302412
87,0.363315657518138
87,0.363337844733864
87,0.363360031949591
87,0.363382219165317
87,0.363404406381043
87,0.36342659359677
87,0.363448780812496
87,0.363470968028222
87,0.363493155243948
87,0.363515342459675
87,0.363537529675401
87,0.363559716891127
87,0.363581904106854
87,0.36360409132258
87,0.363626278538306
87,0.363648465754033
87,0.363670652969759
87,0.363692840185485
87,0.363715027401211
87,0.363737214616938
87,0.363759401832664
87,0.36378158904839
87,0.363803776264117
87,0.363825963479843
87,0.363848150695569
87,0.363870337911296
87,0.363892525127022
87,0.363914712342748
87,0.363936899558474
87,0.363959086774201
87,0.363981273989927
87,0.364003461205653
87,0.36402564842138
87,0.364047835637106
87,0.364070022852832
87,0.364092210068559
87,0.364114397284285
88,0.364136584500011
88,0.364158771715737
88,0.364180958931464
88,0.36420314614719
88,0.364225333362916
88,0.364247520578643
88,0.364269707794369
88,0.364291895010095
88,0.364314082225821
88,0.364336269441548
88,0.364358456657274
88,0.364380643873
88,0.364402831088727
88,0.364425018304453
88,0.364447205520179
88,0.364469392735906
88,0.364491579951632
88,0.364513767167358
88,0.364535954383084
88,0.364558141598811
88,0.364580328814537
88,0.364602516030263
88,0.36462470324599
88,0.364646890461716
88,0.364669077677442
88,0.364691264893169
88,0.364713452108895
88,0.364735639324621
88,0.364757826540347
88,0.364780013756074
88,0.3648022009718
88,0.364824388187526
88,0.364846575403253
88,0.364868762618979
88,0.364890949834705
88,0.364913137050432
88,0.364935324266158
88,0.364957511481884
88,0.36497969869761
89,0.365001885913337
89,0.365024073129063
89,0.365046260344789
89,0.365068447560516
89,0.365090634776242
89,0.365112821991968
89,0.365135009207695
89,0.365157196423421
89,0.365179383639147
89,0.365201570854873
89,0.3652237580706
89,0.365245945286326
89,0.365268132502052
89,0.365290319717779
89,0.365312506933505
89,0.365334694149231
89,0.365356881364958
89,0.365379068580684
89,0.36540125579641
89,0.365423443012136
89,0.365445630227863
89,0.365467817443589
89,0.365490004659315
89,0.365512191875042
89,0.365534379090768
89,0.365556566306494
89,0.365578753522221
89,0.365600940737947
89,0.365623127953673
89,0.365645315169399
89,0.365667502385126
89,0.365689689600852
89,0.365711876816578
89,0.365734064032305
89,0.365756251248031
89,0.365778438463757
89,0.365800625679483
89,0.36582281289521
89,0.365845000110936
89,0.365867187326662
89,0.365889374542389
89,0.365911561758115
89,0.365933748973841
89,0.365955936189568
89,0.365978123405294
89,0.36600031062102
89,0.366022497836746
89,0.366044685052473
89,0.366066872268199
89,0.366089059483925
89,0.366111246699652
89,0.366133433915378
89,0.366155621131104
89,0.366177808346831
89,0.366199995562557
89,0.366222182778283
89,0.366244369994009
89,0.366266557209736
89,0.366288744425462
89,0.366310931641188
89,0.366333118856915
89,0.366355306072641
89,0.366377493288367
89,0.366399680504094
89,0.36642186771982
89,0.366444054935546
89,0.366466242151272
89,0.366488429366999
89,0.366510616582725
89,0.366532803798451
89,0.366554991014178
89,0.366577178229904
89,0.36659936544563
89,0.366621552661357
89,0.366643739877083
89,0.366665927092809
89,0.366688114308535
89,0.366710301524262
89,0.366732488739988
89,0.366754675955714
89,0.366776863171441
89,0.366799050387167
89,0.366821237602893
89,0.36684342481862
89,0.366865612034346
89,0.366887799250072
89,0.366909986465798
89,0.366932173681525
89,0.366954360897251
89,0.366976548112977
89,0.366998735328704
89,0.36702092254443
89,0.367043109760156
89,0.367065296975882
89,0.367087484191609
89,0.367109671407335
89,0.367131858623061
89,0.367154045838788
89,0.367176233054514
89,0.36719842027024
89,0.367220607485967
89,0.367242794701693
89,0.367264981917419
89,0.367287169133145
89,0.367309356348872
89,0.367331543564598
89,0.367353730780324
89,0.367375917996051
89,0.367398105211777
89,0.367420292427503
89,0.36744247964323
89,0.367464666858956
89,0.367486854074682
89,0.367509041290408
89,0.367531228506135
89,0.367553415721861
89,0.367575602937587
89,0.367597790153314
89,0.36761997736904
89,0.367642164584766
89,0.367664351800493
89,0.367686539016219
89,0.367708726231945
89,0.367730913447671
89,0.367753100663398
89,0.367775287879124
89,0.36779747509485
89,0.367819662310577
89,0.367841849526303
89,0.367864036742029
89,0.367886223957756
89,0.367908411173482
89,0.367930598389208
89,0.367952785604934
90,0.367974972820661
90,0.367997160036387
90,0.368019347252113
90,0.36804153446784
90,0.368063721683566
90,0.368085908899292
90,0.368108096115019
90,0.368130283330745
90,0.368152470546471
90,0.368174657762197
90,0.368196844977924
90,0.36821903219365
90,0.368241219409376
90,0.368263406625103
90,0.368285593840829
90,0.368307781056555
90,0.368329968272282
90,0.368352155488008
90,0.368374342703734
90,0.36839652991946
90,0.368418717135187
90,0.368440904350913
90,0.368463091566639
90,0.368485278782366
90,0.368507465998092
90,0.368529653213818
90,0.368551840429544
90,0.368574027645271
90,0.368596214860997
90,0.368618402076723
90,0.36864058929245
90,0.368662776508176
90,0.368684963723902
90,0.368707150939629
90,0.368729338155355
90,0.368751525371081
90,0.368773712586807
90,0.368795899802534
90,0.36881808701826
90,0.368840274233986
90,0.368862461449713
90,0.368884648665439
91,0.368906835881165
91,0.368929023096892
91,0.368951210312618
91,0.368973397528344
91,0.36899558474407
91,0.369017771959797
91,0.369039959175523
91,0.369062146391249
91,0.369084333606976
91,0.369106520822702
91,0.369128708038428
91,0.369150895254155
91,0.369173082469881
91,0.369195269685607
91,0.369217456901333
91,0.36923964411706
91,0.369261831332786
91,0.369284018548512
91,0.369306205764239
91,0.369328392979965
91,0.369350580195691
91,0.369372767411418
91,0.369394954627144
91,0.36941714184287
91,0.369439329058596
91,0.369461516274323
91,0.369483703490049
91,0.369505890705775
91,0.369528077921502
91,0.369550265137228
91,0.369572452352954
91,0.369594639568681
91,0.369616826784407
91,0.369639014000133
91,0.369661201215859
91,0.369683388431586
91,0.369705575647312
91,0.369727762863038
92,0.369749950078765
92,0.369772137294491
92,0.369794324510217
92,0.369816511725943
92,0.36983869894167
92,0.369860886157396
92,0.369883073373122
92,0.369905260588849
92,0.369927447804575
92,0.369949635020301
92,0.369971822236028
92,0.369994009451754
92,0.37001619666748
92,0.370038383883206
92,0.370060571098933
92,0.370082758314659
92,0.370104945530385
92,0.370127132746112
92,0.370149319961838
92,0.370171507177564
92,0.370193694393291
92,0.370215881609017
92,0.370238068824743
92,0.370260256040469
92,0.370282443256196
92,0.370304630471922
92,0.370326817687648
92,0.370349004903375
92,0.370371192119101
92,0.370393379334827
92,0.370415566550554
92,0.37043775376628
92,0.370459940982006
92,0.370482128197732
92,0.370504315413459
92,0.370526502629185
92,0.370548689844911
92,0.370570877060638
92,0.370593064276364
92,0.37061525149209
92,0.370637438707817
92,0.370659625923543
92,0.370681813139269
92,0.370704000354995
92,0.370726187570722
92,0.370748374786448
92,0.370770562002174
92,0.370792749217901
92,0.370814936433627
92,0.370837123649353
92,0.37085931086508
92,0.370881498080806
92,0.370903685296532
92,0.370925872512258
92,0.370948059727985
92,0.370970246943711
92,0.370992434159437
92,0.371014621375164
92,0.37103680859089
92,0.371058995806616
92,0.371081183022343
92,0.371103370238069
92,0.371125557453795
92,0.371147744669521
93,0.371169931885248
93,0.371192119100974
93,0.3712143063167
93,0.371236493532427
93,0.371258680748153
93,0.371280867963879
93,0.371303055179605
93,0.371325242395332
93,0.371347429611058
93,0.371369616826784
93,0.371391804042511
93,0.371413991258237
93,0.371436178473963
93,0.37145836568969
93,0.371480552905416
93,0.371502740121142
93,0.371524927336868
93,0.371547114552595
93,0.371569301768321
93,0.371591488984047
93,0.371613676199774
93,0.3716358634155
93,0.371658050631226
93,0.371680237846953
93,0.371702425062679
93,0.371724612278405
93,0.371746799494131
93,0.371768986709858
93,0.371791173925584
93,0.37181336114131
93,0.371835548357037
93,0.371857735572763
93,0.371879922788489
93,0.371902110004216
93,0.371924297219942
93,0.371946484435668
93,0.371968671651394
93,0.371990858867121
93,0.372013046082847
93,0.372035233298573
93,0.3720574205143
93,0.372079607730026
93,0.372101794945752
93,0.372123982161479
94,0.372146169377205
94,0.372168356592931
94,0.372190543808657
94,0.372212731024384
94,0.37223491824011
94,0.372257105455836
94,0.372279292671563
94,0.372301479887289
94,0.372323667103015
94,0.372345854318742
94,0.372368041534468
94,0.372390228750194
94,0.37241241596592
94,0.372434603181647
94,0.372456790397373
94,0.372478977613099
94,0.372501164828826
94,0.372523352044552
94,0.372545539260278
94,0.372567726476005
94,0.372589913691731
94,0.372612100907457
94,0.372634288123183
94,0.37265647533891
94,0.372678662554636
94,0.372700849770362
94,0.372723036986089
94,0.372745224201815
94,0.372767411417541
94,0.372789598633267
94,0.372811785848994
94,0.37283397306472
94,0.372856160280446
94,0.372878347496173
94,0.372900534711899
94,0.372922721927625
94,0.372944909143352
94,0.372967096359078
94,0.372989283574804
94,0.37301147079053
94,0.373033658006257
94,0.373055845221983
94,0.373078032437709
94,0.373100219653436
94,0.373122406869162
94,0.373144594084888
94,0.373166781300615
94,0.373188968516341
94,0.373211155732067
94,0.373233342947793
94,0.37325553016352
94,0.373277717379246
94,0.373299904594972
94,0.373322091810699
94,0.373344279026425
94,0.373366466242151
94,0.373388653457878
94,0.373410840673604
94,0.37343302788933
94,0.373455215105056
94,0.373477402320783
94,0.373499589536509
94,0.373521776752235
94,0.373543963967962
94,0.373566151183688
94,0.373588338399414
94,0.373610525615141
94,0.373632712830867
95,0.373654900046593
95,0.373677087262319
95,0.373699274478046
95,0.373721461693772
95,0.373743648909498
95,0.373765836125225
95,0.373788023340951
95,0.373810210556677
95,0.373832397772404
95,0.37385458498813
95,0.373876772203856
95,0.373898959419582
95,0.373921146635309
95,0.373943333851035
95,0.373965521066761
95,0.373987708282488
95,0.374009895498214
95,0.37403208271394
95,0.374054269929667
95,0.374076457145393
95,0.374098644361119
95,0.374120831576845
95,0.374143018792572
95,0.374165206008298
95,0.374187393224024
95,0.374209580439751
95,0.374231767655477
95,0.374253954871203
95,0.374276142086929
95,0.374298329302656
95,0.374320516518382
95,0.374342703734108
95,0.374364890949835
95,0.374387078165561
95,0.374409265381287
95,0.374431452597014
95,0.37445363981274
95,0.374475827028466
95,0.374498014244192
95,0.374520201459919
95,0.374542388675645
95,0.374564575891371
95,0.374586763107098
95,0.374608950322824
95,0.37463113753855
95,0.374653324754277
95,0.374675511970003
95,0.374697699185729
95,0.374719886401455
96,0.374742073617182
96,0.374764260832908
96,0.374786448048634
96,0.374808635264361
96,0.374830822480087
96,0.374853009695813
96,0.37487519691154
96,0.374897384127266
96,0.374919571342992
96,0.374941758558718
96,0.374963945774445
96,0.374986132990171
96,0.375008320205897
96,0.375030507421624
96,0.37505269463735
96,0.375074881853076
96,0.375097069068803
96,0.375119256284529
96,0.375141443500255
96,0.375163630715981
96,0.375185817931708
96,0.375208005147434
96,0.37523019236316
96,0.375252379578887
96,0.375274566794613
96,0.375296754010339
96,0.375318941226066
96,0.375341128441792
96,0.375363315657518
96,0.375385502873244
96,0.375407690088971
96,0.375429877304697
96,0.375452064520423
96,0.37547425173615
96,0.375496438951876
96,0.375518626167602
96,0.375540813383329
97,0.375563000599055
97,0.375585187814781
97,0.375607375030507
97,0.375629562246234
97,0.37565174946196
97,0.375673936677686
97,0.375696123893413
97,0.375718311109139
97,0.375740498324865
97,0.375762685540592
97,0.375784872756318
97,0.375807059972044
97,0.37582924718777
97,0.375851434403497
97,0.375873621619223
97,0.375895808834949
97,0.375917996050676
97,0.375940183266402
97,0.375962370482128
97,0.375984557697854
97,0.376006744913581
97,0.376028932129307
97,0.376051119345033
97,0.37607330656076
97,0.376095493776486
97,0.376117680992212
97,0.376139868207939
97,0.376162055423665
97,0.376184242639391
97,0.376206429855117
97,0.376228617070844
97,0.37625080428657
97,0.376272991502296
97,0.376295178718023
97,0.376317365933749
97,0.376339553149475
97,0.376361740365202
97,0.376383927580928
97,0.376406114796654
97,0.37642830201238
97,0.376450489228107
97,0.376472676443833
97,0.376494863659559
97,0.376517050875286
97,0.376539238091012
97,0.376561425306738
97,0.376583612522465
97,0.376605799738191
97,0.376627986953917
97,0.376650174169643
97,0.37667236138537
97,0.376694548601096
97,0.376716735816822
97,0.376738923032549
97,0.376761110248275
97,0.376783297464001
97,0.376805484679728
97,0.376827671895454
97,0.37684985911118
97,0.376872046326906
97,0.376894233542633
97,0.376916420758359
97,0.376938607974085
97,0.376960795189812
97,0.376982982405538
97,0.377005169621264
97,0.377027356836991
97,0.377049544052717
97,0.377071731268443
97,0.377093918484169
97,0.377116105699896
97,0.377138292915622
97,0.377160480131348
97,0.377182667347075
97,0.377204854562801
97,0.377227041778527
97,0.377249228994254
97,0.37727141620998
97,0.377293603425706
97,0.377315790641432
97,0.377337977857159
97,0.377360165072885
97,0.377382352288611
97,0.377404539504338
97,0.377426726720064
97,0.37744891393579
97,0.377471101151516
97,0.377493288367243
97,0.377515475582969
97,0.377537662798695
97,0.377559850014422
97,0.377582037230148
97,0.377604224445874
97,0.377626411661601
97,0.377648598877327
97,0.377670786093053
97,0.377692973308779
97,0.377715160524506
97,0.377737347740232
97,0.377759534955958
97,0.377781722171685
97,0.377803909387411
98,0.377826096603137
98,0.377848283818864
98,0.37787047103459
98,0.377892658250316
98,0.377914845466042
98,0.377937032681769
98,0.377959219897495
98,0.377981407113221
98,0.378003594328948
98,0.378025781544674
98,0.3780479687604
98,0.378070155976127
98,0.378092343191853
98,0.378114530407579
98,0.378136717623305
98,0.378158904839032
98,0.378181092054758
98,0.378203279270484
98,0.378225466486211
98,0.378247653701937
98,0.378269840917663
98,0.37829202813339
98,0.378314215349116
98,0.378336402564842
98,0.378358589780568
98,0.378380776996295
98,0.378402964212021
98,0.378425151427747
98,0.378447338643474
98,0.3784695258592
98,0.378491713074926
98,0.378513900290653
98,0.378536087506379
98,0.378558274722105
98,0.378580461937831
98,0.378602649153558
98,0.378624836369284
98,0.37864702358501
98,0.378669210800737
98,0.378691398016463
98,0.378713585232189
98,0.378735772447916
98,0.378757959663642
98,0.378780146879368
98,0.378802334095094
98,0.378824521310821
98,0.378846708526547
98,0.378868895742273
99,0.378891082958
99,0.378913270173726
99,0.378935457389452
99,0.378957644605179
99,0.378979831820905
99,0.379002019036631
99,0.379024206252357
99,0.379046393468084
99,0.37906858068381
99,0.379090767899536
99,0.379112955115263
99,0.379135142330989
99,0.379157329546715
99,0.379179516762441
99,0.379201703978168
99,0.379223891193894
99,0.37924607840962
99,0.379268265625347
99,0.379290452841073
99,0.379312640056799
99,0.379334827272526
99,0.379357014488252
99,0.379379201703978
99,0.379401388919704
99,0.379423576135431
99,0.379445763351157
99,0.379467950566883
99,0.37949013778261
99,0.379512324998336
99,0.379534512214062
99,0.379556699429789
99,0.379578886645515
99,0.379601073861241
99,0.379623261076967
99,0.379645448292694
99,0.37966763550842
99,0.379689822724146
99,0.379712009939873
99,0.379734197155599
99,0.379756384371325
99,0.379778571587052
99,0.379800758802778
99,0.379822946018504
99,0.37984513323423
99,0.379867320449957
99,0.379889507665683
99,0.379911694881409
99,0.379933882097136
99,0.379956069312862
99,0.379978256528588
99,0.380000443744315
99,0.380022630960041
99,0.380044818175767
99,0.380067005391493
99,0.38008919260722
99,0.380111379822946
99,0.380133567038672
99,0.380155754254399
99,0.380177941470125
99,0.380200128685851
99,0.380222315901578
99,0.380244503117304
99,0.38026669033303
99,0.380288877548756
99,0.380311064764483
99,0.380333251980209
99,0.380355439195935
99,0.380377626411662
99,0.380399813627388
99,0.380422000843114
99,0.380444188058841
99,0.380466375274567
99,0.380488562490293
99,0.380510749706019
99,0.380532936921746
99,0.380555124137472
99,0.380577311353198
99,0.380599498568925
99,0.380621685784651
99,0.380643873000377
99,0.380666060216103
99,0.38068824743183
99,0.380710434647556
99,0.380732621863282
99,0.380754809079009
99,0.380776996294735
99,0.380799183510461
99,0.380821370726188
99,0.380843557941914
99,0.38086574515764
99,0.380887932373366
99,0.380910119589093
99,0.380932306804819
99,0.380954494020545
99,0.380976681236272
99,0.380998868451998
99,0.381021055667724
99,0.381043242883451
99,0.381065430099177
99,0.381087617314903
99,0.381109804530629
99,0.381131991746356
99,0.381154178962082
99,0.381176366177808
99,0.381198553393535
99,0.381220740609261
99,0.381242927824987
99,0.381265115040714
99,0.38128730225644
99,0.381309489472166
99,0.381331676687892
99,0.381353863903619
99,0.381376051119345
99,0.381398238335071
99,0.381420425550798
99,0.381442612766524
99,0.38146479998225
99,0.381486987197977
99,0.381509174413703
99,0.381531361629429
99,0.381553548845155
99,0.381575736060882
99,0.381597923276608
99,0.381620110492334
99,0.381642297708061
99,0.381664484923787
99,0.381686672139513
99,0.38170885935524
99,0.381731046570966
99,0.381753233786692
99,0.381775421002418
99,0.381797608218145
99,0.381819795433871
99,0.381841982649597
99,0.381864169865324
99,0.38188635708105
99,0.381908544296776
99,0.381930731512503
99,0.381952918728229
99,0.381975105943955
99,0.381997293159681
99,0.382019480375408
99,0.382041667591134
99,0.38206385480686
99,0.382086042022587
99,0.382108229238313
99,0.382130416454039
99,0.382152603669766
99,0.382174790885492
99,0.382196978101218
99,0.382219165316944
99,0.382241352532671
99,0.382263539748397
99,0.382285726964123
99,0.38230791417985
99,0.382330101395576
99,0.382352288611302
99,0.382374475827028
99,0.382396663042755
99,0.382418850258481
99,0.382441037474207
99,0.382463224689934
99,0.38248541190566
99,0.382507599121386
99,0.382529786337113
99,0.382551973552839
99,0.382574160768565
99,0.382596347984291
99,0.382618535200018
99,0.382640722415744
99,0.38266290963147
99,0.382685096847197
99,0.382707284062923
99,0.382729471278649
99,0.382751658494376
99,0.382773845710102
99,0.382796032925828
99,0.382818220141554
99,0.382840407357281
99,0.382862594573007
99,0.382884781788733
99,0.38290696900446
99,0.382929156220186
99,0.382951343435912
99,0.382973530651639
99,0.382995717867365
99,0.383017905083091
99,0.383040092298817
99,0.383062279514544
99,0.38308446673027
99,0.383106653945996
99,0.383128841161723
99,0.383151028377449
99,0.383173215593175
99,0.383195402808902
99,0.383217590024628
99,0.383239777240354
99,0.38326196445608
99,0.383284151671807
99,0.383306338887533
99,0.383328526103259
99,0.383350713318986
99,0.383372900534712
99,0.383395087750438
99,0.383417274966165
99,0.383439462181891
99,0.383461649397617
99,0.383483836613343
99,0.38350602382907
99,0.383528211044796
99,0.383550398260522
99,0.383572585476249
99,0.383594772691975
99,0.383616959907701
99,0.383639147123428
99,0.383661334339154
99,0.38368352155488
99,0.383705708770606
99,0.383727895986333
99,0.383750083202059
99,0.383772270417785
99,0.383794457633512
99,0.383816644849238
99,0.383838832064964
99,0.38386101928069
99,0.383883206496417
99,0.383905393712143
99,0.383927580927869
99,0.383949768143596
99,0.383971955359322
99,0.383994142575048
99,0.384016329790775
99,0.384038517006501
99,0.384060704222227
99,0.384082891437953
99,0.38410507865368
99,0.384127265869406
99,0.384149453085132
99,0.384171640300859
99,0.384193827516585
99,0.384216014732311
99,0.384238201948038
99,0.384260389163764
99,0.38428257637949
99,0.384304763595216
99,0.384326950810943
99,0.384349138026669
99,0.384371325242395
99,0.384393512458122
99,0.384415699673848
99,0.384437886889574
99,0.384460074105301
99,0.384482261321027
99,0.384504448536753
99,0.384526635752479
99,0.384548822968206
99,0.384571010183932
99,0.384593197399658
99,0.384615384615385
99,0.384637571831111
99,0.384659759046837
99,0.384681946262564
99,0.38470413347829
99,0.384726320694016
99,0.384748507909742
99,0.384770695125469
99,0.384792882341195
99,0.384815069556921
99,0.384837256772648
99,0.384859443988374
99,0.3848816312041
99,0.384903818419827
99,0.384926005635553
99,0.384948192851279
99,0.384970380067005
99,0.384992567282732
99,0.385014754498458
99,0.385036941714184
99,0.385059128929911
99,0.385081316145637
99,0.385103503361363
99,0.38512569057709
99,0.385147877792816
99,0.385170065008542
99,0.385192252224268
99,0.385214439439995
99,0.385236626655721
99,0.385258813871447
99,0.385281001087174
99,0.3853031883029
99,0.385325375518626
99,0.385347562734352
99,0.385369749950079
99,0.385391937165805
99,0.385414124381531
99,0.385436311597258
99,0.385458498812984
99,0.38548068602871
99,0.385502873244437
99,0.385525060460163
99,0.385547247675889
99,0.385569434891615
99,0.385591622107342
99,0.385613809323068
99,0.385635996538794
99,0.385658183754521
99,0.385680370970247
99,0.385702558185973
99,0.3857247454017
99,0.385746932617426
99,0.385769119833152
99,0.385791307048878
99,0.385813494264605
99,0.385835681480331
99,0.385857868696057
99,0.385880055911784
99,0.38590224312751
99,0.385924430343236
99,0.385946617558963
99,0.385968804774689
99,0.385990991990415
99,0.386013179206141
99,0.386035366421868
99,0.386057553637594
99,0.38607974085332
99,0.386101928069047
99,0.386124115284773
99,0.386146302500499
99,0.386168489716226
99,0.386190676931952
99,0.386212864147678
99,0.386235051363404
99,0.386257238579131
99,0.386279425794857
99,0.386301613010583
99,0.38632380022631
99,0.386345987442036
99,0.386368174657762
99,0.386390361873489
99,0.386412549089215
99,0.386434736304941
99,0.386456923520667
99,0.386479110736394
99,0.38650129795212
99,0.386523485167846
99,0.386545672383573
99,0.386567859599299
99,0.386590046815025
99,0.386612234030751
99,0.386634421246478
99,0.386656608462204
99,0.38667879567793
99,0.386700982893657
99,0.386723170109383
99,0.386745357325109
99,0.386767544540836
99,0.386789731756562
99,0.386811918972288
99,0.386834106188014
99,0.386856293403741
99,0.386878480619467
99,0.386900667835193
99,0.38692285505092
99,0.386945042266646
99,0.386967229482372
99,0.386989416698099
99,0.387011603913825
99,0.387033791129551
99,0.387055978345277
99,0.387078165561004
99,0.38710035277673
99,0.387122539992456
99,0.387144727208183
99,0.387166914423909
99,0.387189101639635
99,0.387211288855362
99,0.387233476071088
99,0.387255663286814
99,0.38727785050254
99,0.387300037718267
99,0.387322224933993
99,0.387344412149719
99,0.387366599365446
99,0.387388786581172
99,0.387410973796898
99,0.387433161012625
99,0.387455348228351
99,0.387477535444077
99,0.387499722659803
99,0.38752190987553
99,0.387544097091256
99,0.387566284306982
99,0.387588471522709
99,0.387610658738435
99,0.387632845954161
99,0.387655033169888
99,0.387677220385614
99,0.38769940760134
99,0.387721594817066
99,0.387743782032793
99,0.387765969248519
99,0.387788156464245
99,0.387810343679972
99,0.387832530895698
99,0.387854718111424
99,0.387876905327151
99,0.387899092542877
99,0.387921279758603
99,0.387943466974329
99,0.387965654190056
99,0.387987841405782
99,0.388010028621508
99,0.388032215837235
99,0.388054403052961
99,0.388076590268687
99,0.388098777484413
99,0.38812096470014
99,0.388143151915866
99,0.388165339131592
99,0.388187526347319
99,0.388209713563045
99,0.388231900778771
99,0.388254087994498
99,0.388276275210224
99,0.38829846242595
99,0.388320649641676
99,0.388342836857403
99,0.388365024073129
99,0.388387211288855
99,0.388409398504582
99,0.388431585720308
99,0.388453772936034
99,0.388475960151761
99,0.388498147367487
99,0.388520334583213
99,0.388542521798939
99,0.388564709014666
99,0.388586896230392
99,0.388609083446118
99,0.388631270661845
99,0.388653457877571
99,0.388675645093297
99,0.388697832309024
99,0.38872001952475
99,0.388742206740476
99,0.388764393956202
99,0.388786581171929
99,0.388808768387655
99,0.388830955603381
99,0.388853142819108
99,0.388875330034834
99,0.38889751725056
99,0.388919704466287
99,0.388941891682013
99,0.388964078897739
99,0.388986266113465
99,0.389008453329192
99,0.389030640544918
99,0.389052827760644
99,0.389075014976371
99,0.389097202192097
99,0.389119389407823
99,0.38914157662355
99,0.389163763839276
99,0.389185951055002
99,0.389208138270728
99,0.389230325486455
99,0.389252512702181
99,0.389274699917907
99,0.389296887133634
99,0.38931907434936
99,0.389341261565086
99,0.389363448780812
99,0.389385635996539
99,0.389407823212265
99,0.389430010427991
99,0.389452197643718
99,0.389474384859444
99,0.38949657207517
99,0.389518759290897
99,0.389540946506623
99,0.389563133722349
99,0.389585320938075
99,0.389607508153802
99,0.389629695369528
99,0.389651882585254
99,0.389674069800981
99,0.389696257016707
99,0.389718444232433
99,0.38974063144816
99,0.389762818663886
99,0.389785005879612
99,0.389807193095338
99,0.389829380311065
99,0.389851567526791
99,0.389873754742517
99,0.389895941958244
99,0.38991812917397
99,0.389940316389696
99,0.389962503605423
99,0.389984690821149
99,0.390006878036875
99,0.390029065252601
99,0.390051252468328
99,0.390073439684054
99,0.39009562689978
99,0.390117814115507
99,0.390140001331233
99,0.390162188546959
99,0.390184375762686
99,0.390206562978412
99,0.390228750194138
99,0.390250937409864
99,0.390273124625591
99,0.390295311841317
99,0.390317499057043
99,0.39033968627277
99,0.390361873488496
99,0.390384060704222
99,0.390406247919949
99,0.390428435135675
99,0.390450622351401
99,0.390472809567127
99,0.390494996782854
99,0.39051718399858
99,0.390539371214306
99,0.390561558430033
99,0.390583745645759
99,0.390605932861485
99,0.390628120077212
99,0.390650307292938
99,0.390672494508664
99,0.39069468172439
99,0.390716868940117
99,0.390739056155843
99,0.390761243371569
99,0.390783430587296
99,0.390805617803022
99,0.390827805018748
99,0.390849992234474
99,0.390872179450201
99,0.390894366665927
99,0.390916553881653
99,0.39093874109738
99,0.390960928313106
99,0.390983115528832
99,0.391005302744559
99,0.391027489960285
99,0.391049677176011
99,0.391071864391737
99,0.391094051607464
99,0.39111623882319
99,0.391138426038916
99,0.391160613254643
99,0.391182800470369
99,0.391204987686095
99,0.391227174901822
99,0.391249362117548
99,0.391271549333274
99,0.391293736549
99,0.391315923764727
99,0.391338110980453
99,0.391360298196179
99,0.391382485411906
99,0.391404672627632
99,0.391426859843358
99,0.391449047059085
99,0.391471234274811
99,0.391493421490537
99,0.391515608706263
99,0.39153779592199
99,0.391559983137716
99,0.391582170353442
99,0.391604357569169
99,0.391626544784895
99,0.391648732000621
99,0.391670919216348
99,0.391693106432074
99,0.3917152936478
99,0.391737480863526
99,0.391759668079253
99,0.391781855294979
99,0.391804042510705
99,0.391826229726432
99,0.391848416942158
99,0.391870604157884
99,0.391892791373611
99,0.391914978589337
99,0.391937165805063
99,0.391959353020789
99,0.391981540236516
99,0.392003727452242
99,0.392025914667968
99,0.392048101883695
99,0.392070289099421
99,0.392092476315147
99,0.392114663530873
99,0.3921368507466
99,0.392159037962326
99,0.392181225178052
99,0.392203412393779
99,0.392225599609505
99,0.392247786825231
99,0.392269974040958
99,0.392292161256684
99,0.39231434847241
99,0.392336535688136
99,0.392358722903863
99,0.392380910119589
99,0.392403097335315
99,0.392425284551042
99,0.392447471766768
99,0.392469658982494
99,0.392491846198221
99,0.392514033413947
99,0.392536220629673
99,0.392558407845399
99,0.392580595061126
99,0.392602782276852
99,0.392624969492578
99,0.392647156708305
99,0.392669343924031
99,0.392691531139757
99,0.392713718355484
99,0.39273590557121
99,0.392758092786936
99,0.392780280002662
99,0.392802467218389
99,0.392824654434115
99,0.392846841649841
99,0.392869028865568
99,0.392891216081294
99,0.39291340329702
99,0.392935590512747
99,0.392957777728473
99,0.392979964944199
99,0.393002152159925
99,0.393024339375652
99,0.393046526591378
99,0.393068713807104
99,0.393090901022831
99,0.393113088238557
99,0.393135275454283
99,0.39315746267001
99,0.393179649885736
99,0.393201837101462
99,0.393224024317188
99,0.393246211532915
99,0.393268398748641
99,0.393290585964367
99,0.393312773180094
99,0.39333496039582
99,0.393357147611546
99,0.393379334827273
99,0.393401522042999
99,0.393423709258725
99,0.393445896474451
99,0.393468083690178
99,0.393490270905904
99,0.39351245812163
99,0.393534645337357
99,0.393556832553083
99,0.393579019768809
99,0.393601206984535
99,0.393623394200262
99,0.393645581415988
99,0.393667768631714
99,0.393689955847441
99,0.393712143063167
99,0.393734330278893
99,0.39375651749462
99,0.393778704710346
99,0.393800891926072
99,0.393823079141798
99,0.393845266357525
99,0.393867453573251
99,0.393889640788977
99,0.393911828004704
99,0.39393401522043
99,0.393956202436156
99,0.393978389651883
99,0.394000576867609
99,0.394022764083335
99,0.394044951299061
99,0.394067138514788
99,0.394089325730514
99,0.39411151294624
99,0.394133700161967
99,0.394155887377693
99,0.394178074593419
99,0.394200261809146
99,0.394222449024872
99,0.394244636240598
99,0.394266823456324
99,0.394289010672051
99,0.394311197887777
99,0.394333385103503
99,0.39435557231923
99,0.394377759534956
99,0.394399946750682
99,0.394422133966409
99,0.394444321182135
99,0.394466508397861
99,0.394488695613587
99,0.394510882829314
99,0.39453307004504
99,0.394555257260766
99,0.394577444476493
99,0.394599631692219
99,0.394621818907945
99,0.394644006123672
99,0.394666193339398
99,0.394688380555124
99,0.39471056777085
99,0.394732754986577
99,0.394754942202303
99,0.394777129418029
99,0.394799316633756
99,0.394821503849482
99,0.394843691065208
99,0.394865878280935
99,0.394888065496661
99,0.394910252712387
99,0.394932439928113
99,0.39495462714384
99,0.394976814359566
99,0.394999001575292
99,0.395021188791019
99,0.395043376006745
99,0.395065563222471
99,0.395087750438197
99,0.395109937653924
99,0.39513212486965
99,0.395154312085376
99,0.395176499301103
99,0.395198686516829
99,0.395220873732555
99,0.395243060948282
99,0.395265248164008
99,0.395287435379734
99,0.39530962259546
99,0.395331809811187
99,0.395353997026913
99,0.395376184242639
99,0.395398371458366
99,0.395420558674092
99,0.395442745889818
99,0.395464933105545
99,0.395487120321271
99,0.395509307536997
99,0.395531494752723
99,0.39555368196845
99,0.395575869184176
99,0.395598056399902
99,0.395620243615629
99,0.395642430831355
99,0.395664618047081
99,0.395686805262808
99,0.395708992478534
99,0.39573117969426
99,0.395753366909986
99,0.395775554125713
99,0.395797741341439
99,0.395819928557165
99,0.395842115772892
99,0.395864302988618
99,0.395886490204344
99,0.395908677420071
99,0.395930864635797
99,0.395953051851523
99,0.395975239067249
99,0.395997426282976
99,0.396019613498702
99,0.396041800714428
99,0.396063987930155
99,0.396086175145881
99,0.396108362361607
99,0.396130549577334
99,0.39615273679306
99,0.396174924008786
99,0.396197111224512
99,0.396219298440239
99,0.396241485655965
99,0.396263672871691
99,0.396285860087418
99,0.396308047303144
99,0.39633023451887
99,0.396352421734597
99,0.396374608950323
99,0.396396796166049
99,0.396418983381775
99,0.396441170597502
99,0.396463357813228
99,0.396485545028954
99,0.396507732244681
99,0.396529919460407
99,0.396552106676133
99,0.396574293891859
99,0.396596481107586
99,0.396618668323312
99,0.396640855539038
99,0.396663042754765
99,0.396685229970491
99,0.396707417186217
99,0.396729604401944
99,0.39675179161767
99,0.396773978833396
99,0.396796166049122
99,0.396818353264849
99,0.396840540480575
99,0.396862727696301
99,0.396884914912028
99,0.396907102127754
99,0.39692928934348
99,0.396951476559207
99,0.396973663774933
99,0.396995850990659
99,0.397018038206385
99,0.397040225422112
99,0.397062412637838
99,0.397084599853564
99,0.397106787069291
99,0.397128974285017
99,0.397151161500743
99,0.39717334871647
99,0.397195535932196
99,0.397217723147922
99,0.397239910363648
99,0.397262097579375
99,0.397284284795101
99,0.397306472010827
99,0.397328659226554
99,0.39735084644228
99,0.397373033658006
99,0.397395220873733
99,0.397417408089459
99,0.397439595305185
99,0.397461782520911
99,0.397483969736638
99,0.397506156952364
99,0.39752834416809
99,0.397550531383817
99,0.397572718599543
99,0.397594905815269
99,0.397617093030996
99,0.397639280246722
99,0.397661467462448
99,0.397683654678174
99,0.397705841893901
99,0.397728029109627
99,0.397750216325353
99,0.39777240354108
99,0.397794590756806
99,0.397816777972532
99,0.397838965188259
99,0.397861152403985
99,0.397883339619711
99,0.397905526835437
99,0.397927714051164
99,0.39794990126689
99,0.397972088482616
99,0.397994275698343
99,0.398016462914069
99,0.398038650129795
99,0.398060837345522
99,0.398083024561248
99,0.398105211776974
99,0.3981273989927
99,0.398149586208427
99,0.398171773424153
99,0.398193960639879
99,0.398216147855606
99,0.398238335071332
99,0.398260522287058
99,0.398282709502784
99,0.398304896718511
99,0.398327083934237
99,0.398349271149963
99,0.39837145836569
99,0.398393645581416
99,0.398415832797142
99,0.398438020012869
99,0.398460207228595
99,0.398482394444321
99,0.398504581660047
99,0.398526768875774
99,0.3985489560915
99,0.398571143307226
99,0.398593330522953
99,0.398615517738679
99,0.398637704954405
99,0.398659892170132
99,0.398682079385858
99,0.398704266601584
99,0.39872645381731
99,0.398748641033037
99,0.398770828248763
99,0.398793015464489
99,0.398815202680216
99,0.398837389895942
99,0.398859577111668
99,0.398881764327395
99,0.398903951543121
99,0.398926138758847
99,0.398948325974573
99,0.3989705131903
99,0.398992700406026
99,0.399014887621752
99,0.399037074837479
99,0.399059262053205
99,0.399081449268931
99,0.399103636484658
99,0.399125823700384
99,0.39914801091611
99,0.399170198131836
99,0.399192385347563
99,0.399214572563289
99,0.399236759779015
99,0.399258946994742
99,0.399281134210468
99,0.399303321426194
99,0.399325508641921
99,0.399347695857647
99,0.399369883073373
99,0.399392070289099
99,0.399414257504826
100,0.399436444720552
100,0.399458631936278
100,0.399480819152005
100,0.399503006367731
100,0.399525193583457
100,0.399547380799184
100,0.39956956801491
100,0.399591755230636
100,0.399613942446362
100,0.399636129662089
100,0.399658316877815
100,0.399680504093541
100,0.399702691309268
100,0.399724878524994
100,0.39974706574072
100,0.399769252956446
100,0.399791440172173
100,0.399813627387899
100,0.399835814603625
100,0.399858001819352
100,0.399880189035078
100,0.399902376250804
100,0.399924563466531
100,0.399946750682257
100,0.399968937897983
100,0.399991125113709
100,0.400013312329436
100,0.400035499545162
100,0.400057686760888
100,0.400079873976615
100,0.400102061192341
100,0.400124248408067
100,0.400146435623794
100,0.40016862283952
100,0.400190810055246
100,0.400212997270972
100,0.400235184486699
100,0.400257371702425
100,0.400279558918151
100,0.400301746133878
100,0.400323933349604
100,0.40034612056533
100,0.400368307781057
100,0.400390494996783
100,0.400412682212509
100,0.400434869428235
100,0.400457056643962
100,0.400479243859688
100,0.400501431075414
100,0.400523618291141
100,0.400545805506867
100,0.400567992722593
100,0.40059017993832
100,0.400612367154046
100,0.400634554369772
100,0.400656741585498
100,0.400678928801225
100,0.400701116016951
100,0.400723303232677
100,0.400745490448404
100,0.40076767766413
100,0.400789864879856
100,0.400812052095583
100,0.400834239311309
100,0.400856426527035
100,0.400878613742761
100,0.400900800958488
100,0.400922988174214
100,0.40094517538994
100,0.400967362605667
100,0.400989549821393
100,0.401011737037119
100,0.401033924252846
100,0.401056111468572
100,0.401078298684298
100,0.401100485900024
100,0.401122673115751
100,0.401144860331477
100,0.401167047547203
100,0.40118923476293
100,0.401211421978656
100,0.401233609194382
100,0.401255796410109
100,0.401277983625835
100,0.401300170841561
100,0.401322358057287
100,0.401344545273014
100,0.40136673248874
100,0.401388919704466
100,0.401411106920193
100,0.401433294135919
100,0.401455481351645
100,0.401477668567371
100,0.401499855783098
100,0.401522042998824
100,0.40154423021455
100,0.401566417430277
100,0.401588604646003
100,0.401610791861729
100,0.401632979077456
100,0.401655166293182
100,0.401677353508908
100,0.401699540724634
100,0.401721727940361
100,0.401743915156087
100,0.401766102371813
100,0.40178828958754
100,0.401810476803266
100,0.401832664018992
100,0.401854851234719
100,0.401877038450445
100,0.401899225666171
100,0.401921412881897
100,0.401943600097624
100,0.40196578731335
100,0.401987974529076
100,0.402010161744803
100,0.402032348960529
100,0.402054536176255
100,0.402076723391982
100,0.402098910607708
100,0.402121097823434
100,0.40214328503916
100,0.402165472254887
100,0.402187659470613
100,0.402209846686339
100,0.402232033902066
100,0.402254221117792
100,0.402276408333518
100,0.402298595549245
100,0.402320782764971
100,0.402342969980697
100,0.402365157196423
100,0.40238734441215
100,0.402409531627876
100,0.402431718843602
100,0.402453906059329
100,0.402476093275055
100,0.402498280490781
100,0.402520467706508
100,0.402542654922234
100,0.40256484213796
100,0.402587029353686
100,0.402609216569413
100,0.402631403785139
100,0.402653591000865
100,0.402675778216592
100,0.402697965432318
100,0.402720152648044
100,0.402742339863771
100,0.402764527079497
100,0.402786714295223
100,0.402808901510949
100,0.402831088726676
100,0.402853275942402
100,0.402875463158128
100,0.402897650373855
100,0.402919837589581
100,0.402942024805307
100,0.402964212021033
100,0.40298639923676
100,0.403008586452486
100,0.403030773668212
100,0.403052960883939
100,0.403075148099665
100,0.403097335315391
100,0.403119522531118
100,0.403141709746844
100,0.40316389696257
100,0.403186084178296
100,0.403208271394023
100,0.403230458609749
100,0.403252645825475
100,0.403274833041202
100,0.403297020256928
100,0.403319207472654
100,0.403341394688381
100,0.403363581904107
100,0.403385769119833
100,0.403407956335559
100,0.403430143551286
100,0.403452330767012
100,0.403474517982738
100,0.403496705198465
100,0.403518892414191
100,0.403541079629917
100,0.403563266845644
100,0.40358545406137
100,0.403607641277096
100,0.403629828492822
100,0.403652015708549
100,0.403674202924275
100,0.403696390140001
100,0.403718577355728
100,0.403740764571454
100,0.40376295178718
100,0.403785139002907
100,0.403807326218633
100,0.403829513434359
100,0.403851700650085
100,0.403873887865812
100,0.403896075081538
100,0.403918262297264
100,0.403940449512991
100,0.403962636728717
100,0.403984823944443
100,0.40400701116017
100,0.404029198375896
100,0.404051385591622
100,0.404073572807348
100,0.404095760023075
100,0.404117947238801
100,0.404140134454527
100,0.404162321670254
100,0.40418450888598
100,0.404206696101706
100,0.404228883317433
100,0.404251070533159
100,0.404273257748885
100,0.404295444964611
100,0.404317632180338
100,0.404339819396064
100,0.40436200661179
100,0.404384193827517
100,0.404406381043243
100,0.404428568258969
100,0.404450755474696
100,0.404472942690422
100,0.404495129906148
100,0.404517317121874
100,0.404539504337601
100,0.404561691553327
100,0.404583878769053
100,0.40460606598478
100,0.404628253200506
100,0.404650440416232
100,0.404672627631958
100,0.404694814847685
100,0.404717002063411
100,0.404739189279137
100,0.404761376494864
100,0.40478356371059
100,0.404805750926316
100,0.404827938142043
100,0.404850125357769
100,0.404872312573495
100,0.404894499789221
100,0.404916687004948
100,0.404938874220674
100,0.4049610614364
100,0.404983248652127
100,0.405005435867853
100,0.405027623083579
100,0.405049810299306
100,0.405071997515032
100,0.405094184730758
100,0.405116371946484
100,0.405138559162211
100,0.405160746377937
100,0.405182933593663
100,0.40520512080939
100,0.405227308025116
100,0.405249495240842
100,0.405271682456569
100,0.405293869672295
100,0.405316056888021
100,0.405338244103747
100,0.405360431319474
100,0.4053826185352
100,0.405404805750926
100,0.405426992966653
100,0.405449180182379
100,0.405471367398105
100,0.405493554613832
100,0.405515741829558
100,0.405537929045284
100,0.40556011626101
100,0.405582303476737
100,0.405604490692463
100,0.405626677908189
100,0.405648865123916
100,0.405671052339642
100,0.405693239555368
100,0.405715426771095
100,0.405737613986821
100,0.405759801202547
100,0.405781988418273
100,0.405804175634
100,0.405826362849726
100,0.405848550065452
100,0.405870737281179
100,0.405892924496905
100,0.405915111712631
100,0.405937298928358
100,0.405959486144084
100,0.40598167335981
100,0.406003860575536
100,0.406026047791263
100,0.406048235006989
100,0.406070422222715
100,0.406092609438442
100,0.406114796654168
100,0.406136983869894
100,0.40615917108562
100,0.406181358301347
100,0.406203545517073
100,0.406225732732799
100,0.406247919948526
100,0.406270107164252
100,0.406292294379978
100,0.406314481595705
100,0.406336668811431
100,0.406358856027157
100,0.406381043242883
100,0.40640323045861
100,0.406425417674336
100,0.406447604890062
100,0.406469792105789
100,0.406491979321515
100,0.406514166537241
100,0.406536353752968
100,0.406558540968694
100,0.40658072818442
100,0.406602915400146
100,0.406625102615873
100,0.406647289831599
100,0.406669477047325
100,0.406691664263052
100,0.406713851478778
100,0.406736038694504
100,0.406758225910231
100,0.406780413125957
100,0.406802600341683
100,0.406824787557409
100,0.406846974773136
100,0.406869161988862
100,0.406891349204588
100,0.406913536420315
100,0.406935723636041
100,0.406957910851767
100,0.406980098067494
100,0.40700228528322
100,0.407024472498946
100,0.407046659714672
100,0.407068846930399
100,0.407091034146125
100,0.407113221361851
100,0.407135408577578
100,0.407157595793304
100,0.40717978300903
100,0.407201970224757
100,0.407224157440483
100,0.407246344656209
100,0.407268531871935
100,0.407290719087662
100,0.407312906303388
100,0.407335093519114
100,0.407357280734841
100,0.407379467950567
100,0.407401655166293
100,0.40742384238202
100,0.407446029597746
100,0.407468216813472
100,0.407490404029198
100,0.407512591244925
100,0.407534778460651
100,0.407556965676377
100,0.407579152892104
100,0.40760134010783
100,0.407623527323556
100,0.407645714539282
100,0.407667901755009
100,0.407690088970735
100,0.407712276186461
100,0.407734463402188
100,0.407756650617914
100,0.40777883783364
100,0.407801025049367
100,0.407823212265093
100,0.407845399480819
100,0.407867586696545
100,0.407889773912272
100,0.407911961127998
100,0.407934148343724
100,0.407956335559451
100,0.407978522775177
100,0.408000709990903
101,0.40802289720663
101,0.408045084422356
101,0.408067271638082
101,0.408089458853808
101,0.408111646069535
101,0.408133833285261
101,0.408156020500987
101,0.408178207716714
101,0.40820039493244
101,0.408222582148166
101,0.408244769363893
101,0.408266956579619
101,0.408289143795345
101,0.408311331011071
101,0.408333518226798
101,0.408355705442524
101,0.40837789265825
101,0.408400079873977
101,0.408422267089703
101,0.408444454305429
101,0.408466641521156
101,0.408488828736882
101,0.408511015952608
101,0.408533203168334
101,0.408555390384061
101,0.408577577599787
101,0.408599764815513
101,0.40862195203124
101,0.408644139246966
101,0.408666326462692
101,0.408688513678419
101,0.408710700894145
101,0.408732888109871
101,0.408755075325597
101,0.408777262541324
101,0.40879944975705
101,0.408821636972776
101,0.408843824188503
101,0.408866011404229
101,0.408888198619955
101,0.408910385835681
101,0.408932573051408
101,0.408954760267134
102,0.40897694748286
102,0.408999134698587
102,0.409021321914313
102,0.409043509130039
102,0.409065696345766
102,0.409087883561492
102,0.409110070777218
102,0.409132257992944
102,0.409154445208671
102,0.409176632424397
102,0.409198819640123
102,0.40922100685585
102,0.409243194071576
102,0.409265381287302
102,0.409287568503029
102,0.409309755718755
102,0.409331942934481
102,0.409354130150207
102,0.409376317365934
102,0.40939850458166
102,0.409420691797386
102,0.409442879013113
102,0.409465066228839
102,0.409487253444565
102,0.409509440660292
102,0.409531627876018
102,0.409553815091744
102,0.40957600230747
102,0.409598189523197
102,0.409620376738923
102,0.409642563954649
102,0.409664751170376
102,0.409686938386102
102,0.409709125601828
102,0.409731312817555
102,0.409753500033281
102,0.409775687249007
102,0.409797874464733
102,0.40982006168046
102,0.409842248896186
102,0.409864436111912
102,0.409886623327639
102,0.409908810543365
103,0.409930997759091
103,0.409953184974818
103,0.409975372190544
103,0.40999755940627
103,0.410019746621996
103,0.410041933837723
103,0.410064121053449
103,0.410086308269175
103,0.410108495484902
103,0.410130682700628
103,0.410152869916354
103,0.410175057132081
103,0.410197244347807
103,0.410219431563533
103,0.410241618779259
103,0.410263805994986
103,0.410285993210712
103,0.410308180426438
103,0.410330367642165
103,0.410352554857891
103,0.410374742073617
103,0.410396929289343
103,0.41041911650507
103,0.410441303720796
103,0.410463490936522
103,0.410485678152249
103,0.410507865367975
103,0.410530052583701
103,0.410552239799428
103,0.410574427015154
103,0.41059661423088
104,0.410618801446606
104,0.410640988662333
104,0.410663175878059
104,0.410685363093785
104,0.410707550309512
104,0.410729737525238
104,0.410751924740964
104,0.410774111956691
104,0.410796299172417
104,0.410818486388143
104,0.410840673603869
104,0.410862860819596
104,0.410885048035322
104,0.410907235251048
104,0.410929422466775
104,0.410951609682501
104,0.410973796898227
104,0.410995984113954
104,0.41101817132968
104,0.411040358545406
104,0.411062545761132
104,0.411084732976859
104,0.411106920192585
104,0.411129107408311
104,0.411151294624038
104,0.411173481839764
104,0.41119566905549
104,0.411217856271217
104,0.411240043486943
104,0.411262230702669
104,0.411284417918395
104,0.411306605134122
104,0.411328792349848
104,0.411350979565574
104,0.411373166781301
104,0.411395353997027
104,0.411417541212753
104,0.41143972842848
104,0.411461915644206
104,0.411484102859932
104,0.411506290075658
104,0.411528477291385
104,0.411550664507111
104,0.411572851722837
104,0.411595038938564
104,0.41161722615429
104,0.411639413370016
104,0.411661600585742
104,0.411683787801469
104,0.411705975017195
104,0.411728162232921
104,0.411750349448648
104,0.411772536664374
105,0.4117947238801
105,0.411816911095827
105,0.411839098311553
105,0.411861285527279
105,0.411883472743005
105,0.411905659958732
105,0.411927847174458
105,0.411950034390184
105,0.411972221605911
105,0.411994408821637
105,0.412016596037363
105,0.41203878325309
105,0.412060970468816
105,0.412083157684542
105,0.412105344900268
105,0.412127532115995
105,0.412149719331721
105,0.412171906547447
105,0.412194093763174
105,0.4122162809789
105,0.412238468194626
105,0.412260655410353
105,0.412282842626079
105,0.412305029841805
105,0.412327217057531
105,0.412349404273258
105,0.412371591488984
105,0.41239377870471
106,0.412415965920437
106,0.412438153136163
106,0.412460340351889
106,0.412482527567616
106,0.412504714783342
106,0.412526901999068
106,0.412549089214794
106,0.412571276430521
106,0.412593463646247
106,0.412615650861973
106,0.4126378380777
106,0.412660025293426
106,0.412682212509152
106,0.412704399724879
106,0.412726586940605
106,0.412748774156331
106,0.412770961372057
106,0.412793148587784
106,0.41281533580351
106,0.412837523019236
106,0.412859710234963
106,0.412881897450689
106,0.412904084666415
106,0.412926271882141
106,0.412948459097868
106,0.412970646313594
106,0.41299283352932
106,0.413015020745047
106,0.413037207960773
107,0.413059395176499
107,0.413081582392226
107,0.413103769607952
107,0.413125956823678
107,0.413148144039404
107,0.413170331255131
107,0.413192518470857
107,0.413214705686583
107,0.41323689290231
107,0.413259080118036
107,0.413281267333762
107,0.413303454549489
107,0.413325641765215
107,0.413347828980941
107,0.413370016196667
107,0.413392203412394
107,0.41341439062812
107,0.413436577843846
107,0.413458765059573
107,0.413480952275299
107,0.413503139491025
107,0.413525326706752
107,0.413547513922478
107,0.413569701138204
107,0.41359188835393
107,0.413614075569657
107,0.413636262785383
107,0.413658450001109
107,0.413680637216836
107,0.413702824432562
108,0.413725011648288
108,0.413747198864015
108,0.413769386079741
108,0.413791573295467
108,0.413813760511193
108,0.41383594772692
108,0.413858134942646
108,0.413880322158372
108,0.413902509374099
108,0.413924696589825
108,0.413946883805551
108,0.413969071021278
108,0.413991258237004
108,0.41401344545273
108,0.414035632668456
108,0.414057819884183
108,0.414080007099909
108,0.414102194315635
108,0.414124381531362
108,0.414146568747088
108,0.414168755962814
108,0.414190943178541
108,0.414213130394267
108,0.414235317609993
108,0.414257504825719
109,0.414279692041446
109,0.414301879257172
109,0.414324066472898
109,0.414346253688625
109,0.414368440904351
109,0.414390628120077
109,0.414412815335803
109,0.41443500255153
109,0.414457189767256
109,0.414479376982982
109,0.414501564198709
109,0.414523751414435
109,0.414545938630161
109,0.414568125845888
109,0.414590313061614
109,0.41461250027734
109,0.414634687493066
109,0.414656874708793
109,0.414679061924519
109,0.414701249140245
109,0.414723436355972
109,0.414745623571698
109,0.414767810787424
109,0.414789998003151
109,0.414812185218877
109,0.414834372434603
109,0.414856559650329
109,0.414878746866056
109,0.414900934081782
109,0.414923121297508
109,0.414945308513235
109,0.414967495728961
109,0.414989682944687
109,0.415011870160414
109,0.41503405737614
109,0.415056244591866
109,0.415078431807592
109,0.415100619023319
109,0.415122806239045
109,0.415144993454771
109,0.415167180670498
109,0.415189367886224
109,0.41521155510195
109,0.415233742317677
109,0.415255929533403
109,0.415278116749129
109,0.415300303964855
109,0.415322491180582
109,0.415344678396308
109,0.415366865612034
109,0.415389052827761
109,0.415411240043487
109,0.415433427259213
109,0.41545561447494
109,0.415477801690666
109,0.415499988906392
109,0.415522176122118
109,0.415544363337845
109,0.415566550553571
109,0.415588737769297
109,0.415610924985024
109,0.41563311220075
109,0.415655299416476
109,0.415677486632202
109,0.415699673847929
109,0.415721861063655
109,0.415744048279381
109,0.415766235495108
109,0.415788422710834
109,0.41581060992656
109,0.415832797142287
109,0.415854984358013
109,0.415877171573739
109,0.415899358789465
109,0.415921546005192
109,0.415943733220918
109,0.415965920436644
109,0.415988107652371
109,0.416010294868097
109,0.416032482083823
109,0.41605466929955
110,0.416076856515276
110,0.416099043731002
110,0.416121230946728
110,0.416143418162455
110,0.416165605378181
110,0.416187792593907
110,0.416209979809634
110,0.41623216702536
110,0.416254354241086
110,0.416276541456813
110,0.416298728672539
110,0.416320915888265
110,0.416343103103991
110,0.416365290319718
110,0.416387477535444
110,0.41640966475117
110,0.416431851966897
110,0.416454039182623
110,0.416476226398349
110,0.416498413614076
110,0.416520600829802
110,0.416542788045528
110,0.416564975261254
110,0.416587162476981
110,0.416609349692707
110,0.416631536908433
110,0.41665372412416
110,0.416675911339886
110,0.416698098555612
110,0.416720285771339
110,0.416742472987065
110,0.416764660202791
110,0.416786847418517
110,0.416809034634244
110,0.41683122184997
110,0.416853409065696
110,0.416875596281423
110,0.416897783497149
110,0.416919970712875
110,0.416942157928602
110,0.416964345144328
110,0.416986532360054
110,0.41700871957578
110,0.417030906791507
110,0.417053094007233
110,0.417075281222959
110,0.417097468438686
110,0.417119655654412
110,0.417141842870138
110,0.417164030085865
110,0.417186217301591
110,0.417208404517317
110,0.417230591733043
110,0.41725277894877
110,0.417274966164496
110,0.417297153380222
110,0.417319340595949
110,0.417341527811675
110,0.417363715027401
110,0.417385902243127
110,0.417408089458854
110,0.41743027667458
111,0.417452463890306
111,0.417474651106033
111,0.417496838321759
111,0.417519025537485
111,0.417541212753212
111,0.417563399968938
111,0.417585587184664
111,0.41760777440039
111,0.417629961616117
111,0.417652148831843
111,0.417674336047569
111,0.417696523263296
111,0.417718710479022
111,0.417740897694748
111,0.417763084910475
111,0.417785272126201
111,0.417807459341927
111,0.417829646557653
111,0.41785183377338
111,0.417874020989106
111,0.417896208204832
111,0.417918395420559
111,0.417940582636285
111,0.417962769852011
111,0.417984957067738
111,0.418007144283464
111,0.41802933149919
112,0.418051518714916
112,0.418073705930643
112,0.418095893146369
112,0.418118080362095
112,0.418140267577822
112,0.418162454793548
112,0.418184642009274
112,0.418206829225001
112,0.418229016440727
112,0.418251203656453
112,0.418273390872179
112,0.418295578087906
112,0.418317765303632
112,0.418339952519358
112,0.418362139735085
112,0.418384326950811
112,0.418406514166537
112,0.418428701382264
112,0.41845088859799
112,0.418473075813716
112,0.418495263029442
112,0.418517450245169
112,0.418539637460895
112,0.418561824676621
112,0.418584011892348
112,0.418606199108074
112,0.4186283863238
112,0.418650573539527
112,0.418672760755253
112,0.418694947970979
112,0.418717135186705
112,0.418739322402432
112,0.418761509618158
112,0.418783696833884
112,0.418805884049611
112,0.418828071265337
112,0.418850258481063
112,0.418872445696789
112,0.418894632912516
113,0.418916820128242
113,0.418939007343968
113,0.418961194559695
113,0.418983381775421
113,0.419005568991147
113,0.419027756206874
113,0.4190499434226
113,0.419072130638326
113,0.419094317854052
113,0.419116505069779
113,0.419138692285505
113,0.419160879501231
113,0.419183066716958
113,0.419205253932684
113,0.41922744114841
113,0.419249628364137
113,0.419271815579863
113,0.419294002795589
113,0.419316190011315
113,0.419338377227042
113,0.419360564442768
113,0.419382751658494
113,0.419404938874221
113,0.419427126089947
113,0.419449313305673
114,0.4194715005214
114,0.419493687737126
114,0.419515874952852
114,0.419538062168578
114,0.419560249384305
114,0.419582436600031
114,0.419604623815757
114,0.419626811031484
114,0.41964899824721
114,0.419671185462936
114,0.419693372678663
114,0.419715559894389
114,0.419737747110115
114,0.419759934325841
114,0.419782121541568
114,0.419804308757294
114,0.41982649597302
114,0.419848683188747
114,0.419870870404473
114,0.419893057620199
114,0.419915244835926
114,0.419937432051652
114,0.419959619267378
114,0.419981806483104
114,0.420003993698831
114,0.420026180914557
114,0.420048368130283
114,0.42007055534601
114,0.420092742561736
114,0.420114929777462
114,0.420137116993189
114,0.420159304208915
114,0.420181491424641
114,0.420203678640367
114,0.420225865856094
114,0.42024805307182
114,0.420270240287546
114,0.420292427503273
114,0.420314614718999
115,0.420336801934725
115,0.420358989150452
115,0.420381176366178
115,0.420403363581904
115,0.42042555079763
115,0.420447738013357
115,0.420469925229083
115,0.420492112444809
115,0.420514299660536
115,0.420536486876262
115,0.420558674091988
115,0.420580861307714
115,0.420603048523441
115,0.420625235739167
115,0.420647422954893
115,0.42066961017062
115,0.420691797386346
115,0.420713984602072
115,0.420736171817799
115,0.420758359033525
115,0.420780546249251
115,0.420802733464977
115,0.420824920680704
115,0.42084710789643
115,0.420869295112156
115,0.420891482327883
115,0.420913669543609
115,0.420935856759335
115,0.420958043975062
116,0.420980231190788
116,0.421002418406514
116,0.42102460562224
116,0.421046792837967
116,0.421068980053693
116,0.421091167269419
116,0.421113354485146
116,0.421135541700872
116,0.421157728916598
116,0.421179916132325
116,0.421202103348051
116,0.421224290563777
116,0.421246477779503
116,0.42126866499523
116,0.421290852210956
116,0.421313039426682
116,0.421335226642409
116,0.421357413858135
116,0.421379601073861
116,0.421401788289588
116,0.421423975505314
116,0.42144616272104
116,0.421468349936766
116,0.421490537152493
116,0.421512724368219
116,0.421534911583945
116,0.421557098799672
116,0.421579286015398
116,0.421601473231124
116,0.421623660446851
116,0.421645847662577
116,0.421668034878303
117,0.421690222094029
117,0.421712409309756
117,0.421734596525482
117,0.421756783741208
117,0.421778970956935
117,0.421801158172661
117,0.421823345388387
117,0.421845532604114
117,0.42186771981984
117,0.421889907035566
117,0.421912094251292
117,0.421934281467019
117,0.421956468682745
117,0.421978655898471
117,0.422000843114198
117,0.422023030329924
117,0.42204521754565
117,0.422067404761376
117,0.422089591977103
117,0.422111779192829
117,0.422133966408555
117,0.422156153624282
117,0.422178340840008
117,0.422200528055734
117,0.422222715271461
117,0.422244902487187
117,0.422267089702913
117,0.422289276918639
117,0.422311464134366
118,0.422333651350092
118,0.422355838565818
118,0.422378025781545
118,0.422400212997271
118,0.422422400212997
118,0.422444587428724
118,0.42246677464445
118,0.422488961860176
118,0.422511149075902
118,0.422533336291629
118,0.422555523507355
118,0.422577710723081
118,0.422599897938808
118,0.422622085154534
118,0.42264427237026
118,0.422666459585987
118,0.422688646801713
118,0.422710834017439
118,0.422733021233165
118,0.422755208448892
119,0.422777395664618
119,0.422799582880344
119,0.422821770096071
119,0.422843957311797
119,0.422866144527523
119,0.42288833174325
119,0.422910518958976
119,0.422932706174702
119,0.422954893390428
119,0.422977080606155
119,0.422999267821881
119,0.423021455037607
119,0.423043642253334
119,0.42306582946906
119,0.423088016684786
119,0.423110203900513
119,0.423132391116239
119,0.423154578331965
119,0.423176765547691
119,0.423198952763418
119,0.423221139979144
119,0.42324332719487
119,0.423265514410597
119,0.423287701626323
119,0.423309888842049
119,0.423332076057776
119,0.423354263273502
119,0.423376450489228
119,0.423398637704954
119,0.423420824920681
119,0.423443012136407
119,0.423465199352133
119,0.42348738656786
119,0.423509573783586
119,0.423531760999312
119,0.423553948215039
119,0.423576135430765
119,0.423598322646491
119,0.423620509862217
119,0.423642697077944
119,0.42366488429367
119,0.423687071509396
119,0.423709258725123
119,0.423731445940849
119,0.423753633156575
119,0.423775820372301
119,0.423798007588028
119,0.423820194803754
119,0.42384238201948
119,0.423864569235207
119,0.423886756450933
119,0.423908943666659
119,0.423931130882386
119,0.423953318098112
119,0.423975505313838
119,0.423997692529564
119,0.424019879745291
119,0.424042066961017
119,0.424064254176743
119,0.42408644139247
119,0.424108628608196
119,0.424130815823922
119,0.424153003039649
119,0.424175190255375
119,0.424197377471101
119,0.424219564686827
119,0.424241751902554
119,0.42426393911828
119,0.424286126334006
119,0.424308313549733
119,0.424330500765459
119,0.424352687981185
119,0.424374875196912
119,0.424397062412638
119,0.424419249628364
119,0.42444143684409
119,0.424463624059817
119,0.424485811275543
119,0.424507998491269
119,0.424530185706996
119,0.424552372922722
119,0.424574560138448
119,0.424596747354175
119,0.424618934569901
119,0.424641121785627
119,0.424663309001353
119,0.42468549621708
119,0.424707683432806
119,0.424729870648532
119,0.424752057864259
119,0.424774245079985
119,0.424796432295711
119,0.424818619511438
119,0.424840806727164
119,0.42486299394289
119,0.424885181158616
119,0.424907368374343
119,0.424929555590069
119,0.424951742805795
119,0.424973930021522
119,0.424996117237248
119,0.425018304452974
119,0.425040491668701
119,0.425062678884427
119,0.425084866100153
119,0.425107053315879
119,0.425129240531606
119,0.425151427747332
119,0.425173614963058
119,0.425195802178785
119,0.425217989394511
119,0.425240176610237
119,0.425262363825963
120,0.42528455104169
120,0.425306738257416
120,0.425328925473142
120,0.425351112688869
120,0.425373299904595
120,0.425395487120321
120,0.425417674336048
120,0.425439861551774
120,0.4254620487675
120,0.425484235983226
120,0.425506423198953
120,0.425528610414679
120,0.425550797630405
120,0.425572984846132
120,0.425595172061858
120,0.425617359277584
120,0.425639546493311
120,0.425661733709037
120,0.425683920924763
120,0.425706108140489
120,0.425728295356216
120,0.425750482571942
120,0.425772669787668
120,0.425794857003395
120,0.425817044219121
120,0.425839231434847
120,0.425861418650574
120,0.4258836058663
120,0.425905793082026
120,0.425927980297752
120,0.425950167513479
120,0.425972354729205
120,0.425994541944931
120,0.426016729160658
120,0.426038916376384
120,0.42606110359211
120,0.426083290807837
120,0.426105478023563
120,0.426127665239289
121,0.426149852455015
121,0.426172039670742
121,0.426194226886468
121,0.426216414102194
121,0.426238601317921
121,0.426260788533647
121,0.426282975749373
121,0.4263051629651
121,0.426327350180826
121,0.426349537396552
121,0.426371724612278
121,0.426393911828005
121,0.426416099043731
121,0.426438286259457
121,0.426460473475184
121,0.42648266069091
121,0.426504847906636
121,0.426527035122363
121,0.426549222338089
121,0.426571409553815
121,0.426593596769541
121,0.426615783985268
121,0.426637971200994
121,0.42666015841672
121,0.426682345632447
121,0.426704532848173
121,0.426726720063899
121,0.426748907279626
121,0.426771094495352
121,0.426793281711078
121,0.426815468926804
122,0.426837656142531
122,0.426859843358257
122,0.426882030573983
122,0.42690421778971
122,0.426926405005436
122,0.426948592221162
122,0.426970779436888
122,0.426992966652615
122,0.427015153868341
122,0.427037341084067
122,0.427059528299794
122,0.42708171551552
122,0.427103902731246
122,0.427126089946973
122,0.427148277162699
122,0.427170464378425
122,0.427192651594151
122,0.427214838809878
122,0.427237026025604
122,0.42725921324133
122,0.427281400457057
122,0.427303587672783
122,0.427325774888509
122,0.427347962104236
122,0.427370149319962
122,0.427392336535688
122,0.427414523751414
122,0.427436710967141
122,0.427458898182867
122,0.427481085398593
122,0.42750327261432
122,0.427525459830046
122,0.427547647045772
122,0.427569834261499
122,0.427592021477225
122,0.427614208692951
122,0.427636395908677
122,0.427658583124404
122,0.42768077034013
123,0.427702957555856
123,0.427725144771583
123,0.427747331987309
123,0.427769519203035
123,0.427791706418762
123,0.427813893634488
123,0.427836080850214
123,0.42785826806594
123,0.427880455281667
123,0.427902642497393
123,0.427924829713119
123,0.427947016928846
123,0.427969204144572
123,0.427991391360298
123,0.428013578576025
123,0.428035765791751
123,0.428057953007477
123,0.428080140223203
123,0.42810232743893
123,0.428124514654656
123,0.428146701870382
123,0.428168889086109
123,0.428191076301835
123,0.428213263517561
123,0.428235450733288
123,0.428257637949014
123,0.42827982516474
123,0.428302012380466
123,0.428324199596193
123,0.428346386811919
123,0.428368574027645
123,0.428390761243372
123,0.428412948459098
123,0.428435135674824
123,0.42845732289055
123,0.428479510106277
123,0.428501697322003
123,0.428523884537729
124,0.428546071753456
124,0.428568258969182
124,0.428590446184908
124,0.428612633400635
124,0.428634820616361
124,0.428657007832087
124,0.428679195047813
124,0.42870138226354
124,0.428723569479266
124,0.428745756694992
124,0.428767943910719
124,0.428790131126445
124,0.428812318342171
124,0.428834505557898
124,0.428856692773624
124,0.42887887998935
124,0.428901067205076
124,0.428923254420803
124,0.428945441636529
124,0.428967628852255
124,0.428989816067982
124,0.429012003283708
124,0.429034190499434
124,0.429056377715161
124,0.429078564930887
124,0.429100752146613
124,0.429122939362339
124,0.429145126578066
124,0.429167313793792
124,0.429189501009518
124,0.429211688225245
124,0.429233875440971
124,0.429256062656697
124,0.429278249872424
124,0.42930043708815
124,0.429322624303876
124,0.429344811519602
124,0.429366998735329
124,0.429389185951055
124,0.429411373166781
124,0.429433560382508
124,0.429455747598234
124,0.42947793481396
124,0.429500122029687
124,0.429522309245413
124,0.429544496461139
124,0.429566683676865
124,0.429588870892592
124,0.429611058108318
124,0.429633245324044
124,0.429655432539771
124,0.429677619755497
125,0.429699806971223
125,0.42972199418695
125,0.429744181402676
125,0.429766368618402
125,0.429788555834128
125,0.429810743049855
125,0.429832930265581
125,0.429855117481307
125,0.429877304697034
125,0.42989949191276
125,0.429921679128486
125,0.429943866344212
125,0.429966053559939
125,0.429988240775665
125,0.430010427991391
125,0.430032615207118
125,0.430054802422844
125,0.43007698963857
125,0.430099176854297
125,0.430121364070023
125,0.430143551285749
125,0.430165738501475
125,0.430187925717202
125,0.430210112932928
125,0.430232300148654
125,0.430254487364381
125,0.430276674580107
125,0.430298861795833
125,0.43032104901156
125,0.430343236227286
126,0.430365423443012
126,0.430387610658738
126,0.430409797874465
126,0.430431985090191
126,0.430454172305917
126,0.430476359521644
126,0.43049854673737
126,0.430520733953096
126,0.430542921168823
126,0.430565108384549
126,0.430587295600275
126,0.430609482816001
126,0.430631670031728
126,0.430653857247454
126,0.43067604446318
126,0.430698231678907
126,0.430720418894633
126,0.430742606110359
126,0.430764793326086
126,0.430786980541812
126,0.430809167757538
126,0.430831354973264
127,0.430853542188991
127,0.430875729404717
127,0.430897916620443
127,0.43092010383617
127,0.430942291051896
127,0.430964478267622
127,0.430986665483349
127,0.431008852699075
127,0.431031039914801
127,0.431053227130527
127,0.431075414346254
127,0.43109760156198
127,0.431119788777706
127,0.431141975993433
127,0.431164163209159
127,0.431186350424885
127,0.431208537640611
127,0.431230724856338
127,0.431252912072064
127,0.43127509928779
127,0.431297286503517
127,0.431319473719243
127,0.431341660934969
127,0.431363848150696
127,0.431386035366422
127,0.431408222582148
128,0.431430409797874
128,0.431452597013601
128,0.431474784229327
128,0.431496971445053
128,0.43151915866078
128,0.431541345876506
128,0.431563533092232
128,0.431585720307959
128,0.431607907523685
128,0.431630094739411
128,0.431652281955137
128,0.431674469170864
128,0.43169665638659
128,0.431718843602316
128,0.431741030818043
128,0.431763218033769
128,0.431785405249495
128,0.431807592465222
128,0.431829779680948
128,0.431851966896674
128,0.4318741541124
128,0.431896341328127
128,0.431918528543853
128,0.431940715759579
128,0.431962902975306
128,0.431985090191032
128,0.432007277406758
128,0.432029464622485
128,0.432051651838211
128,0.432073839053937
128,0.432096026269663
128,0.43211821348539
129,0.432140400701116
129,0.432162587916842
129,0.432184775132569
129,0.432206962348295
129,0.432229149564021
129,0.432251336779748
129,0.432273523995474
129,0.4322957112112
129,0.432317898426926
129,0.432340085642653
129,0.432362272858379
129,0.432384460074105
129,0.432406647289832
129,0.432428834505558
129,0.432451021721284
129,0.43247320893701
129,0.432495396152737
129,0.432517583368463
129,0.432539770584189
129,0.432561957799916
129,0.432584145015642
129,0.432606332231368
129,0.432628519447095
129,0.432650706662821
129,0.432672893878547
129,0.432695081094273
129,0.43271726831
129,0.432739455525726
129,0.432761642741452
129,0.432783829957179
129,0.432806017172905
129,0.432828204388631
129,0.432850391604358
129,0.432872578820084
129,0.43289476603581
129,0.432916953251536
129,0.432939140467263
129,0.432961327682989
129,0.432983514898715
129,0.433005702114442
129,0.433027889330168
129,0.433050076545894
129,0.433072263761621
129,0.433094450977347
129,0.433116638193073
129,0.433138825408799
129,0.433161012624526
129,0.433183199840252
129,0.433205387055978
129,0.433227574271705
129,0.433249761487431
129,0.433271948703157
129,0.433294135918884
129,0.43331632313461
129,0.433338510350336
129,0.433360697566062
129,0.433382884781789
129,0.433405071997515
129,0.433427259213241
129,0.433449446428968
129,0.433471633644694
129,0.43349382086042
129,0.433516008076147
129,0.433538195291873
129,0.433560382507599
129,0.433582569723325
129,0.433604756939052
129,0.433626944154778
129,0.433649131370504
129,0.433671318586231
129,0.433693505801957
129,0.433715693017683
129,0.43373788023341
129,0.433760067449136
129,0.433782254664862
129,0.433804441880588
130,0.433826629096315
130,0.433848816312041
130,0.433871003527767
130,0.433893190743494
130,0.43391537795922
130,0.433937565174946
130,0.433959752390672
130,0.433981939606399
130,0.434004126822125
130,0.434026314037851
130,0.434048501253578
130,0.434070688469304
130,0.43409287568503
130,0.434115062900757
130,0.434137250116483
130,0.434159437332209
130,0.434181624547935
130,0.434203811763662
130,0.434225998979388
130,0.434248186195114
130,0.434270373410841
130,0.434292560626567
130,0.434314747842293
130,0.43433693505802
130,0.434359122273746
130,0.434381309489472
130,0.434403496705198
130,0.434425683920925
130,0.434447871136651
130,0.434470058352377
130,0.434492245568104
130,0.43451443278383
130,0.434536619999556
130,0.434558807215283
130,0.434580994431009
130,0.434603181646735
130,0.434625368862461
130,0.434647556078188
130,0.434669743293914
130,0.43469193050964
130,0.434714117725367
130,0.434736304941093
130,0.434758492156819
130,0.434780679372546
130,0.434802866588272
131,0.434825053803998
131,0.434847241019724
131,0.434869428235451
131,0.434891615451177
131,0.434913802666903
131,0.43493598988263
131,0.434958177098356
131,0.434980364314082
131,0.435002551529809
131,0.435024738745535
131,0.435046925961261
131,0.435069113176987
131,0.435091300392714
131,0.43511348760844
131,0.435135674824166
131,0.435157862039893
131,0.435180049255619
131,0.435202236471345
131,0.435224423687071
131,0.435246610902798
131,0.435268798118524
131,0.43529098533425
131,0.435313172549977
131,0.435335359765703
131,0.435357546981429
131,0.435379734197156
131,0.435401921412882
131,0.435424108628608
131,0.435446295844334
131,0.435468483060061
131,0.435490670275787
131,0.435512857491513
131,0.43553504470724
131,0.435557231922966
131,0.435579419138692
131,0.435601606354419
131,0.435623793570145
131,0.435645980785871
132,0.435668168001597
132,0.435690355217324
132,0.43571254243305
132,0.435734729648776
132,0.435756916864503
132,0.435779104080229
132,0.435801291295955
132,0.435823478511682
132,0.435845665727408
132,0.435867852943134
132,0.43589004015886
132,0.435912227374587
132,0.435934414590313
132,0.435956601806039
132,0.435978789021766
132,0.436000976237492
132,0.436023163453218
132,0.436045350668945
132,0.436067537884671
132,0.436089725100397
132,0.436111912316123
132,0.43613409953185
132,0.436156286747576
132,0.436178473963302
132,0.436200661179029
132,0.436222848394755
132,0.436245035610481
132,0.436267222826208
132,0.436289410041934
132,0.43631159725766
132,0.436333784473386
132,0.436355971689113
132,0.436378158904839
132,0.436400346120565
132,0.436422533336292
133,0.436444720552018
133,0.436466907767744
133,0.436489094983471
133,0.436511282199197
133,0.436533469414923
133,0.436555656630649
133,0.436577843846376
133,0.436600031062102
133,0.436622218277828
133,0.436644405493555
133,0.436666592709281
133,0.436688779925007
133,0.436710967140733
133,0.43673315435646
133,0.436755341572186
133,0.436777528787912
133,0.436799716003639
133,0.436821903219365
133,0.436844090435091
133,0.436866277650818
133,0.436888464866544
133,0.43691065208227
133,0.436932839297996
133,0.436955026513723
133,0.436977213729449
133,0.436999400945175
133,0.437021588160902
133,0.437043775376628
133,0.437065962592354
133,0.437088149808081
133,0.437110337023807
134,0.437132524239533
134,0.437154711455259
134,0.437176898670986
134,0.437199085886712
134,0.437221273102438
134,0.437243460318165
134,0.437265647533891
134,0.437287834749617
134,0.437310021965344
134,0.43733220918107
134,0.437354396396796
134,0.437376583612522
134,0.437398770828249
134,0.437420958043975
134,0.437443145259701
134,0.437465332475428
134,0.437487519691154
134,0.43750970690688
134,0.437531894122607
134,0.437554081338333
134,0.437576268554059
134,0.437598455769785
134,0.437620642985512
134,0.437642830201238
134,0.437665017416964
134,0.437687204632691
134,0.437709391848417
134,0.437731579064143
134,0.43775376627987
134,0.437775953495596
134,0.437798140711322
134,0.437820327927048
134,0.437842515142775
134,0.437864702358501
135,0.437886889574227
135,0.437909076789954
135,0.43793126400568
135,0.437953451221406
135,0.437975638437132
135,0.437997825652859
135,0.438020012868585
135,0.438042200084311
135,0.438064387300038
135,0.438086574515764
135,0.43810876173149
135,0.438130948947217
135,0.438153136162943
135,0.438175323378669
135,0.438197510594395
135,0.438219697810122
135,0.438241885025848
135,0.438264072241574
135,0.438286259457301
135,0.438308446673027
135,0.438330633888753
135,0.43835282110448
135,0.438375008320206
135,0.438397195535932
135,0.438419382751658
135,0.438441569967385
135,0.438463757183111
135,0.438485944398837
135,0.438508131614564
135,0.43853031883029
135,0.438552506046016
136,0.438574693261743
136,0.438596880477469
136,0.438619067693195
136,0.438641254908921
136,0.438663442124648
136,0.438685629340374
136,0.4387078165561
136,0.438730003771827
136,0.438752190987553
136,0.438774378203279
136,0.438796565419006
136,0.438818752634732
136,0.438840939850458
136,0.438863127066184
136,0.438885314281911
136,0.438907501497637
136,0.438929688713363
136,0.43895187592909
136,0.438974063144816
136,0.438996250360542
136,0.439018437576269
136,0.439040624791995
136,0.439062812007721
136,0.439084999223447
136,0.439107186439174
136,0.4391293736549
136,0.439151560870626
136,0.439173748086353
136,0.439195935302079
137,0.439218122517805
137,0.439240309733532
137,0.439262496949258
137,0.439284684164984
137,0.43930687138071
137,0.439329058596437
137,0.439351245812163
137,0.439373433027889
137,0.439395620243616
137,0.439417807459342
137,0.439439994675068
137,0.439462181890795
137,0.439484369106521
137,0.439506556322247
137,0.439528743537973
137,0.4395509307537
137,0.439573117969426
137,0.439595305185152
137,0.439617492400879
137,0.439639679616605
137,0.439661866832331
137,0.439684054048057
137,0.439706241263784
137,0.43972842847951
137,0.439750615695236
137,0.439772802910963
137,0.439794990126689
138,0.439817177342415
138,0.439839364558142
138,0.439861551773868
138,0.439883738989594
138,0.43990592620532
138,0.439928113421047
138,0.439950300636773
138,0.439972487852499
138,0.439994675068226
138,0.440016862283952
138,0.440039049499678
138,0.440061236715405
138,0.440083423931131
138,0.440105611146857
138,0.440127798362583
138,0.44014998557831
138,0.440172172794036
138,0.440194360009762
138,0.440216547225489
138,0.440238734441215
138,0.440260921656941
138,0.440283108872668
138,0.440305296088394
138,0.44032748330412
138,0.440349670519846
138,0.440371857735573
138,0.440394044951299
138,0.440416232167025
138,0.440438419382752
138,0.440460606598478
138,0.440482793814204
138,0.440504981029931
138,0.440527168245657
138,0.440549355461383
139,0.440571542677109
139,0.440593729892836
139,0.440615917108562
139,0.440638104324288
139,0.440660291540015
139,0.440682478755741
139,0.440704665971467
139,0.440726853187194
139,0.44074904040292
139,0.440771227618646
139,0.440793414834372
139,0.440815602050099
139,0.440837789265825
139,0.440859976481551
139,0.440882163697278
139,0.440904350913004
139,0.44092653812873
139,0.440948725344457
139,0.440970912560183
139,0.440993099775909
139,0.441015286991635
139,0.441037474207362
139,0.441059661423088
139,0.441081848638814
139,0.441104035854541
139,0.441126223070267
139,0.441148410285993
139,0.441170597501719
139,0.441192784717446
139,0.441214971933172
139,0.441237159148898
139,0.441259346364625
139,0.441281533580351
139,0.441303720796077
139,0.441325908011804
139,0.44134809522753
139,0.441370282443256
139,0.441392469658982
139,0.441414656874709
139,0.441436844090435
139,0.441459031306161
139,0.441481218521888
139,0.441503405737614
139,0.44152559295334
139,0.441547780169067
139,0.441569967384793
139,0.441592154600519
139,0.441614341816245
139,0.441636529031972
139,0.441658716247698
139,0.441680903463424
139,0.441703090679151
139,0.441725277894877
139,0.441747465110603
139,0.44176965232633
139,0.441791839542056
139,0.441814026757782
139,0.441836213973508
140,0.441858401189235
140,0.441880588404961
140,0.441902775620687
140,0.441924962836414
140,0.44194715005214
140,0.441969337267866
140,0.441991524483593
140,0.442013711699319
140,0.442035898915045
140,0.442058086130771
140,0.442080273346498
140,0.442102460562224
140,0.44212464777795
140,0.442146834993677
140,0.442169022209403
140,0.442191209425129
140,0.442213396640856
140,0.442235583856582
140,0.442257771072308
140,0.442279958288034
140,0.442302145503761
140,0.442324332719487
140,0.442346519935213
140,0.44236870715094
140,0.442390894366666
141,0.442413081582392
141,0.442435268798119
141,0.442457456013845
141,0.442479643229571
141,0.442501830445297
141,0.442524017661024
141,0.44254620487675
141,0.442568392092476
141,0.442590579308203
141,0.442612766523929
141,0.442634953739655
141,0.442657140955382
141,0.442679328171108
141,0.442701515386834
141,0.44272370260256
141,0.442745889818287
141,0.442768077034013
141,0.442790264249739
141,0.442812451465466
141,0.442834638681192
141,0.442856825896918
141,0.442879013112644
141,0.442901200328371
141,0.442923387544097
141,0.442945574759823
141,0.44296776197555
141,0.442989949191276
141,0.443012136407002
141,0.443034323622729
142,0.443056510838455
142,0.443078698054181
142,0.443100885269907
142,0.443123072485634
142,0.44314525970136
142,0.443167446917086
142,0.443189634132813
142,0.443211821348539
142,0.443234008564265
142,0.443256195779992
142,0.443278382995718
142,0.443300570211444
142,0.44332275742717
142,0.443344944642897
142,0.443367131858623
142,0.443389319074349
142,0.443411506290076
142,0.443433693505802
142,0.443455880721528
142,0.443478067937255
142,0.443500255152981
142,0.443522442368707
142,0.443544629584433
142,0.44356681680016
142,0.443589004015886
142,0.443611191231612
142,0.443633378447339
142,0.443655565663065
142,0.443677752878791
142,0.443699940094518
142,0.443722127310244
142,0.44374431452597
143,0.443766501741696
143,0.443788688957423
143,0.443810876173149
143,0.443833063388875
143,0.443855250604602
143,0.443877437820328
143,0.443899625036054
143,0.443921812251781
143,0.443943999467507
143,0.443966186683233
143,0.443988373898959
143,0.444010561114686
143,0.444032748330412
143,0.444054935546138
143,0.444077122761865
143,0.444099309977591
143,0.444121497193317
143,0.444143684409044
143,0.44416587162477
143,0.444188058840496
143,0.444210246056222
143,0.444232433271949
143,0.444254620487675
143,0.444276807703401
143,0.444298994919128
143,0.444321182134854
143,0.44434336935058
143,0.444365556566306
143,0.444387743782033
143,0.444409930997759
143,0.444432118213485
144,0.444454305429212
144,0.444476492644938
144,0.444498679860664
144,0.444520867076391
144,0.444543054292117
144,0.444565241507843
144,0.444587428723569
144,0.444609615939296
144,0.444631803155022
144,0.444653990370748
144,0.444676177586475
144,0.444698364802201
144,0.444720552017927
144,0.444742739233654
144,0.44476492644938
144,0.444787113665106
144,0.444809300880832
144,0.444831488096559
144,0.444853675312285
144,0.444875862528011
144,0.444898049743738
144,0.444920236959464
144,0.44494242417519
144,0.444964611390917
144,0.444986798606643
144,0.445008985822369
144,0.445031173038095
144,0.445053360253822
144,0.445075547469548
144,0.445097734685274
144,0.445119921901001
144,0.445142109116727
144,0.445164296332453
144,0.44518648354818
144,0.445208670763906
144,0.445230857979632
144,0.445253045195358
144,0.445275232411085
145,0.445297419626811
145,0.445319606842537
145,0.445341794058264
145,0.44536398127399
145,0.445386168489716
145,0.445408355705443
145,0.445430542921169
145,0.445452730136895
145,0.445474917352621
145,0.445497104568348
145,0.445519291784074
145,0.4455414789998
145,0.445563666215527
145,0.445585853431253
145,0.445608040646979
145,0.445630227862706
145,0.445652415078432
145,0.445674602294158
146,0.445696789509884
146,0.445718976725611
146,0.445741163941337
146,0.445763351157063
146,0.44578553837279
146,0.445807725588516
146,0.445829912804242
146,0.445852100019969
146,0.445874287235695
146,0.445896474451421
146,0.445918661667147
146,0.445940848882874
146,0.4459630360986
146,0.445985223314326
146,0.446007410530053
146,0.446029597745779
146,0.446051784961505
146,0.446073972177231
146,0.446096159392958
146,0.446118346608684
146,0.44614053382441
147,0.446162721040137
147,0.446184908255863
147,0.446207095471589
147,0.446229282687316
147,0.446251469903042
147,0.446273657118768
147,0.446295844334494
147,0.446318031550221
147,0.446340218765947
147,0.446362405981673
147,0.4463845931974
147,0.446406780413126
147,0.446428967628852
147,0.446451154844579
147,0.446473342060305
147,0.446495529276031
147,0.446517716491757
147,0.446539903707484
147,0.44656209092321
147,0.446584278138936
147,0.446606465354663
147,0.446628652570389
147,0.446650839786115
147,0.446673027001842
147,0.446695214217568
147,0.446717401433294
147,0.44673958864902
147,0.446761775864747
148,0.446783963080473
148,0.446806150296199
148,0.446828337511926
148,0.446850524727652
148,0.446872711943378
148,0.446894899159105
148,0.446917086374831
148,0.446939273590557
148,0.446961460806283
148,0.44698364802201
148,0.447005835237736
148,0.447028022453462
148,0.447050209669189
148,0.447072396884915
148,0.447094584100641
148,0.447116771316368
148,0.447138958532094
148,0.44716114574782
148,0.447183332963546
148,0.447205520179273
148,0.447227707394999
148,0.447249894610725
148,0.447272081826452
148,0.447294269042178
148,0.447316456257904
148,0.447338643473631
148,0.447360830689357
148,0.447383017905083
148,0.447405205120809
148,0.447427392336536
148,0.447449579552262
148,0.447471766767988
149,0.447493953983715
149,0.447516141199441
149,0.447538328415167
149,0.447560515630893
149,0.44758270284662
149,0.447604890062346
149,0.447627077278072
149,0.447649264493799
149,0.447671451709525
149,0.447693638925251
149,0.447715826140978
149,0.447738013356704
149,0.44776020057243
149,0.447782387788156
149,0.447804575003883
149,0.447826762219609
149,0.447848949435335
149,0.447871136651062
149,0.447893323866788
149,0.447915511082514
149,0.447937698298241
149,0.447959885513967
149,0.447982072729693
149,0.448004259945419
149,0.448026447161146
149,0.448048634376872
149,0.448070821592598
149,0.448093008808325
149,0.448115196024051
149,0.448137383239777
149,0.448159570455504
149,0.44818175767123
149,0.448203944886956
149,0.448226132102682
149,0.448248319318409
149,0.448270506534135
149,0.448292693749861
149,0.448314880965588
149,0.448337068181314
149,0.44835925539704
149,0.448381442612767
149,0.448403629828493
149,0.448425817044219
149,0.448448004259945
149,0.448470191475672
149,0.448492378691398
149,0.448514565907124
149,0.448536753122851
149,0.448558940338577
149,0.448581127554303
149,0.44860331477003
149,0.448625501985756
149,0.448647689201482
149,0.448669876417208
149,0.448692063632935
149,0.448714250848661
149,0.448736438064387
149,0.448758625280114
149,0.44878081249584
149,0.448802999711566
149,0.448825186927293
149,0.448847374143019
149,0.448869561358745
149,0.448891748574471
149,0.448913935790198
149,0.448936123005924
149,0.44895831022165
149,0.448980497437377
149,0.449002684653103
149,0.449024871868829
149,0.449047059084555
149,0.449069246300282
149,0.449091433516008
149,0.449113620731734
149,0.449135807947461
149,0.449157995163187
149,0.449180182378913
149,0.44920236959464
149,0.449224556810366
149,0.449246744026092
149,0.449268931241818
149,0.449291118457545
149,0.449313305673271
149,0.449335492888997
149,0.449357680104724
149,0.44937986732045
149,0.449402054536176
149,0.449424241751903
149,0.449446428967629
149,0.449468616183355
149,0.449490803399081
149,0.449512990614808
149,0.449535177830534
149,0.44955736504626
149,0.449579552261987
149,0.449601739477713
149,0.449623926693439
149,0.449646113909166
149,0.449668301124892
149,0.449690488340618
149,0.449712675556344
149,0.449734862772071
149,0.449757049987797
149,0.449779237203523
149,0.44980142441925
149,0.449823611634976
149,0.449845798850702
149,0.449867986066429
149,0.449890173282155
149,0.449912360497881
149,0.449934547713607
149,0.449956734929334
149,0.44997892214506
149,0.450001109360786
149,0.450023296576513
149,0.450045483792239
149,0.450067671007965
149,0.450089858223692
149,0.450112045439418
149,0.450134232655144
149,0.45015641987087
149,0.450178607086597
149,0.450200794302323
149,0.450222981518049
149,0.450245168733776
149,0.450267355949502
149,0.450289543165228
149,0.450311730380955
149,0.450333917596681
149,0.450356104812407
149,0.450378292028133
149,0.45040047924386
149,0.450422666459586
149,0.450444853675312
149,0.450467040891039
149,0.450489228106765
149,0.450511415322491
149,0.450533602538218
149,0.450555789753944
149,0.45057797696967
149,0.450600164185396
149,0.450622351401123
149,0.450644538616849
149,0.450666725832575
149,0.450688913048302
149,0.450711100264028
149,0.450733287479754
149,0.45075547469548
149,0.450777661911207
149,0.450799849126933
149,0.450822036342659
149,0.450844223558386
149,0.450866410774112
149,0.450888597989838
149,0.450910785205565
149,0.450932972421291
149,0.450955159637017
149,0.450977346852743
149,0.45099953406847
149,0.451021721284196
149,0.451043908499922
149,0.451066095715649
149,0.451088282931375
149,0.451110470147101
149,0.451132657362828
149,0.451154844578554
149,0.45117703179428
149,0.451199219010006
149,0.451221406225733
149,0.451243593441459
149,0.451265780657185
149,0.451287967872912
149,0.451310155088638
149,0.451332342304364
149,0.451354529520091
149,0.451376716735817
149,0.451398903951543
149,0.451421091167269
149,0.451443278382996
149,0.451465465598722
149,0.451487652814448
149,0.451509840030175
149,0.451532027245901
149,0.451554214461627
149,0.451576401677354
149,0.45159858889308
149,0.451620776108806
149,0.451642963324532
149,0.451665150540259
149,0.451687337755985
149,0.451709524971711
149,0.451731712187438
149,0.451753899403164
149,0.45177608661889
149,0.451798273834617
149,0.451820461050343
149,0.451842648266069
149,0.451864835481795
149,0.451887022697522
149,0.451909209913248
149,0.451931397128974
149,0.451953584344701
149,0.451975771560427
149,0.451997958776153
149,0.452020145991879
149,0.452042333207606
149,0.452064520423332
149,0.452086707639058
149,0.452108894854785
149,0.452131082070511
149,0.452153269286237
149,0.452175456501964
149,0.45219764371769
149,0.452219830933416
149,0.452242018149142
149,0.452264205364869
149,0.452286392580595
149,0.452308579796321
149,0.452330767012048
149,0.452352954227774
149,0.4523751414435
149,0.452397328659227
149,0.452419515874953
149,0.452441703090679
149,0.452463890306405
149,0.452486077522132
149,0.452508264737858
149,0.452530451953584
149,0.452552639169311
149,0.452574826385037
150,0.452597013600763
150,0.45261920081649
150,0.452641388032216
150,0.452663575247942
150,0.452685762463668
150,0.452707949679395
150,0.452730136895121
150,0.452752324110847
150,0.452774511326574
150,0.4527966985423
150,0.452818885758026
150,0.452841072973753
150,0.452863260189479
150,0.452885447405205
150,0.452907634620931
150,0.452929821836658
150,0.452952009052384
150,0.45297419626811
150,0.452996383483837
150,0.453018570699563
150,0.453040757915289
150,0.453062945131016
150,0.453085132346742
150,0.453107319562468
150,0.453129506778194
150,0.453151693993921
151,0.453173881209647
151,0.453196068425373
151,0.4532182556411
151,0.453240442856826
151,0.453262630072552
151,0.453284817288279
151,0.453307004504005
151,0.453329191719731
151,0.453351378935457
151,0.453373566151184
151,0.45339575336691
151,0.453417940582636
151,0.453440127798363
151,0.453462315014089
151,0.453484502229815
151,0.453506689445541
151,0.453528876661268
151,0.453551063876994
151,0.45357325109272
151,0.453595438308447
151,0.453617625524173
151,0.453639812739899
151,0.453661999955626
151,0.453684187171352
152,0.453706374387078
152,0.453728561602804
152,0.453750748818531
152,0.453772936034257
152,0.453795123249983
152,0.45381731046571
152,0.453839497681436
152,0.453861684897162
152,0.453883872112889
152,0.453906059328615
152,0.453928246544341
152,0.453950433760067
152,0.453972620975794
152,0.45399480819152
152,0.454016995407246
152,0.454039182622973
152,0.454061369838699
152,0.454083557054425
152,0.454105744270152
152,0.454127931485878
152,0.454150118701604
152,0.45417230591733
152,0.454194493133057
152,0.454216680348783
152,0.454238867564509
152,0.454261054780236
152,0.454283241995962
152,0.454305429211688
152,0.454327616427415
152,0.454349803643141
152,0.454371990858867
152,0.454394178074593
152,0.45441636529032
152,0.454438552506046
152,0.454460739721772
152,0.454482926937499
152,0.454505114153225
152,0.454527301368951
152,0.454549488584678
152,0.454571675800404
152,0.45459386301613
152,0.454616050231856
152,0.454638237447583
153,0.454660424663309
153,0.454682611879035
153,0.454704799094762
153,0.454726986310488
153,0.454749173526214
153,0.45477136074194
153,0.454793547957667
153,0.454815735173393
153,0.454837922389119
153,0.454860109604846
153,0.454882296820572
153,0.454904484036298
153,0.454926671252025
153,0.454948858467751
153,0.454971045683477
153,0.454993232899203
153,0.45501542011493
153,0.455037607330656
153,0.455059794546382
153,0.455081981762109
154,0.455104168977835
154,0.455126356193561
154,0.455148543409288
154,0.455170730625014
154,0.45519291784074
154,0.455215105056466
154,0.455237292272193
154,0.455259479487919
154,0.455281666703645
154,0.455303853919372
154,0.455326041135098
154,0.455348228350824
154,0.455370415566551
154,0.455392602782277
154,0.455414789998003
154,0.455436977213729
154,0.455459164429456
154,0.455481351645182
154,0.455503538860908
154,0.455525726076635
154,0.455547913292361
154,0.455570100508087
154,0.455592287723814
154,0.45561447493954
154,0.455636662155266
154,0.455658849370992
154,0.455681036586719
154,0.455703223802445
154,0.455725411018171
155,0.455747598233898
155,0.455769785449624
155,0.45579197266535
155,0.455814159881077
155,0.455836347096803
155,0.455858534312529
155,0.455880721528255
155,0.455902908743982
155,0.455925095959708
155,0.455947283175434
155,0.455969470391161
156,0.455991657606887
156,0.456013844822613
156,0.45603603203834
156,0.456058219254066
156,0.456080406469792
156,0.456102593685518
156,0.456124780901245
156,0.456146968116971
156,0.456169155332697
156,0.456191342548424
156,0.45621352976415
156,0.456235716979876
156,0.456257904195602
156,0.456280091411329
156,0.456302278627055
156,0.456324465842781
156,0.456346653058508
156,0.456368840274234
156,0.45639102748996
156,0.456413214705687
156,0.456435401921413
157,0.456457589137139
157,0.456479776352865
157,0.456501963568592
157,0.456524150784318
157,0.456546338000044
157,0.456568525215771
157,0.456590712431497
157,0.456612899647223
157,0.45663508686295
157,0.456657274078676
157,0.456679461294402
157,0.456701648510128
157,0.456723835725855
157,0.456746022941581
157,0.456768210157307
157,0.456790397373034
157,0.45681258458876
157,0.456834771804486
157,0.456856959020213
157,0.456879146235939
157,0.456901333451665
157,0.456923520667391
157,0.456945707883118
157,0.456967895098844
157,0.45699008231457
157,0.457012269530297
157,0.457034456746023
157,0.457056643961749
158,0.457078831177476
158,0.457101018393202
158,0.457123205608928
158,0.457145392824654
158,0.457167580040381
158,0.457189767256107
158,0.457211954471833
158,0.45723414168756
158,0.457256328903286
158,0.457278516119012
158,0.457300703334739
158,0.457322890550465
158,0.457345077766191
158,0.457367264981917
158,0.457389452197644
158,0.45741163941337
158,0.457433826629096
158,0.457456013844823
158,0.457478201060549
158,0.457500388276275
158,0.457522575492001
158,0.457544762707728
158,0.457566949923454
158,0.45758913713918
158,0.457611324354907
158,0.457633511570633
159,0.457655698786359
159,0.457677886002086
159,0.457700073217812
159,0.457722260433538
159,0.457744447649264
159,0.457766634864991
159,0.457788822080717
159,0.457811009296443
159,0.45783319651217
159,0.457855383727896
159,0.457877570943622
159,0.457899758159349
159,0.457921945375075
159,0.457944132590801
159,0.457966319806527
159,0.457988507022254
159,0.45801069423798
159,0.458032881453706
159,0.458055068669433
159,0.458077255885159
159,0.458099443100885
159,0.458121630316612
159,0.458143817532338
159,0.458166004748064
159,0.45818819196379
159,0.458210379179517
159,0.458232566395243
159,0.458254753610969
159,0.458276940826696
159,0.458299128042422
159,0.458321315258148
159,0.458343502473875
159,0.458365689689601
159,0.458387876905327
159,0.458410064121053
159,0.45843225133678
159,0.458454438552506
159,0.458476625768232
159,0.458498812983959
159,0.458521000199685
159,0.458543187415411
159,0.458565374631138
159,0.458587561846864
159,0.45860974906259
159,0.458631936278316
159,0.458654123494043
159,0.458676310709769
159,0.458698497925495
159,0.458720685141222
159,0.458742872356948
160,0.458765059572674
160,0.458787246788401
160,0.458809434004127
160,0.458831621219853
160,0.458853808435579
160,0.458875995651306
160,0.458898182867032
160,0.458920370082758
160,0.458942557298485
160,0.458964744514211
160,0.458986931729937
160,0.459009118945663
160,0.45903130616139
160,0.459053493377116
160,0.459075680592842
160,0.459097867808569
160,0.459120055024295
160,0.459142242240021
160,0.459164429455748
160,0.459186616671474
160,0.4592088038872
160,0.459230991102926
160,0.459253178318653
160,0.459275365534379
160,0.459297552750105
160,0.459319739965832
160,0.459341927181558
160,0.459364114397284
160,0.459386301613011
160,0.459408488828737
160,0.459430676044463
160,0.459452863260189
160,0.459475050475916
160,0.459497237691642
160,0.459519424907368
160,0.459541612123095
161,0.459563799338821
161,0.459585986554547
161,0.459608173770274
161,0.459630360986
161,0.459652548201726
161,0.459674735417452
161,0.459696922633179
161,0.459719109848905
161,0.459741297064631
161,0.459763484280358
161,0.459785671496084
161,0.45980785871181
161,0.459830045927537
161,0.459852233143263
161,0.459874420358989
161,0.459896607574715
161,0.459918794790442
161,0.459940982006168
161,0.459963169221894
161,0.459985356437621
161,0.460007543653347
161,0.460029730869073
161,0.4600519180848
161,0.460074105300526
161,0.460096292516252
161,0.460118479731978
162,0.460140666947705
162,0.460162854163431
162,0.460185041379157
162,0.460207228594884
162,0.46022941581061
162,0.460251603026336
162,0.460273790242062
162,0.460295977457789
162,0.460318164673515
162,0.460340351889241
162,0.460362539104968
162,0.460384726320694
162,0.46040691353642
162,0.460429100752147
162,0.460451287967873
162,0.460473475183599
162,0.460495662399325
162,0.460517849615052
162,0.460540036830778
162,0.460562224046504
162,0.460584411262231
162,0.460606598477957
162,0.460628785693683
162,0.46065097290941
162,0.460673160125136
162,0.460695347340862
162,0.460717534556588
162,0.460739721772315
163,0.460761908988041
163,0.460784096203767
163,0.460806283419494
163,0.46082847063522
163,0.460850657850946
163,0.460872845066673
163,0.460895032282399
163,0.460917219498125
163,0.460939406713851
163,0.460961593929578
163,0.460983781145304
163,0.46100596836103
163,0.461028155576757
163,0.461050342792483
163,0.461072530008209
163,0.461094717223936
163,0.461116904439662
163,0.461139091655388
163,0.461161278871114
163,0.461183466086841
163,0.461205653302567
163,0.461227840518293
163,0.46125002773402
163,0.461272214949746
164,0.461294402165472
164,0.461316589381199
164,0.461338776596925
164,0.461360963812651
164,0.461383151028377
164,0.461405338244104
164,0.46142752545983
164,0.461449712675556
164,0.461471899891283
164,0.461494087107009
164,0.461516274322735
164,0.461538461538462
164,0.461560648754188
164,0.461582835969914
164,0.46160502318564
164,0.461627210401367
164,0.461649397617093
164,0.461671584832819
164,0.461693772048546
164,0.461715959264272
164,0.461738146479998
164,0.461760333695725
164,0.461782520911451
164,0.461804708127177
164,0.461826895342903
164,0.46184908255863
164,0.461871269774356
164,0.461893456990082
164,0.461915644205809
164,0.461937831421535
164,0.461960018637261
164,0.461982205852987
164,0.462004393068714
164,0.46202658028444
164,0.462048767500166
164,0.462070954715893
165,0.462093141931619
165,0.462115329147345
165,0.462137516363072
165,0.462159703578798
165,0.462181890794524
165,0.46220407801025
165,0.462226265225977
165,0.462248452441703
165,0.462270639657429
165,0.462292826873156
165,0.462315014088882
165,0.462337201304608
165,0.462359388520335
165,0.462381575736061
165,0.462403762951787
165,0.462425950167513
165,0.46244813738324
165,0.462470324598966
165,0.462492511814692
165,0.462514699030419
165,0.462536886246145
165,0.462559073461871
165,0.462581260677598
166,0.462603447893324
166,0.46262563510905
166,0.462647822324776
166,0.462670009540503
166,0.462692196756229
166,0.462714383971955
166,0.462736571187682
166,0.462758758403408
166,0.462780945619134
166,0.462803132834861
166,0.462825320050587
166,0.462847507266313
166,0.462869694482039
166,0.462891881697766
166,0.462914068913492
166,0.462936256129218
166,0.462958443344945
166,0.462980630560671
166,0.463002817776397
166,0.463025004992124
166,0.46304719220785
167,0.463069379423576
167,0.463091566639302
167,0.463113753855029
167,0.463135941070755
167,0.463158128286481
167,0.463180315502208
167,0.463202502717934
167,0.46322468993366
167,0.463246877149387
167,0.463269064365113
167,0.463291251580839
167,0.463313438796565
167,0.463335626012292
167,0.463357813228018
167,0.463380000443744
167,0.463402187659471
167,0.463424374875197
167,0.463446562090923
167,0.463468749306649
167,0.463490936522376
167,0.463513123738102
167,0.463535310953828
167,0.463557498169555
167,0.463579685385281
167,0.463601872601007
167,0.463624059816734
168,0.46364624703246
168,0.463668434248186
168,0.463690621463912
168,0.463712808679639
168,0.463734995895365
168,0.463757183111091
168,0.463779370326818
168,0.463801557542544
168,0.46382374475827
168,0.463845931973997
168,0.463868119189723
168,0.463890306405449
168,0.463912493621175
168,0.463934680836902
168,0.463956868052628
168,0.463979055268354
168,0.464001242484081
168,0.464023429699807
168,0.464045616915533
168,0.46406780413126
168,0.464089991346986
168,0.464112178562712
169,0.464134365778438
169,0.464156552994165
169,0.464178740209891
169,0.464200927425617
169,0.464223114641344
169,0.46424530185707
169,0.464267489072796
169,0.464289676288523
169,0.464311863504249
169,0.464334050719975
169,0.464356237935701
169,0.464378425151428
169,0.464400612367154
169,0.46442279958288
169,0.464444986798607
169,0.464467174014333
169,0.464489361230059
169,0.464511548445786
169,0.464533735661512
169,0.464555922877238
169,0.464578110092964
169,0.464600297308691
169,0.464622484524417
169,0.464644671740143
169,0.46466685895587
169,0.464689046171596
169,0.464711233387322
169,0.464733420603049
169,0.464755607818775
169,0.464777795034501
169,0.464799982250227
169,0.464822169465954
169,0.46484435668168
169,0.464866543897406
169,0.464888731113133
169,0.464910918328859
169,0.464933105544585
169,0.464955292760312
169,0.464977479976038
169,0.464999667191764
169,0.46502185440749
169,0.465044041623217
169,0.465066228838943
169,0.465088416054669
169,0.465110603270396
169,0.465132790486122
169,0.465154977701848
169,0.465177164917574
169,0.465199352133301
169,0.465221539349027
169,0.465243726564753
169,0.46526591378048
169,0.465288100996206
169,0.465310288211932
169,0.465332475427659
169,0.465354662643385
169,0.465376849859111
169,0.465399037074837
170,0.465421224290564
170,0.46544341150629
170,0.465465598722016
170,0.465487785937743
170,0.465509973153469
170,0.465532160369195
170,0.465554347584922
170,0.465576534800648
170,0.465598722016374
170,0.4656209092321
170,0.465643096447827
170,0.465665283663553
170,0.465687470879279
170,0.465709658095006
170,0.465731845310732
170,0.465754032526458
170,0.465776219742185
170,0.465798406957911
170,0.465820594173637
170,0.465842781389363
170,0.46586496860509
170,0.465887155820816
170,0.465909343036542
170,0.465931530252269
170,0.465953717467995
170,0.465975904683721
170,0.465998091899448
170,0.466020279115174
170,0.4660424663309
170,0.466064653546626
170,0.466086840762353
170,0.466109027978079
171,0.466131215193805
171,0.466153402409532
171,0.466175589625258
171,0.466197776840984
171,0.466219964056711
171,0.466242151272437
171,0.466264338488163
171,0.466286525703889
171,0.466308712919616
171,0.466330900135342
171,0.466353087351068
171,0.466375274566795
171,0.466397461782521
171,0.466419648998247
171,0.466441836213974
171,0.4664640234297
171,0.466486210645426
171,0.466508397861152
171,0.466530585076879
171,0.466552772292605
171,0.466574959508331
171,0.466597146724058
171,0.466619333939784
171,0.46664152115551
171,0.466663708371236
172,0.466685895586963
172,0.466708082802689
172,0.466730270018415
172,0.466752457234142
172,0.466774644449868
172,0.466796831665594
172,0.466819018881321
172,0.466841206097047
172,0.466863393312773
172,0.466885580528499
172,0.466907767744226
172,0.466929954959952
172,0.466952142175678
172,0.466974329391405
172,0.466996516607131
172,0.467018703822857
172,0.467040891038584
172,0.46706307825431
172,0.467085265470036
172,0.467107452685762
172,0.467129639901489
172,0.467151827117215
172,0.467174014332941
172,0.467196201548668
173,0.467218388764394
173,0.46724057598012
173,0.467262763195847
173,0.467284950411573
173,0.467307137627299
173,0.467329324843025
173,0.467351512058752
173,0.467373699274478
173,0.467395886490204
173,0.467418073705931
173,0.467440260921657
173,0.467462448137383
173,0.46748463535311
173,0.467506822568836
173,0.467529009784562
173,0.467551197000288
173,0.467573384216015
173,0.467595571431741
173,0.467617758647467
173,0.467639945863194
173,0.46766213307892
173,0.467684320294646
173,0.467706507510373
173,0.467728694726099
173,0.467750881941825
173,0.467773069157551
173,0.467795256373278
173,0.467817443589004
174,0.46783963080473
174,0.467861818020457
174,0.467884005236183
174,0.467906192451909
174,0.467928379667636
174,0.467950566883362
174,0.467972754099088
174,0.467994941314814
174,0.468017128530541
174,0.468039315746267
174,0.468061502961993
174,0.46808369017772
174,0.468105877393446
174,0.468128064609172
174,0.468150251824899
174,0.468172439040625
174,0.468194626256351
174,0.468216813472077
174,0.468239000687804
174,0.46826118790353
174,0.468283375119256
174,0.468305562334983
174,0.468327749550709
174,0.468349936766435
174,0.468372123982161
174,0.468394311197888
174,0.468416498413614
174,0.46843868562934
174,0.468460872845067
174,0.468483060060793
174,0.468505247276519
174,0.468527434492246
174,0.468549621707972
174,0.468571808923698
174,0.468593996139424
174,0.468616183355151
174,0.468638370570877
174,0.468660557786603
174,0.46868274500233
174,0.468704932218056
174,0.468727119433782
174,0.468749306649509
174,0.468771493865235
174,0.468793681080961
174,0.468815868296687
174,0.468838055512414
174,0.46886024272814
174,0.468882429943866
174,0.468904617159593
174,0.468926804375319
175,0.468948991591045
175,0.468971178806772
175,0.468993366022498
175,0.469015553238224
175,0.46903774045395
175,0.469059927669677
175,0.469082114885403
175,0.469104302101129
175,0.469126489316856
175,0.469148676532582
175,0.469170863748308
175,0.469193050964035
175,0.469215238179761
175,0.469237425395487
175,0.469259612611213
175,0.46928179982694
175,0.469303987042666
175,0.469326174258392
175,0.469348361474119
175,0.469370548689845
175,0.469392735905571
176,0.469414923121298
176,0.469437110337024
176,0.46945929755275
176,0.469481484768476
176,0.469503671984203
176,0.469525859199929
176,0.469548046415655
176,0.469570233631382
176,0.469592420847108
176,0.469614608062834
176,0.469636795278561
176,0.469658982494287
176,0.469681169710013
176,0.469703356925739
176,0.469725544141466
176,0.469747731357192
176,0.469769918572918
176,0.469792105788645
176,0.469814293004371
176,0.469836480220097
176,0.469858667435823
176,0.46988085465155
176,0.469903041867276
176,0.469925229083002
176,0.469947416298729
176,0.469969603514455
176,0.469991790730181
176,0.470013977945908
176,0.470036165161634
177,0.47005835237736
177,0.470080539593086
177,0.470102726808813
177,0.470124914024539
177,0.470147101240265
177,0.470169288455992
177,0.470191475671718
177,0.470213662887444
177,0.470235850103171
177,0.470258037318897
177,0.470280224534623
177,0.470302411750349
177,0.470324598966076
177,0.470346786181802
177,0.470368973397528
177,0.470391160613255
177,0.470413347828981
177,0.470435535044707
177,0.470457722260434
177,0.47047990947616
177,0.470502096691886
177,0.470524283907612
177,0.470546471123339
177,0.470568658339065
177,0.470590845554791
177,0.470613032770518
177,0.470635219986244
178,0.47065740720197
178,0.470679594417697
178,0.470701781633423
178,0.470723968849149
178,0.470746156064875
178,0.470768343280602
178,0.470790530496328
178,0.470812717712054
178,0.470834904927781
178,0.470857092143507
178,0.470879279359233
178,0.47090146657496
178,0.470923653790686
178,0.470945841006412
178,0.470968028222138
178,0.470990215437865
178,0.471012402653591
178,0.471034589869317
178,0.471056777085044
178,0.47107896430077
178,0.471101151516496
179,0.471123338732223
179,0.471145525947949
179,0.471167713163675
179,0.471189900379401
179,0.471212087595128
179,0.471234274810854
179,0.47125646202658
179,0.471278649242307
179,0.471300836458033
179,0.471323023673759
179,0.471345210889485
179,0.471367398105212
179,0.471389585320938
179,0.471411772536664
179,0.471433959752391
179,0.471456146968117
179,0.471478334183843
179,0.47150052139957
179,0.471522708615296
179,0.471544895831022
179,0.471567083046748
179,0.471589270262475
179,0.471611457478201
179,0.471633644693927
179,0.471655831909654
179,0.47167801912538
179,0.471700206341106
179,0.471722393556833
179,0.471744580772559
179,0.471766767988285
179,0.471788955204011
179,0.471811142419738
179,0.471833329635464
179,0.47185551685119
179,0.471877704066917
179,0.471899891282643
179,0.471922078498369
179,0.471944265714096
179,0.471966452929822
179,0.471988640145548
179,0.472010827361274
179,0.472033014577001
179,0.472055201792727
179,0.472077389008453
179,0.47209957622418
179,0.472121763439906
179,0.472143950655632
179,0.472166137871359
179,0.472188325087085
179,0.472210512302811
179,0.472232699518537
179,0.472254886734264
179,0.47227707394999
179,0.472299261165716
179,0.472321448381443
180,0.472343635597169
180,0.472365822812895
180,0.472388010028622
180,0.472410197244348
180,0.472432384460074
180,0.4724545716758
180,0.472476758891527
180,0.472498946107253
180,0.472521133322979
180,0.472543320538706
180,0.472565507754432
180,0.472587694970158
180,0.472609882185885
180,0.472632069401611
180,0.472654256617337
180,0.472676443833063
180,0.47269863104879
180,0.472720818264516
180,0.472743005480242
180,0.472765192695969
180,0.472787379911695
180,0.472809567127421
180,0.472831754343148
180,0.472853941558874
180,0.4728761287746
180,0.472898315990326
181,0.472920503206053
181,0.472942690421779
181,0.472964877637505
181,0.472987064853232
181,0.473009252068958
181,0.473031439284684
181,0.47305362650041
181,0.473075813716137
181,0.473098000931863
181,0.473120188147589
181,0.473142375363316
181,0.473164562579042
181,0.473186749794768
181,0.473208937010495
181,0.473231124226221
181,0.473253311441947
181,0.473275498657673
181,0.4732976858734
181,0.473319873089126
181,0.473342060304852
181,0.473364247520579
181,0.473386434736305
181,0.473408621952031
181,0.473430809167758
181,0.473452996383484
181,0.47347518359921
182,0.473497370814936
182,0.473519558030663
182,0.473541745246389
182,0.473563932462115
182,0.473586119677842
182,0.473608306893568
182,0.473630494109294
182,0.473652681325021
182,0.473674868540747
182,0.473697055756473
182,0.473719242972199
182,0.473741430187926
182,0.473763617403652
182,0.473785804619378
182,0.473807991835105
182,0.473830179050831
182,0.473852366266557
182,0.473874553482284
182,0.47389674069801
182,0.473918927913736
182,0.473941115129462
182,0.473963302345189
182,0.473985489560915
182,0.474007676776641
182,0.474029863992368
182,0.474052051208094
182,0.47407423842382
182,0.474096425639547
183,0.474118612855273
183,0.474140800070999
183,0.474162987286725
183,0.474185174502452
183,0.474207361718178
183,0.474229548933904
183,0.474251736149631
183,0.474273923365357
183,0.474296110581083
183,0.474318297796809
183,0.474340485012536
183,0.474362672228262
183,0.474384859443988
183,0.474407046659715
183,0.474429233875441
183,0.474451421091167
183,0.474473608306894
183,0.47449579552262
183,0.474517982738346
183,0.474540169954072
184,0.474562357169799
184,0.474584544385525
184,0.474606731601251
184,0.474628918816978
184,0.474651106032704
184,0.47467329324843
184,0.474695480464157
184,0.474717667679883
184,0.474739854895609
184,0.474762042111335
184,0.474784229327062
184,0.474806416542788
184,0.474828603758514
184,0.474850790974241
184,0.474872978189967
184,0.474895165405693
184,0.47491735262142
184,0.474939539837146
184,0.474961727052872
184,0.474983914268598
184,0.475006101484325
184,0.475028288700051
184,0.475050475915777
184,0.475072663131504
184,0.47509485034723
184,0.475117037562956
184,0.475139224778683
184,0.475161411994409
184,0.475183599210135
184,0.475205786425861
184,0.475227973641588
184,0.475250160857314
184,0.47527234807304
184,0.475294535288767
184,0.475316722504493
184,0.475338909720219
184,0.475361096935946
184,0.475383284151672
185,0.475405471367398
185,0.475427658583124
185,0.475449845798851
185,0.475472033014577
185,0.475494220230303
185,0.47551640744603
185,0.475538594661756
185,0.475560781877482
185,0.475582969093209
185,0.475605156308935
185,0.475627343524661
185,0.475649530740387
185,0.475671717956114
185,0.47569390517184
185,0.475716092387566
185,0.475738279603293
185,0.475760466819019
185,0.475782654034745
185,0.475804841250471
185,0.475827028466198
185,0.475849215681924
185,0.47587140289765
185,0.475893590113377
186,0.475915777329103
186,0.475937964544829
186,0.475960151760556
186,0.475982338976282
186,0.476004526192008
186,0.476026713407734
186,0.476048900623461
186,0.476071087839187
186,0.476093275054913
186,0.47611546227064
186,0.476137649486366
186,0.476159836702092
186,0.476182023917819
186,0.476204211133545
186,0.476226398349271
186,0.476248585564997
186,0.476270772780724
186,0.47629295999645
186,0.476315147212176
186,0.476337334427903
187,0.476359521643629
187,0.476381708859355
187,0.476403896075082
187,0.476426083290808
187,0.476448270506534
187,0.47647045772226
187,0.476492644937987
187,0.476514832153713
187,0.476537019369439
187,0.476559206585166
187,0.476581393800892
187,0.476603581016618
187,0.476625768232345
187,0.476647955448071
187,0.476670142663797
187,0.476692329879523
187,0.47671451709525
187,0.476736704310976
187,0.476758891526702
187,0.476781078742429
187,0.476803265958155
187,0.476825453173881
187,0.476847640389608
187,0.476869827605334
187,0.47689201482106
187,0.476914202036786
187,0.476936389252513
187,0.476958576468239
187,0.476980763683965
187,0.477002950899692
187,0.477025138115418
187,0.477047325331144
187,0.47706951254687
187,0.477091699762597
187,0.477113886978323
187,0.477136074194049
187,0.477158261409776
188,0.477180448625502
188,0.477202635841228
188,0.477224823056955
188,0.477247010272681
188,0.477269197488407
188,0.477291384704133
188,0.47731357191986
188,0.477335759135586
188,0.477357946351312
188,0.477380133567039
188,0.477402320782765
188,0.477424507998491
188,0.477446695214218
188,0.477468882429944
188,0.47749106964567
188,0.477513256861396
188,0.477535444077123
188,0.477557631292849
188,0.477579818508575
188,0.477602005724302
188,0.477624192940028
188,0.477646380155754
188,0.477668567371481
188,0.477690754587207
189,0.477712941802933
189,0.477735129018659
189,0.477757316234386
189,0.477779503450112
189,0.477801690665838
189,0.477823877881565
189,0.477846065097291
189,0.477868252313017
189,0.477890439528744
189,0.47791262674447
189,0.477934813960196
189,0.477957001175922
189,0.477979188391649
189,0.478001375607375
189,0.478023562823101
189,0.478045750038828
189,0.478067937254554
189,0.47809012447028
189,0.478112311686007
189,0.478134498901733
189,0.478156686117459
189,0.478178873333185
189,0.478201060548912
189,0.478223247764638
189,0.478245434980364
189,0.478267622196091
189,0.478289809411817
189,0.478311996627543
189,0.47833418384327
189,0.478356371058996
189,0.478378558274722
189,0.478400745490448
189,0.478422932706175
189,0.478445119921901
189,0.478467307137627
189,0.478489494353354
189,0.47851168156908
189,0.478533868784806
189,0.478556056000532
189,0.478578243216259
189,0.478600430431985
189,0.478622617647711
189,0.478644804863438
189,0.478666992079164
189,0.47868917929489
189,0.478711366510617
189,0.478733553726343
189,0.478755740942069
189,0.478777928157795
189,0.478800115373522
189,0.478822302589248
189,0.478844489804974
189,0.478866677020701
189,0.478888864236427
190,0.478911051452153
190,0.47893323866788
190,0.478955425883606
190,0.478977613099332
190,0.478999800315058
190,0.479021987530785
190,0.479044174746511
190,0.479066361962237
190,0.479088549177964
190,0.47911073639369
190,0.479132923609416
190,0.479155110825143
190,0.479177298040869
190,0.479199485256595
190,0.479221672472321
190,0.479243859688048
190,0.479266046903774
190,0.4792882341195
190,0.479310421335227
190,0.479332608550953
190,0.479354795766679
190,0.479376982982406
190,0.479399170198132
190,0.479421357413858
190,0.479443544629584
190,0.479465731845311
190,0.479487919061037
190,0.479510106276763
191,0.47953229349249
191,0.479554480708216
191,0.479576667923942
191,0.479598855139669
191,0.479621042355395
191,0.479643229571121
191,0.479665416786847
191,0.479687604002574
191,0.4797097912183
191,0.479731978434026
191,0.479754165649753
191,0.479776352865479
191,0.479798540081205
191,0.479820727296931
191,0.479842914512658
191,0.479865101728384
191,0.47988728894411
191,0.479909476159837
191,0.479931663375563
191,0.479953850591289
191,0.479976037807016
191,0.479998225022742
192,0.480020412238468
192,0.480042599454194
192,0.480064786669921
192,0.480086973885647
192,0.480109161101373
192,0.4801313483171
192,0.480153535532826
192,0.480175722748552
192,0.480197909964279
192,0.480220097180005
192,0.480242284395731
192,0.480264471611457
192,0.480286658827184
192,0.48030884604291
192,0.480331033258636
192,0.480353220474363
192,0.480375407690089
192,0.480397594905815
192,0.480419782121542
192,0.480441969337268
192,0.480464156552994
192,0.48048634376872
192,0.480508530984447
192,0.480530718200173
192,0.480552905415899
192,0.480575092631626
192,0.480597279847352
192,0.480619467063078
192,0.480641654278805
192,0.480663841494531
192,0.480686028710257
192,0.480708215925983
192,0.48073040314171
192,0.480752590357436
192,0.480774777573162
192,0.480796964788889
192,0.480819152004615
192,0.480841339220341
192,0.480863526436068
192,0.480885713651794
192,0.48090790086752
192,0.480930088083246
192,0.480952275298973
192,0.480974462514699
192,0.480996649730425
193,0.481018836946152
193,0.481041024161878
193,0.481063211377604
193,0.481085398593331
193,0.481107585809057
193,0.481129773024783
193,0.481151960240509
193,0.481174147456236
193,0.481196334671962
193,0.481218521887688
193,0.481240709103415
193,0.481262896319141
193,0.481285083534867
193,0.481307270750593
193,0.48132945796632
193,0.481351645182046
193,0.481373832397772
193,0.481396019613499
193,0.481418206829225
193,0.481440394044951
193,0.481462581260678
194,0.481484768476404
194,0.48150695569213
194,0.481529142907856
194,0.481551330123583
194,0.481573517339309
194,0.481595704555035
194,0.481617891770762
194,0.481640078986488
194,0.481662266202214
194,0.481684453417941
194,0.481706640633667
194,0.481728827849393
194,0.481751015065119
194,0.481773202280846
194,0.481795389496572
194,0.481817576712298
194,0.481839763928025
194,0.481861951143751
194,0.481884138359477
194,0.481906325575204
194,0.48192851279093
194,0.481950700006656
194,0.481972887222382
194,0.481995074438109
194,0.482017261653835
194,0.482039448869561
194,0.482061636085288
194,0.482083823301014
194,0.48210601051674
194,0.482128197732467
194,0.482150384948193
194,0.482172572163919
194,0.482194759379645
194,0.482216946595372
194,0.482239133811098
194,0.482261321026824
194,0.482283508242551
194,0.482305695458277
194,0.482327882674003
194,0.48235006988973
194,0.482372257105456
194,0.482394444321182
194,0.482416631536908
194,0.482438818752635
194,0.482461005968361
194,0.482483193184087
194,0.482505380399814
194,0.48252756761554
194,0.482549754831266
194,0.482571942046992
194,0.482594129262719
194,0.482616316478445
194,0.482638503694171
194,0.482660690909898
194,0.482682878125624
194,0.48270506534135
194,0.482727252557077
195,0.482749439772803
195,0.482771626988529
195,0.482793814204255
195,0.482816001419982
195,0.482838188635708
195,0.482860375851434
195,0.482882563067161
195,0.482904750282887
195,0.482926937498613
195,0.48294912471434
195,0.482971311930066
195,0.482993499145792
195,0.483015686361518
195,0.483037873577245
195,0.483060060792971
195,0.483082248008697
195,0.483104435224424
195,0.48312662244015
195,0.483148809655876
195,0.483170996871603
195,0.483193184087329
195,0.483215371303055
195,0.483237558518781
195,0.483259745734508
195,0.483281932950234
195,0.48330412016596
195,0.483326307381687
195,0.483348494597413
195,0.483370681813139
195,0.483392869028866
196,0.483415056244592
196,0.483437243460318
196,0.483459430676044
196,0.483481617891771
196,0.483503805107497
196,0.483525992323223
196,0.48354817953895
196,0.483570366754676
196,0.483592553970402
196,0.483614741186129
196,0.483636928401855
196,0.483659115617581
196,0.483681302833307
196,0.483703490049034
196,0.48372567726476
196,0.483747864480486
197,0.483770051696213
197,0.483792238911939
197,0.483814426127665
197,0.483836613343392
197,0.483858800559118
197,0.483880987774844
197,0.48390317499057
197,0.483925362206297
197,0.483947549422023
197,0.483969736637749
197,0.483991923853476
197,0.484014111069202
197,0.484036298284928
197,0.484058485500655
197,0.484080672716381
197,0.484102859932107
197,0.484125047147833
197,0.48414723436356
197,0.484169421579286
197,0.484191608795012
197,0.484213796010739
197,0.484235983226465
197,0.484258170442191
197,0.484280357657917
197,0.484302544873644
197,0.48432473208937
197,0.484346919305096
197,0.484369106520823
197,0.484391293736549
197,0.484413480952275
197,0.484435668168002
197,0.484457855383728
197,0.484480042599454
197,0.48450222981518
197,0.484524417030907
197,0.484546604246633
197,0.484568791462359
197,0.484590978678086
197,0.484613165893812
197,0.484635353109538
197,0.484657540325265
197,0.484679727540991
197,0.484701914756717
197,0.484724101972443
197,0.48474628918817
197,0.484768476403896
197,0.484790663619622
197,0.484812850835349
197,0.484835038051075
197,0.484857225266801
197,0.484879412482528
197,0.484901599698254
197,0.48492378691398
197,0.484945974129706
197,0.484968161345433
197,0.484990348561159
197,0.485012535776885
197,0.485034722992612
197,0.485056910208338
197,0.485079097424064
197,0.485101284639791
197,0.485123471855517
197,0.485145659071243
197,0.485167846286969
197,0.485190033502696
197,0.485212220718422
197,0.485234407934148
197,0.485256595149875
197,0.485278782365601
197,0.485300969581327
197,0.485323156797054
197,0.48534534401278
197,0.485367531228506
197,0.485389718444232
197,0.485411905659959
197,0.485434092875685
197,0.485456280091411
197,0.485478467307138
197,0.485500654522864
197,0.48552284173859
197,0.485545028954317
197,0.485567216170043
197,0.485589403385769
197,0.485611590601495
197,0.485633777817222
197,0.485655965032948
197,0.485678152248674
197,0.485700339464401
197,0.485722526680127
197,0.485744713895853
197,0.485766901111579
197,0.485789088327306
197,0.485811275543032
197,0.485833462758758
198,0.485855649974485
198,0.485877837190211
198,0.485900024405937
198,0.485922211621664
198,0.48594439883739
198,0.485966586053116
198,0.485988773268842
198,0.486010960484569
198,0.486033147700295
198,0.486055334916021
198,0.486077522131748
198,0.486099709347474
198,0.4861218965632
198,0.486144083778927
198,0.486166270994653
198,0.486188458210379
198,0.486210645426105
198,0.486232832641832
198,0.486255019857558
198,0.486277207073284
198,0.486299394289011
198,0.486321581504737
198,0.486343768720463
198,0.48636595593619
198,0.486388143151916
198,0.486410330367642
199,0.486432517583368
199,0.486454704799095
199,0.486476892014821
199,0.486499079230547
199,0.486521266446274
199,0.486543453662
199,0.486565640877726
199,0.486587828093453
199,0.486610015309179
199,0.486632202524905
199,0.486654389740631
199,0.486676576956358
199,0.486698764172084
199,0.48672095138781
199,0.486743138603537
199,0.486765325819263
199,0.486787513034989
199,0.486809700250716
199,0.486831887466442
199,0.486854074682168
199,0.486876261897894
199,0.486898449113621
199,0.486920636329347
199,0.486942823545073
199,0.4869650107608
199,0.486987197976526
199,0.487009385192252
199,0.487031572407979
199,0.487053759623705
199,0.487075946839431
199,0.487098134055157
199,0.487120321270884
199,0.48714250848661
199,0.487164695702336
199,0.487186882918063
199,0.487209070133789
199,0.487231257349515
199,0.487253444565242
199,0.487275631780968
199,0.487297818996694
199,0.48732000621242
199,0.487342193428147
199,0.487364380643873
199,0.487386567859599
199,0.487408755075326
199,0.487430942291052
199,0.487453129506778
199,0.487475316722504
199,0.487497503938231
199,0.487519691153957
199,0.487541878369683
199,0.48756406558541
199,0.487586252801136
199,0.487608440016862
199,0.487630627232589
199,0.487652814448315
199,0.487675001664041
199,0.487697188879767
199,0.487719376095494
199,0.48774156331122
199,0.487763750526946
199,0.487785937742673
199,0.487808124958399
199,0.487830312174125
199,0.487852499389852
199,0.487874686605578
199,0.487896873821304
199,0.48791906103703
199,0.487941248252757
199,0.487963435468483
199,0.487985622684209
199,0.488007809899936
199,0.488029997115662
199,0.488052184331388
199,0.488074371547115
199,0.488096558762841
199,0.488118745978567
199,0.488140933194293
199,0.48816312041002
199,0.488185307625746
199,0.488207494841472
199,0.488229682057199
199,0.488251869272925
199,0.488274056488651
199,0.488296243704378
199,0.488318430920104
199,0.48834061813583
199,0.488362805351556
199,0.488384992567283
199,0.488407179783009
199,0.488429366998735
199,0.488451554214462
199,0.488473741430188
199,0.488495928645914
199,0.488518115861641
199,0.488540303077367
199,0.488562490293093
199,0.488584677508819
199,0.488606864724546
199,0.488629051940272
199,0.488651239155998
199,0.488673426371725
199,0.488695613587451
199,0.488717800803177
199,0.488739988018904
199,0.48876217523463
199,0.488784362450356
199,0.488806549666082
199,0.488828736881809
199,0.488850924097535
199,0.488873111313261
199,0.488895298528988
199,0.488917485744714
199,0.48893967296044
199,0.488961860176166
199,0.488984047391893
199,0.489006234607619
199,0.489028421823345
199,0.489050609039072
199,0.489072796254798
199,0.489094983470524
199,0.489117170686251
199,0.489139357901977
199,0.489161545117703
199,0.489183732333429
199,0.489205919549156
199,0.489228106764882
199,0.489250293980608
199,0.489272481196335
199,0.489294668412061
199,0.489316855627787
199,0.489339042843514
199,0.48936123005924
199,0.489383417274966
199,0.489405604490692
199,0.489427791706419
199,0.489449978922145
199,0.489472166137871
199,0.489494353353598
199,0.489516540569324
199,0.48953872778505
199,0.489560915000777
199,0.489583102216503
199,0.489605289432229
199,0.489627476647955
199,0.489649663863682
199,0.489671851079408
199,0.489694038295134
199,0.489716225510861
199,0.489738412726587
199,0.489760599942313
199,0.48978278715804
199,0.489804974373766
199,0.489827161589492
199,0.489849348805218
199,0.489871536020945
199,0.489893723236671
199,0.489915910452397
199,0.489938097668124
199,0.48996028488385
199,0.489982472099576
199,0.490004659315303
199,0.490026846531029
199,0.490049033746755
199,0.490071220962481
199,0.490093408178208
199,0.490115595393934
199,0.49013778260966
199,0.490159969825387
199,0.490182157041113
199,0.490204344256839
199,0.490226531472566
199,0.490248718688292
199,0.490270905904018
199,0.490293093119744
199,0.490315280335471
199,0.490337467551197
199,0.490359654766923
199,0.49038184198265
199,0.490404029198376
199,0.490426216414102
199,0.490448403629828
199,0.490470590845555
199,0.490492778061281
199,0.490514965277007
199,0.490537152492734
199,0.49055933970846
199,0.490581526924186
199,0.490603714139913
199,0.490625901355639
199,0.490648088571365
199,0.490670275787091
199,0.490692463002818
199,0.490714650218544
199,0.49073683743427
199,0.490759024649997
199,0.490781211865723
199,0.490803399081449
199,0.490825586297176
199,0.490847773512902
199,0.490869960728628
199,0.490892147944354
199,0.490914335160081
199,0.490936522375807
199,0.490958709591533
199,0.49098089680726
199,0.491003084022986
199,0.491025271238712
199,0.491047458454439
199,0.491069645670165
199,0.491091832885891
199,0.491114020101617
199,0.491136207317344
199,0.49115839453307
199,0.491180581748796
199,0.491202768964523
199,0.491224956180249
199,0.491247143395975
199,0.491269330611702
199,0.491291517827428
199,0.491313705043154
199,0.49133589225888
199,0.491358079474607
199,0.491380266690333
199,0.491402453906059
199,0.491424641121786
199,0.491446828337512
199,0.491469015553238
199,0.491491202768965
199,0.491513389984691
199,0.491535577200417
199,0.491557764416143
199,0.49157995163187
199,0.491602138847596
199,0.491624326063322
199,0.491646513279049
199,0.491668700494775
199,0.491690887710501
199,0.491713074926228
199,0.491735262141954
199,0.49175744935768
199,0.491779636573406
199,0.491801823789133
199,0.491824011004859
199,0.491846198220585
199,0.491868385436312
199,0.491890572652038
199,0.491912759867764
199,0.491934947083491
199,0.491957134299217
199,0.491979321514943
199,0.492001508730669
199,0.492023695946396
199,0.492045883162122
199,0.492068070377848
199,0.492090257593575
199,0.492112444809301
199,0.492134632025027
199,0.492156819240753
199,0.49217900645648
199,0.492201193672206
199,0.492223380887932
199,0.492245568103659
199,0.492267755319385
199,0.492289942535111
199,0.492312129750838
199,0.492334316966564
199,0.49235650418229
199,0.492378691398016
199,0.492400878613743
199,0.492423065829469
199,0.492445253045195
199,0.492467440260922
199,0.492489627476648
199,0.492511814692374
199,0.492534001908101
199,0.492556189123827
199,0.492578376339553
199,0.492600563555279
199,0.492622750771006
199,0.492644937986732
199,0.492667125202458
199,0.492689312418185
199,0.492711499633911
199,0.492733686849637
199,0.492755874065364
199,0.49277806128109
199,0.492800248496816
199,0.492822435712542
199,0.492844622928269
199,0.492866810143995
199,0.492888997359721
199,0.492911184575448
199,0.492933371791174
199,0.4929555590069
199,0.492977746222627
199,0.492999933438353
199,0.493022120654079
199,0.493044307869805
199,0.493066495085532
199,0.493088682301258
199,0.493110869516984
199,0.493133056732711
199,0.493155243948437
199,0.493177431164163
199,0.49319961837989
199,0.493221805595616
199,0.493243992811342
199,0.493266180027068
199,0.493288367242795
199,0.493310554458521
199,0.493332741674247
199,0.493354928889974
199,0.4933771161057
199,0.493399303321426
199,0.493421490537153
199,0.493443677752879
199,0.493465864968605
199,0.493488052184331
199,0.493510239400058
199,0.493532426615784
199,0.49355461383151
199,0.493576801047237
199,0.493598988262963
199,0.493621175478689
199,0.493643362694415
199,0.493665549910142
199,0.493687737125868
199,0.493709924341594
199,0.493732111557321
199,0.493754298773047
199,0.493776485988773
199,0.4937986732045
199,0.493820860420226
199,0.493843047635952
199,0.493865234851678
199,0.493887422067405
199,0.493909609283131
199,0.493931796498857
199,0.493953983714584
199,0.49397617093031
199,0.493998358146036
199,0.494020545361763
199,0.494042732577489
199,0.494064919793215
199,0.494087107008941
199,0.494109294224668
199,0.494131481440394
199,0.49415366865612
199,0.494175855871847
199,0.494198043087573
199,0.494220230303299
199,0.494242417519026
199,0.494264604734752
199,0.494286791950478
199,0.494308979166204
199,0.494331166381931
199,0.494353353597657
199,0.494375540813383
199,0.49439772802911
199,0.494419915244836
199,0.494442102460562
199,0.494464289676289
199,0.494486476892015
199,0.494508664107741
199,0.494530851323467
199,0.494553038539194
199,0.49457522575492
199,0.494597412970646
199,0.494619600186373
199,0.494641787402099
199,0.494663974617825
199,0.494686161833552
199,0.494708349049278
199,0.494730536265004
199,0.49475272348073
199,0.494774910696457
199,0.494797097912183
199,0.494819285127909
199,0.494841472343636
199,0.494863659559362
199,0.494885846775088
199,0.494908033990815
199,0.494930221206541
199,0.494952408422267
199,0.494974595637993
199,0.49499678285372
199,0.495018970069446
199,0.495041157285172
199,0.495063344500899
199,0.495085531716625
199,0.495107718932351
199,0.495129906148078
199,0.495152093363804
199,0.49517428057953
199,0.495196467795256
199,0.495218655010983
199,0.495240842226709
199,0.495263029442435
199,0.495285216658162
199,0.495307403873888
199,0.495329591089614
199,0.49535177830534
199,0.495373965521067
199,0.495396152736793
199,0.495418339952519
199,0.495440527168246
199,0.495462714383972
199,0.495484901599698
199,0.495507088815425
199,0.495529276031151
199,0.495551463246877
199,0.495573650462603
199,0.49559583767833
199,0.495618024894056
199,0.495640212109782
199,0.495662399325509
199,0.495684586541235
199,0.495706773756961
199,0.495728960972688
199,0.495751148188414
199,0.49577333540414
199,0.495795522619866
199,0.495817709835593
199,0.495839897051319
199,0.495862084267045
199,0.495884271482772
199,0.495906458698498
199,0.495928645914224
199,0.495950833129951
199,0.495973020345677
199,0.495995207561403
199,0.496017394777129
199,0.496039581992856
199,0.496061769208582
199,0.496083956424308
199,0.496106143640035
199,0.496128330855761
199,0.496150518071487
199,0.496172705287214
199,0.49619489250294
199,0.496217079718666
199,0.496239266934392
199,0.496261454150119
199,0.496283641365845
199,0.496305828581571
199,0.496328015797298
199,0.496350203013024
199,0.49637239022875
199,0.496394577444477
199,0.496416764660203
199,0.496438951875929
199,0.496461139091655
199,0.496483326307382
199,0.496505513523108
199,0.496527700738834
199,0.496549887954561
199,0.496572075170287
199,0.496594262386013
199,0.496616449601739
199,0.496638636817466
199,0.496660824033192
199,0.496683011248918
199,0.496705198464645
200,0.496727385680371
200,0.496749572896097
200,0.496771760111824
200,0.49679394732755
200,0.496816134543276
200,0.496838321759002
200,0.496860508974729
200,0.496882696190455
200,0.496904883406181
200,0.496927070621908
200,0.496949257837634
200,0.49697144505336
200,0.496993632269087
200,0.497015819484813
200,0.497038006700539
200,0.497060193916265
200,0.497082381131992
200,0.497104568347718
200,0.497126755563444
200,0.497148942779171
200,0.497171129994897
200,0.497193317210623
200,0.49721550442635
200,0.497237691642076
200,0.497259878857802
200,0.497282066073528
200,0.497304253289255
200,0.497326440504981
200,0.497348627720707
200,0.497370814936434
200,0.49739300215216
200,0.497415189367886
200,0.497437376583613
200,0.497459563799339
200,0.497481751015065
200,0.497503938230791
200,0.497526125446518
200,0.497548312662244
200,0.49757049987797
200,0.497592687093697
200,0.497614874309423
200,0.497637061525149
200,0.497659248740876
200,0.497681435956602
200,0.497703623172328
200,0.497725810388054
200,0.497747997603781
200,0.497770184819507
200,0.497792372035233
200,0.49781455925096
200,0.497836746466686
200,0.497858933682412
200,0.497881120898139
200,0.497903308113865
200,0.497925495329591
200,0.497947682545317
200,0.497969869761044
200,0.49799205697677
200,0.498014244192496
200,0.498036431408223
200,0.498058618623949
200,0.498080805839675
200,0.498102993055401
200,0.498125180271128
200,0.498147367486854
200,0.49816955470258
200,0.498191741918307
200,0.498213929134033
200,0.498236116349759
200,0.498258303565486
200,0.498280490781212
200,0.498302677996938
200,0.498324865212664
200,0.498347052428391
200,0.498369239644117
200,0.498391426859843
200,0.49841361407557
200,0.498435801291296
200,0.498457988507022
200,0.498480175722749
200,0.498502362938475
200,0.498524550154201
200,0.498546737369927
200,0.498568924585654
200,0.49859111180138
200,0.498613299017106
200,0.498635486232833
200,0.498657673448559
200,0.498679860664285
200,0.498702047880012
200,0.498724235095738
200,0.498746422311464
200,0.49876860952719
200,0.498790796742917
200,0.498812983958643
200,0.498835171174369
200,0.498857358390096
200,0.498879545605822
200,0.498901732821548
200,0.498923920037275
200,0.498946107253001
200,0.498968294468727
200,0.498990481684453
200,0.49901266890018
200,0.499034856115906
200,0.499057043331632
200,0.499079230547359
200,0.499101417763085
200,0.499123604978811
200,0.499145792194538
200,0.499167979410264
200,0.49919016662599
200,0.499212353841716
200,0.499234541057443
200,0.499256728273169
200,0.499278915488895
200,0.499301102704622
200,0.499323289920348
200,0.499345477136074
200,0.4993676643518
200,0.499389851567527
200,0.499412038783253
200,0.499434225998979
200,0.499456413214706
200,0.499478600430432
200,0.499500787646158
200,0.499522974861885
200,0.499545162077611
200,0.499567349293337
200,0.499589536509063
200,0.49961172372479
200,0.499633910940516
200,0.499656098156242
200,0.499678285371969
200,0.499700472587695
200,0.499722659803421
200,0.499744847019148
200,0.499767034234874
200,0.4997892214506
200,0.499811408666326
200,0.499833595882053
200,0.499855783097779
200,0.499877970313505
200,0.499900157529232
200,0.499922344744958
200,0.499944531960684
200,0.499966719176411
200,0.499988906392137
200,0.500011093607863
200,0.500033280823589
200,0.500055468039316
200,0.500077655255042
200,0.500099842470768
200,0.500122029686495
200,0.500144216902221
200,0.500166404117947
200,0.500188591333674
200,0.5002107785494
200,0.500232965765126
200,0.500255152980852
200,0.500277340196579
200,0.500299527412305
200,0.500321714628031
200,0.500343901843758
200,0.500366089059484
200,0.50038827627521
200,0.500410463490937
200,0.500432650706663
200,0.500454837922389
201,0.500477025138115
201,0.500499212353842
201,0.500521399569568
201,0.500543586785294
201,0.500565774001021
201,0.500587961216747
201,0.500610148432473
201,0.5006323356482
201,0.500654522863926
201,0.500676710079652
201,0.500698897295378
201,0.500721084511105
201,0.500743271726831
201,0.500765458942557
201,0.500787646158284
201,0.50080983337401
201,0.500832020589736
201,0.500854207805463
201,0.500876395021189
201,0.500898582236915
201,0.500920769452641
201,0.500942956668368
201,0.500965143884094
201,0.50098733109982
201,0.501009518315547
202,0.501031705531273
202,0.501053892746999
202,0.501076079962726
202,0.501098267178452
202,0.501120454394178
202,0.501142641609904
202,0.501164828825631
202,0.501187016041357
202,0.501209203257083
202,0.50123139047281
202,0.501253577688536
202,0.501275764904262
202,0.501297952119989
202,0.501320139335715
202,0.501342326551441
202,0.501364513767167
202,0.501386700982894
202,0.50140888819862
202,0.501431075414346
202,0.501453262630073
202,0.501475449845799
202,0.501497637061525
202,0.501519824277252
202,0.501542011492978
202,0.501564198708704
202,0.50158638592443
202,0.501608573140157
202,0.501630760355883
203,0.501652947571609
203,0.501675134787335
203,0.501697322003062
203,0.501719509218788
203,0.501741696434514
203,0.501763883650241
203,0.501786070865967
203,0.501808258081693
203,0.50183044529742
203,0.501852632513146
203,0.501874819728872
203,0.501897006944598
203,0.501919194160325
203,0.501941381376051
203,0.501963568591777
203,0.501985755807504
203,0.50200794302323
203,0.502030130238956
203,0.502052317454683
203,0.502074504670409
203,0.502096691886135
203,0.502118879101861
203,0.502141066317588
203,0.502163253533314
204,0.50218544074904
204,0.502207627964767
204,0.502229815180493
204,0.502252002396219
204,0.502274189611946
204,0.502296376827672
204,0.502318564043398
204,0.502340751259124
204,0.502362938474851
204,0.502385125690577
204,0.502407312906303
204,0.50242950012203
204,0.502451687337756
204,0.502473874553482
204,0.502496061769209
204,0.502518248984935
204,0.502540436200661
204,0.502562623416387
205,0.502584810632114
205,0.50260699784784
205,0.502629185063566
205,0.502651372279293
205,0.502673559495019
205,0.502695746710745
205,0.502717933926472
205,0.502740121142198
205,0.502762308357924
205,0.50278449557365
205,0.502806682789377
205,0.502828870005103
205,0.502851057220829
205,0.502873244436556
205,0.502895431652282
205,0.502917618868008
205,0.502939806083735
205,0.502961993299461
205,0.502984180515187
205,0.503006367730913
205,0.50302855494664
206,0.503050742162366
206,0.503072929378092
206,0.503095116593819
206,0.503117303809545
206,0.503139491025271
206,0.503161678240998
206,0.503183865456724
206,0.50320605267245
206,0.503228239888176
206,0.503250427103903
206,0.503272614319629
206,0.503294801535355
206,0.503316988751082
206,0.503339175966808
206,0.503361363182534
206,0.503383550398261
206,0.503405737613987
207,0.503427924829713
207,0.503450112045439
207,0.503472299261166
207,0.503494486476892
207,0.503516673692618
207,0.503538860908345
207,0.503561048124071
207,0.503583235339797
207,0.503605422555524
207,0.50362760977125
207,0.503649796986976
207,0.503671984202702
207,0.503694171418429
207,0.503716358634155
207,0.503738545849881
207,0.503760733065608
207,0.503782920281334
207,0.50380510749706
207,0.503827294712787
208,0.503849481928513
208,0.503871669144239
208,0.503893856359965
208,0.503916043575692
208,0.503938230791418
208,0.503960418007144
208,0.503982605222871
208,0.504004792438597
208,0.504026979654323
208,0.50404916687005
208,0.504071354085776
208,0.504093541301502
209,0.504115728517228
209,0.504137915732955
209,0.504160102948681
209,0.504182290164407
209,0.504204477380134
209,0.50422666459586
209,0.504248851811586
209,0.504271039027313
209,0.504293226243039
209,0.504315413458765
209,0.504337600674491
209,0.504359787890218
209,0.504381975105944
209,0.50440416232167
209,0.504426349537397
209,0.504448536753123
209,0.504470723968849
209,0.504492911184575
209,0.504515098400302
209,0.504537285616028
209,0.504559472831754
209,0.504581660047481
209,0.504603847263207
209,0.504626034478933
209,0.50464822169466
209,0.504670408910386
209,0.504692596126112
209,0.504714783341838
209,0.504736970557565
209,0.504759157773291
209,0.504781344989017
209,0.504803532204744
209,0.50482571942047
209,0.504847906636196
209,0.504870093851922
209,0.504892281067649
209,0.504914468283375
209,0.504936655499101
209,0.504958842714828
209,0.504981029930554
209,0.50500321714628
209,0.505025404362007
209,0.505047591577733
209,0.505069778793459
209,0.505091966009185
209,0.505114153224912
209,0.505136340440638
209,0.505158527656364
209,0.505180714872091
209,0.505202902087817
210,0.505225089303543
210,0.50524727651927
210,0.505269463734996
210,0.505291650950722
210,0.505313838166448
210,0.505336025382175
210,0.505358212597901
210,0.505380399813627
210,0.505402587029354
210,0.50542477424508
210,0.505446961460806
210,0.505469148676533
210,0.505491335892259
210,0.505513523107985
210,0.505535710323711
210,0.505557897539438
210,0.505580084755164
211,0.50560227197089
211,0.505624459186617
211,0.505646646402343
211,0.505668833618069
211,0.505691020833796
211,0.505713208049522
211,0.505735395265248
211,0.505757582480974
211,0.505779769696701
211,0.505801956912427
211,0.505824144128153
211,0.50584633134388
211,0.505868518559606
211,0.505890705775332
211,0.505912892991059
211,0.505935080206785
211,0.505957267422511
211,0.505979454638237
211,0.506001641853964
211,0.50602382906969
211,0.506046016285416
211,0.506068203501143
211,0.506090390716869
211,0.506112577932595
211,0.506134765148322
211,0.506156952364048
211,0.506179139579774
212,0.5062013267955
212,0.506223514011227
212,0.506245701226953
212,0.506267888442679
212,0.506290075658406
212,0.506312262874132
212,0.506334450089858
212,0.506356637305585
212,0.506378824521311
212,0.506401011737037
212,0.506423198952763
212,0.50644538616849
212,0.506467573384216
212,0.506489760599942
212,0.506511947815669
213,0.506534135031395
213,0.506556322247121
213,0.506578509462848
213,0.506600696678574
213,0.5066228838943
213,0.506645071110026
213,0.506667258325753
213,0.506689445541479
213,0.506711632757205
213,0.506733819972932
213,0.506756007188658
213,0.506778194404384
213,0.506800381620111
213,0.506822568835837
213,0.506844756051563
213,0.506866943267289
213,0.506889130483016
213,0.506911317698742
213,0.506933504914468
213,0.506955692130195
214,0.506977879345921
214,0.507000066561647
214,0.507022253777374
214,0.5070444409931
214,0.507066628208826
214,0.507088815424552
214,0.507111002640279
214,0.507133189856005
214,0.507155377071731
214,0.507177564287458
214,0.507199751503184
214,0.50722193871891
214,0.507244125934636
214,0.507266313150363
214,0.507288500366089
214,0.507310687581815
214,0.507332874797542
214,0.507355062013268
214,0.507377249228994
214,0.507399436444721
214,0.507421623660447
214,0.507443810876173
214,0.507465998091899
215,0.507488185307626
215,0.507510372523352
215,0.507532559739078
215,0.507554746954805
215,0.507576934170531
215,0.507599121386257
215,0.507621308601984
215,0.50764349581771
215,0.507665683033436
215,0.507687870249162
215,0.507710057464889
215,0.507732244680615
215,0.507754431896341
215,0.507776619112068
215,0.507798806327794
216,0.50782099354352
216,0.507843180759247
216,0.507865367974973
216,0.507887555190699
216,0.507909742406425
216,0.507931929622152
216,0.507954116837878
216,0.507976304053604
216,0.507998491269331
216,0.508020678485057
216,0.508042865700783
216,0.508065052916509
216,0.508087240132236
216,0.508109427347962
216,0.508131614563688
216,0.508153801779415
216,0.508175988995141
216,0.508198176210867
216,0.508220363426594
216,0.50824255064232
216,0.508264737858046
216,0.508286925073772
216,0.508309112289499
216,0.508331299505225
216,0.508353486720951
216,0.508375673936678
216,0.508397861152404
216,0.50842004836813
216,0.508442235583857
217,0.508464422799583
217,0.508486610015309
217,0.508508797231035
217,0.508530984446762
217,0.508553171662488
217,0.508575358878214
217,0.508597546093941
217,0.508619733309667
217,0.508641920525393
217,0.50866410774112
217,0.508686294956846
217,0.508708482172572
217,0.508730669388298
217,0.508752856604025
217,0.508775043819751
217,0.508797231035477
217,0.508819418251204
217,0.50884160546693
217,0.508863792682656
217,0.508885979898383
217,0.508908167114109
217,0.508930354329835
217,0.508952541545561
217,0.508974728761288
217,0.508996915977014
217,0.50901910319274
217,0.509041290408467
217,0.509063477624193
218,0.509085664839919
218,0.509107852055646
218,0.509130039271372
218,0.509152226487098
218,0.509174413702824
218,0.509196600918551
218,0.509218788134277
218,0.509240975350003
218,0.50926316256573
218,0.509285349781456
218,0.509307536997182
218,0.509329724212909
218,0.509351911428635
218,0.509374098644361
218,0.509396285860087
218,0.509418473075814
218,0.50944066029154
218,0.509462847507266
218,0.509485034722993
218,0.509507221938719
218,0.509529409154445
218,0.509551596370172
218,0.509573783585898
218,0.509595970801624
218,0.50961815801735
218,0.509640345233077
218,0.509662532448803
218,0.509684719664529
218,0.509706906880256
218,0.509729094095982
219,0.509751281311708
219,0.509773468527434
219,0.509795655743161
219,0.509817842958887
219,0.509840030174613
219,0.50986221739034
219,0.509884404606066
219,0.509906591821792
219,0.509928779037519
219,0.509950966253245
219,0.509973153468971
219,0.509995340684697
219,0.510017527900424
219,0.51003971511615
219,0.510061902331876
219,0.510084089547603
219,0.510106276763329
219,0.510128463979055
219,0.510150651194782
219,0.510172838410508
219,0.510195025626234
219,0.51021721284196
219,0.510239400057687
219,0.510261587273413
219,0.510283774489139
219,0.510305961704866
219,0.510328148920592
219,0.510350336136318
219,0.510372523352045
219,0.510394710567771
219,0.510416897783497
219,0.510439084999223
219,0.51046127221495
219,0.510483459430676
219,0.510505646646402
219,0.510527833862129
219,0.510550021077855
219,0.510572208293581
219,0.510594395509308
219,0.510616582725034
220,0.51063876994076
220,0.510660957156486
220,0.510683144372213
220,0.510705331587939
220,0.510727518803665
220,0.510749706019392
220,0.510771893235118
220,0.510794080450844
220,0.510816267666571
220,0.510838454882297
220,0.510860642098023
220,0.510882829313749
220,0.510905016529476
220,0.510927203745202
220,0.510949390960928
220,0.510971578176655
220,0.510993765392381
220,0.511015952608107
220,0.511038139823834
220,0.51106032703956
220,0.511082514255286
220,0.511104701471012
220,0.511126888686739
220,0.511149075902465
220,0.511171263118191
220,0.511193450333918
220,0.511215637549644
220,0.51123782476537
220,0.511260011981096
220,0.511282199196823
221,0.511304386412549
221,0.511326573628275
221,0.511348760844002
221,0.511370948059728
221,0.511393135275454
221,0.511415322491181
221,0.511437509706907
221,0.511459696922633
221,0.511481884138359
221,0.511504071354086
221,0.511526258569812
221,0.511548445785538
221,0.511570633001265
221,0.511592820216991
221,0.511615007432717
221,0.511637194648444
221,0.51165938186417
221,0.511681569079896
221,0.511703756295622
221,0.511725943511349
222,0.511748130727075
222,0.511770317942801
222,0.511792505158528
222,0.511814692374254
222,0.51183687958998
222,0.511859066805707
222,0.511881254021433
222,0.511903441237159
222,0.511925628452885
222,0.511947815668612
222,0.511970002884338
222,0.511992190100064
222,0.512014377315791
222,0.512036564531517
222,0.512058751747243
222,0.51208093896297
222,0.512103126178696
222,0.512125313394422
222,0.512147500610148
222,0.512169687825875
222,0.512191875041601
222,0.512214062257327
223,0.512236249473054
223,0.51225843668878
223,0.512280623904506
223,0.512302811120233
223,0.512324998335959
223,0.512347185551685
223,0.512369372767411
223,0.512391559983138
223,0.512413747198864
223,0.51243593441459
223,0.512458121630317
223,0.512480308846043
223,0.512502496061769
223,0.512524683277495
223,0.512546870493222
223,0.512569057708948
223,0.512591244924674
223,0.512613432140401
223,0.512635619356127
223,0.512657806571853
223,0.51267999378758
223,0.512702181003306
223,0.512724368219032
223,0.512746555434758
224,0.512768742650485
224,0.512790929866211
224,0.512813117081937
224,0.512835304297664
224,0.51285749151339
224,0.512879678729116
224,0.512901865944843
224,0.512924053160569
224,0.512946240376295
224,0.512968427592021
224,0.512990614807748
224,0.513012802023474
224,0.5130349892392
224,0.513057176454927
224,0.513079363670653
224,0.513101550886379
224,0.513123738102106
224,0.513145925317832
224,0.513168112533558
224,0.513190299749284
224,0.513212486965011
224,0.513234674180737
224,0.513256861396463
224,0.51327904861219
224,0.513301235827916
225,0.513323423043642
225,0.513345610259369
225,0.513367797475095
225,0.513389984690821
225,0.513412171906547
225,0.513434359122274
225,0.513456546338
225,0.513478733553726
225,0.513500920769453
225,0.513523107985179
225,0.513545295200905
225,0.513567482416632
225,0.513589669632358
225,0.513611856848084
225,0.51363404406381
225,0.513656231279537
225,0.513678418495263
225,0.513700605710989
225,0.513722792926716
225,0.513744980142442
225,0.513767167358168
225,0.513789354573895
225,0.513811541789621
225,0.513833729005347
225,0.513855916221073
225,0.5138781034368
226,0.513900290652526
226,0.513922477868252
226,0.513944665083979
226,0.513966852299705
226,0.513989039515431
226,0.514011226731158
226,0.514033413946884
226,0.51405560116261
226,0.514077788378336
226,0.514099975594063
226,0.514122162809789
226,0.514144350025515
226,0.514166537241242
226,0.514188724456968
226,0.514210911672694
226,0.514233098888421
226,0.514255286104147
226,0.514277473319873
226,0.514299660535599
226,0.514321847751326
226,0.514344034967052
226,0.514366222182778
226,0.514388409398505
226,0.514410596614231
226,0.514432783829957
226,0.514454971045683
226,0.51447715826141
227,0.514499345477136
227,0.514521532692862
227,0.514543719908589
227,0.514565907124315
227,0.514588094340041
227,0.514610281555768
227,0.514632468771494
227,0.51465465598722
227,0.514676843202946
227,0.514699030418673
227,0.514721217634399
227,0.514743404850125
227,0.514765592065852
228,0.514787779281578
228,0.514809966497304
228,0.514832153713031
228,0.514854340928757
228,0.514876528144483
228,0.514898715360209
228,0.514920902575936
228,0.514943089791662
228,0.514965277007388
228,0.514987464223115
228,0.515009651438841
228,0.515031838654567
228,0.515054025870294
228,0.51507621308602
228,0.515098400301746
228,0.515120587517472
228,0.515142774733199
228,0.515164961948925
228,0.515187149164651
228,0.515209336380378
228,0.515231523596104
229,0.51525371081183
229,0.515275898027556
229,0.515298085243283
229,0.515320272459009
229,0.515342459674735
229,0.515364646890462
229,0.515386834106188
229,0.515409021321914
229,0.515431208537641
229,0.515453395753367
229,0.515475582969093
229,0.515497770184819
229,0.515519957400546
229,0.515542144616272
229,0.515564331831998
229,0.515586519047725
229,0.515608706263451
229,0.515630893479177
229,0.515653080694904
229,0.51567526791063
229,0.515697455126356
229,0.515719642342082
229,0.515741829557809
229,0.515764016773535
229,0.515786203989261
229,0.515808391204988
229,0.515830578420714
229,0.51585276563644
229,0.515874952852167
229,0.515897140067893
229,0.515919327283619
229,0.515941514499345
229,0.515963701715072
229,0.515985888930798
229,0.516008076146524
229,0.516030263362251
229,0.516052450577977
229,0.516074637793703
229,0.51609682500943
229,0.516119012225156
229,0.516141199440882
229,0.516163386656608
229,0.516185573872335
229,0.516207761088061
229,0.516229948303787
229,0.516252135519514
229,0.51627432273524
230,0.516296509950966
230,0.516318697166693
230,0.516340884382419
230,0.516363071598145
230,0.516385258813871
230,0.516407446029598
230,0.516429633245324
230,0.51645182046105
230,0.516474007676777
230,0.516496194892503
230,0.516518382108229
230,0.516540569323956
230,0.516562756539682
230,0.516584943755408
230,0.516607130971134
230,0.516629318186861
230,0.516651505402587
230,0.516673692618313
230,0.51669587983404
230,0.516718067049766
230,0.516740254265492
230,0.516762441481219
230,0.516784628696945
230,0.516806815912671
230,0.516829003128397
230,0.516851190344124
230,0.51687337755985
230,0.516895564775576
230,0.516917751991303
230,0.516939939207029
230,0.516962126422755
230,0.516984313638482
230,0.517006500854208
230,0.517028688069934
230,0.51705087528566
231,0.517073062501387
231,0.517095249717113
231,0.517117436932839
231,0.517139624148566
231,0.517161811364292
231,0.517183998580018
231,0.517206185795745
231,0.517228373011471
231,0.517250560227197
231,0.517272747442923
231,0.51729493465865
231,0.517317121874376
231,0.517339309090102
231,0.517361496305829
231,0.517383683521555
231,0.517405870737281
231,0.517428057953008
231,0.517450245168734
231,0.51747243238446
231,0.517494619600186
231,0.517516806815913
231,0.517538994031639
231,0.517561181247365
231,0.517583368463092
231,0.517605555678818
231,0.517627742894544
231,0.51764993011027
231,0.517672117325997
231,0.517694304541723
231,0.517716491757449
231,0.517738678973176
231,0.517760866188902
231,0.517783053404628
231,0.517805240620355
232,0.517827427836081
232,0.517849615051807
232,0.517871802267533
232,0.51789398948326
232,0.517916176698986
232,0.517938363914712
232,0.517960551130439
232,0.517982738346165
232,0.518004925561891
232,0.518027112777617
233,0.518049299993344
233,0.51807148720907
233,0.518093674424796
233,0.518115861640523
233,0.518138048856249
233,0.518160236071975
233,0.518182423287702
233,0.518204610503428
233,0.518226797719154
233,0.51824898493488
233,0.518271172150607
233,0.518293359366333
233,0.518315546582059
233,0.518337733797786
233,0.518359921013512
233,0.518382108229238
233,0.518404295444965
233,0.518426482660691
233,0.518448669876417
233,0.518470857092143
233,0.51849304430787
234,0.518515231523596
234,0.518537418739322
234,0.518559605955049
234,0.518581793170775
234,0.518603980386501
234,0.518626167602228
234,0.518648354817954
234,0.51867054203368
234,0.518692729249406
234,0.518714916465133
234,0.518737103680859
234,0.518759290896585
234,0.518781478112312
234,0.518803665328038
234,0.518825852543764
234,0.518848039759491
234,0.518870226975217
234,0.518892414190943
234,0.518914601406669
234,0.518936788622396
234,0.518958975838122
234,0.518981163053848
234,0.519003350269575
234,0.519025537485301
234,0.519047724701027
234,0.519069911916754
234,0.51909209913248
234,0.519114286348206
234,0.519136473563932
234,0.519158660779659
234,0.519180847995385
234,0.519203035211111
235,0.519225222426838
235,0.519247409642564
235,0.51926959685829
235,0.519291784074017
235,0.519313971289743
235,0.519336158505469
235,0.519358345721195
235,0.519380532936922
235,0.519402720152648
235,0.519424907368374
235,0.519447094584101
235,0.519469281799827
235,0.519491469015553
235,0.51951365623128
235,0.519535843447006
235,0.519558030662732
235,0.519580217878458
235,0.519602405094185
235,0.519624592309911
236,0.519646779525637
236,0.519668966741364
236,0.51969115395709
236,0.519713341172816
236,0.519735528388543
236,0.519757715604269
236,0.519779902819995
236,0.519802090035721
236,0.519824277251448
236,0.519846464467174
236,0.5198686516829
236,0.519890838898627
236,0.519913026114353
236,0.519935213330079
236,0.519957400545806
236,0.519979587761532
236,0.520001774977258
236,0.520023962192984
236,0.520046149408711
236,0.520068336624437
236,0.520090523840163
236,0.52011271105589
236,0.520134898271616
236,0.520157085487342
236,0.520179272703069
237,0.520201459918795
237,0.520223647134521
237,0.520245834350247
237,0.520268021565974
237,0.5202902087817
237,0.520312395997426
237,0.520334583213153
237,0.520356770428879
237,0.520378957644605
237,0.520401144860332
238,0.520423332076058
238,0.520445519291784
238,0.52046770650751
238,0.520489893723237
238,0.520512080938963
238,0.520534268154689
238,0.520556455370416
238,0.520578642586142
238,0.520600829801868
238,0.520623017017595
238,0.520645204233321
238,0.520667391449047
238,0.520689578664773
238,0.5207117658805
238,0.520733953096226
238,0.520756140311952
238,0.520778327527678
238,0.520800514743405
238,0.520822701959131
238,0.520844889174857
238,0.520867076390584
239,0.52088926360631
239,0.520911450822036
239,0.520933638037763
239,0.520955825253489
239,0.520978012469215
239,0.521000199684941
239,0.521022386900668
239,0.521044574116394
239,0.52106676133212
239,0.521088948547847
239,0.521111135763573
239,0.521133322979299
239,0.521155510195026
239,0.521177697410752
239,0.521199884626478
239,0.521222071842204
239,0.521244259057931
239,0.521266446273657
239,0.521288633489383
239,0.52131082070511
239,0.521333007920836
239,0.521355195136562
239,0.521377382352289
239,0.521399569568015
239,0.521421756783741
239,0.521443943999467
239,0.521466131215194
239,0.52148831843092
239,0.521510505646646
239,0.521532692862373
239,0.521554880078099
239,0.521577067293825
239,0.521599254509552
239,0.521621441725278
239,0.521643628941004
239,0.52166581615673
239,0.521688003372457
239,0.521710190588183
239,0.521732377803909
239,0.521754565019636
239,0.521776752235362
239,0.521798939451088
239,0.521821126666815
240,0.521843313882541
240,0.521865501098267
240,0.521887688313993
240,0.52190987552972
240,0.521932062745446
240,0.521954249961172
240,0.521976437176899
240,0.521998624392625
240,0.522020811608351
240,0.522042998824078
240,0.522065186039804
240,0.52208737325553
240,0.522109560471256
240,0.522131747686983
240,0.522153934902709
241,0.522176122118435
241,0.522198309334162
241,0.522220496549888
241,0.522242683765614
241,0.522264870981341
241,0.522287058197067
241,0.522309245412793
241,0.522331432628519
241,0.522353619844246
241,0.522375807059972
241,0.522397994275698
241,0.522420181491425
241,0.522442368707151
241,0.522464555922877
241,0.522486743138604
241,0.52250893035433
241,0.522531117570056
241,0.522553304785782
241,0.522575492001509
241,0.522597679217235
241,0.522619866432961
241,0.522642053648688
241,0.522664240864414
241,0.52268642808014
241,0.522708615295867
241,0.522730802511593
241,0.522752989727319
241,0.522775176943045
241,0.522797364158772
241,0.522819551374498
241,0.522841738590224
241,0.522863925805951
242,0.522886113021677
242,0.522908300237403
242,0.52293048745313
242,0.522952674668856
242,0.522974861884582
242,0.522997049100308
242,0.523019236316035
242,0.523041423531761
242,0.523063610747487
242,0.523085797963214
242,0.52310798517894
242,0.523130172394666
242,0.523152359610393
242,0.523174546826119
242,0.523196734041845
242,0.523218921257571
243,0.523241108473298
243,0.523263295689024
243,0.52328548290475
243,0.523307670120477
243,0.523329857336203
243,0.523352044551929
243,0.523374231767656
243,0.523396418983382
243,0.523418606199108
243,0.523440793414834
243,0.523462980630561
243,0.523485167846287
243,0.523507355062013
243,0.52352954227774
243,0.523551729493466
243,0.523573916709192
243,0.523596103924919
243,0.523618291140645
243,0.523640478356371
243,0.523662665572097
243,0.523684852787824
243,0.52370704000355
243,0.523729227219276
243,0.523751414435003
243,0.523773601650729
243,0.523795788866455
243,0.523817976082182
244,0.523840163297908
244,0.523862350513634
244,0.52388453772936
244,0.523906724945087
244,0.523928912160813
244,0.523951099376539
244,0.523973286592265
244,0.523995473807992
244,0.524017661023718
244,0.524039848239444
244,0.524062035455171
244,0.524084222670897
244,0.524106409886623
244,0.52412859710235
244,0.524150784318076
244,0.524172971533802
244,0.524195158749528
244,0.524217345965255
244,0.524239533180981
244,0.524261720396707
244,0.524283907612434
244,0.52430609482816
244,0.524328282043886
244,0.524350469259613
244,0.524372656475339
244,0.524394843691065
244,0.524417030906791
245,0.524439218122518
245,0.524461405338244
245,0.52448359255397
245,0.524505779769697
245,0.524527966985423
245,0.524550154201149
245,0.524572341416876
245,0.524594528632602
245,0.524616715848328
245,0.524638903064054
245,0.524661090279781
245,0.524683277495507
245,0.524705464711233
245,0.52472765192696
245,0.524749839142686
245,0.524772026358412
245,0.524794213574139
245,0.524816400789865
245,0.524838588005591
245,0.524860775221317
245,0.524882962437044
245,0.52490514965277
246,0.524927336868496
246,0.524949524084223
246,0.524971711299949
246,0.524993898515675
246,0.525016085731402
246,0.525038272947128
246,0.525060460162854
246,0.52508264737858
246,0.525104834594307
246,0.525127021810033
246,0.525149209025759
246,0.525171396241486
246,0.525193583457212
246,0.525215770672938
246,0.525237957888665
246,0.525260145104391
246,0.525282332320117
246,0.525304519535843
246,0.52532670675157
246,0.525348893967296
246,0.525371081183022
246,0.525393268398749
246,0.525415455614475
246,0.525437642830201
246,0.525459830045928
246,0.525482017261654
246,0.52550420447738
246,0.525526391693106
246,0.525548578908833
246,0.525570766124559
246,0.525592953340285
246,0.525615140556012
246,0.525637327771738
246,0.525659514987464
246,0.525681702203191
246,0.525703889418917
246,0.525726076634643
246,0.525748263850369
246,0.525770451066096
246,0.525792638281822
247,0.525814825497548
247,0.525837012713275
247,0.525859199929001
247,0.525881387144727
247,0.525903574360454
247,0.52592576157618
247,0.525947948791906
247,0.525970136007632
247,0.525992323223359
247,0.526014510439085
247,0.526036697654811
247,0.526058884870538
247,0.526081072086264
247,0.52610325930199
247,0.526125446517717
247,0.526147633733443
247,0.526169820949169
247,0.526192008164895
247,0.526214195380622
247,0.526236382596348
247,0.526258569812074
247,0.526280757027801
247,0.526302944243527
247,0.526325131459253
247,0.52634731867498
248,0.526369505890706
248,0.526391693106432
248,0.526413880322158
248,0.526436067537885
248,0.526458254753611
248,0.526480441969337
248,0.526502629185064
248,0.52652481640079
248,0.526547003616516
248,0.526569190832242
248,0.526591378047969
248,0.526613565263695
248,0.526635752479421
248,0.526657939695148
248,0.526680126910874
248,0.5267023141266
248,0.526724501342327
248,0.526746688558053
248,0.526768875773779
248,0.526791062989505
248,0.526813250205232
248,0.526835437420958
248,0.526857624636684
248,0.526879811852411
249,0.526901999068137
249,0.526924186283863
249,0.52694637349959
249,0.526968560715316
249,0.526990747931042
249,0.527012935146768
249,0.527035122362495
249,0.527057309578221
249,0.527079496793947
249,0.527101684009674
249,0.5271238712254
249,0.527146058441126
249,0.527168245656852
249,0.527190432872579
249,0.527212620088305
249,0.527234807304031
249,0.527256994519758
249,0.527279181735484
249,0.52730136895121
249,0.527323556166937
249,0.527345743382663
249,0.527367930598389
249,0.527390117814115
249,0.527412305029842
249,0.527434492245568
249,0.527456679461294
249,0.527478866677021
249,0.527501053892747
249,0.527523241108473
249,0.5275454283242
249,0.527567615539926
249,0.527589802755652
249,0.527611989971378
249,0.527634177187105
249,0.527656364402831
249,0.527678551618557
249,0.527700738834284
249,0.52772292605001
249,0.527745113265736
249,0.527767300481463
249,0.527789487697189
249,0.527811674912915
249,0.527833862128641
249,0.527856049344368
249,0.527878236560094
249,0.52790042377582
249,0.527922610991547
249,0.527944798207273
249,0.527966985422999
249,0.527989172638726
249,0.528011359854452
249,0.528033547070178
249,0.528055734285904
249,0.528077921501631
249,0.528100108717357
249,0.528122295933083
249,0.52814448314881
249,0.528166670364536
249,0.528188857580262
249,0.528211044795989
249,0.528233232011715
249,0.528255419227441
249,0.528277606443167
249,0.528299793658894
249,0.52832198087462
249,0.528344168090346
249,0.528366355306073
249,0.528388542521799
249,0.528410729737525
249,0.528432916953252
249,0.528455104168978
249,0.528477291384704
249,0.52849947860043
249,0.528521665816157
249,0.528543853031883
249,0.528566040247609
249,0.528588227463336
249,0.528610414679062
249,0.528632601894788
249,0.528654789110515
249,0.528676976326241
249,0.528699163541967
249,0.528721350757693
249,0.52874353797342
249,0.528765725189146
249,0.528787912404872
249,0.528810099620599
249,0.528832286836325
249,0.528854474052051
249,0.528876661267778
249,0.528898848483504
249,0.52892103569923
249,0.528943222914956
249,0.528965410130683
249,0.528987597346409
249,0.529009784562135
249,0.529031971777862
249,0.529054158993588
249,0.529076346209314
249,0.529098533425041
249,0.529120720640767
249,0.529142907856493
249,0.529165095072219
249,0.529187282287946
249,0.529209469503672
249,0.529231656719398
249,0.529253843935125
249,0.529276031150851
249,0.529298218366577
249,0.529320405582303
249,0.52934259279803
249,0.529364780013756
249,0.529386967229482
249,0.529409154445209
249,0.529431341660935
249,0.529453528876661
249,0.529475716092388
249,0.529497903308114
249,0.52952009052384
249,0.529542277739566
249,0.529564464955293
249,0.529586652171019
249,0.529608839386745
249,0.529631026602472
249,0.529653213818198
249,0.529675401033924
249,0.529697588249651
249,0.529719775465377
249,0.529741962681103
249,0.529764149896829
249,0.529786337112556
249,0.529808524328282
249,0.529830711544008
249,0.529852898759735
249,0.529875085975461
249,0.529897273191187
249,0.529919460406914
249,0.52994164762264
249,0.529963834838366
249,0.529986022054092
249,0.530008209269819
249,0.530030396485545
249,0.530052583701271
249,0.530074770916998
249,0.530096958132724
249,0.53011914534845
249,0.530141332564177
249,0.530163519779903
249,0.530185706995629
249,0.530207894211355
249,0.530230081427082
249,0.530252268642808
249,0.530274455858534
249,0.530296643074261
249,0.530318830289987
249,0.530341017505713
249,0.530363204721439
249,0.530385391937166
249,0.530407579152892
249,0.530429766368618
249,0.530451953584345
249,0.530474140800071
249,0.530496328015797
249,0.530518515231524
249,0.53054070244725
249,0.530562889662976
249,0.530585076878702
249,0.530607264094429
249,0.530629451310155
249,0.530651638525881
249,0.530673825741608
249,0.530696012957334
250,0.53071820017306
250,0.530740387388787
250,0.530762574604513
250,0.530784761820239
250,0.530806949035965
250,0.530829136251692
250,0.530851323467418
250,0.530873510683144
250,0.530895697898871
250,0.530917885114597
250,0.530940072330323
250,0.53096225954605
250,0.530984446761776
250,0.531006633977502
250,0.531028821193228
250,0.531051008408955
250,0.531073195624681
250,0.531095382840407
250,0.531117570056134
250,0.53113975727186
250,0.531161944487586
250,0.531184131703313
250,0.531206318919039
250,0.531228506134765
250,0.531250693350491
250,0.531272880566218
250,0.531295067781944
250,0.53131725499767
250,0.531339442213397
250,0.531361629429123
250,0.531383816644849
250,0.531406003860576
250,0.531428191076302
250,0.531450378292028
250,0.531472565507754
250,0.531494752723481
250,0.531516939939207
250,0.531539127154933
250,0.53156131437066
250,0.531583501586386
250,0.531605688802112
250,0.531627876017839
250,0.531650063233565
250,0.531672250449291
250,0.531694437665017
250,0.531716624880744
250,0.53173881209647
250,0.531760999312196
250,0.531783186527923
250,0.531805373743649
250,0.531827560959375
250,0.531849748175102
250,0.531871935390828
250,0.531894122606554
250,0.53191630982228
250,0.531938497038007
250,0.531960684253733
250,0.531982871469459
250,0.532005058685186
250,0.532027245900912
250,0.532049433116638
250,0.532071620332364
250,0.532093807548091
250,0.532115994763817
250,0.532138181979543
250,0.53216036919527
250,0.532182556410996
250,0.532204743626722
250,0.532226930842449
250,0.532249118058175
250,0.532271305273901
250,0.532293492489627
250,0.532315679705354
250,0.53233786692108
250,0.532360054136806
250,0.532382241352533
250,0.532404428568259
250,0.532426615783985
250,0.532448802999712
250,0.532470990215438
250,0.532493177431164
250,0.53251536464689
250,0.532537551862617
250,0.532559739078343
250,0.532581926294069
250,0.532604113509796
250,0.532626300725522
250,0.532648487941248
250,0.532670675156975
250,0.532692862372701
250,0.532715049588427
250,0.532737236804153
250,0.53275942401988
250,0.532781611235606
250,0.532803798451332
250,0.532825985667059
250,0.532848172882785
250,0.532870360098511
250,0.532892547314238
250,0.532914734529964
250,0.53293692174569
250,0.532959108961416
250,0.532981296177143
250,0.533003483392869
250,0.533025670608595
250,0.533047857824322
250,0.533070045040048
250,0.533092232255774
250,0.533114419471501
250,0.533136606687227
250,0.533158793902953
250,0.533180981118679
250,0.533203168334406
250,0.533225355550132
250,0.533247542765858
250,0.533269729981585
250,0.533291917197311
250,0.533314104413037
250,0.533336291628764
250,0.53335847884449
250,0.533380666060216
250,0.533402853275942
250,0.533425040491669
250,0.533447227707395
250,0.533469414923121
250,0.533491602138848
250,0.533513789354574
250,0.5335359765703
250,0.533558163786026
250,0.533580351001753
250,0.533602538217479
250,0.533624725433205
250,0.533646912648932
250,0.533669099864658
251,0.533691287080384
251,0.533713474296111
251,0.533735661511837
251,0.533757848727563
251,0.533780035943289
251,0.533802223159016
251,0.533824410374742
251,0.533846597590468
251,0.533868784806195
251,0.533890972021921
251,0.533913159237647
251,0.533935346453374
251,0.5339575336691
251,0.533979720884826
251,0.534001908100552
251,0.534024095316279
251,0.534046282532005
251,0.534068469747731
251,0.534090656963458
251,0.534112844179184
251,0.53413503139491
251,0.534157218610637
251,0.534179405826363
251,0.534201593042089
251,0.534223780257815
251,0.534245967473542
251,0.534268154689268
251,0.534290341904994
251,0.534312529120721
251,0.534334716336447
252,0.534356903552173
252,0.5343790907679
252,0.534401277983626
252,0.534423465199352
252,0.534445652415078
252,0.534467839630805
252,0.534490026846531
252,0.534512214062257
252,0.534534401277984
252,0.53455658849371
252,0.534578775709436
252,0.534600962925163
252,0.534623150140889
253,0.534645337356615
253,0.534667524572341
253,0.534689711788068
253,0.534711899003794
253,0.53473408621952
253,0.534756273435247
253,0.534778460650973
253,0.534800647866699
253,0.534822835082425
253,0.534845022298152
253,0.534867209513878
253,0.534889396729604
253,0.534911583945331
253,0.534933771161057
253,0.534955958376783
253,0.53497814559251
253,0.535000332808236
253,0.535022520023962
253,0.535044707239688
253,0.535066894455415
253,0.535089081671141
253,0.535111268886867
253,0.535133456102594
253,0.53515564331832
253,0.535177830534046
253,0.535200017749773
254,0.535222204965499
254,0.535244392181225
254,0.535266579396951
254,0.535288766612678
254,0.535310953828404
254,0.53533314104413
254,0.535355328259857
254,0.535377515475583
254,0.535399702691309
254,0.535421889907036
254,0.535444077122762
254,0.535466264338488
254,0.535488451554214
254,0.535510638769941
254,0.535532825985667
254,0.535555013201393
254,0.53557720041712
254,0.535599387632846
254,0.535621574848572
254,0.535643762064299
254,0.535665949280025
254,0.535688136495751
254,0.535710323711477
254,0.535732510927204
255,0.53575469814293
255,0.535776885358656
255,0.535799072574383
255,0.535821259790109
255,0.535843447005835
255,0.535865634221562
255,0.535887821437288
255,0.535910008653014
255,0.53593219586874
255,0.535954383084467
255,0.535976570300193
255,0.535998757515919
255,0.536020944731646
255,0.536043131947372
255,0.536065319163098
255,0.536087506378825
255,0.536109693594551
256,0.536131880810277
256,0.536154068026003
256,0.53617625524173
256,0.536198442457456
256,0.536220629673182
256,0.536242816888909
256,0.536265004104635
256,0.536287191320361
256,0.536309378536088
256,0.536331565751814
256,0.53635375296754
256,0.536375940183266
256,0.536398127398993
256,0.536420314614719
256,0.536442501830445
256,0.536464689046172
256,0.536486876261898
256,0.536509063477624
256,0.536531250693351
256,0.536553437909077
256,0.536575625124803
257,0.536597812340529
257,0.536619999556256
257,0.536642186771982
257,0.536664373987708
257,0.536686561203435
257,0.536708748419161
257,0.536730935634887
257,0.536753122850613
257,0.53677531006634
257,0.536797497282066
257,0.536819684497792
257,0.536841871713519
257,0.536864058929245
257,0.536886246144971
257,0.536908433360698
257,0.536930620576424
257,0.53695280779215
257,0.536974995007876
257,0.536997182223603
257,0.537019369439329
258,0.537041556655055
258,0.537063743870782
258,0.537085931086508
258,0.537108118302234
258,0.537130305517961
258,0.537152492733687
258,0.537174679949413
258,0.537196867165139
258,0.537219054380866
258,0.537241241596592
258,0.537263428812318
258,0.537285616028045
258,0.537307803243771
258,0.537329990459497
258,0.537352177675224
258,0.53737436489095
258,0.537396552106676
258,0.537418739322402
259,0.537440926538129
259,0.537463113753855
259,0.537485300969581
259,0.537507488185308
259,0.537529675401034
259,0.53755186261676
259,0.537574049832486
259,0.537596237048213
259,0.537618424263939
259,0.537640611479665
259,0.537662798695392
259,0.537684985911118
259,0.537707173126844
259,0.537729360342571
259,0.537751547558297
259,0.537773734774023
259,0.537795921989749
259,0.537818109205476
259,0.537840296421202
259,0.537862483636928
259,0.537884670852655
259,0.537906858068381
259,0.537929045284107
259,0.537951232499834
259,0.53797341971556
259,0.537995606931286
259,0.538017794147012
259,0.538039981362739
259,0.538062168578465
259,0.538084355794191
259,0.538106543009918
259,0.538128730225644
259,0.53815091744137
259,0.538173104657097
259,0.538195291872823
259,0.538217479088549
259,0.538239666304275
259,0.538261853520002
260,0.538284040735728
260,0.538306227951454
260,0.538328415167181
260,0.538350602382907
260,0.538372789598633
260,0.53839497681436
260,0.538417164030086
260,0.538439351245812
260,0.538461538461538
260,0.538483725677265
260,0.538505912892991
260,0.538528100108717
260,0.538550287324444
260,0.53857247454017
260,0.538594661755896
260,0.538616848971623
260,0.538639036187349
260,0.538661223403075
260,0.538683410618801
260,0.538705597834528
260,0.538727785050254
260,0.53874997226598
260,0.538772159481707
260,0.538794346697433
261,0.538816533913159
261,0.538838721128886
261,0.538860908344612
261,0.538883095560338
261,0.538905282776064
261,0.538927469991791
261,0.538949657207517
261,0.538971844423243
261,0.53899403163897
261,0.539016218854696
261,0.539038406070422
261,0.539060593286149
261,0.539082780501875
261,0.539104967717601
261,0.539127154933327
261,0.539149342149054
261,0.53917152936478
261,0.539193716580506
261,0.539215903796233
261,0.539238091011959
261,0.539260278227685
261,0.539282465443412
261,0.539304652659138
262,0.539326839874864
262,0.53934902709059
262,0.539371214306317
262,0.539393401522043
262,0.539415588737769
262,0.539437775953496
262,0.539459963169222
262,0.539482150384948
262,0.539504337600675
262,0.539526524816401
262,0.539548712032127
262,0.539570899247853
262,0.53959308646358
262,0.539615273679306
263,0.539637460895032
263,0.539659648110759
263,0.539681835326485
263,0.539704022542211
263,0.539726209757938
263,0.539748396973664
263,0.53977058418939
263,0.539792771405116
263,0.539814958620843
263,0.539837145836569
263,0.539859333052295
263,0.539881520268022
263,0.539903707483748
263,0.539925894699474
263,0.5399480819152
263,0.539970269130927
263,0.539992456346653
263,0.540014643562379
263,0.540036830778106
263,0.540059017993832
264,0.540081205209558
264,0.540103392425285
264,0.540125579641011
264,0.540147766856737
264,0.540169954072463
264,0.54019214128819
264,0.540214328503916
264,0.540236515719642
264,0.540258702935369
264,0.540280890151095
264,0.540303077366821
264,0.540325264582547
264,0.540347451798274
264,0.540369639014
264,0.540391826229726
264,0.540414013445453
264,0.540436200661179
264,0.540458387876905
264,0.540480575092632
264,0.540502762308358
264,0.540524949524084
264,0.54054713673981
264,0.540569323955537
264,0.540591511171263
264,0.540613698386989
265,0.540635885602716
265,0.540658072818442
265,0.540680260034168
265,0.540702447249895
265,0.540724634465621
265,0.540746821681347
265,0.540769008897073
265,0.5407911961128
265,0.540813383328526
265,0.540835570544252
265,0.540857757759979
265,0.540879944975705
265,0.540902132191431
265,0.540924319407158
265,0.540946506622884
265,0.54096869383861
265,0.540990881054336
265,0.541013068270063
265,0.541035255485789
265,0.541057442701515
266,0.541079629917242
266,0.541101817132968
266,0.541124004348694
266,0.541146191564421
266,0.541168378780147
266,0.541190565995873
266,0.541212753211599
266,0.541234940427326
266,0.541257127643052
266,0.541279314858778
266,0.541301502074505
266,0.541323689290231
266,0.541345876505957
266,0.541368063721684
266,0.54139025093741
266,0.541412438153136
266,0.541434625368862
266,0.541456812584589
266,0.541478999800315
266,0.541501187016041
266,0.541523374231768
266,0.541545561447494
266,0.54156774866322
267,0.541589935878947
267,0.541612123094673
267,0.541634310310399
267,0.541656497526125
267,0.541678684741852
267,0.541700871957578
267,0.541723059173304
267,0.541745246389031
267,0.541767433604757
267,0.541789620820483
267,0.54181180803621
267,0.541833995251936
267,0.541856182467662
267,0.541878369683388
267,0.541900556899115
267,0.541922744114841
267,0.541944931330567
267,0.541967118546294
267,0.54198930576202
268,0.542011492977746
268,0.542033680193473
268,0.542055867409199
268,0.542078054624925
268,0.542100241840651
268,0.542122429056378
268,0.542144616272104
268,0.54216680348783
268,0.542188990703557
268,0.542211177919283
268,0.542233365135009
268,0.542255552350736
268,0.542277739566462
268,0.542299926782188
268,0.542322113997914
268,0.542344301213641
268,0.542366488429367
268,0.542388675645093
268,0.54241086286082
268,0.542433050076546
268,0.542455237292272
268,0.542477424507999
268,0.542499611723725
268,0.542521798939451
269,0.542543986155177
269,0.542566173370904
269,0.54258836058663
269,0.542610547802356
269,0.542632735018083
269,0.542654922233809
269,0.542677109449535
269,0.542699296665262
269,0.542721483880988
269,0.542743671096714
269,0.54276585831244
269,0.542788045528167
269,0.542810232743893
269,0.542832419959619
269,0.542854607175346
269,0.542876794391072
269,0.542898981606798
269,0.542921168822525
269,0.542943356038251
269,0.542965543253977
269,0.542987730469703
269,0.54300991768543
269,0.543032104901156
269,0.543054292116882
269,0.543076479332608
269,0.543098666548335
269,0.543120853764061
269,0.543143040979787
269,0.543165228195514
269,0.54318741541124
269,0.543209602626966
269,0.543231789842693
269,0.543253977058419
269,0.543276164274145
269,0.543298351489871
269,0.543320538705598
269,0.543342725921324
269,0.54336491313705
269,0.543387100352777
269,0.543409287568503
269,0.543431474784229
269,0.543453661999956
269,0.543475849215682
269,0.543498036431408
270,0.543520223647134
270,0.543542410862861
270,0.543564598078587
270,0.543586785294313
270,0.54360897251004
270,0.543631159725766
270,0.543653346941492
270,0.543675534157219
270,0.543697721372945
270,0.543719908588671
270,0.543742095804397
270,0.543764283020124
270,0.54378647023585
270,0.543808657451576
270,0.543830844667303
270,0.543853031883029
270,0.543875219098755
271,0.543897406314482
271,0.543919593530208
271,0.543941780745934
271,0.54396396796166
271,0.543986155177387
271,0.544008342393113
271,0.544030529608839
271,0.544052716824566
271,0.544074904040292
271,0.544097091256018
271,0.544119278471745
272,0.544141465687471
272,0.544163652903197
272,0.544185840118923
272,0.54420802733465
272,0.544230214550376
272,0.544252401766102
272,0.544274588981829
272,0.544296776197555
272,0.544318963413281
272,0.544341150629008
272,0.544363337844734
273,0.54438552506046
273,0.544407712276186
273,0.544429899491913
273,0.544452086707639
273,0.544474273923365
273,0.544496461139092
273,0.544518648354818
273,0.544540835570544
273,0.544563022786271
273,0.544585210001997
273,0.544607397217723
273,0.544629584433449
273,0.544651771649176
273,0.544673958864902
273,0.544696146080628
273,0.544718333296355
273,0.544740520512081
273,0.544762707727807
273,0.544784894943534
273,0.54480708215926
274,0.544829269374986
274,0.544851456590712
274,0.544873643806439
274,0.544895831022165
274,0.544918018237891
274,0.544940205453618
274,0.544962392669344
274,0.54498457988507
274,0.545006767100797
274,0.545028954316523
274,0.545051141532249
274,0.545073328747975
274,0.545095515963702
274,0.545117703179428
274,0.545139890395154
274,0.545162077610881
274,0.545184264826607
274,0.545206452042333
274,0.54522863925806
274,0.545250826473786
274,0.545273013689512
274,0.545295200905238
275,0.545317388120965
275,0.545339575336691
275,0.545361762552417
275,0.545383949768144
275,0.54540613698387
275,0.545428324199596
275,0.545450511415323
275,0.545472698631049
275,0.545494885846775
275,0.545517073062501
275,0.545539260278228
275,0.545561447493954
275,0.54558363470968
275,0.545605821925407
275,0.545628009141133
275,0.545650196356859
276,0.545672383572586
276,0.545694570788312
276,0.545716758004038
276,0.545738945219764
276,0.545761132435491
276,0.545783319651217
276,0.545805506866943
276,0.54582769408267
276,0.545849881298396
276,0.545872068514122
276,0.545894255729849
276,0.545916442945575
276,0.545938630161301
276,0.545960817377027
276,0.545983004592754
276,0.54600519180848
276,0.546027379024206
276,0.546049566239933
276,0.546071753455659
276,0.546093940671385
276,0.546116127887111
276,0.546138315102838
276,0.546160502318564
276,0.54618268953429
277,0.546204876750017
277,0.546227063965743
277,0.546249251181469
277,0.546271438397195
277,0.546293625612922
277,0.546315812828648
277,0.546338000044374
277,0.546360187260101
277,0.546382374475827
277,0.546404561691553
277,0.54642674890728
277,0.546448936123006
277,0.546471123338732
277,0.546493310554458
277,0.546515497770185
277,0.546537684985911
277,0.546559872201637
277,0.546582059417364
278,0.54660424663309
278,0.546626433848816
278,0.546648621064543
278,0.546670808280269
278,0.546692995495995
278,0.546715182711721
278,0.546737369927448
278,0.546759557143174
278,0.5467817443589
278,0.546803931574627
278,0.546826118790353
278,0.546848306006079
278,0.546870493221806
278,0.546892680437532
278,0.546914867653258
278,0.546937054868984
278,0.546959242084711
278,0.546981429300437
278,0.547003616516163
278,0.54702580373189
278,0.547047990947616
278,0.547070178163342
278,0.547092365379069
278,0.547114552594795
278,0.547136739810521
278,0.547158927026247
279,0.547181114241974
279,0.5472033014577
279,0.547225488673426
279,0.547247675889153
279,0.547269863104879
279,0.547292050320605
279,0.547314237536332
279,0.547336424752058
279,0.547358611967784
279,0.54738079918351
279,0.547402986399237
279,0.547425173614963
279,0.547447360830689
279,0.547469548046416
279,0.547491735262142
279,0.547513922477868
279,0.547536109693595
279,0.547558296909321
279,0.547580484125047
279,0.547602671340773
279,0.5476248585565
279,0.547647045772226
279,0.547669232987952
279,0.547691420203679
279,0.547713607419405
279,0.547735794635131
279,0.547757981850858
279,0.547780169066584
280,0.54780235628231
280,0.547824543498036
280,0.547846730713763
280,0.547868917929489
280,0.547891105145215
280,0.547913292360942
280,0.547935479576668
280,0.547957666792394
280,0.547979854008121
280,0.548002041223847
280,0.548024228439573
280,0.548046415655299
280,0.548068602871026
280,0.548090790086752
280,0.548112977302478
280,0.548135164518205
280,0.548157351733931
280,0.548179538949657
280,0.548201726165384
280,0.54822391338111
280,0.548246100596836
280,0.548268287812562
280,0.548290475028289
280,0.548312662244015
280,0.548334849459741
280,0.548357036675468
280,0.548379223891194
280,0.54840141110692
280,0.548423598322647
280,0.548445785538373
280,0.548467972754099
281,0.548490159969825
281,0.548512347185552
281,0.548534534401278
281,0.548556721617004
281,0.548578908832731
281,0.548601096048457
281,0.548623283264183
281,0.54864547047991
281,0.548667657695636
281,0.548689844911362
281,0.548712032127088
281,0.548734219342815
281,0.548756406558541
281,0.548778593774267
281,0.548800780989994
282,0.54882296820572
282,0.548845155421446
282,0.548867342637172
282,0.548889529852899
282,0.548911717068625
282,0.548933904284351
282,0.548956091500078
282,0.548978278715804
282,0.54900046593153
282,0.549022653147257
282,0.549044840362983
282,0.549067027578709
282,0.549089214794435
282,0.549111402010162
282,0.549133589225888
282,0.549155776441614
282,0.549177963657341
283,0.549200150873067
283,0.549222338088793
283,0.54924452530452
283,0.549266712520246
283,0.549288899735972
283,0.549311086951698
283,0.549333274167425
283,0.549355461383151
283,0.549377648598877
283,0.549399835814604
283,0.54942202303033
283,0.549444210246056
283,0.549466397461782
283,0.549488584677509
283,0.549510771893235
284,0.549532959108961
284,0.549555146324688
284,0.549577333540414
284,0.54959952075614
284,0.549621707971867
284,0.549643895187593
284,0.549666082403319
284,0.549688269619045
284,0.549710456834772
284,0.549732644050498
284,0.549754831266224
284,0.549777018481951
284,0.549799205697677
284,0.549821392913403
284,0.54984358012913
284,0.549865767344856
284,0.549887954560582
284,0.549910141776308
284,0.549932328992035
284,0.549954516207761
284,0.549976703423487
284,0.549998890639214
284,0.55002107785494
284,0.550043265070666
285,0.550065452286393
285,0.550087639502119
285,0.550109826717845
285,0.550132013933571
285,0.550154201149298
285,0.550176388365024
285,0.55019857558075
285,0.550220762796477
285,0.550242950012203
285,0.550265137227929
285,0.550287324443656
285,0.550309511659382
285,0.550331698875108
285,0.550353886090834
285,0.550376073306561
285,0.550398260522287
285,0.550420447738013
286,0.55044263495374
286,0.550464822169466
286,0.550487009385192
286,0.550509196600919
286,0.550531383816645
286,0.550553571032371
286,0.550575758248097
286,0.550597945463824
286,0.55062013267955
286,0.550642319895276
286,0.550664507111003
286,0.550686694326729
286,0.550708881542455
286,0.550731068758182
286,0.550753255973908
286,0.550775443189634
286,0.55079763040536
286,0.550819817621087
286,0.550842004836813
286,0.550864192052539
286,0.550886379268266
286,0.550908566483992
286,0.550930753699718
286,0.550952940915445
286,0.550975128131171
286,0.550997315346897
286,0.551019502562623
286,0.55104168977835
286,0.551063876994076
286,0.551086064209802
286,0.551108251425529
286,0.551130438641255
286,0.551152625856981
286,0.551174813072708
286,0.551197000288434
286,0.55121918750416
286,0.551241374719886
286,0.551263561935613
287,0.551285749151339
287,0.551307936367065
287,0.551330123582792
287,0.551352310798518
287,0.551374498014244
287,0.551396685229971
287,0.551418872445697
287,0.551441059661423
287,0.551463246877149
287,0.551485434092876
287,0.551507621308602
287,0.551529808524328
287,0.551551995740055
287,0.551574182955781
287,0.551596370171507
287,0.551618557387233
288,0.55164074460296
288,0.551662931818686
288,0.551685119034412
288,0.551707306250139
288,0.551729493465865
288,0.551751680681591
288,0.551773867897318
288,0.551796055113044
288,0.55181824232877
288,0.551840429544496
289,0.551862616760223
289,0.551884803975949
289,0.551906991191675
289,0.551929178407402
289,0.551951365623128
289,0.551973552838854
289,0.551995740054581
289,0.552017927270307
289,0.552040114486033
289,0.552062301701759
289,0.552084488917486
289,0.552106676133212
289,0.552128863348938
289,0.552151050564665
289,0.552173237780391
289,0.552195424996117
289,0.552217612211844
289,0.55223979942757
289,0.552261986643296
289,0.552284173859022
289,0.552306361074749
289,0.552328548290475
289,0.552350735506201
289,0.552372922721928
289,0.552395109937654
289,0.55241729715338
289,0.552439484369107
289,0.552461671584833
289,0.552483858800559
289,0.552506046016285
289,0.552528233232012
289,0.552550420447738
289,0.552572607663464
289,0.552594794879191
289,0.552616982094917
289,0.552639169310643
289,0.552661356526369
289,0.552683543742096
289,0.552705730957822
289,0.552727918173548
289,0.552750105389275
289,0.552772292605001
289,0.552794479820727
289,0.552816667036454
289,0.55283885425218
289,0.552861041467906
289,0.552883228683632
289,0.552905415899359
289,0.552927603115085
289,0.552949790330811
290,0.552971977546538
290,0.552994164762264
290,0.55301635197799
290,0.553038539193717
290,0.553060726409443
290,0.553082913625169
290,0.553105100840895
290,0.553127288056622
290,0.553149475272348
290,0.553171662488074
290,0.553193849703801
290,0.553216036919527
290,0.553238224135253
290,0.55326041135098
290,0.553282598566706
290,0.553304785782432
290,0.553326972998158
290,0.553349160213885
290,0.553371347429611
290,0.553393534645337
291,0.553415721861064
291,0.55343790907679
291,0.553460096292516
291,0.553482283508243
291,0.553504470723969
291,0.553526657939695
291,0.553548845155421
291,0.553571032371148
291,0.553593219586874
291,0.5536154068026
291,0.553637594018327
291,0.553659781234053
291,0.553681968449779
291,0.553704155665506
291,0.553726342881232
291,0.553748530096958
291,0.553770717312684
291,0.553792904528411
291,0.553815091744137
291,0.553837278959863
291,0.55385946617559
291,0.553881653391316
291,0.553903840607042
291,0.553926027822769
291,0.553948215038495
291,0.553970402254221
291,0.553992589469947
291,0.554014776685674
291,0.5540369639014
291,0.554059151117126
291,0.554081338332853
291,0.554103525548579
291,0.554125712764305
291,0.554147899980032
291,0.554170087195758
291,0.554192274411484
291,0.55421446162721
291,0.554236648842937
291,0.554258836058663
291,0.554281023274389
291,0.554303210490116
291,0.554325397705842
291,0.554347584921568
291,0.554369772137294
291,0.554391959353021
292,0.554414146568747
292,0.554436333784473
292,0.5544585210002
292,0.554480708215926
292,0.554502895431652
292,0.554525082647379
292,0.554547269863105
292,0.554569457078831
292,0.554591644294557
292,0.554613831510284
292,0.55463601872601
293,0.554658205941736
293,0.554680393157463
293,0.554702580373189
293,0.554724767588915
293,0.554746954804642
293,0.554769142020368
293,0.554791329236094
293,0.55481351645182
293,0.554835703667547
293,0.554857890883273
293,0.554880078098999
293,0.554902265314726
293,0.554924452530452
293,0.554946639746178
293,0.554968826961905
293,0.554991014177631
293,0.555013201393357
293,0.555035388609083
293,0.55505757582481
293,0.555079763040536
293,0.555101950256262
294,0.555124137471989
294,0.555146324687715
294,0.555168511903441
294,0.555190699119168
294,0.555212886334894
294,0.55523507355062
294,0.555257260766346
294,0.555279447982073
294,0.555301635197799
294,0.555323822413525
294,0.555346009629252
294,0.555368196844978
294,0.555390384060704
294,0.555412571276431
294,0.555434758492157
294,0.555456945707883
294,0.555479132923609
294,0.555501320139336
294,0.555523507355062
294,0.555545694570788
294,0.555567881786515
294,0.555590069002241
294,0.555612256217967
294,0.555634443433694
294,0.55565663064942
294,0.555678817865146
294,0.555701005080872
294,0.555723192296599
294,0.555745379512325
294,0.555767566728051
294,0.555789753943778
294,0.555811941159504
294,0.55583412837523
294,0.555856315590956
294,0.555878502806683
294,0.555900690022409
294,0.555922877238135
294,0.555945064453862
294,0.555967251669588
294,0.555989438885314
294,0.556011626101041
294,0.556033813316767
294,0.556056000532493
294,0.556078187748219
294,0.556100374963946
295,0.556122562179672
295,0.556144749395398
295,0.556166936611125
295,0.556189123826851
295,0.556211311042577
295,0.556233498258304
295,0.55625568547403
295,0.556277872689756
295,0.556300059905482
295,0.556322247121209
295,0.556344434336935
295,0.556366621552661
295,0.556388808768388
295,0.556410995984114
295,0.55643318319984
295,0.556455370415567
295,0.556477557631293
296,0.556499744847019
296,0.556521932062745
296,0.556544119278472
296,0.556566306494198
296,0.556588493709924
296,0.556610680925651
296,0.556632868141377
296,0.556655055357103
296,0.55667724257283
296,0.556699429788556
296,0.556721617004282
296,0.556743804220008
296,0.556765991435735
296,0.556788178651461
296,0.556810365867187
296,0.556832553082914
296,0.55685474029864
296,0.556876927514366
296,0.556899114730093
296,0.556921301945819
296,0.556943489161545
296,0.556965676377271
296,0.556987863592998
296,0.557010050808724
296,0.55703223802445
296,0.557054425240177
296,0.557076612455903
296,0.557098799671629
296,0.557120986887355
296,0.557143174103082
296,0.557165361318808
296,0.557187548534534
296,0.557209735750261
296,0.557231922965987
296,0.557254110181713
296,0.55727629739744
296,0.557298484613166
296,0.557320671828892
296,0.557342859044618
296,0.557365046260345
296,0.557387233476071
296,0.557409420691797
296,0.557431607907524
296,0.55745379512325
296,0.557475982338976
296,0.557498169554703
296,0.557520356770429
296,0.557542543986155
296,0.557564731201881
296,0.557586918417608
296,0.557609105633334
296,0.55763129284906
296,0.557653480064787
296,0.557675667280513
296,0.557697854496239
296,0.557720041711966
296,0.557742228927692
296,0.557764416143418
296,0.557786603359144
296,0.557808790574871
296,0.557830977790597
296,0.557853165006323
296,0.55787535222205
296,0.557897539437776
296,0.557919726653502
296,0.557941913869229
297,0.557964101084955
297,0.557986288300681
297,0.558008475516407
297,0.558030662732134
297,0.55805284994786
297,0.558075037163586
297,0.558097224379313
297,0.558119411595039
297,0.558141598810765
297,0.558163786026492
297,0.558185973242218
297,0.558208160457944
297,0.55823034767367
297,0.558252534889397
297,0.558274722105123
297,0.558296909320849
297,0.558319096536576
297,0.558341283752302
297,0.558363470968028
297,0.558385658183755
297,0.558407845399481
297,0.558430032615207
298,0.558452219830933
298,0.55847440704666
298,0.558496594262386
298,0.558518781478112
298,0.558540968693839
298,0.558563155909565
298,0.558585343125291
298,0.558607530341018
298,0.558629717556744
298,0.55865190477247
298,0.558674091988196
298,0.558696279203923
298,0.558718466419649
298,0.558740653635375
298,0.558762840851102
298,0.558785028066828
298,0.558807215282554
298,0.558829402498281
298,0.558851589714007
298,0.558873776929733
298,0.558895964145459
298,0.558918151361186
298,0.558940338576912
298,0.558962525792638
298,0.558984713008365
298,0.559006900224091
299,0.559029087439817
299,0.559051274655543
299,0.55907346187127
299,0.559095649086996
299,0.559117836302722
299,0.559140023518449
299,0.559162210734175
299,0.559184397949901
299,0.559206585165628
299,0.559228772381354
299,0.55925095959708
299,0.559273146812806
299,0.559295334028533
299,0.559317521244259
299,0.559339708459985
299,0.559361895675712
299,0.559384082891438
299,0.559406270107164
299,0.559428457322891
299,0.559450644538617
299,0.559472831754343
299,0.559495018970069
299,0.559517206185796
299,0.559539393401522
299,0.559561580617248
299,0.559583767832975
299,0.559605955048701
299,0.559628142264427
299,0.559650329480154
299,0.55967251669588
299,0.559694703911606
299,0.559716891127332
299,0.559739078343059
299,0.559761265558785
299,0.559783452774511
299,0.559805639990238
299,0.559827827205964
299,0.55985001442169
299,0.559872201637416
299,0.559894388853143
299,0.559916576068869
299,0.559938763284595
299,0.559960950500322
299,0.559983137716048
299,0.560005324931774
299,0.560027512147501
299,0.560049699363227
299,0.560071886578953
299,0.560094073794679
299,0.560116261010406
299,0.560138448226132
299,0.560160635441858
299,0.560182822657585
299,0.560205009873311
299,0.560227197089037
299,0.560249384304764
299,0.56027157152049
299,0.560293758736216
299,0.560315945951942
299,0.560338133167669
299,0.560360320383395
299,0.560382507599121
299,0.560404694814848
299,0.560426882030574
299,0.5604490692463
299,0.560471256462027
299,0.560493443677753
299,0.560515630893479
299,0.560537818109205
299,0.560560005324932
299,0.560582192540658
299,0.560604379756384
299,0.560626566972111
299,0.560648754187837
299,0.560670941403563
299,0.56069312861929
299,0.560715315835016
299,0.560737503050742
299,0.560759690266468
299,0.560781877482195
299,0.560804064697921
299,0.560826251913647
299,0.560848439129374
299,0.5608706263451
299,0.560892813560826
299,0.560915000776553
299,0.560937187992279
299,0.560959375208005
299,0.560981562423731
299,0.561003749639458
299,0.561025936855184
299,0.56104812407091
299,0.561070311286637
299,0.561092498502363
299,0.561114685718089
299,0.561136872933816
299,0.561159060149542
299,0.561181247365268
299,0.561203434580994
299,0.561225621796721
299,0.561247809012447
299,0.561269996228173
299,0.5612921834439
299,0.561314370659626
299,0.561336557875352
299,0.561358745091079
299,0.561380932306805
299,0.561403119522531
299,0.561425306738257
299,0.561447493953984
299,0.56146968116971
299,0.561491868385436
299,0.561514055601163
299,0.561536242816889
299,0.561558430032615
299,0.561580617248342
299,0.561602804464068
299,0.561624991679794
299,0.56164717889552
299,0.561669366111247
299,0.561691553326973
299,0.561713740542699
299,0.561735927758426
299,0.561758114974152
299,0.561780302189878
299,0.561802489405605
299,0.561824676621331
299,0.561846863837057
299,0.561869051052783
299,0.56189123826851
299,0.561913425484236
299,0.561935612699962
299,0.561957799915689
299,0.561979987131415
299,0.562002174347141
299,0.562024361562868
299,0.562046548778594
299,0.56206873599432
299,0.562090923210046
299,0.562113110425773
299,0.562135297641499
299,0.562157484857225
299,0.562179672072952
299,0.562201859288678
299,0.562224046504404
299,0.56224623372013
299,0.562268420935857
299,0.562290608151583
299,0.562312795367309
299,0.562334982583036
299,0.562357169798762
299,0.562379357014488
299,0.562401544230215
299,0.562423731445941
299,0.562445918661667
299,0.562468105877393
299,0.56249029309312
299,0.562512480308846
299,0.562534667524572
299,0.562556854740299
299,0.562579041956025
299,0.562601229171751
299,0.562623416387477
299,0.562645603603204
299,0.56266779081893
299,0.562689978034656
299,0.562712165250383
299,0.562734352466109
299,0.562756539681835
299,0.562778726897562
299,0.562800914113288
299,0.562823101329014
299,0.56284528854474
299,0.562867475760467
299,0.562889662976193
299,0.562911850191919
299,0.562934037407646
299,0.562956224623372
299,0.562978411839098
299,0.563000599054825
299,0.563022786270551
299,0.563044973486277
299,0.563067160702003
299,0.56308934791773
299,0.563111535133456
299,0.563133722349182
299,0.563155909564909
299,0.563178096780635
299,0.563200283996361
299,0.563222471212088
299,0.563244658427814
299,0.56326684564354
299,0.563289032859266
299,0.563311220074993
299,0.563333407290719
299,0.563355594506445
299,0.563377781722172
299,0.563399968937898
299,0.563422156153624
299,0.563444343369351
299,0.563466530585077
299,0.563488717800803
299,0.563510905016529
299,0.563533092232256
299,0.563555279447982
299,0.563577466663708
299,0.563599653879435
299,0.563621841095161
299,0.563644028310887
299,0.563666215526614
299,0.56368840274234
299,0.563710589958066
299,0.563732777173792
299,0.563754964389519
299,0.563777151605245
299,0.563799338820971
299,0.563821526036698
299,0.563843713252424
299,0.56386590046815
299,0.563888087683877
299,0.563910274899603
299,0.563932462115329
299,0.563954649331055
299,0.563976836546782
299,0.563999023762508
299,0.564021210978234
299,0.564043398193961
299,0.564065585409687
299,0.564087772625413
299,0.56410995984114
299,0.564132147056866
299,0.564154334272592
299,0.564176521488318
299,0.564198708704045
299,0.564220895919771
299,0.564243083135497
299,0.564265270351224
299,0.56428745756695
299,0.564309644782676
299,0.564331831998403
299,0.564354019214129
299,0.564376206429855
299,0.564398393645581
299,0.564420580861308
299,0.564442768077034
299,0.56446495529276
299,0.564487142508487
299,0.564509329724213
299,0.564531516939939
299,0.564553704155666
299,0.564575891371392
299,0.564598078587118
299,0.564620265802844
299,0.564642453018571
299,0.564664640234297
299,0.564686827450023
299,0.56470901466575
299,0.564731201881476
299,0.564753389097202
299,0.564775576312929
299,0.564797763528655
299,0.564819950744381
299,0.564842137960107
299,0.564864325175834
299,0.56488651239156
299,0.564908699607286
299,0.564930886823013
299,0.564953074038739
299,0.564975261254465
299,0.564997448470192
299,0.565019635685918
299,0.565041822901644
299,0.56506401011737
299,0.565086197333097
299,0.565108384548823
299,0.565130571764549
299,0.565152758980276
299,0.565174946196002
299,0.565197133411728
299,0.565219320627455
299,0.565241507843181
299,0.565263695058907
299,0.565285882274633
299,0.56530806949036
299,0.565330256706086
299,0.565352443921812
299,0.565374631137538
299,0.565396818353265
299,0.565419005568991
299,0.565441192784717
299,0.565463380000444
299,0.56548556721617
299,0.565507754431896
299,0.565529941647623
299,0.565552128863349
299,0.565574316079075
299,0.565596503294801
299,0.565618690510528
299,0.565640877726254
299,0.56566306494198
299,0.565685252157707
299,0.565707439373433
299,0.565729626589159
299,0.565751813804886
299,0.565774001020612
299,0.565796188236338
299,0.565818375452064
299,0.565840562667791
299,0.565862749883517
299,0.565884937099243
299,0.56590712431497
299,0.565929311530696
299,0.565951498746422
299,0.565973685962149
299,0.565995873177875
299,0.566018060393601
299,0.566040247609327
299,0.566062434825054
299,0.56608462204078
299,0.566106809256506
299,0.566128996472233
299,0.566151183687959
299,0.566173370903685
299,0.566195558119412
299,0.566217745335138
299,0.566239932550864
299,0.56626211976659
299,0.566284306982317
299,0.566306494198043
299,0.566328681413769
299,0.566350868629496
299,0.566373055845222
299,0.566395243060948
299,0.566417430276675
299,0.566439617492401
299,0.566461804708127
299,0.566483991923853
299,0.56650617913958
299,0.566528366355306
299,0.566550553571032
299,0.566572740786759
299,0.566594928002485
299,0.566617115218211
299,0.566639302433938
299,0.566661489649664
299,0.56668367686539
299,0.566705864081116
299,0.566728051296843
299,0.566750238512569
299,0.566772425728295
299,0.566794612944022
299,0.566816800159748
299,0.566838987375474
299,0.566861174591201
299,0.566883361806927
299,0.566905549022653
299,0.566927736238379
299,0.566949923454106
299,0.566972110669832
299,0.566994297885558
299,0.567016485101285
299,0.567038672317011
299,0.567060859532737
299,0.567083046748464
299,0.56710523396419
299,0.567127421179916
299,0.567149608395642
299,0.567171795611369
299,0.567193982827095
299,0.567216170042821
299,0.567238357258548
299,0.567260544474274
299,0.56728273169
299,0.567304918905727
299,0.567327106121453
299,0.567349293337179
299,0.567371480552905
299,0.567393667768632
299,0.567415854984358
299,0.567438042200084
299,0.567460229415811
299,0.567482416631537
299,0.567504603847263
299,0.56752679106299
299,0.567548978278716
299,0.567571165494442
300,0.567593352710168
300,0.567615539925895
300,0.567637727141621
300,0.567659914357347
300,0.567682101573074
300,0.5677042887888
300,0.567726476004526
300,0.567748663220253
300,0.567770850435979
300,0.567793037651705
300,0.567815224867431
300,0.567837412083158
300,0.567859599298884
300,0.56788178651461
300,0.567903973730337
300,0.567926160946063
300,0.567948348161789
300,0.567970535377516
300,0.567992722593242
300,0.568014909808968
300,0.568037097024694
300,0.568059284240421
300,0.568081471456147
300,0.568103658671873
300,0.5681258458876
300,0.568148033103326
300,0.568170220319052
300,0.568192407534779
300,0.568214594750505
300,0.568236781966231
300,0.568258969181957
300,0.568281156397684
300,0.56830334361341
301,0.568325530829136
301,0.568347718044863
301,0.568369905260589
301,0.568392092476315
301,0.568414279692041
301,0.568436466907768
301,0.568458654123494
301,0.56848084133922
301,0.568503028554947
301,0.568525215770673
301,0.568547402986399
301,0.568569590202125
301,0.568591777417852
301,0.568613964633578
301,0.568636151849304
302,0.568658339065031
302,0.568680526280757
302,0.568702713496483
302,0.56872490071221
302,0.568747087927936
302,0.568769275143662
302,0.568791462359388
302,0.568813649575115
302,0.568835836790841
302,0.568858024006567
302,0.568880211222294
302,0.56890239843802
302,0.568924585653746
302,0.568946772869473
302,0.568968960085199
302,0.568991147300925
302,0.569013334516651
302,0.569035521732378
302,0.569057708948104
302,0.56907989616383
302,0.569102083379557
303,0.569124270595283
303,0.569146457811009
303,0.569168645026736
303,0.569190832242462
303,0.569213019458188
303,0.569235206673914
303,0.569257393889641
303,0.569279581105367
303,0.569301768321093
303,0.56932395553682
303,0.569346142752546
303,0.569368329968272
303,0.569390517183999
303,0.569412704399725
303,0.569434891615451
303,0.569457078831177
303,0.569479266046904
303,0.56950145326263
303,0.569523640478356
303,0.569545827694083
303,0.569568014909809
303,0.569590202125535
304,0.569612389341262
304,0.569634576556988
304,0.569656763772714
304,0.56967895098844
304,0.569701138204167
304,0.569723325419893
304,0.569745512635619
304,0.569767699851346
304,0.569789887067072
304,0.569812074282798
304,0.569834261498525
304,0.569856448714251
304,0.569878635929977
304,0.569900823145703
304,0.56992301036143
304,0.569945197577156
304,0.569967384792882
304,0.569989572008609
304,0.570011759224335
304,0.570033946440061
305,0.570056133655788
305,0.570078320871514
305,0.57010050808724
305,0.570122695302966
305,0.570144882518693
305,0.570167069734419
305,0.570189256950145
305,0.570211444165872
305,0.570233631381598
305,0.570255818597324
305,0.570278005813051
305,0.570300193028777
305,0.570322380244503
305,0.570344567460229
306,0.570366754675956
306,0.570388941891682
306,0.570411129107408
306,0.570433316323135
306,0.570455503538861
306,0.570477690754587
306,0.570499877970314
306,0.57052206518604
306,0.570544252401766
306,0.570566439617492
306,0.570588626833219
306,0.570610814048945
306,0.570633001264671
306,0.570655188480398
306,0.570677375696124
306,0.57069956291185
306,0.570721750127577
306,0.570743937343303
306,0.570766124559029
307,0.570788311774755
307,0.570810498990482
307,0.570832686206208
307,0.570854873421934
307,0.570877060637661
307,0.570899247853387
307,0.570921435069113
307,0.57094362228484
307,0.570965809500566
307,0.570987996716292
307,0.571010183932018
307,0.571032371147745
307,0.571054558363471
308,0.571076745579197
308,0.571098932794924
308,0.57112112001065
308,0.571143307226376
308,0.571165494442102
308,0.571187681657829
308,0.571209868873555
308,0.571232056089281
308,0.571254243305008
308,0.571276430520734
308,0.57129861773646
308,0.571320804952187
308,0.571342992167913
308,0.571365179383639
309,0.571387366599365
309,0.571409553815092
309,0.571431741030818
309,0.571453928246544
309,0.571476115462271
309,0.571498302677997
309,0.571520489893723
309,0.57154267710945
309,0.571564864325176
309,0.571587051540902
309,0.571609238756628
309,0.571631425972355
309,0.571653613188081
309,0.571675800403807
309,0.571697987619534
309,0.57172017483526
309,0.571742362050986
309,0.571764549266712
309,0.571786736482439
309,0.571808923698165
309,0.571831110913891
309,0.571853298129618
309,0.571875485345344
309,0.57189767256107
309,0.571919859776797
309,0.571942046992523
309,0.571964234208249
309,0.571986421423975
309,0.572008608639702
309,0.572030795855428
309,0.572052983071154
309,0.572075170286881
309,0.572097357502607
309,0.572119544718333
309,0.57214173193406
309,0.572163919149786
309,0.572186106365512
309,0.572208293581238
309,0.572230480796965
309,0.572252668012691
309,0.572274855228417
310,0.572297042444144
310,0.57231922965987
310,0.572341416875596
310,0.572363604091323
310,0.572385791307049
310,0.572407978522775
310,0.572430165738501
310,0.572452352954228
310,0.572474540169954
310,0.57249672738568
310,0.572518914601407
311,0.572541101817133
311,0.572563289032859
311,0.572585476248586
311,0.572607663464312
311,0.572629850680038
311,0.572652037895764
311,0.572674225111491
311,0.572696412327217
311,0.572718599542943
311,0.57274078675867
311,0.572762973974396
311,0.572785161190122
311,0.572807348405849
311,0.572829535621575
311,0.572851722837301
311,0.572873910053027
312,0.572896097268754
312,0.57291828448448
312,0.572940471700206
312,0.572962658915933
312,0.572984846131659
312,0.573007033347385
312,0.573029220563112
312,0.573051407778838
312,0.573073594994564
312,0.57309578221029
312,0.573117969426017
312,0.573140156641743
312,0.573162343857469
312,0.573184531073196
312,0.573206718288922
312,0.573228905504648
312,0.573251092720375
312,0.573273279936101
313,0.573295467151827
313,0.573317654367553
313,0.57333984158328
313,0.573362028799006
313,0.573384216014732
313,0.573406403230459
313,0.573428590446185
313,0.573450777661911
313,0.573472964877638
313,0.573495152093364
314,0.57351733930909
314,0.573539526524816
314,0.573561713740543
314,0.573583900956269
314,0.573606088171995
314,0.573628275387722
314,0.573650462603448
314,0.573672649819174
314,0.573694837034901
314,0.573717024250627
314,0.573739211466353
314,0.573761398682079
314,0.573783585897806
314,0.573805773113532
314,0.573827960329258
314,0.573850147544985
314,0.573872334760711
314,0.573894521976437
315,0.573916709192163
315,0.57393889640789
315,0.573961083623616
315,0.573983270839342
315,0.574005458055069
315,0.574027645270795
315,0.574049832486521
315,0.574072019702248
315,0.574094206917974
315,0.5741163941337
315,0.574138581349426
315,0.574160768565153
315,0.574182955780879
315,0.574205142996605
315,0.574227330212332
316,0.574249517428058
316,0.574271704643784
316,0.574293891859511
316,0.574316079075237
316,0.574338266290963
316,0.574360453506689
316,0.574382640722416
316,0.574404827938142
316,0.574427015153868
316,0.574449202369595
316,0.574471389585321
316,0.574493576801047
316,0.574515764016774
316,0.5745379512325
316,0.574560138448226
316,0.574582325663952
316,0.574604512879679
316,0.574626700095405
316,0.574648887311131
316,0.574671074526858
316,0.574693261742584
317,0.57471544895831
317,0.574737636174037
317,0.574759823389763
317,0.574782010605489
317,0.574804197821215
317,0.574826385036942
317,0.574848572252668
317,0.574870759468394
317,0.574892946684121
317,0.574915133899847
317,0.574937321115573
317,0.574959508331299
317,0.574981695547026
318,0.575003882762752
318,0.575026069978478
318,0.575048257194205
318,0.575070444409931
318,0.575092631625657
318,0.575114818841384
318,0.57513700605711
318,0.575159193272836
318,0.575181380488562
318,0.575203567704289
318,0.575225754920015
318,0.575247942135741
318,0.575270129351468
318,0.575292316567194
318,0.57531450378292
318,0.575336690998647
318,0.575358878214373
319,0.575381065430099
319,0.575403252645825
319,0.575425439861552
319,0.575447627077278
319,0.575469814293004
319,0.575492001508731
319,0.575514188724457
319,0.575536375940183
319,0.57555856315591
319,0.575580750371636
319,0.575602937587362
319,0.575625124803088
319,0.575647312018815
319,0.575669499234541
319,0.575691686450267
319,0.575713873665994
319,0.57573606088172
319,0.575758248097446
319,0.575780435313173
319,0.575802622528899
319,0.575824809744625
319,0.575846996960351
319,0.575869184176078
319,0.575891371391804
319,0.57591355860753
319,0.575935745823257
319,0.575957933038983
319,0.575980120254709
319,0.576002307470436
319,0.576024494686162
319,0.576046681901888
319,0.576068869117614
319,0.576091056333341
319,0.576113243549067
319,0.576135430764793
319,0.57615761798052
320,0.576179805196246
320,0.576201992411972
320,0.576224179627699
320,0.576246366843425
320,0.576268554059151
320,0.576290741274877
320,0.576312928490604
320,0.57633511570633
320,0.576357302922056
320,0.576379490137783
320,0.576401677353509
320,0.576423864569235
320,0.576446051784962
320,0.576468239000688
320,0.576490426216414
320,0.57651261343214
320,0.576534800647867
320,0.576556987863593
320,0.576579175079319
320,0.576601362295046
320,0.576623549510772
320,0.576645736726498
320,0.576667923942224
321,0.576690111157951
321,0.576712298373677
321,0.576734485589403
321,0.57675667280513
321,0.576778860020856
321,0.576801047236582
321,0.576823234452309
321,0.576845421668035
321,0.576867608883761
321,0.576889796099487
321,0.576911983315214
321,0.57693417053094
321,0.576956357746666
321,0.576978544962393
321,0.577000732178119
321,0.577022919393845
321,0.577045106609572
321,0.577067293825298
321,0.577089481041024
321,0.57711166825675
322,0.577133855472477
322,0.577156042688203
322,0.577178229903929
322,0.577200417119656
322,0.577222604335382
322,0.577244791551108
322,0.577266978766835
322,0.577289165982561
322,0.577311353198287
322,0.577333540414013
322,0.57735572762974
322,0.577377914845466
322,0.577400102061192
322,0.577422289276919
322,0.577444476492645
323,0.577466663708371
323,0.577488850924098
323,0.577511038139824
323,0.57753322535555
323,0.577555412571276
323,0.577577599787003
323,0.577599787002729
323,0.577621974218455
323,0.577644161434182
323,0.577666348649908
323,0.577688535865634
323,0.577710723081361
323,0.577732910297087
323,0.577755097512813
323,0.577777284728539
323,0.577799471944266
323,0.577821659159992
323,0.577843846375718
323,0.577866033591445
323,0.577888220807171
323,0.577910408022897
323,0.577932595238624
323,0.57795478245435
324,0.577976969670076
324,0.577999156885802
324,0.578021344101529
324,0.578043531317255
324,0.578065718532981
324,0.578087905748708
324,0.578110092964434
324,0.57813228018016
324,0.578154467395886
324,0.578176654611613
324,0.578198841827339
324,0.578221029043065
324,0.578243216258792
324,0.578265403474518
324,0.578287590690244
324,0.578309777905971
324,0.578331965121697
324,0.578354152337423
324,0.578376339553149
324,0.578398526768876
324,0.578420713984602
324,0.578442901200328
324,0.578465088416055
324,0.578487275631781
324,0.578509462847507
324,0.578531650063234
324,0.57855383727896
324,0.578576024494686
324,0.578598211710412
324,0.578620398926139
325,0.578642586141865
325,0.578664773357591
325,0.578686960573318
325,0.578709147789044
325,0.57873133500477
325,0.578753522220497
325,0.578775709436223
325,0.578797896651949
325,0.578820083867675
325,0.578842271083402
325,0.578864458299128
325,0.578886645514854
325,0.578908832730581
325,0.578931019946307
326,0.578953207162033
326,0.57897539437776
326,0.578997581593486
326,0.579019768809212
326,0.579041956024938
326,0.579064143240665
326,0.579086330456391
326,0.579108517672117
326,0.579130704887844
326,0.57915289210357
326,0.579175079319296
326,0.579197266535023
326,0.579219453750749
326,0.579241640966475
326,0.579263828182201
327,0.579286015397928
327,0.579308202613654
327,0.57933038982938
327,0.579352577045107
327,0.579374764260833
327,0.579396951476559
327,0.579419138692285
327,0.579441325908012
327,0.579463513123738
327,0.579485700339464
327,0.579507887555191
327,0.579530074770917
328,0.579552261986643
328,0.57957444920237
328,0.579596636418096
328,0.579618823633822
328,0.579641010849548
328,0.579663198065275
328,0.579685385281001
328,0.579707572496727
328,0.579729759712454
328,0.57975194692818
328,0.579774134143906
328,0.579796321359633
328,0.579818508575359
328,0.579840695791085
328,0.579862883006811
328,0.579885070222538
328,0.579907257438264
328,0.57992944465399
328,0.579951631869717
329,0.579973819085443
329,0.579996006301169
329,0.580018193516896
329,0.580040380732622
329,0.580062567948348
329,0.580084755164074
329,0.580106942379801
329,0.580129129595527
329,0.580151316811253
329,0.58017350402698
329,0.580195691242706
329,0.580217878458432
329,0.580240065674159
329,0.580262252889885
329,0.580284440105611
329,0.580306627321337
329,0.580328814537064
329,0.58035100175279
329,0.580373188968516
329,0.580395376184243
329,0.580417563399969
329,0.580439750615695
329,0.580461937831422
329,0.580484125047148
329,0.580506312262874
329,0.5805284994786
329,0.580550686694327
329,0.580572873910053
329,0.580595061125779
329,0.580617248341506
329,0.580639435557232
329,0.580661622772958
329,0.580683809988685
329,0.580705997204411
329,0.580728184420137
329,0.580750371635863
329,0.58077255885159
329,0.580794746067316
330,0.580816933283042
330,0.580839120498769
330,0.580861307714495
330,0.580883494930221
330,0.580905682145948
330,0.580927869361674
330,0.5809500565774
330,0.580972243793126
330,0.580994431008853
330,0.581016618224579
330,0.581038805440305
330,0.581060992656032
330,0.581083179871758
330,0.581105367087484
330,0.581127554303211
330,0.581149741518937
330,0.581171928734663
330,0.581194115950389
330,0.581216303166116
330,0.581238490381842
330,0.581260677597568
330,0.581282864813295
330,0.581305052029021
330,0.581327239244747
330,0.581349426460473
330,0.5813716136762
330,0.581393800891926
330,0.581415988107652
330,0.581438175323379
330,0.581460362539105
330,0.581482549754831
331,0.581504736970558
331,0.581526924186284
331,0.58154911140201
331,0.581571298617736
331,0.581593485833463
331,0.581615673049189
331,0.581637860264915
331,0.581660047480642
331,0.581682234696368
331,0.581704421912094
331,0.581726609127821
331,0.581748796343547
331,0.581770983559273
331,0.581793170774999
331,0.581815357990726
331,0.581837545206452
332,0.581859732422178
332,0.581881919637905
332,0.581904106853631
332,0.581926294069357
332,0.581948481285084
332,0.58197066850081
332,0.581992855716536
332,0.582015042932262
332,0.582037230147989
332,0.582059417363715
332,0.582081604579441
332,0.582103791795168
332,0.582125979010894
332,0.58214816622662
333,0.582170353442346
333,0.582192540658073
333,0.582214727873799
333,0.582236915089525
333,0.582259102305252
333,0.582281289520978
333,0.582303476736704
333,0.582325663952431
333,0.582347851168157
333,0.582370038383883
333,0.582392225599609
333,0.582414412815336
333,0.582436600031062
333,0.582458787246788
333,0.582480974462515
333,0.582503161678241
333,0.582525348893967
333,0.582547536109694
333,0.58256972332542
333,0.582591910541146
333,0.582614097756872
333,0.582636284972599
333,0.582658472188325
333,0.582680659404051
333,0.582702846619778
333,0.582725033835504
334,0.58274722105123
334,0.582769408266957
334,0.582791595482683
334,0.582813782698409
334,0.582835969914135
334,0.582858157129862
334,0.582880344345588
334,0.582902531561314
334,0.582924718777041
334,0.582946905992767
334,0.582969093208493
334,0.58299128042422
334,0.583013467639946
334,0.583035654855672
334,0.583057842071398
334,0.583080029287125
334,0.583102216502851
334,0.583124403718577
334,0.583146590934304
334,0.58316877815003
335,0.583190965365756
335,0.583213152581483
335,0.583235339797209
335,0.583257527012935
335,0.583279714228661
335,0.583301901444388
335,0.583324088660114
335,0.58334627587584
335,0.583368463091567
335,0.583390650307293
335,0.583412837523019
335,0.583435024738746
335,0.583457211954472
336,0.583479399170198
336,0.583501586385924
336,0.583523773601651
336,0.583545960817377
336,0.583568148033103
336,0.58359033524883
336,0.583612522464556
336,0.583634709680282
336,0.583656896896009
336,0.583679084111735
336,0.583701271327461
336,0.583723458543187
336,0.583745645758914
336,0.58376783297464
336,0.583790020190366
336,0.583812207406093
336,0.583834394621819
336,0.583856581837545
337,0.583878769053272
337,0.583900956268998
337,0.583923143484724
337,0.58394533070045
337,0.583967517916177
337,0.583989705131903
337,0.584011892347629
337,0.584034079563356
338,0.584056266779082
338,0.584078453994808
338,0.584100641210535
338,0.584122828426261
338,0.584145015641987
338,0.584167202857713
338,0.58418939007344
338,0.584211577289166
338,0.584233764504892
338,0.584255951720619
338,0.584278138936345
338,0.584300326152071
338,0.584322513367798
338,0.584344700583524
338,0.58436688779925
338,0.584389075014976
339,0.584411262230703
339,0.584433449446429
339,0.584455636662155
339,0.584477823877882
339,0.584500011093608
339,0.584522198309334
339,0.58454438552506
339,0.584566572740787
339,0.584588759956513
339,0.584610947172239
339,0.584633134387966
339,0.584655321603692
339,0.584677508819418
339,0.584699696035145
339,0.584721883250871
339,0.584744070466597
339,0.584766257682323
339,0.58478844489805
339,0.584810632113776
339,0.584832819329502
339,0.584855006545229
339,0.584877193760955
339,0.584899380976681
339,0.584921568192407
339,0.584943755408134
339,0.58496594262386
339,0.584988129839586
339,0.585010317055313
339,0.585032504271039
339,0.585054691486765
339,0.585076878702492
339,0.585099065918218
339,0.585121253133944
339,0.58514344034967
339,0.585165627565397
339,0.585187814781123
339,0.585210001996849
340,0.585232189212576
340,0.585254376428302
340,0.585276563644028
340,0.585298750859755
340,0.585320938075481
340,0.585343125291207
340,0.585365312506933
340,0.58538749972266
340,0.585409686938386
340,0.585431874154112
340,0.585454061369839
340,0.585476248585565
340,0.585498435801291
340,0.585520623017018
340,0.585542810232744
340,0.58556499744847
341,0.585587184664196
341,0.585609371879923
341,0.585631559095649
341,0.585653746311375
341,0.585675933527102
341,0.585698120742828
341,0.585720307958554
341,0.585742495174281
341,0.585764682390007
341,0.585786869605733
341,0.585809056821459
341,0.585831244037186
341,0.585853431252912
341,0.585875618468638
341,0.585897805684365
341,0.585919992900091
342,0.585942180115817
342,0.585964367331544
342,0.58598655454727
342,0.586008741762996
342,0.586030928978722
342,0.586053116194449
342,0.586075303410175
342,0.586097490625901
342,0.586119677841628
342,0.586141865057354
342,0.58616405227308
342,0.586186239488807
342,0.586208426704533
342,0.586230613920259
342,0.586252801135985
342,0.586274988351712
342,0.586297175567438
342,0.586319362783164
342,0.586341549998891
342,0.586363737214617
342,0.586385924430343
342,0.58640811164607
342,0.586430298861796
343,0.586452486077522
343,0.586474673293248
343,0.586496860508975
343,0.586519047724701
343,0.586541234940427
343,0.586563422156154
343,0.58658560937188
343,0.586607796587606
343,0.586629983803333
343,0.586652171019059
343,0.586674358234785
343,0.586696545450511
343,0.586718732666238
343,0.586740919881964
343,0.58676310709769
343,0.586785294313417
343,0.586807481529143
344,0.586829668744869
344,0.586851855960596
344,0.586874043176322
344,0.586896230392048
344,0.586918417607774
344,0.586940604823501
344,0.586962792039227
344,0.586984979254953
344,0.58700716647068
344,0.587029353686406
344,0.587051540902132
344,0.587073728117859
344,0.587095915333585
344,0.587118102549311
344,0.587140289765037
344,0.587162476980764
344,0.58718466419649
344,0.587206851412216
344,0.587229038627943
345,0.587251225843669
345,0.587273413059395
345,0.587295600275122
345,0.587317787490848
345,0.587339974706574
345,0.5873621619223
345,0.587384349138027
345,0.587406536353753
345,0.587428723569479
345,0.587450910785206
345,0.587473098000932
345,0.587495285216658
345,0.587517472432385
345,0.587539659648111
345,0.587561846863837
345,0.587584034079563
345,0.58760622129529
346,0.587628408511016
346,0.587650595726742
346,0.587672782942468
346,0.587694970158195
346,0.587717157373921
346,0.587739344589647
346,0.587761531805374
346,0.5877837190211
346,0.587805906236826
346,0.587828093452553
346,0.587850280668279
346,0.587872467884005
346,0.587894655099731
346,0.587916842315458
346,0.587939029531184
346,0.58796121674691
346,0.587983403962637
346,0.588005591178363
346,0.588027778394089
346,0.588049965609816
346,0.588072152825542
346,0.588094340041268
346,0.588116527256994
346,0.588138714472721
346,0.588160901688447
346,0.588183088904173
346,0.5882052761199
346,0.588227463335626
346,0.588249650551352
346,0.588271837767079
346,0.588294024982805
346,0.588316212198531
346,0.588338399414257
346,0.588360586629984
346,0.58838277384571
346,0.588404961061436
346,0.588427148277163
347,0.588449335492889
347,0.588471522708615
347,0.588493709924342
347,0.588515897140068
347,0.588538084355794
347,0.58856027157152
347,0.588582458787247
347,0.588604646002973
347,0.588626833218699
347,0.588649020434426
348,0.588671207650152
348,0.588693394865878
348,0.588715582081605
348,0.588737769297331
348,0.588759956513057
348,0.588782143728783
348,0.58880433094451
348,0.588826518160236
348,0.588848705375962
348,0.588870892591689
348,0.588893079807415
348,0.588915267023141
348,0.588937454238868
348,0.588959641454594
348,0.58898182867032
348,0.589004015886046
348,0.589026203101773
348,0.589048390317499
349,0.589070577533225
349,0.589092764748952
349,0.589114951964678
349,0.589137139180404
349,0.589159326396131
349,0.589181513611857
349,0.589203700827583
349,0.589225888043309
349,0.589248075259036
349,0.589270262474762
349,0.589292449690488
349,0.589314636906215
349,0.589336824121941
349,0.589359011337667
349,0.589381198553394
349,0.58940338576912
349,0.589425572984846
349,0.589447760200572
349,0.589469947416299
349,0.589492134632025
349,0.589514321847751
349,0.589536509063478
349,0.589558696279204
349,0.58958088349493
349,0.589603070710657
349,0.589625257926383
349,0.589647445142109
349,0.589669632357835
349,0.589691819573562
349,0.589714006789288
349,0.589736194005014
349,0.589758381220741
349,0.589780568436467
349,0.589802755652193
349,0.58982494286792
349,0.589847130083646
349,0.589869317299372
349,0.589891504515098
349,0.589913691730825
349,0.589935878946551
349,0.589958066162277
349,0.589980253378004
349,0.59000244059373
349,0.590024627809456
349,0.590046815025183
349,0.590069002240909
349,0.590091189456635
349,0.590113376672361
349,0.590135563888088
349,0.590157751103814
349,0.59017993831954
349,0.590202125535267
349,0.590224312750993
349,0.590246499966719
349,0.590268687182446
349,0.590290874398172
349,0.590313061613898
349,0.590335248829624
349,0.590357436045351
349,0.590379623261077
349,0.590401810476803
349,0.59042399769253
349,0.590446184908256
349,0.590468372123982
349,0.590490559339709
349,0.590512746555435
349,0.590534933771161
349,0.590557120986887
349,0.590579308202614
349,0.59060149541834
349,0.590623682634066
349,0.590645869849793
349,0.590668057065519
349,0.590690244281245
349,0.590712431496971
349,0.590734618712698
349,0.590756805928424
349,0.59077899314415
349,0.590801180359877
349,0.590823367575603
349,0.590845554791329
349,0.590867742007055
349,0.590889929222782
349,0.590912116438508
349,0.590934303654234
349,0.590956490869961
349,0.590978678085687
349,0.591000865301413
349,0.59102305251714
349,0.591045239732866
349,0.591067426948592
349,0.591089614164318
349,0.591111801380045
349,0.591133988595771
349,0.591156175811497
349,0.591178363027224
349,0.59120055024295
350,0.591222737458676
350,0.591244924674403
350,0.591267111890129
350,0.591289299105855
350,0.591311486321581
350,0.591333673537308
350,0.591355860753034
350,0.59137804796876
350,0.591400235184487
350,0.591422422400213
350,0.591444609615939
350,0.591466796831666
350,0.591488984047392
350,0.591511171263118
350,0.591533358478844
350,0.591555545694571
350,0.591577732910297
350,0.591599920126023
350,0.59162210734175
350,0.591644294557476
350,0.591666481773202
350,0.591688668988929
350,0.591710856204655
350,0.591733043420381
350,0.591755230636107
350,0.591777417851834
350,0.59179960506756
351,0.591821792283286
351,0.591843979499013
351,0.591866166714739
351,0.591888353930465
351,0.591910541146192
351,0.591932728361918
351,0.591954915577644
351,0.59197710279337
351,0.591999290009097
351,0.592021477224823
351,0.592043664440549
351,0.592065851656276
351,0.592088038872002
351,0.592110226087728
351,0.592132413303455
351,0.592154600519181
351,0.592176787734907
352,0.592198974950633
352,0.59222116216636
352,0.592243349382086
352,0.592265536597812
352,0.592287723813539
352,0.592309911029265
352,0.592332098244991
352,0.592354285460718
352,0.592376472676444
352,0.59239865989217
352,0.592420847107896
352,0.592443034323623
352,0.592465221539349
352,0.592487408755075
352,0.592509595970802
353,0.592531783186528
353,0.592553970402254
353,0.592576157617981
353,0.592598344833707
353,0.592620532049433
353,0.592642719265159
353,0.592664906480886
353,0.592687093696612
353,0.592709280912338
353,0.592731468128065
353,0.592753655343791
353,0.592775842559517
353,0.592798029775244
353,0.59282021699097
353,0.592842404206696
353,0.592864591422422
353,0.592886778638149
354,0.592908965853875
354,0.592931153069601
354,0.592953340285328
354,0.592975527501054
354,0.59299771471678
354,0.593019901932507
354,0.593042089148233
354,0.593064276363959
354,0.593086463579685
354,0.593108650795412
354,0.593130838011138
354,0.593153025226864
354,0.593175212442591
354,0.593197399658317
354,0.593219586874043
354,0.59324177408977
354,0.593263961305496
354,0.593286148521222
354,0.593308335736948
354,0.593330522952675
355,0.593352710168401
355,0.593374897384127
355,0.593397084599854
355,0.59341927181558
355,0.593441459031306
355,0.593463646247032
355,0.593485833462759
355,0.593508020678485
355,0.593530207894211
355,0.593552395109938
355,0.593574582325664
355,0.59359676954139
356,0.593618956757117
356,0.593641143972843
356,0.593663331188569
356,0.593685518404295
356,0.593707705620022
356,0.593729892835748
356,0.593752080051474
356,0.593774267267201
356,0.593796454482927
356,0.593818641698653
356,0.59384082891438
357,0.593863016130106
357,0.593885203345832
357,0.593907390561558
357,0.593929577777285
357,0.593951764993011
357,0.593973952208737
357,0.593996139424464
357,0.59401832664019
357,0.594040513855916
357,0.594062701071642
357,0.594084888287369
357,0.594107075503095
357,0.594129262718821
358,0.594151449934548
358,0.594173637150274
358,0.594195824366
358,0.594218011581727
358,0.594240198797453
358,0.594262386013179
358,0.594284573228905
358,0.594306760444632
358,0.594328947660358
358,0.594351134876084
358,0.594373322091811
358,0.594395509307537
358,0.594417696523263
358,0.59443988373899
358,0.594462070954716
358,0.594484258170442
359,0.594506445386168
359,0.594528632601895
359,0.594550819817621
359,0.594573007033347
359,0.594595194249074
359,0.5946173814648
359,0.594639568680526
359,0.594661755896253
359,0.594683943111979
359,0.594706130327705
359,0.594728317543431
359,0.594750504759158
359,0.594772691974884
359,0.59479487919061
359,0.594817066406337
359,0.594839253622063
359,0.594861440837789
359,0.594883628053516
359,0.594905815269242
359,0.594928002484968
359,0.594950189700694
359,0.594972376916421
359,0.594994564132147
359,0.595016751347873
359,0.5950389385636
359,0.595061125779326
359,0.595083312995052
359,0.595105500210779
359,0.595127687426505
359,0.595149874642231
359,0.595172061857957
359,0.595194249073684
359,0.59521643628941
360,0.595238623505136
360,0.595260810720863
360,0.595282997936589
360,0.595305185152315
360,0.595327372368042
360,0.595349559583768
360,0.595371746799494
360,0.59539393401522
360,0.595416121230947
360,0.595438308446673
360,0.595460495662399
360,0.595482682878126
360,0.595504870093852
360,0.595527057309578
361,0.595549244525305
361,0.595571431741031
361,0.595593618956757
361,0.595615806172483
361,0.59563799338821
361,0.595660180603936
361,0.595682367819662
361,0.595704555035389
361,0.595726742251115
361,0.595748929466841
361,0.595771116682568
361,0.595793303898294
361,0.59581549111402
361,0.595837678329746
361,0.595859865545473
361,0.595882052761199
361,0.595904239976925
361,0.595926427192652
361,0.595948614408378
361,0.595970801624104
361,0.595992988839831
362,0.596015176055557
362,0.596037363271283
362,0.596059550487009
362,0.596081737702736
362,0.596103924918462
362,0.596126112134188
362,0.596148299349915
362,0.596170486565641
362,0.596192673781367
362,0.596214860997093
362,0.59623704821282
362,0.596259235428546
362,0.596281422644272
362,0.596303609859999
362,0.596325797075725
362,0.596347984291451
362,0.596370171507178
362,0.596392358722904
362,0.59641454593863
362,0.596436733154356
362,0.596458920370083
362,0.596481107585809
363,0.596503294801535
363,0.596525482017262
363,0.596547669232988
363,0.596569856448714
363,0.596592043664441
363,0.596614230880167
363,0.596636418095893
363,0.596658605311619
363,0.596680792527346
363,0.596702979743072
363,0.596725166958798
363,0.596747354174525
363,0.596769541390251
364,0.596791728605977
364,0.596813915821704
364,0.59683610303743
364,0.596858290253156
364,0.596880477468882
364,0.596902664684609
364,0.596924851900335
364,0.596947039116061
364,0.596969226331788
364,0.596991413547514
364,0.59701360076324
364,0.597035787978967
364,0.597057975194693
364,0.597080162410419
364,0.597102349626145
365,0.597124536841872
365,0.597146724057598
365,0.597168911273324
365,0.597191098489051
365,0.597213285704777
365,0.597235472920503
365,0.597257660136229
365,0.597279847351956
365,0.597302034567682
365,0.597324221783408
365,0.597346408999135
365,0.597368596214861
365,0.597390783430587
365,0.597412970646314
365,0.59743515786204
365,0.597457345077766
365,0.597479532293492
365,0.597501719509219
365,0.597523906724945
365,0.597546093940671
365,0.597568281156398
365,0.597590468372124
366,0.59761265558785
366,0.597634842803577
366,0.597657030019303
366,0.597679217235029
366,0.597701404450755
366,0.597723591666482
366,0.597745778882208
366,0.597767966097934
366,0.597790153313661
366,0.597812340529387
366,0.597834527745113
366,0.59785671496084
366,0.597878902176566
366,0.597901089392292
366,0.597923276608018
366,0.597945463823745
366,0.597967651039471
366,0.597989838255197
366,0.598012025470924
366,0.59803421268665
367,0.598056399902376
367,0.598078587118103
367,0.598100774333829
367,0.598122961549555
367,0.598145148765281
367,0.598167335981008
367,0.598189523196734
367,0.59821171041246
367,0.598233897628187
367,0.598256084843913
367,0.598278272059639
367,0.598300459275366
367,0.598322646491092
367,0.598344833706818
367,0.598367020922544
367,0.598389208138271
367,0.598411395353997
367,0.598433582569723
367,0.59845576978545
367,0.598477957001176
368,0.598500144216902
368,0.598522331432629
368,0.598544518648355
368,0.598566705864081
368,0.598588893079807
368,0.598611080295534
368,0.59863326751126
368,0.598655454726986
368,0.598677641942713
368,0.598699829158439
368,0.598722016374165
368,0.598744203589892
369,0.598766390805618
369,0.598788578021344
369,0.59881076523707
369,0.598832952452797
369,0.598855139668523
369,0.598877326884249
369,0.598899514099976
369,0.598921701315702
369,0.598943888531428
369,0.598966075747154
369,0.598988262962881
369,0.599010450178607
369,0.599032637394333
369,0.59905482461006
369,0.599077011825786
369,0.599099199041512
369,0.599121386257239
369,0.599143573472965
369,0.599165760688691
369,0.599187947904417
369,0.599210135120144
369,0.59923232233587
369,0.599254509551596
369,0.599276696767323
369,0.599298883983049
369,0.599321071198775
369,0.599343258414502
369,0.599365445630228
369,0.599387632845954
369,0.59940982006168
369,0.599432007277407
369,0.599454194493133
369,0.599476381708859
369,0.599498568924586
369,0.599520756140312
369,0.599542943356038
369,0.599565130571765
370,0.599587317787491
370,0.599609505003217
370,0.599631692218943
370,0.59965387943467
370,0.599676066650396
370,0.599698253866122
370,0.599720441081849
370,0.599742628297575
370,0.599764815513301
370,0.599787002729028
370,0.599809189944754
370,0.59983137716048
370,0.599853564376206
370,0.599875751591933
370,0.599897938807659
370,0.599920126023385
370,0.599942313239112
370,0.599964500454838
370,0.599986687670564
370,0.600008874886291
370,0.600031062102017
370,0.600053249317743
371,0.600075436533469
371,0.600097623749196
371,0.600119810964922
371,0.600141998180648
371,0.600164185396375
371,0.600186372612101
371,0.600208559827827
371,0.600230747043554
371,0.60025293425928
371,0.600275121475006
371,0.600297308690732
371,0.600319495906459
371,0.600341683122185
371,0.600363870337911
371,0.600386057553638
371,0.600408244769364
371,0.60043043198509
371,0.600452619200816
371,0.600474806416543
371,0.600496993632269
371,0.600519180847995
371,0.600541368063722
371,0.600563555279448
371,0.600585742495174
371,0.600607929710901
371,0.600630116926627
372,0.600652304142353
372,0.600674491358079
372,0.600696678573806
372,0.600718865789532
372,0.600741053005258
372,0.600763240220985
372,0.600785427436711
372,0.600807614652437
372,0.600829801868164
372,0.60085198908389
372,0.600874176299616
372,0.600896363515342
372,0.600918550731069
372,0.600940737946795
372,0.600962925162521
373,0.600985112378248
373,0.601007299593974
373,0.6010294868097
373,0.601051674025427
373,0.601073861241153
373,0.601096048456879
373,0.601118235672605
373,0.601140422888332
373,0.601162610104058
373,0.601184797319784
373,0.601206984535511
373,0.601229171751237
373,0.601251358966963
373,0.60127354618269
374,0.601295733398416
374,0.601317920614142
374,0.601340107829868
374,0.601362295045595
374,0.601384482261321
374,0.601406669477047
374,0.601428856692774
374,0.6014510439085
374,0.601473231124226
374,0.601495418339953
374,0.601517605555679
374,0.601539792771405
374,0.601561979987131
374,0.601584167202858
374,0.601606354418584
374,0.60162854163431
374,0.601650728850037
374,0.601672916065763
374,0.601695103281489
374,0.601717290497215
374,0.601739477712942
375,0.601761664928668
375,0.601783852144394
375,0.601806039360121
375,0.601828226575847
375,0.601850413791573
375,0.6018726010073
375,0.601894788223026
375,0.601916975438752
375,0.601939162654478
375,0.601961349870205
375,0.601983537085931
375,0.602005724301657
375,0.602027911517384
375,0.60205009873311
375,0.602072285948836
375,0.602094473164563
375,0.602116660380289
375,0.602138847596015
375,0.602161034811741
376,0.602183222027468
376,0.602205409243194
376,0.60222759645892
376,0.602249783674647
376,0.602271970890373
376,0.602294158106099
376,0.602316345321826
376,0.602338532537552
376,0.602360719753278
376,0.602382906969004
376,0.602405094184731
376,0.602427281400457
376,0.602449468616183
376,0.60247165583191
376,0.602493843047636
376,0.602516030263362
376,0.602538217479089
376,0.602560404694815
376,0.602582591910541
376,0.602604779126267
376,0.602626966341994
376,0.60264915355772
377,0.602671340773446
377,0.602693527989173
377,0.602715715204899
377,0.602737902420625
377,0.602760089636352
377,0.602782276852078
377,0.602804464067804
377,0.60282665128353
377,0.602848838499257
377,0.602871025714983
377,0.602893212930709
378,0.602915400146436
378,0.602937587362162
378,0.602959774577888
378,0.602981961793615
378,0.603004149009341
378,0.603026336225067
378,0.603048523440793
378,0.60307071065652
378,0.603092897872246
378,0.603115085087972
378,0.603137272303699
378,0.603159459519425
378,0.603181646735151
378,0.603203833950878
378,0.603226021166604
379,0.60324820838233
379,0.603270395598056
379,0.603292582813783
379,0.603314770029509
379,0.603336957245235
379,0.603359144460962
379,0.603381331676688
379,0.603403518892414
379,0.603425706108141
379,0.603447893323867
379,0.603470080539593
379,0.603492267755319
379,0.603514454971046
379,0.603536642186772
379,0.603558829402498
379,0.603581016618225
379,0.603603203833951
379,0.603625391049677
379,0.603647578265403
379,0.60366976548113
379,0.603691952696856
379,0.603714139912582
379,0.603736327128309
379,0.603758514344035
380,0.603780701559761
380,0.603802888775488
380,0.603825075991214
380,0.60384726320694
380,0.603869450422666
380,0.603891637638393
380,0.603913824854119
380,0.603936012069845
380,0.603958199285572
380,0.603980386501298
380,0.604002573717024
380,0.604024760932751
380,0.604046948148477
380,0.604069135364203
380,0.604091322579929
380,0.604113509795656
380,0.604135697011382
380,0.604157884227108
380,0.604180071442835
380,0.604202258658561
380,0.604224445874287
380,0.604246633090014
381,0.60426882030574
381,0.604291007521466
381,0.604313194737192
381,0.604335381952919
381,0.604357569168645
381,0.604379756384371
381,0.604401943600098
381,0.604424130815824
381,0.60444631803155
381,0.604468505247276
381,0.604490692463003
381,0.604512879678729
381,0.604535066894455
381,0.604557254110182
381,0.604579441325908
381,0.604601628541634
381,0.604623815757361
381,0.604646002973087
381,0.604668190188813
381,0.604690377404539
382,0.604712564620266
382,0.604734751835992
382,0.604756939051718
382,0.604779126267445
382,0.604801313483171
382,0.604823500698897
382,0.604845687914624
382,0.60486787513035
382,0.604890062346076
382,0.604912249561802
382,0.604934436777529
382,0.604956623993255
382,0.604978811208981
383,0.605000998424708
383,0.605023185640434
383,0.60504537285616
383,0.605067560071887
383,0.605089747287613
383,0.605111934503339
383,0.605134121719065
383,0.605156308934792
383,0.605178496150518
383,0.605200683366244
383,0.605222870581971
383,0.605245057797697
383,0.605267245013423
383,0.60528943222915
383,0.605311619444876
383,0.605333806660602
383,0.605355993876328
383,0.605378181092055
383,0.605400368307781
383,0.605422555523507
383,0.605444742739234
383,0.60546692995496
383,0.605489117170686
383,0.605511304386413
384,0.605533491602139
384,0.605555678817865
384,0.605577866033591
384,0.605600053249318
384,0.605622240465044
384,0.60564442768077
384,0.605666614896497
384,0.605688802112223
384,0.605710989327949
384,0.605733176543676
384,0.605755363759402
384,0.605777550975128
384,0.605799738190854
384,0.605821925406581
384,0.605844112622307
384,0.605866299838033
384,0.60588848705376
385,0.605910674269486
385,0.605932861485212
385,0.605955048700939
385,0.605977235916665
385,0.605999423132391
385,0.606021610348117
385,0.606043797563844
385,0.60606598477957
385,0.606088171995296
385,0.606110359211023
386,0.606132546426749
386,0.606154733642475
386,0.606176920858202
386,0.606199108073928
386,0.606221295289654
386,0.60624348250538
386,0.606265669721107
386,0.606287856936833
386,0.606310044152559
386,0.606332231368286
386,0.606354418584012
386,0.606376605799738
386,0.606398793015465
386,0.606420980231191
386,0.606443167446917
386,0.606465354662643
386,0.60648754187837
386,0.606509729094096
386,0.606531916309822
386,0.606554103525549
386,0.606576290741275
386,0.606598477957001
386,0.606620665172728
386,0.606642852388454
386,0.60666503960418
386,0.606687226819906
387,0.606709414035633
387,0.606731601251359
387,0.606753788467085
387,0.606775975682812
387,0.606798162898538
387,0.606820350114264
387,0.60684253732999
387,0.606864724545717
387,0.606886911761443
387,0.606909098977169
387,0.606931286192896
387,0.606953473408622
387,0.606975660624348
387,0.606997847840075
387,0.607020035055801
387,0.607042222271527
387,0.607064409487253
387,0.60708659670298
387,0.607108783918706
387,0.607130971134432
388,0.607153158350159
388,0.607175345565885
388,0.607197532781611
388,0.607219719997337
388,0.607241907213064
388,0.60726409442879
388,0.607286281644516
388,0.607308468860243
388,0.607330656075969
388,0.607352843291695
388,0.607375030507422
388,0.607397217723148
388,0.607419404938874
388,0.6074415921546
388,0.607463779370327
389,0.607485966586053
389,0.607508153801779
389,0.607530341017506
389,0.607552528233232
389,0.607574715448958
389,0.607596902664685
389,0.607619089880411
389,0.607641277096137
389,0.607663464311863
389,0.60768565152759
389,0.607707838743316
389,0.607730025959042
389,0.607752213174769
389,0.607774400390495
389,0.607796587606221
389,0.607818774821948
389,0.607840962037674
389,0.6078631492534
389,0.607885336469126
389,0.607907523684853
389,0.607929710900579
389,0.607951898116305
389,0.607974085332032
389,0.607996272547758
389,0.608018459763484
389,0.608040646979211
389,0.608062834194937
389,0.608085021410663
389,0.608107208626389
389,0.608129395842116
389,0.608151583057842
389,0.608173770273568
389,0.608195957489295
389,0.608218144705021
389,0.608240331920747
390,0.608262519136474
390,0.6082847063522
390,0.608306893567926
390,0.608329080783652
390,0.608351267999379
390,0.608373455215105
390,0.608395642430831
390,0.608417829646558
390,0.608440016862284
390,0.60846220407801
390,0.608484391293737
390,0.608506578509463
390,0.608528765725189
390,0.608550952940915
390,0.608573140156642
390,0.608595327372368
390,0.608617514588094
390,0.608639701803821
390,0.608661889019547
390,0.608684076235273
390,0.608706263451
390,0.608728450666726
390,0.608750637882452
390,0.608772825098178
390,0.608795012313905
391,0.608817199529631
391,0.608839386745357
391,0.608861573961084
391,0.60888376117681
391,0.608905948392536
391,0.608928135608263
391,0.608950322823989
391,0.608972510039715
391,0.608994697255441
391,0.609016884471168
391,0.609039071686894
391,0.60906125890262
391,0.609083446118347
391,0.609105633334073
391,0.609127820549799
391,0.609150007765526
391,0.609172194981252
391,0.609194382196978
391,0.609216569412704
391,0.609238756628431
391,0.609260943844157
391,0.609283131059883
391,0.60930531827561
391,0.609327505491336
391,0.609349692707062
391,0.609371879922789
391,0.609394067138515
391,0.609416254354241
391,0.609438441569967
392,0.609460628785694
392,0.60948281600142
392,0.609505003217146
392,0.609527190432873
392,0.609549377648599
392,0.609571564864325
392,0.609593752080052
392,0.609615939295778
392,0.609638126511504
392,0.60966031372723
392,0.609682500942957
392,0.609704688158683
392,0.609726875374409
392,0.609749062590136
392,0.609771249805862
392,0.609793437021588
392,0.609815624237315
392,0.609837811453041
392,0.609859998668767
393,0.609882185884493
393,0.60990437310022
393,0.609926560315946
393,0.609948747531672
393,0.609970934747398
393,0.609993121963125
393,0.610015309178851
393,0.610037496394577
393,0.610059683610304
394,0.61008187082603
394,0.610104058041756
394,0.610126245257483
394,0.610148432473209
394,0.610170619688935
394,0.610192806904661
394,0.610214994120388
394,0.610237181336114
394,0.61025936855184
394,0.610281555767567
394,0.610303742983293
394,0.610325930199019
394,0.610348117414746
394,0.610370304630472
394,0.610392491846198
394,0.610414679061924
394,0.610436866277651
394,0.610459053493377
394,0.610481240709103
394,0.61050342792483
394,0.610525615140556
394,0.610547802356282
394,0.610569989572009
394,0.610592176787735
394,0.610614364003461
394,0.610636551219187
394,0.610658738434914
394,0.61068092565064
394,0.610703112866366
394,0.610725300082093
394,0.610747487297819
394,0.610769674513545
394,0.610791861729272
394,0.610814048944998
394,0.610836236160724
394,0.61085842337645
394,0.610880610592177
394,0.610902797807903
394,0.610924985023629
394,0.610947172239356
395,0.610969359455082
395,0.610991546670808
395,0.611013733886535
395,0.611035921102261
395,0.611058108317987
395,0.611080295533713
395,0.61110248274944
395,0.611124669965166
395,0.611146857180892
395,0.611169044396619
395,0.611191231612345
395,0.611213418828071
395,0.611235606043798
396,0.611257793259524
396,0.61127998047525
396,0.611302167690976
396,0.611324354906703
396,0.611346542122429
396,0.611368729338155
396,0.611390916553882
396,0.611413103769608
396,0.611435290985334
396,0.611457478201061
396,0.611479665416787
396,0.611501852632513
396,0.611524039848239
396,0.611546227063966
396,0.611568414279692
396,0.611590601495418
396,0.611612788711145
396,0.611634975926871
396,0.611657163142597
396,0.611679350358324
396,0.61170153757405
396,0.611723724789776
396,0.611745912005502
396,0.611768099221229
396,0.611790286436955
396,0.611812473652681
396,0.611834660868408
396,0.611856848084134
396,0.61187903529986
396,0.611901222515587
396,0.611923409731313
396,0.611945596947039
396,0.611967784162765
396,0.611989971378492
396,0.612012158594218
396,0.612034345809944
396,0.612056533025671
396,0.612078720241397
396,0.612100907457123
396,0.61212309467285
396,0.612145281888576
396,0.612167469104302
396,0.612189656320028
396,0.612211843535755
396,0.612234030751481
396,0.612256217967207
396,0.612278405182934
396,0.61230059239866
396,0.612322779614386
396,0.612344966830113
396,0.612367154045839
396,0.612389341261565
396,0.612411528477291
396,0.612433715693018
396,0.612455902908744
396,0.61247809012447
396,0.612500277340197
396,0.612522464555923
396,0.612544651771649
397,0.612566838987376
397,0.612589026203102
397,0.612611213418828
397,0.612633400634554
397,0.612655587850281
397,0.612677775066007
397,0.612699962281733
397,0.61272214949746
397,0.612744336713186
397,0.612766523928912
397,0.612788711144639
397,0.612810898360365
398,0.612833085576091
398,0.612855272791817
398,0.612877460007544
398,0.61289964722327
398,0.612921834438996
398,0.612944021654723
398,0.612966208870449
398,0.612988396086175
398,0.613010583301901
398,0.613032770517628
398,0.613054957733354
399,0.61307714494908
399,0.613099332164807
399,0.613121519380533
399,0.613143706596259
399,0.613165893811985
399,0.613188081027712
399,0.613210268243438
399,0.613232455459164
399,0.613254642674891
399,0.613276829890617
399,0.613299017106343
399,0.61332120432207
399,0.613343391537796
399,0.613365578753522
399,0.613387765969248
399,0.613409953184975
399,0.613432140400701
399,0.613454327616427
399,0.613476514832154
399,0.61349870204788
399,0.613520889263606
399,0.613543076479333
399,0.613565263695059
399,0.613587450910785
399,0.613609638126511
399,0.613631825342238
399,0.613654012557964
399,0.61367619977369
399,0.613698386989417
399,0.613720574205143
399,0.613742761420869
399,0.613764948636596
399,0.613787135852322
399,0.613809323068048
399,0.613831510283774
399,0.613853697499501
399,0.613875884715227
399,0.613898071930953
399,0.61392025914668
399,0.613942446362406
399,0.613964633578132
399,0.613986820793859
399,0.614009008009585
399,0.614031195225311
399,0.614053382441037
399,0.614075569656764
399,0.61409775687249
399,0.614119944088216
399,0.614142131303943
399,0.614164318519669
399,0.614186505735395
399,0.614208692951122
399,0.614230880166848
399,0.614253067382574
399,0.6142752545983
399,0.614297441814027
399,0.614319629029753
399,0.614341816245479
399,0.614364003461206
399,0.614386190676932
399,0.614408377892658
399,0.614430565108385
399,0.614452752324111
399,0.614474939539837
399,0.614497126755563
399,0.61451931397129
399,0.614541501187016
399,0.614563688402742
399,0.614585875618469
399,0.614608062834195
399,0.614630250049921
399,0.614652437265648
399,0.614674624481374
399,0.6146968116971
399,0.614718998912826
399,0.614741186128553
399,0.614763373344279
399,0.614785560560005
399,0.614807747775732
399,0.614829934991458
399,0.614852122207184
399,0.614874309422911
399,0.614896496638637
399,0.614918683854363
399,0.614940871070089
399,0.614963058285816
399,0.614985245501542
399,0.615007432717268
399,0.615029619932995
399,0.615051807148721
399,0.615073994364447
399,0.615096181580174
399,0.6151183687959
399,0.615140556011626
399,0.615162743227352
399,0.615184930443079
399,0.615207117658805
399,0.615229304874531
399,0.615251492090258
399,0.615273679305984
399,0.61529586652171
399,0.615318053737437
399,0.615340240953163
399,0.615362428168889
399,0.615384615384615
399,0.615406802600342
399,0.615428989816068
399,0.615451177031794
399,0.615473364247521
399,0.615495551463247
399,0.615517738678973
399,0.6155399258947
399,0.615562113110426
399,0.615584300326152
399,0.615606487541878
399,0.615628674757605
399,0.615650861973331
399,0.615673049189057
399,0.615695236404784
399,0.61571742362051
399,0.615739610836236
399,0.615761798051962
399,0.615783985267689
399,0.615806172483415
399,0.615828359699141
399,0.615850546914868
399,0.615872734130594
399,0.61589492134632
399,0.615917108562047
399,0.615939295777773
399,0.615961482993499
399,0.615983670209225
399,0.616005857424952
399,0.616028044640678
399,0.616050231856404
399,0.616072419072131
399,0.616094606287857
399,0.616116793503583
399,0.61613898071931
399,0.616161167935036
399,0.616183355150762
399,0.616205542366488
399,0.616227729582215
399,0.616249916797941
399,0.616272104013667
399,0.616294291229394
399,0.61631647844512
399,0.616338665660846
399,0.616360852876572
399,0.616383040092299
399,0.616405227308025
399,0.616427414523751
399,0.616449601739478
399,0.616471788955204
399,0.61649397617093
399,0.616516163386657
399,0.616538350602383
399,0.616560537818109
399,0.616582725033835
399,0.616604912249562
399,0.616627099465288
399,0.616649286681014
399,0.616671473896741
399,0.616693661112467
399,0.616715848328193
399,0.61673803554392
399,0.616760222759646
399,0.616782409975372
399,0.616804597191098
399,0.616826784406825
399,0.616848971622551
399,0.616871158838277
399,0.616893346054004
399,0.61691553326973
399,0.616937720485456
399,0.616959907701183
399,0.616982094916909
399,0.617004282132635
399,0.617026469348361
399,0.617048656564088
399,0.617070843779814
399,0.61709303099554
399,0.617115218211267
399,0.617137405426993
399,0.617159592642719
399,0.617181779858446
399,0.617203967074172
399,0.617226154289898
399,0.617248341505624
399,0.617270528721351
399,0.617292715937077
399,0.617314903152803
399,0.61733709036853
399,0.617359277584256
399,0.617381464799982
399,0.617403652015709
399,0.617425839231435
399,0.617448026447161
400,0.617470213662887
400,0.617492400878614
400,0.61751458809434
400,0.617536775310066
400,0.617558962525793
400,0.617581149741519
400,0.617603336957245
400,0.617625524172972
400,0.617647711388698
400,0.617669898604424
400,0.61769208582015
400,0.617714273035877
400,0.617736460251603
400,0.617758647467329
400,0.617780834683056
400,0.617803021898782
400,0.617825209114508
400,0.617847396330235
400,0.617869583545961
400,0.617891770761687
400,0.617913957977413
400,0.61793614519314
400,0.617958332408866
400,0.617980519624592
400,0.618002706840319
400,0.618024894056045
400,0.618047081271771
400,0.618069268487498
400,0.618091455703224
400,0.61811364291895
400,0.618135830134676
400,0.618158017350403
400,0.618180204566129
400,0.618202391781855
400,0.618224578997582
400,0.618246766213308
400,0.618268953429034
400,0.618291140644761
400,0.618313327860487
400,0.618335515076213
400,0.618357702291939
400,0.618379889507666
400,0.618402076723392
400,0.618424263939118
400,0.618446451154845
400,0.618468638370571
400,0.618490825586297
400,0.618513012802023
400,0.61853520001775
400,0.618557387233476
400,0.618579574449202
400,0.618601761664929
400,0.618623948880655
400,0.618646136096381
400,0.618668323312108
400,0.618690510527834
400,0.61871269774356
400,0.618734884959286
400,0.618757072175013
400,0.618779259390739
400,0.618801446606465
400,0.618823633822192
400,0.618845821037918
400,0.618868008253644
400,0.618890195469371
400,0.618912382685097
400,0.618934569900823
400,0.618956757116549
400,0.618978944332276
400,0.619001131548002
400,0.619023318763728
400,0.619045505979455
400,0.619067693195181
400,0.619089880410907
400,0.619112067626634
400,0.61913425484236
400,0.619156442058086
400,0.619178629273812
400,0.619200816489539
400,0.619223003705265
400,0.619245190920991
400,0.619267378136718
400,0.619289565352444
400,0.61931175256817
400,0.619333939783897
401,0.619356126999623
401,0.619378314215349
401,0.619400501431075
401,0.619422688646802
401,0.619444875862528
401,0.619467063078254
401,0.619489250293981
401,0.619511437509707
401,0.619533624725433
401,0.619555811941159
401,0.619577999156886
401,0.619600186372612
401,0.619622373588338
401,0.619644560804065
401,0.619666748019791
401,0.619688935235517
401,0.619711122451244
401,0.61973330966697
402,0.619755496882696
402,0.619777684098422
402,0.619799871314149
402,0.619822058529875
402,0.619844245745601
402,0.619866432961328
402,0.619888620177054
402,0.61991080739278
402,0.619932994608507
402,0.619955181824233
402,0.619977369039959
402,0.619999556255685
402,0.620021743471412
402,0.620043930687138
402,0.620066117902864
402,0.620088305118591
403,0.620110492334317
403,0.620132679550043
403,0.62015486676577
403,0.620177053981496
403,0.620199241197222
403,0.620221428412948
403,0.620243615628675
403,0.620265802844401
403,0.620287990060127
403,0.620310177275854
403,0.62033236449158
403,0.620354551707306
403,0.620376738923033
403,0.620398926138759
404,0.620421113354485
404,0.620443300570211
404,0.620465487785938
404,0.620487675001664
404,0.62050986221739
404,0.620532049433117
404,0.620554236648843
404,0.620576423864569
404,0.620598611080296
404,0.620620798296022
405,0.620642985511748
405,0.620665172727474
405,0.620687359943201
405,0.620709547158927
405,0.620731734374653
405,0.62075392159038
405,0.620776108806106
405,0.620798296021832
405,0.620820483237559
405,0.620842670453285
405,0.620864857669011
405,0.620887044884737
405,0.620909232100464
405,0.62093141931619
405,0.620953606531916
405,0.620975793747643
406,0.620997980963369
406,0.621020168179095
406,0.621042355394822
406,0.621064542610548
406,0.621086729826274
406,0.621108917042
406,0.621131104257727
406,0.621153291473453
406,0.621175478689179
406,0.621197665904906
406,0.621219853120632
406,0.621242040336358
406,0.621264227552084
406,0.621286414767811
406,0.621308601983537
407,0.621330789199263
407,0.62135297641499
407,0.621375163630716
407,0.621397350846442
407,0.621419538062169
407,0.621441725277895
407,0.621463912493621
407,0.621486099709347
407,0.621508286925074
407,0.6215304741408
408,0.621552661356526
408,0.621574848572253
408,0.621597035787979
408,0.621619223003705
408,0.621641410219432
408,0.621663597435158
408,0.621685784650884
408,0.62170797186661
408,0.621730159082337
408,0.621752346298063
408,0.621774533513789
408,0.621796720729516
408,0.621818907945242
408,0.621841095160968
408,0.621863282376695
408,0.621885469592421
408,0.621907656808147
408,0.621929844023873
408,0.6219520312396
408,0.621974218455326
408,0.621996405671052
408,0.622018592886779
408,0.622040780102505
408,0.622062967318231
408,0.622085154533958
408,0.622107341749684
409,0.62212952896541
409,0.622151716181136
409,0.622173903396863
409,0.622196090612589
409,0.622218277828315
409,0.622240465044042
409,0.622262652259768
409,0.622284839475494
409,0.622307026691221
409,0.622329213906947
409,0.622351401122673
410,0.622373588338399
410,0.622395775554126
410,0.622417962769852
410,0.622440149985578
410,0.622462337201305
410,0.622484524417031
410,0.622506711632757
410,0.622528898848484
410,0.62255108606421
410,0.622573273279936
410,0.622595460495662
410,0.622617647711389
410,0.622639834927115
410,0.622662022142841
410,0.622684209358568
410,0.622706396574294
410,0.62272858379002
410,0.622750771005746
411,0.622772958221473
411,0.622795145437199
411,0.622817332652925
411,0.622839519868652
411,0.622861707084378
411,0.622883894300104
411,0.622906081515831
411,0.622928268731557
411,0.622950455947283
411,0.622972643163009
411,0.622994830378736
411,0.623017017594462
411,0.623039204810188
411,0.623061392025915
411,0.623083579241641
411,0.623105766457367
411,0.623127953673094
411,0.62315014088882
411,0.623172328104546
411,0.623194515320272
411,0.623216702535999
411,0.623238889751725
412,0.623261076967451
412,0.623283264183178
412,0.623305451398904
412,0.62332763861463
412,0.623349825830357
412,0.623372013046083
412,0.623394200261809
412,0.623416387477535
412,0.623438574693262
412,0.623460761908988
412,0.623482949124714
412,0.623505136340441
412,0.623527323556167
412,0.623549510771893
412,0.62357169798762
412,0.623593885203346
412,0.623616072419072
412,0.623638259634798
413,0.623660446850525
413,0.623682634066251
413,0.623704821281977
413,0.623727008497704
413,0.62374919571343
413,0.623771382929156
413,0.623793570144883
413,0.623815757360609
413,0.623837944576335
413,0.623860131792061
413,0.623882319007788
413,0.623904506223514
413,0.62392669343924
413,0.623948880654967
413,0.623971067870693
414,0.623993255086419
414,0.624015442302145
414,0.624037629517872
414,0.624059816733598
414,0.624082003949324
414,0.624104191165051
414,0.624126378380777
414,0.624148565596503
414,0.62417075281223
414,0.624192940027956
414,0.624215127243682
414,0.624237314459408
414,0.624259501675135
414,0.624281688890861
414,0.624303876106587
415,0.624326063322314
415,0.62434825053804
415,0.624370437753766
415,0.624392624969493
415,0.624414812185219
415,0.624436999400945
415,0.624459186616671
415,0.624481373832398
415,0.624503561048124
415,0.62452574826385
415,0.624547935479577
415,0.624570122695303
415,0.624592309911029
415,0.624614497126756
415,0.624636684342482
415,0.624658871558208
415,0.624681058773934
416,0.624703245989661
416,0.624725433205387
416,0.624747620421113
416,0.62476980763684
416,0.624791994852566
416,0.624814182068292
416,0.624836369284019
416,0.624858556499745
416,0.624880743715471
416,0.624902930931197
416,0.624925118146924
416,0.62494730536265
416,0.624969492578376
416,0.624991679794103
416,0.625013867009829
416,0.625036054225555
416,0.625058241441282
416,0.625080428657008
416,0.625102615872734
416,0.62512480308846
416,0.625146990304187
416,0.625169177519913
416,0.625191364735639
416,0.625213551951366
416,0.625235739167092
416,0.625257926382818
417,0.625280113598545
417,0.625302300814271
417,0.625324488029997
417,0.625346675245723
417,0.62536886246145
417,0.625391049677176
417,0.625413236892902
417,0.625435424108629
417,0.625457611324355
417,0.625479798540081
417,0.625501985755808
417,0.625524172971534
417,0.62554636018726
417,0.625568547402986
418,0.625590734618713
418,0.625612921834439
418,0.625635109050165
418,0.625657296265892
418,0.625679483481618
418,0.625701670697344
418,0.625723857913071
418,0.625746045128797
418,0.625768232344523
418,0.625790419560249
418,0.625812606775976
418,0.625834793991702
418,0.625856981207428
418,0.625879168423155
418,0.625901355638881
418,0.625923542854607
418,0.625945730070333
418,0.62596791728606
418,0.625990104501786
418,0.626012291717512
418,0.626034478933239
418,0.626056666148965
418,0.626078853364691
418,0.626101040580418
418,0.626123227796144
418,0.62614541501187
418,0.626167602227596
418,0.626189789443323
418,0.626211976659049
418,0.626234163874775
419,0.626256351090502
419,0.626278538306228
419,0.626300725521954
419,0.626322912737681
419,0.626345099953407
419,0.626367287169133
419,0.626389474384859
419,0.626411661600586
419,0.626433848816312
419,0.626456036032038
419,0.626478223247765
419,0.626500410463491
419,0.626522597679217
419,0.626544784894944
419,0.62656697211067
419,0.626589159326396
419,0.626611346542122
419,0.626633533757849
419,0.626655720973575
419,0.626677908189301
419,0.626700095405028
419,0.626722282620754
419,0.62674446983648
419,0.626766657052206
419,0.626788844267933
419,0.626811031483659
419,0.626833218699385
419,0.626855405915112
420,0.626877593130838
420,0.626899780346564
420,0.626921967562291
420,0.626944154778017
420,0.626966341993743
420,0.626988529209469
420,0.627010716425196
420,0.627032903640922
420,0.627055090856648
420,0.627077278072375
420,0.627099465288101
420,0.627121652503827
420,0.627143839719554
420,0.62716602693528
420,0.627188214151006
420,0.627210401366732
421,0.627232588582459
421,0.627254775798185
421,0.627276963013911
421,0.627299150229638
421,0.627321337445364
421,0.62734352466109
421,0.627365711876817
421,0.627387899092543
421,0.627410086308269
421,0.627432273523995
421,0.627454460739722
421,0.627476647955448
421,0.627498835171174
421,0.627521022386901
421,0.627543209602627
421,0.627565396818353
421,0.62758758403408
421,0.627609771249806
421,0.627631958465532
421,0.627654145681258
421,0.627676332896985
422,0.627698520112711
422,0.627720707328437
422,0.627742894544164
422,0.62776508175989
422,0.627787268975616
422,0.627809456191343
422,0.627831643407069
422,0.627853830622795
422,0.627876017838521
422,0.627898205054248
422,0.627920392269974
422,0.6279425794857
422,0.627964766701427
422,0.627986953917153
422,0.628009141132879
422,0.628031328348606
422,0.628053515564332
423,0.628075702780058
423,0.628097889995784
423,0.628120077211511
423,0.628142264427237
423,0.628164451642963
423,0.62818663885869
423,0.628208826074416
423,0.628231013290142
423,0.628253200505869
423,0.628275387721595
423,0.628297574937321
423,0.628319762153047
423,0.628341949368774
423,0.6283641365845
423,0.628386323800226
423,0.628408511015953
423,0.628430698231679
423,0.628452885447405
423,0.628475072663132
423,0.628497259878858
423,0.628519447094584
424,0.62854163431031
424,0.628563821526037
424,0.628586008741763
424,0.628608195957489
424,0.628630383173216
424,0.628652570388942
424,0.628674757604668
424,0.628696944820395
424,0.628719132036121
424,0.628741319251847
424,0.628763506467573
424,0.6287856936833
424,0.628807880899026
424,0.628830068114752
424,0.628852255330479
424,0.628874442546205
424,0.628896629761931
425,0.628918816977658
425,0.628941004193384
425,0.62896319140911
425,0.628985378624836
425,0.629007565840563
425,0.629029753056289
425,0.629051940272015
425,0.629074127487742
425,0.629096314703468
425,0.629118501919194
425,0.62914068913492
425,0.629162876350647
426,0.629185063566373
426,0.629207250782099
426,0.629229437997826
426,0.629251625213552
426,0.629273812429278
426,0.629295999645005
426,0.629318186860731
426,0.629340374076457
426,0.629362561292183
426,0.62938474850791
426,0.629406935723636
426,0.629429122939362
426,0.629451310155089
426,0.629473497370815
426,0.629495684586541
426,0.629517871802267
426,0.629540059017994
426,0.62956224623372
426,0.629584433449446
426,0.629606620665173
426,0.629628807880899
427,0.629650995096625
427,0.629673182312352
427,0.629695369528078
427,0.629717556743804
427,0.62973974395953
427,0.629761931175257
427,0.629784118390983
427,0.629806305606709
427,0.629828492822436
427,0.629850680038162
427,0.629872867253888
427,0.629895054469615
427,0.629917241685341
427,0.629939428901067
427,0.629961616116793
428,0.62998380333252
428,0.630005990548246
428,0.630028177763972
428,0.630050364979699
428,0.630072552195425
428,0.630094739411151
428,0.630116926626878
428,0.630139113842604
428,0.63016130105833
428,0.630183488274056
428,0.630205675489783
428,0.630227862705509
428,0.630250049921235
428,0.630272237136962
428,0.630294424352688
428,0.630316611568414
428,0.630338798784141
428,0.630360985999867
428,0.630383173215593
428,0.630405360431319
428,0.630427547647046
428,0.630449734862772
428,0.630471922078498
428,0.630494109294225
428,0.630516296509951
428,0.630538483725677
428,0.630560670941404
428,0.63058285815713
429,0.630605045372856
429,0.630627232588582
429,0.630649419804309
429,0.630671607020035
429,0.630693794235761
429,0.630715981451488
429,0.630738168667214
429,0.63076035588294
429,0.630782543098667
429,0.630804730314393
429,0.630826917530119
429,0.630849104745845
429,0.630871291961572
429,0.630893479177298
429,0.630915666393024
429,0.630937853608751
429,0.630960040824477
429,0.630982228040203
429,0.63100441525593
429,0.631026602471656
429,0.631048789687382
430,0.631070976903108
430,0.631093164118835
430,0.631115351334561
430,0.631137538550287
430,0.631159725766014
430,0.63118191298174
430,0.631204100197466
430,0.631226287413193
430,0.631248474628919
430,0.631270661844645
430,0.631292849060371
430,0.631315036276098
430,0.631337223491824
430,0.63135941070755
431,0.631381597923277
431,0.631403785139003
431,0.631425972354729
431,0.631448159570456
431,0.631470346786182
431,0.631492534001908
431,0.631514721217634
431,0.631536908433361
431,0.631559095649087
431,0.631581282864813
431,0.63160347008054
431,0.631625657296266
431,0.631647844511992
431,0.631670031727719
431,0.631692218943445
431,0.631714406159171
431,0.631736593374897
432,0.631758780590624
432,0.63178096780635
432,0.631803155022076
432,0.631825342237803
432,0.631847529453529
432,0.631869716669255
432,0.631891903884982
432,0.631914091100708
432,0.631936278316434
432,0.63195846553216
432,0.631980652747887
432,0.632002839963613
432,0.632025027179339
432,0.632047214395066
432,0.632069401610792
432,0.632091588826518
432,0.632113776042245
432,0.632135963257971
433,0.632158150473697
433,0.632180337689423
433,0.63220252490515
433,0.632224712120876
433,0.632246899336602
433,0.632269086552328
433,0.632291273768055
433,0.632313460983781
433,0.632335648199507
433,0.632357835415234
433,0.63238002263096
433,0.632402209846686
433,0.632424397062413
433,0.632446584278139
433,0.632468771493865
433,0.632490958709591
434,0.632513145925318
434,0.632535333141044
434,0.63255752035677
434,0.632579707572497
434,0.632601894788223
434,0.632624082003949
434,0.632646269219676
434,0.632668456435402
434,0.632690643651128
434,0.632712830866854
434,0.632735018082581
435,0.632757205298307
435,0.632779392514033
435,0.63280157972976
435,0.632823766945486
435,0.632845954161212
435,0.632868141376939
435,0.632890328592665
435,0.632912515808391
435,0.632934703024117
435,0.632956890239844
435,0.63297907745557
435,0.633001264671296
435,0.633023451887023
435,0.633045639102749
436,0.633067826318475
436,0.633090013534202
436,0.633112200749928
436,0.633134387965654
436,0.63315657518138
436,0.633178762397107
436,0.633200949612833
436,0.633223136828559
436,0.633245324044286
436,0.633267511260012
436,0.633289698475738
436,0.633311885691465
436,0.633334072907191
436,0.633356260122917
436,0.633378447338643
436,0.63340063455437
436,0.633422821770096
436,0.633445008985822
436,0.633467196201549
436,0.633489383417275
437,0.633511570633001
437,0.633533757848728
437,0.633555945064454
437,0.63357813228018
437,0.633600319495906
437,0.633622506711633
437,0.633644693927359
437,0.633666881143085
437,0.633689068358812
437,0.633711255574538
437,0.633733442790264
437,0.633755630005991
437,0.633777817221717
437,0.633800004437443
438,0.633822191653169
438,0.633844378868896
438,0.633866566084622
438,0.633888753300348
438,0.633910940516075
438,0.633933127731801
438,0.633955314947527
438,0.633977502163254
438,0.63399968937898
438,0.634021876594706
438,0.634044063810432
438,0.634066251026159
438,0.634088438241885
438,0.634110625457611
438,0.634132812673338
438,0.634154999889064
438,0.63417718710479
438,0.634199374320517
438,0.634221561536243
438,0.634243748751969
438,0.634265935967695
438,0.634288123183422
438,0.634310310399148
438,0.634332497614874
438,0.634354684830601
438,0.634376872046327
438,0.634399059262053
438,0.63442124647778
438,0.634443433693506
438,0.634465620909232
438,0.634487808124958
438,0.634509995340685
438,0.634532182556411
439,0.634554369772137
439,0.634576556987864
439,0.63459874420359
439,0.634620931419316
439,0.634643118635043
439,0.634665305850769
439,0.634687493066495
439,0.634709680282221
439,0.634731867497948
439,0.634754054713674
439,0.6347762419294
439,0.634798429145127
439,0.634820616360853
439,0.634842803576579
439,0.634864990792306
439,0.634887178008032
439,0.634909365223758
439,0.634931552439484
439,0.634953739655211
440,0.634975926870937
440,0.634998114086663
440,0.63502030130239
440,0.635042488518116
440,0.635064675733842
440,0.635086862949569
440,0.635109050165295
440,0.635131237381021
440,0.635153424596747
440,0.635175611812474
440,0.6351977990282
440,0.635219986243926
440,0.635242173459653
441,0.635264360675379
441,0.635286547891105
441,0.635308735106831
441,0.635330922322558
441,0.635353109538284
441,0.63537529675401
441,0.635397483969737
441,0.635419671185463
441,0.635441858401189
441,0.635464045616915
441,0.635486232832642
441,0.635508420048368
442,0.635530607264094
442,0.635552794479821
442,0.635574981695547
442,0.635597168911273
442,0.635619356127
442,0.635641543342726
442,0.635663730558452
442,0.635685917774178
442,0.635708104989905
442,0.635730292205631
442,0.635752479421357
442,0.635774666637084
442,0.63579685385281
443,0.635819041068536
443,0.635841228284263
443,0.635863415499989
443,0.635885602715715
443,0.635907789931441
443,0.635929977147168
443,0.635952164362894
443,0.63597435157862
443,0.635996538794347
443,0.636018726010073
443,0.636040913225799
443,0.636063100441526
443,0.636085287657252
443,0.636107474872978
443,0.636129662088704
443,0.636151849304431
443,0.636174036520157
443,0.636196223735883
443,0.63621841095161
443,0.636240598167336
443,0.636262785383062
443,0.636284972598789
444,0.636307159814515
444,0.636329347030241
444,0.636351534245967
444,0.636373721461694
444,0.63639590867742
444,0.636418095893146
444,0.636440283108873
444,0.636462470324599
444,0.636484657540325
444,0.636506844756052
444,0.636529031971778
444,0.636551219187504
444,0.63657340640323
445,0.636595593618957
445,0.636617780834683
445,0.636639968050409
445,0.636662155266136
445,0.636684342481862
445,0.636706529697588
445,0.636728716913315
445,0.636750904129041
445,0.636773091344767
445,0.636795278560493
445,0.63681746577622
445,0.636839652991946
445,0.636861840207672
445,0.636884027423399
445,0.636906214639125
445,0.636928401854851
445,0.636950589070578
445,0.636972776286304
445,0.63699496350203
445,0.637017150717756
445,0.637039337933483
445,0.637061525149209
445,0.637083712364935
445,0.637105899580662
446,0.637128086796388
446,0.637150274012114
446,0.637172461227841
446,0.637194648443567
446,0.637216835659293
446,0.637239022875019
446,0.637261210090746
446,0.637283397306472
446,0.637305584522198
446,0.637327771737925
446,0.637349958953651
446,0.637372146169377
446,0.637394333385104
446,0.63741652060083
446,0.637438707816556
446,0.637460895032282
446,0.637483082248009
446,0.637505269463735
446,0.637527456679461
446,0.637549643895188
446,0.637571831110914
446,0.63759401832664
446,0.637616205542367
447,0.637638392758093
447,0.637660579973819
447,0.637682767189545
447,0.637704954405272
447,0.637727141620998
447,0.637749328836724
447,0.637771516052451
447,0.637793703268177
447,0.637815890483903
447,0.63783807769963
447,0.637860264915356
447,0.637882452131082
447,0.637904639346808
447,0.637926826562535
447,0.637949013778261
447,0.637971200993987
447,0.637993388209714
447,0.63801557542544
447,0.638037762641166
447,0.638059949856892
447,0.638082137072619
447,0.638104324288345
447,0.638126511504071
448,0.638148698719798
448,0.638170885935524
448,0.63819307315125
448,0.638215260366977
448,0.638237447582703
448,0.638259634798429
448,0.638281822014155
448,0.638304009229882
448,0.638326196445608
448,0.638348383661334
448,0.638370570877061
448,0.638392758092787
448,0.638414945308513
448,0.63843713252424
448,0.638459319739966
448,0.638481506955692
448,0.638503694171418
448,0.638525881387145
448,0.638548068602871
448,0.638570255818597
448,0.638592443034324
448,0.63861463025005
448,0.638636817465776
448,0.638659004681502
448,0.638681191897229
448,0.638703379112955
448,0.638725566328681
448,0.638747753544408
448,0.638769940760134
448,0.63879212797586
448,0.638814315191587
448,0.638836502407313
448,0.638858689623039
448,0.638880876838765
448,0.638903064054492
448,0.638925251270218
448,0.638947438485944
448,0.638969625701671
448,0.638991812917397
448,0.639014000133123
448,0.63903618734885
448,0.639058374564576
448,0.639080561780302
448,0.639102748996028
448,0.639124936211755
448,0.639147123427481
448,0.639169310643207
448,0.639191497858934
449,0.63921368507466
449,0.639235872290386
449,0.639258059506113
449,0.639280246721839
449,0.639302433937565
449,0.639324621153291
449,0.639346808369018
449,0.639368995584744
449,0.63939118280047
449,0.639413370016197
449,0.639435557231923
449,0.639457744447649
449,0.639479931663376
449,0.639502118879102
449,0.639524306094828
449,0.639546493310554
449,0.639568680526281
449,0.639590867742007
450,0.639613054957733
450,0.63963524217346
450,0.639657429389186
450,0.639679616604912
450,0.639701803820639
450,0.639723991036365
450,0.639746178252091
450,0.639768365467817
450,0.639790552683544
450,0.63981273989927
450,0.639834927114996
450,0.639857114330723
450,0.639879301546449
450,0.639901488762175
450,0.639923675977902
450,0.639945863193628
450,0.639968050409354
450,0.63999023762508
450,0.640012424840807
450,0.640034612056533
450,0.640056799272259
450,0.640078986487986
450,0.640101173703712
450,0.640123360919438
450,0.640145548135165
450,0.640167735350891
450,0.640189922566617
450,0.640212109782343
450,0.64023429699807
450,0.640256484213796
450,0.640278671429522
450,0.640300858645249
450,0.640323045860975
450,0.640345233076701
450,0.640367420292428
450,0.640389607508154
450,0.64041179472388
451,0.640433981939606
451,0.640456169155333
451,0.640478356371059
451,0.640500543586785
451,0.640522730802512
451,0.640544918018238
451,0.640567105233964
451,0.640589292449691
451,0.640611479665417
451,0.640633666881143
451,0.640655854096869
451,0.640678041312596
451,0.640700228528322
451,0.640722415744048
451,0.640744602959775
452,0.640766790175501
452,0.640788977391227
452,0.640811164606953
452,0.64083335182268
452,0.640855539038406
452,0.640877726254132
452,0.640899913469859
452,0.640922100685585
453,0.640944287901311
453,0.640966475117038
453,0.640988662332764
453,0.64101084954849
453,0.641033036764216
453,0.641055223979943
453,0.641077411195669
453,0.641099598411395
453,0.641121785627122
453,0.641143972842848
453,0.641166160058574
453,0.641188347274301
453,0.641210534490027
453,0.641232721705753
453,0.641254908921479
453,0.641277096137206
453,0.641299283352932
453,0.641321470568658
453,0.641343657784385
453,0.641365845000111
453,0.641388032215837
453,0.641410219431564
454,0.64143240664729
454,0.641454593863016
454,0.641476781078742
454,0.641498968294469
454,0.641521155510195
454,0.641543342725921
454,0.641565529941648
454,0.641587717157374
454,0.6416099043731
454,0.641632091588827
454,0.641654278804553
454,0.641676466020279
454,0.641698653236005
455,0.641720840451732
455,0.641743027667458
455,0.641765214883184
455,0.641787402098911
455,0.641809589314637
455,0.641831776530363
455,0.641853963746089
455,0.641876150961816
455,0.641898338177542
455,0.641920525393268
455,0.641942712608995
455,0.641964899824721
455,0.641987087040447
456,0.642009274256174
456,0.6420314614719
456,0.642053648687626
456,0.642075835903352
456,0.642098023119079
456,0.642120210334805
456,0.642142397550531
456,0.642164584766258
456,0.642186771981984
456,0.64220895919771
456,0.642231146413437
456,0.642253333629163
456,0.642275520844889
456,0.642297708060615
456,0.642319895276342
456,0.642342082492068
456,0.642364269707794
456,0.642386456923521
456,0.642408644139247
456,0.642430831354973
456,0.6424530185707
457,0.642475205786426
457,0.642497393002152
457,0.642519580217878
457,0.642541767433605
457,0.642563954649331
457,0.642586141865057
457,0.642608329080784
457,0.64263051629651
457,0.642652703512236
457,0.642674890727963
457,0.642697077943689
457,0.642719265159415
457,0.642741452375141
457,0.642763639590868
457,0.642785826806594
458,0.64280801402232
458,0.642830201238047
458,0.642852388453773
458,0.642874575669499
458,0.642896762885226
458,0.642918950100952
458,0.642941137316678
458,0.642963324532404
458,0.642985511748131
458,0.643007698963857
458,0.643029886179583
458,0.64305207339531
458,0.643074260611036
458,0.643096447826762
458,0.643118635042489
458,0.643140822258215
458,0.643163009473941
458,0.643185196689667
458,0.643207383905394
458,0.64322957112112
458,0.643251758336846
458,0.643273945552573
458,0.643296132768299
458,0.643318319984025
458,0.643340507199752
458,0.643362694415478
458,0.643384881631204
458,0.64340706884693
458,0.643429256062657
458,0.643451443278383
458,0.643473630494109
458,0.643495817709836
459,0.643518004925562
459,0.643540192141288
459,0.643562379357014
459,0.643584566572741
459,0.643606753788467
459,0.643628941004193
459,0.64365112821992
459,0.643673315435646
459,0.643695502651372
459,0.643717689867099
459,0.643739877082825
459,0.643762064298551
459,0.643784251514277
459,0.643806438730004
459,0.64382862594573
460,0.643850813161456
460,0.643873000377183
460,0.643895187592909
460,0.643917374808635
460,0.643939562024362
460,0.643961749240088
460,0.643983936455814
460,0.64400612367154
460,0.644028310887267
460,0.644050498102993
460,0.644072685318719
460,0.644094872534446
460,0.644117059750172
460,0.644139246965898
460,0.644161434181625
460,0.644183621397351
460,0.644205808613077
460,0.644227995828803
460,0.64425018304453
460,0.644272370260256
460,0.644294557475982
461,0.644316744691709
461,0.644338931907435
461,0.644361119123161
461,0.644383306338888
461,0.644405493554614
461,0.64442768077034
461,0.644449867986066
461,0.644472055201793
461,0.644494242417519
461,0.644516429633245
461,0.644538616848972
461,0.644560804064698
461,0.644582991280424
461,0.644605178496151
461,0.644627365711877
461,0.644649552927603
461,0.644671740143329
461,0.644693927359056
461,0.644716114574782
461,0.644738301790508
462,0.644760489006235
462,0.644782676221961
462,0.644804863437687
462,0.644827050653414
462,0.64484923786914
462,0.644871425084866
462,0.644893612300592
462,0.644915799516319
462,0.644937986732045
462,0.644960173947771
462,0.644982361163498
462,0.645004548379224
462,0.64502673559495
463,0.645048922810676
463,0.645071110026403
463,0.645093297242129
463,0.645115484457855
463,0.645137671673582
463,0.645159858889308
463,0.645182046105034
463,0.645204233320761
463,0.645226420536487
463,0.645248607752213
463,0.645270794967939
463,0.645292982183666
463,0.645315169399392
463,0.645337356615118
463,0.645359543830845
463,0.645381731046571
463,0.645403918262297
463,0.645426105478024
463,0.64544829269375
463,0.645470479909476
463,0.645492667125202
463,0.645514854340929
463,0.645537041556655
463,0.645559228772381
464,0.645581415988108
464,0.645603603203834
464,0.64562579041956
464,0.645647977635287
464,0.645670164851013
464,0.645692352066739
464,0.645714539282465
464,0.645736726498192
464,0.645758913713918
464,0.645781100929644
464,0.645803288145371
465,0.645825475361097
465,0.645847662576823
465,0.64586984979255
465,0.645892037008276
465,0.645914224224002
465,0.645936411439728
465,0.645958598655455
465,0.645980785871181
465,0.646002973086907
465,0.646025160302634
465,0.64604734751836
465,0.646069534734086
465,0.646091721949813
465,0.646113909165539
465,0.646136096381265
465,0.646158283596991
465,0.646180470812718
465,0.646202658028444
465,0.64622484524417
465,0.646247032459897
465,0.646269219675623
465,0.646291406891349
466,0.646313594107075
466,0.646335781322802
466,0.646357968538528
466,0.646380155754254
466,0.646402342969981
466,0.646424530185707
466,0.646446717401433
466,0.64646890461716
466,0.646491091832886
466,0.646513279048612
466,0.646535466264338
466,0.646557653480065
466,0.646579840695791
466,0.646602027911517
466,0.646624215127244
466,0.64664640234297
466,0.646668589558696
466,0.646690776774423
466,0.646712963990149
466,0.646735151205875
466,0.646757338421601
466,0.646779525637328
466,0.646801712853054
467,0.64682390006878
467,0.646846087284507
467,0.646868274500233
467,0.646890461715959
467,0.646912648931686
467,0.646934836147412
467,0.646957023363138
467,0.646979210578864
467,0.647001397794591
467,0.647023585010317
468,0.647045772226043
468,0.64706795944177
468,0.647090146657496
468,0.647112333873222
468,0.647134521088949
468,0.647156708304675
468,0.647178895520401
468,0.647201082736127
468,0.647223269951854
468,0.64724545716758
468,0.647267644383306
468,0.647289831599033
468,0.647312018814759
468,0.647334206030485
468,0.647356393246212
468,0.647378580461938
468,0.647400767677664
468,0.64742295489339
468,0.647445142109117
468,0.647467329324843
468,0.647489516540569
468,0.647511703756296
468,0.647533890972022
468,0.647556078187748
468,0.647578265403475
468,0.647600452619201
468,0.647622639834927
469,0.647644827050653
469,0.64766701426638
469,0.647689201482106
469,0.647711388697832
469,0.647733575913559
469,0.647755763129285
469,0.647777950345011
469,0.647800137560738
469,0.647822324776464
469,0.64784451199219
469,0.647866699207916
469,0.647888886423643
469,0.647911073639369
469,0.647933260855095
469,0.647955448070822
469,0.647977635286548
470,0.647999822502274
470,0.648022009718001
470,0.648044196933727
470,0.648066384149453
470,0.648088571365179
470,0.648110758580906
470,0.648132945796632
470,0.648155133012358
470,0.648177320228085
470,0.648199507443811
470,0.648221694659537
471,0.648243881875263
471,0.64826606909099
471,0.648288256306716
471,0.648310443522442
471,0.648332630738169
471,0.648354817953895
471,0.648377005169621
471,0.648399192385348
471,0.648421379601074
471,0.6484435668168
471,0.648465754032526
471,0.648487941248253
471,0.648510128463979
471,0.648532315679705
471,0.648554502895432
471,0.648576690111158
471,0.648598877326884
471,0.648621064542611
471,0.648643251758337
471,0.648665438974063
471,0.648687626189789
471,0.648709813405516
471,0.648732000621242
472,0.648754187836968
472,0.648776375052695
472,0.648798562268421
472,0.648820749484147
472,0.648842936699874
472,0.6488651239156
472,0.648887311131326
472,0.648909498347052
472,0.648931685562779
472,0.648953872778505
472,0.648976059994231
472,0.648998247209958
472,0.649020434425684
473,0.64904262164141
473,0.649064808857136
473,0.649086996072863
473,0.649109183288589
473,0.649131370504315
473,0.649153557720042
473,0.649175744935768
473,0.649197932151494
473,0.649220119367221
473,0.649242306582947
473,0.649264493798673
473,0.649286681014399
473,0.649308868230126
473,0.649331055445852
473,0.649353242661578
473,0.649375429877305
473,0.649397617093031
473,0.649419804308757
473,0.649441991524484
473,0.64946417874021
473,0.649486365955936
473,0.649508553171662
473,0.649530740387389
473,0.649552927603115
473,0.649575114818841
473,0.649597302034568
473,0.649619489250294
473,0.64964167646602
473,0.649663863681747
473,0.649686050897473
473,0.649708238113199
473,0.649730425328925
473,0.649752612544652
473,0.649774799760378
474,0.649796986976104
474,0.649819174191831
474,0.649841361407557
474,0.649863548623283
474,0.64988573583901
474,0.649907923054736
474,0.649930110270462
474,0.649952297486188
474,0.649974484701915
474,0.649996671917641
474,0.650018859133367
474,0.650041046349094
474,0.65006323356482
474,0.650085420780546
474,0.650107607996273
474,0.650129795211999
474,0.650151982427725
474,0.650174169643451
475,0.650196356859178
475,0.650218544074904
475,0.65024073129063
475,0.650262918506357
475,0.650285105722083
475,0.650307292937809
475,0.650329480153536
475,0.650351667369262
475,0.650373854584988
475,0.650396041800714
475,0.650418229016441
475,0.650440416232167
475,0.650462603447893
476,0.65048479066362
476,0.650506977879346
476,0.650529165095072
476,0.650551352310799
476,0.650573539526525
476,0.650595726742251
476,0.650617913957977
476,0.650640101173704
476,0.65066228838943
476,0.650684475605156
476,0.650706662820883
476,0.650728850036609
476,0.650751037252335
476,0.650773224468062
476,0.650795411683788
476,0.650817598899514
476,0.65083978611524
476,0.650861973330967
476,0.650884160546693
476,0.650906347762419
476,0.650928534978146
476,0.650950722193872
476,0.650972909409598
476,0.650995096625325
476,0.651017283841051
476,0.651039471056777
476,0.651061658272503
476,0.65108384548823
476,0.651106032703956
476,0.651128219919682
476,0.651150407135409
476,0.651172594351135
477,0.651194781566861
477,0.651216968782588
477,0.651239155998314
477,0.65126134321404
477,0.651283530429766
477,0.651305717645493
477,0.651327904861219
477,0.651350092076945
477,0.651372279292672
477,0.651394466508398
477,0.651416653724124
477,0.65143884093985
477,0.651461028155577
477,0.651483215371303
477,0.651505402587029
477,0.651527589802756
478,0.651549777018482
478,0.651571964234208
478,0.651594151449935
478,0.651616338665661
478,0.651638525881387
478,0.651660713097113
478,0.65168290031284
478,0.651705087528566
478,0.651727274744292
478,0.651749461960019
478,0.651771649175745
478,0.651793836391471
478,0.651816023607197
478,0.651838210822924
478,0.65186039803865
478,0.651882585254376
478,0.651904772470103
478,0.651926959685829
478,0.651949146901555
478,0.651971334117282
478,0.651993521333008
478,0.652015708548734
478,0.65203789576446
478,0.652060082980187
478,0.652082270195913
478,0.652104457411639
478,0.652126644627366
478,0.652148831843092
478,0.652171019058818
478,0.652193206274545
478,0.652215393490271
478,0.652237580705997
478,0.652259767921723
478,0.65228195513745
478,0.652304142353176
478,0.652326329568902
478,0.652348516784629
478,0.652370704000355
478,0.652392891216081
478,0.652415078431808
479,0.652437265647534
479,0.65245945286326
479,0.652481640078986
479,0.652503827294713
479,0.652526014510439
479,0.652548201726165
479,0.652570388941892
479,0.652592576157618
479,0.652614763373344
479,0.652636950589071
479,0.652659137804797
479,0.652681325020523
479,0.652703512236249
479,0.652725699451976
479,0.652747886667702
479,0.652770073883428
479,0.652792261099155
479,0.652814448314881
479,0.652836635530607
479,0.652858822746334
480,0.65288100996206
480,0.652903197177786
480,0.652925384393512
480,0.652947571609239
480,0.652969758824965
480,0.652991946040691
480,0.653014133256418
480,0.653036320472144
480,0.65305850768787
480,0.653080694903597
480,0.653102882119323
480,0.653125069335049
480,0.653147256550775
480,0.653169443766502
480,0.653191630982228
480,0.653213818197954
480,0.653236005413681
480,0.653258192629407
480,0.653280379845133
480,0.65330256706086
480,0.653324754276586
481,0.653346941492312
481,0.653369128708038
481,0.653391315923765
481,0.653413503139491
481,0.653435690355217
481,0.653457877570944
481,0.65348006478667
481,0.653502252002396
481,0.653524439218123
481,0.653546626433849
481,0.653568813649575
481,0.653591000865301
481,0.653613188081028
481,0.653635375296754
481,0.65365756251248
481,0.653679749728207
481,0.653701936943933
481,0.653724124159659
481,0.653746311375386
481,0.653768498591112
481,0.653790685806838
481,0.653812873022564
481,0.653835060238291
481,0.653857247454017
481,0.653879434669743
481,0.65390162188547
481,0.653923809101196
481,0.653945996316922
481,0.653968183532649
482,0.653990370748375
482,0.654012557964101
482,0.654034745179827
482,0.654056932395554
482,0.65407911961128
482,0.654101306827006
482,0.654123494042733
482,0.654145681258459
482,0.654167868474185
482,0.654190055689912
482,0.654212242905638
482,0.654234430121364
482,0.65425661733709
482,0.654278804552817
482,0.654300991768543
482,0.654323178984269
482,0.654345366199996
482,0.654367553415722
482,0.654389740631448
483,0.654411927847175
483,0.654434115062901
483,0.654456302278627
483,0.654478489494353
483,0.65450067671008
483,0.654522863925806
483,0.654545051141532
483,0.654567238357258
483,0.654589425572985
483,0.654611612788711
483,0.654633800004437
483,0.654655987220164
483,0.65467817443589
483,0.654700361651616
483,0.654722548867343
483,0.654744736083069
483,0.654766923298795
483,0.654789110514521
483,0.654811297730248
483,0.654833484945974
483,0.6548556721617
483,0.654877859377427
483,0.654900046593153
483,0.654922233808879
483,0.654944421024606
483,0.654966608240332
483,0.654988795456058
483,0.655010982671784
483,0.655033169887511
483,0.655055357103237
484,0.655077544318963
484,0.65509973153469
484,0.655121918750416
484,0.655144105966142
484,0.655166293181869
484,0.655188480397595
484,0.655210667613321
484,0.655232854829047
484,0.655255042044774
484,0.6552772292605
484,0.655299416476226
484,0.655321603691953
484,0.655343790907679
484,0.655365978123405
484,0.655388165339132
484,0.655410352554858
485,0.655432539770584
485,0.65545472698631
485,0.655476914202037
485,0.655499101417763
485,0.655521288633489
485,0.655543475849216
485,0.655565663064942
485,0.655587850280668
485,0.655610037496395
485,0.655632224712121
485,0.655654411927847
485,0.655676599143573
485,0.6556987863593
485,0.655720973575026
485,0.655743160790752
485,0.655765348006479
485,0.655787535222205
486,0.655809722437931
486,0.655831909653658
486,0.655854096869384
486,0.65587628408511
486,0.655898471300836
486,0.655920658516563
486,0.655942845732289
486,0.655965032948015
486,0.655987220163742
486,0.656009407379468
486,0.656031594595194
486,0.656053781810921
486,0.656075969026647
486,0.656098156242373
486,0.656120343458099
486,0.656142530673826
486,0.656164717889552
486,0.656186905105278
486,0.656209092321005
486,0.656231279536731
486,0.656253466752457
486,0.656275653968184
486,0.65629784118391
486,0.656320028399636
486,0.656342215615362
486,0.656364402831089
486,0.656386590046815
486,0.656408777262541
486,0.656430964478268
486,0.656453151693994
486,0.65647533890972
486,0.656497526125447
486,0.656519713341173
486,0.656541900556899
486,0.656564087772625
486,0.656586274988352
486,0.656608462204078
486,0.656630649419804
486,0.656652836635531
486,0.656675023851257
486,0.656697211066983
486,0.65671939828271
486,0.656741585498436
486,0.656763772714162
486,0.656785959929888
486,0.656808147145615
486,0.656830334361341
486,0.656852521577067
486,0.656874708792794
486,0.65689689600852
486,0.656919083224246
486,0.656941270439973
486,0.656963457655699
486,0.656985644871425
486,0.657007832087151
486,0.657030019302878
487,0.657052206518604
487,0.65707439373433
487,0.657096580950057
487,0.657118768165783
487,0.657140955381509
487,0.657163142597236
487,0.657185329812962
487,0.657207517028688
487,0.657229704244414
487,0.657251891460141
487,0.657274078675867
487,0.657296265891593
487,0.65731845310732
487,0.657340640323046
487,0.657362827538772
488,0.657385014754499
488,0.657407201970225
488,0.657429389185951
488,0.657451576401677
488,0.657473763617404
488,0.65749595083313
488,0.657518138048856
488,0.657540325264583
488,0.657562512480309
488,0.657584699696035
488,0.657606886911761
488,0.657629074127488
488,0.657651261343214
488,0.65767344855894
488,0.657695635774667
488,0.657717822990393
488,0.657740010206119
488,0.657762197421845
488,0.657784384637572
488,0.657806571853298
488,0.657828759069024
488,0.657850946284751
488,0.657873133500477
488,0.657895320716203
488,0.65791750793193
488,0.657939695147656
488,0.657961882363382
488,0.657984069579108
488,0.658006256794835
488,0.658028444010561
488,0.658050631226287
488,0.658072818442014
488,0.65809500565774
488,0.658117192873466
488,0.658139380089193
488,0.658161567304919
488,0.658183754520645
488,0.658205941736371
488,0.658228128952098
488,0.658250316167824
488,0.65827250338355
488,0.658294690599277
488,0.658316877815003
488,0.658339065030729
488,0.658361252246456
488,0.658383439462182
488,0.658405626677908
488,0.658427813893634
488,0.658450001109361
488,0.658472188325087
488,0.658494375540813
488,0.65851656275654
488,0.658538749972266
488,0.658560937187992
488,0.658583124403719
488,0.658605311619445
488,0.658627498835171
488,0.658649686050897
488,0.658671873266624
488,0.65869406048235
488,0.658716247698076
488,0.658738434913803
488,0.658760622129529
488,0.658782809345255
488,0.658804996560982
488,0.658827183776708
488,0.658849370992434
488,0.65887155820816
488,0.658893745423887
488,0.658915932639613
489,0.658938119855339
489,0.658960307071066
489,0.658982494286792
489,0.659004681502518
489,0.659026868718245
489,0.659049055933971
489,0.659071243149697
489,0.659093430365423
489,0.65911561758115
489,0.659137804796876
489,0.659159992012602
489,0.659182179228329
489,0.659204366444055
489,0.659226553659781
489,0.659248740875508
489,0.659270928091234
489,0.65929311530696
489,0.659315302522686
489,0.659337489738413
489,0.659359676954139
489,0.659381864169865
489,0.659404051385592
489,0.659426238601318
489,0.659448425817044
489,0.659470613032771
490,0.659492800248497
490,0.659514987464223
490,0.659537174679949
490,0.659559361895676
490,0.659581549111402
490,0.659603736327128
490,0.659625923542855
490,0.659648110758581
490,0.659670297974307
490,0.659692485190034
490,0.65971467240576
490,0.659736859621486
490,0.659759046837212
490,0.659781234052939
490,0.659803421268665
490,0.659825608484391
490,0.659847795700118
490,0.659869982915844
490,0.65989217013157
490,0.659914357347297
490,0.659936544563023
491,0.659958731778749
491,0.659980918994475
491,0.660003106210202
491,0.660025293425928
491,0.660047480641654
491,0.660069667857381
491,0.660091855073107
491,0.660114042288833
491,0.66013622950456
491,0.660158416720286
491,0.660180603936012
491,0.660202791151738
491,0.660224978367465
491,0.660247165583191
491,0.660269352798917
491,0.660291540014644
491,0.66031372723037
491,0.660335914446096
491,0.660358101661822
491,0.660380288877549
491,0.660402476093275
491,0.660424663309001
491,0.660446850524728
491,0.660469037740454
491,0.66049122495618
491,0.660513412171907
491,0.660535599387633
491,0.660557786603359
491,0.660579973819085
491,0.660602161034812
491,0.660624348250538
491,0.660646535466264
491,0.660668722681991
491,0.660690909897717
491,0.660713097113443
491,0.66073528432917
491,0.660757471544896
491,0.660779658760622
491,0.660801845976348
491,0.660824033192075
491,0.660846220407801
491,0.660868407623527
491,0.660890594839254
491,0.66091278205498
491,0.660934969270706
491,0.660957156486432
491,0.660979343702159
491,0.661001530917885
491,0.661023718133611
491,0.661045905349338
491,0.661068092565064
491,0.66109027978079
491,0.661112466996517
491,0.661134654212243
491,0.661156841427969
491,0.661179028643695
491,0.661201215859422
491,0.661223403075148
491,0.661245590290874
491,0.661267777506601
491,0.661289964722327
491,0.661312151938053
491,0.66133433915378
491,0.661356526369506
491,0.661378713585232
491,0.661400900800958
491,0.661423088016685
491,0.661445275232411
491,0.661467462448137
491,0.661489649663864
491,0.66151183687959
491,0.661534024095316
491,0.661556211311043
491,0.661578398526769
491,0.661600585742495
491,0.661622772958221
491,0.661644960173948
491,0.661667147389674
491,0.6616893346054
491,0.661711521821127
491,0.661733709036853
491,0.661755896252579
491,0.661778083468306
491,0.661800270684032
491,0.661822457899758
491,0.661844645115484
491,0.661866832331211
492,0.661889019546937
492,0.661911206762663
492,0.66193339397839
492,0.661955581194116
492,0.661977768409842
492,0.661999955625569
492,0.662022142841295
492,0.662044330057021
492,0.662066517272747
492,0.662088704488474
492,0.6621108917042
492,0.662133078919926
492,0.662155266135653
492,0.662177453351379
492,0.662199640567105
492,0.662221827782832
492,0.662244014998558
492,0.662266202214284
493,0.66228838943001
493,0.662310576645737
493,0.662332763861463
493,0.662354951077189
493,0.662377138292916
493,0.662399325508642
493,0.662421512724368
493,0.662443699940095
493,0.662465887155821
493,0.662488074371547
493,0.662510261587273
493,0.662532448803
493,0.662554636018726
493,0.662576823234452
493,0.662599010450179
493,0.662621197665905
493,0.662643384881631
493,0.662665572097358
493,0.662687759313084
493,0.66270994652881
493,0.662732133744536
493,0.662754320960263
493,0.662776508175989
493,0.662798695391715
493,0.662820882607442
493,0.662843069823168
493,0.662865257038894
493,0.662887444254621
493,0.662909631470347
493,0.662931818686073
493,0.662954005901799
493,0.662976193117526
493,0.662998380333252
493,0.663020567548978
493,0.663042754764705
493,0.663064941980431
493,0.663087129196157
493,0.663109316411883
493,0.66313150362761
493,0.663153690843336
493,0.663175878059062
493,0.663198065274789
493,0.663220252490515
493,0.663242439706241
493,0.663264626921968
493,0.663286814137694
493,0.66330900135342
493,0.663331188569146
493,0.663353375784873
493,0.663375563000599
493,0.663397750216325
493,0.663419937432052
493,0.663442124647778
493,0.663464311863504
493,0.663486499079231
493,0.663508686294957
493,0.663530873510683
493,0.663553060726409
493,0.663575247942136
493,0.663597435157862
493,0.663619622373588
493,0.663641809589315
493,0.663663996805041
493,0.663686184020767
493,0.663708371236494
493,0.66373055845222
493,0.663752745667946
493,0.663774932883672
493,0.663797120099399
493,0.663819307315125
493,0.663841494530851
493,0.663863681746578
493,0.663885868962304
493,0.66390805617803
493,0.663930243393757
493,0.663952430609483
493,0.663974617825209
493,0.663996805040935
493,0.664018992256662
493,0.664041179472388
493,0.664063366688114
493,0.664085553903841
493,0.664107741119567
493,0.664129928335293
493,0.664152115551019
493,0.664174302766746
493,0.664196489982472
493,0.664218677198198
493,0.664240864413925
493,0.664263051629651
493,0.664285238845377
493,0.664307426061104
493,0.66432961327683
493,0.664351800492556
493,0.664373987708282
493,0.664396174924009
493,0.664418362139735
493,0.664440549355461
493,0.664462736571188
493,0.664484923786914
493,0.66450711100264
493,0.664529298218367
493,0.664551485434093
493,0.664573672649819
493,0.664595859865545
493,0.664618047081272
493,0.664640234296998
493,0.664662421512724
493,0.664684608728451
493,0.664706795944177
493,0.664728983159903
493,0.66475117037563
493,0.664773357591356
493,0.664795544807082
493,0.664817732022808
493,0.664839919238535
493,0.664862106454261
493,0.664884293669987
493,0.664906480885714
493,0.66492866810144
493,0.664950855317166
493,0.664973042532893
493,0.664995229748619
493,0.665017416964345
493,0.665039604180071
493,0.665061791395798
493,0.665083978611524
493,0.66510616582725
493,0.665128353042977
493,0.665150540258703
493,0.665172727474429
493,0.665194914690156
493,0.665217101905882
493,0.665239289121608
493,0.665261476337334
493,0.665283663553061
493,0.665305850768787
493,0.665328037984513
493,0.66535022520024
493,0.665372412415966
493,0.665394599631692
493,0.665416786847419
493,0.665438974063145
493,0.665461161278871
494,0.665483348494597
494,0.665505535710324
494,0.66552772292605
494,0.665549910141776
494,0.665572097357503
494,0.665594284573229
494,0.665616471788955
494,0.665638659004682
494,0.665660846220408
494,0.665683033436134
494,0.66570522065186
494,0.665727407867587
494,0.665749595083313
494,0.665771782299039
494,0.665793969514766
494,0.665816156730492
494,0.665838343946218
494,0.665860531161944
494,0.665882718377671
494,0.665904905593397
494,0.665927092809123
494,0.66594928002485
494,0.665971467240576
494,0.665993654456302
494,0.666015841672029
494,0.666038028887755
494,0.666060216103481
495,0.666082403319207
495,0.666104590534934
495,0.66612677775066
495,0.666148964966386
495,0.666171152182113
495,0.666193339397839
495,0.666215526613565
495,0.666237713829292
495,0.666259901045018
495,0.666282088260744
495,0.66630427547647
495,0.666326462692197
495,0.666348649907923
495,0.666370837123649
495,0.666393024339376
496,0.666415211555102
496,0.666437398770828
496,0.666459585986555
496,0.666481773202281
496,0.666503960418007
496,0.666526147633733
496,0.66654833484946
496,0.666570522065186
496,0.666592709280912
496,0.666614896496639
496,0.666637083712365
496,0.666659270928091
496,0.666681458143818
496,0.666703645359544
496,0.66672583257527
496,0.666748019790996
496,0.666770207006723
496,0.666792394222449
496,0.666814581438175
496,0.666836768653902
496,0.666858955869628
496,0.666881143085354
496,0.666903330301081
496,0.666925517516807
496,0.666947704732533
496,0.666969891948259
496,0.666992079163986
496,0.667014266379712
496,0.667036453595438
496,0.667058640811165
496,0.667080828026891
496,0.667103015242617
496,0.667125202458344
496,0.66714738967407
496,0.667169576889796
496,0.667191764105522
496,0.667213951321249
496,0.667236138536975
496,0.667258325752701
496,0.667280512968428
496,0.667302700184154
496,0.66732488739988
496,0.667347074615606
496,0.667369261831333
496,0.667391449047059
496,0.667413636262785
496,0.667435823478512
496,0.667458010694238
496,0.667480197909964
496,0.667502385125691
496,0.667524572341417
496,0.667546759557143
496,0.667568946772869
496,0.667591133988596
496,0.667613321204322
496,0.667635508420048
496,0.667657695635775
496,0.667679882851501
496,0.667702070067227
496,0.667724257282954
496,0.66774644449868
496,0.667768631714406
496,0.667790818930132
496,0.667813006145859
496,0.667835193361585
496,0.667857380577311
496,0.667879567793038
496,0.667901755008764
496,0.66792394222449
496,0.667946129440217
496,0.667968316655943
496,0.667990503871669
496,0.668012691087395
496,0.668034878303122
496,0.668057065518848
496,0.668079252734574
496,0.668101439950301
496,0.668123627166027
496,0.668145814381753
496,0.66816800159748
496,0.668190188813206
496,0.668212376028932
496,0.668234563244658
496,0.668256750460385
496,0.668278937676111
496,0.668301124891837
496,0.668323312107564
496,0.66834549932329
496,0.668367686539016
496,0.668389873754743
496,0.668412060970469
496,0.668434248186195
496,0.668456435401921
496,0.668478622617648
496,0.668500809833374
496,0.6685229970491
496,0.668545184264827
496,0.668567371480553
496,0.668589558696279
496,0.668611745912005
496,0.668633933127732
496,0.668656120343458
496,0.668678307559184
496,0.668700494774911
496,0.668722681990637
496,0.668744869206363
496,0.66876705642209
496,0.668789243637816
496,0.668811430853542
496,0.668833618069268
496,0.668855805284995
496,0.668877992500721
496,0.668900179716447
496,0.668922366932174
496,0.6689445541479
496,0.668966741363626
496,0.668988928579353
496,0.669011115795079
496,0.669033303010805
496,0.669055490226531
496,0.669077677442258
496,0.669099864657984
496,0.66912205187371
496,0.669144239089437
496,0.669166426305163
496,0.669188613520889
496,0.669210800736616
496,0.669232987952342
496,0.669255175168068
496,0.669277362383794
496,0.669299549599521
496,0.669321736815247
496,0.669343924030973
496,0.6693661112467
496,0.669388298462426
496,0.669410485678152
496,0.669432672893879
496,0.669454860109605
496,0.669477047325331
496,0.669499234541057
496,0.669521421756784
496,0.66954360897251
496,0.669565796188236
496,0.669587983403963
496,0.669610170619689
496,0.669632357835415
496,0.669654545051142
496,0.669676732266868
496,0.669698919482594
496,0.66972110669832
496,0.669743293914047
496,0.669765481129773
496,0.669787668345499
496,0.669809855561226
496,0.669832042776952
496,0.669854229992678
496,0.669876417208405
496,0.669898604424131
496,0.669920791639857
496,0.669942978855583
496,0.66996516607131
496,0.669987353287036
496,0.670009540502762
496,0.670031727718489
496,0.670053914934215
496,0.670076102149941
496,0.670098289365668
496,0.670120476581394
496,0.67014266379712
496,0.670164851012846
496,0.670187038228573
496,0.670209225444299
496,0.670231412660025
496,0.670253599875752
496,0.670275787091478
496,0.670297974307204
496,0.670320161522931
496,0.670342348738657
496,0.670364535954383
496,0.670386723170109
496,0.670408910385836
496,0.670431097601562
496,0.670453284817288
496,0.670475472033015
496,0.670497659248741
496,0.670519846464467
496,0.670542033680193
496,0.67056422089592
496,0.670586408111646
496,0.670608595327372
496,0.670630782543099
496,0.670652969758825
496,0.670675156974551
496,0.670697344190278
496,0.670719531406004
496,0.67074171862173
496,0.670763905837456
496,0.670786093053183
496,0.670808280268909
497,0.670830467484635
497,0.670852654700362
497,0.670874841916088
497,0.670897029131814
497,0.670919216347541
497,0.670941403563267
497,0.670963590778993
497,0.670985777994719
497,0.671007965210446
497,0.671030152426172
497,0.671052339641898
497,0.671074526857625
497,0.671096714073351
497,0.671118901289077
497,0.671141088504804
497,0.67116327572053
497,0.671185462936256
497,0.671207650151982
497,0.671229837367709
497,0.671252024583435
497,0.671274211799161
497,0.671296399014888
497,0.671318586230614
497,0.67134077344634
497,0.671362960662066
497,0.671385147877793
497,0.671407335093519
497,0.671429522309245
497,0.671451709524972
497,0.671473896740698
497,0.671496083956424
497,0.671518271172151
497,0.671540458387877
497,0.671562645603603
497,0.671584832819329
497,0.671607020035056
498,0.671629207250782
498,0.671651394466508
498,0.671673581682235
498,0.671695768897961
498,0.671717956113687
498,0.671740143329414
498,0.67176233054514
498,0.671784517760866
498,0.671806704976592
498,0.671828892192319
498,0.671851079408045
498,0.671873266623771
498,0.671895453839498
498,0.671917641055224
498,0.67193982827095
498,0.671962015486677
498,0.671984202702403
498,0.672006389918129
498,0.672028577133855
498,0.672050764349582
498,0.672072951565308
498,0.672095138781034
498,0.672117325996761
498,0.672139513212487
498,0.672161700428213
498,0.67218388764394
498,0.672206074859666
498,0.672228262075392
498,0.672250449291118
498,0.672272636506845
498,0.672294823722571
498,0.672317010938297
498,0.672339198154024
498,0.67236138536975
498,0.672383572585476
498,0.672405759801203
498,0.672427947016929
498,0.672450134232655
498,0.672472321448381
498,0.672494508664108
498,0.672516695879834
498,0.67253888309556
498,0.672561070311287
498,0.672583257527013
498,0.672605444742739
498,0.672627631958466
498,0.672649819174192
498,0.672672006389918
498,0.672694193605644
498,0.672716380821371
498,0.672738568037097
498,0.672760755252823
498,0.67278294246855
498,0.672805129684276
498,0.672827316900002
498,0.672849504115729
498,0.672871691331455
498,0.672893878547181
498,0.672916065762907
498,0.672938252978634
498,0.67296044019436
498,0.672982627410086
498,0.673004814625813
498,0.673027001841539
498,0.673049189057265
498,0.673071376272992
498,0.673093563488718
498,0.673115750704444
498,0.67313793792017
498,0.673160125135897
498,0.673182312351623
498,0.673204499567349
498,0.673226686783076
498,0.673248873998802
498,0.673271061214528
498,0.673293248430255
498,0.673315435645981
498,0.673337622861707
498,0.673359810077433
498,0.67338199729316
498,0.673404184508886
498,0.673426371724612
498,0.673448558940339
498,0.673470746156065
498,0.673492933371791
498,0.673515120587518
498,0.673537307803244
498,0.67355949501897
498,0.673581682234696
498,0.673603869450423
498,0.673626056666149
498,0.673648243881875
498,0.673670431097602
498,0.673692618313328
498,0.673714805529054
498,0.67373699274478
498,0.673759179960507
498,0.673781367176233
498,0.673803554391959
498,0.673825741607686
498,0.673847928823412
498,0.673870116039138
498,0.673892303254865
498,0.673914490470591
498,0.673936677686317
498,0.673958864902043
498,0.67398105211777
498,0.674003239333496
498,0.674025426549222
498,0.674047613764949
498,0.674069800980675
498,0.674091988196401
498,0.674114175412127
498,0.674136362627854
498,0.67415854984358
498,0.674180737059306
498,0.674202924275033
498,0.674225111490759
498,0.674247298706485
498,0.674269485922212
498,0.674291673137938
498,0.674313860353664
498,0.67433604756939
498,0.674358234785117
498,0.674380422000843
498,0.674402609216569
498,0.674424796432296
498,0.674446983648022
498,0.674469170863748
498,0.674491358079475
498,0.674513545295201
498,0.674535732510927
498,0.674557919726653
498,0.67458010694238
498,0.674602294158106
498,0.674624481373832
498,0.674646668589559
498,0.674668855805285
498,0.674691043021011
498,0.674713230236738
498,0.674735417452464
498,0.67475760466819
498,0.674779791883916
498,0.674801979099643
498,0.674824166315369
498,0.674846353531095
498,0.674868540746822
498,0.674890727962548
498,0.674912915178274
498,0.674935102394001
498,0.674957289609727
498,0.674979476825453
498,0.675001664041179
498,0.675023851256906
498,0.675046038472632
498,0.675068225688358
498,0.675090412904085
498,0.675112600119811
498,0.675134787335537
498,0.675156974551264
498,0.67517916176699
498,0.675201348982716
498,0.675223536198442
498,0.675245723414169
498,0.675267910629895
498,0.675290097845621
498,0.675312285061348
498,0.675334472277074
498,0.6753566594928
498,0.675378846708527
498,0.675401033924253
498,0.675423221139979
498,0.675445408355705
498,0.675467595571432
498,0.675489782787158
498,0.675511970002884
498,0.675534157218611
498,0.675556344434337
498,0.675578531650063
498,0.67560071886579
498,0.675622906081516
498,0.675645093297242
498,0.675667280512968
498,0.675689467728695
498,0.675711654944421
498,0.675733842160147
498,0.675756029375874
498,0.6757782165916
498,0.675800403807326
498,0.675822591023053
498,0.675844778238779
498,0.675866965454505
498,0.675889152670231
498,0.675911339885958
498,0.675933527101684
498,0.67595571431741
498,0.675977901533137
498,0.676000088748863
498,0.676022275964589
498,0.676044463180316
498,0.676066650396042
498,0.676088837611768
498,0.676111024827494
498,0.676133212043221
498,0.676155399258947
498,0.676177586474673
498,0.6761997736904
498,0.676221960906126
498,0.676244148121852
498,0.676266335337579
498,0.676288522553305
498,0.676310709769031
498,0.676332896984757
498,0.676355084200484
498,0.67637727141621
498,0.676399458631936
498,0.676421645847663
498,0.676443833063389
498,0.676466020279115
498,0.676488207494842
498,0.676510394710568
498,0.676532581926294
498,0.67655476914202
498,0.676576956357747
498,0.676599143573473
498,0.676621330789199
498,0.676643518004926
498,0.676665705220652
498,0.676687892436378
498,0.676710079652105
498,0.676732266867831
498,0.676754454083557
498,0.676776641299283
498,0.67679882851501
498,0.676821015730736
498,0.676843202946462
498,0.676865390162188
498,0.676887577377915
498,0.676909764593641
498,0.676931951809367
498,0.676954139025094
498,0.67697632624082
498,0.676998513456546
498,0.677020700672273
498,0.677042887887999
498,0.677065075103725
498,0.677087262319451
498,0.677109449535178
498,0.677131636750904
498,0.67715382396663
498,0.677176011182357
498,0.677198198398083
498,0.677220385613809
498,0.677242572829536
498,0.677264760045262
498,0.677286947260988
498,0.677309134476714
498,0.677331321692441
498,0.677353508908167
498,0.677375696123893
498,0.67739788333962
498,0.677420070555346
498,0.677442257771072
498,0.677464444986799
498,0.677486632202525
498,0.677508819418251
498,0.677531006633977
498,0.677553193849704
498,0.67757538106543
498,0.677597568281156
498,0.677619755496883
498,0.677641942712609
498,0.677664129928335
498,0.677686317144062
498,0.677708504359788
498,0.677730691575514
498,0.67775287879124
498,0.677775066006967
498,0.677797253222693
498,0.677819440438419
498,0.677841627654146
498,0.677863814869872
498,0.677886002085598
498,0.677908189301325
498,0.677930376517051
498,0.677952563732777
498,0.677974750948503
498,0.67799693816423
498,0.678019125379956
498,0.678041312595682
498,0.678063499811409
498,0.678085687027135
498,0.678107874242861
498,0.678130061458588
498,0.678152248674314
498,0.67817443589004
498,0.678196623105766
498,0.678218810321493
498,0.678240997537219
498,0.678263184752945
498,0.678285371968672
498,0.678307559184398
498,0.678329746400124
498,0.678351933615851
498,0.678374120831577
498,0.678396308047303
498,0.678418495263029
498,0.678440682478756
498,0.678462869694482
498,0.678485056910208
498,0.678507244125935
498,0.678529431341661
498,0.678551618557387
498,0.678573805773114
498,0.67859599298884
498,0.678618180204566
498,0.678640367420292
498,0.678662554636019
498,0.678684741851745
498,0.678706929067471
498,0.678729116283198
498,0.678751303498924
498,0.67877349071465
498,0.678795677930377
498,0.678817865146103
498,0.678840052361829
498,0.678862239577555
498,0.678884426793282
498,0.678906614009008
498,0.678928801224734
498,0.678950988440461
498,0.678973175656187
498,0.678995362871913
498,0.67901755008764
498,0.679039737303366
498,0.679061924519092
498,0.679084111734818
498,0.679106298950545
498,0.679128486166271
498,0.679150673381997
498,0.679172860597724
498,0.67919504781345
498,0.679217235029176
498,0.679239422244903
498,0.679261609460629
498,0.679283796676355
498,0.679305983892081
498,0.679328171107808
498,0.679350358323534
498,0.67937254553926
498,0.679394732754987
498,0.679416919970713
498,0.679439107186439
498,0.679461294402166
498,0.679483481617892
498,0.679505668833618
498,0.679527856049344
498,0.679550043265071
498,0.679572230480797
498,0.679594417696523
498,0.67961660491225
498,0.679638792127976
498,0.679660979343702
498,0.679683166559429
498,0.679705353775155
498,0.679727540990881
498,0.679749728206607
498,0.679771915422334
498,0.67979410263806
498,0.679816289853786
498,0.679838477069513
498,0.679860664285239
498,0.679882851500965
498,0.679905038716691
498,0.679927225932418
498,0.679949413148144
498,0.67997160036387
498,0.679993787579597
498,0.680015974795323
498,0.680038162011049
498,0.680060349226775
498,0.680082536442502
498,0.680104723658228
498,0.680126910873954
498,0.680149098089681
498,0.680171285305407
498,0.680193472521133
498,0.68021565973686
498,0.680237846952586
498,0.680260034168312
498,0.680282221384038
498,0.680304408599765
498,0.680326595815491
498,0.680348783031217
498,0.680370970246944
498,0.68039315746267
498,0.680415344678396
498,0.680437531894123
498,0.680459719109849
498,0.680481906325575
498,0.680504093541301
498,0.680526280757028
498,0.680548467972754
498,0.68057065518848
498,0.680592842404207
498,0.680615029619933
498,0.680637216835659
498,0.680659404051386
498,0.680681591267112
498,0.680703778482838
498,0.680725965698564
498,0.680748152914291
498,0.680770340130017
498,0.680792527345743
498,0.68081471456147
498,0.680836901777196
498,0.680859088992922
498,0.680881276208649
498,0.680903463424375
498,0.680925650640101
498,0.680947837855827
498,0.680970025071554
498,0.68099221228728
498,0.681014399503006
498,0.681036586718733
498,0.681058773934459
498,0.681080961150185
498,0.681103148365912
498,0.681125335581638
498,0.681147522797364
498,0.68116971001309
498,0.681191897228817
498,0.681214084444543
498,0.681236271660269
498,0.681258458875996
498,0.681280646091722
498,0.681302833307448
498,0.681325020523175
498,0.681347207738901
498,0.681369394954627
498,0.681391582170353
498,0.68141376938608
498,0.681435956601806
498,0.681458143817532
498,0.681480331033259
498,0.681502518248985
498,0.681524705464711
498,0.681546892680438
498,0.681569079896164
498,0.68159126711189
498,0.681613454327616
498,0.681635641543343
498,0.681657828759069
498,0.681680015974795
498,0.681702203190522
498,0.681724390406248
498,0.681746577621974
498,0.681768764837701
498,0.681790952053427
498,0.681813139269153
498,0.681835326484879
498,0.681857513700606
498,0.681879700916332
498,0.681901888132058
498,0.681924075347785
498,0.681946262563511
498,0.681968449779237
498,0.681990636994964
498,0.68201282421069
498,0.682035011426416
498,0.682057198642142
498,0.682079385857869
498,0.682101573073595
498,0.682123760289321
498,0.682145947505048
498,0.682168134720774
498,0.6821903219365
498,0.682212509152227
498,0.682234696367953
498,0.682256883583679
498,0.682279070799405
498,0.682301258015132
498,0.682323445230858
498,0.682345632446584
498,0.682367819662311
498,0.682390006878037
498,0.682412194093763
498,0.68243438130949
498,0.682456568525216
498,0.682478755740942
498,0.682500942956668
498,0.682523130172395
498,0.682545317388121
498,0.682567504603847
498,0.682589691819574
498,0.6826118790353
498,0.682634066251026
498,0.682656253466752
498,0.682678440682479
498,0.682700627898205
498,0.682722815113931
498,0.682745002329658
498,0.682767189545384
498,0.68278937676111
498,0.682811563976837
498,0.682833751192563
498,0.682855938408289
498,0.682878125624015
498,0.682900312839742
498,0.682922500055468
498,0.682944687271194
498,0.682966874486921
498,0.682989061702647
498,0.683011248918373
498,0.6830334361341
498,0.683055623349826
498,0.683077810565552
498,0.683099997781278
498,0.683122184997005
498,0.683144372212731
498,0.683166559428457
498,0.683188746644184
498,0.68321093385991
498,0.683233121075636
498,0.683255308291362
498,0.683277495507089
498,0.683299682722815
498,0.683321869938541
498,0.683344057154268
498,0.683366244369994
498,0.68338843158572
498,0.683410618801447
498,0.683432806017173
498,0.683454993232899
498,0.683477180448625
499,0.683499367664352
499,0.683521554880078
499,0.683543742095804
499,0.683565929311531
499,0.683588116527257
499,0.683610303742983
499,0.68363249095871
499,0.683654678174436
499,0.683676865390162
499,0.683699052605888
499,0.683721239821615
499,0.683743427037341
499,0.683765614253067
500,0.683787801468794
500,0.68380998868452
500,0.683832175900246
500,0.683854363115973
500,0.683876550331699
500,0.683898737547425
500,0.683920924763151
500,0.683943111978878
500,0.683965299194604
500,0.68398748641033
500,0.684009673626057
500,0.684031860841783
500,0.684054048057509
500,0.684076235273236
500,0.684098422488962
500,0.684120609704688
500,0.684142796920414
500,0.684164984136141
500,0.684187171351867
500,0.684209358567593
500,0.68423154578332
500,0.684253732999046
500,0.684275920214772
500,0.684298107430499
500,0.684320294646225
500,0.684342481861951
500,0.684364669077677
500,0.684386856293404
500,0.68440904350913
500,0.684431230724856
500,0.684453417940583
500,0.684475605156309
500,0.684497792372035
500,0.684519979587762
500,0.684542166803488
500,0.684564354019214
500,0.68458654123494
500,0.684608728450667
500,0.684630915666393
500,0.684653102882119
500,0.684675290097846
500,0.684697477313572
500,0.684719664529298
500,0.684741851745025
500,0.684764038960751
500,0.684786226176477
500,0.684808413392203
500,0.68483060060793
500,0.684852787823656
500,0.684874975039382
500,0.684897162255109
500,0.684919349470835
500,0.684941536686561
500,0.684963723902288
500,0.684985911118014
500,0.68500809833374
500,0.685030285549466
500,0.685052472765193
500,0.685074659980919
500,0.685096847196645
500,0.685119034412372
500,0.685141221628098
500,0.685163408843824
500,0.685185596059551
500,0.685207783275277
500,0.685229970491003
500,0.685252157706729
500,0.685274344922456
500,0.685296532138182
500,0.685318719353908
500,0.685340906569635
500,0.685363093785361
500,0.685385281001087
500,0.685407468216813
500,0.68542965543254
500,0.685451842648266
500,0.685474029863992
500,0.685496217079719
500,0.685518404295445
500,0.685540591511171
500,0.685562778726898
500,0.685584965942624
500,0.68560715315835
500,0.685629340374076
500,0.685651527589803
500,0.685673714805529
500,0.685695902021255
500,0.685718089236982
500,0.685740276452708
500,0.685762463668434
500,0.685784650884161
500,0.685806838099887
500,0.685829025315613
500,0.685851212531339
500,0.685873399747066
500,0.685895586962792
500,0.685917774178518
500,0.685939961394245
500,0.685962148609971
500,0.685984335825697
500,0.686006523041424
500,0.68602871025715
500,0.686050897472876
500,0.686073084688602
500,0.686095271904329
500,0.686117459120055
500,0.686139646335781
500,0.686161833551508
500,0.686184020767234
500,0.68620620798296
500,0.686228395198687
500,0.686250582414413
500,0.686272769630139
500,0.686294956845865
500,0.686317144061592
500,0.686339331277318
500,0.686361518493044
500,0.686383705708771
500,0.686405892924497
500,0.686428080140223
500,0.686450267355949
500,0.686472454571676
500,0.686494641787402
500,0.686516829003128
500,0.686539016218855
500,0.686561203434581
500,0.686583390650307
500,0.686605577866034
500,0.68662776508176
500,0.686649952297486
500,0.686672139513212
500,0.686694326728939
500,0.686716513944665
500,0.686738701160391
500,0.686760888376118
500,0.686783075591844
500,0.68680526280757
500,0.686827450023297
500,0.686849637239023
500,0.686871824454749
500,0.686894011670475
500,0.686916198886202
500,0.686938386101928
500,0.686960573317654
500,0.686982760533381
500,0.687004947749107
500,0.687027134964833
500,0.68704932218056
500,0.687071509396286
500,0.687093696612012
500,0.687115883827738
500,0.687138071043465
500,0.687160258259191
500,0.687182445474917
500,0.687204632690644
500,0.68722681990637
500,0.687249007122096
500,0.687271194337823
500,0.687293381553549
500,0.687315568769275
500,0.687337755985001
500,0.687359943200728
500,0.687382130416454
500,0.68740431763218
500,0.687426504847907
500,0.687448692063633
500,0.687470879279359
500,0.687493066495086
500,0.687515253710812
500,0.687537440926538
500,0.687559628142264
500,0.687581815357991
500,0.687604002573717
500,0.687626189789443
500,0.68764837700517
500,0.687670564220896
500,0.687692751436622
500,0.687714938652349
500,0.687737125868075
500,0.687759313083801
500,0.687781500299527
500,0.687803687515254
500,0.68782587473098
500,0.687848061946706
500,0.687870249162433
500,0.687892436378159
500,0.687914623593885
500,0.687936810809612
500,0.687958998025338
500,0.687981185241064
500,0.68800337245679
500,0.688025559672517
500,0.688047746888243
500,0.688069934103969
500,0.688092121319696
500,0.688114308535422
500,0.688136495751148
500,0.688158682966874
500,0.688180870182601
500,0.688203057398327
500,0.688225244614053
500,0.68824743182978
500,0.688269619045506
500,0.688291806261232
500,0.688313993476959
500,0.688336180692685
500,0.688358367908411
500,0.688380555124137
500,0.688402742339864
500,0.68842492955559
500,0.688447116771316
500,0.688469303987043
500,0.688491491202769
500,0.688513678418495
500,0.688535865634222
500,0.688558052849948
500,0.688580240065674
500,0.6886024272814
500,0.688624614497127
500,0.688646801712853
500,0.688668988928579
500,0.688691176144306
500,0.688713363360032
500,0.688735550575758
500,0.688757737791485
500,0.688779925007211
500,0.688802112222937
500,0.688824299438663
500,0.68884648665439
500,0.688868673870116
500,0.688890861085842
500,0.688913048301569
500,0.688935235517295
500,0.688957422733021
500,0.688979609948748
500,0.689001797164474
500,0.6890239843802
500,0.689046171595926
500,0.689068358811653
500,0.689090546027379
500,0.689112733243105
500,0.689134920458832
500,0.689157107674558
500,0.689179294890284
500,0.689201482106011
500,0.689223669321737
500,0.689245856537463
500,0.689268043753189
500,0.689290230968916
500,0.689312418184642
500,0.689334605400368
500,0.689356792616095
500,0.689378979831821
500,0.689401167047547
500,0.689423354263274
500,0.689445541479
500,0.689467728694726
500,0.689489915910452
500,0.689512103126179
500,0.689534290341905
500,0.689556477557631
500,0.689578664773358
500,0.689600851989084
500,0.68962303920481
500,0.689645226420536
500,0.689667413636263
500,0.689689600851989
500,0.689711788067715
500,0.689733975283442
500,0.689756162499168
500,0.689778349714894
500,0.689800536930621
500,0.689822724146347
500,0.689844911362073
500,0.689867098577799
500,0.689889285793526
500,0.689911473009252
500,0.689933660224978
500,0.689955847440705
500,0.689978034656431
500,0.690000221872157
500,0.690022409087884
500,0.69004459630361
500,0.690066783519336
500,0.690088970735062
500,0.690111157950789
500,0.690133345166515
500,0.690155532382241
500,0.690177719597968
500,0.690199906813694
500,0.69022209402942
500,0.690244281245147
500,0.690266468460873
500,0.690288655676599
500,0.690310842892325
500,0.690333030108052
500,0.690355217323778
500,0.690377404539504
500,0.690399591755231
500,0.690421778970957
500,0.690443966186683
500,0.69046615340241
500,0.690488340618136
500,0.690510527833862
500,0.690532715049588
500,0.690554902265315
500,0.690577089481041
500,0.690599276696767
500,0.690621463912494
500,0.69064365112822
500,0.690665838343946
500,0.690688025559673
500,0.690710212775399
500,0.690732399991125
500,0.690754587206851
500,0.690776774422578
500,0.690798961638304
500,0.69082114885403
500,0.690843336069757
500,0.690865523285483
500,0.690887710501209
500,0.690909897716935
500,0.690932084932662
500,0.690954272148388
500,0.690976459364114
500,0.690998646579841
500,0.691020833795567
500,0.691043021011293
500,0.69106520822702
500,0.691087395442746
500,0.691109582658472
500,0.691131769874198
500,0.691153957089925
500,0.691176144305651
500,0.691198331521377
500,0.691220518737104
500,0.69124270595283
500,0.691264893168556
500,0.691287080384283
500,0.691309267600009
500,0.691331454815735
500,0.691353642031461
500,0.691375829247188
500,0.691398016462914
500,0.69142020367864
500,0.691442390894367
500,0.691464578110093
500,0.691486765325819
500,0.691508952541546
500,0.691531139757272
500,0.691553326972998
500,0.691575514188724
500,0.691597701404451
500,0.691619888620177
500,0.691642075835903
500,0.69166426305163
500,0.691686450267356
500,0.691708637483082
500,0.691730824698809
500,0.691753011914535
500,0.691775199130261
500,0.691797386345987
500,0.691819573561714
500,0.69184176077744
500,0.691863947993166
500,0.691886135208893
500,0.691908322424619
500,0.691930509640345
500,0.691952696856072
500,0.691974884071798
500,0.691997071287524
500,0.69201925850325
500,0.692041445718977
500,0.692063632934703
500,0.692085820150429
500,0.692108007366156
500,0.692130194581882
500,0.692152381797608
500,0.692174569013335
500,0.692196756229061
500,0.692218943444787
500,0.692241130660513
500,0.69226331787624
500,0.692285505091966
500,0.692307692307692
500,0.692329879523419
500,0.692352066739145
500,0.692374253954871
500,0.692396441170598
500,0.692418628386324
500,0.69244081560205
500,0.692463002817776
500,0.692485190033503
500,0.692507377249229
500,0.692529564464955
500,0.692551751680682
500,0.692573938896408
500,0.692596126112134
500,0.692618313327861
500,0.692640500543587
500,0.692662687759313
500,0.692684874975039
500,0.692707062190766
500,0.692729249406492
500,0.692751436622218
500,0.692773623837945
500,0.692795811053671
500,0.692817998269397
500,0.692840185485123
500,0.69286237270085
500,0.692884559916576
500,0.692906747132302
500,0.692928934348029
500,0.692951121563755
500,0.692973308779481
500,0.692995495995208
500,0.693017683210934
500,0.69303987042666
500,0.693062057642386
500,0.693084244858113
500,0.693106432073839
500,0.693128619289565
500,0.693150806505292
500,0.693172993721018
500,0.693195180936744
500,0.693217368152471
500,0.693239555368197
500,0.693261742583923
500,0.693283929799649
500,0.693306117015376
500,0.693328304231102
500,0.693350491446828
500,0.693372678662555
500,0.693394865878281
500,0.693417053094007
500,0.693439240309734
500,0.69346142752546
500,0.693483614741186
500,0.693505801956912
500,0.693527989172639
500,0.693550176388365
500,0.693572363604091
500,0.693594550819818
500,0.693616738035544
500,0.69363892525127
500,0.693661112466996
500,0.693683299682723
500,0.693705486898449
500,0.693727674114175
500,0.693749861329902
500,0.693772048545628
500,0.693794235761354
500,0.693816422977081
500,0.693838610192807
500,0.693860797408533
500,0.693882984624259
500,0.693905171839986
500,0.693927359055712
500,0.693949546271438
500,0.693971733487165
500,0.693993920702891
500,0.694016107918617
500,0.694038295134344
500,0.69406048235007
500,0.694082669565796
500,0.694104856781522
500,0.694127043997249
500,0.694149231212975
500,0.694171418428701
500,0.694193605644428
500,0.694215792860154
500,0.69423798007588
500,0.694260167291607
500,0.694282354507333
500,0.694304541723059
500,0.694326728938785
500,0.694348916154512
500,0.694371103370238
500,0.694393290585964
500,0.694415477801691
500,0.694437665017417
500,0.694459852233143
500,0.69448203944887
500,0.694504226664596
500,0.694526413880322
501,0.694548601096048
501,0.694570788311775
501,0.694592975527501
501,0.694615162743227
501,0.694637349958954
501,0.69465953717468
501,0.694681724390406
501,0.694703911606133
501,0.694726098821859
501,0.694748286037585
501,0.694770473253311
501,0.694792660469038
501,0.694814847684764
501,0.69483703490049
501,0.694859222116217
501,0.694881409331943
501,0.694903596547669
501,0.694925783763396
502,0.694947970979122
502,0.694970158194848
502,0.694992345410574
502,0.695014532626301
502,0.695036719842027
502,0.695058907057753
502,0.69508109427348
502,0.695103281489206
502,0.695125468704932
503,0.695147655920659
503,0.695169843136385
503,0.695192030352111
503,0.695214217567837
503,0.695236404783564
503,0.69525859199929
503,0.695280779215016
503,0.695302966430743
503,0.695325153646469
503,0.695347340862195
503,0.695369528077922
503,0.695391715293648
503,0.695413902509374
504,0.6954360897251
504,0.695458276940827
504,0.695480464156553
504,0.695502651372279
504,0.695524838588006
504,0.695547025803732
504,0.695569213019458
505,0.695591400235185
505,0.695613587450911
505,0.695635774666637
505,0.695657961882363
505,0.69568014909809
505,0.695702336313816
505,0.695724523529542
505,0.695746710745269
505,0.695768897960995
505,0.695791085176721
505,0.695813272392448
505,0.695835459608174
505,0.6958576468239
505,0.695879834039626
505,0.695902021255353
505,0.695924208471079
505,0.695946395686805
506,0.695968582902532
506,0.695990770118258
506,0.696012957333984
506,0.69603514454971
506,0.696057331765437
506,0.696079518981163
506,0.696101706196889
506,0.696123893412616
506,0.696146080628342
506,0.696168267844068
506,0.696190455059795
507,0.696212642275521
507,0.696234829491247
507,0.696257016706973
507,0.6962792039227
507,0.696301391138426
507,0.696323578354152
507,0.696345765569879
507,0.696367952785605
507,0.696390140001331
507,0.696412327217057
507,0.696434514432784
507,0.69645670164851
507,0.696478888864236
508,0.696501076079963
508,0.696523263295689
508,0.696545450511415
508,0.696567637727142
508,0.696589824942868
508,0.696612012158594
508,0.69663419937432
508,0.696656386590047
508,0.696678573805773
508,0.696700761021499
508,0.696722948237226
508,0.696745135452952
508,0.696767322668678
508,0.696789509884405
508,0.696811697100131
508,0.696833884315857
508,0.696856071531583
508,0.69687825874731
508,0.696900445963036
508,0.696922633178762
508,0.696944820394489
508,0.696967007610215
508,0.696989194825941
508,0.697011382041668
508,0.697033569257394
508,0.69705575647312
508,0.697077943688846
508,0.697100130904573
508,0.697122318120299
508,0.697144505336025
508,0.697166692551752
508,0.697188879767478
508,0.697211066983204
509,0.697233254198931
509,0.697255441414657
509,0.697277628630383
509,0.697299815846109
509,0.697322003061836
509,0.697344190277562
509,0.697366377493288
509,0.697388564709015
509,0.697410751924741
509,0.697432939140467
509,0.697455126356194
509,0.69747731357192
509,0.697499500787646
509,0.697521688003372
510,0.697543875219099
510,0.697566062434825
510,0.697588249650551
510,0.697610436866278
510,0.697632624082004
510,0.69765481129773
510,0.697676998513457
510,0.697699185729183
510,0.697721372944909
510,0.697743560160635
510,0.697765747376362
510,0.697787934592088
510,0.697810121807814
510,0.697832309023541
510,0.697854496239267
510,0.697876683454993
510,0.69789887067072
510,0.697921057886446
510,0.697943245102172
510,0.697965432317898
511,0.697987619533625
511,0.698009806749351
511,0.698031993965077
511,0.698054181180804
511,0.69807636839653
511,0.698098555612256
511,0.698120742827983
511,0.698142930043709
511,0.698165117259435
511,0.698187304475161
511,0.698209491690888
511,0.698231678906614
511,0.69825386612234
512,0.698276053338067
512,0.698298240553793
512,0.698320427769519
512,0.698342614985246
512,0.698364802200972
512,0.698386989416698
512,0.698409176632424
512,0.698431363848151
512,0.698453551063877
512,0.698475738279603
512,0.69849792549533
512,0.698520112711056
512,0.698542299926782
512,0.698564487142509
512,0.698586674358235
512,0.698608861573961
512,0.698631048789687
513,0.698653236005414
513,0.69867542322114
513,0.698697610436866
513,0.698719797652593
513,0.698741984868319
513,0.698764172084045
513,0.698786359299772
513,0.698808546515498
513,0.698830733731224
513,0.69885292094695
513,0.698875108162677
513,0.698897295378403
513,0.698919482594129
513,0.698941669809856
514,0.698963857025582
514,0.698986044241308
514,0.699008231457035
514,0.699030418672761
514,0.699052605888487
514,0.699074793104213
514,0.69909698031994
514,0.699119167535666
514,0.699141354751392
514,0.699163541967118
514,0.699185729182845
514,0.699207916398571
514,0.699230103614297
515,0.699252290830024
515,0.69927447804575
515,0.699296665261476
515,0.699318852477203
515,0.699341039692929
515,0.699363226908655
515,0.699385414124381
515,0.699407601340108
515,0.699429788555834
515,0.69945197577156
515,0.699474162987287
515,0.699496350203013
515,0.699518537418739
515,0.699540724634466
515,0.699562911850192
515,0.699585099065918
516,0.699607286281644
516,0.699629473497371
516,0.699651660713097
516,0.699673847928823
516,0.69969603514455
516,0.699718222360276
516,0.699740409576002
516,0.699762596791729
516,0.699784784007455
516,0.699806971223181
516,0.699829158438907
516,0.699851345654634
516,0.69987353287036
516,0.699895720086086
516,0.699917907301813
517,0.699940094517539
517,0.699962281733265
517,0.699984468948992
517,0.700006656164718
517,0.700028843380444
517,0.70005103059617
517,0.700073217811897
517,0.700095405027623
517,0.700117592243349
517,0.700139779459076
517,0.700161966674802
518,0.700184153890528
518,0.700206341106255
518,0.700228528321981
518,0.700250715537707
518,0.700272902753433
518,0.70029508996916
518,0.700317277184886
518,0.700339464400612
518,0.700361651616339
518,0.700383838832065
518,0.700406026047791
518,0.700428213263518
518,0.700450400479244
518,0.70047258769497
518,0.700494774910696
518,0.700516962126423
518,0.700539149342149
519,0.700561336557875
519,0.700583523773602
519,0.700605710989328
519,0.700627898205054
519,0.700650085420781
519,0.700672272636507
519,0.700694459852233
519,0.700716647067959
519,0.700738834283686
519,0.700761021499412
519,0.700783208715138
519,0.700805395930865
519,0.700827583146591
519,0.700849770362317
519,0.700871957578044
519,0.70089414479377
519,0.700916332009496
520,0.700938519225222
520,0.700960706440949
520,0.700982893656675
520,0.701005080872401
520,0.701027268088128
520,0.701049455303854
520,0.70107164251958
520,0.701093829735307
520,0.701116016951033
520,0.701138204166759
520,0.701160391382485
520,0.701182578598212
520,0.701204765813938
520,0.701226953029664
520,0.701249140245391
521,0.701271327461117
521,0.701293514676843
521,0.70131570189257
521,0.701337889108296
521,0.701360076324022
521,0.701382263539748
521,0.701404450755475
521,0.701426637971201
521,0.701448825186927
521,0.701471012402654
521,0.70149319961838
521,0.701515386834106
521,0.701537574049833
521,0.701559761265559
521,0.701581948481285
521,0.701604135697011
522,0.701626322912738
522,0.701648510128464
522,0.70167069734419
522,0.701692884559917
522,0.701715071775643
522,0.701737258991369
522,0.701759446207096
522,0.701781633422822
522,0.701803820638548
522,0.701826007854274
522,0.701848195070001
523,0.701870382285727
523,0.701892569501453
523,0.70191475671718
523,0.701936943932906
523,0.701959131148632
523,0.701981318364359
523,0.702003505580085
523,0.702025692795811
523,0.702047880011537
523,0.702070067227264
523,0.70209225444299
523,0.702114441658716
523,0.702136628874443
523,0.702158816090169
523,0.702181003305895
523,0.702203190521621
524,0.702225377737348
524,0.702247564953074
524,0.7022697521688
524,0.702291939384527
524,0.702314126600253
524,0.702336313815979
524,0.702358501031705
524,0.702380688247432
525,0.702402875463158
525,0.702425062678884
525,0.702447249894611
525,0.702469437110337
525,0.702491624326063
525,0.70251381154179
525,0.702535998757516
525,0.702558185973242
525,0.702580373188968
525,0.702602560404695
525,0.702624747620421
525,0.702646934836147
525,0.702669122051874
525,0.7026913092676
525,0.702713496483326
525,0.702735683699053
525,0.702757870914779
525,0.702780058130505
525,0.702802245346231
526,0.702824432561958
526,0.702846619777684
526,0.70286880699341
526,0.702890994209137
526,0.702913181424863
526,0.702935368640589
526,0.702957555856316
526,0.702979743072042
526,0.703001930287768
526,0.703024117503494
526,0.703046304719221
526,0.703068491934947
527,0.703090679150673
527,0.7031128663664
527,0.703135053582126
527,0.703157240797852
527,0.703179428013579
527,0.703201615229305
527,0.703223802445031
527,0.703245989660757
527,0.703268176876484
527,0.70329036409221
527,0.703312551307936
527,0.703334738523663
527,0.703356925739389
527,0.703379112955115
528,0.703401300170842
528,0.703423487386568
528,0.703445674602294
528,0.70346786181802
528,0.703490049033747
528,0.703512236249473
528,0.703534423465199
528,0.703556610680926
528,0.703578797896652
528,0.703600985112378
528,0.703623172328105
528,0.703645359543831
528,0.703667546759557
528,0.703689733975283
528,0.70371192119101
528,0.703734108406736
528,0.703756295622462
528,0.703778482838189
528,0.703800670053915
528,0.703822857269641
528,0.703845044485368
528,0.703867231701094
528,0.70388941891682
528,0.703911606132546
528,0.703933793348273
528,0.703955980563999
529,0.703978167779725
529,0.704000354995452
529,0.704022542211178
529,0.704044729426904
529,0.704066916642631
529,0.704089103858357
529,0.704111291074083
529,0.704133478289809
529,0.704155665505536
529,0.704177852721262
529,0.704200039936988
529,0.704222227152715
529,0.704244414368441
529,0.704266601584167
530,0.704288788799894
530,0.70431097601562
530,0.704333163231346
530,0.704355350447072
530,0.704377537662799
530,0.704399724878525
530,0.704421912094251
530,0.704444099309978
530,0.704466286525704
530,0.70448847374143
530,0.704510660957157
530,0.704532848172883
530,0.704555035388609
531,0.704577222604335
531,0.704599409820062
531,0.704621597035788
531,0.704643784251514
531,0.704665971467241
531,0.704688158682967
531,0.704710345898693
531,0.70473253311442
531,0.704754720330146
531,0.704776907545872
531,0.704799094761598
531,0.704821281977325
532,0.704843469193051
532,0.704865656408777
532,0.704887843624504
532,0.70491003084023
532,0.704932218055956
532,0.704954405271682
532,0.704976592487409
532,0.704998779703135
532,0.705020966918861
532,0.705043154134588
532,0.705065341350314
532,0.70508752856604
532,0.705109715781767
533,0.705131902997493
533,0.705154090213219
533,0.705176277428945
533,0.705198464644672
533,0.705220651860398
533,0.705242839076124
533,0.705265026291851
533,0.705287213507577
533,0.705309400723303
533,0.70533158793903
533,0.705353775154756
533,0.705375962370482
534,0.705398149586208
534,0.705420336801935
534,0.705442524017661
534,0.705464711233387
534,0.705486898449114
534,0.70550908566484
534,0.705531272880566
534,0.705553460096292
534,0.705575647312019
534,0.705597834527745
534,0.705620021743471
534,0.705642208959198
534,0.705664396174924
534,0.70568658339065
535,0.705708770606377
535,0.705730957822103
535,0.705753145037829
535,0.705775332253555
535,0.705797519469282
535,0.705819706685008
535,0.705841893900734
535,0.705864081116461
536,0.705886268332187
536,0.705908455547913
536,0.70593064276364
536,0.705952829979366
536,0.705975017195092
536,0.705997204410818
536,0.706019391626545
536,0.706041578842271
536,0.706063766057997
536,0.706085953273724
536,0.70610814048945
536,0.706130327705176
536,0.706152514920903
536,0.706174702136629
536,0.706196889352355
536,0.706219076568081
537,0.706241263783808
537,0.706263450999534
537,0.70628563821526
537,0.706307825430987
538,0.706330012646713
538,0.706352199862439
538,0.706374387078166
538,0.706396574293892
538,0.706418761509618
538,0.706440948725344
538,0.706463135941071
538,0.706485323156797
538,0.706507510372523
538,0.70652969758825
538,0.706551884803976
538,0.706574072019702
538,0.706596259235429
538,0.706618446451155
538,0.706640633666881
538,0.706662820882607
538,0.706685008098334
538,0.70670719531406
538,0.706729382529786
538,0.706751569745513
538,0.706773756961239
538,0.706795944176965
538,0.706818131392692
538,0.706840318608418
538,0.706862505824144
538,0.70688469303987
539,0.706906880255597
539,0.706929067471323
539,0.706951254687049
539,0.706973441902776
539,0.706995629118502
539,0.707017816334228
539,0.707040003549955
540,0.707062190765681
540,0.707084377981407
540,0.707106565197133
540,0.70712875241286
540,0.707150939628586
540,0.707173126844312
540,0.707195314060039
540,0.707217501275765
540,0.707239688491491
540,0.707261875707218
540,0.707284062922944
541,0.70730625013867
541,0.707328437354396
541,0.707350624570123
541,0.707372811785849
541,0.707394999001575
541,0.707417186217302
541,0.707439373433028
541,0.707461560648754
541,0.707483747864481
541,0.707505935080207
541,0.707528122295933
541,0.707550309511659
541,0.707572496727386
541,0.707594683943112
542,0.707616871158838
542,0.707639058374565
542,0.707661245590291
542,0.707683432806017
542,0.707705620021743
542,0.70772780723747
543,0.707749994453196
543,0.707772181668922
543,0.707794368884649
543,0.707816556100375
543,0.707838743316101
543,0.707860930531828
543,0.707883117747554
543,0.70790530496328
543,0.707927492179006
543,0.707949679394733
543,0.707971866610459
543,0.707994053826185
543,0.708016241041912
543,0.708038428257638
543,0.708060615473364
543,0.708082802689091
543,0.708104989904817
543,0.708127177120543
544,0.708149364336269
544,0.708171551551996
544,0.708193738767722
544,0.708215925983448
544,0.708238113199175
544,0.708260300414901
544,0.708282487630627
544,0.708304674846354
544,0.70832686206208
545,0.708349049277806
545,0.708371236493532
545,0.708393423709259
545,0.708415610924985
545,0.708437798140711
545,0.708459985356438
545,0.708482172572164
545,0.70850435978789
545,0.708526547003617
545,0.708548734219343
545,0.708570921435069
545,0.708593108650795
545,0.708615295866522
545,0.708637483082248
545,0.708659670297974
545,0.708681857513701
545,0.708704044729427
545,0.708726231945153
545,0.708748419160879
546,0.708770606376606
546,0.708792793592332
546,0.708814980808058
546,0.708837168023785
546,0.708859355239511
546,0.708881542455237
546,0.708903729670964
546,0.70892591688669
546,0.708948104102416
546,0.708970291318142
546,0.708992478533869
546,0.709014665749595
546,0.709036852965321
546,0.709059040181048
546,0.709081227396774
546,0.7091034146125
547,0.709125601828227
547,0.709147789043953
547,0.709169976259679
547,0.709192163475405
547,0.709214350691132
547,0.709236537906858
547,0.709258725122584
547,0.709280912338311
547,0.709303099554037
547,0.709325286769763
547,0.70934747398549
547,0.709369661201216
547,0.709391848416942
547,0.709414035632668
547,0.709436222848395
548,0.709458410064121
548,0.709480597279847
548,0.709502784495574
548,0.7095249717113
548,0.709547158927026
548,0.709569346142753
548,0.709591533358479
548,0.709613720574205
548,0.709635907789931
548,0.709658095005658
548,0.709680282221384
548,0.70970246943711
548,0.709724656652837
548,0.709746843868563
548,0.709769031084289
548,0.709791218300016
548,0.709813405515742
548,0.709835592731468
548,0.709857779947194
548,0.709879967162921
548,0.709902154378647
548,0.709924341594373
548,0.7099465288101
548,0.709968716025826
548,0.709990903241552
548,0.710013090457279
548,0.710035277673005
548,0.710057464888731
548,0.710079652104457
548,0.710101839320184
548,0.71012402653591
548,0.710146213751636
548,0.710168400967363
548,0.710190588183089
548,0.710212775398815
548,0.710234962614542
548,0.710257149830268
548,0.710279337045994
548,0.71030152426172
548,0.710323711477447
548,0.710345898693173
548,0.710368085908899
548,0.710390273124626
548,0.710412460340352
548,0.710434647556078
548,0.710456834771804
549,0.710479021987531
549,0.710501209203257
549,0.710523396418983
549,0.71054558363471
549,0.710567770850436
549,0.710589958066162
549,0.710612145281889
549,0.710634332497615
549,0.710656519713341
549,0.710678706929067
549,0.710700894144794
550,0.71072308136052
550,0.710745268576246
550,0.710767455791973
550,0.710789643007699
550,0.710811830223425
550,0.710834017439152
550,0.710856204654878
550,0.710878391870604
550,0.71090057908633
550,0.710922766302057
550,0.710944953517783
550,0.710967140733509
550,0.710989327949236
550,0.711011515164962
550,0.711033702380688
550,0.711055889596415
550,0.711078076812141
550,0.711100264027867
550,0.711122451243593
550,0.71114463845932
550,0.711166825675046
550,0.711189012890772
550,0.711211200106499
550,0.711233387322225
550,0.711255574537951
550,0.711277761753678
550,0.711299948969404
551,0.71132213618513
551,0.711344323400856
551,0.711366510616583
551,0.711388697832309
551,0.711410885048035
551,0.711433072263762
551,0.711455259479488
551,0.711477446695214
551,0.711499633910941
551,0.711521821126667
551,0.711544008342393
551,0.711566195558119
551,0.711588382773846
551,0.711610569989572
552,0.711632757205298
552,0.711654944421025
552,0.711677131636751
552,0.711699318852477
552,0.711721506068204
552,0.71174369328393
552,0.711765880499656
552,0.711788067715382
552,0.711810254931109
552,0.711832442146835
552,0.711854629362561
553,0.711876816578288
553,0.711899003794014
553,0.71192119100974
553,0.711943378225466
553,0.711965565441193
553,0.711987752656919
553,0.712009939872645
553,0.712032127088372
553,0.712054314304098
553,0.712076501519824
553,0.712098688735551
553,0.712120875951277
553,0.712143063167003
554,0.712165250382729
554,0.712187437598456
554,0.712209624814182
554,0.712231812029908
554,0.712253999245635
554,0.712276186461361
554,0.712298373677087
554,0.712320560892814
554,0.71234274810854
554,0.712364935324266
554,0.712387122539992
555,0.712409309755719
555,0.712431496971445
555,0.712453684187171
555,0.712475871402898
555,0.712498058618624
555,0.71252024583435
555,0.712542433050077
555,0.712564620265803
555,0.712586807481529
555,0.712608994697255
555,0.712631181912982
555,0.712653369128708
555,0.712675556344434
556,0.712697743560161
556,0.712719930775887
556,0.712742117991613
556,0.71276430520734
556,0.712786492423066
556,0.712808679638792
556,0.712830866854518
556,0.712853054070245
556,0.712875241285971
556,0.712897428501697
556,0.712919615717424
556,0.71294180293315
556,0.712963990148876
556,0.712986177364603
556,0.713008364580329
556,0.713030551796055
556,0.713052739011781
556,0.713074926227508
556,0.713097113443234
556,0.71311930065896
557,0.713141487874687
557,0.713163675090413
557,0.713185862306139
557,0.713208049521865
557,0.713230236737592
557,0.713252423953318
557,0.713274611169044
557,0.713296798384771
557,0.713318985600497
557,0.713341172816223
557,0.71336336003195
557,0.713385547247676
557,0.713407734463402
557,0.713429921679128
557,0.713452108894855
557,0.713474296110581
558,0.713496483326307
558,0.713518670542034
558,0.71354085775776
558,0.713563044973486
558,0.713585232189213
558,0.713607419404939
558,0.713629606620665
558,0.713651793836391
558,0.713673981052118
558,0.713696168267844
558,0.71371835548357
558,0.713740542699297
558,0.713762729915023
558,0.713784917130749
558,0.713807104346476
558,0.713829291562202
558,0.713851478777928
558,0.713873665993654
558,0.713895853209381
558,0.713918040425107
559,0.713940227640833
559,0.71396241485656
559,0.713984602072286
559,0.714006789288012
559,0.714028976503739
559,0.714051163719465
559,0.714073350935191
559,0.714095538150917
559,0.714117725366644
559,0.71413991258237
559,0.714162099798096
560,0.714184287013823
560,0.714206474229549
560,0.714228661445275
560,0.714250848661002
560,0.714273035876728
560,0.714295223092454
560,0.71431741030818
560,0.714339597523907
560,0.714361784739633
560,0.714383971955359
560,0.714406159171086
560,0.714428346386812
560,0.714450533602538
560,0.714472720818265
560,0.714494908033991
560,0.714517095249717
560,0.714539282465443
560,0.71456146968117
560,0.714583656896896
560,0.714605844112622
560,0.714628031328349
561,0.714650218544075
561,0.714672405759801
561,0.714694592975528
561,0.714716780191254
561,0.71473896740698
561,0.714761154622706
561,0.714783341838433
561,0.714805529054159
561,0.714827716269885
561,0.714849903485612
561,0.714872090701338
561,0.714894277917064
562,0.714916465132791
562,0.714938652348517
562,0.714960839564243
562,0.714983026779969
562,0.715005213995696
563,0.715027401211422
563,0.715049588427148
563,0.715071775642875
563,0.715093962858601
563,0.715116150074327
563,0.715138337290053
563,0.71516052450578
563,0.715182711721506
563,0.715204898937232
563,0.715227086152959
563,0.715249273368685
563,0.715271460584411
564,0.715293647800138
564,0.715315835015864
564,0.71533802223159
564,0.715360209447316
564,0.715382396663043
564,0.715404583878769
564,0.715426771094495
564,0.715448958310222
564,0.715471145525948
564,0.715493332741674
564,0.715515519957401
564,0.715537707173127
564,0.715559894388853
565,0.715582081604579
565,0.715604268820306
565,0.715626456036032
565,0.715648643251758
565,0.715670830467485
565,0.715693017683211
565,0.715715204898937
565,0.715737392114664
565,0.71575957933039
565,0.715781766546116
566,0.715803953761842
566,0.715826140977569
566,0.715848328193295
566,0.715870515409021
566,0.715892702624748
566,0.715914889840474
566,0.7159370770562
566,0.715959264271926
566,0.715981451487653
566,0.716003638703379
566,0.716025825919105
567,0.716048013134832
567,0.716070200350558
567,0.716092387566284
567,0.716114574782011
567,0.716136761997737
567,0.716158949213463
567,0.716181136429189
567,0.716203323644916
567,0.716225510860642
567,0.716247698076368
567,0.716269885292095
567,0.716292072507821
567,0.716314259723547
568,0.716336446939274
568,0.716358634155
568,0.716380821370726
568,0.716403008586452
568,0.716425195802179
568,0.716447383017905
568,0.716469570233631
568,0.716491757449358
568,0.716513944665084
568,0.71653613188081
568,0.716558319096537
568,0.716580506312263
568,0.716602693527989
568,0.716624880743715
568,0.716647067959442
568,0.716669255175168
568,0.716691442390894
568,0.716713629606621
568,0.716735816822347
568,0.716758004038073
568,0.7167801912538
568,0.716802378469526
569,0.716824565685252
569,0.716846752900978
569,0.716868940116705
569,0.716891127332431
569,0.716913314548157
569,0.716935501763884
569,0.71695768897961
569,0.716979876195336
569,0.717002063411063
569,0.717024250626789
569,0.717046437842515
569,0.717068625058241
569,0.717090812273968
569,0.717112999489694
569,0.71713518670542
569,0.717157373921147
570,0.717179561136873
570,0.717201748352599
570,0.717223935568326
570,0.717246122784052
570,0.717268309999778
570,0.717290497215504
570,0.717312684431231
570,0.717334871646957
570,0.717357058862683
570,0.71737924607841
570,0.717401433294136
570,0.717423620509862
570,0.717445807725589
570,0.717467994941315
570,0.717490182157041
570,0.717512369372767
570,0.717534556588494
570,0.71755674380422
571,0.717578931019946
571,0.717601118235673
571,0.717623305451399
571,0.717645492667125
571,0.717667679882852
571,0.717689867098578
571,0.717712054314304
571,0.71773424153003
571,0.717756428745757
571,0.717778615961483
571,0.717800803177209
571,0.717822990392936
571,0.717845177608662
571,0.717867364824388
571,0.717889552040115
571,0.717911739255841
571,0.717933926471567
572,0.717956113687293
572,0.71797830090302
572,0.718000488118746
572,0.718022675334472
572,0.718044862550199
572,0.718067049765925
572,0.718089236981651
572,0.718111424197378
572,0.718133611413104
572,0.71815579862883
572,0.718177985844556
572,0.718200173060283
573,0.718222360276009
573,0.718244547491735
573,0.718266734707462
573,0.718288921923188
573,0.718311109138914
573,0.71833329635464
573,0.718355483570367
573,0.718377670786093
573,0.718399858001819
573,0.718422045217546
573,0.718444232433272
573,0.718466419648998
573,0.718488606864725
574,0.718510794080451
574,0.718532981296177
574,0.718555168511903
574,0.71857735572763
574,0.718599542943356
574,0.718621730159082
574,0.718643917374809
574,0.718666104590535
574,0.718688291806261
574,0.718710479021987
574,0.718732666237714
574,0.71875485345344
574,0.718777040669166
574,0.718799227884893
575,0.718821415100619
575,0.718843602316345
575,0.718865789532072
575,0.718887976747798
575,0.718910163963524
575,0.71893235117925
575,0.718954538394977
575,0.718976725610703
575,0.718998912826429
575,0.719021100042156
575,0.719043287257882
575,0.719065474473608
575,0.719087661689335
575,0.719109848905061
576,0.719132036120787
576,0.719154223336513
576,0.71917641055224
576,0.719198597767966
576,0.719220784983692
576,0.719242972199419
576,0.719265159415145
576,0.719287346630871
576,0.719309533846598
576,0.719331721062324
576,0.71935390827805
576,0.719376095493776
576,0.719398282709503
576,0.719420469925229
576,0.719442657140955
576,0.719464844356682
576,0.719487031572408
577,0.719509218788134
577,0.719531406003861
577,0.719553593219587
577,0.719575780435313
577,0.719597967651039
577,0.719620154866766
577,0.719642342082492
577,0.719664529298218
577,0.719686716513945
577,0.719708903729671
577,0.719731090945397
577,0.719753278161124
577,0.71977546537685
577,0.719797652592576
577,0.719819839808302
578,0.719842027024029
578,0.719864214239755
578,0.719886401455481
578,0.719908588671208
578,0.719930775886934
578,0.71995296310266
578,0.719975150318387
578,0.719997337534113
578,0.720019524749839
578,0.720041711965565
578,0.720063899181292
578,0.720086086397018
578,0.720108273612744
578,0.720130460828471
578,0.720152648044197
578,0.720174835259923
578,0.72019702247565
578,0.720219209691376
578,0.720241396907102
578,0.720263584122828
578,0.720285771338555
578,0.720307958554281
578,0.720330145770007
578,0.720352332985734
578,0.72037452020146
578,0.720396707417186
579,0.720418894632913
579,0.720441081848639
579,0.720463269064365
579,0.720485456280091
579,0.720507643495818
579,0.720529830711544
579,0.72055201792727
579,0.720574205142997
579,0.720596392358723
579,0.720618579574449
580,0.720640766790176
580,0.720662954005902
580,0.720685141221628
580,0.720707328437354
580,0.720729515653081
580,0.720751702868807
580,0.720773890084533
580,0.72079607730026
580,0.720818264515986
580,0.720840451731712
580,0.720862638947439
580,0.720884826163165
580,0.720907013378891
580,0.720929200594617
580,0.720951387810344
580,0.72097357502607
580,0.720995762241796
580,0.721017949457523
581,0.721040136673249
581,0.721062323888975
581,0.721084511104702
581,0.721106698320428
581,0.721128885536154
581,0.72115107275188
581,0.721173259967607
581,0.721195447183333
581,0.721217634399059
581,0.721239821614786
581,0.721262008830512
581,0.721284196046238
581,0.721306383261965
581,0.721328570477691
582,0.721350757693417
582,0.721372944909143
582,0.72139513212487
582,0.721417319340596
582,0.721439506556322
582,0.721461693772048
582,0.721483880987775
582,0.721506068203501
582,0.721528255419227
582,0.721550442634954
582,0.72157262985068
583,0.721594817066406
583,0.721617004282133
583,0.721639191497859
583,0.721661378713585
583,0.721683565929311
583,0.721705753145038
583,0.721727940360764
583,0.72175012757649
583,0.721772314792217
583,0.721794502007943
583,0.721816689223669
583,0.721838876439396
583,0.721861063655122
583,0.721883250870848
583,0.721905438086574
584,0.721927625302301
584,0.721949812518027
584,0.721971999733753
584,0.72199418694948
584,0.722016374165206
584,0.722038561380932
584,0.722060748596659
584,0.722082935812385
585,0.722105123028111
585,0.722127310243837
585,0.722149497459564
585,0.72217168467529
585,0.722193871891016
585,0.722216059106743
585,0.722238246322469
585,0.722260433538195
585,0.722282620753922
585,0.722304807969648
585,0.722326995185374
585,0.7223491824011
585,0.722371369616827
585,0.722393556832553
586,0.722415744048279
586,0.722437931264006
586,0.722460118479732
586,0.722482305695458
586,0.722504492911185
586,0.722526680126911
586,0.722548867342637
586,0.722571054558363
586,0.72259324177409
586,0.722615428989816
586,0.722637616205542
586,0.722659803421269
586,0.722681990636995
586,0.722704177852721
586,0.722726365068448
586,0.722748552284174
587,0.7227707394999
587,0.722792926715626
587,0.722815113931353
587,0.722837301147079
587,0.722859488362805
587,0.722881675578532
587,0.722903862794258
587,0.722926050009984
587,0.722948237225711
587,0.722970424441437
587,0.722992611657163
587,0.723014798872889
587,0.723036986088616
587,0.723059173304342
587,0.723081360520068
587,0.723103547735795
588,0.723125734951521
588,0.723147922167247
588,0.723170109382974
588,0.7231922965987
588,0.723214483814426
588,0.723236671030152
588,0.723258858245879
588,0.723281045461605
588,0.723303232677331
588,0.723325419893058
588,0.723347607108784
588,0.72336979432451
588,0.723391981540237
588,0.723414168755963
588,0.723436355971689
588,0.723458543187415
588,0.723480730403142
588,0.723502917618868
588,0.723525104834594
588,0.723547292050321
588,0.723569479266047
588,0.723591666481773
588,0.7236138536975
588,0.723636040913226
588,0.723658228128952
589,0.723680415344678
589,0.723702602560405
589,0.723724789776131
589,0.723746976991857
589,0.723769164207584
589,0.72379135142331
589,0.723813538639036
589,0.723835725854763
589,0.723857913070489
589,0.723880100286215
589,0.723902287501941
589,0.723924474717668
590,0.723946661933394
590,0.72396884914912
590,0.723991036364847
590,0.724013223580573
590,0.724035410796299
590,0.724057598012026
590,0.724079785227752
590,0.724101972443478
590,0.724124159659204
590,0.724146346874931
590,0.724168534090657
590,0.724190721306383
590,0.72421290852211
590,0.724235095737836
590,0.724257282953562
591,0.724279470169289
591,0.724301657385015
591,0.724323844600741
591,0.724346031816467
591,0.724368219032194
591,0.72439040624792
591,0.724412593463646
591,0.724434780679373
591,0.724456967895099
591,0.724479155110825
591,0.724501342326551
591,0.724523529542278
591,0.724545716758004
591,0.72456790397373
591,0.724590091189457
591,0.724612278405183
591,0.724634465620909
591,0.724656652836635
591,0.724678840052362
591,0.724701027268088
591,0.724723214483814
591,0.724745401699541
591,0.724767588915267
591,0.724789776130993
592,0.72481196334672
592,0.724834150562446
592,0.724856337778172
592,0.724878524993898
592,0.724900712209625
592,0.724922899425351
592,0.724945086641077
592,0.724967273856804
592,0.72498946107253
593,0.725011648288256
593,0.725033835503983
593,0.725056022719709
593,0.725078209935435
593,0.725100397151161
593,0.725122584366888
593,0.725144771582614
593,0.72516695879834
593,0.725189146014067
593,0.725211333229793
593,0.725233520445519
593,0.725255707661246
593,0.725277894876972
593,0.725300082092698
593,0.725322269308424
593,0.725344456524151
593,0.725366643739877
593,0.725388830955603
593,0.72541101817133
593,0.725433205387056
593,0.725455392602782
593,0.725477579818509
593,0.725499767034235
594,0.725521954249961
594,0.725544141465687
594,0.725566328681414
594,0.72558851589714
594,0.725610703112866
594,0.725632890328593
594,0.725655077544319
594,0.725677264760045
594,0.725699451975772
594,0.725721639191498
595,0.725743826407224
595,0.72576601362295
595,0.725788200838677
595,0.725810388054403
595,0.725832575270129
595,0.725854762485856
595,0.725876949701582
595,0.725899136917308
595,0.725921324133035
595,0.725943511348761
595,0.725965698564487
595,0.725987885780213
596,0.72601007299594
596,0.726032260211666
596,0.726054447427392
596,0.726076634643119
596,0.726098821858845
596,0.726121009074571
596,0.726143196290298
596,0.726165383506024
596,0.72618757072175
596,0.726209757937476
596,0.726231945153203
596,0.726254132368929
596,0.726276319584655
596,0.726298506800382
596,0.726320694016108
596,0.726342881231834
596,0.726365068447561
596,0.726387255663287
596,0.726409442879013
596,0.726431630094739
596,0.726453817310466
596,0.726476004526192
596,0.726498191741918
596,0.726520378957645
596,0.726542566173371
596,0.726564753389097
596,0.726586940604824
596,0.72660912782055
596,0.726631315036276
596,0.726653502252002
596,0.726675689467729
596,0.726697876683455
596,0.726720063899181
596,0.726742251114908
596,0.726764438330634
596,0.72678662554636
596,0.726808812762087
596,0.726830999977813
596,0.726853187193539
596,0.726875374409265
596,0.726897561624992
596,0.726919748840718
596,0.726941936056444
596,0.726964123272171
596,0.726986310487897
596,0.727008497703623
596,0.72703068491935
597,0.727052872135076
597,0.727075059350802
597,0.727097246566528
597,0.727119433782255
597,0.727141620997981
597,0.727163808213707
597,0.727185995429434
597,0.72720818264516
597,0.727230369860886
597,0.727252557076612
597,0.727274744292339
597,0.727296931508065
597,0.727319118723791
597,0.727341305939518
597,0.727363493155244
598,0.72738568037097
598,0.727407867586697
598,0.727430054802423
598,0.727452242018149
598,0.727474429233875
598,0.727496616449602
598,0.727518803665328
598,0.727540990881054
598,0.727563178096781
598,0.727585365312507
598,0.727607552528233
598,0.72762973974396
598,0.727651926959686
598,0.727674114175412
598,0.727696301391138
598,0.727718488606865
598,0.727740675822591
598,0.727762863038317
598,0.727785050254044
598,0.72780723746977
598,0.727829424685496
598,0.727851611901222
598,0.727873799116949
598,0.727895986332675
598,0.727918173548401
598,0.727940360764128
598,0.727962547979854
598,0.72798473519558
598,0.728006922411307
598,0.728029109627033
598,0.728051296842759
598,0.728073484058485
598,0.728095671274212
598,0.728117858489938
598,0.728140045705664
598,0.728162232921391
598,0.728184420137117
598,0.728206607352843
598,0.72822879456857
598,0.728250981784296
598,0.728273169000022
598,0.728295356215748
598,0.728317543431475
598,0.728339730647201
598,0.728361917862927
598,0.728384105078654
598,0.72840629229438
598,0.728428479510106
598,0.728450666725833
598,0.728472853941559
598,0.728495041157285
598,0.728517228373011
598,0.728539415588738
598,0.728561602804464
598,0.72858379002019
598,0.728605977235917
598,0.728628164451643
598,0.728650351667369
598,0.728672538883096
598,0.728694726098822
598,0.728716913314548
598,0.728739100530274
598,0.728761287746001
598,0.728783474961727
598,0.728805662177453
598,0.72882784939318
598,0.728850036608906
598,0.728872223824632
598,0.728894411040359
598,0.728916598256085
598,0.728938785471811
598,0.728960972687537
598,0.728983159903264
598,0.72900534711899
598,0.729027534334716
598,0.729049721550443
598,0.729071908766169
598,0.729094095981895
598,0.729116283197622
598,0.729138470413348
598,0.729160657629074
598,0.7291828448448
598,0.729205032060527
598,0.729227219276253
598,0.729249406491979
598,0.729271593707706
598,0.729293780923432
598,0.729315968139158
598,0.729338155354885
598,0.729360342570611
598,0.729382529786337
598,0.729404717002063
598,0.72942690421779
598,0.729449091433516
598,0.729471278649242
598,0.729493465864969
598,0.729515653080695
598,0.729537840296421
598,0.729560027512148
598,0.729582214727874
598,0.7296044019436
598,0.729626589159326
598,0.729648776375053
598,0.729670963590779
598,0.729693150806505
598,0.729715338022232
598,0.729737525237958
598,0.729759712453684
598,0.729781899669411
598,0.729804086885137
598,0.729826274100863
598,0.729848461316589
598,0.729870648532316
598,0.729892835748042
598,0.729915022963768
598,0.729937210179495
598,0.729959397395221
598,0.729981584610947
598,0.730003771826673
598,0.7300259590424
598,0.730048146258126
598,0.730070333473852
598,0.730092520689579
598,0.730114707905305
598,0.730136895121031
598,0.730159082336758
598,0.730181269552484
598,0.73020345676821
598,0.730225643983936
598,0.730247831199663
598,0.730270018415389
598,0.730292205631115
598,0.730314392846842
598,0.730336580062568
598,0.730358767278294
598,0.730380954494021
598,0.730403141709747
598,0.730425328925473
599,0.730447516141199
599,0.730469703356926
599,0.730491890572652
599,0.730514077788378
599,0.730536265004105
599,0.730558452219831
599,0.730580639435557
599,0.730602826651284
599,0.73062501386701
599,0.730647201082736
599,0.730669388298462
599,0.730691575514189
599,0.730713762729915
599,0.730735949945641
599,0.730758137161368
599,0.730780324377094
599,0.73080251159282
599,0.730824698808547
599,0.730846886024273
599,0.730869073239999
599,0.730891260455725
599,0.730913447671452
599,0.730935634887178
599,0.730957822102904
599,0.730980009318631
599,0.731002196534357
599,0.731024383750083
599,0.731046570965809
599,0.731068758181536
599,0.731090945397262
599,0.731113132612988
599,0.731135319828715
599,0.731157507044441
599,0.731179694260167
599,0.731201881475894
599,0.73122406869162
599,0.731246255907346
599,0.731268443123072
599,0.731290630338799
599,0.731312817554525
599,0.731335004770251
599,0.731357191985978
599,0.731379379201704
599,0.73140156641743
599,0.731423753633157
599,0.731445940848883
599,0.731468128064609
599,0.731490315280335
599,0.731512502496062
599,0.731534689711788
599,0.731556876927514
599,0.731579064143241
599,0.731601251358967
599,0.731623438574693
599,0.73164562579042
599,0.731667813006146
599,0.731690000221872
599,0.731712187437598
599,0.731734374653325
599,0.731756561869051
599,0.731778749084777
599,0.731800936300504
600,0.73182312351623
600,0.731845310731956
600,0.731867497947683
600,0.731889685163409
600,0.731911872379135
600,0.731934059594861
600,0.731956246810588
600,0.731978434026314
600,0.73200062124204
600,0.732022808457767
600,0.732044995673493
600,0.732067182889219
600,0.732089370104946
600,0.732111557320672
600,0.732133744536398
600,0.732155931752124
600,0.732178118967851
600,0.732200306183577
600,0.732222493399303
600,0.73224468061503
600,0.732266867830756
600,0.732289055046482
600,0.732311242262209
600,0.732333429477935
600,0.732355616693661
600,0.732377803909387
600,0.732399991125114
600,0.73242217834084
600,0.732444365556566
600,0.732466552772293
600,0.732488739988019
600,0.732510927203745
600,0.732533114419472
600,0.732555301635198
600,0.732577488850924
600,0.73259967606665
600,0.732621863282377
600,0.732644050498103
600,0.732666237713829
600,0.732688424929556
600,0.732710612145282
600,0.732732799361008
600,0.732754986576734
600,0.732777173792461
601,0.732799361008187
601,0.732821548223913
601,0.73284373543964
601,0.732865922655366
601,0.732888109871092
601,0.732910297086819
601,0.732932484302545
601,0.732954671518271
601,0.732976858733997
601,0.732999045949724
601,0.73302123316545
601,0.733043420381176
601,0.733065607596903
601,0.733087794812629
601,0.733109982028355
602,0.733132169244082
602,0.733154356459808
602,0.733176543675534
602,0.73319873089126
602,0.733220918106987
602,0.733243105322713
602,0.733265292538439
602,0.733287479754166
602,0.733309666969892
602,0.733331854185618
602,0.733354041401345
602,0.733376228617071
602,0.733398415832797
602,0.733420603048523
603,0.73344279026425
603,0.733464977479976
603,0.733487164695702
603,0.733509351911429
603,0.733531539127155
603,0.733553726342881
603,0.733575913558608
603,0.733598100774334
603,0.73362028799006
603,0.733642475205786
603,0.733664662421513
603,0.733686849637239
603,0.733709036852965
603,0.733731224068692
603,0.733753411284418
603,0.733775598500144
603,0.733797785715871
603,0.733819972931597
604,0.733842160147323
604,0.733864347363049
604,0.733886534578776
604,0.733908721794502
604,0.733930909010228
604,0.733953096225955
604,0.733975283441681
604,0.733997470657407
604,0.734019657873134
604,0.73404184508886
604,0.734064032304586
605,0.734086219520312
605,0.734108406736039
605,0.734130593951765
605,0.734152781167491
605,0.734174968383218
605,0.734197155598944
605,0.73421934281467
605,0.734241530030396
605,0.734263717246123
605,0.734285904461849
605,0.734308091677575
605,0.734330278893302
605,0.734352466109028
605,0.734374653324754
605,0.734396840540481
605,0.734419027756207
605,0.734441214971933
605,0.734463402187659
605,0.734485589403386
605,0.734507776619112
605,0.734529963834838
605,0.734552151050565
606,0.734574338266291
606,0.734596525482017
606,0.734618712697744
606,0.73464089991347
606,0.734663087129196
606,0.734685274344922
606,0.734707461560649
606,0.734729648776375
606,0.734751835992101
606,0.734774023207828
606,0.734796210423554
606,0.73481839763928
607,0.734840584855007
607,0.734862772070733
607,0.734884959286459
607,0.734907146502185
607,0.734929333717912
607,0.734951520933638
607,0.734973708149364
607,0.734995895365091
607,0.735018082580817
607,0.735040269796543
607,0.73506245701227
607,0.735084644227996
608,0.735106831443722
608,0.735129018659448
608,0.735151205875175
608,0.735173393090901
608,0.735195580306627
608,0.735217767522354
608,0.73523995473808
608,0.735262141953806
608,0.735284329169533
608,0.735306516385259
608,0.735328703600985
608,0.735350890816711
608,0.735373078032438
608,0.735395265248164
608,0.73541745246389
608,0.735439639679617
608,0.735461826895343
608,0.735484014111069
608,0.735506201326795
608,0.735528388542522
608,0.735550575758248
608,0.735572762973974
609,0.735594950189701
609,0.735617137405427
609,0.735639324621153
609,0.73566151183688
609,0.735683699052606
609,0.735705886268332
609,0.735728073484058
609,0.735750260699785
609,0.735772447915511
609,0.735794635131237
609,0.735816822346964
609,0.73583900956269
609,0.735861196778416
609,0.735883383994143
609,0.735905571209869
609,0.735927758425595
609,0.735949945641321
609,0.735972132857048
610,0.735994320072774
610,0.7360165072885
610,0.736038694504227
610,0.736060881719953
610,0.736083068935679
610,0.736105256151406
610,0.736127443367132
610,0.736149630582858
610,0.736171817798584
610,0.736194005014311
610,0.736216192230037
610,0.736238379445763
610,0.73626056666149
610,0.736282753877216
610,0.736304941092942
610,0.736327128308669
610,0.736349315524395
611,0.736371502740121
611,0.736393689955847
611,0.736415877171574
611,0.7364380643873
611,0.736460251603026
611,0.736482438818753
611,0.736504626034479
611,0.736526813250205
612,0.736549000465932
612,0.736571187681658
612,0.736593374897384
612,0.73661556211311
612,0.736637749328837
612,0.736659936544563
612,0.736682123760289
612,0.736704310976016
612,0.736726498191742
612,0.736748685407468
612,0.736770872623195
612,0.736793059838921
612,0.736815247054647
612,0.736837434270373
612,0.7368596214861
612,0.736881808701826
612,0.736903995917552
613,0.736926183133279
613,0.736948370349005
613,0.736970557564731
613,0.736992744780458
613,0.737014931996184
613,0.73703711921191
613,0.737059306427636
613,0.737081493643363
613,0.737103680859089
613,0.737125868074815
613,0.737148055290542
613,0.737170242506268
613,0.737192429721994
613,0.737214616937721
613,0.737236804153447
614,0.737258991369173
614,0.737281178584899
614,0.737303365800626
614,0.737325553016352
614,0.737347740232078
614,0.737369927447805
614,0.737392114663531
614,0.737414301879257
614,0.737436489094983
614,0.73745867631071
614,0.737480863526436
615,0.737503050742162
615,0.737525237957889
615,0.737547425173615
615,0.737569612389341
615,0.737591799605068
615,0.737613986820794
615,0.73763617403652
615,0.737658361252246
615,0.737680548467973
615,0.737702735683699
615,0.737724922899425
615,0.737747110115152
615,0.737769297330878
615,0.737791484546604
616,0.737813671762331
616,0.737835858978057
616,0.737858046193783
616,0.737880233409509
616,0.737902420625236
616,0.737924607840962
616,0.737946795056688
616,0.737968982272415
616,0.737991169488141
616,0.738013356703867
616,0.738035543919594
616,0.73805773113532
617,0.738079918351046
617,0.738102105566772
617,0.738124292782499
618,0.738146479998225
618,0.738168667213951
618,0.738190854429678
618,0.738213041645404
618,0.73823522886113
618,0.738257416076856
618,0.738279603292583
618,0.738301790508309
618,0.738323977724035
618,0.738346164939762
618,0.738368352155488
618,0.738390539371214
618,0.738412726586941
618,0.738434913802667
618,0.738457101018393
618,0.738479288234119
619,0.738501475449846
619,0.738523662665572
619,0.738545849881298
619,0.738568037097025
619,0.738590224312751
619,0.738612411528477
619,0.738634598744204
619,0.73865678595993
619,0.738678973175656
619,0.738701160391382
619,0.738723347607109
619,0.738745534822835
619,0.738767722038561
619,0.738789909254288
619,0.738812096470014
619,0.73883428368574
619,0.738856470901467
619,0.738878658117193
620,0.738900845332919
620,0.738923032548645
620,0.738945219764372
620,0.738967406980098
620,0.738989594195824
620,0.739011781411551
620,0.739033968627277
620,0.739056155843003
620,0.73907834305873
620,0.739100530274456
620,0.739122717490182
620,0.739144904705908
620,0.739167091921635
620,0.739189279137361
621,0.739211466353087
621,0.739233653568814
621,0.73925584078454
621,0.739278028000266
621,0.739300215215993
621,0.739322402431719
621,0.739344589647445
621,0.739366776863171
621,0.739388964078898
621,0.739411151294624
621,0.73943333851035
621,0.739455525726077
621,0.739477712941803
621,0.739499900157529
621,0.739522087373256
621,0.739544274588982
621,0.739566461804708
621,0.739588649020434
621,0.739610836236161
621,0.739633023451887
622,0.739655210667613
622,0.73967739788334
622,0.739699585099066
622,0.739721772314792
622,0.739743959530519
622,0.739766146746245
622,0.739788333961971
622,0.739810521177697
622,0.739832708393424
623,0.73985489560915
623,0.739877082824876
623,0.739899270040603
623,0.739921457256329
623,0.739943644472055
623,0.739965831687782
624,0.739988018903508
624,0.740010206119234
624,0.74003239333496
624,0.740054580550687
624,0.740076767766413
624,0.740098954982139
624,0.740121142197866
624,0.740143329413592
624,0.740165516629318
624,0.740187703845045
624,0.740209891060771
625,0.740232078276497
625,0.740254265492223
625,0.74027645270795
625,0.740298639923676
625,0.740320827139402
625,0.740343014355129
625,0.740365201570855
625,0.740387388786581
625,0.740409576002308
625,0.740431763218034
625,0.74045395043376
625,0.740476137649486
625,0.740498324865213
625,0.740520512080939
625,0.740542699296665
625,0.740564886512392
625,0.740587073728118
625,0.740609260943844
625,0.74063144815957
625,0.740653635375297
625,0.740675822591023
625,0.740698009806749
625,0.740720197022476
625,0.740742384238202
625,0.740764571453928
625,0.740786758669655
625,0.740808945885381
625,0.740831133101107
625,0.740853320316833
625,0.74087550753256
625,0.740897694748286
625,0.740919881964012
625,0.740942069179739
625,0.740964256395465
625,0.740986443611191
625,0.741008630826917
626,0.741030818042644
626,0.74105300525837
626,0.741075192474096
626,0.741097379689823
626,0.741119566905549
626,0.741141754121275
626,0.741163941337002
626,0.741186128552728
626,0.741208315768454
626,0.74123050298418
626,0.741252690199907
626,0.741274877415633
626,0.741297064631359
626,0.741319251847086
627,0.741341439062812
627,0.741363626278538
627,0.741385813494265
627,0.741408000709991
627,0.741430187925717
627,0.741452375141443
627,0.74147456235717
627,0.741496749572896
628,0.741518936788622
628,0.741541124004349
628,0.741563311220075
628,0.741585498435801
628,0.741607685651528
628,0.741629872867254
628,0.74165206008298
628,0.741674247298706
628,0.741696434514433
628,0.741718621730159
628,0.741740808945885
628,0.741762996161612
628,0.741785183377338
629,0.741807370593064
629,0.741829557808791
629,0.741851745024517
629,0.741873932240243
629,0.741896119455969
629,0.741918306671696
629,0.741940493887422
629,0.741962681103148
629,0.741984868318875
629,0.742007055534601
629,0.742029242750327
630,0.742051429966054
630,0.74207361718178
630,0.742095804397506
630,0.742117991613232
630,0.742140178828959
630,0.742162366044685
630,0.742184553260411
630,0.742206740476138
630,0.742228927691864
630,0.74225111490759
630,0.742273302123317
631,0.742295489339043
631,0.742317676554769
631,0.742339863770495
631,0.742362050986222
631,0.742384238201948
631,0.742406425417674
632,0.742428612633401
632,0.742450799849127
632,0.742472987064853
632,0.74249517428058
632,0.742517361496306
632,0.742539548712032
632,0.742561735927758
632,0.742583923143485
632,0.742606110359211
632,0.742628297574937
632,0.742650484790664
632,0.74267267200639
632,0.742694859222116
633,0.742717046437843
633,0.742739233653569
633,0.742761420869295
633,0.742783608085021
633,0.742805795300748
633,0.742827982516474
634,0.7428501697322
634,0.742872356947927
634,0.742894544163653
634,0.742916731379379
634,0.742938918595106
634,0.742961105810832
634,0.742983293026558
634,0.743005480242284
634,0.743027667458011
634,0.743049854673737
634,0.743072041889463
635,0.74309422910519
635,0.743116416320916
635,0.743138603536642
635,0.743160790752369
635,0.743182977968095
635,0.743205165183821
635,0.743227352399547
635,0.743249539615274
635,0.743271726831
635,0.743293914046726
635,0.743316101262453
635,0.743338288478179
635,0.743360475693905
635,0.743382662909632
635,0.743404850125358
635,0.743427037341084
636,0.74344922455681
636,0.743471411772537
636,0.743493598988263
636,0.743515786203989
636,0.743537973419716
636,0.743560160635442
636,0.743582347851168
636,0.743604535066895
637,0.743626722282621
637,0.743648909498347
637,0.743671096714073
637,0.7436932839298
637,0.743715471145526
637,0.743737658361252
637,0.743759845576978
637,0.743782032792705
637,0.743804220008431
637,0.743826407224157
638,0.743848594439884
638,0.74387078165561
638,0.743892968871336
638,0.743915156087063
638,0.743937343302789
638,0.743959530518515
638,0.743981717734241
638,0.744003904949968
638,0.744026092165694
638,0.74404827938142
638,0.744070466597147
638,0.744092653812873
638,0.744114841028599
638,0.744137028244326
638,0.744159215460052
638,0.744181402675778
638,0.744203589891504
638,0.744225777107231
638,0.744247964322957
638,0.744270151538683
638,0.74429233875441
638,0.744314525970136
638,0.744336713185862
638,0.744358900401589
638,0.744381087617315
638,0.744403274833041
639,0.744425462048767
639,0.744447649264494
639,0.74446983648022
639,0.744492023695946
639,0.744514210911673
639,0.744536398127399
639,0.744558585343125
639,0.744580772558852
639,0.744602959774578
639,0.744625146990304
639,0.74464733420603
639,0.744669521421757
639,0.744691708637483
640,0.744713895853209
640,0.744736083068936
640,0.744758270284662
640,0.744780457500388
640,0.744802644716115
640,0.744824831931841
640,0.744847019147567
640,0.744869206363293
640,0.74489139357902
640,0.744913580794746
640,0.744935768010472
640,0.744957955226199
640,0.744980142441925
640,0.745002329657651
640,0.745024516873378
640,0.745046704089104
640,0.74506889130483
640,0.745091078520556
640,0.745113265736283
641,0.745135452952009
641,0.745157640167735
641,0.745179827383462
641,0.745202014599188
641,0.745224201814914
641,0.745246389030641
641,0.745268576246367
641,0.745290763462093
641,0.745312950677819
641,0.745335137893546
641,0.745357325109272
641,0.745379512324998
642,0.745401699540725
642,0.745423886756451
642,0.745446073972177
642,0.745468261187904
642,0.74549044840363
643,0.745512635619356
643,0.745534822835082
643,0.745557010050809
643,0.745579197266535
643,0.745601384482261
643,0.745623571697988
643,0.745645758913714
643,0.74566794612944
643,0.745690133345167
643,0.745712320560893
643,0.745734507776619
643,0.745756694992345
643,0.745778882208072
643,0.745801069423798
643,0.745823256639524
643,0.745845443855251
644,0.745867631070977
644,0.745889818286703
644,0.74591200550243
644,0.745934192718156
644,0.745956379933882
644,0.745978567149608
644,0.746000754365335
645,0.746022941581061
645,0.746045128796787
645,0.746067316012514
645,0.74608950322824
645,0.746111690443966
645,0.746133877659693
645,0.746156064875419
645,0.746178252091145
645,0.746200439306871
645,0.746222626522598
645,0.746244813738324
645,0.74626700095405
645,0.746289188169777
645,0.746311375385503
645,0.746333562601229
645,0.746355749816956
645,0.746377937032682
646,0.746400124248408
646,0.746422311464134
646,0.746444498679861
646,0.746466685895587
646,0.746488873111313
646,0.74651106032704
646,0.746533247542766
646,0.746555434758492
646,0.746577621974219
646,0.746599809189945
646,0.746621996405671
647,0.746644183621397
647,0.746666370837124
647,0.74668855805285
647,0.746710745268576
647,0.746732932484303
647,0.746755119700029
647,0.746777306915755
647,0.746799494131481
647,0.746821681347208
647,0.746843868562934
647,0.74686605577866
647,0.746888242994387
647,0.746910430210113
648,0.746932617425839
648,0.746954804641565
648,0.746976991857292
648,0.746999179073018
648,0.747021366288744
648,0.747043553504471
648,0.747065740720197
648,0.747087927935923
648,0.74711011515165
648,0.747132302367376
648,0.747154489583102
648,0.747176676798828
648,0.747198864014555
648,0.747221051230281
648,0.747243238446007
648,0.747265425661734
648,0.74728761287746
648,0.747309800093186
648,0.747331987308913
648,0.747354174524639
648,0.747376361740365
648,0.747398548956091
648,0.747420736171818
648,0.747442923387544
648,0.74746511060327
648,0.747487297818997
648,0.747509485034723
648,0.747531672250449
648,0.747553859466176
648,0.747576046681902
648,0.747598233897628
649,0.747620421113354
649,0.747642608329081
649,0.747664795544807
649,0.747686982760533
649,0.74770916997626
649,0.747731357191986
649,0.747753544407712
649,0.747775731623439
649,0.747797918839165
649,0.747820106054891
649,0.747842293270617
649,0.747864480486344
649,0.74788666770207
649,0.747908854917796
649,0.747931042133523
649,0.747953229349249
649,0.747975416564975
649,0.747997603780702
650,0.748019790996428
650,0.748041978212154
650,0.74806416542788
650,0.748086352643607
650,0.748108539859333
650,0.748130727075059
650,0.748152914290786
650,0.748175101506512
650,0.748197288722238
650,0.748219475937965
650,0.748241663153691
650,0.748263850369417
650,0.748286037585143
650,0.74830822480087
650,0.748330412016596
650,0.748352599232322
650,0.748374786448049
650,0.748396973663775
650,0.748419160879501
650,0.748441348095228
650,0.748463535310954
650,0.74848572252668
650,0.748507909742406
650,0.748530096958133
650,0.748552284173859
650,0.748574471389585
650,0.748596658605312
650,0.748618845821038
650,0.748641033036764
650,0.748663220252491
650,0.748685407468217
650,0.748707594683943
651,0.748729781899669
651,0.748751969115396
651,0.748774156331122
651,0.748796343546848
651,0.748818530762575
651,0.748840717978301
651,0.748862905194027
651,0.748885092409754
651,0.74890727962548
651,0.748929466841206
651,0.748951654056932
652,0.748973841272659
652,0.748996028488385
652,0.749018215704111
652,0.749040402919838
652,0.749062590135564
652,0.74908477735129
652,0.749106964567017
652,0.749129151782743
653,0.749151338998469
653,0.749173526214195
653,0.749195713429922
653,0.749217900645648
653,0.749240087861374
653,0.749262275077101
653,0.749284462292827
653,0.749306649508553
653,0.74932883672428
653,0.749351023940006
653,0.749373211155732
653,0.749395398371458
653,0.749417585587185
653,0.749439772802911
653,0.749461960018637
653,0.749484147234364
654,0.74950633445009
654,0.749528521665816
654,0.749550708881542
654,0.749572896097269
654,0.749595083312995
654,0.749617270528721
654,0.749639457744448
654,0.749661644960174
654,0.7496838321759
654,0.749706019391627
654,0.749728206607353
654,0.749750393823079
654,0.749772581038805
654,0.749794768254532
654,0.749816955470258
655,0.749839142685984
655,0.749861329901711
655,0.749883517117437
655,0.749905704333163
655,0.74992789154889
655,0.749950078764616
655,0.749972265980342
655,0.749994453196068
655,0.750016640411795
655,0.750038827627521
655,0.750061014843247
655,0.750083202058974
656,0.7501053892747
656,0.750127576490426
656,0.750149763706152
656,0.750171950921879
656,0.750194138137605
656,0.750216325353331
656,0.750238512569058
656,0.750260699784784
656,0.75028288700051
656,0.750305074216237
656,0.750327261431963
656,0.750349448647689
657,0.750371635863415
657,0.750393823079142
657,0.750416010294868
657,0.750438197510594
657,0.750460384726321
657,0.750482571942047
657,0.750504759157773
657,0.7505269463735
657,0.750549133589226
657,0.750571320804952
658,0.750593508020678
658,0.750615695236405
658,0.750637882452131
658,0.750660069667857
658,0.750682256883584
658,0.75070444409931
658,0.750726631315036
658,0.750748818530763
658,0.750771005746489
658,0.750793192962215
658,0.750815380177941
659,0.750837567393668
659,0.750859754609394
659,0.75088194182512
659,0.750904129040847
659,0.750926316256573
659,0.750948503472299
659,0.750970690688026
659,0.750992877903752
659,0.751015065119478
659,0.751037252335204
659,0.751059439550931
660,0.751081626766657
660,0.751103813982383
660,0.75112600119811
660,0.751148188413836
660,0.751170375629562
660,0.751192562845289
660,0.751214750061015
660,0.751236937276741
660,0.751259124492467
660,0.751281311708194
660,0.75130349892392
660,0.751325686139646
660,0.751347873355373
660,0.751370060571099
660,0.751392247786825
660,0.751414435002552
661,0.751436622218278
661,0.751458809434004
661,0.75148099664973
661,0.751503183865457
661,0.751525371081183
661,0.751547558296909
661,0.751569745512636
661,0.751591932728362
661,0.751614119944088
661,0.751636307159815
661,0.751658494375541
661,0.751680681591267
662,0.751702868806993
662,0.75172505602272
662,0.751747243238446
662,0.751769430454172
662,0.751791617669899
662,0.751813804885625
662,0.751835992101351
662,0.751858179317078
662,0.751880366532804
662,0.75190255374853
663,0.751924740964256
663,0.751946928179983
663,0.751969115395709
663,0.751991302611435
663,0.752013489827162
663,0.752035677042888
663,0.752057864258614
663,0.752080051474341
663,0.752102238690067
663,0.752124425905793
663,0.752146613121519
663,0.752168800337246
663,0.752190987552972
663,0.752213174768698
664,0.752235361984425
664,0.752257549200151
664,0.752279736415877
664,0.752301923631603
664,0.75232411084733
664,0.752346298063056
664,0.752368485278782
664,0.752390672494509
664,0.752412859710235
665,0.752435046925961
665,0.752457234141688
665,0.752479421357414
665,0.75250160857314
665,0.752523795788866
665,0.752545983004593
665,0.752568170220319
665,0.752590357436045
665,0.752612544651772
665,0.752634731867498
665,0.752656919083224
665,0.752679106298951
665,0.752701293514677
665,0.752723480730403
665,0.752745667946129
666,0.752767855161856
666,0.752790042377582
666,0.752812229593308
666,0.752834416809035
666,0.752856604024761
666,0.752878791240487
666,0.752900978456214
666,0.75292316567194
666,0.752945352887666
667,0.752967540103392
667,0.752989727319119
667,0.753011914534845
667,0.753034101750571
667,0.753056288966298
667,0.753078476182024
667,0.75310066339775
667,0.753122850613477
667,0.753145037829203
667,0.753167225044929
668,0.753189412260655
668,0.753211599476382
668,0.753233786692108
668,0.753255973907834
668,0.753278161123561
668,0.753300348339287
668,0.753322535555013
668,0.753344722770739
668,0.753366909986466
668,0.753389097202192
668,0.753411284417918
668,0.753433471633645
668,0.753455658849371
668,0.753477846065097
668,0.753500033280824
668,0.75352222049655
668,0.753544407712276
668,0.753566594928002
668,0.753588782143729
668,0.753610969359455
668,0.753633156575181
668,0.753655343790908
669,0.753677531006634
669,0.75369971822236
669,0.753721905438087
669,0.753744092653813
669,0.753766279869539
669,0.753788467085265
669,0.753810654300992
669,0.753832841516718
669,0.753855028732444
669,0.753877215948171
669,0.753899403163897
669,0.753921590379623
669,0.75394377759535
669,0.753965964811076
670,0.753988152026802
670,0.754010339242528
670,0.754032526458255
670,0.754054713673981
670,0.754076900889707
670,0.754099088105434
670,0.75412127532116
670,0.754143462536886
670,0.754165649752613
670,0.754187836968339
671,0.754210024184065
671,0.754232211399791
671,0.754254398615518
671,0.754276585831244
671,0.75429877304697
671,0.754320960262697
671,0.754343147478423
671,0.754365334694149
671,0.754387521909876
671,0.754409709125602
671,0.754431896341328
671,0.754454083557054
671,0.754476270772781
672,0.754498457988507
672,0.754520645204233
672,0.75454283241996
672,0.754565019635686
672,0.754587206851412
672,0.754609394067139
672,0.754631581282865
672,0.754653768498591
672,0.754675955714317
672,0.754698142930044
672,0.75472033014577
673,0.754742517361496
673,0.754764704577223
673,0.754786891792949
673,0.754809079008675
673,0.754831266224402
673,0.754853453440128
673,0.754875640655854
673,0.75489782787158
673,0.754920015087307
673,0.754942202303033
673,0.754964389518759
673,0.754986576734486
673,0.755008763950212
673,0.755030951165938
673,0.755053138381664
673,0.755075325597391
673,0.755097512813117
673,0.755119700028843
673,0.75514188724457
673,0.755164074460296
673,0.755186261676022
673,0.755208448891749
673,0.755230636107475
674,0.755252823323201
674,0.755275010538927
674,0.755297197754654
674,0.75531938497038
674,0.755341572186106
674,0.755363759401833
674,0.755385946617559
674,0.755408133833285
674,0.755430321049012
674,0.755452508264738
674,0.755474695480464
674,0.75549688269619
674,0.755519069911917
674,0.755541257127643
675,0.755563444343369
675,0.755585631559096
675,0.755607818774822
675,0.755630005990548
675,0.755652193206275
675,0.755674380422001
675,0.755696567637727
675,0.755718754853453
675,0.75574094206918
675,0.755763129284906
675,0.755785316500632
675,0.755807503716359
675,0.755829690932085
675,0.755851878147811
675,0.755874065363538
675,0.755896252579264
675,0.75591843979499
675,0.755940627010716
675,0.755962814226443
675,0.755985001442169
675,0.756007188657895
675,0.756029375873622
675,0.756051563089348
675,0.756073750305074
675,0.756095937520801
676,0.756118124736527
676,0.756140311952253
676,0.756162499167979
676,0.756184686383706
676,0.756206873599432
676,0.756229060815158
676,0.756251248030885
676,0.756273435246611
676,0.756295622462337
676,0.756317809678064
676,0.75633999689379
677,0.756362184109516
677,0.756384371325242
677,0.756406558540969
677,0.756428745756695
677,0.756450932972421
677,0.756473120188148
677,0.756495307403874
677,0.7565174946196
678,0.756539681835326
678,0.756561869051053
678,0.756584056266779
678,0.756606243482505
678,0.756628430698232
678,0.756650617913958
678,0.756672805129684
678,0.756694992345411
678,0.756717179561137
678,0.756739366776863
678,0.756761553992589
678,0.756783741208316
678,0.756805928424042
678,0.756828115639768
678,0.756850302855495
678,0.756872490071221
678,0.756894677286947
678,0.756916864502674
678,0.7569390517184
678,0.756961238934126
678,0.756983426149852
678,0.757005613365579
678,0.757027800581305
678,0.757049987797031
678,0.757072175012758
678,0.757094362228484
678,0.75711654944421
679,0.757138736659937
679,0.757160923875663
679,0.757183111091389
679,0.757205298307115
679,0.757227485522842
679,0.757249672738568
679,0.757271859954294
679,0.757294047170021
679,0.757316234385747
679,0.757338421601473
680,0.7573606088172
680,0.757382796032926
680,0.757404983248652
680,0.757427170464378
680,0.757449357680105
680,0.757471544895831
680,0.757493732111557
680,0.757515919327284
680,0.75753810654301
680,0.757560293758736
680,0.757582480974463
680,0.757604668190189
680,0.757626855405915
680,0.757649042621641
680,0.757671229837368
680,0.757693417053094
680,0.75771560426882
680,0.757737791484547
680,0.757759978700273
680,0.757782165915999
681,0.757804353131725
681,0.757826540347452
681,0.757848727563178
681,0.757870914778904
681,0.757893101994631
681,0.757915289210357
681,0.757937476426083
681,0.75795966364181
681,0.757981850857536
682,0.758004038073262
682,0.758026225288988
682,0.758048412504715
682,0.758070599720441
682,0.758092786936167
682,0.758114974151894
682,0.75813716136762
682,0.758159348583346
682,0.758181535799073
682,0.758203723014799
683,0.758225910230525
683,0.758248097446251
683,0.758270284661978
683,0.758292471877704
683,0.75831465909343
683,0.758336846309157
683,0.758359033524883
683,0.758381220740609
683,0.758403407956336
683,0.758425595172062
683,0.758447782387788
683,0.758469969603514
683,0.758492156819241
683,0.758514344034967
683,0.758536531250693
683,0.75855871846642
683,0.758580905682146
683,0.758603092897872
683,0.758625280113599
683,0.758647467329325
683,0.758669654545051
683,0.758691841760777
683,0.758714028976504
683,0.75873621619223
683,0.758758403407956
684,0.758780590623683
684,0.758802777839409
684,0.758824965055135
684,0.758847152270862
684,0.758869339486588
684,0.758891526702314
684,0.75891371391804
684,0.758935901133767
684,0.758958088349493
684,0.758980275565219
684,0.759002462780946
684,0.759024649996672
685,0.759046837212398
685,0.759069024428125
685,0.759091211643851
685,0.759113398859577
685,0.759135586075303
685,0.75915777329103
685,0.759179960506756
685,0.759202147722482
685,0.759224334938209
685,0.759246522153935
685,0.759268709369661
685,0.759290896585388
685,0.759313083801114
685,0.75933527101684
685,0.759357458232566
685,0.759379645448293
685,0.759401832664019
685,0.759424019879745
685,0.759446207095472
686,0.759468394311198
686,0.759490581526924
686,0.759512768742651
686,0.759534955958377
686,0.759557143174103
686,0.759579330389829
686,0.759601517605556
686,0.759623704821282
686,0.759645892037008
687,0.759668079252735
687,0.759690266468461
687,0.759712453684187
687,0.759734640899913
687,0.75975682811564
687,0.759779015331366
687,0.759801202547092
687,0.759823389762819
687,0.759845576978545
687,0.759867764194271
687,0.759889951409998
688,0.759912138625724
688,0.75993432584145
688,0.759956513057176
688,0.759978700272903
688,0.760000887488629
688,0.760023074704355
688,0.760045261920082
688,0.760067449135808
688,0.760089636351534
688,0.760111823567261
688,0.760134010782987
688,0.760156197998713
688,0.760178385214439
688,0.760200572430166
688,0.760222759645892
688,0.760244946861618
689,0.760267134077345
689,0.760289321293071
689,0.760311508508797
689,0.760333695724524
689,0.76035588294025
689,0.760378070155976
689,0.760400257371702
689,0.760422444587429
689,0.760444631803155
689,0.760466819018881
689,0.760489006234608
689,0.760511193450334
689,0.76053338066606
689,0.760555567881786
689,0.760577755097513
690,0.760599942313239
690,0.760622129528965
690,0.760644316744692
690,0.760666503960418
690,0.760688691176144
690,0.760710878391871
690,0.760733065607597
690,0.760755252823323
690,0.760777440039049
690,0.760799627254776
690,0.760821814470502
690,0.760844001686228
690,0.760866188901955
690,0.760888376117681
690,0.760910563333407
690,0.760932750549134
690,0.76095493776486
691,0.760977124980586
691,0.760999312196312
691,0.761021499412039
691,0.761043686627765
691,0.761065873843491
691,0.761088061059218
691,0.761110248274944
691,0.76113243549067
691,0.761154622706397
691,0.761176809922123
692,0.761198997137849
692,0.761221184353575
692,0.761243371569302
692,0.761265558785028
692,0.761287746000754
692,0.761309933216481
692,0.761332120432207
692,0.761354307647933
692,0.76137649486366
692,0.761398682079386
692,0.761420869295112
692,0.761443056510838
693,0.761465243726565
693,0.761487430942291
693,0.761509618158017
693,0.761531805373744
693,0.76155399258947
693,0.761576179805196
693,0.761598367020923
693,0.761620554236649
693,0.761642741452375
693,0.761664928668101
693,0.761687115883828
693,0.761709303099554
693,0.76173149031528
693,0.761753677531007
693,0.761775864746733
693,0.761798051962459
693,0.761820239178186
693,0.761842426393912
693,0.761864613609638
693,0.761886800825364
694,0.761908988041091
694,0.761931175256817
694,0.761953362472543
694,0.76197554968827
694,0.761997736903996
694,0.762019924119722
694,0.762042111335449
694,0.762064298551175
694,0.762086485766901
694,0.762108672982627
694,0.762130860198354
694,0.76215304741408
694,0.762175234629806
694,0.762197421845533
694,0.762219609061259
695,0.762241796276985
695,0.762263983492712
695,0.762286170708438
695,0.762308357924164
695,0.76233054513989
695,0.762352732355617
695,0.762374919571343
695,0.762397106787069
695,0.762419294002796
695,0.762441481218522
695,0.762463668434248
695,0.762485855649975
695,0.762508042865701
695,0.762530230081427
695,0.762552417297153
695,0.76257460451288
695,0.762596791728606
695,0.762618978944332
695,0.762641166160059
695,0.762663353375785
695,0.762685540591511
695,0.762707727807238
695,0.762729915022964
695,0.76275210223869
695,0.762774289454416
695,0.762796476670143
695,0.762818663885869
695,0.762840851101595
695,0.762863038317322
695,0.762885225533048
695,0.762907412748774
695,0.7629295999645
695,0.762951787180227
695,0.762973974395953
695,0.762996161611679
695,0.763018348827406
695,0.763040536043132
695,0.763062723258858
695,0.763084910474585
695,0.763107097690311
695,0.763129284906037
696,0.763151472121763
696,0.76317365933749
696,0.763195846553216
696,0.763218033768942
696,0.763240220984669
696,0.763262408200395
696,0.763284595416121
696,0.763306782631847
696,0.763328969847574
696,0.7633511570633
696,0.763373344279026
697,0.763395531494753
697,0.763417718710479
697,0.763439905926205
697,0.763462093141932
697,0.763484280357658
697,0.763506467573384
697,0.76352865478911
697,0.763550842004837
697,0.763573029220563
697,0.763595216436289
698,0.763617403652016
698,0.763639590867742
698,0.763661778083468
698,0.763683965299195
698,0.763706152514921
698,0.763728339730647
698,0.763750526946373
698,0.7637727141621
698,0.763794901377826
698,0.763817088593552
698,0.763839275809279
698,0.763861463025005
698,0.763883650240731
698,0.763905837456458
698,0.763928024672184
698,0.76395021188791
698,0.763972399103636
698,0.763994586319363
698,0.764016773535089
698,0.764038960750815
698,0.764061147966542
698,0.764083335182268
698,0.764105522397994
698,0.764127709613721
698,0.764149896829447
698,0.764172084045173
698,0.764194271260899
698,0.764216458476626
698,0.764238645692352
698,0.764260832908078
698,0.764283020123805
698,0.764305207339531
698,0.764327394555257
698,0.764349581770984
698,0.76437176898671
698,0.764393956202436
698,0.764416143418162
698,0.764438330633889
698,0.764460517849615
698,0.764482705065341
698,0.764504892281068
698,0.764527079496794
698,0.76454926671252
698,0.764571453928247
698,0.764593641143973
698,0.764615828359699
698,0.764638015575425
698,0.764660202791152
698,0.764682390006878
698,0.764704577222604
698,0.764726764438331
698,0.764748951654057
698,0.764771138869783
698,0.76479332608551
698,0.764815513301236
698,0.764837700516962
698,0.764859887732688
698,0.764882074948415
698,0.764904262164141
698,0.764926449379867
698,0.764948636595594
698,0.76497082381132
698,0.764993011027046
698,0.765015198242773
698,0.765037385458499
698,0.765059572674225
698,0.765081759889951
698,0.765103947105678
698,0.765126134321404
698,0.76514832153713
698,0.765170508752857
698,0.765192695968583
698,0.765214883184309
698,0.765237070400036
698,0.765259257615762
698,0.765281444831488
698,0.765303632047214
698,0.765325819262941
698,0.765348006478667
698,0.765370193694393
698,0.76539238091012
698,0.765414568125846
698,0.765436755341572
698,0.765458942557299
698,0.765481129773025
698,0.765503316988751
698,0.765525504204477
698,0.765547691420204
698,0.76556987863593
698,0.765592065851656
698,0.765614253067383
698,0.765636440283109
698,0.765658627498835
698,0.765680814714562
698,0.765703001930288
698,0.765725189146014
698,0.76574737636174
698,0.765769563577467
698,0.765791750793193
698,0.765813938008919
698,0.765836125224646
698,0.765858312440372
698,0.765880499656098
698,0.765902686871825
698,0.765924874087551
698,0.765947061303277
698,0.765969248519003
698,0.76599143573473
698,0.766013622950456
698,0.766035810166182
699,0.766057997381908
699,0.766080184597635
699,0.766102371813361
699,0.766124559029087
699,0.766146746244814
699,0.76616893346054
699,0.766191120676266
699,0.766213307891993
699,0.766235495107719
699,0.766257682323445
699,0.766279869539171
699,0.766302056754898
699,0.766324243970624
699,0.76634643118635
699,0.766368618402077
699,0.766390805617803
699,0.766412992833529
699,0.766435180049256
699,0.766457367264982
699,0.766479554480708
699,0.766501741696434
699,0.766523928912161
699,0.766546116127887
699,0.766568303343613
699,0.76659049055934
699,0.766612677775066
699,0.766634864990792
699,0.766657052206519
699,0.766679239422245
699,0.766701426637971
699,0.766723613853697
699,0.766745801069424
699,0.76676798828515
699,0.766790175500876
699,0.766812362716603
699,0.766834549932329
699,0.766856737148055
699,0.766878924363782
699,0.766901111579508
699,0.766923298795234
699,0.76694548601096
699,0.766967673226687
699,0.766989860442413
699,0.767012047658139
699,0.767034234873866
699,0.767056422089592
699,0.767078609305318
700,0.767100796521045
700,0.767122983736771
700,0.767145170952497
700,0.767167358168223
700,0.76718954538395
700,0.767211732599676
700,0.767233919815402
700,0.767256107031129
700,0.767278294246855
700,0.767300481462581
700,0.767322668678308
700,0.767344855894034
700,0.76736704310976
700,0.767389230325486
700,0.767411417541213
700,0.767433604756939
700,0.767455791972665
700,0.767477979188392
700,0.767500166404118
700,0.767522353619844
700,0.767544540835571
700,0.767566728051297
700,0.767588915267023
700,0.767611102482749
700,0.767633289698476
700,0.767655476914202
700,0.767677664129928
700,0.767699851345655
700,0.767722038561381
700,0.767744225777107
700,0.767766412992834
700,0.76778860020856
700,0.767810787424286
700,0.767832974640012
700,0.767855161855739
700,0.767877349071465
700,0.767899536287191
700,0.767921723502918
700,0.767943910718644
700,0.76796609793437
700,0.767988285150097
700,0.768010472365823
700,0.768032659581549
700,0.768054846797275
700,0.768077034013002
700,0.768099221228728
700,0.768121408444454
700,0.768143595660181
700,0.768165782875907
700,0.768187970091633
700,0.76821015730736
700,0.768232344523086
700,0.768254531738812
701,0.768276718954538
701,0.768298906170265
701,0.768321093385991
701,0.768343280601717
701,0.768365467817444
701,0.76838765503317
701,0.768409842248896
701,0.768432029464623
701,0.768454216680349
701,0.768476403896075
702,0.768498591111801
702,0.768520778327528
702,0.768542965543254
702,0.76856515275898
702,0.768587339974707
702,0.768609527190433
702,0.768631714406159
703,0.768653901621886
703,0.768676088837612
703,0.768698276053338
703,0.768720463269064
703,0.768742650484791
703,0.768764837700517
703,0.768787024916243
703,0.76880921213197
703,0.768831399347696
703,0.768853586563422
703,0.768875773779149
704,0.768897960994875
704,0.768920148210601
704,0.768942335426327
704,0.768964522642054
704,0.76898670985778
704,0.769008897073506
704,0.769031084289233
704,0.769053271504959
704,0.769075458720685
704,0.769097645936411
704,0.769119833152138
705,0.769142020367864
705,0.76916420758359
705,0.769186394799317
705,0.769208582015043
705,0.769230769230769
705,0.769252956446495
705,0.769275143662222
705,0.769297330877948
705,0.769319518093674
705,0.769341705309401
705,0.769363892525127
706,0.769386079740853
706,0.76940826695658
706,0.769430454172306
706,0.769452641388032
706,0.769474828603758
706,0.769497015819485
707,0.769519203035211
707,0.769541390250937
707,0.769563577466664
707,0.76958576468239
707,0.769607951898116
707,0.769630139113843
707,0.769652326329569
707,0.769674513545295
707,0.769696700761021
707,0.769718887976748
707,0.769741075192474
707,0.7697632624082
707,0.769785449623927
707,0.769807636839653
708,0.769829824055379
708,0.769852011271106
708,0.769874198486832
708,0.769896385702558
708,0.769918572918284
708,0.769940760134011
708,0.769962947349737
708,0.769985134565463
708,0.77000732178119
708,0.770029508996916
708,0.770051696212642
708,0.770073883428369
708,0.770096070644095
708,0.770118257859821
708,0.770140445075547
708,0.770162632291274
708,0.770184819507
709,0.770207006722726
709,0.770229193938453
709,0.770251381154179
709,0.770273568369905
709,0.770295755585632
709,0.770317942801358
709,0.770340130017084
709,0.77036231723281
709,0.770384504448537
709,0.770406691664263
709,0.770428878879989
709,0.770451066095716
709,0.770473253311442
709,0.770495440527168
709,0.770517627742895
709,0.770539814958621
709,0.770562002174347
709,0.770584189390073
710,0.7706063766058
710,0.770628563821526
710,0.770650751037252
710,0.770672938252979
710,0.770695125468705
710,0.770717312684431
710,0.770739499900158
710,0.770761687115884
710,0.77078387433161
710,0.770806061547336
710,0.770828248763063
710,0.770850435978789
710,0.770872623194515
710,0.770894810410242
711,0.770916997625968
711,0.770939184841694
711,0.770961372057421
711,0.770983559273147
711,0.771005746488873
711,0.771027933704599
711,0.771050120920326
711,0.771072308136052
711,0.771094495351778
712,0.771116682567505
712,0.771138869783231
712,0.771161056998957
712,0.771183244214684
712,0.77120543143041
712,0.771227618646136
712,0.771249805861862
712,0.771271993077589
712,0.771294180293315
713,0.771316367509041
713,0.771338554724768
713,0.771360741940494
713,0.77138292915622
713,0.771405116371947
713,0.771427303587673
713,0.771449490803399
713,0.771471678019125
713,0.771493865234852
713,0.771516052450578
713,0.771538239666304
713,0.771560426882031
713,0.771582614097757
714,0.771604801313483
714,0.77162698852921
714,0.771649175744936
714,0.771671362960662
715,0.771693550176388
715,0.771715737392115
715,0.771737924607841
715,0.771760111823567
715,0.771782299039294
715,0.77180448625502
715,0.771826673470746
715,0.771848860686472
715,0.771871047902199
715,0.771893235117925
715,0.771915422333651
715,0.771937609549378
715,0.771959796765104
715,0.77198198398083
716,0.772004171196557
716,0.772026358412283
716,0.772048545628009
716,0.772070732843735
716,0.772092920059462
716,0.772115107275188
716,0.772137294490914
716,0.772159481706641
716,0.772181668922367
716,0.772203856138093
716,0.77222604335382
716,0.772248230569546
717,0.772270417785272
717,0.772292605000998
717,0.772314792216725
717,0.772336979432451
717,0.772359166648177
717,0.772381353863904
717,0.77240354107963
717,0.772425728295356
717,0.772447915511082
717,0.772470102726809
717,0.772492289942535
718,0.772514477158261
718,0.772536664373988
718,0.772558851589714
718,0.77258103880544
718,0.772603226021167
718,0.772625413236893
718,0.772647600452619
718,0.772669787668345
718,0.772691974884072
718,0.772714162099798
718,0.772736349315524
718,0.772758536531251
718,0.772780723746977
718,0.772802910962703
718,0.77282509817843
718,0.772847285394156
718,0.772869472609882
718,0.772891659825608
718,0.772913847041335
718,0.772936034257061
718,0.772958221472787
718,0.772980408688514
718,0.77300259590424
719,0.773024783119966
719,0.773046970335693
719,0.773069157551419
719,0.773091344767145
719,0.773113531982871
719,0.773135719198598
719,0.773157906414324
719,0.77318009363005
719,0.773202280845777
719,0.773224468061503
719,0.773246655277229
719,0.773268842492956
719,0.773291029708682
719,0.773313216924408
719,0.773335404140134
719,0.773357591355861
720,0.773379778571587
720,0.773401965787313
720,0.77342415300304
720,0.773446340218766
720,0.773468527434492
720,0.773490714650219
720,0.773512901865945
720,0.773535089081671
720,0.773557276297397
721,0.773579463513124
721,0.77360165072885
721,0.773623837944576
721,0.773646025160303
721,0.773668212376029
721,0.773690399591755
721,0.773712586807482
721,0.773734774023208
721,0.773756961238934
721,0.77377914845466
721,0.773801335670387
721,0.773823522886113
721,0.773845710101839
721,0.773867897317566
722,0.773890084533292
722,0.773912271749018
722,0.773934458964745
722,0.773956646180471
722,0.773978833396197
722,0.774001020611923
722,0.77402320782765
722,0.774045395043376
722,0.774067582259102
722,0.774089769474829
722,0.774111956690555
722,0.774134143906281
722,0.774156331122008
723,0.774178518337734
723,0.77420070555346
723,0.774222892769186
723,0.774245079984913
723,0.774267267200639
723,0.774289454416365
723,0.774311641632092
723,0.774333828847818
723,0.774356016063544
723,0.774378203279271
723,0.774400390494997
723,0.774422577710723
723,0.774444764926449
723,0.774466952142176
723,0.774489139357902
723,0.774511326573628
723,0.774533513789355
723,0.774555701005081
723,0.774577888220807
724,0.774600075436533
724,0.77462226265226
724,0.774644449867986
724,0.774666637083712
724,0.774688824299439
724,0.774711011515165
724,0.774733198730891
724,0.774755385946618
724,0.774777573162344
724,0.77479976037807
724,0.774821947593796
724,0.774844134809523
724,0.774866322025249
724,0.774888509240975
725,0.774910696456702
725,0.774932883672428
725,0.774955070888154
725,0.774977258103881
725,0.774999445319607
725,0.775021632535333
725,0.775043819751059
725,0.775066006966786
725,0.775088194182512
725,0.775110381398238
725,0.775132568613965
725,0.775154755829691
725,0.775176943045417
725,0.775199130261144
725,0.77522131747687
725,0.775243504692596
725,0.775265691908322
725,0.775287879124049
725,0.775310066339775
726,0.775332253555501
726,0.775354440771228
726,0.775376627986954
726,0.77539881520268
726,0.775421002418407
726,0.775443189634133
727,0.775465376849859
727,0.775487564065585
727,0.775509751281312
727,0.775531938497038
727,0.775554125712764
727,0.775576312928491
727,0.775598500144217
727,0.775620687359943
727,0.775642874575669
727,0.775665061791396
727,0.775687249007122
727,0.775709436222848
727,0.775731623438575
727,0.775753810654301
727,0.775775997870027
727,0.775798185085754
728,0.77582037230148
728,0.775842559517206
728,0.775864746732932
728,0.775886933948659
728,0.775909121164385
728,0.775931308380111
728,0.775953495595838
728,0.775975682811564
728,0.77599787002729
728,0.776020057243017
728,0.776042244458743
728,0.776064431674469
728,0.776086618890195
728,0.776108806105922
728,0.776130993321648
728,0.776153180537374
729,0.776175367753101
729,0.776197554968827
729,0.776219742184553
729,0.77624192940028
729,0.776264116616006
729,0.776286303831732
729,0.776308491047458
729,0.776330678263185
729,0.776352865478911
729,0.776375052694637
729,0.776397239910364
729,0.77641942712609
729,0.776441614341816
729,0.776463801557543
729,0.776485988773269
730,0.776508175988995
730,0.776530363204721
730,0.776552550420448
730,0.776574737636174
730,0.7765969248519
730,0.776619112067627
730,0.776641299283353
730,0.776663486499079
730,0.776685673714806
730,0.776707860930532
730,0.776730048146258
730,0.776752235361984
730,0.776774422577711
730,0.776796609793437
730,0.776818797009163
730,0.77684098422489
730,0.776863171440616
730,0.776885358656342
730,0.776907545872069
730,0.776929733087795
730,0.776951920303521
731,0.776974107519247
731,0.776996294734974
731,0.7770184819507
731,0.777040669166426
731,0.777062856382153
731,0.777085043597879
731,0.777107230813605
731,0.777129418029332
731,0.777151605245058
731,0.777173792460784
731,0.77719597967651
731,0.777218166892237
732,0.777240354107963
732,0.777262541323689
732,0.777284728539416
732,0.777306915755142
732,0.777329102970868
732,0.777351290186594
732,0.777373477402321
732,0.777395664618047
732,0.777417851833773
732,0.7774400390495
733,0.777462226265226
733,0.777484413480952
733,0.777506600696679
733,0.777528787912405
733,0.777550975128131
733,0.777573162343857
733,0.777595349559584
733,0.77761753677531
734,0.777639723991036
734,0.777661911206763
734,0.777684098422489
734,0.777706285638215
734,0.777728472853942
734,0.777750660069668
734,0.777772847285394
734,0.77779503450112
734,0.777817221716847
735,0.777839408932573
735,0.777861596148299
735,0.777883783364026
735,0.777905970579752
735,0.777928157795478
735,0.777950345011205
735,0.777972532226931
735,0.777994719442657
735,0.778016906658383
735,0.77803909387411
735,0.778061281089836
735,0.778083468305562
735,0.778105655521289
735,0.778127842737015
735,0.778150029952741
735,0.778172217168468
735,0.778194404384194
735,0.77821659159992
736,0.778238778815646
736,0.778260966031373
736,0.778283153247099
736,0.778305340462825
736,0.778327527678552
736,0.778349714894278
736,0.778371902110004
736,0.778394089325731
736,0.778416276541457
737,0.778438463757183
737,0.778460650972909
737,0.778482838188636
737,0.778505025404362
737,0.778527212620088
737,0.778549399835815
737,0.778571587051541
737,0.778593774267267
737,0.778615961482994
737,0.77863814869872
737,0.778660335914446
737,0.778682523130172
738,0.778704710345899
738,0.778726897561625
738,0.778749084777351
738,0.778771271993078
738,0.778793459208804
738,0.77881564642453
738,0.778837833640256
738,0.778860020855983
738,0.778882208071709
738,0.778904395287435
738,0.778926582503162
738,0.778948769718888
738,0.778970956934614
738,0.778993144150341
738,0.779015331366067
738,0.779037518581793
738,0.779059705797519
738,0.779081893013246
738,0.779104080228972
739,0.779126267444698
739,0.779148454660425
739,0.779170641876151
739,0.779192829091877
739,0.779215016307604
739,0.77923720352333
739,0.779259390739056
739,0.779281577954782
739,0.779303765170509
739,0.779325952386235
739,0.779348139601961
739,0.779370326817688
739,0.779392514033414
739,0.77941470124914
739,0.779436888464867
739,0.779459075680593
739,0.779481262896319
740,0.779503450112045
740,0.779525637327772
740,0.779547824543498
740,0.779570011759224
740,0.779592198974951
740,0.779614386190677
740,0.779636573406403
740,0.77965876062213
740,0.779680947837856
740,0.779703135053582
740,0.779725322269308
741,0.779747509485035
741,0.779769696700761
741,0.779791883916487
741,0.779814071132214
741,0.77983625834794
741,0.779858445563666
741,0.779880632779393
741,0.779902819995119
741,0.779925007210845
741,0.779947194426571
741,0.779969381642298
741,0.779991568858024
741,0.78001375607375
741,0.780035943289477
741,0.780058130505203
742,0.780080317720929
742,0.780102504936655
742,0.780124692152382
742,0.780146879368108
742,0.780169066583834
742,0.780191253799561
742,0.780213441015287
742,0.780235628231013
742,0.78025781544674
742,0.780280002662466
742,0.780302189878192
743,0.780324377093918
743,0.780346564309645
743,0.780368751525371
743,0.780390938741097
743,0.780413125956824
743,0.78043531317255
743,0.780457500388276
743,0.780479687604003
743,0.780501874819729
743,0.780524062035455
743,0.780546249251181
743,0.780568436466908
743,0.780590623682634
743,0.78061281089836
743,0.780634998114087
743,0.780657185329813
743,0.780679372545539
743,0.780701559761266
743,0.780723746976992
744,0.780745934192718
744,0.780768121408444
744,0.780790308624171
744,0.780812495839897
744,0.780834683055623
744,0.78085687027135
744,0.780879057487076
744,0.780901244702802
744,0.780923431918529
745,0.780945619134255
745,0.780967806349981
745,0.780989993565707
745,0.781012180781434
745,0.78103436799716
745,0.781056555212886
745,0.781078742428613
745,0.781100929644339
745,0.781123116860065
745,0.781145304075792
745,0.781167491291518
745,0.781189678507244
745,0.78121186572297
745,0.781234052938697
745,0.781256240154423
745,0.781278427370149
745,0.781300614585876
745,0.781322801801602
745,0.781344989017328
745,0.781367176233055
745,0.781389363448781
745,0.781411550664507
745,0.781433737880233
745,0.78145592509596
745,0.781478112311686
745,0.781500299527412
745,0.781522486743139
745,0.781544673958865
745,0.781566861174591
745,0.781589048390318
746,0.781611235606044
746,0.78163342282177
746,0.781655610037496
746,0.781677797253223
746,0.781699984468949
746,0.781722171684675
746,0.781744358900402
746,0.781766546116128
747,0.781788733331854
747,0.781810920547581
747,0.781833107763307
747,0.781855294979033
747,0.781877482194759
747,0.781899669410486
747,0.781921856626212
747,0.781944043841938
747,0.781966231057665
747,0.781988418273391
747,0.782010605489117
747,0.782032792704843
747,0.78205497992057
747,0.782077167136296
747,0.782099354352022
748,0.782121541567749
748,0.782143728783475
748,0.782165915999201
748,0.782188103214928
748,0.782210290430654
748,0.78223247764638
748,0.782254664862106
748,0.782276852077833
748,0.782299039293559
748,0.782321226509285
748,0.782343413725012
748,0.782365600940738
748,0.782387788156464
748,0.782409975372191
748,0.782432162587917
748,0.782454349803643
748,0.782476537019369
748,0.782498724235096
748,0.782520911450822
748,0.782543098666548
748,0.782565285882275
748,0.782587473098001
748,0.782609660313727
748,0.782631847529454
748,0.78265403474518
748,0.782676221960906
748,0.782698409176632
748,0.782720596392359
748,0.782742783608085
748,0.782764970823811
748,0.782787158039538
748,0.782809345255264
748,0.78283153247099
748,0.782853719686716
748,0.782875906902443
748,0.782898094118169
748,0.782920281333895
748,0.782942468549622
748,0.782964655765348
748,0.782986842981074
748,0.783009030196801
748,0.783031217412527
748,0.783053404628253
748,0.783075591843979
748,0.783097779059706
748,0.783119966275432
748,0.783142153491158
748,0.783164340706885
748,0.783186527922611
748,0.783208715138337
748,0.783230902354064
748,0.78325308956979
748,0.783275276785516
749,0.783297464001242
749,0.783319651216969
749,0.783341838432695
749,0.783364025648421
749,0.783386212864148
749,0.783408400079874
749,0.7834305872956
749,0.783452774511327
749,0.783474961727053
750,0.783497148942779
750,0.783519336158505
750,0.783541523374232
750,0.783563710589958
750,0.783585897805684
750,0.783608085021411
750,0.783630272237137
750,0.783652459452863
750,0.78367464666859
750,0.783696833884316
750,0.783719021100042
750,0.783741208315768
750,0.783763395531495
750,0.783785582747221
750,0.783807769962947
750,0.783829957178674
750,0.7838521443944
750,0.783874331610126
750,0.783896518825853
750,0.783918706041579
750,0.783940893257305
750,0.783963080473031
750,0.783985267688758
750,0.784007454904484
750,0.78402964212021
750,0.784051829335937
750,0.784074016551663
750,0.784096203767389
750,0.784118390983116
750,0.784140578198842
750,0.784162765414568
750,0.784184952630294
750,0.784207139846021
750,0.784229327061747
750,0.784251514277473
750,0.7842737014932
750,0.784295888708926
750,0.784318075924652
750,0.784340263140379
750,0.784362450356105
750,0.784384637571831
750,0.784406824787557
750,0.784429012003284
750,0.78445119921901
750,0.784473386434736
750,0.784495573650463
750,0.784517760866189
750,0.784539948081915
750,0.784562135297642
750,0.784584322513368
750,0.784606509729094
750,0.78462869694482
750,0.784650884160547
750,0.784673071376273
750,0.784695258591999
750,0.784717445807726
750,0.784739633023452
750,0.784761820239178
750,0.784784007454905
750,0.784806194670631
750,0.784828381886357
750,0.784850569102083
750,0.78487275631781
750,0.784894943533536
750,0.784917130749262
750,0.784939317964989
750,0.784961505180715
750,0.784983692396441
750,0.785005879612168
750,0.785028066827894
750,0.78505025404362
750,0.785072441259346
750,0.785094628475073
750,0.785116815690799
750,0.785139002906525
750,0.785161190122252
750,0.785183377337978
750,0.785205564553704
750,0.78522775176943
750,0.785249938985157
750,0.785272126200883
750,0.785294313416609
750,0.785316500632336
750,0.785338687848062
750,0.785360875063788
750,0.785383062279515
750,0.785405249495241
750,0.785427436710967
750,0.785449623926693
750,0.78547181114242
750,0.785493998358146
750,0.785516185573872
750,0.785538372789599
750,0.785560560005325
750,0.785582747221051
750,0.785604934436777
750,0.785627121652504
750,0.78564930886823
750,0.785671496083956
750,0.785693683299683
750,0.785715870515409
750,0.785738057731135
750,0.785760244946862
750,0.785782432162588
750,0.785804619378314
750,0.78582680659404
750,0.785848993809767
750,0.785871181025493
750,0.785893368241219
750,0.785915555456946
750,0.785937742672672
750,0.785959929888398
750,0.785982117104125
750,0.786004304319851
750,0.786026491535577
750,0.786048678751303
750,0.78607086596703
750,0.786093053182756
750,0.786115240398482
750,0.786137427614209
750,0.786159614829935
750,0.786181802045661
750,0.786203989261388
750,0.786226176477114
750,0.78624836369284
750,0.786270550908566
750,0.786292738124293
750,0.786314925340019
750,0.786337112555745
750,0.786359299771472
750,0.786381486987198
750,0.786403674202924
750,0.786425861418651
750,0.786448048634377
750,0.786470235850103
750,0.786492423065829
750,0.786514610281556
750,0.786536797497282
750,0.786558984713008
750,0.786581171928735
750,0.786603359144461
750,0.786625546360187
750,0.786647733575914
750,0.78666992079164
750,0.786692108007366
750,0.786714295223092
750,0.786736482438819
750,0.786758669654545
750,0.786780856870271
750,0.786803044085998
750,0.786825231301724
750,0.78684741851745
750,0.786869605733177
750,0.786891792948903
750,0.786913980164629
750,0.786936167380355
750,0.786958354596082
750,0.786980541811808
750,0.787002729027534
750,0.787024916243261
750,0.787047103458987
750,0.787069290674713
750,0.78709147789044
750,0.787113665106166
750,0.787135852321892
750,0.787158039537618
750,0.787180226753345
750,0.787202413969071
750,0.787224601184797
750,0.787246788400524
750,0.78726897561625
750,0.787291162831976
750,0.787313350047703
750,0.787335537263429
750,0.787357724479155
750,0.787379911694881
750,0.787402098910608
750,0.787424286126334
750,0.78744647334206
750,0.787468660557787
750,0.787490847773513
750,0.787513034989239
750,0.787535222204966
750,0.787557409420692
750,0.787579596636418
750,0.787601783852144
750,0.787623971067871
750,0.787646158283597
750,0.787668345499323
750,0.78769053271505
750,0.787712719930776
750,0.787734907146502
750,0.787757094362229
750,0.787779281577955
750,0.787801468793681
750,0.787823656009407
750,0.787845843225134
750,0.78786803044086
750,0.787890217656586
750,0.787912404872313
750,0.787934592088039
750,0.787956779303765
750,0.787978966519492
750,0.788001153735218
750,0.788023340950944
750,0.78804552816667
750,0.788067715382397
750,0.788089902598123
750,0.788112089813849
750,0.788134277029576
751,0.788156464245302
751,0.788178651461028
751,0.788200838676755
751,0.788223025892481
751,0.788245213108207
751,0.788267400323933
751,0.78828958753966
751,0.788311774755386
751,0.788333961971112
751,0.788356149186838
751,0.788378336402565
752,0.788400523618291
752,0.788422710834017
752,0.788444898049744
752,0.78846708526547
752,0.788489272481196
752,0.788511459696923
752,0.788533646912649
752,0.788555834128375
752,0.788578021344101
752,0.788600208559828
752,0.788622395775554
752,0.78864458299128
752,0.788666770207007
752,0.788688957422733
752,0.788711144638459
752,0.788733331854186
752,0.788755519069912
752,0.788777706285638
752,0.788799893501364
752,0.788822080717091
752,0.788844267932817
752,0.788866455148543
753,0.78888864236427
753,0.788910829579996
753,0.788933016795722
753,0.788955204011449
753,0.788977391227175
753,0.788999578442901
753,0.789021765658627
753,0.789043952874354
753,0.78906614009008
754,0.789088327305806
754,0.789110514521533
754,0.789132701737259
754,0.789154888952985
754,0.789177076168712
754,0.789199263384438
754,0.789221450600164
754,0.78924363781589
754,0.789265825031617
754,0.789288012247343
755,0.789310199463069
755,0.789332386678796
755,0.789354573894522
755,0.789376761110248
755,0.789398948325975
755,0.789421135541701
755,0.789443322757427
755,0.789465509973153
755,0.78948769718888
755,0.789509884404606
756,0.789532071620332
756,0.789554258836059
756,0.789576446051785
756,0.789598633267511
756,0.789620820483238
756,0.789643007698964
756,0.78966519491469
756,0.789687382130416
756,0.789709569346143
756,0.789731756561869
756,0.789753943777595
756,0.789776130993322
756,0.789798318209048
756,0.789820505424774
757,0.789842692640501
757,0.789864879856227
757,0.789887067071953
757,0.789909254287679
757,0.789931441503406
757,0.789953628719132
757,0.789975815934858
757,0.789998003150585
757,0.790020190366311
757,0.790042377582037
757,0.790064564797764
757,0.79008675201349
757,0.790108939229216
757,0.790131126444942
757,0.790153313660669
757,0.790175500876395
757,0.790197688092121
757,0.790219875307848
757,0.790242062523574
758,0.7902642497393
758,0.790286436955027
758,0.790308624170753
758,0.790330811386479
758,0.790352998602205
758,0.790375185817932
758,0.790397373033658
758,0.790419560249384
758,0.790441747465111
758,0.790463934680837
758,0.790486121896563
758,0.79050830911229
758,0.790530496328016
758,0.790552683543742
758,0.790574870759468
758,0.790597057975195
759,0.790619245190921
759,0.790641432406647
759,0.790663619622374
759,0.7906858068381
759,0.790707994053826
759,0.790730181269553
759,0.790752368485279
759,0.790774555701005
759,0.790796742916731
759,0.790818930132458
759,0.790841117348184
759,0.79086330456391
759,0.790885491779637
760,0.790907678995363
760,0.790929866211089
760,0.790952053426816
760,0.790974240642542
760,0.790996427858268
760,0.791018615073994
760,0.791040802289721
760,0.791062989505447
760,0.791085176721173
760,0.7911073639369
760,0.791129551152626
760,0.791151738368352
760,0.791173925584079
761,0.791196112799805
761,0.791218300015531
761,0.791240487231257
761,0.791262674446984
761,0.79128486166271
761,0.791307048878436
761,0.791329236094163
761,0.791351423309889
761,0.791373610525615
762,0.791395797741341
762,0.791417984957068
762,0.791440172172794
762,0.79146235938852
762,0.791484546604247
762,0.791506733819973
762,0.791528921035699
762,0.791551108251425
762,0.791573295467152
762,0.791595482682878
762,0.791617669898604
762,0.791639857114331
762,0.791662044330057
762,0.791684231545783
762,0.79170641876151
763,0.791728605977236
763,0.791750793192962
763,0.791772980408688
763,0.791795167624415
763,0.791817354840141
763,0.791839542055867
763,0.791861729271594
763,0.79188391648732
763,0.791906103703046
763,0.791928290918773
763,0.791950478134499
763,0.791972665350225
763,0.791994852565951
763,0.792017039781678
763,0.792039226997404
763,0.79206141421313
764,0.792083601428857
764,0.792105788644583
764,0.792127975860309
764,0.792150163076036
764,0.792172350291762
764,0.792194537507488
764,0.792216724723214
764,0.792238911938941
764,0.792261099154667
764,0.792283286370393
764,0.79230547358612
765,0.792327660801846
765,0.792349848017572
765,0.792372035233299
765,0.792394222449025
765,0.792416409664751
765,0.792438596880477
765,0.792460784096204
765,0.79248297131193
765,0.792505158527656
765,0.792527345743383
765,0.792549532959109
765,0.792571720174835
765,0.792593907390562
766,0.792616094606288
766,0.792638281822014
766,0.79266046903774
766,0.792682656253467
766,0.792704843469193
766,0.792727030684919
766,0.792749217900646
766,0.792771405116372
766,0.792793592332098
766,0.792815779547825
766,0.792837966763551
766,0.792860153979277
766,0.792882341195003
766,0.79290452841073
766,0.792926715626456
766,0.792948902842182
766,0.792971090057909
766,0.792993277273635
766,0.793015464489361
766,0.793037651705088
766,0.793059838920814
766,0.79308202613654
767,0.793104213352266
767,0.793126400567993
767,0.793148587783719
767,0.793170774999445
767,0.793192962215172
767,0.793215149430898
767,0.793237336646624
767,0.793259523862351
768,0.793281711078077
768,0.793303898293803
768,0.793326085509529
768,0.793348272725256
768,0.793370459940982
768,0.793392647156708
768,0.793414834372435
768,0.793437021588161
768,0.793459208803887
768,0.793481396019614
768,0.79350358323534
768,0.793525770451066
768,0.793547957666792
768,0.793570144882519
768,0.793592332098245
768,0.793614519313971
769,0.793636706529698
769,0.793658893745424
769,0.79368108096115
769,0.793703268176877
769,0.793725455392603
769,0.793747642608329
769,0.793769829824055
769,0.793792017039782
769,0.793814204255508
770,0.793836391471234
770,0.793858578686961
770,0.793880765902687
770,0.793902953118413
770,0.79392514033414
770,0.793947327549866
770,0.793969514765592
770,0.793991701981318
770,0.794013889197045
770,0.794036076412771
770,0.794058263628497
770,0.794080450844224
770,0.79410263805995
770,0.794124825275676
770,0.794147012491402
770,0.794169199707129
770,0.794191386922855
770,0.794213574138581
771,0.794235761354308
771,0.794257948570034
771,0.79428013578576
771,0.794302323001487
771,0.794324510217213
771,0.794346697432939
771,0.794368884648665
771,0.794391071864392
771,0.794413259080118
771,0.794435446295844
771,0.794457633511571
771,0.794479820727297
772,0.794502007943023
772,0.79452419515875
772,0.794546382374476
772,0.794568569590202
772,0.794590756805928
772,0.794612944021655
772,0.794635131237381
772,0.794657318453107
772,0.794679505668834
772,0.79470169288456
772,0.794723880100286
772,0.794746067316012
772,0.794768254531739
772,0.794790441747465
773,0.794812628963191
773,0.794834816178918
773,0.794857003394644
773,0.79487919061037
773,0.794901377826097
773,0.794923565041823
773,0.794945752257549
773,0.794967939473275
773,0.794990126689002
773,0.795012313904728
774,0.795034501120454
774,0.795056688336181
774,0.795078875551907
774,0.795101062767633
774,0.79512324998336
774,0.795145437199086
774,0.795167624414812
774,0.795189811630538
774,0.795211998846265
774,0.795234186061991
775,0.795256373277717
775,0.795278560493444
775,0.79530074770917
775,0.795322934924896
775,0.795345122140623
775,0.795367309356349
775,0.795389496572075
775,0.795411683787801
775,0.795433871003528
775,0.795456058219254
775,0.79547824543498
775,0.795500432650707
775,0.795522619866433
775,0.795544807082159
775,0.795566994297886
775,0.795589181513612
775,0.795611368729338
775,0.795633555945064
775,0.795655743160791
775,0.795677930376517
775,0.795700117592243
775,0.79572230480797
775,0.795744492023696
776,0.795766679239422
776,0.795788866455149
776,0.795811053670875
776,0.795833240886601
776,0.795855428102327
776,0.795877615318054
776,0.79589980253378
776,0.795921989749506
776,0.795944176965233
777,0.795966364180959
777,0.795988551396685
777,0.796010738612412
777,0.796032925828138
777,0.796055113043864
777,0.79607730025959
777,0.796099487475317
777,0.796121674691043
777,0.796143861906769
777,0.796166049122496
777,0.796188236338222
777,0.796210423553948
777,0.796232610769675
777,0.796254797985401
777,0.796276985201127
777,0.796299172416853
777,0.79632135963258
777,0.796343546848306
777,0.796365734064032
777,0.796387921279759
777,0.796410108495485
777,0.796432295711211
777,0.796454482926938
777,0.796476670142664
778,0.79649885735839
778,0.796521044574116
778,0.796543231789843
778,0.796565419005569
778,0.796587606221295
778,0.796609793437022
778,0.796631980652748
778,0.796654167868474
778,0.796676355084201
778,0.796698542299927
778,0.796720729515653
778,0.796742916731379
778,0.796765103947106
778,0.796787291162832
778,0.796809478378558
778,0.796831665594285
778,0.796853852810011
778,0.796876040025737
779,0.796898227241463
779,0.79692041445719
779,0.796942601672916
779,0.796964788888642
779,0.796986976104369
779,0.797009163320095
779,0.797031350535821
779,0.797053537751548
779,0.797075724967274
779,0.797097912183
779,0.797120099398726
779,0.797142286614453
780,0.797164473830179
780,0.797186661045905
780,0.797208848261632
780,0.797231035477358
780,0.797253222693084
780,0.797275409908811
780,0.797297597124537
780,0.797319784340263
780,0.797341971555989
780,0.797364158771716
780,0.797386345987442
780,0.797408533203168
780,0.797430720418895
780,0.797452907634621
780,0.797475094850347
780,0.797497282066074
780,0.7975194692818
780,0.797541656497526
780,0.797563843713252
780,0.797586030928979
780,0.797608218144705
780,0.797630405360431
781,0.797652592576158
781,0.797674779791884
781,0.79769696700761
781,0.797719154223337
781,0.797741341439063
782,0.797763528654789
782,0.797785715870515
782,0.797807903086242
782,0.797830090301968
782,0.797852277517694
782,0.797874464733421
782,0.797896651949147
782,0.797918839164873
782,0.797941026380599
782,0.797963213596326
782,0.797985400812052
782,0.798007588027778
782,0.798029775243505
782,0.798051962459231
783,0.798074149674957
783,0.798096336890684
783,0.79811852410641
783,0.798140711322136
783,0.798162898537862
783,0.798185085753589
783,0.798207272969315
783,0.798229460185041
783,0.798251647400768
783,0.798273834616494
783,0.79829602183222
783,0.798318209047947
783,0.798340396263673
783,0.798362583479399
783,0.798384770695125
783,0.798406957910852
783,0.798429145126578
784,0.798451332342304
784,0.798473519558031
784,0.798495706773757
784,0.798517893989483
784,0.79854008120521
784,0.798562268420936
784,0.798584455636662
784,0.798606642852388
784,0.798628830068115
784,0.798651017283841
784,0.798673204499567
784,0.798695391715294
784,0.79871757893102
784,0.798739766146746
784,0.798761953362473
785,0.798784140578199
785,0.798806327793925
785,0.798828515009651
785,0.798850702225378
785,0.798872889441104
785,0.79889507665683
785,0.798917263872557
785,0.798939451088283
785,0.798961638304009
785,0.798983825519736
785,0.799006012735462
785,0.799028199951188
785,0.799050387166914
785,0.799072574382641
785,0.799094761598367
785,0.799116948814093
785,0.79913913602982
785,0.799161323245546
786,0.799183510461272
786,0.799205697676999
786,0.799227884892725
786,0.799250072108451
786,0.799272259324177
786,0.799294446539904
786,0.79931663375563
786,0.799338820971356
787,0.799361008187083
787,0.799383195402809
787,0.799405382618535
787,0.799427569834262
787,0.799449757049988
787,0.799471944265714
787,0.79949413148144
787,0.799516318697167
787,0.799538505912893
787,0.799560693128619
787,0.799582880344346
787,0.799605067560072
787,0.799627254775798
787,0.799649441991524
787,0.799671629207251
787,0.799693816422977
787,0.799716003638703
787,0.79973819085443
787,0.799760378070156
787,0.799782565285882
787,0.799804752501609
788,0.799826939717335
788,0.799849126933061
788,0.799871314148787
788,0.799893501364514
788,0.79991568858024
788,0.799937875795966
788,0.799960063011693
788,0.799982250227419
788,0.800004437443145
788,0.800026624658872
788,0.800048811874598
788,0.800070999090324
788,0.80009318630605
788,0.800115373521777
788,0.800137560737503
788,0.800159747953229
788,0.800181935168956
788,0.800204122384682
788,0.800226309600408
788,0.800248496816135
788,0.800270684031861
788,0.800292871247587
788,0.800315058463313
788,0.80033724567904
788,0.800359432894766
788,0.800381620110492
788,0.800403807326219
788,0.800425994541945
788,0.800448181757671
788,0.800470368973398
788,0.800492556189124
788,0.80051474340485
788,0.800536930620576
788,0.800559117836303
788,0.800581305052029
788,0.800603492267755
788,0.800625679483482
788,0.800647866699208
788,0.800670053914934
789,0.800692241130661
789,0.800714428346387
789,0.800736615562113
789,0.800758802777839
789,0.800780989993566
789,0.800803177209292
789,0.800825364425018
789,0.800847551640745
789,0.800869738856471
789,0.800891926072197
789,0.800914113287924
789,0.80093630050365
789,0.800958487719376
789,0.800980674935102
790,0.801002862150829
790,0.801025049366555
790,0.801047236582281
790,0.801069423798008
790,0.801091611013734
790,0.80111379822946
790,0.801135985445186
790,0.801158172660913
790,0.801180359876639
790,0.801202547092365
790,0.801224734308092
790,0.801246921523818
790,0.801269108739544
790,0.801291295955271
790,0.801313483170997
790,0.801335670386723
790,0.801357857602449
790,0.801380044818176
790,0.801402232033902
790,0.801424419249628
790,0.801446606465355
790,0.801468793681081
790,0.801490980896807
790,0.801513168112534
790,0.80153535532826
790,0.801557542543986
790,0.801579729759712
790,0.801601916975439
790,0.801624104191165
790,0.801646291406891
790,0.801668478622618
791,0.801690665838344
791,0.80171285305407
791,0.801735040269797
791,0.801757227485523
791,0.801779414701249
791,0.801801601916975
791,0.801823789132702
791,0.801845976348428
791,0.801868163564154
791,0.801890350779881
792,0.801912537995607
792,0.801934725211333
792,0.80195691242706
792,0.801979099642786
792,0.802001286858512
792,0.802023474074238
792,0.802045661289965
792,0.802067848505691
792,0.802090035721417
792,0.802112222937144
792,0.80213441015287
792,0.802156597368596
792,0.802178784584323
792,0.802200971800049
792,0.802223159015775
792,0.802245346231501
793,0.802267533447228
793,0.802289720662954
793,0.80231190787868
793,0.802334095094407
793,0.802356282310133
793,0.802378469525859
793,0.802400656741585
793,0.802422843957312
793,0.802445031173038
793,0.802467218388764
793,0.802489405604491
793,0.802511592820217
793,0.802533780035943
793,0.80255596725167
793,0.802578154467396
793,0.802600341683122
793,0.802622528898848
793,0.802644716114575
793,0.802666903330301
793,0.802689090546027
793,0.802711277761754
793,0.80273346497748
793,0.802755652193206
793,0.802777839408933
793,0.802800026624659
793,0.802822213840385
793,0.802844401056111
793,0.802866588271838
793,0.802888775487564
793,0.80291096270329
794,0.802933149919017
794,0.802955337134743
794,0.802977524350469
794,0.802999711566196
794,0.803021898781922
794,0.803044085997648
794,0.803066273213374
794,0.803088460429101
794,0.803110647644827
794,0.803132834860553
795,0.80315502207628
795,0.803177209292006
795,0.803199396507732
795,0.803221583723459
795,0.803243770939185
795,0.803265958154911
795,0.803288145370637
795,0.803310332586364
795,0.80333251980209
795,0.803354707017816
795,0.803376894233543
795,0.803399081449269
795,0.803421268664995
795,0.803443455880722
795,0.803465643096448
795,0.803487830312174
795,0.8035100175279
795,0.803532204743627
795,0.803554391959353
795,0.803576579175079
795,0.803598766390806
795,0.803620953606532
795,0.803643140822258
795,0.803665328037985
795,0.803687515253711
795,0.803709702469437
795,0.803731889685163
795,0.80375407690089
795,0.803776264116616
795,0.803798451332342
795,0.803820638548069
795,0.803842825763795
795,0.803865012979521
795,0.803887200195248
795,0.803909387410974
795,0.8039315746267
795,0.803953761842426
795,0.803975949058153
795,0.803998136273879
795,0.804020323489605
795,0.804042510705332
795,0.804064697921058
795,0.804086885136784
795,0.804109072352511
795,0.804131259568237
795,0.804153446783963
795,0.804175633999689
796,0.804197821215416
796,0.804220008431142
796,0.804242195646868
796,0.804264382862595
796,0.804286570078321
796,0.804308757294047
796,0.804330944509773
796,0.8043531317255
796,0.804375318941226
796,0.804397506156952
796,0.804419693372679
796,0.804441880588405
796,0.804464067804131
796,0.804486255019858
796,0.804508442235584
796,0.80453062945131
796,0.804552816667036
796,0.804575003882763
796,0.804597191098489
796,0.804619378314215
796,0.804641565529942
796,0.804663752745668
796,0.804685939961394
796,0.804708127177121
796,0.804730314392847
797,0.804752501608573
797,0.804774688824299
797,0.804796876040026
797,0.804819063255752
797,0.804841250471478
797,0.804863437687205
797,0.804885624902931
797,0.804907812118657
797,0.804929999334384
797,0.80495218655011
797,0.804974373765836
797,0.804996560981562
797,0.805018748197289
798,0.805040935413015
798,0.805063122628741
798,0.805085309844468
798,0.805107497060194
798,0.80512968427592
798,0.805151871491646
798,0.805174058707373
798,0.805196245923099
798,0.805218433138825
798,0.805240620354552
798,0.805262807570278
798,0.805284994786004
798,0.805307182001731
798,0.805329369217457
798,0.805351556433183
798,0.805373743648909
798,0.805395930864636
798,0.805418118080362
798,0.805440305296088
798,0.805462492511815
798,0.805484679727541
798,0.805506866943267
798,0.805529054158994
798,0.80555124137472
798,0.805573428590446
798,0.805595615806172
798,0.805617803021899
798,0.805639990237625
798,0.805662177453351
798,0.805684364669078
798,0.805706551884804
798,0.80572873910053
798,0.805750926316257
798,0.805773113531983
798,0.805795300747709
798,0.805817487963435
798,0.805839675179162
798,0.805861862394888
798,0.805884049610614
798,0.805906236826341
798,0.805928424042067
798,0.805950611257793
798,0.80597279847352
798,0.805994985689246
798,0.806017172904972
798,0.806039360120698
798,0.806061547336425
798,0.806083734552151
798,0.806105921767877
798,0.806128108983604
798,0.80615029619933
798,0.806172483415056
798,0.806194670630783
798,0.806216857846509
798,0.806239045062235
798,0.806261232277961
798,0.806283419493688
798,0.806305606709414
798,0.80632779392514
798,0.806349981140867
798,0.806372168356593
798,0.806394355572319
798,0.806416542788046
798,0.806438730003772
798,0.806460917219498
798,0.806483104435224
798,0.806505291650951
798,0.806527478866677
798,0.806549666082403
798,0.80657185329813
798,0.806594040513856
798,0.806616227729582
798,0.806638414945309
798,0.806660602161035
798,0.806682789376761
798,0.806704976592487
798,0.806727163808214
798,0.80674935102394
798,0.806771538239666
798,0.806793725455393
798,0.806815912671119
798,0.806838099886845
798,0.806860287102572
798,0.806882474318298
798,0.806904661534024
798,0.80692684874975
798,0.806949035965477
798,0.806971223181203
798,0.806993410396929
798,0.807015597612656
798,0.807037784828382
798,0.807059972044108
798,0.807082159259835
798,0.807104346475561
798,0.807126533691287
798,0.807148720907013
798,0.80717090812274
798,0.807193095338466
798,0.807215282554192
798,0.807237469769919
798,0.807259656985645
798,0.807281844201371
798,0.807304031417098
798,0.807326218632824
798,0.80734840584855
798,0.807370593064276
798,0.807392780280003
798,0.807414967495729
798,0.807437154711455
798,0.807459341927182
798,0.807481529142908
798,0.807503716358634
798,0.80752590357436
798,0.807548090790087
798,0.807570278005813
799,0.807592465221539
799,0.807614652437266
799,0.807636839652992
799,0.807659026868718
799,0.807681214084444
799,0.807703401300171
799,0.807725588515897
799,0.807747775731623
799,0.80776996294735
799,0.807792150163076
799,0.807814337378802
799,0.807836524594529
799,0.807858711810255
799,0.807880899025981
799,0.807903086241707
799,0.807925273457434
799,0.80794746067316
799,0.807969647888886
799,0.807991835104613
799,0.808014022320339
799,0.808036209536065
799,0.808058396751792
799,0.808080583967518
799,0.808102771183244
799,0.80812495839897
799,0.808147145614697
799,0.808169332830423
799,0.808191520046149
799,0.808213707261876
799,0.808235894477602
799,0.808258081693328
799,0.808280268909055
799,0.808302456124781
799,0.808324643340507
799,0.808346830556233
799,0.80836901777196
799,0.808391204987686
799,0.808413392203412
799,0.808435579419139
799,0.808457766634865
799,0.808479953850591
799,0.808502141066318
799,0.808524328282044
799,0.80854651549777
799,0.808568702713496
799,0.808590889929223
799,0.808613077144949
799,0.808635264360675
799,0.808657451576402
799,0.808679638792128
799,0.808701826007854
799,0.808724013223581
799,0.808746200439307
799,0.808768387655033
799,0.808790574870759
799,0.808812762086486
800,0.808834949302212
800,0.808857136517938
800,0.808879323733665
800,0.808901510949391
800,0.808923698165117
800,0.808945885380844
800,0.80896807259657
800,0.808990259812296
800,0.809012447028022
800,0.809034634243749
800,0.809056821459475
800,0.809079008675201
800,0.809101195890928
800,0.809123383106654
800,0.80914557032238
800,0.809167757538107
800,0.809189944753833
800,0.809212131969559
800,0.809234319185285
800,0.809256506401012
800,0.809278693616738
800,0.809300880832464
800,0.809323068048191
800,0.809345255263917
800,0.809367442479643
800,0.80938962969537
800,0.809411816911096
800,0.809434004126822
800,0.809456191342548
800,0.809478378558275
800,0.809500565774001
800,0.809522752989727
800,0.809544940205454
800,0.80956712742118
800,0.809589314636906
800,0.809611501852633
800,0.809633689068359
800,0.809655876284085
800,0.809678063499811
800,0.809700250715538
800,0.809722437931264
800,0.80974462514699
800,0.809766812362717
800,0.809788999578443
800,0.809811186794169
800,0.809833374009896
800,0.809855561225622
800,0.809877748441348
800,0.809899935657074
800,0.809922122872801
800,0.809944310088527
800,0.809966497304253
800,0.80998868451998
800,0.810010871735706
800,0.810033058951432
800,0.810055246167159
800,0.810077433382885
800,0.810099620598611
800,0.810121807814337
800,0.810143995030064
800,0.81016618224579
800,0.810188369461516
800,0.810210556677243
800,0.810232743892969
800,0.810254931108695
800,0.810277118324422
800,0.810299305540148
800,0.810321492755874
801,0.8103436799716
801,0.810365867187327
801,0.810388054403053
801,0.810410241618779
801,0.810432428834506
801,0.810454616050232
801,0.810476803265958
802,0.810498990481685
802,0.810521177697411
802,0.810543364913137
802,0.810565552128863
802,0.81058773934459
802,0.810609926560316
802,0.810632113776042
802,0.810654300991768
802,0.810676488207495
802,0.810698675423221
802,0.810720862638947
802,0.810743049854674
802,0.8107652370704
802,0.810787424286126
802,0.810809611501853
802,0.810831798717579
802,0.810853985933305
802,0.810876173149031
802,0.810898360364758
802,0.810920547580484
803,0.81094273479621
803,0.810964922011937
803,0.810987109227663
803,0.811009296443389
803,0.811031483659116
803,0.811053670874842
803,0.811075858090568
803,0.811098045306294
803,0.811120232522021
804,0.811142419737747
804,0.811164606953473
804,0.8111867941692
804,0.811208981384926
804,0.811231168600652
804,0.811253355816379
804,0.811275543032105
805,0.811297730247831
805,0.811319917463557
805,0.811342104679284
805,0.81136429189501
805,0.811386479110736
805,0.811408666326463
805,0.811430853542189
805,0.811453040757915
805,0.811475227973642
805,0.811497415189368
805,0.811519602405094
805,0.81154178962082
805,0.811563976836547
805,0.811586164052273
805,0.811608351267999
806,0.811630538483726
806,0.811652725699452
806,0.811674912915178
806,0.811697100130905
806,0.811719287346631
806,0.811741474562357
807,0.811763661778083
807,0.81178584899381
807,0.811808036209536
807,0.811830223425262
807,0.811852410640989
807,0.811874597856715
807,0.811896785072441
807,0.811918972288168
807,0.811941159503894
807,0.81196334671962
807,0.811985533935346
807,0.812007721151073
807,0.812029908366799
807,0.812052095582525
807,0.812074282798252
807,0.812096470013978
807,0.812118657229704
808,0.812140844445431
808,0.812163031661157
808,0.812185218876883
808,0.812207406092609
808,0.812229593308336
808,0.812251780524062
808,0.812273967739788
808,0.812296154955515
808,0.812318342171241
808,0.812340529386967
809,0.812362716602694
809,0.81238490381842
809,0.812407091034146
809,0.812429278249872
809,0.812451465465599
809,0.812473652681325
809,0.812495839897051
809,0.812518027112778
809,0.812540214328504
809,0.81256240154423
809,0.812584588759957
809,0.812606775975683
809,0.812628963191409
809,0.812651150407135
810,0.812673337622862
810,0.812695524838588
810,0.812717712054314
810,0.812739899270041
810,0.812762086485767
810,0.812784273701493
810,0.81280646091722
810,0.812828648132946
810,0.812850835348672
810,0.812873022564398
810,0.812895209780125
810,0.812917396995851
810,0.812939584211577
810,0.812961771427304
810,0.81298395864303
811,0.813006145858756
811,0.813028333074483
811,0.813050520290209
811,0.813072707505935
811,0.813094894721661
811,0.813117081937388
811,0.813139269153114
811,0.81316145636884
811,0.813183643584567
812,0.813205830800293
812,0.813228018016019
812,0.813250205231746
812,0.813272392447472
812,0.813294579663198
812,0.813316766878924
812,0.813338954094651
812,0.813361141310377
812,0.813383328526103
812,0.81340551574183
812,0.813427702957556
812,0.813449890173282
812,0.813472077389009
812,0.813494264604735
812,0.813516451820461
812,0.813538639036187
812,0.813560826251914
812,0.81358301346764
812,0.813605200683366
812,0.813627387899093
812,0.813649575114819
812,0.813671762330545
812,0.813693949546271
812,0.813716136761998
812,0.813738323977724
812,0.81376051119345
812,0.813782698409177
812,0.813804885624903
812,0.813827072840629
812,0.813849260056355
812,0.813871447272082
812,0.813893634487808
812,0.813915821703534
813,0.813938008919261
813,0.813960196134987
813,0.813982383350713
813,0.81400457056644
813,0.814026757782166
813,0.814048944997892
813,0.814071132213618
813,0.814093319429345
813,0.814115506645071
813,0.814137693860797
813,0.814159881076524
813,0.81418206829225
813,0.814204255507976
814,0.814226442723703
814,0.814248629939429
814,0.814270817155155
814,0.814293004370881
814,0.814315191586608
814,0.814337378802334
814,0.81435956601806
814,0.814381753233787
814,0.814403940449513
814,0.814426127665239
814,0.814448314880966
814,0.814470502096692
814,0.814492689312418
814,0.814514876528144
814,0.814537063743871
814,0.814559250959597
814,0.814581438175323
815,0.81460362539105
815,0.814625812606776
815,0.814647999822502
815,0.814670187038229
815,0.814692374253955
815,0.814714561469681
815,0.814736748685407
815,0.814758935901134
815,0.81478112311686
815,0.814803310332586
815,0.814825497548313
815,0.814847684764039
815,0.814869871979765
816,0.814892059195492
816,0.814914246411218
816,0.814936433626944
816,0.81495862084267
816,0.814980808058397
816,0.815002995274123
816,0.815025182489849
816,0.815047369705576
816,0.815069556921302
816,0.815091744137028
816,0.815113931352755
816,0.815136118568481
817,0.815158305784207
817,0.815180492999933
817,0.81520268021566
817,0.815224867431386
817,0.815247054647112
817,0.815269241862839
817,0.815291429078565
817,0.815313616294291
817,0.815335803510018
817,0.815357990725744
817,0.81538017794147
817,0.815402365157196
817,0.815424552372923
817,0.815446739588649
818,0.815468926804375
818,0.815491114020102
818,0.815513301235828
818,0.815535488451554
818,0.815557675667281
818,0.815579862883007
818,0.815602050098733
818,0.815624237314459
819,0.815646424530186
819,0.815668611745912
819,0.815690798961638
819,0.815712986177365
819,0.815735173393091
819,0.815757360608817
819,0.815779547824544
819,0.81580173504027
819,0.815823922255996
819,0.815846109471722
819,0.815868296687449
819,0.815890483903175
819,0.815912671118901
819,0.815934858334628
819,0.815957045550354
819,0.81597923276608
819,0.816001419981807
819,0.816023607197533
819,0.816045794413259
819,0.816067981628985
819,0.816090168844712
819,0.816112356060438
819,0.816134543276164
819,0.816156730491891
819,0.816178917707617
820,0.816201104923343
820,0.81622329213907
820,0.816245479354796
820,0.816267666570522
820,0.816289853786248
820,0.816312041001975
820,0.816334228217701
820,0.816356415433427
820,0.816378602649154
820,0.81640078986488
820,0.816422977080606
820,0.816445164296332
820,0.816467351512059
820,0.816489538727785
820,0.816511725943511
821,0.816533913159238
821,0.816556100374964
821,0.81657828759069
821,0.816600474806417
821,0.816622662022143
821,0.816644849237869
822,0.816667036453595
822,0.816689223669322
822,0.816711410885048
822,0.816733598100774
822,0.816755785316501
822,0.816777972532227
822,0.816800159747953
822,0.81682234696368
822,0.816844534179406
822,0.816866721395132
822,0.816888908610858
823,0.816911095826585
823,0.816933283042311
823,0.816955470258037
823,0.816977657473764
823,0.81699984468949
823,0.817022031905216
823,0.817044219120942
823,0.817066406336669
823,0.817088593552395
823,0.817110780768121
823,0.817132967983848
823,0.817155155199574
823,0.8171773424153
823,0.817199529631027
823,0.817221716846753
824,0.817243904062479
824,0.817266091278205
824,0.817288278493932
824,0.817310465709658
824,0.817332652925384
824,0.817354840141111
824,0.817377027356837
824,0.817399214572563
824,0.81742140178829
824,0.817443589004016
824,0.817465776219742
824,0.817487963435468
825,0.817510150651195
825,0.817532337866921
825,0.817554525082647
825,0.817576712298374
825,0.8175988995141
825,0.817621086729826
825,0.817643273945553
825,0.817665461161279
825,0.817687648377005
825,0.817709835592731
825,0.817732022808458
825,0.817754210024184
825,0.81777639723991
825,0.817798584455637
825,0.817820771671363
825,0.817842958887089
825,0.817865146102816
825,0.817887333318542
825,0.817909520534268
825,0.817931707749994
825,0.817953894965721
825,0.817976082181447
825,0.817998269397173
825,0.8180204566129
825,0.818042643828626
825,0.818064831044352
825,0.818087018260079
825,0.818109205475805
825,0.818131392691531
825,0.818153579907257
825,0.818175767122984
825,0.81819795433871
825,0.818220141554436
825,0.818242328770163
825,0.818264515985889
825,0.818286703201615
825,0.818308890417342
825,0.818331077633068
825,0.818353264848794
825,0.81837545206452
825,0.818397639280247
825,0.818419826495973
826,0.818442013711699
826,0.818464200927426
826,0.818486388143152
826,0.818508575358878
826,0.818530762574605
826,0.818552949790331
827,0.818575137006057
827,0.818597324221783
827,0.81861951143751
827,0.818641698653236
827,0.818663885868962
827,0.818686073084689
827,0.818708260300415
827,0.818730447516141
827,0.818752634731868
827,0.818774821947594
827,0.81879700916332
827,0.818819196379046
827,0.818841383594773
827,0.818863570810499
827,0.818885758026225
827,0.818907945241952
827,0.818930132457678
827,0.818952319673404
827,0.818974506889131
827,0.818996694104857
828,0.819018881320583
828,0.819041068536309
828,0.819063255752036
828,0.819085442967762
828,0.819107630183488
828,0.819129817399215
828,0.819152004614941
829,0.819174191830667
829,0.819196379046393
829,0.81921856626212
829,0.819240753477846
829,0.819262940693572
829,0.819285127909299
829,0.819307315125025
829,0.819329502340751
829,0.819351689556478
829,0.819373876772204
829,0.81939606398793
829,0.819418251203656
829,0.819440438419383
829,0.819462625635109
829,0.819484812850835
829,0.819507000066562
829,0.819529187282288
829,0.819551374498014
829,0.819573561713741
830,0.819595748929467
830,0.819617936145193
830,0.819640123360919
830,0.819662310576646
830,0.819684497792372
830,0.819706685008098
830,0.819728872223825
830,0.819751059439551
830,0.819773246655277
830,0.819795433871004
830,0.81981762108673
830,0.819839808302456
830,0.819861995518182
830,0.819884182733909
830,0.819906369949635
830,0.819928557165361
830,0.819950744381088
830,0.819972931596814
830,0.81999511881254
830,0.820017306028267
830,0.820039493243993
830,0.820061680459719
830,0.820083867675445
831,0.820106054891172
831,0.820128242106898
831,0.820150429322624
831,0.820172616538351
831,0.820194803754077
831,0.820216990969803
831,0.820239178185529
831,0.820261365401256
831,0.820283552616982
831,0.820305739832708
831,0.820327927048435
831,0.820350114264161
832,0.820372301479887
832,0.820394488695614
832,0.82041667591134
832,0.820438863127066
832,0.820461050342792
832,0.820483237558519
832,0.820505424774245
832,0.820527611989971
832,0.820549799205698
832,0.820571986421424
832,0.82059417363715
832,0.820616360852877
832,0.820638548068603
832,0.820660735284329
832,0.820682922500055
832,0.820705109715782
832,0.820727296931508
832,0.820749484147234
833,0.820771671362961
833,0.820793858578687
833,0.820816045794413
833,0.82083823301014
833,0.820860420225866
833,0.820882607441592
833,0.820904794657318
833,0.820926981873045
833,0.820949169088771
833,0.820971356304497
833,0.820993543520224
834,0.82101573073595
834,0.821037917951676
834,0.821060105167403
834,0.821082292383129
834,0.821104479598855
834,0.821126666814581
834,0.821148854030308
834,0.821171041246034
834,0.82119322846176
834,0.821215415677487
834,0.821237602893213
834,0.821259790108939
834,0.821281977324666
835,0.821304164540392
835,0.821326351756118
835,0.821348538971844
835,0.821370726187571
835,0.821392913403297
835,0.821415100619023
835,0.82143728783475
835,0.821459475050476
835,0.821481662266202
835,0.821503849481929
835,0.821526036697655
835,0.821548223913381
835,0.821570411129107
835,0.821592598344834
835,0.82161478556056
835,0.821636972776286
835,0.821659159992013
835,0.821681347207739
835,0.821703534423465
835,0.821725721639192
835,0.821747908854918
835,0.821770096070644
835,0.82179228328637
835,0.821814470502097
835,0.821836657717823
835,0.821858844933549
835,0.821881032149276
835,0.821903219365002
835,0.821925406580728
836,0.821947593796454
836,0.821969781012181
836,0.821991968227907
836,0.822014155443633
836,0.82203634265936
836,0.822058529875086
836,0.822080717090812
836,0.822102904306539
836,0.822125091522265
836,0.822147278737991
836,0.822169465953717
836,0.822191653169444
836,0.82221384038517
836,0.822236027600896
836,0.822258214816623
837,0.822280402032349
837,0.822302589248075
837,0.822324776463802
837,0.822346963679528
837,0.822369150895254
837,0.82239133811098
837,0.822413525326707
837,0.822435712542433
837,0.822457899758159
837,0.822480086973886
837,0.822502274189612
837,0.822524461405338
837,0.822546648621065
837,0.822568835836791
837,0.822591023052517
837,0.822613210268243
837,0.82263539748397
837,0.822657584699696
837,0.822679771915422
837,0.822701959131149
837,0.822724146346875
837,0.822746333562601
837,0.822768520778328
837,0.822790707994054
837,0.82281289520978
837,0.822835082425506
837,0.822857269641233
837,0.822879456856959
837,0.822901644072685
837,0.822923831288412
838,0.822946018504138
838,0.822968205719864
838,0.822990392935591
838,0.823012580151317
838,0.823034767367043
838,0.823056954582769
838,0.823079141798496
838,0.823101329014222
838,0.823123516229948
838,0.823145703445675
838,0.823167890661401
838,0.823190077877127
838,0.823212265092854
839,0.82323445230858
839,0.823256639524306
839,0.823278826740032
839,0.823301013955759
839,0.823323201171485
839,0.823345388387211
839,0.823367575602938
839,0.823389762818664
839,0.82341195003439
839,0.823434137250116
839,0.823456324465843
839,0.823478511681569
839,0.823500698897295
839,0.823522886113022
839,0.823545073328748
840,0.823567260544474
840,0.823589447760201
840,0.823611634975927
840,0.823633822191653
840,0.823656009407379
840,0.823678196623106
840,0.823700383838832
840,0.823722571054558
840,0.823744758270285
840,0.823766945486011
840,0.823789132701737
840,0.823811319917464
840,0.82383350713319
840,0.823855694348916
841,0.823877881564642
841,0.823900068780369
841,0.823922255996095
841,0.823944443211821
841,0.823966630427548
841,0.823988817643274
841,0.824011004859
841,0.824033192074727
841,0.824055379290453
841,0.824077566506179
841,0.824099753721905
841,0.824121940937632
841,0.824144128153358
841,0.824166315369084
841,0.824188502584811
841,0.824210689800537
841,0.824232877016263
841,0.82425506423199
842,0.824277251447716
842,0.824299438663442
842,0.824321625879168
842,0.824343813094895
842,0.824366000310621
842,0.824388187526347
842,0.824410374742074
842,0.8244325619578
842,0.824454749173526
842,0.824476936389253
842,0.824499123604979
842,0.824521310820705
842,0.824543498036431
842,0.824565685252158
843,0.824587872467884
843,0.82461005968361
843,0.824632246899337
843,0.824654434115063
843,0.824676621330789
843,0.824698808546515
844,0.824720995762242
844,0.824743182977968
844,0.824765370193694
844,0.824787557409421
844,0.824809744625147
844,0.824831931840873
844,0.8248541190566
844,0.824876306272326
844,0.824898493488052
844,0.824920680703778
844,0.824942867919505
844,0.824965055135231
844,0.824987242350957
844,0.825009429566684
845,0.82503161678241
845,0.825053803998136
845,0.825075991213863
845,0.825098178429589
845,0.825120365645315
845,0.825142552861041
845,0.825164740076768
845,0.825186927292494
845,0.82520911450822
845,0.825231301723947
845,0.825253488939673
845,0.825275676155399
845,0.825297863371126
845,0.825320050586852
845,0.825342237802578
845,0.825364425018304
845,0.825386612234031
845,0.825408799449757
845,0.825430986665483
845,0.82545317388121
845,0.825475361096936
845,0.825497548312662
846,0.825519735528389
846,0.825541922744115
846,0.825564109959841
846,0.825586297175567
847,0.825608484391294
847,0.82563067160702
847,0.825652858822746
847,0.825675046038473
847,0.825697233254199
847,0.825719420469925
847,0.825741607685652
847,0.825763794901378
847,0.825785982117104
847,0.82580816933283
847,0.825830356548557
847,0.825852543764283
847,0.825874730980009
847,0.825896918195736
847,0.825919105411462
847,0.825941292627188
847,0.825963479842915
847,0.825985667058641
847,0.826007854274367
847,0.826030041490093
847,0.82605222870582
847,0.826074415921546
847,0.826096603137272
847,0.826118790352999
847,0.826140977568725
847,0.826163164784451
847,0.826185352000178
848,0.826207539215904
848,0.82622972643163
848,0.826251913647356
848,0.826274100863083
848,0.826296288078809
848,0.826318475294535
849,0.826340662510262
849,0.826362849725988
849,0.826385036941714
849,0.826407224157441
849,0.826429411373167
849,0.826451598588893
849,0.826473785804619
849,0.826495973020346
849,0.826518160236072
849,0.826540347451798
849,0.826562534667525
849,0.826584721883251
849,0.826606909098977
849,0.826629096314703
849,0.82665128353043
849,0.826673470746156
849,0.826695657961882
850,0.826717845177609
850,0.826740032393335
850,0.826762219609061
850,0.826784406824788
850,0.826806594040514
850,0.82682878125624
850,0.826850968471966
850,0.826873155687693
850,0.826895342903419
850,0.826917530119145
850,0.826939717334872
850,0.826961904550598
850,0.826984091766324
850,0.827006278982051
850,0.827028466197777
850,0.827050653413503
850,0.827072840629229
850,0.827095027844956
850,0.827117215060682
850,0.827139402276408
850,0.827161589492135
850,0.827183776707861
850,0.827205963923587
850,0.827228151139313
850,0.82725033835504
850,0.827272525570766
850,0.827294712786492
850,0.827316900002219
850,0.827339087217945
850,0.827361274433671
850,0.827383461649398
850,0.827405648865124
850,0.82742783608085
850,0.827450023296576
850,0.827472210512303
850,0.827494397728029
850,0.827516584943755
850,0.827538772159482
850,0.827560959375208
850,0.827583146590934
850,0.827605333806661
850,0.827627521022387
850,0.827649708238113
850,0.827671895453839
850,0.827694082669566
850,0.827716269885292
850,0.827738457101018
850,0.827760644316745
850,0.827782831532471
850,0.827805018748197
850,0.827827205963924
850,0.82784939317965
850,0.827871580395376
850,0.827893767611102
850,0.827915954826829
850,0.827938142042555
850,0.827960329258281
850,0.827982516474008
850,0.828004703689734
850,0.82802689090546
851,0.828049078121187
851,0.828071265336913
851,0.828093452552639
851,0.828115639768365
851,0.828137826984092
851,0.828160014199818
851,0.828182201415544
851,0.828204388631271
851,0.828226575846997
851,0.828248763062723
851,0.82827095027845
851,0.828293137494176
851,0.828315324709902
852,0.828337511925628
852,0.828359699141355
852,0.828381886357081
852,0.828404073572807
852,0.828426260788534
852,0.82844844800426
852,0.828470635219986
852,0.828492822435713
852,0.828515009651439
852,0.828537196867165
852,0.828559384082891
852,0.828581571298618
852,0.828603758514344
852,0.82862594573007
852,0.828648132945797
852,0.828670320161523
852,0.828692507377249
852,0.828714694592976
852,0.828736881808702
853,0.828759069024428
853,0.828781256240154
853,0.828803443455881
853,0.828825630671607
853,0.828847817887333
853,0.82887000510306
853,0.828892192318786
854,0.828914379534512
854,0.828936566750239
854,0.828958753965965
854,0.828980941181691
854,0.829003128397417
854,0.829025315613144
854,0.82904750282887
854,0.829069690044596
854,0.829091877260323
854,0.829114064476049
854,0.829136251691775
854,0.829158438907502
854,0.829180626123228
854,0.829202813338954
854,0.82922500055468
854,0.829247187770407
855,0.829269374986133
855,0.829291562201859
855,0.829313749417586
855,0.829335936633312
855,0.829358123849038
855,0.829380311064765
855,0.829402498280491
855,0.829424685496217
855,0.829446872711943
855,0.82946905992767
855,0.829491247143396
855,0.829513434359122
855,0.829535621574849
855,0.829557808790575
855,0.829579996006301
855,0.829602183222028
855,0.829624370437754
855,0.82964655765348
855,0.829668744869206
855,0.829690932084933
856,0.829713119300659
856,0.829735306516385
856,0.829757493732112
856,0.829779680947838
856,0.829801868163564
856,0.82982405537929
856,0.829846242595017
856,0.829868429810743
856,0.829890617026469
856,0.829912804242196
856,0.829934991457922
856,0.829957178673648
856,0.829979365889374
856,0.830001553105101
856,0.830023740320827
856,0.830045927536553
857,0.83006811475228
857,0.830090301968006
857,0.830112489183732
857,0.830134676399459
857,0.830156863615185
857,0.830179050830911
857,0.830201238046637
857,0.830223425262364
857,0.83024561247809
857,0.830267799693816
857,0.830289986909543
857,0.830312174125269
857,0.830334361340995
857,0.830356548556722
857,0.830378735772448
857,0.830400922988174
857,0.8304231102039
857,0.830445297419627
857,0.830467484635353
857,0.830489671851079
857,0.830511859066806
857,0.830534046282532
857,0.830556233498258
858,0.830578420713985
858,0.830600607929711
858,0.830622795145437
858,0.830644982361163
858,0.83066716957689
859,0.830689356792616
859,0.830711544008342
859,0.830733731224069
859,0.830755918439795
859,0.830778105655521
859,0.830800292871248
859,0.830822480086974
859,0.8308446673027
859,0.830866854518426
859,0.830889041734153
859,0.830911228949879
859,0.830933416165605
859,0.830955603381332
859,0.830977790597058
859,0.830999977812784
859,0.831022165028511
859,0.831044352244237
859,0.831066539459963
859,0.831088726675689
859,0.831110913891416
860,0.831133101107142
860,0.831155288322868
860,0.831177475538595
860,0.831199662754321
860,0.831221849970047
860,0.831244037185774
860,0.8312662244015
860,0.831288411617226
860,0.831310598832952
860,0.831332786048679
860,0.831354973264405
860,0.831377160480131
860,0.831399347695858
860,0.831421534911584
860,0.83144372212731
860,0.831465909343037
860,0.831488096558763
861,0.831510283774489
861,0.831532470990215
861,0.831554658205942
861,0.831576845421668
861,0.831599032637394
861,0.831621219853121
861,0.831643407068847
861,0.831665594284573
861,0.8316877815003
861,0.831709968716026
861,0.831732155931752
861,0.831754343147478
862,0.831776530363205
862,0.831798717578931
862,0.831820904794657
862,0.831843092010384
862,0.83186527922611
862,0.831887466441836
862,0.831909653657563
862,0.831931840873289
862,0.831954028089015
862,0.831976215304741
862,0.831998402520468
862,0.832020589736194
862,0.83204277695192
862,0.832064964167647
862,0.832087151383373
862,0.832109338599099
862,0.832131525814826
862,0.832153713030552
862,0.832175900246278
862,0.832198087462004
862,0.832220274677731
862,0.832242461893457
862,0.832264649109183
862,0.83228683632491
862,0.832309023540636
862,0.832331210756362
862,0.832353397972089
862,0.832375585187815
862,0.832397772403541
862,0.832419959619267
862,0.832442146834994
862,0.83246433405072
863,0.832486521266446
863,0.832508708482173
863,0.832530895697899
863,0.832553082913625
863,0.832575270129352
863,0.832597457345078
863,0.832619644560804
863,0.83264183177653
863,0.832664018992257
863,0.832686206207983
863,0.832708393423709
863,0.832730580639436
863,0.832752767855162
864,0.832774955070888
864,0.832797142286615
864,0.832819329502341
864,0.832841516718067
864,0.832863703933793
864,0.83288589114952
864,0.832908078365246
864,0.832930265580972
864,0.832952452796698
864,0.832974640012425
864,0.832996827228151
864,0.833019014443877
864,0.833041201659604
864,0.83306338887533
864,0.833085576091056
865,0.833107763306783
865,0.833129950522509
865,0.833152137738235
865,0.833174324953961
865,0.833196512169688
865,0.833218699385414
865,0.83324088660114
865,0.833263073816867
865,0.833285261032593
865,0.833307448248319
865,0.833329635464046
865,0.833351822679772
865,0.833374009895498
865,0.833396197111224
865,0.833418384326951
865,0.833440571542677
865,0.833462758758403
865,0.83348494597413
865,0.833507133189856
865,0.833529320405582
866,0.833551507621309
866,0.833573694837035
866,0.833595882052761
866,0.833618069268487
866,0.833640256484214
866,0.83366244369994
866,0.833684630915666
866,0.833706818131393
866,0.833729005347119
867,0.833751192562845
867,0.833773379778572
867,0.833795566994298
867,0.833817754210024
867,0.83383994142575
867,0.833862128641477
867,0.833884315857203
867,0.833906503072929
867,0.833928690288656
867,0.833950877504382
867,0.833973064720108
867,0.833995251935835
867,0.834017439151561
867,0.834039626367287
867,0.834061813583013
867,0.83408400079874
867,0.834106188014466
867,0.834128375230192
867,0.834150562445919
867,0.834172749661645
867,0.834194936877371
867,0.834217124093098
868,0.834239311308824
868,0.83426149852455
868,0.834283685740276
868,0.834305872956003
868,0.834328060171729
868,0.834350247387455
868,0.834372434603182
868,0.834394621818908
868,0.834416809034634
869,0.834438996250361
869,0.834461183466087
869,0.834483370681813
869,0.834505557897539
869,0.834527745113266
869,0.834549932328992
869,0.834572119544718
869,0.834594306760445
869,0.834616493976171
869,0.834638681191897
869,0.834660868407624
869,0.83468305562335
869,0.834705242839076
869,0.834727430054802
869,0.834749617270529
870,0.834771804486255
870,0.834793991701981
870,0.834816178917708
870,0.834838366133434
870,0.83486055334916
870,0.834882740564887
870,0.834904927780613
870,0.834927114996339
870,0.834949302212065
870,0.834971489427792
870,0.834993676643518
870,0.835015863859244
870,0.835038051074971
870,0.835060238290697
870,0.835082425506423
870,0.83510461272215
870,0.835126799937876
870,0.835148987153602
870,0.835171174369328
870,0.835193361585055
871,0.835215548800781
871,0.835237736016507
871,0.835259923232234
871,0.83528211044796
871,0.835304297663686
871,0.835326484879413
871,0.835348672095139
871,0.835370859310865
871,0.835393046526591
871,0.835415233742318
871,0.835437420958044
871,0.83545960817377
871,0.835481795389497
871,0.835503982605223
871,0.835526169820949
871,0.835548357036676
872,0.835570544252402
872,0.835592731468128
872,0.835614918683854
872,0.835637105899581
872,0.835659293115307
872,0.835681480331033
872,0.83570366754676
872,0.835725854762486
872,0.835748041978212
872,0.835770229193939
872,0.835792416409665
872,0.835814603625391
872,0.835836790841117
872,0.835858978056844
872,0.83588116527257
872,0.835903352488296
872,0.835925539704023
872,0.835947726919749
872,0.835969914135475
872,0.835992101351201
872,0.836014288566928
872,0.836036475782654
872,0.83605866299838
872,0.836080850214107
872,0.836103037429833
872,0.836125224645559
872,0.836147411861285
872,0.836169599077012
872,0.836191786292738
872,0.836213973508464
873,0.836236160724191
873,0.836258347939917
873,0.836280535155643
873,0.83630272237137
873,0.836324909587096
873,0.836347096802822
873,0.836369284018548
873,0.836391471234275
873,0.836413658450001
873,0.836435845665727
873,0.836458032881454
874,0.83648022009718
874,0.836502407312906
874,0.836524594528633
874,0.836546781744359
874,0.836568968960085
874,0.836591156175811
874,0.836613343391538
874,0.836635530607264
874,0.83665771782299
874,0.836679905038717
874,0.836702092254443
874,0.836724279470169
874,0.836746466685896
874,0.836768653901622
874,0.836790841117348
874,0.836813028333074
874,0.836835215548801
875,0.836857402764527
875,0.836879589980253
875,0.83690177719598
875,0.836923964411706
875,0.836946151627432
875,0.836968338843159
875,0.836990526058885
875,0.837012713274611
875,0.837034900490337
875,0.837057087706064
875,0.83707927492179
875,0.837101462137516
875,0.837123649353243
875,0.837145836568969
875,0.837168023784695
875,0.837190211000422
875,0.837212398216148
875,0.837234585431874
875,0.8372567726476
875,0.837278959863327
875,0.837301147079053
875,0.837323334294779
875,0.837345521510506
875,0.837367708726232
875,0.837389895941958
875,0.837412083157685
875,0.837434270373411
875,0.837456457589137
875,0.837478644804863
875,0.83750083202059
875,0.837523019236316
875,0.837545206452042
875,0.837567393667769
875,0.837589580883495
875,0.837611768099221
875,0.837633955314948
875,0.837656142530674
875,0.8376783297464
875,0.837700516962126
875,0.837722704177853
875,0.837744891393579
875,0.837767078609305
875,0.837789265825032
875,0.837811453040758
875,0.837833640256484
875,0.837855827472211
875,0.837878014687937
875,0.837900201903663
875,0.837922389119389
875,0.837944576335116
875,0.837966763550842
875,0.837988950766568
875,0.838011137982295
875,0.838033325198021
875,0.838055512413747
875,0.838077699629474
875,0.8380998868452
875,0.838122074060926
875,0.838144261276652
875,0.838166448492379
875,0.838188635708105
875,0.838210822923831
875,0.838233010139558
875,0.838255197355284
875,0.83827738457101
875,0.838299571786737
875,0.838321759002463
875,0.838343946218189
875,0.838366133433915
875,0.838388320649642
875,0.838410507865368
875,0.838432695081094
875,0.838454882296821
875,0.838477069512547
875,0.838499256728273
875,0.838521443944
875,0.838543631159726
875,0.838565818375452
875,0.838588005591178
875,0.838610192806905
875,0.838632380022631
875,0.838654567238357
875,0.838676754454084
875,0.83869894166981
875,0.838721128885536
875,0.838743316101262
875,0.838765503316989
875,0.838787690532715
875,0.838809877748441
875,0.838832064964168
875,0.838854252179894
875,0.83887643939562
875,0.838898626611347
875,0.838920813827073
875,0.838943001042799
875,0.838965188258525
875,0.838987375474252
875,0.839009562689978
875,0.839031749905704
875,0.839053937121431
875,0.839076124337157
875,0.839098311552883
875,0.83912049876861
875,0.839142685984336
875,0.839164873200062
875,0.839187060415788
875,0.839209247631515
875,0.839231434847241
875,0.839253622062967
875,0.839275809278694
875,0.83929799649442
875,0.839320183710146
875,0.839342370925872
875,0.839364558141599
875,0.839386745357325
875,0.839408932573051
875,0.839431119788778
875,0.839453307004504
875,0.83947549422023
875,0.839497681435957
875,0.839519868651683
875,0.839542055867409
875,0.839564243083135
875,0.839586430298862
875,0.839608617514588
875,0.839630804730314
875,0.839652991946041
875,0.839675179161767
875,0.839697366377493
875,0.83971955359322
875,0.839741740808946
875,0.839763928024672
875,0.839786115240398
875,0.839808302456125
875,0.839830489671851
875,0.839852676887577
876,0.839874864103304
876,0.83989705131903
876,0.839919238534756
876,0.839941425750483
876,0.839963612966209
876,0.839985800181935
876,0.840007987397661
876,0.840030174613388
876,0.840052361829114
876,0.84007454904484
876,0.840096736260567
876,0.840118923476293
876,0.840141110692019
876,0.840163297907746
876,0.840185485123472
876,0.840207672339198
876,0.840229859554924
876,0.840252046770651
876,0.840274233986377
877,0.840296421202103
877,0.84031860841783
877,0.840340795633556
877,0.840362982849282
877,0.840385170065009
877,0.840407357280735
877,0.840429544496461
877,0.840451731712187
877,0.840473918927914
877,0.84049610614364
877,0.840518293359366
877,0.840540480575093
877,0.840562667790819
877,0.840584855006545
877,0.840607042222272
877,0.840629229437998
877,0.840651416653724
877,0.84067360386945
877,0.840695791085177
877,0.840717978300903
877,0.840740165516629
877,0.840762352732356
877,0.840784539948082
877,0.840806727163808
877,0.840828914379535
878,0.840851101595261
878,0.840873288810987
878,0.840895476026713
878,0.84091766324244
878,0.840939850458166
878,0.840962037673892
878,0.840984224889619
878,0.841006412105345
879,0.841028599321071
879,0.841050786536798
879,0.841072973752524
879,0.84109516096825
879,0.841117348183976
879,0.841139535399703
879,0.841161722615429
879,0.841183909831155
879,0.841206097046882
879,0.841228284262608
879,0.841250471478334
879,0.841272658694061
879,0.841294845909787
879,0.841317033125513
879,0.841339220341239
879,0.841361407556966
880,0.841383594772692
880,0.841405781988418
880,0.841427969204145
880,0.841450156419871
880,0.841472343635597
880,0.841494530851323
880,0.84151671806705
880,0.841538905282776
880,0.841561092498502
880,0.841583279714229
880,0.841605466929955
880,0.841627654145681
880,0.841649841361408
880,0.841672028577134
880,0.84169421579286
880,0.841716403008586
880,0.841738590224313
880,0.841760777440039
880,0.841782964655765
880,0.841805151871492
880,0.841827339087218
880,0.841849526302944
880,0.841871713518671
880,0.841893900734397
880,0.841916087950123
880,0.841938275165849
880,0.841960462381576
880,0.841982649597302
880,0.842004836813028
880,0.842027024028755
880,0.842049211244481
880,0.842071398460207
880,0.842093585675934
880,0.84211577289166
881,0.842137960107386
881,0.842160147323112
881,0.842182334538839
881,0.842204521754565
881,0.842226708970291
881,0.842248896186018
881,0.842271083401744
881,0.84229327061747
881,0.842315457833197
881,0.842337645048923
881,0.842359832264649
881,0.842382019480375
881,0.842404206696102
881,0.842426393911828
881,0.842448581127554
881,0.842470768343281
881,0.842492955559007
881,0.842515142774733
881,0.842537329990459
881,0.842559517206186
882,0.842581704421912
882,0.842603891637638
882,0.842626078853365
882,0.842648266069091
882,0.842670453284817
882,0.842692640500544
882,0.84271482771627
882,0.842737014931996
882,0.842759202147722
882,0.842781389363449
882,0.842803576579175
882,0.842825763794901
882,0.842847951010628
882,0.842870138226354
882,0.84289232544208
882,0.842914512657807
882,0.842936699873533
882,0.842958887089259
882,0.842981074304985
882,0.843003261520712
882,0.843025448736438
882,0.843047635952164
882,0.843069823167891
882,0.843092010383617
882,0.843114197599343
882,0.84313638481507
883,0.843158572030796
883,0.843180759246522
883,0.843202946462248
883,0.843225133677975
883,0.843247320893701
883,0.843269508109427
883,0.843291695325154
883,0.84331388254088
883,0.843336069756606
883,0.843358256972333
883,0.843380444188059
884,0.843402631403785
884,0.843424818619511
884,0.843447005835238
884,0.843469193050964
884,0.84349138026669
884,0.843513567482417
884,0.843535754698143
884,0.843557941913869
884,0.843580129129596
884,0.843602316345322
884,0.843624503561048
884,0.843646690776774
884,0.843668877992501
884,0.843691065208227
884,0.843713252423953
884,0.84373543963968
884,0.843757626855406
884,0.843779814071132
884,0.843802001286859
884,0.843824188502585
884,0.843846375718311
884,0.843868562934037
884,0.843890750149764
884,0.84391293736549
884,0.843935124581216
885,0.843957311796943
885,0.843979499012669
885,0.844001686228395
885,0.844023873444121
885,0.844046060659848
885,0.844068247875574
885,0.8440904350913
885,0.844112622307027
885,0.844134809522753
885,0.844156996738479
885,0.844179183954206
885,0.844201371169932
885,0.844223558385658
885,0.844245745601384
885,0.844267932817111
885,0.844290120032837
885,0.844312307248563
885,0.84433449446429
886,0.844356681680016
886,0.844378868895742
886,0.844401056111469
886,0.844423243327195
886,0.844445430542921
886,0.844467617758647
886,0.844489804974374
886,0.8445119921901
886,0.844534179405826
886,0.844556366621553
886,0.844578553837279
886,0.844600741053005
886,0.844622928268732
886,0.844645115484458
886,0.844667302700184
887,0.84468948991591
887,0.844711677131637
887,0.844733864347363
887,0.844756051563089
887,0.844778238778816
887,0.844800425994542
887,0.844822613210268
887,0.844844800425995
887,0.844866987641721
887,0.844889174857447
887,0.844911362073173
887,0.8449335492889
887,0.844955736504626
887,0.844977923720352
887,0.845000110936079
887,0.845022298151805
887,0.845044485367531
887,0.845066672583258
887,0.845088859798984
887,0.84511104701471
887,0.845133234230436
887,0.845155421446163
887,0.845177608661889
887,0.845199795877615
887,0.845221983093342
887,0.845244170309068
887,0.845266357524794
887,0.845288544740521
887,0.845310731956247
887,0.845332919171973
887,0.845355106387699
887,0.845377293603426
887,0.845399480819152
887,0.845421668034878
887,0.845443855250605
887,0.845466042466331
887,0.845488229682057
887,0.845510416897784
887,0.84553260411351
887,0.845554791329236
887,0.845576978544962
887,0.845599165760689
887,0.845621352976415
887,0.845643540192141
887,0.845665727407868
887,0.845687914623594
887,0.84571010183932
887,0.845732289055046
887,0.845754476270773
887,0.845776663486499
887,0.845798850702225
888,0.845821037917952
888,0.845843225133678
888,0.845865412349404
888,0.845887599565131
888,0.845909786780857
888,0.845931973996583
888,0.845954161212309
888,0.845976348428036
888,0.845998535643762
888,0.846020722859488
888,0.846042910075215
888,0.846065097290941
889,0.846087284506667
889,0.846109471722394
889,0.84613165893812
889,0.846153846153846
889,0.846176033369572
889,0.846198220585299
889,0.846220407801025
889,0.846242595016751
889,0.846264782232478
889,0.846286969448204
889,0.84630915666393
889,0.846331343879657
889,0.846353531095383
889,0.846375718311109
889,0.846397905526835
890,0.846420092742562
890,0.846442279958288
890,0.846464467174014
890,0.846486654389741
890,0.846508841605467
890,0.846531028821193
890,0.84655321603692
890,0.846575403252646
890,0.846597590468372
890,0.846619777684098
890,0.846641964899825
890,0.846664152115551
890,0.846686339331277
890,0.846708526547004
890,0.84673071376273
890,0.846752900978456
890,0.846775088194182
890,0.846797275409909
890,0.846819462625635
890,0.846841649841361
890,0.846863837057088
890,0.846886024272814
890,0.84690821148854
891,0.846930398704267
891,0.846952585919993
891,0.846974773135719
891,0.846996960351445
891,0.847019147567172
891,0.847041334782898
891,0.847063521998624
892,0.847085709214351
892,0.847107896430077
892,0.847130083645803
892,0.84715227086153
892,0.847174458077256
892,0.847196645292982
892,0.847218832508708
892,0.847241019724435
892,0.847263206940161
892,0.847285394155887
892,0.847307581371614
892,0.84732976858734
892,0.847351955803066
892,0.847374143018793
892,0.847396330234519
892,0.847418517450245
892,0.847440704665971
892,0.847462891881698
892,0.847485079097424
892,0.84750726631315
892,0.847529453528877
892,0.847551640744603
892,0.847573827960329
892,0.847596015176056
892,0.847618202391782
892,0.847640389607508
892,0.847662576823234
892,0.847684764038961
892,0.847706951254687
892,0.847729138470413
892,0.84775132568614
892,0.847773512901866
892,0.847795700117592
892,0.847817887333319
892,0.847840074549045
892,0.847862261764771
892,0.847884448980497
892,0.847906636196224
892,0.84792882341195
892,0.847951010627676
892,0.847973197843403
892,0.847995385059129
892,0.848017572274855
892,0.848039759490582
892,0.848061946706308
892,0.848084133922034
892,0.84810632113776
892,0.848128508353487
892,0.848150695569213
893,0.848172882784939
893,0.848195070000666
893,0.848217257216392
893,0.848239444432118
893,0.848261631647845
893,0.848283818863571
893,0.848306006079297
894,0.848328193295023
894,0.84835038051075
894,0.848372567726476
894,0.848394754942202
894,0.848416942157929
894,0.848439129373655
894,0.848461316589381
894,0.848483503805108
894,0.848505691020834
894,0.84852787823656
894,0.848550065452286
894,0.848572252668013
894,0.848594439883739
894,0.848616627099465
895,0.848638814315192
895,0.848661001530918
895,0.848683188746644
895,0.848705375962371
895,0.848727563178097
895,0.848749750393823
895,0.848771937609549
895,0.848794124825276
895,0.848816312041002
895,0.848838499256728
895,0.848860686472455
895,0.848882873688181
895,0.848905060903907
895,0.848927248119633
895,0.84894943533536
895,0.848971622551086
895,0.848993809766812
895,0.849015996982539
895,0.849038184198265
895,0.849060371413991
895,0.849082558629718
895,0.849104745845444
895,0.84912693306117
895,0.849149120276896
895,0.849171307492623
895,0.849193494708349
895,0.849215681924075
895,0.849237869139802
895,0.849260056355528
895,0.849282243571254
895,0.849304430786981
895,0.849326618002707
895,0.849348805218433
895,0.849370992434159
895,0.849393179649886
895,0.849415366865612
895,0.849437554081338
895,0.849459741297065
895,0.849481928512791
895,0.849504115728517
895,0.849526302944243
895,0.84954849015997
895,0.849570677375696
895,0.849592864591422
895,0.849615051807149
895,0.849637239022875
895,0.849659426238601
895,0.849681613454328
896,0.849703800670054
896,0.84972598788578
896,0.849748175101506
896,0.849770362317233
896,0.849792549532959
896,0.849814736748685
896,0.849836923964412
896,0.849859111180138
896,0.849881298395864
896,0.849903485611591
896,0.849925672827317
897,0.849947860043043
897,0.849970047258769
897,0.849992234474496
897,0.850014421690222
897,0.850036608905948
897,0.850058796121675
897,0.850080983337401
897,0.850103170553127
897,0.850125357768854
897,0.85014754498458
897,0.850169732200306
897,0.850191919416032
897,0.850214106631759
897,0.850236293847485
897,0.850258481063211
897,0.850280668278938
897,0.850302855494664
897,0.85032504271039
897,0.850347229926117
897,0.850369417141843
897,0.850391604357569
897,0.850413791573295
897,0.850435978789022
897,0.850458166004748
897,0.850480353220474
897,0.850502540436201
897,0.850524727651927
897,0.850546914867653
897,0.85056910208338
897,0.850591289299106
897,0.850613476514832
897,0.850635663730558
897,0.850657850946285
897,0.850680038162011
897,0.850702225377737
897,0.850724412593464
897,0.85074659980919
897,0.850768787024916
897,0.850790974240643
897,0.850813161456369
897,0.850835348672095
897,0.850857535887821
897,0.850879723103548
897,0.850901910319274
897,0.850924097535
897,0.850946284750727
897,0.850968471966453
897,0.850990659182179
897,0.851012846397906
897,0.851035033613632
897,0.851057220829358
897,0.851079408045084
897,0.851101595260811
897,0.851123782476537
897,0.851145969692263
897,0.85116815690799
897,0.851190344123716
897,0.851212531339442
897,0.851234718555169
897,0.851256905770895
897,0.851279092986621
897,0.851301280202347
897,0.851323467418074
897,0.8513456546338
897,0.851367841849526
897,0.851390029065253
897,0.851412216280979
897,0.851434403496705
898,0.851456590712432
898,0.851478777928158
898,0.851500965143884
898,0.85152315235961
898,0.851545339575337
898,0.851567526791063
898,0.851589714006789
898,0.851611901222516
898,0.851634088438242
898,0.851656275653968
898,0.851678462869695
899,0.851700650085421
899,0.851722837301147
899,0.851745024516873
899,0.8517672117326
899,0.851789398948326
899,0.851811586164052
899,0.851833773379779
899,0.851855960595505
899,0.851878147811231
899,0.851900335026958
899,0.851922522242684
899,0.85194470945841
899,0.851966896674136
899,0.851989083889863
899,0.852011271105589
899,0.852033458321315
899,0.852055645537042
899,0.852077832752768
899,0.852100019968494
899,0.85212220718422
899,0.852144394399947
899,0.852166581615673
899,0.852188768831399
899,0.852210956047126
899,0.852233143262852
899,0.852255330478578
899,0.852277517694304
899,0.852299704910031
899,0.852321892125757
899,0.852344079341483
899,0.85236626655721
899,0.852388453772936
899,0.852410640988662
899,0.852432828204389
899,0.852455015420115
899,0.852477202635841
899,0.852499389851567
899,0.852521577067294
899,0.85254376428302
899,0.852565951498746
899,0.852588138714473
899,0.852610325930199
899,0.852632513145925
899,0.852654700361652
899,0.852676887577378
899,0.852699074793104
899,0.85272126200883
899,0.852743449224557
899,0.852765636440283
899,0.852787823656009
899,0.852810010871736
899,0.852832198087462
899,0.852854385303188
899,0.852876572518915
899,0.852898759734641
899,0.852920946950367
899,0.852943134166093
899,0.85296532138182
899,0.852987508597546
899,0.853009695813272
899,0.853031883028999
899,0.853054070244725
899,0.853076257460451
899,0.853098444676178
899,0.853120631891904
899,0.85314281910763
899,0.853165006323356
899,0.853187193539083
899,0.853209380754809
899,0.853231567970535
899,0.853253755186262
899,0.853275942401988
899,0.853298129617714
899,0.853320316833441
899,0.853342504049167
899,0.853364691264893
899,0.853386878480619
899,0.853409065696346
899,0.853431252912072
899,0.853453440127798
899,0.853475627343525
899,0.853497814559251
899,0.853520001774977
899,0.853542188990704
899,0.85356437620643
899,0.853586563422156
899,0.853608750637882
899,0.853630937853609
899,0.853653125069335
899,0.853675312285061
899,0.853697499500788
900,0.853719686716514
900,0.85374187393224
900,0.853764061147967
900,0.853786248363693
900,0.853808435579419
900,0.853830622795145
900,0.853852810010872
900,0.853874997226598
900,0.853897184442324
900,0.853919371658051
900,0.853941558873777
900,0.853963746089503
900,0.85398593330523
900,0.854008120520956
900,0.854030307736682
900,0.854052494952408
900,0.854074682168135
900,0.854096869383861
900,0.854119056599587
900,0.854141243815314
900,0.85416343103104
900,0.854185618246766
900,0.854207805462493
900,0.854229992678219
900,0.854252179893945
900,0.854274367109671
900,0.854296554325398
900,0.854318741541124
900,0.85434092875685
900,0.854363115972577
900,0.854385303188303
900,0.854407490404029
900,0.854429677619756
900,0.854451864835482
900,0.854474052051208
900,0.854496239266934
900,0.854518426482661
900,0.854540613698387
900,0.854562800914113
900,0.85458498812984
900,0.854607175345566
900,0.854629362561292
900,0.854651549777019
900,0.854673736992745
900,0.854695924208471
900,0.854718111424197
900,0.854740298639924
900,0.85476248585565
900,0.854784673071376
900,0.854806860287103
900,0.854829047502829
900,0.854851234718555
900,0.854873421934282
900,0.854895609150008
900,0.854917796365734
900,0.85493998358146
900,0.854962170797187
900,0.854984358012913
900,0.855006545228639
900,0.855028732444366
900,0.855050919660092
901,0.855073106875818
901,0.855095294091544
901,0.855117481307271
901,0.855139668522997
901,0.855161855738723
901,0.85518404295445
901,0.855206230170176
901,0.855228417385902
901,0.855250604601628
901,0.855272791817355
901,0.855294979033081
901,0.855317166248807
901,0.855339353464534
902,0.85536154068026
902,0.855383727895986
902,0.855405915111713
902,0.855428102327439
902,0.855450289543165
902,0.855472476758891
902,0.855494663974618
902,0.855516851190344
902,0.85553903840607
902,0.855561225621797
902,0.855583412837523
902,0.855605600053249
902,0.855627787268976
902,0.855649974484702
902,0.855672161700428
902,0.855694348916154
902,0.855716536131881
903,0.855738723347607
903,0.855760910563333
903,0.85578309777906
903,0.855805284994786
903,0.855827472210512
903,0.855849659426239
903,0.855871846641965
903,0.855894033857691
903,0.855916221073417
903,0.855938408289144
903,0.85596059550487
903,0.855982782720596
903,0.856004969936323
903,0.856027157152049
903,0.856049344367775
904,0.856071531583502
904,0.856093718799228
904,0.856115906014954
904,0.85613809323068
904,0.856160280446407
904,0.856182467662133
904,0.856204654877859
904,0.856226842093586
904,0.856249029309312
904,0.856271216525038
904,0.856293403740765
904,0.856315590956491
904,0.856337778172217
904,0.856359965387943
904,0.85638215260367
904,0.856404339819396
905,0.856426527035122
905,0.856448714250849
905,0.856470901466575
905,0.856493088682301
905,0.856515275898028
905,0.856537463113754
905,0.85655965032948
905,0.856581837545206
905,0.856604024760933
905,0.856626211976659
905,0.856648399192385
905,0.856670586408112
905,0.856692773623838
905,0.856714960839564
905,0.856737148055291
905,0.856759335271017
905,0.856781522486743
905,0.856803709702469
905,0.856825896918196
905,0.856848084133922
905,0.856870271349648
905,0.856892458565375
905,0.856914645781101
906,0.856936832996827
906,0.856959020212554
906,0.85698120742828
906,0.857003394644006
906,0.857025581859732
906,0.857047769075459
906,0.857069956291185
906,0.857092143506911
906,0.857114330722638
906,0.857136517938364
906,0.85715870515409
907,0.857180892369817
907,0.857203079585543
907,0.857225266801269
907,0.857247454016995
907,0.857269641232722
907,0.857291828448448
907,0.857314015664174
907,0.857336202879901
907,0.857358390095627
907,0.857380577311353
907,0.85740276452708
907,0.857424951742806
907,0.857447138958532
907,0.857469326174258
907,0.857491513389985
907,0.857513700605711
907,0.857535887821437
907,0.857558075037164
907,0.85758026225289
907,0.857602449468616
907,0.857624636684343
907,0.857646823900069
907,0.857669011115795
907,0.857691198331521
907,0.857713385547248
907,0.857735572762974
907,0.8577577599787
907,0.857779947194427
907,0.857802134410153
907,0.857824321625879
908,0.857846508841606
908,0.857868696057332
908,0.857890883273058
908,0.857913070488784
908,0.857935257704511
908,0.857957444920237
908,0.857979632135963
908,0.85800181935169
908,0.858024006567416
908,0.858046193783142
908,0.858068380998869
908,0.858090568214595
909,0.858112755430321
909,0.858134942646047
909,0.858157129861774
909,0.8581793170775
909,0.858201504293226
909,0.858223691508953
909,0.858245878724679
909,0.858268065940405
909,0.858290253156131
909,0.858312440371858
909,0.858334627587584
909,0.85835681480331
909,0.858379002019037
909,0.858401189234763
909,0.858423376450489
909,0.858445563666215
909,0.858467750881942
909,0.858489938097668
909,0.858512125313394
909,0.858534312529121
909,0.858556499744847
910,0.858578686960573
910,0.8586008741763
910,0.858623061392026
910,0.858645248607752
910,0.858667435823478
910,0.858689623039205
910,0.858711810254931
910,0.858733997470657
910,0.858756184686384
910,0.85877837190211
910,0.858800559117836
910,0.858822746333563
910,0.858844933549289
911,0.858867120765015
911,0.858889307980741
911,0.858911495196468
911,0.858933682412194
911,0.85895586962792
911,0.858978056843647
911,0.859000244059373
911,0.859022431275099
911,0.859044618490826
911,0.859066805706552
911,0.859088992922278
911,0.859111180138004
911,0.859133367353731
911,0.859155554569457
912,0.859177741785183
912,0.85919992900091
912,0.859222116216636
912,0.859244303432362
912,0.859266490648089
912,0.859288677863815
912,0.859310865079541
912,0.859333052295267
912,0.859355239510994
912,0.85937742672672
912,0.859399613942446
912,0.859421801158173
912,0.859443988373899
912,0.859466175589625
912,0.859488362805352
912,0.859510550021078
912,0.859532737236804
912,0.85955492445253
912,0.859577111668257
912,0.859599298883983
912,0.859621486099709
912,0.859643673315436
912,0.859665860531162
912,0.859688047746888
912,0.859710234962615
912,0.859732422178341
912,0.859754609394067
912,0.859776796609793
912,0.85979898382552
912,0.859821171041246
912,0.859843358256972
912,0.859865545472699
912,0.859887732688425
912,0.859909919904151
912,0.859932107119878
912,0.859954294335604
912,0.85997648155133
912,0.859998668767056
912,0.860020855982783
912,0.860043043198509
913,0.860065230414235
913,0.860087417629962
913,0.860109604845688
913,0.860131792061414
913,0.860153979277141
913,0.860176166492867
913,0.860198353708593
913,0.860220540924319
913,0.860242728140046
913,0.860264915355772
913,0.860287102571498
913,0.860309289787225
913,0.860331477002951
913,0.860353664218677
913,0.860375851434404
913,0.86039803865013
914,0.860420225865856
914,0.860442413081582
914,0.860464600297309
914,0.860486787513035
914,0.860508974728761
914,0.860531161944488
914,0.860553349160214
914,0.86057553637594
914,0.860597723591667
914,0.860619910807393
914,0.860642098023119
914,0.860664285238845
914,0.860686472454572
914,0.860708659670298
914,0.860730846886024
914,0.860753034101751
914,0.860775221317477
914,0.860797408533203
914,0.860819595748929
914,0.860841782964656
914,0.860863970180382
914,0.860886157396108
914,0.860908344611835
914,0.860930531827561
914,0.860952719043287
914,0.860974906259014
914,0.86099709347474
914,0.861019280690466
914,0.861041467906192
914,0.861063655121919
914,0.861085842337645
914,0.861108029553371
914,0.861130216769098
914,0.861152403984824
914,0.86117459120055
914,0.861196778416277
915,0.861218965632003
915,0.861241152847729
915,0.861263340063455
915,0.861285527279182
915,0.861307714494908
915,0.861329901710634
915,0.861352088926361
915,0.861374276142087
915,0.861396463357813
915,0.86141865057354
915,0.861440837789266
915,0.861463025004992
915,0.861485212220718
915,0.861507399436445
915,0.861529586652171
915,0.861551773867897
915,0.861573961083624
915,0.86159614829935
915,0.861618335515076
915,0.861640522730802
915,0.861662709946529
915,0.861684897162255
915,0.861707084377981
916,0.861729271593708
916,0.861751458809434
916,0.86177364602516
916,0.861795833240887
916,0.861818020456613
916,0.861840207672339
916,0.861862394888065
916,0.861884582103792
917,0.861906769319518
917,0.861928956535244
917,0.861951143750971
917,0.861973330966697
917,0.861995518182423
917,0.86201770539815
917,0.862039892613876
917,0.862062079829602
917,0.862084267045328
917,0.862106454261055
917,0.862128641476781
917,0.862150828692507
917,0.862173015908234
917,0.86219520312396
917,0.862217390339686
917,0.862239577555413
917,0.862261764771139
917,0.862283951986865
917,0.862306139202591
917,0.862328326418318
917,0.862350513634044
917,0.86237270084977
917,0.862394888065497
917,0.862417075281223
917,0.862439262496949
917,0.862461449712676
917,0.862483636928402
917,0.862505824144128
917,0.862528011359854
917,0.862550198575581
917,0.862572385791307
917,0.862594573007033
917,0.86261676022276
917,0.862638947438486
917,0.862661134654212
917,0.862683321869939
917,0.862705509085665
917,0.862727696301391
917,0.862749883517117
917,0.862772070732844
917,0.86279425794857
917,0.862816445164296
917,0.862838632380023
917,0.862860819595749
917,0.862883006811475
917,0.862905194027202
917,0.862927381242928
917,0.862949568458654
917,0.86297175567438
917,0.862993942890107
917,0.863016130105833
917,0.863038317321559
918,0.863060504537286
918,0.863082691753012
918,0.863104878968738
918,0.863127066184465
918,0.863149253400191
918,0.863171440615917
918,0.863193627831643
919,0.86321581504737
919,0.863238002263096
919,0.863260189478822
919,0.863282376694549
919,0.863304563910275
919,0.863326751126001
919,0.863348938341728
919,0.863371125557454
919,0.86339331277318
919,0.863415499988906
919,0.863437687204633
919,0.863459874420359
919,0.863482061636085
919,0.863504248851812
919,0.863526436067538
919,0.863548623283264
919,0.86357081049899
919,0.863592997714717
919,0.863615184930443
919,0.863637372146169
920,0.863659559361896
920,0.863681746577622
920,0.863703933793348
920,0.863726121009075
920,0.863748308224801
920,0.863770495440527
920,0.863792682656253
920,0.86381486987198
920,0.863837057087706
920,0.863859244303432
920,0.863881431519159
920,0.863903618734885
920,0.863925805950611
920,0.863947993166338
920,0.863970180382064
920,0.86399236759779
920,0.864014554813516
920,0.864036742029243
920,0.864058929244969
920,0.864081116460695
920,0.864103303676422
920,0.864125490892148
920,0.864147678107874
920,0.864169865323601
920,0.864192052539327
920,0.864214239755053
920,0.864236426970779
920,0.864258614186506
920,0.864280801402232
920,0.864302988617958
920,0.864325175833685
920,0.864347363049411
920,0.864369550265137
920,0.864391737480864
920,0.86441392469659
920,0.864436111912316
920,0.864458299128042
920,0.864480486343769
920,0.864502673559495
920,0.864524860775221
920,0.864547047990948
920,0.864569235206674
920,0.8645914224224
920,0.864613609638127
920,0.864635796853853
920,0.864657984069579
920,0.864680171285305
920,0.864702358501032
920,0.864724545716758
920,0.864746732932484
920,0.864768920148211
920,0.864791107363937
920,0.864813294579663
920,0.864835481795389
921,0.864857669011116
921,0.864879856226842
921,0.864902043442568
921,0.864924230658295
921,0.864946417874021
921,0.864968605089747
921,0.864990792305474
921,0.8650129795212
921,0.865035166736926
921,0.865057353952652
922,0.865079541168379
922,0.865101728384105
922,0.865123915599831
922,0.865146102815558
922,0.865168290031284
922,0.86519047724701
922,0.865212664462737
922,0.865234851678463
922,0.865257038894189
922,0.865279226109915
922,0.865301413325642
922,0.865323600541368
922,0.865345787757094
922,0.865367974972821
922,0.865390162188547
922,0.865412349404273
922,0.86543453662
922,0.865456723835726
922,0.865478911051452
922,0.865501098267178
922,0.865523285482905
922,0.865545472698631
922,0.865567659914357
922,0.865589847130084
922,0.86561203434581
922,0.865634221561536
922,0.865656408777263
922,0.865678595992989
922,0.865700783208715
922,0.865722970424441
922,0.865745157640168
923,0.865767344855894
923,0.86578953207162
923,0.865811719287347
923,0.865833906503073
923,0.865856093718799
923,0.865878280934526
923,0.865900468150252
923,0.865922655365978
923,0.865944842581704
923,0.865967029797431
923,0.865989217013157
923,0.866011404228883
924,0.86603359144461
924,0.866055778660336
924,0.866077965876062
924,0.866100153091789
924,0.866122340307515
924,0.866144527523241
924,0.866166714738967
924,0.866188901954694
924,0.86621108917042
925,0.866233276386146
925,0.866255463601873
925,0.866277650817599
925,0.866299838033325
925,0.866322025249051
925,0.866344212464778
925,0.866366399680504
925,0.86638858689623
925,0.866410774111957
925,0.866432961327683
925,0.866455148543409
925,0.866477335759136
925,0.866499522974862
925,0.866521710190588
925,0.866543897406314
925,0.866566084622041
925,0.866588271837767
925,0.866610459053493
925,0.86663264626922
925,0.866654833484946
925,0.866677020700672
925,0.866699207916399
925,0.866721395132125
925,0.866743582347851
925,0.866765769563577
925,0.866787956779304
925,0.86681014399503
925,0.866832331210756
925,0.866854518426483
925,0.866876705642209
925,0.866898892857935
925,0.866921080073662
925,0.866943267289388
925,0.866965454505114
925,0.86698764172084
925,0.867009828936567
925,0.867032016152293
925,0.867054203368019
925,0.867076390583746
925,0.867098577799472
925,0.867120765015198
925,0.867142952230925
925,0.867165139446651
925,0.867187326662377
925,0.867209513878103
925,0.86723170109383
925,0.867253888309556
925,0.867276075525282
925,0.867298262741009
925,0.867320449956735
925,0.867342637172461
925,0.867364824388188
925,0.867387011603914
925,0.86740919881964
925,0.867431386035366
925,0.867453573251093
925,0.867475760466819
925,0.867497947682545
925,0.867520134898272
925,0.867542322113998
925,0.867564509329724
925,0.867586696545451
925,0.867608883761177
925,0.867631070976903
925,0.867653258192629
925,0.867675445408356
925,0.867697632624082
925,0.867719819839808
925,0.867742007055535
925,0.867764194271261
925,0.867786381486987
925,0.867808568702714
925,0.86783075591844
925,0.867852943134166
925,0.867875130349892
925,0.867897317565619
925,0.867919504781345
925,0.867941691997071
925,0.867963879212798
925,0.867986066428524
925,0.86800825364425
925,0.868030440859976
925,0.868052628075703
925,0.868074815291429
925,0.868097002507155
925,0.868119189722882
925,0.868141376938608
925,0.868163564154334
925,0.868185751370061
925,0.868207938585787
925,0.868230125801513
925,0.868252313017239
925,0.868274500232966
925,0.868296687448692
925,0.868318874664418
925,0.868341061880145
925,0.868363249095871
925,0.868385436311597
925,0.868407623527324
925,0.86842981074305
925,0.868451997958776
925,0.868474185174502
925,0.868496372390229
925,0.868518559605955
925,0.868540746821681
925,0.868562934037408
925,0.868585121253134
925,0.86860730846886
925,0.868629495684587
925,0.868651682900313
925,0.868673870116039
925,0.868696057331765
925,0.868718244547492
925,0.868740431763218
925,0.868762618978944
925,0.868784806194671
925,0.868806993410397
925,0.868829180626123
925,0.86885136784185
925,0.868873555057576
925,0.868895742273302
925,0.868917929489028
925,0.868940116704755
925,0.868962303920481
925,0.868984491136207
925,0.869006678351934
925,0.86902886556766
925,0.869051052783386
925,0.869073239999112
925,0.869095427214839
925,0.869117614430565
925,0.869139801646291
925,0.869161988862018
925,0.869184176077744
925,0.86920636329347
925,0.869228550509197
925,0.869250737724923
925,0.869272924940649
925,0.869295112156375
925,0.869317299372102
925,0.869339486587828
925,0.869361673803554
925,0.869383861019281
925,0.869406048235007
925,0.869428235450733
925,0.86945042266646
925,0.869472609882186
925,0.869494797097912
925,0.869516984313638
925,0.869539171529365
925,0.869561358745091
925,0.869583545960817
925,0.869605733176544
925,0.86962792039227
925,0.869650107607996
925,0.869672294823723
925,0.869694482039449
925,0.869716669255175
925,0.869738856470901
925,0.869761043686628
925,0.869783230902354
925,0.86980541811808
925,0.869827605333807
926,0.869849792549533
926,0.869871979765259
926,0.869894166980986
926,0.869916354196712
926,0.869938541412438
926,0.869960728628164
926,0.869982915843891
926,0.870005103059617
926,0.870027290275343
926,0.87004947749107
927,0.870071664706796
927,0.870093851922522
927,0.870116039138249
927,0.870138226353975
927,0.870160413569701
927,0.870182600785427
927,0.870204788001154
927,0.87022697521688
927,0.870249162432606
927,0.870271349648333
927,0.870293536864059
927,0.870315724079785
927,0.870337911295512
927,0.870360098511238
927,0.870382285726964
927,0.87040447294269
927,0.870426660158417
927,0.870448847374143
927,0.870471034589869
927,0.870493221805596
927,0.870515409021322
927,0.870537596237048
927,0.870559783452775
927,0.870581970668501
927,0.870604157884227
927,0.870626345099953
927,0.87064853231568
927,0.870670719531406
927,0.870692906747132
927,0.870715093962859
927,0.870737281178585
927,0.870759468394311
927,0.870781655610038
927,0.870803842825764
927,0.87082603004149
928,0.870848217257216
928,0.870870404472943
928,0.870892591688669
928,0.870914778904395
928,0.870936966120122
928,0.870959153335848
928,0.870981340551574
928,0.871003527767301
928,0.871025714983027
928,0.871047902198753
928,0.871070089414479
928,0.871092276630206
928,0.871114463845932
928,0.871136651061658
928,0.871158838277385
929,0.871181025493111
929,0.871203212708837
929,0.871225399924563
929,0.87124758714029
929,0.871269774356016
929,0.871291961571742
929,0.871314148787469
929,0.871336336003195
929,0.871358523218921
929,0.871380710434648
929,0.871402897650374
929,0.8714250848661
929,0.871447272081826
929,0.871469459297553
929,0.871491646513279
929,0.871513833729005
929,0.871536020944732
929,0.871558208160458
929,0.871580395376184
929,0.871602582591911
929,0.871624769807637
929,0.871646957023363
929,0.871669144239089
929,0.871691331454816
929,0.871713518670542
929,0.871735705886268
929,0.871757893101995
929,0.871780080317721
929,0.871802267533447
929,0.871824454749173
929,0.8718466419649
929,0.871868829180626
929,0.871891016396352
929,0.871913203612079
930,0.871935390827805
930,0.871957578043531
930,0.871979765259258
930,0.872001952474984
930,0.87202413969071
930,0.872046326906436
930,0.872068514122163
930,0.872090701337889
930,0.872112888553615
930,0.872135075769342
930,0.872157262985068
930,0.872179450200794
930,0.872201637416521
930,0.872223824632247
930,0.872246011847973
930,0.872268199063699
930,0.872290386279426
930,0.872312573495152
930,0.872334760710878
930,0.872356947926605
930,0.872379135142331
930,0.872401322358057
930,0.872423509573784
930,0.87244569678951
930,0.872467884005236
931,0.872490071220962
931,0.872512258436689
931,0.872534445652415
931,0.872556632868141
931,0.872578820083868
931,0.872601007299594
931,0.87262319451532
931,0.872645381731047
931,0.872667568946773
931,0.872689756162499
931,0.872711943378225
932,0.872734130593952
932,0.872756317809678
932,0.872778505025404
932,0.872800692241131
932,0.872822879456857
932,0.872845066672583
932,0.87286725388831
932,0.872889441104036
932,0.872911628319762
932,0.872933815535488
932,0.872956002751215
932,0.872978189966941
932,0.873000377182667
932,0.873022564398394
932,0.87304475161412
932,0.873066938829846
932,0.873089126045573
932,0.873111313261299
932,0.873133500477025
932,0.873155687692751
932,0.873177874908478
932,0.873200062124204
933,0.87322224933993
933,0.873244436555657
933,0.873266623771383
933,0.873288810987109
933,0.873310998202836
933,0.873333185418562
933,0.873355372634288
933,0.873377559850014
933,0.873399747065741
933,0.873421934281467
933,0.873444121497193
933,0.87346630871292
933,0.873488495928646
933,0.873510683144372
933,0.873532870360099
933,0.873555057575825
933,0.873577244791551
933,0.873599432007277
933,0.873621619223004
933,0.87364380643873
933,0.873665993654456
933,0.873688180870183
934,0.873710368085909
934,0.873732555301635
934,0.873754742517362
934,0.873776929733088
934,0.873799116948814
934,0.87382130416454
934,0.873843491380267
934,0.873865678595993
934,0.873887865811719
934,0.873910053027446
934,0.873932240243172
934,0.873954427458898
934,0.873976614674625
934,0.873998801890351
934,0.874020989106077
934,0.874043176321803
934,0.87406536353753
934,0.874087550753256
934,0.874109737968982
934,0.874131925184709
934,0.874154112400435
934,0.874176299616161
934,0.874198486831888
934,0.874220674047614
934,0.87424286126334
934,0.874265048479066
934,0.874287235694793
935,0.874309422910519
935,0.874331610126245
935,0.874353797341972
935,0.874375984557698
935,0.874398171773424
935,0.87442035898915
935,0.874442546204877
935,0.874464733420603
935,0.874486920636329
935,0.874509107852056
935,0.874531295067782
935,0.874553482283508
935,0.874575669499234
935,0.874597856714961
935,0.874620043930687
935,0.874642231146413
935,0.87466441836214
935,0.874686605577866
935,0.874708792793592
935,0.874730980009319
935,0.874753167225045
935,0.874775354440771
935,0.874797541656497
935,0.874819728872224
935,0.87484191608795
935,0.874864103303676
935,0.874886290519403
935,0.874908477735129
935,0.874930664950855
935,0.874952852166582
935,0.874975039382308
935,0.874997226598034
936,0.87501941381376
936,0.875041601029487
936,0.875063788245213
936,0.875085975460939
936,0.875108162676666
936,0.875130349892392
936,0.875152537108118
936,0.875174724323845
936,0.875196911539571
936,0.875219098755297
936,0.875241285971023
936,0.87526347318675
936,0.875285660402476
936,0.875307847618202
936,0.875330034833929
936,0.875352222049655
936,0.875374409265381
936,0.875396596481108
936,0.875418783696834
937,0.87544097091256
937,0.875463158128286
937,0.875485345344013
937,0.875507532559739
937,0.875529719775465
937,0.875551906991192
937,0.875574094206918
937,0.875596281422644
937,0.875618468638371
937,0.875640655854097
937,0.875662843069823
937,0.875685030285549
937,0.875707217501276
937,0.875729404717002
937,0.875751591932728
937,0.875773779148455
937,0.875795966364181
937,0.875818153579907
937,0.875840340795634
937,0.87586252801136
937,0.875884715227086
937,0.875906902442812
937,0.875929089658539
937,0.875951276874265
937,0.875973464089991
937,0.875995651305718
937,0.876017838521444
937,0.87604002573717
937,0.876062212952897
937,0.876084400168623
937,0.876106587384349
937,0.876128774600075
937,0.876150961815802
937,0.876173149031528
937,0.876195336247254
937,0.876217523462981
937,0.876239710678707
937,0.876261897894433
937,0.87628408511016
937,0.876306272325886
937,0.876328459541612
937,0.876350646757338
937,0.876372833973065
937,0.876395021188791
937,0.876417208404517
937,0.876439395620244
937,0.87646158283597
937,0.876483770051696
937,0.876505957267423
937,0.876528144483149
937,0.876550331698875
937,0.876572518914601
937,0.876594706130328
937,0.876616893346054
937,0.87663908056178
937,0.876661267777507
937,0.876683454993233
937,0.876705642208959
937,0.876727829424686
937,0.876750016640412
937,0.876772203856138
937,0.876794391071864
937,0.876816578287591
937,0.876838765503317
937,0.876860952719043
937,0.87688313993477
937,0.876905327150496
937,0.876927514366222
937,0.876949701581949
937,0.876971888797675
937,0.876994076013401
937,0.877016263229127
937,0.877038450444854
937,0.87706063766058
937,0.877082824876306
937,0.877105012092033
937,0.877127199307759
937,0.877149386523485
937,0.877171573739212
937,0.877193760954938
937,0.877215948170664
937,0.87723813538639
937,0.877260322602117
937,0.877282509817843
937,0.877304697033569
937,0.877326884249296
937,0.877349071465022
937,0.877371258680748
937,0.877393445896474
937,0.877415633112201
937,0.877437820327927
937,0.877460007543653
937,0.87748219475938
937,0.877504381975106
937,0.877526569190832
937,0.877548756406558
937,0.877570943622285
937,0.877593130838011
937,0.877615318053737
937,0.877637505269464
937,0.87765969248519
937,0.877681879700916
937,0.877704066916643
937,0.877726254132369
938,0.877748441348095
938,0.877770628563821
938,0.877792815779548
938,0.877815002995274
938,0.877837190211
938,0.877859377426727
938,0.877881564642453
938,0.877903751858179
938,0.877925939073906
938,0.877948126289632
938,0.877970313505358
939,0.877992500721084
939,0.878014687936811
939,0.878036875152537
939,0.878059062368263
939,0.87808124958399
939,0.878103436799716
939,0.878125624015442
939,0.878147811231169
939,0.878169998446895
939,0.878192185662621
939,0.878214372878347
939,0.878236560094074
939,0.8782587473098
939,0.878280934525526
939,0.878303121741253
939,0.878325308956979
940,0.878347496172705
940,0.878369683388432
940,0.878391870604158
940,0.878414057819884
940,0.87843624503561
940,0.878458432251337
940,0.878480619467063
940,0.878502806682789
940,0.878524993898516
940,0.878547181114242
940,0.878569368329968
940,0.878591555545695
940,0.878613742761421
940,0.878635929977147
940,0.878658117192873
940,0.8786803044086
940,0.878702491624326
940,0.878724678840052
940,0.878746866055779
940,0.878769053271505
940,0.878791240487231
940,0.878813427702958
940,0.878835614918684
940,0.87885780213441
940,0.878879989350136
940,0.878902176565863
940,0.878924363781589
940,0.878946550997315
940,0.878968738213042
940,0.878990925428768
940,0.879013112644494
940,0.879035299860221
941,0.879057487075947
941,0.879079674291673
941,0.879101861507399
941,0.879124048723126
941,0.879146235938852
941,0.879168423154578
941,0.879190610370305
941,0.879212797586031
941,0.879234984801757
941,0.879257172017484
941,0.87927935923321
941,0.879301546448936
941,0.879323733664662
941,0.879345920880389
941,0.879368108096115
941,0.879390295311841
941,0.879412482527568
942,0.879434669743294
942,0.87945685695902
942,0.879479044174747
942,0.879501231390473
942,0.879523418606199
942,0.879545605821925
942,0.879567793037652
942,0.879589980253378
942,0.879612167469104
942,0.879634354684831
942,0.879656541900557
942,0.879678729116283
942,0.87970091633201
942,0.879723103547736
942,0.879745290763462
942,0.879767477979188
942,0.879789665194915
942,0.879811852410641
942,0.879834039626367
942,0.879856226842094
942,0.87987841405782
942,0.879900601273546
942,0.879922788489273
942,0.879944975704999
942,0.879967162920725
942,0.879989350136451
942,0.880011537352178
942,0.880033724567904
942,0.88005591178363
942,0.880078098999357
942,0.880100286215083
942,0.880122473430809
943,0.880144660646536
943,0.880166847862262
943,0.880189035077988
943,0.880211222293714
943,0.880233409509441
943,0.880255596725167
943,0.880277783940893
943,0.88029997115662
944,0.880322158372346
944,0.880344345588072
944,0.880366532803798
944,0.880388720019525
944,0.880410907235251
944,0.880433094450977
944,0.880455281666704
944,0.88047746888243
944,0.880499656098156
944,0.880521843313883
944,0.880544030529609
944,0.880566217745335
944,0.880588404961061
945,0.880610592176788
945,0.880632779392514
945,0.88065496660824
945,0.880677153823967
945,0.880699341039693
945,0.880721528255419
945,0.880743715471145
945,0.880765902686872
945,0.880788089902598
945,0.880810277118324
945,0.880832464334051
945,0.880854651549777
945,0.880876838765503
945,0.88089902598123
945,0.880921213196956
945,0.880943400412682
945,0.880965587628408
945,0.880987774844135
945,0.881009962059861
945,0.881032149275587
945,0.881054336491314
945,0.88107652370704
945,0.881098710922766
945,0.881120898138493
945,0.881143085354219
945,0.881165272569945
945,0.881187459785671
945,0.881209647001398
945,0.881231834217124
945,0.88125402143285
945,0.881276208648577
945,0.881298395864303
945,0.881320583080029
945,0.881342770295756
945,0.881364957511482
945,0.881387144727208
945,0.881409331942934
945,0.881431519158661
945,0.881453706374387
946,0.881475893590113
946,0.88149808080584
946,0.881520268021566
946,0.881542455237292
946,0.881564642453019
946,0.881586829668745
946,0.881609016884471
946,0.881631204100197
946,0.881653391315924
946,0.88167557853165
946,0.881697765747376
946,0.881719952963103
947,0.881742140178829
947,0.881764327394555
947,0.881786514610282
947,0.881808701826008
947,0.881830889041734
947,0.88185307625746
947,0.881875263473187
947,0.881897450688913
947,0.881919637904639
947,0.881941825120366
947,0.881964012336092
947,0.881986199551818
947,0.882008386767545
947,0.882030573983271
947,0.882052761198997
947,0.882074948414723
947,0.88209713563045
947,0.882119322846176
947,0.882141510061902
947,0.882163697277629
947,0.882185884493355
947,0.882208071709081
947,0.882230258924808
947,0.882252446140534
947,0.88227463335626
947,0.882296820571986
947,0.882319007787713
947,0.882341195003439
947,0.882363382219165
947,0.882385569434892
947,0.882407756650618
947,0.882429943866344
947,0.882452131082071
947,0.882474318297797
947,0.882496505513523
947,0.882518692729249
947,0.882540879944976
947,0.882563067160702
947,0.882585254376428
947,0.882607441592155
947,0.882629628807881
947,0.882651816023607
947,0.882674003239334
947,0.88269619045506
947,0.882718377670786
947,0.882740564886512
947,0.882762752102239
947,0.882784939317965
947,0.882807126533691
947,0.882829313749418
947,0.882851500965144
947,0.88287368818087
947,0.882895875396597
947,0.882918062612323
947,0.882940249828049
947,0.882962437043775
947,0.882984624259502
947,0.883006811475228
947,0.883028998690954
947,0.883051185906681
947,0.883073373122407
947,0.883095560338133
948,0.883117747553859
948,0.883139934769586
948,0.883162121985312
948,0.883184309201038
948,0.883206496416765
948,0.883228683632491
948,0.883250870848217
948,0.883273058063944
948,0.88329524527967
948,0.883317432495396
948,0.883339619711122
948,0.883361806926849
948,0.883383994142575
948,0.883406181358301
948,0.883428368574028
948,0.883450555789754
948,0.88347274300548
948,0.883494930221207
948,0.883517117436933
948,0.883539304652659
948,0.883561491868385
948,0.883583679084112
948,0.883605866299838
949,0.883628053515564
949,0.883650240731291
949,0.883672427947017
949,0.883694615162743
949,0.88371680237847
949,0.883738989594196
949,0.883761176809922
949,0.883783364025648
949,0.883805551241375
949,0.883827738457101
949,0.883849925672827
949,0.883872112888554
949,0.88389430010428
949,0.883916487320006
949,0.883938674535732
949,0.883960861751459
949,0.883983048967185
949,0.884005236182911
949,0.884027423398638
949,0.884049610614364
949,0.88407179783009
949,0.884093985045817
949,0.884116172261543
949,0.884138359477269
949,0.884160546692995
949,0.884182733908722
949,0.884204921124448
949,0.884227108340174
949,0.884249295555901
949,0.884271482771627
949,0.884293669987353
949,0.88431585720308
949,0.884338044418806
949,0.884360231634532
949,0.884382418850258
949,0.884404606065985
949,0.884426793281711
949,0.884448980497437
949,0.884471167713164
949,0.88449335492889
949,0.884515542144616
949,0.884537729360343
949,0.884559916576069
949,0.884582103791795
949,0.884604291007521
949,0.884626478223248
949,0.884648665438974
949,0.8846708526547
949,0.884693039870427
949,0.884715227086153
949,0.884737414301879
949,0.884759601517606
949,0.884781788733332
949,0.884803975949058
949,0.884826163164784
949,0.884848350380511
949,0.884870537596237
949,0.884892724811963
949,0.88491491202769
949,0.884937099243416
949,0.884959286459142
949,0.884981473674869
949,0.885003660890595
949,0.885025848106321
949,0.885048035322047
949,0.885070222537774
949,0.8850924097535
949,0.885114596969226
949,0.885136784184953
949,0.885158971400679
949,0.885181158616405
949,0.885203345832132
949,0.885225533047858
949,0.885247720263584
949,0.88526990747931
949,0.885292094695037
949,0.885314281910763
949,0.885336469126489
949,0.885358656342216
949,0.885380843557942
949,0.885403030773668
949,0.885425217989395
949,0.885447405205121
949,0.885469592420847
949,0.885491779636573
949,0.8855139668523
949,0.885536154068026
949,0.885558341283752
949,0.885580528499479
949,0.885602715715205
949,0.885624902930931
949,0.885647090146658
949,0.885669277362384
949,0.88569146457811
949,0.885713651793836
949,0.885735839009563
949,0.885758026225289
949,0.885780213441015
949,0.885802400656742
949,0.885824587872468
949,0.885846775088194
949,0.88586896230392
949,0.885891149519647
949,0.885913336735373
949,0.885935523951099
949,0.885957711166826
949,0.885979898382552
949,0.886002085598278
949,0.886024272814005
949,0.886046460029731
949,0.886068647245457
949,0.886090834461183
949,0.88611302167691
949,0.886135208892636
949,0.886157396108362
949,0.886179583324089
949,0.886201770539815
949,0.886223957755541
949,0.886246144971268
949,0.886268332186994
949,0.88629051940272
949,0.886312706618446
949,0.886334893834173
949,0.886357081049899
949,0.886379268265625
949,0.886401455481352
949,0.886423642697078
949,0.886445829912804
949,0.886468017128531
949,0.886490204344257
949,0.886512391559983
949,0.886534578775709
949,0.886556765991436
949,0.886578953207162
949,0.886601140422888
949,0.886623327638615
949,0.886645514854341
949,0.886667702070067
949,0.886689889285794
949,0.88671207650152
949,0.886734263717246
949,0.886756450932972
949,0.886778638148699
949,0.886800825364425
949,0.886823012580151
949,0.886845199795878
949,0.886867387011604
949,0.88688957422733
949,0.886911761443057
949,0.886933948658783
949,0.886956135874509
949,0.886978323090235
949,0.887000510305962
949,0.887022697521688
949,0.887044884737414
949,0.887067071953141
949,0.887089259168867
949,0.887111446384593
949,0.887133633600319
949,0.887155820816046
949,0.887178008031772
949,0.887200195247498
949,0.887222382463225
949,0.887244569678951
949,0.887266756894677
949,0.887288944110404
949,0.88731113132613
949,0.887333318541856
949,0.887355505757582
949,0.887377692973309
949,0.887399880189035
949,0.887422067404761
949,0.887444254620488
949,0.887466441836214
949,0.88748862905194
949,0.887510816267667
949,0.887533003483393
949,0.887555190699119
949,0.887577377914845
949,0.887599565130572
949,0.887621752346298
949,0.887643939562024
949,0.887666126777751
949,0.887688313993477
949,0.887710501209203
949,0.88773268842493
949,0.887754875640656
949,0.887777062856382
949,0.887799250072108
949,0.887821437287835
949,0.887843624503561
949,0.887865811719287
949,0.887887998935014
949,0.88791018615074
949,0.887932373366466
949,0.887954560582193
949,0.887976747797919
949,0.887998935013645
949,0.888021122229371
949,0.888043309445098
949,0.888065496660824
949,0.88808768387655
949,0.888109871092277
949,0.888132058308003
949,0.888154245523729
949,0.888176432739456
949,0.888198619955182
949,0.888220807170908
949,0.888242994386634
949,0.888265181602361
949,0.888287368818087
949,0.888309556033813
949,0.88833174324954
949,0.888353930465266
949,0.888376117680992
949,0.888398304896719
949,0.888420492112445
949,0.888442679328171
949,0.888464866543897
949,0.888487053759624
949,0.88850924097535
949,0.888531428191076
949,0.888553615406803
949,0.888575802622529
949,0.888597989838255
949,0.888620177053981
949,0.888642364269708
949,0.888664551485434
949,0.88868673870116
949,0.888708925916887
949,0.888731113132613
949,0.888753300348339
949,0.888775487564066
949,0.888797674779792
949,0.888819861995518
949,0.888842049211244
949,0.888864236426971
949,0.888886423642697
949,0.888908610858423
949,0.88893079807415
949,0.888952985289876
949,0.888975172505602
949,0.888997359721329
949,0.889019546937055
949,0.889041734152781
949,0.889063921368507
949,0.889086108584234
949,0.88910829579996
949,0.889130483015686
949,0.889152670231413
949,0.889174857447139
949,0.889197044662865
949,0.889219231878592
949,0.889241419094318
949,0.889263606310044
949,0.88928579352577
949,0.889307980741497
949,0.889330167957223
949,0.889352355172949
949,0.889374542388676
950,0.889396729604402
950,0.889418916820128
950,0.889441104035855
950,0.889463291251581
950,0.889485478467307
950,0.889507665683033
950,0.88952985289876
950,0.889552040114486
950,0.889574227330212
950,0.889596414545939
950,0.889618601761665
950,0.889640788977391
950,0.889662976193118
950,0.889685163408844
950,0.88970735062457
950,0.889729537840296
950,0.889751725056023
950,0.889773912271749
950,0.889796099487475
950,0.889818286703202
950,0.889840473918928
950,0.889862661134654
950,0.889884848350381
950,0.889907035566107
950,0.889929222781833
950,0.889951409997559
950,0.889973597213286
950,0.889995784429012
950,0.890017971644738
950,0.890040158860465
950,0.890062346076191
951,0.890084533291917
951,0.890106720507644
951,0.89012890772337
951,0.890151094939096
951,0.890173282154822
951,0.890195469370549
951,0.890217656586275
951,0.890239843802001
951,0.890262031017728
951,0.890284218233454
951,0.89030640544918
951,0.890328592664906
952,0.890350779880633
952,0.890372967096359
952,0.890395154312085
952,0.890417341527812
952,0.890439528743538
952,0.890461715959264
952,0.890483903174991
952,0.890506090390717
952,0.890528277606443
952,0.890550464822169
952,0.890572652037896
952,0.890594839253622
952,0.890617026469348
952,0.890639213685075
952,0.890661400900801
952,0.890683588116527
952,0.890705775332254
952,0.89072796254798
952,0.890750149763706
952,0.890772336979432
952,0.890794524195159
952,0.890816711410885
952,0.890838898626611
952,0.890861085842338
952,0.890883273058064
952,0.89090546027379
952,0.890927647489517
952,0.890949834705243
952,0.890972021920969
952,0.890994209136695
952,0.891016396352422
952,0.891038583568148
952,0.891060770783874
952,0.891082957999601
952,0.891105145215327
952,0.891127332431053
952,0.89114951964678
952,0.891171706862506
952,0.891193894078232
952,0.891216081293958
952,0.891238268509685
952,0.891260455725411
952,0.891282642941137
952,0.891304830156864
952,0.89132701737259
952,0.891349204588316
952,0.891371391804042
953,0.891393579019769
953,0.891415766235495
953,0.891437953451221
953,0.891460140666948
953,0.891482327882674
953,0.8915045150984
953,0.891526702314127
953,0.891548889529853
953,0.891571076745579
953,0.891593263961305
953,0.891615451177032
953,0.891637638392758
953,0.891659825608484
953,0.891682012824211
953,0.891704200039937
953,0.891726387255663
953,0.89174857447139
953,0.891770761687116
954,0.891792948902842
954,0.891815136118568
954,0.891837323334295
954,0.891859510550021
954,0.891881697765747
954,0.891903884981474
954,0.8919260721972
954,0.891948259412926
954,0.891970446628653
954,0.891992633844379
954,0.892014821060105
954,0.892037008275831
954,0.892059195491558
954,0.892081382707284
954,0.89210356992301
954,0.892125757138737
954,0.892147944354463
954,0.892170131570189
954,0.892192318785916
954,0.892214506001642
954,0.892236693217368
954,0.892258880433094
954,0.892281067648821
954,0.892303254864547
954,0.892325442080273
954,0.892347629296
954,0.892369816511726
954,0.892392003727452
954,0.892414190943179
955,0.892436378158905
955,0.892458565374631
955,0.892480752590357
955,0.892502939806084
955,0.89252512702181
955,0.892547314237536
955,0.892569501453263
955,0.892591688668989
955,0.892613875884715
955,0.892636063100442
955,0.892658250316168
955,0.892680437531894
955,0.89270262474762
955,0.892724811963347
955,0.892746999179073
955,0.892769186394799
955,0.892791373610526
955,0.892813560826252
955,0.892835748041978
955,0.892857935257705
955,0.892880122473431
955,0.892902309689157
955,0.892924496904883
955,0.89294668412061
956,0.892968871336336
956,0.892991058552062
956,0.893013245767789
956,0.893035432983515
956,0.893057620199241
956,0.893079807414968
957,0.893101994630694
957,0.89312418184642
957,0.893146369062146
957,0.893168556277873
957,0.893190743493599
957,0.893212930709325
957,0.893235117925052
957,0.893257305140778
957,0.893279492356504
957,0.893301679572231
957,0.893323866787957
957,0.893346054003683
957,0.893368241219409
957,0.893390428435136
957,0.893412615650862
957,0.893434802866588
957,0.893456990082315
957,0.893479177298041
957,0.893501364513767
957,0.893523551729493
957,0.89354573894522
957,0.893567926160946
957,0.893590113376672
957,0.893612300592399
957,0.893634487808125
957,0.893656675023851
957,0.893678862239578
957,0.893701049455304
957,0.89372323667103
957,0.893745423886756
957,0.893767611102483
957,0.893789798318209
957,0.893811985533935
958,0.893834172749662
958,0.893856359965388
958,0.893878547181114
958,0.893900734396841
958,0.893922921612567
958,0.893945108828293
958,0.893967296044019
958,0.893989483259746
958,0.894011670475472
959,0.894033857691198
959,0.894056044906925
959,0.894078232122651
959,0.894100419338377
959,0.894122606554103
959,0.89414479376983
959,0.894166980985556
959,0.894189168201282
959,0.894211355417009
959,0.894233542632735
959,0.894255729848461
959,0.894277917064188
959,0.894300104279914
959,0.89432229149564
959,0.894344478711366
959,0.894366665927093
959,0.894388853142819
959,0.894411040358545
959,0.894433227574272
959,0.894455414789998
959,0.894477602005724
959,0.894499789221451
959,0.894521976437177
959,0.894544163652903
959,0.894566350868629
960,0.894588538084356
960,0.894610725300082
960,0.894632912515808
960,0.894655099731535
960,0.894677286947261
960,0.894699474162987
960,0.894721661378714
960,0.89474384859444
960,0.894766035810166
960,0.894788223025892
960,0.894810410241619
960,0.894832597457345
960,0.894854784673071
960,0.894876971888798
960,0.894899159104524
960,0.89492134632025
960,0.894943533535977
960,0.894965720751703
960,0.894987907967429
960,0.895010095183155
960,0.895032282398882
960,0.895054469614608
960,0.895076656830334
960,0.895098844046061
960,0.895121031261787
960,0.895143218477513
960,0.89516540569324
960,0.895187592908966
960,0.895209780124692
960,0.895231967340418
960,0.895254154556145
960,0.895276341771871
960,0.895298528987597
960,0.895320716203324
960,0.89534290341905
960,0.895365090634776
960,0.895387277850503
960,0.895409465066229
960,0.895431652281955
960,0.895453839497681
960,0.895476026713408
960,0.895498213929134
960,0.89552040114486
960,0.895542588360587
960,0.895564775576313
960,0.895586962792039
960,0.895609150007766
960,0.895631337223492
960,0.895653524439218
960,0.895675711654944
960,0.895697898870671
960,0.895720086086397
960,0.895742273302123
961,0.89576446051785
961,0.895786647733576
961,0.895808834949302
961,0.895831022165029
961,0.895853209380755
961,0.895875396596481
961,0.895897583812207
961,0.895919771027934
961,0.89594195824366
961,0.895964145459386
961,0.895986332675113
961,0.896008519890839
961,0.896030707106565
961,0.896052894322292
961,0.896075081538018
961,0.896097268753744
961,0.89611945596947
961,0.896141643185197
961,0.896163830400923
962,0.896186017616649
962,0.896208204832376
962,0.896230392048102
962,0.896252579263828
962,0.896274766479555
962,0.896296953695281
962,0.896319140911007
962,0.896341328126733
962,0.89636351534246
962,0.896385702558186
962,0.896407889773912
962,0.896430076989639
962,0.896452264205365
962,0.896474451421091
962,0.896496638636817
962,0.896518825852544
962,0.89654101306827
962,0.896563200283996
962,0.896585387499723
962,0.896607574715449
962,0.896629761931175
962,0.896651949146902
962,0.896674136362628
962,0.896696323578354
962,0.89671851079408
962,0.896740698009807
962,0.896762885225533
962,0.896785072441259
962,0.896807259656986
962,0.896829446872712
962,0.896851634088438
962,0.896873821304164
962,0.896896008519891
962,0.896918195735617
962,0.896940382951343
962,0.89696257016707
962,0.896984757382796
962,0.897006944598522
962,0.897029131814249
962,0.897051319029975
962,0.897073506245701
962,0.897095693461427
962,0.897117880677154
962,0.89714006789288
962,0.897162255108606
962,0.897184442324333
962,0.897206629540059
962,0.897228816755785
962,0.897251003971512
962,0.897273191187238
962,0.897295378402964
962,0.89731756561869
962,0.897339752834417
962,0.897361940050143
962,0.897384127265869
962,0.897406314481596
962,0.897428501697322
962,0.897450688913048
962,0.897472876128775
962,0.897495063344501
962,0.897517250560227
962,0.897539437775953
962,0.89756162499168
962,0.897583812207406
962,0.897605999423132
962,0.897628186638859
962,0.897650373854585
962,0.897672561070311
962,0.897694748286038
962,0.897716935501764
962,0.89773912271749
962,0.897761309933216
962,0.897783497148943
962,0.897805684364669
962,0.897827871580395
962,0.897850058796122
962,0.897872246011848
962,0.897894433227574
962,0.897916620443301
962,0.897938807659027
962,0.897960994874753
962,0.897983182090479
962,0.898005369306206
962,0.898027556521932
962,0.898049743737658
962,0.898071930953385
962,0.898094118169111
962,0.898116305384837
962,0.898138492600564
962,0.89816067981629
962,0.898182867032016
962,0.898205054247742
962,0.898227241463469
962,0.898249428679195
962,0.898271615894921
962,0.898293803110648
962,0.898315990326374
962,0.8983381775421
962,0.898360364757827
962,0.898382551973553
962,0.898404739189279
962,0.898426926405005
962,0.898449113620732
962,0.898471300836458
962,0.898493488052184
962,0.898515675267911
962,0.898537862483637
962,0.898560049699363
962,0.89858223691509
962,0.898604424130816
962,0.898626611346542
962,0.898648798562268
962,0.898670985777995
962,0.898693172993721
962,0.898715360209447
962,0.898737547425174
962,0.8987597346409
962,0.898781921856626
962,0.898804109072353
962,0.898826296288079
962,0.898848483503805
962,0.898870670719531
962,0.898892857935258
962,0.898915045150984
962,0.89893723236671
962,0.898959419582437
962,0.898981606798163
962,0.899003794013889
962,0.899025981229616
962,0.899048168445342
962,0.899070355661068
962,0.899092542876794
962,0.899114730092521
962,0.899136917308247
962,0.899159104523973
962,0.8991812917397
962,0.899203478955426
962,0.899225666171152
962,0.899247853386879
962,0.899270040602605
962,0.899292227818331
962,0.899314415034057
962,0.899336602249784
962,0.89935878946551
962,0.899380976681236
962,0.899403163896963
962,0.899425351112689
962,0.899447538328415
962,0.899469725544142
962,0.899491912759868
962,0.899514099975594
962,0.89953628719132
962,0.899558474407047
962,0.899580661622773
962,0.899602848838499
962,0.899625036054226
962,0.899647223269952
962,0.899669410485678
962,0.899691597701404
962,0.899713784917131
962,0.899735972132857
962,0.899758159348583
962,0.89978034656431
962,0.899802533780036
962,0.899824720995762
962,0.899846908211488
962,0.899869095427215
962,0.899891282642941
962,0.899913469858667
962,0.899935657074394
962,0.89995784429012
962,0.899980031505846
962,0.900002218721573
962,0.900024405937299
962,0.900046593153025
962,0.900068780368751
962,0.900090967584478
962,0.900113154800204
962,0.90013534201593
963,0.900157529231657
963,0.900179716447383
963,0.900201903663109
963,0.900224090878836
963,0.900246278094562
963,0.900268465310288
963,0.900290652526014
963,0.900312839741741
963,0.900335026957467
963,0.900357214173193
963,0.90037940138892
963,0.900401588604646
963,0.900423775820372
963,0.900445963036099
964,0.900468150251825
964,0.900490337467551
964,0.900512524683277
964,0.900534711899004
964,0.90055689911473
964,0.900579086330456
964,0.900601273546183
964,0.900623460761909
964,0.900645647977635
964,0.900667835193362
964,0.900690022409088
964,0.900712209624814
964,0.90073439684054
964,0.900756584056267
964,0.900778771271993
964,0.900800958487719
964,0.900823145703446
964,0.900845332919172
964,0.900867520134898
964,0.900889707350625
964,0.900911894566351
964,0.900934081782077
964,0.900956268997803
964,0.90097845621353
964,0.901000643429256
964,0.901022830644982
964,0.901045017860709
964,0.901067205076435
964,0.901089392292161
964,0.901111579507888
964,0.901133766723614
964,0.90115595393934
964,0.901178141155066
964,0.901200328370793
964,0.901222515586519
964,0.901244702802245
964,0.901266890017972
964,0.901289077233698
964,0.901311264449424
964,0.901333451665151
964,0.901355638880877
964,0.901377826096603
964,0.901400013312329
964,0.901422200528056
964,0.901444387743782
964,0.901466574959508
964,0.901488762175235
964,0.901510949390961
964,0.901533136606687
965,0.901555323822414
965,0.90157751103814
965,0.901599698253866
965,0.901621885469592
965,0.901644072685319
965,0.901666259901045
965,0.901688447116771
965,0.901710634332498
965,0.901732821548224
965,0.90175500876395
965,0.901777195979677
965,0.901799383195403
965,0.901821570411129
965,0.901843757626855
965,0.901865944842582
965,0.901888132058308
965,0.901910319274034
965,0.901932506489761
966,0.901954693705487
966,0.901976880921213
966,0.90199906813694
966,0.902021255352666
966,0.902043442568392
966,0.902065629784118
966,0.902087816999845
966,0.902110004215571
966,0.902132191431297
966,0.902154378647024
966,0.90217656586275
966,0.902198753078476
966,0.902220940294203
967,0.902243127509929
967,0.902265314725655
967,0.902287501941381
967,0.902309689157108
967,0.902331876372834
967,0.90235406358856
967,0.902376250804287
967,0.902398438020013
967,0.902420625235739
967,0.902442812451466
967,0.902464999667192
967,0.902487186882918
967,0.902509374098644
967,0.902531561314371
967,0.902553748530097
967,0.902575935745823
967,0.90259812296155
967,0.902620310177276
967,0.902642497393002
967,0.902664684608728
967,0.902686871824455
967,0.902709059040181
967,0.902731246255907
967,0.902753433471634
967,0.90277562068736
967,0.902797807903086
967,0.902819995118813
967,0.902842182334539
967,0.902864369550265
967,0.902886556765991
967,0.902908743981718
967,0.902930931197444
967,0.90295311841317
967,0.902975305628897
967,0.902997492844623
967,0.903019680060349
967,0.903041867276075
967,0.903064054491802
967,0.903086241707528
967,0.903108428923254
967,0.903130616138981
967,0.903152803354707
967,0.903174990570433
967,0.90319717778616
967,0.903219365001886
967,0.903241552217612
967,0.903263739433338
967,0.903285926649065
968,0.903308113864791
968,0.903330301080517
968,0.903352488296244
968,0.90337467551197
968,0.903396862727696
968,0.903419049943423
968,0.903441237159149
968,0.903463424374875
968,0.903485611590601
968,0.903507798806328
968,0.903529986022054
968,0.90355217323778
968,0.903574360453507
968,0.903596547669233
968,0.903618734884959
968,0.903640922100686
969,0.903663109316412
969,0.903685296532138
969,0.903707483747864
969,0.903729670963591
969,0.903751858179317
969,0.903774045395043
969,0.90379623261077
969,0.903818419826496
969,0.903840607042222
969,0.903862794257949
969,0.903884981473675
969,0.903907168689401
969,0.903929355905127
969,0.903951543120854
969,0.90397373033658
969,0.903995917552306
969,0.904018104768033
969,0.904040291983759
970,0.904062479199485
970,0.904084666415212
970,0.904106853630938
970,0.904129040846664
970,0.90415122806239
970,0.904173415278117
970,0.904195602493843
970,0.904217789709569
970,0.904239976925296
970,0.904262164141022
970,0.904284351356748
970,0.904306538572475
970,0.904328725788201
970,0.904350913003927
970,0.904373100219653
970,0.90439528743538
970,0.904417474651106
970,0.904439661866832
970,0.904461849082559
970,0.904484036298285
970,0.904506223514011
970,0.904528410729738
970,0.904550597945464
970,0.90457278516119
970,0.904594972376916
970,0.904617159592643
970,0.904639346808369
970,0.904661534024095
970,0.904683721239822
970,0.904705908455548
970,0.904728095671274
970,0.904750282887001
970,0.904772470102727
970,0.904794657318453
970,0.904816844534179
970,0.904839031749906
970,0.904861218965632
970,0.904883406181358
970,0.904905593397085
970,0.904927780612811
970,0.904949967828537
970,0.904972155044264
970,0.90499434225999
970,0.905016529475716
970,0.905038716691442
970,0.905060903907169
970,0.905083091122895
970,0.905105278338621
970,0.905127465554348
970,0.905149652770074
970,0.9051718399858
970,0.905194027201527
970,0.905216214417253
970,0.905238401632979
970,0.905260588848705
970,0.905282776064432
970,0.905304963280158
970,0.905327150495884
970,0.905349337711611
970,0.905371524927337
970,0.905393712143063
970,0.905415899358789
970,0.905438086574516
970,0.905460273790242
970,0.905482461005968
970,0.905504648221695
970,0.905526835437421
970,0.905549022653147
970,0.905571209868874
970,0.9055933970846
970,0.905615584300326
970,0.905637771516052
970,0.905659958731779
970,0.905682145947505
970,0.905704333163231
970,0.905726520378958
970,0.905748707594684
970,0.90577089481041
970,0.905793082026137
970,0.905815269241863
970,0.905837456457589
970,0.905859643673315
970,0.905881830889042
970,0.905904018104768
970,0.905926205320494
970,0.905948392536221
970,0.905970579751947
970,0.905992766967673
970,0.9060149541834
970,0.906037141399126
970,0.906059328614852
970,0.906081515830578
970,0.906103703046305
970,0.906125890262031
970,0.906148077477757
970,0.906170264693484
970,0.90619245190921
971,0.906214639124936
971,0.906236826340662
971,0.906259013556389
971,0.906281200772115
971,0.906303387987841
971,0.906325575203568
971,0.906347762419294
971,0.90636994963502
971,0.906392136850747
971,0.906414324066473
971,0.906436511282199
971,0.906458698497925
971,0.906480885713652
971,0.906503072929378
971,0.906525260145104
971,0.906547447360831
971,0.906569634576557
971,0.906591821792283
971,0.90661400900801
971,0.906636196223736
971,0.906658383439462
971,0.906680570655188
971,0.906702757870915
971,0.906724945086641
972,0.906747132302367
972,0.906769319518094
972,0.90679150673382
972,0.906813693949546
972,0.906835881165273
972,0.906858068380999
972,0.906880255596725
972,0.906902442812451
972,0.906924630028178
972,0.906946817243904
972,0.90696900445963
972,0.906991191675357
972,0.907013378891083
972,0.907035566106809
972,0.907057753322536
972,0.907079940538262
972,0.907102127753988
972,0.907124314969714
972,0.907146502185441
972,0.907168689401167
972,0.907190876616893
972,0.90721306383262
972,0.907235251048346
972,0.907257438264072
972,0.907279625479799
972,0.907301812695525
972,0.907323999911251
972,0.907346187126977
972,0.907368374342704
972,0.90739056155843
972,0.907412748774156
972,0.907434935989883
972,0.907457123205609
972,0.907479310421335
972,0.907501497637062
972,0.907523684852788
972,0.907545872068514
972,0.90756805928424
972,0.907590246499967
972,0.907612433715693
972,0.907634620931419
972,0.907656808147146
972,0.907678995362872
972,0.907701182578598
972,0.907723369794325
972,0.907745557010051
972,0.907767744225777
972,0.907789931441503
972,0.90781211865723
972,0.907834305872956
972,0.907856493088682
972,0.907878680304409
972,0.907900867520135
972,0.907923054735861
972,0.907945241951588
972,0.907967429167314
972,0.90798961638304
972,0.908011803598766
972,0.908033990814493
972,0.908056178030219
972,0.908078365245945
972,0.908100552461672
972,0.908122739677398
972,0.908144926893124
973,0.90816711410885
973,0.908189301324577
973,0.908211488540303
973,0.908233675756029
973,0.908255862971756
973,0.908278050187482
973,0.908300237403208
973,0.908322424618935
973,0.908344611834661
973,0.908366799050387
973,0.908388986266113
973,0.90841117348184
973,0.908433360697566
973,0.908455547913292
973,0.908477735129019
973,0.908499922344745
973,0.908522109560471
973,0.908544296776198
973,0.908566483991924
973,0.90858867120765
973,0.908610858423376
973,0.908633045639103
973,0.908655232854829
973,0.908677420070555
973,0.908699607286282
974,0.908721794502008
974,0.908743981717734
974,0.908766168933461
974,0.908788356149187
974,0.908810543364913
974,0.908832730580639
974,0.908854917796366
974,0.908877105012092
974,0.908899292227818
974,0.908921479443545
974,0.908943666659271
974,0.908965853874997
974,0.908988041090724
974,0.90901022830645
974,0.909032415522176
974,0.909054602737902
974,0.909076789953629
974,0.909098977169355
974,0.909121164385081
974,0.909143351600808
974,0.909165538816534
974,0.90918772603226
974,0.909209913247987
974,0.909232100463713
974,0.909254287679439
974,0.909276474895165
974,0.909298662110892
974,0.909320849326618
974,0.909343036542344
974,0.909365223758071
974,0.909387410973797
974,0.909409598189523
974,0.909431785405249
974,0.909453972620976
974,0.909476159836702
974,0.909498347052428
974,0.909520534268155
974,0.909542721483881
974,0.909564908699607
974,0.909587095915334
974,0.90960928313106
974,0.909631470346786
974,0.909653657562512
974,0.909675844778239
974,0.909698031993965
974,0.909720219209691
974,0.909742406425418
974,0.909764593641144
974,0.90978678085687
974,0.909808968072597
974,0.909831155288323
974,0.909853342504049
974,0.909875529719775
974,0.909897716935502
974,0.909919904151228
974,0.909942091366954
974,0.909964278582681
974,0.909986465798407
974,0.910008653014133
974,0.91003084022986
974,0.910053027445586
974,0.910075214661312
974,0.910097401877038
974,0.910119589092765
974,0.910141776308491
974,0.910163963524217
974,0.910186150739944
974,0.91020833795567
974,0.910230525171396
974,0.910252712387123
974,0.910274899602849
974,0.910297086818575
974,0.910319274034301
974,0.910341461250028
974,0.910363648465754
974,0.91038583568148
974,0.910408022897207
974,0.910430210112933
974,0.910452397328659
974,0.910474584544386
974,0.910496771760112
974,0.910518958975838
974,0.910541146191564
974,0.910563333407291
974,0.910585520623017
974,0.910607707838743
974,0.91062989505447
974,0.910652082270196
974,0.910674269485922
974,0.910696456701649
974,0.910718643917375
974,0.910740831133101
974,0.910763018348827
974,0.910785205564554
974,0.91080739278028
974,0.910829579996006
974,0.910851767211733
974,0.910873954427459
974,0.910896141643185
974,0.910918328858911
974,0.910940516074638
974,0.910962703290364
974,0.91098489050609
974,0.911007077721817
974,0.911029264937543
974,0.911051452153269
974,0.911073639368996
974,0.911095826584722
974,0.911118013800448
974,0.911140201016174
974,0.911162388231901
974,0.911184575447627
974,0.911206762663353
974,0.91122894987908
974,0.911251137094806
974,0.911273324310532
974,0.911295511526259
974,0.911317698741985
974,0.911339885957711
974,0.911362073173437
974,0.911384260389164
974,0.91140644760489
974,0.911428634820616
974,0.911450822036343
974,0.911473009252069
974,0.911495196467795
974,0.911517383683522
974,0.911539570899248
974,0.911561758114974
974,0.9115839453307
974,0.911606132546427
974,0.911628319762153
974,0.911650506977879
974,0.911672694193606
974,0.911694881409332
974,0.911717068625058
974,0.911739255840785
974,0.911761443056511
974,0.911783630272237
974,0.911805817487963
974,0.91182800470369
974,0.911850191919416
974,0.911872379135142
974,0.911894566350869
974,0.911916753566595
974,0.911938940782321
974,0.911961127998048
974,0.911983315213774
974,0.9120055024295
974,0.912027689645226
974,0.912049876860953
974,0.912072064076679
974,0.912094251292405
974,0.912116438508132
974,0.912138625723858
974,0.912160812939584
974,0.912183000155311
974,0.912205187371037
974,0.912227374586763
974,0.912249561802489
974,0.912271749018216
974,0.912293936233942
974,0.912316123449668
974,0.912338310665395
974,0.912360497881121
974,0.912382685096847
974,0.912404872312574
974,0.9124270595283
974,0.912449246744026
974,0.912471433959752
974,0.912493621175479
974,0.912515808391205
974,0.912537995606931
974,0.912560182822658
974,0.912582370038384
974,0.91260455725411
974,0.912626744469836
974,0.912648931685563
974,0.912671118901289
974,0.912693306117015
974,0.912715493332742
974,0.912737680548468
974,0.912759867764194
974,0.912782054979921
974,0.912804242195647
974,0.912826429411373
974,0.912848616627099
974,0.912870803842826
974,0.912892991058552
974,0.912915178274278
974,0.912937365490005
974,0.912959552705731
974,0.912981739921457
974,0.913003927137184
974,0.91302611435291
974,0.913048301568636
974,0.913070488784362
974,0.913092676000089
974,0.913114863215815
974,0.913137050431541
974,0.913159237647268
974,0.913181424862994
974,0.91320361207872
974,0.913225799294447
974,0.913247986510173
974,0.913270173725899
974,0.913292360941625
974,0.913314548157352
974,0.913336735373078
974,0.913358922588804
974,0.913381109804531
974,0.913403297020257
974,0.913425484235983
974,0.91344767145171
974,0.913469858667436
974,0.913492045883162
974,0.913514233098888
974,0.913536420314615
974,0.913558607530341
974,0.913580794746067
974,0.913602981961794
974,0.91362516917752
974,0.913647356393246
974,0.913669543608972
974,0.913691730824699
974,0.913713918040425
974,0.913736105256151
974,0.913758292471878
974,0.913780479687604
974,0.91380266690333
974,0.913824854119057
974,0.913847041334783
974,0.913869228550509
974,0.913891415766235
974,0.913913602981962
974,0.913935790197688
974,0.913957977413414
974,0.913980164629141
974,0.914002351844867
974,0.914024539060593
974,0.91404672627632
974,0.914068913492046
974,0.914091100707772
974,0.914113287923498
974,0.914135475139225
974,0.914157662354951
974,0.914179849570677
974,0.914202036786404
974,0.91422422400213
974,0.914246411217856
974,0.914268598433583
974,0.914290785649309
974,0.914312972865035
974,0.914335160080761
974,0.914357347296488
974,0.914379534512214
974,0.91440172172794
974,0.914423908943667
974,0.914446096159393
974,0.914468283375119
974,0.914490470590846
974,0.914512657806572
974,0.914534845022298
974,0.914557032238024
974,0.914579219453751
974,0.914601406669477
974,0.914623593885203
974,0.91464578110093
974,0.914667968316656
974,0.914690155532382
974,0.914712342748109
974,0.914734529963835
974,0.914756717179561
974,0.914778904395287
974,0.914801091611014
974,0.91482327882674
974,0.914845466042466
974,0.914867653258193
974,0.914889840473919
974,0.914912027689645
974,0.914934214905372
974,0.914956402121098
974,0.914978589336824
974,0.91500077655255
974,0.915022963768277
974,0.915045150984003
974,0.915067338199729
974,0.915089525415456
974,0.915111712631182
974,0.915133899846908
974,0.915156087062635
974,0.915178274278361
974,0.915200461494087
974,0.915222648709813
974,0.91524483592554
974,0.915267023141266
974,0.915289210356992
974,0.915311397572719
974,0.915333584788445
974,0.915355772004171
974,0.915377959219898
974,0.915400146435624
974,0.91542233365135
974,0.915444520867076
974,0.915466708082803
974,0.915488895298529
974,0.915511082514255
974,0.915533269729982
974,0.915555456945708
974,0.915577644161434
974,0.915599831377161
974,0.915622018592887
974,0.915644205808613
974,0.915666393024339
974,0.915688580240066
974,0.915710767455792
974,0.915732954671518
974,0.915755141887245
974,0.915777329102971
974,0.915799516318697
974,0.915821703534423
974,0.91584389075015
974,0.915866077965876
974,0.915888265181602
974,0.915910452397329
974,0.915932639613055
974,0.915954826828781
974,0.915977014044508
974,0.915999201260234
974,0.91602138847596
974,0.916043575691686
974,0.916065762907413
974,0.916087950123139
974,0.916110137338865
974,0.916132324554592
974,0.916154511770318
974,0.916176698986044
974,0.916198886201771
974,0.916221073417497
974,0.916243260633223
974,0.916265447848949
974,0.916287635064676
974,0.916309822280402
974,0.916332009496128
974,0.916354196711855
974,0.916376383927581
974,0.916398571143307
974,0.916420758359033
974,0.91644294557476
974,0.916465132790486
974,0.916487320006212
974,0.916509507221939
974,0.916531694437665
974,0.916553881653391
974,0.916576068869118
974,0.916598256084844
974,0.91662044330057
974,0.916642630516296
974,0.916664817732023
974,0.916687004947749
974,0.916709192163475
974,0.916731379379202
974,0.916753566594928
974,0.916775753810654
974,0.916797941026381
974,0.916820128242107
974,0.916842315457833
974,0.916864502673559
974,0.916886689889286
974,0.916908877105012
974,0.916931064320738
974,0.916953251536465
974,0.916975438752191
974,0.916997625967917
974,0.917019813183644
974,0.91704200039937
974,0.917064187615096
974,0.917086374830822
974,0.917108562046549
974,0.917130749262275
974,0.917152936478001
974,0.917175123693728
974,0.917197310909454
974,0.91721949812518
974,0.917241685340907
974,0.917263872556633
974,0.917286059772359
974,0.917308246988085
974,0.917330434203812
974,0.917352621419538
974,0.917374808635264
974,0.917396995850991
974,0.917419183066717
974,0.917441370282443
974,0.91746355749817
974,0.917485744713896
974,0.917507931929622
974,0.917530119145348
974,0.917552306361075
974,0.917574493576801
974,0.917596680792527
974,0.917618868008254
974,0.91764105522398
974,0.917663242439706
974,0.917685429655433
974,0.917707616871159
974,0.917729804086885
974,0.917751991302611
974,0.917774178518338
974,0.917796365734064
974,0.91781855294979
974,0.917840740165517
974,0.917862927381243
974,0.917885114596969
974,0.917907301812696
974,0.917929489028422
974,0.917951676244148
974,0.917973863459874
974,0.917996050675601
974,0.918018237891327
974,0.918040425107053
974,0.91806261232278
974,0.918084799538506
974,0.918106986754232
974,0.918129173969959
974,0.918151361185685
974,0.918173548401411
974,0.918195735617137
974,0.918217922832864
974,0.91824011004859
974,0.918262297264316
974,0.918284484480043
974,0.918306671695769
974,0.918328858911495
974,0.918351046127222
974,0.918373233342948
974,0.918395420558674
975,0.9184176077744
975,0.918439794990127
975,0.918461982205853
975,0.918484169421579
975,0.918506356637306
975,0.918528543853032
975,0.918550731068758
975,0.918572918284485
975,0.918595105500211
975,0.918617292715937
975,0.918639479931663
975,0.91866166714739
975,0.918683854363116
975,0.918706041578842
975,0.918728228794569
975,0.918750416010295
975,0.918772603226021
975,0.918794790441747
975,0.918816977657474
975,0.9188391648732
975,0.918861352088926
975,0.918883539304653
976,0.918905726520379
976,0.918927913736105
976,0.918950100951832
976,0.918972288167558
976,0.918994475383284
976,0.91901666259901
976,0.919038849814737
976,0.919061037030463
976,0.919083224246189
976,0.919105411461916
976,0.919127598677642
976,0.919149785893368
976,0.919171973109094
976,0.919194160324821
977,0.919216347540547
977,0.919238534756273
977,0.919260721972
977,0.919282909187726
977,0.919305096403452
977,0.919327283619179
977,0.919349470834905
977,0.919371658050631
977,0.919393845266357
977,0.919416032482084
977,0.91943821969781
977,0.919460406913536
977,0.919482594129263
977,0.919504781344989
977,0.919526968560715
977,0.919549155776442
977,0.919571342992168
977,0.919593530207894
977,0.91961571742362
977,0.919637904639347
977,0.919660091855073
977,0.919682279070799
977,0.919704466286526
977,0.919726653502252
977,0.919748840717978
977,0.919771027933705
977,0.919793215149431
977,0.919815402365157
977,0.919837589580883
977,0.91985977679661
977,0.919881964012336
977,0.919904151228062
977,0.919926338443789
977,0.919948525659515
977,0.919970712875241
977,0.919992900090968
977,0.920015087306694
977,0.92003727452242
977,0.920059461738146
977,0.920081648953873
977,0.920103836169599
977,0.920126023385325
977,0.920148210601052
977,0.920170397816778
977,0.920192585032504
977,0.920214772248231
977,0.920236959463957
977,0.920259146679683
977,0.920281333895409
977,0.920303521111136
977,0.920325708326862
977,0.920347895542588
977,0.920370082758315
977,0.920392269974041
977,0.920414457189767
977,0.920436644405494
977,0.92045883162122
977,0.920481018836946
977,0.920503206052672
977,0.920525393268399
977,0.920547580484125
977,0.920569767699851
977,0.920591954915578
977,0.920614142131304
977,0.92063632934703
977,0.920658516562757
977,0.920680703778483
977,0.920702890994209
977,0.920725078209935
977,0.920747265425662
977,0.920769452641388
977,0.920791639857114
977,0.920813827072841
977,0.920836014288567
977,0.920858201504293
977,0.92088038872002
977,0.920902575935746
977,0.920924763151472
977,0.920946950367198
977,0.920969137582925
977,0.920991324798651
977,0.921013512014377
977,0.921035699230104
977,0.92105788644583
977,0.921080073661556
977,0.921102260877283
977,0.921124448093009
977,0.921146635308735
977,0.921168822524461
977,0.921191009740188
977,0.921213196955914
977,0.92123538417164
977,0.921257571387367
977,0.921279758603093
977,0.921301945818819
977,0.921324133034546
977,0.921346320250272
977,0.921368507465998
977,0.921390694681724
977,0.921412881897451
977,0.921435069113177
977,0.921457256328903
977,0.92147944354463
977,0.921501630760356
977,0.921523817976082
977,0.921546005191809
977,0.921568192407535
977,0.921590379623261
977,0.921612566838987
977,0.921634754054714
977,0.92165694127044
977,0.921679128486166
977,0.921701315701893
978,0.921723502917619
978,0.921745690133345
978,0.921767877349072
978,0.921790064564798
978,0.921812251780524
978,0.92183443899625
978,0.921856626211977
978,0.921878813427703
978,0.921901000643429
978,0.921923187859156
978,0.921945375074882
978,0.921967562290608
978,0.921989749506334
978,0.922011936722061
978,0.922034123937787
978,0.922056311153513
978,0.92207849836924
978,0.922100685584966
978,0.922122872800692
979,0.922145060016418
979,0.922167247232145
979,0.922189434447871
979,0.922211621663597
979,0.922233808879324
979,0.92225599609505
979,0.922278183310776
979,0.922300370526503
979,0.922322557742229
979,0.922344744957955
979,0.922366932173681
979,0.922389119389408
979,0.922411306605134
979,0.92243349382086
979,0.922455681036587
979,0.922477868252313
979,0.922500055468039
979,0.922522242683766
979,0.922544429899492
979,0.922566617115218
979,0.922588804330944
979,0.922610991546671
979,0.922633178762397
979,0.922655365978123
979,0.92267755319385
979,0.922699740409576
979,0.922721927625302
979,0.922744114841029
980,0.922766302056755
980,0.922788489272481
980,0.922810676488207
980,0.922832863703934
980,0.92285505091966
980,0.922877238135386
980,0.922899425351113
980,0.922921612566839
980,0.922943799782565
980,0.922965986998292
980,0.922988174214018
980,0.923010361429744
980,0.92303254864547
980,0.923054735861197
980,0.923076923076923
980,0.923099110292649
980,0.923121297508376
980,0.923143484724102
980,0.923165671939828
980,0.923187859155555
980,0.923210046371281
980,0.923232233587007
980,0.923254420802733
980,0.92327660801846
980,0.923298795234186
980,0.923320982449912
980,0.923343169665639
980,0.923365356881365
980,0.923387544097091
980,0.923409731312818
980,0.923431918528544
980,0.92345410574427
980,0.923476292959996
980,0.923498480175723
980,0.923520667391449
980,0.923542854607175
980,0.923565041822902
980,0.923587229038628
980,0.923609416254354
980,0.923631603470081
980,0.923653790685807
980,0.923675977901533
980,0.923698165117259
980,0.923720352332986
980,0.923742539548712
980,0.923764726764438
980,0.923786913980165
980,0.923809101195891
980,0.923831288411617
980,0.923853475627344
980,0.92387566284307
980,0.923897850058796
980,0.923920037274522
980,0.923942224490249
980,0.923964411705975
980,0.923986598921701
980,0.924008786137428
980,0.924030973353154
980,0.92405316056888
980,0.924075347784607
980,0.924097535000333
980,0.924119722216059
980,0.924141909431785
980,0.924164096647512
980,0.924186283863238
980,0.924208471078964
980,0.924230658294691
980,0.924252845510417
980,0.924275032726143
980,0.92429721994187
980,0.924319407157596
980,0.924341594373322
980,0.924363781589048
980,0.924385968804775
980,0.924408156020501
980,0.924430343236227
980,0.924452530451954
980,0.92447471766768
980,0.924496904883406
980,0.924519092099133
980,0.924541279314859
980,0.924563466530585
980,0.924585653746311
980,0.924607840962038
980,0.924630028177764
980,0.92465221539349
980,0.924674402609217
980,0.924696589824943
980,0.924718777040669
980,0.924740964256396
980,0.924763151472122
980,0.924785338687848
980,0.924807525903574
980,0.924829713119301
980,0.924851900335027
980,0.924874087550753
980,0.92489627476648
980,0.924918461982206
980,0.924940649197932
980,0.924962836413658
980,0.924985023629385
980,0.925007210845111
980,0.925029398060837
980,0.925051585276564
980,0.92507377249229
980,0.925095959708016
980,0.925118146923743
980,0.925140334139469
980,0.925162521355195
980,0.925184708570921
980,0.925206895786648
980,0.925229083002374
980,0.9252512702181
980,0.925273457433827
980,0.925295644649553
980,0.925317831865279
980,0.925340019081005
980,0.925362206296732
981,0.925384393512458
981,0.925406580728184
981,0.925428767943911
981,0.925450955159637
981,0.925473142375363
981,0.92549532959109
981,0.925517516806816
981,0.925539704022542
981,0.925561891238268
981,0.925584078453995
981,0.925606265669721
981,0.925628452885447
981,0.925650640101174
981,0.9256728273169
981,0.925695014532626
982,0.925717201748353
982,0.925739388964079
982,0.925761576179805
982,0.925783763395531
982,0.925805950611258
982,0.925828137826984
982,0.92585032504271
982,0.925872512258437
982,0.925894699474163
982,0.925916886689889
982,0.925939073905616
982,0.925961261121342
982,0.925983448337068
982,0.926005635552794
982,0.926027822768521
982,0.926050009984247
982,0.926072197199973
982,0.9260943844157
982,0.926116571631426
982,0.926138758847152
982,0.926160946062879
982,0.926183133278605
982,0.926205320494331
982,0.926227507710057
982,0.926249694925784
982,0.92627188214151
982,0.926294069357236
982,0.926316256572963
982,0.926338443788689
982,0.926360631004415
982,0.926382818220142
982,0.926405005435868
982,0.926427192651594
982,0.92644937986732
982,0.926471567083047
982,0.926493754298773
982,0.926515941514499
982,0.926538128730226
982,0.926560315945952
982,0.926582503161678
982,0.926604690377405
982,0.926626877593131
982,0.926649064808857
982,0.926671252024583
982,0.92669343924031
982,0.926715626456036
982,0.926737813671762
982,0.926760000887489
982,0.926782188103215
982,0.926804375318941
982,0.926826562534668
982,0.926848749750394
982,0.92687093696612
982,0.926893124181846
982,0.926915311397573
982,0.926937498613299
982,0.926959685829025
982,0.926981873044752
982,0.927004060260478
982,0.927026247476204
982,0.927048434691931
982,0.927070621907657
982,0.927092809123383
982,0.927114996339109
982,0.927137183554836
982,0.927159370770562
982,0.927181557986288
982,0.927203745202015
982,0.927225932417741
982,0.927248119633467
982,0.927270306849194
982,0.92729249406492
982,0.927314681280646
982,0.927336868496372
982,0.927359055712099
982,0.927381242927825
982,0.927403430143551
982,0.927425617359278
982,0.927447804575004
982,0.92746999179073
982,0.927492179006457
982,0.927514366222183
982,0.927536553437909
982,0.927558740653635
982,0.927580927869362
982,0.927603115085088
982,0.927625302300814
982,0.927647489516541
982,0.927669676732267
982,0.927691863947993
982,0.927714051163719
982,0.927736238379446
982,0.927758425595172
982,0.927780612810898
982,0.927802800026625
982,0.927824987242351
982,0.927847174458077
982,0.927869361673804
982,0.92789154888953
983,0.927913736105256
983,0.927935923320982
983,0.927958110536709
983,0.927980297752435
983,0.928002484968161
983,0.928024672183888
983,0.928046859399614
983,0.92806904661534
983,0.928091233831067
983,0.928113421046793
983,0.928135608262519
983,0.928157795478245
983,0.928179982693972
983,0.928202169909698
983,0.928224357125424
983,0.928246544341151
983,0.928268731556877
983,0.928290918772603
983,0.92831310598833
983,0.928335293204056
983,0.928357480419782
983,0.928379667635508
983,0.928401854851235
983,0.928424042066961
983,0.928446229282687
984,0.928468416498414
984,0.92849060371414
984,0.928512790929866
984,0.928534978145592
984,0.928557165361319
984,0.928579352577045
984,0.928601539792771
984,0.928623727008498
984,0.928645914224224
984,0.92866810143995
984,0.928690288655677
984,0.928712475871403
984,0.928734663087129
984,0.928756850302855
984,0.928779037518582
984,0.928801224734308
984,0.928823411950034
984,0.928845599165761
984,0.928867786381487
984,0.928889973597213
984,0.92891216081294
984,0.928934348028666
984,0.928956535244392
984,0.928978722460118
984,0.929000909675845
984,0.929023096891571
984,0.929045284107297
984,0.929067471323024
984,0.92908965853875
984,0.929111845754476
985,0.929134032970203
985,0.929156220185929
985,0.929178407401655
985,0.929200594617381
985,0.929222781833108
985,0.929244969048834
985,0.92926715626456
985,0.929289343480287
985,0.929311530696013
985,0.929333717911739
985,0.929355905127466
985,0.929378092343192
985,0.929400279558918
985,0.929422466774644
985,0.929444653990371
985,0.929466841206097
985,0.929489028421823
985,0.92951121563755
985,0.929533402853276
985,0.929555590069002
985,0.929577777284729
985,0.929599964500455
985,0.929622151716181
985,0.929644338931907
985,0.929666526147634
985,0.92968871336336
985,0.929710900579086
985,0.929733087794813
985,0.929755275010539
985,0.929777462226265
985,0.929799649441992
985,0.929821836657718
985,0.929844023873444
985,0.92986621108917
985,0.929888398304897
985,0.929910585520623
985,0.929932772736349
985,0.929954959952076
985,0.929977147167802
985,0.929999334383528
985,0.930021521599255
985,0.930043708814981
985,0.930065896030707
985,0.930088083246433
985,0.93011027046216
985,0.930132457677886
985,0.930154644893612
985,0.930176832109339
985,0.930199019325065
985,0.930221206540791
985,0.930243393756518
985,0.930265580972244
985,0.93028776818797
985,0.930309955403696
985,0.930332142619423
985,0.930354329835149
985,0.930376517050875
985,0.930398704266602
985,0.930420891482328
985,0.930443078698054
985,0.93046526591378
985,0.930487453129507
985,0.930509640345233
985,0.930531827560959
985,0.930554014776686
985,0.930576201992412
985,0.930598389208138
985,0.930620576423865
985,0.930642763639591
985,0.930664950855317
985,0.930687138071043
985,0.93070932528677
985,0.930731512502496
985,0.930753699718222
985,0.930775886933949
985,0.930798074149675
985,0.930820261365401
985,0.930842448581128
985,0.930864635796854
985,0.93088682301258
985,0.930909010228306
985,0.930931197444033
985,0.930953384659759
985,0.930975571875485
985,0.930997759091212
985,0.931019946306938
985,0.931042133522664
985,0.931064320738391
985,0.931086507954117
985,0.931108695169843
985,0.931130882385569
985,0.931153069601296
985,0.931175256817022
985,0.931197444032748
985,0.931219631248475
985,0.931241818464201
985,0.931264005679927
985,0.931286192895654
985,0.93130838011138
985,0.931330567327106
985,0.931352754542832
985,0.931374941758559
985,0.931397128974285
985,0.931419316190011
985,0.931441503405738
985,0.931463690621464
985,0.93148587783719
985,0.931508065052917
985,0.931530252268643
985,0.931552439484369
985,0.931574626700095
985,0.931596813915822
985,0.931619001131548
985,0.931641188347274
985,0.931663375563001
985,0.931685562778727
985,0.931707749994453
985,0.931729937210179
985,0.931752124425906
985,0.931774311641632
985,0.931796498857358
985,0.931818686073085
985,0.931840873288811
985,0.931863060504537
985,0.931885247720264
985,0.93190743493599
985,0.931929622151716
985,0.931951809367442
985,0.931973996583169
985,0.931996183798895
985,0.932018371014621
985,0.932040558230348
985,0.932062745446074
985,0.9320849326618
985,0.932107119877527
985,0.932129307093253
985,0.932151494308979
985,0.932173681524705
985,0.932195868740432
985,0.932218055956158
985,0.932240243171884
985,0.932262430387611
985,0.932284617603337
985,0.932306804819063
985,0.93232899203479
985,0.932351179250516
985,0.932373366466242
985,0.932395553681968
985,0.932417740897695
985,0.932439928113421
985,0.932462115329147
985,0.932484302544874
985,0.9325064897606
985,0.932528676976326
986,0.932550864192053
986,0.932573051407779
986,0.932595238623505
986,0.932617425839231
986,0.932639613054958
986,0.932661800270684
986,0.93268398748641
986,0.932706174702137
986,0.932728361917863
986,0.932750549133589
986,0.932772736349316
986,0.932794923565042
986,0.932817110780768
986,0.932839297996494
986,0.932861485212221
986,0.932883672427947
986,0.932905859643673
986,0.9329280468594
986,0.932950234075126
986,0.932972421290852
986,0.932994608506579
986,0.933016795722305
987,0.933038982938031
987,0.933061170153757
987,0.933083357369484
987,0.93310554458521
987,0.933127731800936
987,0.933149919016663
987,0.933172106232389
987,0.933194293448115
987,0.933216480663841
987,0.933238667879568
987,0.933260855095294
987,0.93328304231102
987,0.933305229526747
987,0.933327416742473
987,0.933349603958199
987,0.933371791173926
987,0.933393978389652
987,0.933416165605378
987,0.933438352821104
987,0.933460540036831
987,0.933482727252557
987,0.933504914468283
987,0.93352710168401
987,0.933549288899736
987,0.933571476115462
987,0.933593663331189
987,0.933615850546915
987,0.933638037762641
987,0.933660224978367
987,0.933682412194094
987,0.93370459940982
987,0.933726786625546
987,0.933748973841273
987,0.933771161056999
987,0.933793348272725
987,0.933815535488452
987,0.933837722704178
987,0.933859909919904
987,0.93388209713563
987,0.933904284351357
987,0.933926471567083
987,0.933948658782809
987,0.933970845998536
987,0.933993033214262
987,0.934015220429988
987,0.934037407645715
987,0.934059594861441
987,0.934081782077167
987,0.934103969292893
987,0.93412615650862
987,0.934148343724346
987,0.934170530940072
987,0.934192718155799
987,0.934214905371525
987,0.934237092587251
987,0.934259279802978
987,0.934281467018704
987,0.93430365423443
987,0.934325841450156
987,0.934348028665883
987,0.934370215881609
987,0.934392403097335
987,0.934414590313062
987,0.934436777528788
987,0.934458964744514
987,0.934481151960241
987,0.934503339175967
987,0.934525526391693
987,0.934547713607419
987,0.934569900823146
987,0.934592088038872
987,0.934614275254598
987,0.934636462470325
987,0.934658649686051
987,0.934680836901777
987,0.934703024117504
987,0.93472521133323
987,0.934747398548956
987,0.934769585764682
987,0.934791772980409
987,0.934813960196135
987,0.934836147411861
987,0.934858334627588
987,0.934880521843314
987,0.93490270905904
987,0.934924896274766
987,0.934947083490493
987,0.934969270706219
987,0.934991457921945
987,0.935013645137672
987,0.935035832353398
987,0.935058019569124
987,0.935080206784851
987,0.935102394000577
987,0.935124581216303
987,0.935146768432029
987,0.935168955647756
987,0.935191142863482
987,0.935213330079208
987,0.935235517294935
987,0.935257704510661
987,0.935279891726387
987,0.935302078942114
987,0.93532426615784
987,0.935346453373566
987,0.935368640589292
987,0.935390827805019
987,0.935413015020745
987,0.935435202236471
987,0.935457389452198
987,0.935479576667924
987,0.93550176388365
987,0.935523951099377
987,0.935546138315103
987,0.935568325530829
987,0.935590512746555
987,0.935612699962282
987,0.935634887178008
987,0.935657074393734
987,0.935679261609461
987,0.935701448825187
987,0.935723636040913
987,0.93574582325664
987,0.935768010472366
987,0.935790197688092
987,0.935812384903818
987,0.935834572119545
987,0.935856759335271
987,0.935878946550997
987,0.935901133766724
987,0.93592332098245
987,0.935945508198176
987,0.935967695413902
987,0.935989882629629
987,0.936012069845355
987,0.936034257061081
987,0.936056444276808
987,0.936078631492534
987,0.93610081870826
987,0.936123005923987
987,0.936145193139713
987,0.936167380355439
987,0.936189567571165
987,0.936211754786892
987,0.936233942002618
987,0.936256129218344
987,0.936278316434071
987,0.936300503649797
987,0.936322690865523
987,0.93634487808125
987,0.936367065296976
987,0.936389252512702
987,0.936411439728428
987,0.936433626944155
987,0.936455814159881
987,0.936478001375607
987,0.936500188591334
987,0.93652237580706
987,0.936544563022786
987,0.936566750238513
987,0.936588937454239
987,0.936611124669965
987,0.936633311885691
987,0.936655499101418
987,0.936677686317144
987,0.93669987353287
987,0.936722060748597
987,0.936744247964323
987,0.936766435180049
987,0.936788622395776
987,0.936810809611502
987,0.936832996827228
987,0.936855184042954
987,0.936877371258681
987,0.936899558474407
987,0.936921745690133
987,0.93694393290586
987,0.936966120121586
987,0.936988307337312
987,0.937010494553039
987,0.937032681768765
987,0.937054868984491
987,0.937077056200217
987,0.937099243415944
987,0.93712143063167
987,0.937143617847396
987,0.937165805063123
987,0.937187992278849
987,0.937210179494575
987,0.937232366710302
987,0.937254553926028
987,0.937276741141754
987,0.93729892835748
987,0.937321115573207
987,0.937343302788933
987,0.937365490004659
987,0.937387677220386
987,0.937409864436112
987,0.937432051651838
987,0.937454238867565
987,0.937476426083291
987,0.937498613299017
987,0.937520800514743
987,0.93754298773047
987,0.937565174946196
987,0.937587362161922
987,0.937609549377649
987,0.937631736593375
987,0.937653923809101
987,0.937676111024828
987,0.937698298240554
987,0.93772048545628
987,0.937742672672006
987,0.937764859887733
987,0.937787047103459
987,0.937809234319185
987,0.937831421534912
987,0.937853608750638
987,0.937875795966364
987,0.93789798318209
987,0.937920170397817
987,0.937942357613543
987,0.937964544829269
987,0.937986732044996
987,0.938008919260722
987,0.938031106476448
987,0.938053293692175
987,0.938075480907901
987,0.938097668123627
987,0.938119855339353
987,0.93814204255508
987,0.938164229770806
987,0.938186416986532
987,0.938208604202259
987,0.938230791417985
987,0.938252978633711
987,0.938275165849438
987,0.938297353065164
987,0.93831954028089
987,0.938341727496616
987,0.938363914712343
987,0.938386101928069
987,0.938408289143795
987,0.938430476359522
987,0.938452663575248
987,0.938474850790974
987,0.938497038006701
987,0.938519225222427
987,0.938541412438153
987,0.938563599653879
987,0.938585786869606
987,0.938607974085332
987,0.938630161301058
987,0.938652348516785
987,0.938674535732511
987,0.938696722948237
987,0.938718910163963
987,0.93874109737969
987,0.938763284595416
987,0.938785471811142
987,0.938807659026869
987,0.938829846242595
987,0.938852033458321
987,0.938874220674048
987,0.938896407889774
987,0.9389185951055
987,0.938940782321226
987,0.938962969536953
987,0.938985156752679
987,0.939007343968405
987,0.939029531184132
987,0.939051718399858
987,0.939073905615584
987,0.939096092831311
987,0.939118280047037
987,0.939140467262763
987,0.939162654478489
987,0.939184841694216
987,0.939207028909942
987,0.939229216125668
987,0.939251403341395
987,0.939273590557121
987,0.939295777772847
987,0.939317964988574
987,0.9393401522043
987,0.939362339420026
987,0.939384526635752
987,0.939406713851479
987,0.939428901067205
987,0.939451088282931
987,0.939473275498658
987,0.939495462714384
987,0.93951764993011
987,0.939539837145837
987,0.939562024361563
987,0.939584211577289
987,0.939606398793015
987,0.939628586008742
987,0.939650773224468
987,0.939672960440194
987,0.939695147655921
987,0.939717334871647
987,0.939739522087373
987,0.9397617093031
987,0.939783896518826
987,0.939806083734552
987,0.939828270950278
987,0.939850458166005
987,0.939872645381731
987,0.939894832597457
987,0.939917019813184
987,0.93993920702891
987,0.939961394244636
987,0.939983581460363
987,0.940005768676089
987,0.940027955891815
987,0.940050143107541
987,0.940072330323268
987,0.940094517538994
987,0.94011670475472
987,0.940138891970447
987,0.940161079186173
987,0.940183266401899
987,0.940205453617626
987,0.940227640833352
987,0.940249828049078
987,0.940272015264804
987,0.940294202480531
987,0.940316389696257
987,0.940338576911983
987,0.94036076412771
987,0.940382951343436
987,0.940405138559162
987,0.940427325774889
987,0.940449512990615
987,0.940471700206341
987,0.940493887422067
987,0.940516074637794
987,0.94053826185352
987,0.940560449069246
987,0.940582636284973
987,0.940604823500699
987,0.940627010716425
987,0.940649197932152
987,0.940671385147878
987,0.940693572363604
987,0.94071575957933
987,0.940737946795057
987,0.940760134010783
987,0.940782321226509
987,0.940804508442236
987,0.940826695657962
987,0.940848882873688
987,0.940871070089415
987,0.940893257305141
987,0.940915444520867
987,0.940937631736593
987,0.94095981895232
987,0.940982006168046
987,0.941004193383772
987,0.941026380599499
987,0.941048567815225
987,0.941070755030951
987,0.941092942246677
987,0.941115129462404
987,0.94113731667813
987,0.941159503893856
987,0.941181691109583
987,0.941203878325309
987,0.941226065541035
987,0.941248252756762
987,0.941270439972488
987,0.941292627188214
987,0.94131481440394
987,0.941337001619667
987,0.941359188835393
987,0.941381376051119
987,0.941403563266846
987,0.941425750482572
987,0.941447937698298
987,0.941470124914024
987,0.941492312129751
987,0.941514499345477
987,0.941536686561203
987,0.94155887377693
987,0.941581060992656
987,0.941603248208382
987,0.941625435424109
987,0.941647622639835
987,0.941669809855561
987,0.941691997071287
987,0.941714184287014
987,0.94173637150274
987,0.941758558718466
987,0.941780745934193
987,0.941802933149919
987,0.941825120365645
987,0.941847307581372
987,0.941869494797098
987,0.941891682012824
987,0.94191386922855
987,0.941936056444277
987,0.941958243660003
987,0.941980430875729
987,0.942002618091456
987,0.942024805307182
987,0.942046992522908
987,0.942069179738635
987,0.942091366954361
987,0.942113554170087
987,0.942135741385813
987,0.94215792860154
987,0.942180115817266
987,0.942202303032992
987,0.942224490248719
987,0.942246677464445
987,0.942268864680171
987,0.942291051895898
987,0.942313239111624
987,0.94233542632735
987,0.942357613543076
987,0.942379800758803
987,0.942401987974529
987,0.942424175190255
987,0.942446362405982
987,0.942468549621708
987,0.942490736837434
987,0.942512924053161
987,0.942535111268887
987,0.942557298484613
987,0.942579485700339
987,0.942601672916066
987,0.942623860131792
987,0.942646047347518
987,0.942668234563245
988,0.942690421778971
988,0.942712608994697
988,0.942734796210424
988,0.94275698342615
988,0.942779170641876
988,0.942801357857602
988,0.942823545073329
988,0.942845732289055
988,0.942867919504781
988,0.942890106720508
988,0.942912293936234
988,0.94293448115196
988,0.942956668367687
988,0.942978855583413
988,0.943001042799139
988,0.943023230014865
988,0.943045417230592
988,0.943067604446318
988,0.943089791662044
988,0.943111978877771
988,0.943134166093497
988,0.943156353309223
989,0.94317854052495
989,0.943200727740676
989,0.943222914956402
989,0.943245102172128
989,0.943267289387855
989,0.943289476603581
989,0.943311663819307
989,0.943333851035034
989,0.94335603825076
989,0.943378225466486
989,0.943400412682213
989,0.943422599897939
989,0.943444787113665
989,0.943466974329391
989,0.943489161545118
989,0.943511348760844
989,0.94353353597657
989,0.943555723192297
989,0.943577910408023
989,0.943600097623749
989,0.943622284839476
989,0.943644472055202
989,0.943666659270928
989,0.943688846486654
989,0.943711033702381
989,0.943733220918107
989,0.943755408133833
989,0.94377759534956
989,0.943799782565286
989,0.943821969781012
989,0.943844156996739
989,0.943866344212465
989,0.943888531428191
989,0.943910718643917
989,0.943932905859644
989,0.94395509307537
989,0.943977280291096
989,0.943999467506823
989,0.944021654722549
989,0.944043841938275
989,0.944066029154002
989,0.944088216369728
989,0.944110403585454
989,0.94413259080118
989,0.944154778016907
989,0.944176965232633
989,0.944199152448359
989,0.944221339664086
989,0.944243526879812
989,0.944265714095538
989,0.944287901311264
989,0.944310088526991
989,0.944332275742717
990,0.944354462958443
990,0.94437665017417
990,0.944398837389896
990,0.944421024605622
990,0.944443211821348
990,0.944465399037075
990,0.944487586252801
990,0.944509773468527
990,0.944531960684254
990,0.94455414789998
990,0.944576335115706
990,0.944598522331433
990,0.944620709547159
990,0.944642896762885
990,0.944665083978611
990,0.944687271194338
990,0.944709458410064
990,0.94473164562579
990,0.944753832841517
990,0.944776020057243
990,0.944798207272969
990,0.944820394488696
990,0.944842581704422
990,0.944864768920148
990,0.944886956135874
990,0.944909143351601
990,0.944931330567327
990,0.944953517783053
990,0.94497570499878
990,0.944997892214506
990,0.945020079430232
990,0.945042266645959
990,0.945064453861685
990,0.945086641077411
990,0.945108828293137
990,0.945131015508864
990,0.94515320272459
990,0.945175389940316
990,0.945197577156043
990,0.945219764371769
990,0.945241951587495
990,0.945264138803222
990,0.945286326018948
990,0.945308513234674
990,0.9453307004504
990,0.945352887666127
990,0.945375074881853
990,0.945397262097579
990,0.945419449313306
990,0.945441636529032
990,0.945463823744758
990,0.945486010960485
990,0.945508198176211
990,0.945530385391937
990,0.945552572607663
990,0.94557475982339
990,0.945596947039116
990,0.945619134254842
990,0.945641321470569
990,0.945663508686295
990,0.945685695902021
990,0.945707883117748
990,0.945730070333474
990,0.9457522575492
990,0.945774444764926
990,0.945796631980653
990,0.945818819196379
990,0.945841006412105
990,0.945863193627832
990,0.945885380843558
990,0.945907568059284
990,0.945929755275011
990,0.945951942490737
990,0.945974129706463
990,0.945996316922189
990,0.946018504137916
990,0.946040691353642
990,0.946062878569368
990,0.946085065785095
990,0.946107253000821
990,0.946129440216547
990,0.946151627432274
990,0.946173814648
990,0.946196001863726
990,0.946218189079452
990,0.946240376295179
990,0.946262563510905
990,0.946284750726631
990,0.946306937942358
990,0.946329125158084
990,0.94635131237381
990,0.946373499589537
990,0.946395686805263
990,0.946417874020989
990,0.946440061236715
990,0.946462248452442
990,0.946484435668168
990,0.946506622883894
990,0.946528810099621
990,0.946550997315347
990,0.946573184531073
990,0.9465953717468
990,0.946617558962526
990,0.946639746178252
990,0.946661933393978
990,0.946684120609705
990,0.946706307825431
990,0.946728495041157
990,0.946750682256884
990,0.94677286947261
990,0.946795056688336
990,0.946817243904063
990,0.946839431119789
990,0.946861618335515
990,0.946883805551241
990,0.946905992766968
990,0.946928179982694
990,0.94695036719842
990,0.946972554414147
990,0.946994741629873
990,0.947016928845599
990,0.947039116061326
990,0.947061303277052
990,0.947083490492778
990,0.947105677708504
990,0.947127864924231
990,0.947150052139957
990,0.947172239355683
990,0.94719442657141
990,0.947216613787136
990,0.947238801002862
990,0.947260988218588
990,0.947283175434315
990,0.947305362650041
990,0.947327549865767
990,0.947349737081494
990,0.94737192429722
990,0.947394111512946
990,0.947416298728673
990,0.947438485944399
990,0.947460673160125
990,0.947482860375851
990,0.947505047591578
990,0.947527234807304
990,0.94754942202303
990,0.947571609238757
990,0.947593796454483
990,0.947615983670209
990,0.947638170885935
990,0.947660358101662
990,0.947682545317388
990,0.947704732533114
990,0.947726919748841
990,0.947749106964567
990,0.947771294180293
990,0.94779348139602
990,0.947815668611746
990,0.947837855827472
990,0.947860043043198
990,0.947882230258925
990,0.947904417474651
990,0.947926604690377
990,0.947948791906104
990,0.94797097912183
990,0.947993166337556
990,0.948015353553283
990,0.948037540769009
990,0.948059727984735
990,0.948081915200461
990,0.948104102416188
990,0.948126289631914
990,0.94814847684764
990,0.948170664063367
990,0.948192851279093
990,0.948215038494819
990,0.948237225710546
990,0.948259412926272
990,0.948281600141998
990,0.948303787357724
990,0.948325974573451
990,0.948348161789177
990,0.948370349004903
990,0.94839253622063
990,0.948414723436356
990,0.948436910652082
990,0.948459097867809
990,0.948481285083535
990,0.948503472299261
990,0.948525659514987
990,0.948547846730714
990,0.94857003394644
990,0.948592221162166
990,0.948614408377893
990,0.948636595593619
990,0.948658782809345
990,0.948680970025072
990,0.948703157240798
990,0.948725344456524
990,0.94874753167225
990,0.948769718887977
990,0.948791906103703
990,0.948814093319429
990,0.948836280535156
990,0.948858467750882
990,0.948880654966608
990,0.948902842182335
990,0.948925029398061
990,0.948947216613787
990,0.948969403829513
990,0.94899159104524
990,0.949013778260966
990,0.949035965476692
990,0.949058152692419
990,0.949080339908145
990,0.949102527123871
990,0.949124714339598
990,0.949146901555324
990,0.94916908877105
990,0.949191275986776
990,0.949213463202503
990,0.949235650418229
990,0.949257837633955
990,0.949280024849682
990,0.949302212065408
990,0.949324399281134
990,0.949346586496861
990,0.949368773712587
990,0.949390960928313
990,0.949413148144039
990,0.949435335359766
990,0.949457522575492
990,0.949479709791218
990,0.949501897006945
990,0.949524084222671
990,0.949546271438397
990,0.949568458654124
990,0.94959064586985
990,0.949612833085576
990,0.949635020301302
990,0.949657207517029
990,0.949679394732755
990,0.949701581948481
990,0.949723769164208
990,0.949745956379934
990,0.94976814359566
990,0.949790330811387
990,0.949812518027113
990,0.949834705242839
990,0.949856892458565
990,0.949879079674292
990,0.949901266890018
990,0.949923454105744
990,0.949945641321471
990,0.949967828537197
990,0.949990015752923
990,0.950012202968649
990,0.950034390184376
990,0.950056577400102
990,0.950078764615828
990,0.950100951831555
991,0.950123139047281
991,0.950145326263007
991,0.950167513478734
991,0.95018970069446
991,0.950211887910186
991,0.950234075125912
991,0.950256262341639
991,0.950278449557365
991,0.950300636773091
991,0.950322823988818
991,0.950345011204544
991,0.95036719842027
991,0.950389385635997
991,0.950411572851723
991,0.950433760067449
991,0.950455947283175
991,0.950478134498902
991,0.950500321714628
991,0.950522508930354
991,0.950544696146081
991,0.950566883361807
991,0.950589070577533
991,0.95061125779326
991,0.950633445008986
992,0.950655632224712
992,0.950677819440438
992,0.950700006656165
992,0.950722193871891
992,0.950744381087617
992,0.950766568303344
992,0.95078875551907
992,0.950810942734796
992,0.950833129950522
992,0.950855317166249
992,0.950877504381975
992,0.950899691597701
992,0.950921878813428
992,0.950944066029154
992,0.95096625324488
992,0.950988440460607
992,0.951010627676333
992,0.951032814892059
992,0.951055002107785
992,0.951077189323512
992,0.951099376539238
992,0.951121563754964
992,0.951143750970691
992,0.951165938186417
992,0.951188125402143
992,0.95121031261787
992,0.951232499833596
992,0.951254687049322
992,0.951276874265048
992,0.951299061480775
992,0.951321248696501
992,0.951343435912227
992,0.951365623127954
992,0.95138781034368
992,0.951409997559406
992,0.951432184775133
992,0.951454371990859
992,0.951476559206585
992,0.951498746422311
992,0.951520933638038
992,0.951543120853764
992,0.95156530806949
992,0.951587495285217
992,0.951609682500943
992,0.951631869716669
992,0.951654056932396
992,0.951676244148122
992,0.951698431363848
992,0.951720618579574
992,0.951742805795301
992,0.951764993011027
992,0.951787180226753
992,0.95180936744248
992,0.951831554658206
992,0.951853741873932
992,0.951875929089659
992,0.951898116305385
992,0.951920303521111
992,0.951942490736837
992,0.951964677952564
992,0.95198686516829
992,0.952009052384016
992,0.952031239599743
992,0.952053426815469
992,0.952075614031195
992,0.952097801246922
992,0.952119988462648
992,0.952142175678374
992,0.9521643628941
992,0.952186550109827
992,0.952208737325553
992,0.952230924541279
992,0.952253111757006
992,0.952275298972732
992,0.952297486188458
992,0.952319673404185
992,0.952341860619911
992,0.952364047835637
992,0.952386235051363
992,0.95240842226709
992,0.952430609482816
992,0.952452796698542
992,0.952474983914269
992,0.952497171129995
992,0.952519358345721
992,0.952541545561448
992,0.952563732777174
992,0.9525859199929
992,0.952608107208626
992,0.952630294424353
992,0.952652481640079
992,0.952674668855805
992,0.952696856071532
992,0.952719043287258
992,0.952741230502984
992,0.95276341771871
992,0.952785604934437
992,0.952807792150163
992,0.952829979365889
992,0.952852166581616
992,0.952874353797342
992,0.952896541013068
992,0.952918728228795
992,0.952940915444521
992,0.952963102660247
992,0.952985289875973
992,0.9530074770917
992,0.953029664307426
992,0.953051851523152
992,0.953074038738879
992,0.953096225954605
992,0.953118413170331
992,0.953140600386058
992,0.953162787601784
992,0.95318497481751
992,0.953207162033236
992,0.953229349248963
992,0.953251536464689
992,0.953273723680415
992,0.953295910896142
992,0.953318098111868
992,0.953340285327594
992,0.953362472543321
992,0.953384659759047
992,0.953406846974773
992,0.953429034190499
992,0.953451221406226
992,0.953473408621952
992,0.953495595837678
992,0.953517783053405
992,0.953539970269131
992,0.953562157484857
992,0.953584344700584
992,0.95360653191631
992,0.953628719132036
992,0.953650906347762
992,0.953673093563489
992,0.953695280779215
992,0.953717467994941
992,0.953739655210668
992,0.953761842426394
992,0.95378402964212
992,0.953806216857847
992,0.953828404073573
992,0.953850591289299
992,0.953872778505025
992,0.953894965720752
992,0.953917152936478
992,0.953939340152204
992,0.953961527367931
992,0.953983714583657
992,0.954005901799383
992,0.954028089015109
992,0.954050276230836
992,0.954072463446562
992,0.954094650662288
992,0.954116837878015
992,0.954139025093741
992,0.954161212309467
992,0.954183399525194
992,0.95420558674092
992,0.954227773956646
992,0.954249961172372
992,0.954272148388099
992,0.954294335603825
992,0.954316522819551
992,0.954338710035278
992,0.954360897251004
992,0.95438308446673
992,0.954405271682457
992,0.954427458898183
992,0.954449646113909
992,0.954471833329635
992,0.954494020545362
992,0.954516207761088
992,0.954538394976814
992,0.954560582192541
992,0.954582769408267
992,0.954604956623993
992,0.95462714383972
992,0.954649331055446
992,0.954671518271172
992,0.954693705486898
992,0.954715892702625
992,0.954738079918351
992,0.954760267134077
992,0.954782454349804
992,0.95480464156553
992,0.954826828781256
992,0.954849015996983
992,0.954871203212709
992,0.954893390428435
992,0.954915577644161
992,0.954937764859888
992,0.954959952075614
992,0.95498213929134
992,0.955004326507067
992,0.955026513722793
992,0.955048700938519
992,0.955070888154246
992,0.955093075369972
992,0.955115262585698
992,0.955137449801424
992,0.955159637017151
992,0.955181824232877
992,0.955204011448603
992,0.95522619866433
992,0.955248385880056
992,0.955270573095782
992,0.955292760311509
992,0.955314947527235
992,0.955337134742961
992,0.955359321958687
992,0.955381509174414
992,0.95540369639014
992,0.955425883605866
992,0.955448070821593
992,0.955470258037319
992,0.955492445253045
992,0.955514632468771
992,0.955536819684498
992,0.955559006900224
992,0.95558119411595
992,0.955603381331677
992,0.955625568547403
992,0.955647755763129
992,0.955669942978856
992,0.955692130194582
992,0.955714317410308
992,0.955736504626034
992,0.955758691841761
992,0.955780879057487
992,0.955803066273213
992,0.95582525348894
992,0.955847440704666
992,0.955869627920392
992,0.955891815136119
992,0.955914002351845
992,0.955936189567571
992,0.955958376783297
992,0.955980563999024
992,0.95600275121475
992,0.956024938430476
992,0.956047125646203
992,0.956069312861929
992,0.956091500077655
992,0.956113687293382
992,0.956135874509108
992,0.956158061724834
992,0.95618024894056
992,0.956202436156287
992,0.956224623372013
992,0.956246810587739
992,0.956268997803466
992,0.956291185019192
992,0.956313372234918
992,0.956335559450645
992,0.956357746666371
992,0.956379933882097
992,0.956402121097823
992,0.95642430831355
992,0.956446495529276
992,0.956468682745002
992,0.956490869960729
992,0.956513057176455
992,0.956535244392181
992,0.956557431607908
992,0.956579618823634
992,0.95660180603936
992,0.956623993255086
992,0.956646180470813
992,0.956668367686539
992,0.956690554902265
992,0.956712742117992
992,0.956734929333718
992,0.956757116549444
992,0.956779303765171
992,0.956801490980897
992,0.956823678196623
992,0.956845865412349
992,0.956868052628076
992,0.956890239843802
992,0.956912427059528
992,0.956934614275255
992,0.956956801490981
992,0.956978988706707
992,0.957001175922434
992,0.95702336313816
992,0.957045550353886
992,0.957067737569612
992,0.957089924785339
992,0.957112112001065
992,0.957134299216791
992,0.957156486432518
992,0.957178673648244
992,0.95720086086397
992,0.957223048079696
992,0.957245235295423
992,0.957267422511149
992,0.957289609726875
992,0.957311796942602
992,0.957333984158328
992,0.957356171374054
992,0.957378358589781
992,0.957400545805507
992,0.957422733021233
992,0.957444920236959
992,0.957467107452686
992,0.957489294668412
992,0.957511481884138
992,0.957533669099865
992,0.957555856315591
992,0.957578043531317
992,0.957600230747044
992,0.95762241796277
992,0.957644605178496
992,0.957666792394222
992,0.957688979609949
992,0.957711166825675
992,0.957733354041401
992,0.957755541257128
992,0.957777728472854
992,0.95779991568858
992,0.957822102904307
992,0.957844290120033
992,0.957866477335759
992,0.957888664551485
992,0.957910851767212
992,0.957933038982938
992,0.957955226198664
992,0.957977413414391
992,0.957999600630117
992,0.958021787845843
992,0.95804397506157
992,0.958066162277296
992,0.958088349493022
992,0.958110536708748
992,0.958132723924475
992,0.958154911140201
992,0.958177098355927
992,0.958199285571654
992,0.95822147278738
992,0.958243660003106
992,0.958265847218832
992,0.958288034434559
992,0.958310221650285
992,0.958332408866011
992,0.958354596081738
992,0.958376783297464
992,0.95839897051319
992,0.958421157728917
992,0.958443344944643
992,0.958465532160369
992,0.958487719376095
992,0.958509906591822
992,0.958532093807548
992,0.958554281023274
992,0.958576468239001
992,0.958598655454727
992,0.958620842670453
992,0.95864302988618
992,0.958665217101906
992,0.958687404317632
992,0.958709591533358
992,0.958731778749085
992,0.958753965964811
992,0.958776153180537
992,0.958798340396264
992,0.95882052761199
992,0.958842714827716
992,0.958864902043443
992,0.958887089259169
992,0.958909276474895
992,0.958931463690621
992,0.958953650906348
992,0.958975838122074
992,0.9589980253378
992,0.959020212553527
992,0.959042399769253
992,0.959064586984979
992,0.959086774200706
992,0.959108961416432
992,0.959131148632158
992,0.959153335847884
992,0.959175523063611
992,0.959197710279337
992,0.959219897495063
992,0.95924208471079
992,0.959264271926516
992,0.959286459142242
992,0.959308646357969
992,0.959330833573695
992,0.959353020789421
992,0.959375208005147
992,0.959397395220874
992,0.9594195824366
992,0.959441769652326
992,0.959463956868053
992,0.959486144083779
992,0.959508331299505
992,0.959530518515232
992,0.959552705730958
992,0.959574892946684
992,0.95959708016241
992,0.959619267378137
992,0.959641454593863
992,0.959663641809589
992,0.959685829025316
992,0.959708016241042
992,0.959730203456768
992,0.959752390672495
992,0.959774577888221
992,0.959796765103947
992,0.959818952319673
992,0.9598411395354
992,0.959863326751126
992,0.959885513966852
992,0.959907701182579
992,0.959929888398305
992,0.959952075614031
992,0.959974262829758
992,0.959996450045484
992,0.96001863726121
992,0.960040824476936
992,0.960063011692663
992,0.960085198908389
992,0.960107386124115
992,0.960129573339842
992,0.960151760555568
992,0.960173947771294
992,0.96019613498702
992,0.960218322202747
992,0.960240509418473
992,0.960262696634199
992,0.960284883849926
992,0.960307071065652
992,0.960329258281378
992,0.960351445497105
992,0.960373632712831
992,0.960395819928557
992,0.960418007144283
993,0.96044019436001
993,0.960462381575736
993,0.960484568791462
993,0.960506756007189
993,0.960528943222915
993,0.960551130438641
993,0.960573317654368
993,0.960595504870094
993,0.96061769208582
993,0.960639879301546
993,0.960662066517273
993,0.960684253732999
993,0.960706440948725
993,0.960728628164452
993,0.960750815380178
993,0.960773002595904
993,0.960795189811631
993,0.960817377027357
993,0.960839564243083
993,0.960861751458809
993,0.960883938674536
993,0.960906125890262
993,0.960928313105988
993,0.960950500321715
993,0.960972687537441
993,0.960994874753167
993,0.961017061968893
993,0.96103924918462
993,0.961061436400346
993,0.961083623616072
993,0.961105810831799
993,0.961127998047525
993,0.961150185263251
993,0.961172372478978
993,0.961194559694704
993,0.96121674691043
994,0.961238934126156
994,0.961261121341883
994,0.961283308557609
994,0.961305495773335
994,0.961327682989062
994,0.961349870204788
994,0.961372057420514
994,0.961394244636241
994,0.961416431851967
994,0.961438619067693
994,0.961460806283419
994,0.961482993499146
994,0.961505180714872
994,0.961527367930598
994,0.961549555146325
994,0.961571742362051
994,0.961593929577777
994,0.961616116793504
994,0.96163830400923
994,0.961660491224956
994,0.961682678440682
994,0.961704865656409
994,0.961727052872135
994,0.961749240087861
994,0.961771427303588
994,0.961793614519314
994,0.96181580173504
994,0.961837988950767
994,0.961860176166493
994,0.961882363382219
994,0.961904550597945
994,0.961926737813672
994,0.961948925029398
994,0.961971112245124
994,0.961993299460851
994,0.962015486676577
994,0.962037673892303
994,0.96205986110803
994,0.962082048323756
994,0.962104235539482
994,0.962126422755208
994,0.962148609970935
994,0.962170797186661
994,0.962192984402387
994,0.962215171618114
994,0.96223735883384
994,0.962259546049566
994,0.962281733265293
994,0.962303920481019
994,0.962326107696745
994,0.962348294912471
994,0.962370482128198
994,0.962392669343924
994,0.96241485655965
994,0.962437043775377
994,0.962459230991103
994,0.962481418206829
994,0.962503605422556
994,0.962525792638282
994,0.962547979854008
994,0.962570167069734
994,0.962592354285461
994,0.962614541501187
994,0.962636728716913
994,0.96265891593264
995,0.962681103148366
995,0.962703290364092
995,0.962725477579819
995,0.962747664795545
995,0.962769852011271
995,0.962792039226997
995,0.962814226442724
995,0.96283641365845
995,0.962858600874176
995,0.962880788089903
995,0.962902975305629
995,0.962925162521355
995,0.962947349737082
995,0.962969536952808
995,0.962991724168534
995,0.96301391138426
995,0.963036098599987
995,0.963058285815713
995,0.963080473031439
995,0.963102660247166
995,0.963124847462892
995,0.963147034678618
995,0.963169221894345
995,0.963191409110071
995,0.963213596325797
995,0.963235783541523
995,0.96325797075725
995,0.963280157972976
995,0.963302345188702
995,0.963324532404429
995,0.963346719620155
995,0.963368906835881
995,0.963391094051607
995,0.963413281267334
995,0.96343546848306
995,0.963457655698786
995,0.963479842914513
995,0.963502030130239
995,0.963524217345965
995,0.963546404561692
995,0.963568591777418
995,0.963590778993144
995,0.96361296620887
995,0.963635153424597
995,0.963657340640323
995,0.963679527856049
995,0.963701715071776
995,0.963723902287502
995,0.963746089503228
995,0.963768276718954
995,0.963790463934681
995,0.963812651150407
995,0.963834838366133
995,0.96385702558186
995,0.963879212797586
995,0.963901400013312
995,0.963923587229039
995,0.963945774444765
995,0.963967961660491
995,0.963990148876217
995,0.964012336091944
995,0.96403452330767
995,0.964056710523396
995,0.964078897739123
995,0.964101084954849
995,0.964123272170575
995,0.964145459386302
995,0.964167646602028
995,0.964189833817754
995,0.96421202103348
995,0.964234208249207
995,0.964256395464933
995,0.964278582680659
995,0.964300769896386
995,0.964322957112112
995,0.964345144327838
995,0.964367331543565
995,0.964389518759291
995,0.964411705975017
995,0.964433893190743
995,0.96445608040647
995,0.964478267622196
995,0.964500454837922
995,0.964522642053649
995,0.964544829269375
995,0.964567016485101
995,0.964589203700828
995,0.964611390916554
995,0.96463357813228
995,0.964655765348006
995,0.964677952563733
995,0.964700139779459
995,0.964722326995185
995,0.964744514210912
995,0.964766701426638
995,0.964788888642364
995,0.964811075858091
995,0.964833263073817
995,0.964855450289543
995,0.964877637505269
995,0.964899824720996
995,0.964922011936722
995,0.964944199152448
995,0.964966386368175
995,0.964988573583901
995,0.965010760799627
995,0.965032948015354
995,0.96505513523108
995,0.965077322446806
995,0.965099509662532
995,0.965121696878259
995,0.965143884093985
995,0.965166071309711
995,0.965188258525438
995,0.965210445741164
995,0.96523263295689
995,0.965254820172617
995,0.965277007388343
995,0.965299194604069
995,0.965321381819795
995,0.965343569035522
995,0.965365756251248
995,0.965387943466974
995,0.965410130682701
995,0.965432317898427
995,0.965454505114153
995,0.96547669232988
995,0.965498879545606
995,0.965521066761332
995,0.965543253977058
995,0.965565441192785
995,0.965587628408511
995,0.965609815624237
995,0.965632002839964
995,0.96565419005569
995,0.965676377271416
995,0.965698564487143
995,0.965720751702869
995,0.965742938918595
995,0.965765126134321
995,0.965787313350048
995,0.965809500565774
995,0.9658316877815
995,0.965853874997227
995,0.965876062212953
995,0.965898249428679
995,0.965920436644406
995,0.965942623860132
995,0.965964811075858
995,0.965986998291584
995,0.966009185507311
995,0.966031372723037
995,0.966053559938763
995,0.96607574715449
995,0.966097934370216
995,0.966120121585942
995,0.966142308801669
995,0.966164496017395
995,0.966186683233121
995,0.966208870448847
995,0.966231057664574
995,0.9662532448803
995,0.966275432096026
995,0.966297619311753
995,0.966319806527479
995,0.966341993743205
995,0.966364180958932
995,0.966386368174658
995,0.966408555390384
995,0.96643074260611
995,0.966452929821837
995,0.966475117037563
995,0.966497304253289
995,0.966519491469016
995,0.966541678684742
995,0.966563865900468
995,0.966586053116194
995,0.966608240331921
995,0.966630427547647
995,0.966652614763373
995,0.9666748019791
995,0.966696989194826
995,0.966719176410552
995,0.966741363626278
995,0.966763550842005
995,0.966785738057731
995,0.966807925273457
995,0.966830112489184
995,0.96685229970491
995,0.966874486920636
995,0.966896674136363
995,0.966918861352089
995,0.966941048567815
995,0.966963235783541
995,0.966985422999268
995,0.967007610214994
995,0.96702979743072
995,0.967051984646447
995,0.967074171862173
995,0.967096359077899
995,0.967118546293626
995,0.967140733509352
995,0.967162920725078
995,0.967185107940804
995,0.967207295156531
995,0.967229482372257
995,0.967251669587983
995,0.96727385680371
995,0.967296044019436
995,0.967318231235162
995,0.967340418450889
995,0.967362605666615
995,0.967384792882341
995,0.967406980098067
995,0.967429167313794
995,0.96745135452952
995,0.967473541745246
995,0.967495728960973
995,0.967517916176699
995,0.967540103392425
995,0.967562290608152
995,0.967584477823878
995,0.967606665039604
995,0.96762885225533
995,0.967651039471057
995,0.967673226686783
995,0.967695413902509
995,0.967717601118236
995,0.967739788333962
995,0.967761975549688
995,0.967784162765415
995,0.967806349981141
995,0.967828537196867
995,0.967850724412593
995,0.96787291162832
995,0.967895098844046
995,0.967917286059772
995,0.967939473275499
995,0.967961660491225
995,0.967983847706951
995,0.968006034922678
995,0.968028222138404
995,0.96805040935413
995,0.968072596569856
995,0.968094783785583
995,0.968116971001309
995,0.968139158217035
995,0.968161345432762
995,0.968183532648488
995,0.968205719864214
995,0.968227907079941
995,0.968250094295667
995,0.968272281511393
995,0.968294468727119
995,0.968316655942846
995,0.968338843158572
995,0.968361030374298
995,0.968383217590025
995,0.968405404805751
995,0.968427592021477
995,0.968449779237204
995,0.96847196645293
995,0.968494153668656
995,0.968516340884382
995,0.968538528100109
995,0.968560715315835
995,0.968582902531561
995,0.968605089747288
995,0.968627276963014
995,0.96864946417874
995,0.968671651394467
995,0.968693838610193
995,0.968716025825919
995,0.968738213041645
995,0.968760400257372
995,0.968782587473098
995,0.968804774688824
995,0.968826961904551
995,0.968849149120277
995,0.968871336336003
995,0.96889352355173
995,0.968915710767456
995,0.968937897983182
995,0.968960085198908
995,0.968982272414635
995,0.969004459630361
995,0.969026646846087
995,0.969048834061814
995,0.96907102127754
995,0.969093208493266
995,0.969115395708993
995,0.969137582924719
995,0.969159770140445
995,0.969181957356171
995,0.969204144571898
995,0.969226331787624
995,0.96924851900335
995,0.969270706219077
995,0.969292893434803
995,0.969315080650529
995,0.969337267866256
995,0.969359455081982
995,0.969381642297708
995,0.969403829513434
995,0.969426016729161
995,0.969448203944887
995,0.969470391160613
995,0.96949257837634
995,0.969514765592066
995,0.969536952807792
995,0.969559140023518
995,0.969581327239245
995,0.969603514454971
995,0.969625701670697
995,0.969647888886424
995,0.96967007610215
995,0.969692263317876
995,0.969714450533603
995,0.969736637749329
995,0.969758824965055
995,0.969781012180781
995,0.969803199396508
995,0.969825386612234
995,0.96984757382796
995,0.969869761043687
995,0.969891948259413
995,0.969914135475139
995,0.969936322690865
995,0.969958509906592
995,0.969980697122318
995,0.970002884338044
995,0.970025071553771
995,0.970047258769497
995,0.970069445985223
995,0.97009163320095
995,0.970113820416676
995,0.970136007632402
995,0.970158194848128
995,0.970180382063855
995,0.970202569279581
995,0.970224756495307
995,0.970246943711034
995,0.97026913092676
995,0.970291318142486
995,0.970313505358213
995,0.970335692573939
995,0.970357879789665
995,0.970380067005391
995,0.970402254221118
995,0.970424441436844
995,0.97044662865257
995,0.970468815868297
995,0.970491003084023
995,0.970513190299749
995,0.970535377515476
995,0.970557564731202
995,0.970579751946928
995,0.970601939162654
995,0.970624126378381
995,0.970646313594107
995,0.970668500809833
995,0.97069068802556
995,0.970712875241286
995,0.970735062457012
995,0.970757249672739
995,0.970779436888465
995,0.970801624104191
995,0.970823811319917
995,0.970845998535644
995,0.97086818575137
995,0.970890372967096
995,0.970912560182823
995,0.970934747398549
995,0.970956934614275
995,0.970979121830002
995,0.971001309045728
995,0.971023496261454
995,0.97104568347718
995,0.971067870692907
995,0.971090057908633
995,0.971112245124359
995,0.971134432340086
995,0.971156619555812
995,0.971178806771538
995,0.971200993987265
995,0.971223181202991
995,0.971245368418717
995,0.971267555634443
995,0.97128974285017
995,0.971311930065896
995,0.971334117281622
995,0.971356304497349
995,0.971378491713075
995,0.971400678928801
995,0.971422866144528
995,0.971445053360254
995,0.97146724057598
995,0.971489427791706
995,0.971511615007433
995,0.971533802223159
995,0.971555989438885
995,0.971578176654612
995,0.971600363870338
995,0.971622551086064
995,0.971644738301791
995,0.971666925517517
995,0.971689112733243
995,0.971711299948969
995,0.971733487164696
995,0.971755674380422
995,0.971777861596148
995,0.971800048811875
995,0.971822236027601
995,0.971844423243327
995,0.971866610459054
995,0.97188879767478
995,0.971910984890506
995,0.971933172106232
995,0.971955359321959
995,0.971977546537685
995,0.971999733753411
995,0.972021920969138
995,0.972044108184864
995,0.97206629540059
995,0.972088482616317
995,0.972110669832043
995,0.972132857047769
995,0.972155044263495
995,0.972177231479222
995,0.972199418694948
995,0.972221605910674
995,0.972243793126401
995,0.972265980342127
995,0.972288167557853
995,0.972310354773579
995,0.972332541989306
995,0.972354729205032
995,0.972376916420758
995,0.972399103636485
995,0.972421290852211
995,0.972443478067937
995,0.972465665283664
995,0.97248785249939
995,0.972510039715116
995,0.972532226930842
995,0.972554414146569
995,0.972576601362295
995,0.972598788578021
995,0.972620975793748
995,0.972643163009474
995,0.9726653502252
995,0.972687537440927
995,0.972709724656653
995,0.972731911872379
995,0.972754099088105
995,0.972776286303832
995,0.972798473519558
995,0.972820660735284
995,0.972842847951011
995,0.972865035166737
995,0.972887222382463
995,0.97290940959819
995,0.972931596813916
995,0.972953784029642
995,0.972975971245368
995,0.972998158461095
995,0.973020345676821
995,0.973042532892547
995,0.973064720108274
995,0.973086907324
995,0.973109094539726
995,0.973131281755452
995,0.973153468971179
995,0.973175656186905
995,0.973197843402631
995,0.973220030618358
995,0.973242217834084
995,0.97326440504981
995,0.973286592265537
995,0.973308779481263
995,0.973330966696989
995,0.973353153912715
995,0.973375341128442
995,0.973397528344168
995,0.973419715559894
995,0.973441902775621
995,0.973464089991347
995,0.973486277207073
995,0.9735084644228
995,0.973530651638526
995,0.973552838854252
995,0.973575026069978
995,0.973597213285705
995,0.973619400501431
995,0.973641587717157
995,0.973663774932884
995,0.97368596214861
995,0.973708149364336
995,0.973730336580063
995,0.973752523795789
995,0.973774711011515
995,0.973796898227241
995,0.973819085442968
995,0.973841272658694
995,0.97386345987442
995,0.973885647090147
995,0.973907834305873
995,0.973930021521599
995,0.973952208737326
995,0.973974395953052
995,0.973996583168778
995,0.974018770384504
995,0.974040957600231
995,0.974063144815957
995,0.974085332031683
995,0.97410751924741
995,0.974129706463136
995,0.974151893678862
995,0.974174080894589
995,0.974196268110315
995,0.974218455326041
995,0.974240642541767
995,0.974262829757494
995,0.97428501697322
995,0.974307204188946
995,0.974329391404673
995,0.974351578620399
995,0.974373765836125
995,0.974395953051852
995,0.974418140267578
995,0.974440327483304
995,0.97446251469903
995,0.974484701914757
995,0.974506889130483
995,0.974529076346209
995,0.974551263561936
995,0.974573450777662
995,0.974595637993388
995,0.974617825209115
995,0.974640012424841
995,0.974662199640567
995,0.974684386856293
995,0.97470657407202
995,0.974728761287746
995,0.974750948503472
995,0.974773135719199
995,0.974795322934925
995,0.974817510150651
995,0.974839697366378
995,0.974861884582104
995,0.97488407179783
995,0.974906259013556
995,0.974928446229283
995,0.974950633445009
995,0.974972820660735
995,0.974995007876462
995,0.975017195092188
995,0.975039382307914
995,0.97506156952364
995,0.975083756739367
995,0.975105943955093
995,0.975128131170819
995,0.975150318386546
995,0.975172505602272
995,0.975194692817998
995,0.975216880033725
995,0.975239067249451
995,0.975261254465177
995,0.975283441680903
995,0.97530562889663
995,0.975327816112356
995,0.975350003328082
995,0.975372190543809
995,0.975394377759535
995,0.975416564975261
995,0.975438752190988
995,0.975460939406714
995,0.97548312662244
995,0.975505313838166
995,0.975527501053893
995,0.975549688269619
995,0.975571875485345
995,0.975594062701072
995,0.975616249916798
995,0.975638437132524
995,0.975660624348251
995,0.975682811563977
995,0.975704998779703
996,0.975727185995429
996,0.975749373211156
996,0.975771560426882
996,0.975793747642608
996,0.975815934858335
996,0.975838122074061
996,0.975860309289787
996,0.975882496505514
996,0.97590468372124
996,0.975926870936966
996,0.975949058152692
996,0.975971245368419
996,0.975993432584145
996,0.976015619799871
996,0.976037807015598
996,0.976059994231324
996,0.97608218144705
997,0.976104368662777
997,0.976126555878503
997,0.976148743094229
997,0.976170930309955
997,0.976193117525682
997,0.976215304741408
997,0.976237491957134
997,0.976259679172861
997,0.976281866388587
997,0.976304053604313
997,0.976326240820039
997,0.976348428035766
997,0.976370615251492
997,0.976392802467218
997,0.976414989682945
997,0.976437176898671
997,0.976459364114397
997,0.976481551330124
997,0.97650373854585
997,0.976525925761576
997,0.976548112977302
997,0.976570300193029
997,0.976592487408755
997,0.976614674624481
997,0.976636861840208
997,0.976659049055934
997,0.97668123627166
997,0.976703423487387
997,0.976725610703113
997,0.976747797918839
997,0.976769985134565
997,0.976792172350292
997,0.976814359566018
997,0.976836546781744
997,0.976858733997471
997,0.976880921213197
997,0.976903108428923
997,0.97692529564465
997,0.976947482860376
997,0.976969670076102
997,0.976991857291828
997,0.977014044507555
997,0.977036231723281
997,0.977058418939007
997,0.977080606154734
997,0.97710279337046
997,0.977124980586186
997,0.977147167801913
997,0.977169355017639
997,0.977191542233365
997,0.977213729449091
997,0.977235916664818
997,0.977258103880544
997,0.97728029109627
997,0.977302478311997
997,0.977324665527723
997,0.977346852743449
997,0.977369039959176
997,0.977391227174902
997,0.977413414390628
997,0.977435601606354
997,0.977457788822081
997,0.977479976037807
997,0.977502163253533
997,0.97752435046926
997,0.977546537684986
997,0.977568724900712
997,0.977590912116439
997,0.977613099332165
997,0.977635286547891
997,0.977657473763617
997,0.977679660979344
997,0.97770184819507
997,0.977724035410796
997,0.977746222626523
997,0.977768409842249
997,0.977790597057975
997,0.977812784273701
997,0.977834971489428
997,0.977857158705154
997,0.97787934592088
997,0.977901533136607
997,0.977923720352333
997,0.977945907568059
997,0.977968094783786
997,0.977990281999512
997,0.978012469215238
997,0.978034656430964
997,0.978056843646691
997,0.978079030862417
997,0.978101218078143
997,0.97812340529387
997,0.978145592509596
997,0.978167779725322
997,0.978189966941049
997,0.978212154156775
997,0.978234341372501
997,0.978256528588227
997,0.978278715803954
997,0.97830090301968
997,0.978323090235406
997,0.978345277451133
997,0.978367464666859
997,0.978389651882585
997,0.978411839098312
997,0.978434026314038
997,0.978456213529764
997,0.97847840074549
997,0.978500587961217
997,0.978522775176943
997,0.978544962392669
997,0.978567149608396
997,0.978589336824122
997,0.978611524039848
997,0.978633711255575
997,0.978655898471301
997,0.978678085687027
997,0.978700272902753
997,0.97872246011848
997,0.978744647334206
997,0.978766834549932
997,0.978789021765659
997,0.978811208981385
997,0.978833396197111
997,0.978855583412838
997,0.978877770628564
997,0.97889995784429
997,0.978922145060016
997,0.978944332275743
997,0.978966519491469
997,0.978988706707195
997,0.979010893922922
997,0.979033081138648
997,0.979055268354374
997,0.979077455570101
997,0.979099642785827
997,0.979121830001553
997,0.979144017217279
997,0.979166204433006
997,0.979188391648732
997,0.979210578864458
997,0.979232766080185
997,0.979254953295911
997,0.979277140511637
997,0.979299327727363
997,0.97932151494309
997,0.979343702158816
997,0.979365889374542
997,0.979388076590269
997,0.979410263805995
997,0.979432451021721
997,0.979454638237448
997,0.979476825453174
997,0.9794990126689
997,0.979521199884626
997,0.979543387100353
997,0.979565574316079
997,0.979587761531805
997,0.979609948747532
997,0.979632135963258
997,0.979654323178984
997,0.979676510394711
997,0.979698697610437
997,0.979720884826163
997,0.979743072041889
997,0.979765259257616
997,0.979787446473342
997,0.979809633689068
997,0.979831820904795
997,0.979854008120521
997,0.979876195336247
997,0.979898382551974
997,0.9799205697677
997,0.979942756983426
997,0.979964944199152
997,0.979987131414879
997,0.980009318630605
997,0.980031505846331
997,0.980053693062058
997,0.980075880277784
997,0.98009806749351
997,0.980120254709237
997,0.980142441924963
997,0.980164629140689
997,0.980186816356415
997,0.980209003572142
997,0.980231190787868
997,0.980253378003594
997,0.980275565219321
997,0.980297752435047
997,0.980319939650773
997,0.9803421268665
997,0.980364314082226
997,0.980386501297952
997,0.980408688513678
997,0.980430875729405
997,0.980453062945131
997,0.980475250160857
997,0.980497437376584
997,0.98051962459231
997,0.980541811808036
997,0.980563999023762
997,0.980586186239489
997,0.980608373455215
997,0.980630560670941
997,0.980652747886668
997,0.980674935102394
997,0.98069712231812
997,0.980719309533847
997,0.980741496749573
997,0.980763683965299
997,0.980785871181025
997,0.980808058396752
997,0.980830245612478
997,0.980852432828204
997,0.980874620043931
997,0.980896807259657
997,0.980918994475383
997,0.98094118169111
997,0.980963368906836
997,0.980985556122562
997,0.981007743338288
997,0.981029930554015
997,0.981052117769741
997,0.981074304985467
997,0.981096492201194
997,0.98111867941692
997,0.981140866632646
997,0.981163053848373
997,0.981185241064099
997,0.981207428279825
997,0.981229615495551
997,0.981251802711278
997,0.981273989927004
997,0.98129617714273
997,0.981318364358457
997,0.981340551574183
997,0.981362738789909
997,0.981384926005636
997,0.981407113221362
997,0.981429300437088
997,0.981451487652814
997,0.981473674868541
997,0.981495862084267
997,0.981518049299993
997,0.98154023651572
997,0.981562423731446
997,0.981584610947172
997,0.981606798162899
997,0.981628985378625
997,0.981651172594351
997,0.981673359810077
997,0.981695547025804
997,0.98171773424153
997,0.981739921457256
997,0.981762108672983
997,0.981784295888709
997,0.981806483104435
997,0.981828670320162
997,0.981850857535888
997,0.981873044751614
997,0.98189523196734
997,0.981917419183067
997,0.981939606398793
997,0.981961793614519
997,0.981983980830246
997,0.982006168045972
997,0.982028355261698
997,0.982050542477425
997,0.982072729693151
997,0.982094916908877
997,0.982117104124603
997,0.98213929134033
997,0.982161478556056
997,0.982183665771782
997,0.982205852987509
997,0.982228040203235
997,0.982250227418961
997,0.982272414634688
997,0.982294601850414
997,0.98231678906614
997,0.982338976281866
997,0.982361163497593
997,0.982383350713319
997,0.982405537929045
997,0.982427725144772
997,0.982449912360498
997,0.982472099576224
997,0.98249428679195
997,0.982516474007677
997,0.982538661223403
997,0.982560848439129
997,0.982583035654856
997,0.982605222870582
997,0.982627410086308
997,0.982649597302035
997,0.982671784517761
997,0.982693971733487
997,0.982716158949213
997,0.98273834616494
997,0.982760533380666
997,0.982782720596392
997,0.982804907812119
997,0.982827095027845
997,0.982849282243571
997,0.982871469459298
997,0.982893656675024
997,0.98291584389075
997,0.982938031106476
997,0.982960218322203
997,0.982982405537929
997,0.983004592753655
997,0.983026779969382
997,0.983048967185108
997,0.983071154400834
997,0.983093341616561
997,0.983115528832287
997,0.983137716048013
997,0.983159903263739
997,0.983182090479466
997,0.983204277695192
997,0.983226464910918
997,0.983248652126645
997,0.983270839342371
997,0.983293026558097
997,0.983315213773823
997,0.98333740098955
997,0.983359588205276
997,0.983381775421002
997,0.983403962636729
997,0.983426149852455
997,0.983448337068181
997,0.983470524283908
997,0.983492711499634
997,0.98351489871536
997,0.983537085931086
997,0.983559273146813
997,0.983581460362539
997,0.983603647578265
997,0.983625834793992
997,0.983648022009718
997,0.983670209225444
997,0.983692396441171
997,0.983714583656897
997,0.983736770872623
997,0.983758958088349
997,0.983781145304076
997,0.983803332519802
997,0.983825519735528
997,0.983847706951255
997,0.983869894166981
997,0.983892081382707
997,0.983914268598434
997,0.98393645581416
997,0.983958643029886
997,0.983980830245612
997,0.984003017461339
997,0.984025204677065
997,0.984047391892791
997,0.984069579108518
997,0.984091766324244
997,0.98411395353997
997,0.984136140755697
997,0.984158327971423
997,0.984180515187149
997,0.984202702402875
997,0.984224889618602
997,0.984247076834328
997,0.984269264050054
997,0.984291451265781
997,0.984313638481507
997,0.984335825697233
997,0.98435801291296
997,0.984380200128686
997,0.984402387344412
997,0.984424574560138
997,0.984446761775865
997,0.984468948991591
997,0.984491136207317
997,0.984513323423044
997,0.98453551063877
997,0.984557697854496
997,0.984579885070223
997,0.984602072285949
997,0.984624259501675
997,0.984646446717401
997,0.984668633933128
997,0.984690821148854
997,0.98471300836458
997,0.984735195580307
997,0.984757382796033
997,0.984779570011759
997,0.984801757227486
997,0.984823944443212
997,0.984846131658938
997,0.984868318874664
997,0.984890506090391
997,0.984912693306117
997,0.984934880521843
997,0.98495706773757
997,0.984979254953296
997,0.985001442169022
997,0.985023629384749
997,0.985045816600475
997,0.985068003816201
997,0.985090191031927
997,0.985112378247654
997,0.98513456546338
997,0.985156752679106
997,0.985178939894833
997,0.985201127110559
997,0.985223314326285
997,0.985245501542012
997,0.985267688757738
997,0.985289875973464
997,0.98531206318919
997,0.985334250404917
997,0.985356437620643
997,0.985378624836369
997,0.985400812052096
997,0.985422999267822
997,0.985445186483548
997,0.985467373699275
997,0.985489560915001
997,0.985511748130727
997,0.985533935346453
997,0.98555612256218
997,0.985578309777906
997,0.985600496993632
997,0.985622684209359
997,0.985644871425085
997,0.985667058640811
997,0.985689245856537
997,0.985711433072264
997,0.98573362028799
997,0.985755807503716
997,0.985777994719443
997,0.985800181935169
997,0.985822369150895
997,0.985844556366622
997,0.985866743582348
997,0.985888930798074
997,0.9859111180138
997,0.985933305229527
997,0.985955492445253
997,0.985977679660979
997,0.985999866876706
997,0.986022054092432
997,0.986044241308158
997,0.986066428523884
997,0.986088615739611
997,0.986110802955337
997,0.986132990171063
997,0.98615517738679
997,0.986177364602516
997,0.986199551818242
997,0.986221739033969
997,0.986243926249695
997,0.986266113465421
997,0.986288300681147
997,0.986310487896874
997,0.9863326751126
997,0.986354862328326
997,0.986377049544053
997,0.986399236759779
997,0.986421423975505
997,0.986443611191232
997,0.986465798406958
997,0.986487985622684
997,0.98651017283841
997,0.986532360054137
997,0.986554547269863
997,0.986576734485589
997,0.986598921701316
997,0.986621108917042
997,0.986643296132768
997,0.986665483348495
997,0.986687670564221
997,0.986709857779947
997,0.986732044995673
997,0.9867542322114
997,0.986776419427126
997,0.986798606642852
997,0.986820793858579
997,0.986842981074305
997,0.986865168290031
997,0.986887355505758
997,0.986909542721484
997,0.98693172993721
997,0.986953917152936
997,0.986976104368663
997,0.986998291584389
997,0.987020478800115
997,0.987042666015842
997,0.987064853231568
997,0.987087040447294
997,0.987109227663021
997,0.987131414878747
997,0.987153602094473
997,0.987175789310199
997,0.987197976525926
997,0.987220163741652
997,0.987242350957378
997,0.987264538173105
997,0.987286725388831
997,0.987308912604557
997,0.987331099820284
997,0.98735328703601
997,0.987375474251736
997,0.987397661467462
997,0.987419848683189
997,0.987442035898915
997,0.987464223114641
997,0.987486410330368
997,0.987508597546094
997,0.98753078476182
997,0.987552971977547
997,0.987575159193273
997,0.987597346408999
997,0.987619533624725
997,0.987641720840452
997,0.987663908056178
997,0.987686095271904
997,0.987708282487631
997,0.987730469703357
997,0.987752656919083
997,0.98777484413481
997,0.987797031350536
997,0.987819218566262
997,0.987841405781988
997,0.987863592997715
997,0.987885780213441
997,0.987907967429167
997,0.987930154644894
997,0.98795234186062
997,0.987974529076346
997,0.987996716292073
997,0.988018903507799
997,0.988041090723525
997,0.988063277939251
997,0.988085465154978
997,0.988107652370704
997,0.98812983958643
997,0.988152026802157
997,0.988174214017883
997,0.988196401233609
997,0.988218588449336
997,0.988240775665062
997,0.988262962880788
997,0.988285150096514
997,0.988307337312241
997,0.988329524527967
997,0.988351711743693
997,0.98837389895942
997,0.988396086175146
997,0.988418273390872
997,0.988440460606599
997,0.988462647822325
997,0.988484835038051
997,0.988507022253777
997,0.988529209469504
997,0.98855139668523
997,0.988573583900956
997,0.988595771116683
997,0.988617958332409
997,0.988640145548135
997,0.988662332763862
997,0.988684519979588
997,0.988706707195314
997,0.98872889441104
997,0.988751081626767
997,0.988773268842493
997,0.988795456058219
997,0.988817643273946
997,0.988839830489672
997,0.988862017705398
997,0.988884204921124
997,0.988906392136851
997,0.988928579352577
997,0.988950766568303
997,0.98897295378403
997,0.988995140999756
997,0.989017328215482
997,0.989039515431208
997,0.989061702646935
997,0.989083889862661
997,0.989106077078387
997,0.989128264294114
997,0.98915045150984
997,0.989172638725566
997,0.989194825941293
997,0.989217013157019
997,0.989239200372745
997,0.989261387588471
997,0.989283574804198
997,0.989305762019924
997,0.98932794923565
997,0.989350136451377
997,0.989372323667103
997,0.989394510882829
997,0.989416698098556
997,0.989438885314282
997,0.989461072530008
997,0.989483259745734
997,0.989505446961461
997,0.989527634177187
997,0.989549821392913
997,0.98957200860864
997,0.989594195824366
997,0.989616383040092
997,0.989638570255819
997,0.989660757471545
997,0.989682944687271
997,0.989705131902997
997,0.989727319118724
997,0.98974950633445
997,0.989771693550176
997,0.989793880765903
997,0.989816067981629
997,0.989838255197355
997,0.989860442413082
997,0.989882629628808
997,0.989904816844534
997,0.98992700406026
997,0.989949191275987
997,0.989971378491713
997,0.989993565707439
997,0.990015752923166
997,0.990037940138892
997,0.990060127354618
997,0.990082314570345
997,0.990104501786071
997,0.990126689001797
997,0.990148876217523
997,0.99017106343325
997,0.990193250648976
997,0.990215437864702
997,0.990237625080429
997,0.990259812296155
997,0.990281999511881
997,0.990304186727608
997,0.990326373943334
997,0.99034856115906
997,0.990370748374786
997,0.990392935590513
997,0.990415122806239
997,0.990437310021965
997,0.990459497237692
997,0.990481684453418
997,0.990503871669144
997,0.990526058884871
997,0.990548246100597
997,0.990570433316323
997,0.990592620532049
997,0.990614807747776
997,0.990636994963502
997,0.990659182179228
997,0.990681369394955
997,0.990703556610681
997,0.990725743826407
997,0.990747931042134
997,0.99077011825786
997,0.990792305473586
997,0.990814492689312
997,0.990836679905039
997,0.990858867120765
997,0.990881054336491
997,0.990903241552218
997,0.990925428767944
997,0.99094761598367
997,0.990969803199397
997,0.990991990415123
997,0.991014177630849
997,0.991036364846575
997,0.991058552062302
997,0.991080739278028
997,0.991102926493754
997,0.991125113709481
997,0.991147300925207
997,0.991169488140933
997,0.99119167535666
997,0.991213862572386
997,0.991236049788112
997,0.991258237003838
997,0.991280424219565
997,0.991302611435291
997,0.991324798651017
997,0.991346985866744
997,0.99136917308247
997,0.991391360298196
997,0.991413547513923
997,0.991435734729649
997,0.991457921945375
997,0.991480109161101
997,0.991502296376828
997,0.991524483592554
997,0.99154667080828
997,0.991568858024007
997,0.991591045239733
997,0.991613232455459
997,0.991635419671186
997,0.991657606886912
997,0.991679794102638
997,0.991701981318364
997,0.991724168534091
997,0.991746355749817
997,0.991768542965543
997,0.99179073018127
997,0.991812917396996
997,0.991835104612722
997,0.991857291828448
997,0.991879479044175
997,0.991901666259901
997,0.991923853475627
997,0.991946040691354
997,0.99196822790708
997,0.991990415122806
997,0.992012602338533
997,0.992034789554259
997,0.992056976769985
997,0.992079163985711
997,0.992101351201438
997,0.992123538417164
997,0.99214572563289
997,0.992167912848617
997,0.992190100064343
997,0.992212287280069
997,0.992234474495795
997,0.992256661711522
997,0.992278848927248
997,0.992301036142974
997,0.992323223358701
997,0.992345410574427
997,0.992367597790153
997,0.99238978500588
997,0.992411972221606
997,0.992434159437332
997,0.992456346653058
997,0.992478533868785
997,0.992500721084511
997,0.992522908300237
997,0.992545095515964
997,0.99256728273169
997,0.992589469947416
997,0.992611657163143
997,0.992633844378869
997,0.992656031594595
997,0.992678218810321
997,0.992700406026048
997,0.992722593241774
997,0.9927447804575
997,0.992766967673227
997,0.992789154888953
997,0.992811342104679
997,0.992833529320406
997,0.992855716536132
997,0.992877903751858
997,0.992900090967584
997,0.992922278183311
997,0.992944465399037
997,0.992966652614763
997,0.99298883983049
997,0.993011027046216
997,0.993033214261942
997,0.993055401477669
997,0.993077588693395
997,0.993099775909121
997,0.993121963124847
997,0.993144150340574
997,0.9931663375563
997,0.993188524772026
997,0.993210711987753
997,0.993232899203479
997,0.993255086419205
997,0.993277273634932
997,0.993299460850658
997,0.993321648066384
997,0.99334383528211
997,0.993366022497837
997,0.993388209713563
997,0.993410396929289
997,0.993432584145016
997,0.993454771360742
997,0.993476958576468
997,0.993499145792195
997,0.993521333007921
997,0.993543520223647
997,0.993565707439373
997,0.9935878946551
997,0.993610081870826
997,0.993632269086552
997,0.993654456302279
997,0.993676643518005
997,0.993698830733731
997,0.993721017949458
997,0.993743205165184
997,0.99376539238091
997,0.993787579596636
997,0.993809766812363
997,0.993831954028089
997,0.993854141243815
997,0.993876328459542
997,0.993898515675268
997,0.993920702890994
997,0.993942890106721
997,0.993965077322447
997,0.993987264538173
997,0.994009451753899
997,0.994031638969626
997,0.994053826185352
997,0.994076013401078
997,0.994098200616805
997,0.994120387832531
997,0.994142575048257
997,0.994164762263984
997,0.99418694947971
997,0.994209136695436
997,0.994231323911162
997,0.994253511126889
997,0.994275698342615
997,0.994297885558341
997,0.994320072774068
997,0.994342259989794
997,0.99436444720552
997,0.994386634421247
997,0.994408821636973
997,0.994431008852699
997,0.994453196068425
997,0.994475383284152
997,0.994497570499878
997,0.994519757715604
997,0.994541944931331
997,0.994564132147057
997,0.994586319362783
997,0.994608506578509
997,0.994630693794236
997,0.994652881009962
997,0.994675068225688
997,0.994697255441415
997,0.994719442657141
997,0.994741629872867
997,0.994763817088594
997,0.99478600430432
997,0.994808191520046
997,0.994830378735772
997,0.994852565951499
997,0.994874753167225
997,0.994896940382951
997,0.994919127598678
997,0.994941314814404
997,0.99496350203013
997,0.994985689245857
997,0.995007876461583
997,0.995030063677309
997,0.995052250893035
997,0.995074438108762
997,0.995096625324488
997,0.995118812540214
997,0.995140999755941
997,0.995163186971667
997,0.995185374187393
997,0.99520756140312
997,0.995229748618846
997,0.995251935834572
997,0.995274123050298
997,0.995296310266025
997,0.995318497481751
997,0.995340684697477
997,0.995362871913204
997,0.99538505912893
997,0.995407246344656
997,0.995429433560382
997,0.995451620776109
997,0.995473807991835
997,0.995495995207561
997,0.995518182423288
997,0.995540369639014
997,0.99556255685474
997,0.995584744070467
997,0.995606931286193
997,0.995629118501919
997,0.995651305717645
997,0.995673492933372
997,0.995695680149098
997,0.995717867364824
997,0.995740054580551
997,0.995762241796277
997,0.995784429012003
997,0.99580661622773
997,0.995828803443456
997,0.995850990659182
997,0.995873177874908
997,0.995895365090635
997,0.995917552306361
997,0.995939739522087
997,0.995961926737814
997,0.99598411395354
997,0.996006301169266
997,0.996028488384993
997,0.996050675600719
997,0.996072862816445
997,0.996095050032171
997,0.996117237247898
997,0.996139424463624
997,0.99616161167935
997,0.996183798895077
997,0.996205986110803
997,0.996228173326529
997,0.996250360542256
997,0.996272547757982
997,0.996294734973708
997,0.996316922189434
997,0.996339109405161
997,0.996361296620887
997,0.996383483836613
997,0.99640567105234
997,0.996427858268066
997,0.996450045483792
997,0.996472232699519
997,0.996494419915245
997,0.996516607130971
997,0.996538794346697
997,0.996560981562424
997,0.99658316877815
997,0.996605355993876
997,0.996627543209603
997,0.996649730425329
997,0.996671917641055
997,0.996694104856782
997,0.996716292072508
997,0.996738479288234
997,0.99676066650396
997,0.996782853719687
997,0.996805040935413
997,0.996827228151139
997,0.996849415366866
997,0.996871602582592
997,0.996893789798318
997,0.996915977014045
997,0.996938164229771
997,0.996960351445497
997,0.996982538661223
997,0.99700472587695
997,0.997026913092676
997,0.997049100308402
997,0.997071287524129
997,0.997093474739855
997,0.997115661955581
997,0.997137849171308
997,0.997160036387034
997,0.99718222360276
997,0.997204410818486
997,0.997226598034213
997,0.997248785249939
997,0.997270972465665
997,0.997293159681392
997,0.997315346897118
997,0.997337534112844
997,0.99735972132857
997,0.997381908544297
997,0.997404095760023
997,0.997426282975749
997,0.997448470191476
997,0.997470657407202
997,0.997492844622928
997,0.997515031838655
997,0.997537219054381
997,0.997559406270107
997,0.997581593485833
997,0.99760378070156
997,0.997625967917286
997,0.997648155133012
997,0.997670342348739
997,0.997692529564465
997,0.997714716780191
997,0.997736903995918
997,0.997759091211644
997,0.99778127842737
997,0.997803465643096
997,0.997825652858823
997,0.997847840074549
997,0.997870027290275
997,0.997892214506002
997,0.997914401721728
997,0.997936588937454
997,0.997958776153181
997,0.997980963368907
997,0.998003150584633
997,0.998025337800359
997,0.998047525016086
997,0.998069712231812
997,0.998091899447538
997,0.998114086663265
997,0.998136273878991
997,0.998158461094717
997,0.998180648310444
997,0.99820283552617
997,0.998225022741896
997,0.998247209957622
997,0.998269397173349
997,0.998291584389075
997,0.998313771604801
997,0.998335958820528
997,0.998358146036254
997,0.99838033325198
997,0.998402520467707
997,0.998424707683433
997,0.998446894899159
997,0.998469082114885
997,0.998491269330612
997,0.998513456546338
997,0.998535643762064
997,0.998557830977791
997,0.998580018193517
997,0.998602205409243
997,0.998624392624969
997,0.998646579840696
997,0.998668767056422
997,0.998690954272148
997,0.998713141487875
998,0.998735328703601
998,0.998757515919327
998,0.998779703135054
998,0.99880189035078
998,0.998824077566506
998,0.998846264782232
998,0.998868451997959
998,0.998890639213685
998,0.998912826429411
998,0.998935013645138
998,0.998957200860864
998,0.99897938807659
998,0.999001575292317
999,0.999023762508043
999,0.999045949723769
999,0.999068136939495
999,0.999090324155222
999,0.999112511370948
999,0.999134698586674
999,0.999156885802401
999,0.999179073018127
999,0.999201260233853
999,0.99922344744958
999,0.999245634665306
999,0.999267821881032
999,0.999290009096758
999,0.999312196312485
999,0.999334383528211
999,0.999356570743937
999,0.999378757959664
999,0.99940094517539
999,0.999423132391116
999,0.999445319606843
999,0.999467506822569
999,0.999489694038295
999,0.999511881254021
999,0.999534068469748
999,0.999556255685474
999,0.9995784429012
999,0.999600630116927
999,0.999622817332653
999,0.999645004548379
999,0.999667191764106
999,0.999689378979832
999,0.999711566195558
999,0.999733753411284
999,0.999755940627011
999,0.999778127842737
999,0.999800315058463
999,0.99982250227419
999,0.999844689489916
999,0.999866876705642
999,0.999889063921369
999,0.999911251137095
999,0.999933438352821
999,0.999955625568547
999,0.999977812784274
999,1


==> Figures/frac3_ks_stat_line.csv <==
x,y
-49.95,0.060841042100421
1048.95,0.060841042100421


==> Figures/shannon_entropy_deposit.csv <==
time,entropy
19125.4729050926,-1.00000008269037e-10
19135.6013657407,1.75573204154639
19154.9163541667,2.26574021777331
19165.5541319444,2.6762107845165
19176.3868287037,2.98236474619707
19194.032025463,2.45629518204679
19205.0765740741,2.55521765842038
19212.4249189815,2.46896101043495
19214.4349884259,2.39762529560437
19216.9196759259,2.45449762591901
19219.0200694444,2.69410419978026
19221.3494328704,2.69647500159807
19223.9871643519,2.78435022776297
19229.5675578704,0.832634215432375
19232.2102430556,0.885410514248836
19235.9758217593,1.00892934443844
19237.9572337963,1.05438800986531
19240.5960763889,1.06314481250936
19243.0559722222,1.13423016387001
19246.2865740741,1.14958361458124
19247.955775463,1.44028493892246
19249.3197569444,1.71992780313388
19251.5679050926,1.77017981299693
19254.4269328704,1.80409648997028
19256.2402662037,1.83951483625666
19259.2449884259,1.88171742982037
19260.0497106481,1.93941784595047
19263.6642939815,1.95719907874897
19268.7772106481,1.98185832766781
19271.3026273148,1.98861348677337
19273.7659606481,2.00574388451865
19278.1541550926,2.01512071307957
19283.2952662037,2.03130378299526
19285.649849537,2.04983291697819
19289.8409606481,2.15815454064055
19292.0280439815,2.18826129063144
19297.8265162037,2.19394690084923
19299.5758217593,2.26336850434847
19300.9195717593,2.50082212414563
19304.3524884259,2.53617063442364
19308.8520717593,2.54006190698476
19310.598599537,2.54436665133832
19312.454849537,2.5820812061905
19313.3429050926,2.60060893390118
19316.4104050926,2.62751674304527
19320.7308217593,2.679916115521
19323.0142939815,2.68252929369798
19324.4679050926,2.69446108532345
19326.8990162037,2.70352220824269
19329.0331828704,2.79739626349264
19330.5733217593,2.84154433099175
19331.9794328704,2.89648818227534
19334.5844328704,2.93424328473388
19337.4780439815,2.98357651847114
19338.3709606481,3.01099377826832
19338.9481828704,3.04345143448878
19342.1029050926,3.05737701137426
19344.0615162037,3.10591066968653
19346.8315162037,3.10856967734492
19348.9116550926,3.12671364405477
19350.3622106481,3.14502178983381
19354.278599537,3.18251995902674
19355.8627662037,3.19520760593017
19360.198599537,3.23394220607528
19363.2255439815,3.25009587473571
19364.7017939815,3.26324446218669
19367.9430439815,3.27309739256392
19370.8051273148,3.32475892596903
19370.928599537,3.59027756845044
19370.9997106481,3.7840016103745
19371.0497106481,3.94194978144702
19371.0788773148,4.09770001172933
19371.0969328704,4.24663416727679
19371.1424884259,4.37756855818409
19371.2133217593,4.49401924677893
19371.7267939815,4.56994619161014
19373.7822106481,4.5711204963919
19374.8384606481,4.57239185193242
19377.6026273148,4.57517770327357
19379.8241550926,4.57916466951078
19381.4629050926,4.5870902068003
19381.5030439815,4.60479766599902
19382.5899884259,4.61269772905401
19383.5608217593,4.62475739914896
19384.0183217593,4.62911632836951
19385.3354050926,4.64080907260786
19387.2022106481,4.64618098171955
19387.9919328704,4.64682757242677
19389.1845717593,4.65026722976562
19390.4038773148,4.65955680010108
19391.7826273148,4.66352408606904
19392.5005439815,4.66616405382398
19394.2201273148,4.67648095112408
19394.6399884259,4.67915831601658
19395.7333217593,4.68084981025115
19396.8062384259,4.68467560879447
19398.1433217593,4.69285164490058
19399.2583217593,4.69997403618683
19400.3738773148,4.71194036811505
19402.5205439815,4.71899994349902
19404.3841550926,4.72379112142433
19405.1480439815,4.73843882709441
19405.5444328704,4.75294194124185
19408.3891550926,4.75841545411411
19409.4190162037,4.76266851937806
19409.7716550926,4.76600478310272
19410.8141550926,4.7686322504164
19411.3313773148,4.77123657375839
19412.0990162037,4.77857928459889
19414.4204050926,4.78642347392938
19416.1231828704,4.78979621655619
19416.8534606481,4.79333531549389
19418.6047106481,4.8032730434142
19420.2763773148,4.80672387809757
19422.4690162037,4.82295870117604
19424.4767939815,4.82707475287708
19427.9059606481,4.8328157037114
19429.7812384259,4.83891062670065
19430.4330439815,4.84505353170904
19431.5606828704,4.8515357394142
19433.0159606481,4.85719809344413
19434.6644328704,4.87552271348308
19436.196099537,4.88492849703019
19437.4945717593,4.88706484422163
19437.9965162037,4.89052946191175
19439.3756828704,4.89300582141277
19439.949849537,4.89687813347614
19440.4580439815,4.89952291527433
19441.0634606481,4.90156203080067
19441.8666550926,4.91879989856167
19442.4633217593,4.93374571758111
19442.9913773148,4.94380646464443
19443.8294328704,4.96387689570368
19444.554849537,4.9653485452664
19445.4958217593,4.97077412343104
19446.6390162037,4.97520338220479
19447.5663773148,4.97803627528936
19448.5927662037,4.9878342956808
19450.0713773148,4.98972390032662
19450.3805439815,4.99159296649143
19451.3230439815,4.99674486966831
19452.1851273148,4.99944112264888
19453.3119328704,5.00123329244194
19454.1749884259,5.00841647851414
19455.5824884259,5.01486637838036
19456.548599537,5.01948945215466
19458.3627662037,5.0242869790679
19459.4465162037,5.02734713627602
19460.6702662037,5.0294127425035
19461.4665162037,5.03465735582826
19461.6487384259,5.08000866634236
19462.2954050926,5.0894145019958
19462.8213773148,5.01372058229986
19463.286099537,5.01880854812678
19464.1501273148,5.02298756142617
19464.857349537,5.03636496700157
19465.5376273148,5.04862759276648
19466.2163773148,5.05732189056766
19468.511099537,5.06086380171671
19468.9526273148,5.06353801633853
19470.1213773148,5.06669880186287
19471.611099537,5.07276699651502
19472.0509606481,5.08011319297005
19472.6272106481,5.08136520223122
19473.6458217593,5.08361527820812
19474.7438773148,5.08577077209277
19475.4129050926,5.08736424845257
19476.3681828704,5.09518762285684
19476.8733217593,5.09692859811895
19478.5349884259,5.10319231316799
19479.8645717593,5.11854093738213
19480.5269328704,5.1313848527976
19481.2642939815,5.14054150130175
19481.9556828704,5.1499151251667
19482.6180439815,5.17118601418588
19484.1640162037,5.17356344636191
19485.5058217593,5.18156653835527
19486.0331828704,5.18544840371884
19486.764849537,5.18964723814536
19487.332349537,5.19603778057951
19488.6074884259,5.20209783768234
19490.1588773148,5.20464166830468
19492.5765162037,5.208926528392
19493.326099537,5.21663092988311
19494.0806828704,5.22285821856857
19495.4642939815,5.22550635299906
19496.6855439815,5.2278625084315
19497.4669328704,5.23121326305095
19498.4527662037,5.23485108871371
19499.4184606481,5.24145373363193
19500.4292939815,5.24330529296742
19501.5481828704,5.25141656366263
19502.3924884259,5.25330465186377
19503.496099537,5.25890038460543
19504.7374884259,5.27576324240012
19505.4454050926,5.2974288800722
19505.9605439815,5.30054783301059
19506.7965162037,5.30435522626396
19507.4784606481,5.31382365231345
19508.6229050926,5.32354661034872
19509.4208217593,5.33253829623751
19510.0380439815,5.33891969499069
19511.224849537,5.34534874981623
19512.7976273148,5.35158157348321
19514.3402662037,5.35957957985555
19516.4708217593,5.36242895467296
19517.7476273148,5.36694031245671
19518.5641550926,5.3688144361513
19520.304849537,5.37073816738681
19520.7438773148,5.37636497256868
19521.6938773148,5.37998822019253
19522.5617939815,5.38298176640356
19523.3984606481,5.38920369302374
19523.857349537,5.39371789916006
19524.267349537,5.3969694585191
19525.2755439815,5.40004786182794
19527.1617939815,5.40189631264522
19528.3492939815,5.40610592525474
19529.1891550926,5.41270137441134
19530.5313773148,5.41428002783798
19531.1866550926,5.41705424613758
19532.5047106481,5.42053040512772
19533.3344328704,5.42365211930261
19533.7413773148,5.42923707709156
19533.7547106481,5.43264715480066
19533.7737384259,5.43553402513929
19533.8024884259,5.43915765936258
19534.0483217593,5.4418868429273
19535.1462384259,5.44443219323214
19536.0383217593,5.44753672069905
19536.664849537,5.45208160170403
19537.3565162037,5.45497902738464
19537.5913773148,5.45766707947194
19538.2467939815,5.46214966108425
19538.8742939815,5.46725325610629
19539.2251273148,5.47177704089666
19539.2751273148,5.47572326690478
19540.3447106481,5.4791639878906
19541.4670717593,5.48293185871039
19541.6963773148,5.48887084147576
19542.6387384259,5.49257159526115
19543.7702662037,5.49370574012223
19544.4204050926,5.49473386671062
19545.1681828704,5.49796595610106
19547.0015162037,5.50257702867825
19547.6765162037,5.50855030435688
19548.5742939815,5.51210906873243
19549.7483217593,5.51582115608849
19550.5576273148,5.52050603173221
19551.5294328704,5.52573828354161
19552.4995717593,5.52980729596496
19553.5499884259,5.54441967969722
19554.3815162037,5.54880237750237
19555.2040162037,5.55084074412284
19556.8972106481,5.5524426040111
19557.9706828704,5.55487179047117
19558.6441550926,5.55964510709799
19559.5372106481,5.56576653353175
19559.9079050926,5.5681388667027
19561.238599537,5.57199509916913
19562.0331828704,5.57653108840963
19563.1745717593,5.58437479097474
19564.1856828704,5.5897426273893
19566.6042939815,5.59441908979744
19567.6349884259,5.59625905686121
19568.6606828704,5.59783909569326
19569.3316550926,5.59944924808498
19569.8504050926,5.60055477947737
19570.421099537,5.60220064600252
19571.4091550926,5.60636541606752
19572.9572106481,5.61137652662198
19573.488599537,5.61402600768532
19575.0972106481,5.61885612318943
19575.7716550926,5.62540281219617
19576.1965162037,5.62769057232352
19576.6797106481,5.64257471172373
19577.5529050926,5.64526062568962
19578.3033217593,5.65248633129979
19579.4658217593,5.65498149640815
19580.6780439815,5.65780402439199
19581.6945717593,5.66008106699431
19582.0434606481,5.66455956775188
19582.5679050926,5.66631379166826
19583.251099537,5.67371862442038
19583.5883217593,5.67596768847141
19584.3556828704,5.6872492389046
19585.0734606481,5.69083534930388
19585.6576273148,5.70006471140896
19586.3816550926,5.70386169955665
19587.2997106481,5.7141140827723
19587.6394328704,5.71745924515832
19589.0680439815,5.72218104121865
19590.0034606481,5.72667758669029
19590.6556828704,5.73020495380583
19590.9758217593,5.7325030942254
19592.2867939815,5.73686836942813
19593.1313773148,5.73809347072677
19593.644849537,5.74176571634082
19594.8681828704,5.74260235813244
19595.8544328704,5.74790359055675
19597.2320717593,5.749695118167
19597.9269328704,5.75056866799118
19598.8252662037,5.75161238284623
19599.5763773148,5.75496512301065
19600.4365162037,5.75928178562642
19601.5069328704,5.76118020568955
19602.4038773148,5.76767550760092
19602.9892939815,5.76954360373028
19604.0162384259,5.77404870953045
19604.909849537,5.78151098854525
19606.3295717593,5.78426228285961
19606.5654050926,5.78980451356108
19606.9019328704,5.79206509430426
19607.5609606481,5.79422449932942
19608.3324884259,5.79645351725939
19608.6772106481,5.79962023771256
19609.2408217593,5.80398410071065
19610.1277662037,5.80506357945994
19610.7706828704,5.80686725993779
19612.073599537,5.80917340247541
19613.3034606481,5.81673329332685
19614.0609606481,5.8229293771008
19614.4744328704,5.82409005050691
19615.2390162037,5.82698053648011
19616.2444328704,5.82877900628283
19616.8547106481,5.83253993698616
19617.7731828704,5.83309721339411
19619.7351273148,5.83858801713724
19620.528599537,5.83938889793233
19621.0677662037,5.8423411994458
19621.4238773148,5.84286752390653
19621.8115162037,5.85387942529983
19622.5508217593,5.85892384387438
19623.4597106481,5.86036663518636
19624.3941550926,5.86415717953897
19625.1119328704,5.8686827835367
19625.7351273148,5.87160838474826
19626.4665162037,5.87214331337031
19627.7324884259,5.87419503532589
19628.182349537,5.87521437974289
19628.7004050926,5.87837557885886
19629.3008217593,5.88098298561263
19629.9602662037,5.88365448108779
19630.9049884259,5.88400834897023
19631.1955439815,5.88972213492862
19631.5055439815,5.895532955179
19631.7849884259,5.90305982369928
19632.2516550926,5.9082461897622
19632.8513773148,5.91002706767046
19633.1395717593,5.91577095837851
19633.5152662037,5.91882664068906
19634.0099884259,5.92323613593722
19634.542349537,5.92552394172584
19634.8624884259,5.92761635998289
19635.6924884259,5.93330482139474
19636.3663773148,5.9378579716202
19636.8656828704,5.94012174529391
19637.7842939815,5.94337173074249
19638.2738773148,5.94528713029159
19639.6019328704,5.94779998366165
19640.1304050926,5.95022576789158
19640.8315162037,5.9530862702838
19641.457349537,5.95794367371867
19642.1438773148,5.96315262925661
19642.5709606481,5.96435989855973
19643.2080439815,5.96664661044249
19643.8792939815,5.96832652695368
19644.8247106481,5.9696086759271
19646.4349884259,5.9708734945141
19647.8981828704,5.97405737571829
19648.6502662037,5.97770911695626
19649.2758217593,5.98039712405713
19649.9281828704,5.98303939201507
19650.624849537,5.98783966682264
19651.4649884259,5.99298110817812
19651.8208217593,5.99362748054763
19652.063599537,5.9992426984517
19652.1790162037,6.01168231933295
19653.1315162037,6.0163790179701
19653.7970717593,6.01998783120405
19654.1026273148,6.02474398675085
19655.0099884259,6.02690348523798
19655.4087384259,6.03661354474741
19655.8776273148,6.0430210550095
19656.386099537,6.04478343285479
19656.8508217593,6.0467023313132
19657.4820717593,6.05008035710232
19658.8527662037,6.05417833917245
19659.2604050926,6.05658212435379
19659.7679050926,6.05914422082203
19660.2397106481,6.06054444617966
19660.6352662037,6.06184406825621
19661.0809606481,6.06401741379434
19661.5263773148,6.06540603587482
19662.1776273148,6.07184730822169
19663.2345717593,6.07764794692887
19663.9484606481,6.08347317274061
19664.2916550926,6.09087340593124
19664.7481828704,6.09668473004953
19665.5540162037,6.10029301649456
19665.8629050926,6.10319122918821
19666.7291550926,6.10529387752044
19667.0287384259,6.10919852335789
19667.6719328704,6.11298062713244
19668.2355439815,6.11815068352641
19668.6822106481,6.12120159703693
19669.2927662037,6.12647457513889
19669.6706828704,6.13106385788855
19670.2944328704,6.13765041917671
19670.6488773148,6.14074665131543
19671.2992939815,6.14816301916513
19672.2245717593,6.15315265261087
19673.0194328704,6.15693535748404
19673.387349537,6.161592012998
19674.072349537,6.1652611548507
19674.4779050926,6.16834065696634
19675.1965162037,6.17379682421584
19675.5024884259,6.18021761007421
19676.2983217593,6.18215473997452
19676.8256828704,6.18337914992252
19677.0942939815,6.18446171666413
19678.1419328704,6.19055359642054
19678.7190162037,6.19254036584528
19679.6169328704,6.19678051278258
19680.0167939815,6.20005597915991
19680.8162384259,6.20235952152573
19681.3229050926,6.20511430965772
19681.9124884259,6.20946972010633
19682.4065162037,6.21155164252556
19682.7891550926,6.21602766600927
19683.2956828704,6.21905939232988
19683.9815162037,6.22245417612364
19684.7077662037,6.22738204245348
19685.6209606481,6.23194794416008
19686.4838773148,6.23401853057764
19686.9992939815,6.23552548505957
19688.1201273148,6.23799283287742
19688.7881828704,6.24254865517077
19689.2492939815,6.24577601790555
19689.8254050926,6.24893838429223
19690.8287384259,6.2522969154211
19691.5583217593,6.25687310007808
19691.8422106481,6.25940149202534
19692.0791550926,6.26304516257403
19692.2477662037,6.26504905182657
19692.8591550926,6.26743804452357
19694.3065162037,6.26953150728301
19695.7129050926,6.27281717080577
19696.9740162037,6.27783660053772
19698.1381828704,6.27958345741988
19698.8152662037,6.28468018353626
19699.8754050926,6.28748490936817
19701.0481828704,6.29232754875108
19701.861099537,6.29406276009942
19702.9256828704,6.3003803308942
19703.7812384259,6.30743686543708
19704.7580439815,6.31179864041549
19705.3279050926,6.31502034704211
19706.1969328704,6.31857625546571
19706.9754050926,6.32352283339029
19708.0934606481,6.32588283088649
19708.9902662037,6.32870250869091
19709.9912384259,6.33031606798453
19710.1491550926,6.33147963720932
19710.1806828704,6.33264562011619
19710.2327662037,6.33371595568116
19710.3363773148,6.3352671278728
19710.4415162037,6.33824760387321
19711.8390162037,6.34174735791536
19712.4524884259,6.34459598097053
19713.3229050926,6.34707653323946
19713.8862384259,6.35162995047072
19714.8690162037,6.35324717838321
19716.2012384259,6.35769938933458
19717.2149884259,6.36329443933575
19718.0216550926,6.3685301277445
19718.571099537,6.37289438019068
19718.8255439815,6.37775361725631
19719.204849537,6.38068449229954
19719.9181828704,6.38796561278985
19720.5338773148,6.38993567762257
19721.7997106481,6.39255888430573
19722.899849537,6.39453823259801
19723.3515162037,6.39627358355818
19723.8205439815,6.39924033708383
19724.7502662037,6.40110433536547
19725.3442939815,6.40334183309236
19726.0513773148,6.40469728688966
19726.7163773148,6.40944393387341
19727.2015162037,6.4138209852095
19727.8784606481,6.41681314269198
19728.7105439815,6.41898562391435
19729.3174884259,6.42273408966343
19729.749849537,6.42612550446955
19730.184849537,6.42801224698635
19730.6780439815,6.42886132052246
19731.314849537,6.43247007349484
19732.2176273148,6.43506911507695
19733.2605439815,6.43970557767668
19734.231099537,6.44394507207074
19735.5227662037,6.44903179076431
19736.0590162037,6.45367870175796
19736.316099537,6.45503391119227
19737.1138773148,6.45749250422819
19737.8934606481,6.45872845247515
19738.6506828704,6.46373031957365
19739.6627662037,6.46562059797294
19740.5602662037,6.46731170123867
19741.1116550926,6.46909825252103
19741.8119328704,6.47054437147001
19742.7649884259,6.47317122762876
19743.6347106481,6.47502758829536
19744.279849537,6.47824463388182
19744.8188773148,6.48025495782766
19745.2206828704,6.48288465137093
19746.3062384259,6.48578252986571
19746.6724884259,6.49003482817519
19747.126099537,6.49307826710644
19747.952349537,6.49642827071249
19748.6454050926,6.4970256350457
19749.2440162037,6.4990531157628
19749.9966550926,6.5018928884441
19750.3158217593,6.50590198219278
19750.8192939815,6.5006251547281
19751.1209606481,6.50219922287101
19751.707349537,6.50498253963518
19752.1454050926,6.50619441047924
19752.5370717593,6.50800042025606
19753.0726273148,6.50923186853423
19753.897349537,6.51061800664889
19754.5870717593,6.51347946970885
19755.2467939815,6.51490242969897
19756.3434606481,6.51843169927647
19757.008599537,6.52040978500149
19758.0312384259,6.52433351358589
19758.9067939815,6.52629645218863
19759.3292939815,6.52762286602513
19760.2174884259,6.52927812698982
19761.8041550926,6.53249602928747
19763.3074884259,6.53724960329515
19764.7590162037,6.53900013203245
19765.7631828704,6.5407382698252
19766.607349537,6.54646504736785
19767.4416550926,6.55023986167547
19768.5912384259,6.55285215318
19769.7480439815,6.55588312629323
19770.4033217593,6.55725183582716
19770.7252662037,6.56040144337883
19770.9416550926,6.56211289130015
19771.3081828704,6.56716881384014
19771.9163773148,6.56805797138839
19772.6038773148,6.56908736455287
19773.1481828704,6.57374129080811
19773.9333217593,6.57986476292158
19774.6697106481,6.58154679134136
19775.3188773148,6.58371905026831
19776.0327662037,6.58673456332993
19776.4626273148,6.58901661033446
19776.8809606481,6.59122965515011
19777.3340162037,6.59460004652916
19777.7149884259,6.5992892087067
19778.4674884259,6.602558327878
19779.0955439815,6.60458918883042
19779.6012384259,6.60868164964578
19780.3724884259,6.61044218436229
19780.688599537,6.61398703117207
19781.7458217593,6.61650561892736
19782.9056828704,6.6207194316712
19783.5322106481,6.62463672622392
19785.1780439815,6.6282516775119
19785.9212384259,6.63032234728393
19786.1333217593,6.63236072475407
19786.4929050926,6.63410087841119
19787.4238773148,6.63718084099859
19789.0530439815,6.64140323845608
19789.5067939815,6.64509698338873
19790.4579050926,6.64660228766781
19790.7952662037,6.6485038766603
19791.7155439815,6.6513166811897
19792.3815162037,6.65374960520091
19792.9388773148,6.65823969198171
19793.3941550926,6.66282524692368
19793.681099537,6.66523250757136
19793.7627662037,6.66681008493037
19794.0233217593,6.66892468884282
19794.3704050926,6.67352429207531
19794.5999884259,6.67778950143745
19795.2940162037,6.6851788253562
19796.1205439815,6.6904174645018
19796.9490162037,6.69487478385315
19797.1972106481,6.70079483330353
19798.2030439815,6.70452794548256
19798.9758217593,6.70644576147201
19799.6870717593,6.70853355729452
19800.4252662037,6.71197794202306
19800.9191550926,6.71448691310088
19801.6065162037,6.71719617657596
19802.7590162037,6.72030711315837
19803.5219328704,6.72326336613779
19803.9629050926,6.72584736745991
19804.5680439815,6.73024915298616
19805.5297106481,6.73389074920317
19806.2442939815,6.73615726679064
19806.6762384259,6.73872484754552
19807.4181828704,6.74087856944782
19807.7026273148,6.7423452699636
19808.1074884259,6.7444101640603
19809.1838773148,6.74787478263124
19810.5616550926,6.74968416816567
19810.8874884259,6.75080336998053
19812.092349537,6.75185817561628
19812.9765162037,6.75441543683125
19813.5242939815,6.75639783334244
19813.911099537,6.76204402724148
19813.9197106481,6.76408551662255
19813.9266550926,6.76607579485085
19813.9383217593,6.76786074884399
19813.9433217593,6.77024693194564
19813.9752662037,6.77190755580414
19814.758599537,6.77269496782315
19816.144849537,6.77544224692322
19816.8666550926,6.77863147165935
19817.4267939815,6.78173604150321
19817.9747106481,6.78501917374513
19819.0252662037,6.78700891430466
19819.6106828704,6.78993283608073
19819.9770717593,6.78994170120967
19821.3872106481,6.79240080587733
19822.0466550926,6.79481839068103
19822.7140162037,6.79856574825376
19822.9001273148,6.8006828814537
19823.5890162037,6.80471647358107
19824.2447106481,6.80664584615323
19824.9988773148,6.8073471319154
19826.3741550926,6.80940806070776
19827.2709606481,6.81335014831793
19827.7394328704,6.81453345718278
19828.0613773148,6.81947667185197
19828.5519328704,6.82059400469348
19828.959849537,6.82196196913011
19829.3431828704,6.82382883839948
19829.6537384259,6.8240378674121
19829.996099537,6.82455633583165
19830.4922106481,6.82529627916472
19830.9269328704,6.82600087114387
19831.6372106481,6.82659721478551
19832.1691550926,6.82798831653235
19832.7524884259,6.83054210706349
19833.1116550926,6.83412603251453
19833.7070717593,6.83652097776464
19834.151099537,6.83770715184415
19834.8544328704,6.83954761105026
19835.1142939815,6.84063079210883
19835.537349537,6.84245380809844
19835.9252662037,6.84361514908709
19836.3144328704,6.84509560806885
19836.5166550926,6.84674341066623
19836.8133217593,6.84747836986293
19837.2402662037,6.8480243222878
19837.6088773148,6.84931901313148
19837.9237384259,6.7822706592893
19838.5226273148,6.78501161665955
19838.8883217593,6.78923555356074
19839.2019328704,6.79051432861928
19839.2333217593,6.79760212951797
19839.3408217593,6.80275432847098
19839.7452662037,6.80481954917293
19839.8672106481,6.80807038496329
19839.9706828704,6.81144715563621
19840.0909606481,6.81289587013649
19840.3054050926,6.81415277496204
19840.5866550926,6.81473878749514
19840.9151273148,6.81682715219502
19841.1720717593,6.81840175129301
19841.6492939815,6.8196167592508
19842.2177662037,6.82150716216501
19842.6209606481,6.82335808488214
19842.8570717593,6.82399634815159
19843.3487384259,6.8256254864691
19843.7292939815,6.82701902052076
19844.2066550926,6.82966796831666
19844.3976273148,6.83257077318722
19844.796099537,6.83374278964997
19845.0484606481,6.83584335414539
19845.3491550926,6.83952707952654
19845.4617939815,6.84188302137983
19845.8004050926,6.84297524407629
19846.1469328704,6.84519023803603
19846.5587384259,6.84729136059452
19846.8042939815,6.85067239523605
19847.0517939815,6.85177693997162
19847.5130439815,6.85291044938418
19847.7356828704,6.85449872510861
19847.993599537,6.85683853828489
19848.589849537,6.85963976933979
19848.6883217593,6.86235930659035
19849.2192939815,6.86297352049244
19849.6609606481,6.86385348085799
19849.9574884259,6.86646598818471
19850.4490162037,6.86797747350612
19850.7479050926,6.87049441436172
19850.8276273148,6.87211687959662
19851.0991550926,6.87365880566914
19851.4380439815,6.87491079963245
19851.5647106481,6.87669262404105
19851.8991550926,6.87968531013823
19852.4015162037,6.88082774244303
19852.6402662037,6.88127179522305
19853.2354050926,6.88305973625522
19853.6795717593,6.8852708022428
19854.3862384259,6.88681075675811
19854.9137384259,6.8872448490998
19855.3599884259,6.88856308797628
19855.7997106481,6.88966393133711
19856.2583217593,6.89108445202544
19856.7354050926,6.89251986010641
19857.0077662037,6.89336465771225
19857.1015162037,6.89817759642792
19857.3752662037,6.90143535018539
19857.8602662037,6.90307100250484
19858.1204050926,6.90371559775651
19858.542349537,6.90551338666405
19858.7809606481,6.90743493934529
19858.9888773148,6.90865625700858
19859.4547106481,6.91138310716522
19859.8669328704,6.9134817782366
19860.0838773148,6.91639970358322
19860.257349537,6.91873479229067
19860.4084606481,6.92010648700151
19860.6559606481,6.92083083338476
19861.147349537,6.92264793789496
19861.4081828704,6.92392412058265
19861.7904050926,6.92468978028675
19862.2329050926,6.92614775630019
19862.6824884259,6.92789407567501
19863.0855439815,6.93167881217301
19863.3795717593,6.93288843704303
19863.7480439815,6.93335539221868
19864.0497106481,6.93619001392646
19864.3852662037,6.93700654796414
19864.9906828704,6.93908397417586
19865.2354050926,6.94215184845169
19865.3488773148,6.94378431971889
19865.4287384259,6.94766268838603
19865.6717939815,6.95070151189354
19866.1966550926,6.95183682445421
19866.404849537,6.95324908787397
19866.7597106481,6.95593650607001
19866.9416550926,6.95644235394175
19867.3183217593,6.95854222501352
19867.6344328704,6.96008839479878
19867.9158217593,6.96181288088906
19868.237349537,6.94528562435322
19868.3379050926,6.94636520350686
19868.5649884259,6.94734670837997
19868.7005439815,6.9485598102915
19869.0487384259,6.9488878793175
19869.3122106481,6.95006456694545
19869.4437384259,6.95186617168836
19869.6374884259,6.95382393281173
19869.7197106481,6.95492818598644
19869.9962384259,6.95542362138246
19870.1677662037,6.95740380919172
19870.3670717593,6.95543633974663
19870.8394328704,6.95740979551982
19871.3269328704,6.9593996951065
19871.7563773148,6.96115777054445
19872.1404050926,6.96304201243846
19872.3270717593,6.9649782920613
19872.4669328704,6.96777356686808
19872.701099537,6.96845068671381
19873.0320717593,6.96901266764992
19873.3476273148,6.97004461999975
19873.4724884259,6.97097963240948
19873.5663773148,6.9727566330535
19873.8140162037,6.97538195399069
19874.1681828704,6.97693779052581
19874.3695717593,6.97887314479858
19874.6509606481,6.979314324289
19874.8687384259,6.98098064584367
19875.1926273148,6.98224104311148
19875.374849537,6.98461246518612
19875.4970717593,6.98686895598951
19875.6429050926,6.98954976905724
19875.7599884259,6.99310652895658
19876.0062384259,6.99637730353574
19876.1577662037,7.0004593960485
19876.4838773148,7.00170613597915
19876.8442939815,7.00369184608373
19877.1351273148,7.00540013650279
19877.2109606481,7.00665192158557
19877.2866550926,7.00788839075748
19877.4402662037,7.01051161010631
19877.6652662037,7.01189851831227
19878.044849537,7.01326306792075
19878.3056828704,7.01445341445
19878.6366550926,7.01622049428117
19878.9356828704,7.01821678884999
19879.5137384259,7.02011255016729
19879.7066550926,7.02164012151647
19879.932349537,7.02320324513489
19880.0962384259,7.02488317425252
19880.3630439815,7.02743111293027
19880.6624884259,7.0281205895165
19880.8663773148,7.03012780770546
19881.1491550926,7.03197254516778
19881.3074884259,7.03258910840536
19881.7972106481,7.03352425407559
19882.2149884259,7.03520514050345
19882.7394328704,7.03602846146702
19883.1433217593,7.03802819251693
19883.5790162037,7.03905178579572
19883.8544328704,7.04079187891685
19884.1126273148,7.04391786273524
19884.664849537,7.04462021539948
19885.0617939815,7.04604485700093
19885.5322106481,7.04821591604191
19885.8308217593,7.05082704289484
19886.0651273148,7.05252386143466
19886.4390162037,7.05379733164592
19886.8181828704,7.0546823983459
19887.3255439815,7.0555930375589
19887.8909606481,7.05868013468287
19888.1133217593,7.06157534685651
19888.4341550926,7.06225227435468
19888.6667939815,7.06337402139586
19889.1005439815,7.0650092001915
19889.332349537,7.06689903478731
19889.6915162037,7.07054520596469
19890.2956828704,7.07356285831705
19890.7487384259,7.07467463835425
19891.3906828704,7.07696189795908
19891.5605439815,7.07731052305431
19891.7433217593,7.07748841567961
19892.0274884259,7.07797645689419
19892.3919328704,7.07811965621208
19892.7897106481,7.07877103626766
19893.6470717593,7.07994590990759
19893.8755439815,7.081634622203
19894.3033217593,7.08216015813159
19894.6758217593,7.08352444503126
19894.9977662037,7.08414231998262
19895.5374884259,7.08536811393831
19895.7779050926,7.08615658684673
19896.2041550926,7.0870889595121
19896.6931828704,7.0885060635989
19896.7806828704,7.08858558579611
19896.7892939815,7.08864935196508
19896.9363773148,7.08891250227458
19897.0726273148,7.0881887355281
19897.3751273148,7.08996783807288
19897.8187384259,7.09052633059559
19898.0945717593,7.09084257487606
19898.4569328704,7.09188865555898
19898.7963773148,7.09224138097381
19899.1734606481,7.09526395390992
19899.6388773148,7.09616827309709
19899.9647106481,7.09730586248589
19900.8499884259,7.09943501761602
19901.2045717593,7.10084230348991
19901.5545717593,7.10358555896028
19901.7783217593,7.10543072029333
19902.4369328704,7.10830139997885
19902.6329050926,7.11052799349754
19902.9241550926,7.11162871829218
19903.2334606481,7.11216189480383
19903.6470717593,7.11315621662852
19903.8563773148,7.11410683692571
19904.3855439815,7.11540076029135
19904.7088773148,7.11660922002928
19905.0667939815,7.11792258950927
19905.3115162037,7.11982003018112
19905.7730439815,7.12106860484742
19906.0802662037,7.12257201895013
19906.6033217593,7.1237562449837
19906.9344328704,7.12432588913081
19907.3252662037,7.12692072375348
19907.8487384259,7.12848399026483
19908.6906828704,7.12939972554353
19909.2829050926,7.13056392207908
19909.6947106481,7.13135952525742
19910.1612384259,7.13295414907054
19910.6716550926,7.13447166497447
19910.961099537,7.13469223347761
19911.0730439815,7.13579376869812
19911.6702662037,7.13749719024039
19912.3437384259,7.1391517675805
19912.736099537,7.1411960700991
19913.1341550926,7.14563658612468
19913.8658217593,7.14792494586854
19914.3512384259,7.15020487084939
19915.1002662037,7.15132622453935
19915.5070717593,7.15307033688742
19916.1383217593,7.15352083949429
19916.542349537,7.15415493621834
19916.9417939815,7.15503697711723
19917.3594328704,7.15567755124302
19917.8744328704,7.15609935802578
19918.189849537,7.15692389115915
19918.7480439815,7.15817633841763
19919.0156828704,7.15945237579633
19919.094849537,7.16036176871326
19919.3531828704,7.16099335819635
19919.6381828704,7.16340932450989
19920.1527662037,7.16399529477151
19920.5906828704,7.16434256661332
19920.8190162037,7.16512740252607
19921.3379050926,7.16138778813335
19921.6442939815,7.16170028918345
19922.106099537,7.1629702297272
19922.5487384259,7.16345316232051
19922.6838773148,7.16481584082118
19923.1949884259,7.16532149215915
19923.983599537,7.1681582785943
19924.2942939815,7.16909487279291
19924.6259606481,7.16941380767938
19925.1680439815,7.16995588534131
19925.3397106481,7.17097074695905
19925.6241550926,7.17358322659626
19926.507349537,7.17575406350807
19926.932349537,7.17739437704346
19927.388599537,7.17834711752448
19927.7290162037,7.1805789357388
19928.4541550926,7.1809152859805
19928.8905439815,7.18184849506921
19929.1099884259,7.18281811729701
19929.629849537,7.18388761702954
19930.1049884259,7.17974481677817
19930.7476273148,7.18055845691281
19931.2320717593,7.18103405172804
19932.3124884259,7.18282615014061
19932.7466550926,7.18326128197277
19933.0606828704,7.18450482155218
19933.4351273148,7.18611507988162
19933.7113773148,7.18710225315548
19934.1012384259,7.1877177635077
19934.8552662037,7.18838368228508
19935.2299884259,7.18993659724357
19935.5997106481,7.19247534575607
19935.8579050926,7.19359835463479
19936.0991550926,7.19424355290039
19936.5455439815,7.19599563320154
19936.6812384259,7.19680462406106
19936.8630439815,7.19721023518338
19937.1709606481,7.19758871901128
19937.6201273148,7.19859112392004
19937.7804050926,7.19937280588357
19937.931099537,7.20003957131652
19938.3933217593,7.20069817478584
19938.7374884259,7.202295731436
19938.9444328704,7.2034169137136
19939.307349537,7.20394763911218
19939.4399884259,7.20509251081305
19939.8483217593,7.20528138856783
19939.986099537,7.20568660409399
19940.6955439815,7.20688523459366
19941.1951273148,7.20790540229725
19941.7306828704,7.20870464280829
19942.2345717593,7.20888764380813
19942.7277662037,7.21011583130076
19943.0063773148,7.21100700529359
19943.1290162037,7.21240888896139
19943.3677662037,7.21316291815923
19943.6691550926,7.21399822580519
19943.9812384259,7.21464191156673
19944.2702662037,7.21541229093797
19945.393599537,7.21595059192794
19945.8006828704,7.21690889314975
19946.5663773148,7.21742483237657
19946.9338773148,7.21811889316183
19947.8819328704,7.21919943763856
19948.409849537,7.22032156355889
19948.6084606481,7.22154113840473
19948.739849537,7.22233567125008
19948.9479050926,7.22354302323089
19949.1197106481,7.22459526269754
19949.3363773148,7.22593453094541
19949.6819328704,7.22840304560964
19950.1601273148,7.23032895647665
19950.3572106481,7.23274352695535
19950.5708217593,7.23403731010217
19950.7283217593,7.23590863070789
19950.9784606481,7.23702766740697
19951.3588773148,7.23821030781092
19951.5313773148,7.23927712992214
19951.9417939815,7.23982143846244
19952.2919328704,7.24061936897576
19952.5713773148,7.2422680044917
19952.7090162037,7.2429673823576
19953.3499884259,7.24452676573349
19953.6026273148,7.24655986376689
19954.0258217593,7.24715558391016
19954.2742939815,7.24847094108698
19954.3563773148,7.25070433620228
19954.4455439815,7.2531484403945
19954.6215162037,7.25533553641564
19954.7654050926,7.25666524252075
19954.9763773148,7.25688780697195
19955.1126273148,7.25818135373146
19955.289849537,7.26072540110825
19955.3937384259,7.26197209088499
19955.6117939815,7.26313961112255
19955.8629050926,7.26395280709336
19956.0876273148,7.26413172844221
19956.4052662037,7.26628663762631
19956.5745717593,7.26734118771919
19956.8806828704,7.26831307315087
19957.1754050926,7.26903456757235
19957.3924884259,7.26997903332558
19957.7759606481,7.27165514084511
19958.0699884259,7.27267582208459
19958.2031828704,7.27402918451706
19958.6776273148,7.27485907963812
19958.9190162037,7.27521208400365
19959.1234606481,7.27860282820144
19959.4587384259,7.27917640389223
19959.9688773148,7.28075590041958
19960.1545717593,7.28232831474161
19960.3874884259,7.28280131994205
19960.7591550926,7.28432700783125
19960.8645717593,7.28553492880336
19961.1029050926,7.28795732143069
19961.3016550926,7.28963792003831
19961.662349537,7.29081424236604
19962.0033217593,7.2914426086432
19962.2138773148,7.29217521013537
19962.5229050926,7.29282710313049
19962.7456828704,7.29420243751098
19963.046099537,7.29549152572609
19963.374849537,7.29697924985393
19963.6499884259,7.29842728414028
19963.9191550926,7.29890097643786
19964.2904050926,7.29912139658371
19964.6322106481,7.2997202929129
19965.0162384259,7.30027140837993
19965.3067939815,7.30101455082682
19965.5026273148,7.30115243491701
19965.6349884259,7.30196897499711
19965.7544328704,7.30364047427566
19965.9081828704,7.30410381558716
19966.3281828704,7.30458367356247
19966.6972106481,7.30501571033078
19966.9213773148,7.3054571190117
19967.2542939815,7.30625002356288
19967.484849537,7.30713487046877
19967.6852662037,7.30792983200594
19967.8491550926,7.30870006376485
19968.272349537,7.30918913834921
19968.6269328704,7.31034559902097
19968.8463773148,7.31168739410792
19969.1354050926,7.31427835415639
19969.3359606481,7.31490443165067
19969.4831828704,7.31578622516293
19969.7013773148,7.3166100049419
19969.977349537,7.31724083941625
19970.439849537,7.31755543739601
19970.7379050926,7.31776769416628
19970.9081828704,7.31911104642784
19971.0369328704,7.3197656364938
19971.3251273148,7.32059911840269
19971.426099537,7.32190176919686
19971.6380439815,7.32218265303661
19971.8070717593,7.32417575423073
19972.131099537,7.32559633401297
19972.4467939815,7.32800752044481
19972.6590162037,7.32913510313803
19973.0591550926,7.33070078569769
19973.3684606481,7.33149072490751
19973.6204050926,7.33231301925981
19974.0909606481,7.33309805586768
19974.5377662037,7.33333946284506
19974.9655439815,7.3347306458846
19975.2908217593,7.33526390913132
19975.6426273148,7.33774196892471
19975.8122106481,7.33845125681319
19976.4002662037,7.34012041627423
19976.5441550926,7.34142151392459
19976.8562384259,7.34251502403071
19977.3240162037,7.34372637430349
19977.6076273148,7.34434478493291
19977.9388773148,7.34492827075809
19978.2912384259,7.34607655414168
19978.541099537,7.34654492079973
19978.784849537,7.34719697079773
19979.0320717593,7.34839608392318
19979.2845717593,7.35024941433014
19979.6138773148,7.35118922389947
19979.8324884259,7.35200903271635
19979.9529050926,7.35231076874606
19980.2865162037,7.35280857191226
19980.6379050926,7.35339883937842
19980.7762384259,7.35490283066178
19981.0917939815,7.35607759186785
19981.7233217593,7.35797206208491
19981.9352662037,7.35889310470715
19982.1226273148,7.35941703375205
19982.3641550926,7.36140171811868
19982.6845717593,7.36313365157584
19982.8417939815,7.36462787504339
19983.3552662037,7.36552817927224
19983.7933217593,7.36730017945975
19983.9338773148,7.36884168417425
19984.1904050926,7.37210554081002
19984.5377662037,7.37282225416064
19984.7516550926,7.37375397091292
19985.1233217593,7.37437034285432
19985.6612384259,7.37569497521406
19985.9940162037,7.37661153561239
19986.3191550926,7.37684108730153
19986.4679050926,7.37821836420913
19986.9888773148,7.37890724994442
19987.4051273148,7.37975490045953
19987.8199884259,7.38006634574387
19988.2384606481,7.38212792269969
19988.7791550926,7.38278354448909
19989.3909606481,7.38395006471087
19990.1212384259,7.38586504260205
19990.4631828704,7.38798458300879
19990.9776273148,7.38945292289462
19991.3233217593,7.39040243920707
19991.628599537,7.39105037441946
19992.0779050926,7.39231330131956
19992.3645717593,7.39372788364385
19992.6991550926,7.3949723012187
19993.0267939815,7.39669319366404
19993.269849537,7.39936573347752
19993.4570717593,7.40105545100153
19993.8474884259,7.40240624681797
19994.2034606481,7.40502471546919
19994.464849537,7.40779847732907
19994.7681828704,7.40820324509628
19995.0451273148,7.4099779813148
19995.4641550926,7.41137641403368
19995.987349537,7.41228053762009
19996.349849537,7.41333825577818
19996.5879050926,7.41386664312458
19996.8008217593,7.41460190623072
19996.9724884259,7.41525884093008
19997.1384606481,7.41699198681448
19997.3808217593,7.41865462193764
19997.6459606481,7.42005133582577
19997.9342939815,7.42103264029863
19998.169849537,7.42212519441119
19998.5704050926,7.42237708913261
19998.7799884259,7.42377835793576
19999.1263773148,7.42477621260657
19999.4140162037,7.42601186240544
19999.603599537,7.42685568916673
20000.2252662037,7.42881740059685
20000.692349537,7.42977685945773
20001.3709606481,7.43136418960045
20001.6652662037,7.43229329936516
20001.981099537,7.43344492153167
20002.5019328704,7.43593465364249
20002.8483217593,7.43672253750053
20003.0479050926,7.43550036110038
20003.224849537,7.43670822134547
20003.5817939815,7.43713625314288
20003.874849537,7.43918343691377
20004.1790162037,7.44088836877116
20004.7966550926,7.4413707902408
20005.0931828704,7.4428029524313
20005.2527662037,7.44409377171969
20005.6658217593,7.44537953215654
20006.1062384259,7.4472923553241
20006.1684606481,7.44820875284587
20006.196099537,7.44850953940899
20006.498599537,7.44984102499793
20007.1544328704,7.45084164103286
20007.3245717593,7.45389066234726
20007.6392939815,7.45477302298958
20008.0966550926,7.45612356781688
20008.4420717593,7.45766471750637
20008.9804050926,7.45830675774945
20009.3049884259,7.4593662606613
20009.679849537,7.46040428329428
20010.1015162037,7.46077163856813
20010.3206828704,7.46219083178021
20010.7355439815,7.46270608555225
20011.0880439815,7.46516363846861
20011.3215162037,7.46853955331366
20011.7647106481,7.46976782065489
20012.0576273148,7.47046972397541
20012.3365162037,7.47292059963525
20012.4520717593,7.47472820884005
20012.6254050926,7.4763573246465
20012.807349537,7.47726748190669
20013.1088773148,7.47852823397488
20013.5663773148,7.47970577483421
20014.066099537,7.48149373028451
20014.3751273148,7.48385855347414
20014.7372106481,7.48522704490279
20015.2427662037,7.48580892433397
20015.9202662037,7.48634831185405
20016.6251273148,7.4868587433968
20016.8549884259,7.48738671256474
20016.9297106481,7.48754827321558
20017.3009606481,7.48900471518921
20017.5070717593,7.48933102737563
20017.6830439815,7.49032995329441
20018.066099537,7.49111844308162
20018.4166550926,7.4921723436237
20018.6119328704,7.49309478654583
20018.8995717593,7.49346686279803
20019.0258217593,7.49383389345584
20019.3483217593,7.49489160927458
20019.7451273148,7.4952983583648
20019.9295717593,7.49666815261574
20020.3176273148,7.49988288724894
20020.8502662037,7.50102218575185
20021.0492939815,7.5015587105098
20021.4502662037,7.5020162584128
20021.5781828704,7.504032596555
20021.8527662037,7.50552624687647
20022.2133217593,7.50694100834881
20022.4997106481,7.50748170502141
20022.7988773148,7.50844035331708
20023.0922106481,7.50903448323753
20023.4344328704,7.50962583683831
20023.8167939815,7.5100445677563
20024.6624884259,7.51155570249528
20025.2806828704,7.5120065611732
20025.7451273148,7.51324144285858
20026.2115162037,7.51414446007852
20026.5092939815,7.51480000232059
20026.7676273148,7.51553370070803
20027.112349537,7.51579776147792
20027.3159606481,7.51730749776621
20028.1442939815,7.51814682593287
20028.6927662037,7.5189447050473
20028.8942939815,7.51960683835858
20029.2463773148,7.52059192996565
20029.5992939815,7.52134431093528
20029.9374884259,7.52149578132903
20030.201099537,7.52173919654645
20030.4608217593,7.5221013087122
20030.8547106481,7.52234383598092
20031.1737384259,7.52308775677369
20031.5369328704,7.52408169863227
20031.9656828704,7.52445171099519
20032.3426273148,7.52514277594345
20032.4901273148,7.52723667523022
20032.5872106481,7.53049108375706
20032.9119328704,7.53129268967851
20033.4516550926,7.53234374264195
20033.8337384259,7.5332894474279
20034.3983217593,7.53449173777456
20034.7563773148,7.53515278271963
20035.1105439815,7.53582800672259
20035.4666550926,7.53661168091078
20036.0402662037,7.53730237597076
20036.3401273148,7.53809878579964
20036.597349537,7.53869827802044
20037.241099537,7.53927924675774
20037.6165162037,7.53958695849563
20037.9659606481,7.54047524437543
20038.2942939815,7.54126892299661
20038.6302662037,7.54247593346032
20038.8949884259,7.54371308418057
20039.1791550926,7.5445786462972
20039.6181828704,7.54664837941554
20040.0706828704,7.54707318264714
20040.3670717593,7.54795587625931
20040.9515162037,7.54883904025658
20041.4037384259,7.54971502027927
20042.0209606481,7.55070975211998
20042.5141550926,7.55171318021957
20043.2122106481,7.55254382132066
20043.474849537,7.55412426162317
20043.8276273148,7.5551881443185
20044.3433217593,7.55602988769978
20044.6483217593,7.55720957390263
20045.0502662037,7.55860010235801
20045.3363773148,7.55951502914678
20045.5406828704,7.56096934162143
20045.748599537,7.56177615373012
20045.8644328704,7.56247919558822
20046.1619328704,7.56362720687214
20046.3491550926,7.56538711013102
20046.8751273148,7.56612651452843
20047.3204050926,7.56697988064673
20047.7197106481,7.56852458529623
20048.1383217593,7.5693010423521
20048.5338773148,7.57106909414609
20049.2794328704,7.57191351588997
20049.5452662037,7.57224579047363
20050.3140162037,7.57269715373789
20050.836099537,7.57330376053874
20051.097349537,7.57383472991925
20051.6465162037,7.57477445603307
20051.9779050926,7.57516842140717
20052.6676273148,7.57569583952268
20053.3987384259,7.57639549206947
20053.6162384259,7.57646822866694
20054.1634606481,7.5770193729325
20054.6795717593,7.5781920084145
20054.8994328704,7.57916897191959
20055.3919328704,7.58023100165972
20055.7442939815,7.58092222977293
20055.8442939815,7.58232633167404
20056.2313773148,7.58316480622319
20056.582349537,7.58466690428094
20056.9167939815,7.58488492469531
20057.4408217593,7.5858119754627
20057.648599537,7.58635807577445
20057.9183217593,7.58681774869152
20058.2309606481,7.58726374647368
20058.7638773148,7.58842802117896
20059.2452662037,7.58865601089004
20059.4790162037,7.5891427799439
20059.6791550926,7.59075394289328
20060.1724884259,7.59149772758149
20060.4906828704,7.593153015759
20060.7562384259,7.59387942109296
20061.0679050926,7.59492798654859
20061.3947106481,7.59594924433757
20061.7295717593,7.59808395751363
20062.0713773148,7.59899580617313
20062.3924884259,7.60004075950647
20062.8002662037,7.6003325385667
20063.4377662037,7.60069397737255
20064.169849537,7.6008635264669
20064.7516550926,7.60122453398392
20065.192349537,7.60236364812026
20065.3551273148,7.60299597488672
20065.6794328704,7.60388505537268
20065.9590162037,7.60475715546549
20066.5152662037,7.60528395475271
20066.9438773148,7.60604120389533
20067.3422106481,7.60732149702113
20068.0054050926,7.60802409937969
20068.4330439815,7.60879487253719
20069.0408217593,7.60986497936969
20069.7391550926,7.61106379802728
20070.1931828704,7.61188744878596
20070.649849537,7.61284344094257
20070.9917939815,7.61388459150225
20071.3538773148,7.61277742553194
20071.6330439815,7.61374491344393
20072.1577662037,7.6142518289787
20072.5449884259,7.61505087440834
20072.8717939815,7.61633970094135
20073.0833217593,7.6169488153863
20073.368599537,7.61840725352245
20073.5263773148,7.61928369271361
20073.7212384259,7.6199812048581
20074.1379050926,7.62160431654546
20074.3765162037,7.6221049172755
20074.7690162037,7.62330263917378
20075.042349537,7.62511796834452
20075.5002662037,7.62699632346013
20075.8587384259,7.62804157749524
20076.3559606481,7.62903644677425
20076.767349537,7.63070418611297
20077.0829050926,7.63207199416943
20077.5512384259,7.63227816815713
20078.2779050926,7.63402960068635
20078.7891550926,7.63523473168312
20079.117349537,7.63692867230911
20079.4819328704,7.63783836509596
20079.736099537,7.63964461569207
20080.1344328704,7.64030571666274
20080.3908217593,7.64147959694933
20080.7055439815,7.64245362419591
20081.5109606481,7.64276307582136
20082.0155439815,7.64364950450218
20082.344849537,7.6447038758798
20082.8888773148,7.64488868108936
20083.6987384259,7.64598941365939
20084.467349537,7.6482112531753
20084.731099537,7.6488911078453
20085.0933217593,7.65022435203865
20085.2409606481,7.65271266268758
20085.4547106481,7.65365181660285
20085.6830439815,7.65511743791466
20086.1544328704,7.65615607075975
20086.5908217593,7.65765381437585
20087.3340162037,7.65804756542792
20087.4980439815,7.65973496255086
20087.7229050926,7.66033300536364
20087.8579050926,7.6313310977808
20088.1752662037,7.6322205548632
20088.5940162037,7.63391653091355
20088.9081828704,7.58487932216666
20089.3092939815,7.58581313862552
20089.8587384259,7.58680220233491
20090.4222106481,7.58814851808655
20090.7215162037,7.58874875942426
20091.0031828704,7.58954339920449
20091.4604050926,7.59076264517685
20091.7756828704,7.59208442767834
20092.0499884259,7.59395710219836
20092.2331828704,7.5950446393215
20092.7595717593,7.59623247467476
20092.9884606481,7.59682884201066
20093.2224884259,7.59774775787731
20093.5031828704,7.59831563951121
20093.7347106481,7.59861938936455
20094.0259606481,7.59942869254681
20094.4216550926,7.60029873361751
20094.5783217593,7.60135454242224
20094.9849884259,7.60300066141833
20095.2520717593,7.60426146879072
20095.6380439815,7.60559483308554
20095.8999884259,7.60636109890264
20096.4227662037,7.60729276527799
20096.6877662037,7.60791535088759
20096.9945717593,7.60848902423164
20097.2680439815,7.60952653682403
20097.6484606481,7.61118852309947
20097.929849537,7.6125190049794
20098.1797106481,7.61350871105005
20098.358599537,7.61418926943701
20098.476099537,7.61473337126431
20099.0879050926,7.61494097099089
20099.2927662037,7.61594017680628
20099.5040162037,7.61637573966671
20099.7137384259,7.61728950711305
20100.2737384259,7.61824165167737
20100.4408217593,7.62069744267823
20100.7466550926,7.62158582790964
20101.5212384259,7.62316632332414
20101.9426273148,7.62484878870179
20102.3256828704,7.62587638550803
20102.7645717593,7.627010701178
20103.0613773148,7.62763981076632
20103.4434606481,7.62894889744374
20103.7137384259,7.63026052781461
20103.9169328704,7.63132208395152
20104.4422106481,7.63326654046731
20104.729849537,7.63458218209197
20104.9165162037,7.63632843922853
20105.1892939815,7.63729169713099
20105.5602662037,7.63885906944688
20105.8905439815,7.63938273037545
20106.1504050926,7.64095025377314
20106.7380439815,7.64270245376463
20107.0690162037,7.64440519080112
20107.3662384259,7.64567600711434
20107.7805439815,7.64736158921764
20108.0241550926,7.64880261876658
20108.4442939815,7.65052885660379
20108.8763773148,7.6516165069923
20109.2666550926,7.65275664094181
20109.6588773148,7.6532300259055
20110.4479050926,7.65400990340256
20110.9054050926,7.6548234881809
20111.2424884259,7.65587008247402
20111.6537384259,7.65624226749958
20111.998599537,7.65721824931298
20112.3383217593,7.65802646463867
20112.6701273148,7.65865740051037
20112.8040162037,7.65981038584926
20113.2467939815,7.6608492431506
20113.4627662037,7.66294782686276
20113.7683217593,7.66387726976476
20114.3694328704,7.66458335579456
20114.5183217593,7.66480508707136
20114.6263773148,7.66530586618125
20114.8430439815,7.66732053704063
20115.036099537,7.66825531345577
20115.4084606481,7.66914935071085
20115.812349537,7.66982852770035
20116.0429050926,7.6706059715371
20116.3441550926,7.67200300002471
20116.4716550926,7.67227239678639
20116.7252662037,7.67258804618673
20117.2974884259,7.67355022678297
20117.5869328704,7.6751245376271
20117.9972106481,7.67585233258113
20118.3751273148,7.67671423978043
20118.601099537,7.67740051392733
20118.7020717593,7.67830493009728
20118.782349537,7.67875239872227
20118.9951273148,7.67894317276739
20119.2177662037,7.68070122109963
20119.4538773148,7.6825491278388
20119.7476273148,7.68475479023772
20120.2680439815,7.68586118756403
20120.5692939815,7.68701754499425
20121.1181828704,7.6873992420278
20121.5716550926,7.68809929619996
20121.7742939815,7.68910394975164
20122.4130439815,7.69027600313229
20122.7419328704,7.69147116184801
20123.3440162037,7.69215080930406
20123.6341550926,7.69304946219902
20123.7794328704,7.69394964225613
20123.9994328704,7.69513166264311
20124.4297106481,7.6958892291689
20124.7187384259,7.69680173663368
20125.1458217593,7.69731580258714
20125.4454050926,7.69852757727048
20125.6581828704,7.69992493229844
20126.1863773148,7.70031387979173
20126.6292939815,7.70086104366079
20127.1840162037,7.70152985729672
20127.3512384259,7.7021342583767
20127.7634606481,7.70242456765706
20128.243599537,7.70272023334272
20128.542349537,7.70312991749727
20128.7194328704,7.70325567161967
20129.3052662037,7.7036623988252
20129.5880439815,7.70437349495413
20129.7406828704,7.70466337857411
20129.9906828704,7.70487511075692
20130.2033217593,7.7050554301767
20130.306099537,7.70581982860534
20130.8054050926,7.70798780108438
20131.1729050926,7.70810501905495
20131.5602662037,7.71004083808662
20131.9081828704,7.71080443087991
20132.3066550926,7.71192141385611
20132.5002662037,7.71345574977496
20132.7259606481,7.71556859826852
20132.9534606481,7.71637889723306
20133.2904050926,7.71748950232941
20133.513599537,7.71974987532126
20133.9229050926,7.72057262403822
20134.4024884259,7.72194898692192
20134.6394328704,7.72353285002927
20134.8527662037,7.72313275643915
20135.1894328704,7.72461303590176
20135.476099537,7.72612043508147
20135.6202662037,7.72768959444152
20135.7791550926,7.72803811234383
20136.1347106481,7.72869747966661
20136.4304050926,7.73079897799219
20136.5512384259,7.73309213821226
20136.7076273148,7.7351600319418
20137.1238773148,7.73603606849616
20137.257349537,7.73907602482974
20137.3612384259,7.74211122948911
20137.5641550926,7.74393342126465
20137.654849537,7.74559746565105
20138.0279050926,7.74657086833406
20138.3287384259,7.74759069489006
20138.458599537,7.74924506134853
20138.5627662037,7.75033729064282
20138.6727662037,7.75237676183066
20138.9602662037,7.75316686256583
20139.2522106481,7.75440846488395
20139.4651273148,7.75697864981061
20139.6601273148,7.75752538020874
20139.806099537,7.75799346103777
20140.0279050926,7.75906457114989
20140.5529050926,7.75939853748536
20140.7624884259,7.76021983671578
20140.9437384259,7.76030756672773
20141.258599537,7.76058930487638
20141.6604050926,7.76126593860009
20141.8844328704,7.76191909610159
20142.0354050926,7.7625533737822
20142.3894328704,7.76350931329434
20142.9508217593,7.76392300714759
20143.2897106481,7.76418494065348
20143.6166550926,7.7644933261934
20144.0617939815,7.75961579875144
20144.5659606481,7.75999623242458
20144.7744328704,7.76054433848332
20145.0916550926,7.7610602240628
20145.5831828704,7.76120368135007
20145.7534606481,7.76169573053841
20146.0354050926,7.76220200893014
20146.3062384259,7.76261603138163
20146.5629050926,7.76316334684849
20146.8054050926,7.76351876219848
20146.8362384259,7.76353238839694
20147.2627662037,7.76381534567894
20147.5533217593,7.76445960761133
20148.0179050926,7.76500150882712
20148.5531828704,7.76519636997555
20148.8942939815,7.76630222897041
20149.5631828704,7.76702937709114
20149.8533217593,7.76751636366796
20150.0449884259,7.76789340555631
20150.3327662037,7.76799737344088
20150.5149884259,7.76852397891081
20150.6326273148,7.76940485699243
20150.7917939815,7.76944225731086
20150.9902662037,7.76987678019144
20151.4184606481,7.77025848436438
20151.5701273148,7.77047304564599
20151.6744328704,7.77097378316626
20151.8402662037,7.77178496870687
20152.1630439815,7.77210013308392
20152.3076273148,7.77281213660699
20152.5092939815,7.7736693006753
20152.6399884259,7.77429541878061
20153.3031828704,7.77437014360386
20153.566099537,7.77473124533866
20154.026099537,7.77566419770203
20154.6529050926,7.77123565206782
20154.7495717593,7.77166039229192
20154.9467939815,7.771702453617
20155.007349537,7.7722293311467
20155.7488773148,7.77260715688411
20156.0045717593,7.77402449541547
20156.3233217593,7.77552076905053
20156.5233217593,7.77724364860041
20156.7855439815,7.77925084459363
20157.0697106481,7.77997076627153
20157.2865162037,7.78022855195002
20157.6066550926,7.78080793910904
20157.8459606481,7.78145268283945
20158.0749884259,7.78196862940594
20158.3156828704,7.78327588147762
20158.4519328704,7.78396957411013
20158.7458217593,7.78421357443583
20158.8792939815,7.78462272200685
20159.4401273148,7.78515520092252
20159.6279050926,7.78586691460769
20159.9129050926,7.78692902189493
20160.2369328704,7.78867278090648
20160.4617939815,7.79032066980088
20160.6694328704,7.79135113698645
20160.8292939815,7.79193965582986
20160.9713773148,7.79208201127287
20161.1656828704,7.79298010051074
20161.3577662037,7.79358456226093
20161.5166550926,7.79393708082019
20161.9259606481,7.79415916457611
20162.3317939815,7.79445681834994
20162.9313773148,7.79476547188584
20163.2542939815,7.79601519058878
20163.6545717593,7.7965805221017
20164.0329050926,7.79685260825133
20164.3083217593,7.79775466976675
20164.4516550926,7.7989424908705
20164.6505439815,7.8002011553772
20164.8122106481,7.80075959899522
20165.0155439815,7.80129529209209
20165.224849537,7.80150234498329
20165.5216550926,7.80171458575287
20165.9194328704,7.80204674612125
20166.192349537,7.80300451959269
20166.3283217593,7.80339005014972
20166.5092939815,7.80389734045894
20166.7072106481,7.80400508394186
20166.8417939815,7.80507039064271
20166.9363773148,7.8055515881221
20167.0302662037,7.80561738685149
20167.3427662037,7.80668690870268
20167.5109606481,7.80808475298369
20167.8097106481,7.80884428945102
20168.389849537,7.80964967950493
20168.6834606481,7.81079079370824
20169.2163773148,7.81141635457192
20169.6002662037,7.8121349710709
20169.9638773148,7.81232631366251
20170.4027662037,7.8130140770448
20170.6820717593,7.81329851931565
20170.9334606481,7.81405756035095
20171.1363773148,7.81408685912245
20171.3587384259,7.81463760891131
20171.6949884259,7.81511665019292
20171.7062384259,7.81557983993358
20171.7480439815,7.81564790211572
20172.0030439815,7.81576135518841
20172.3413773148,7.81652963171172
20172.7827662037,7.81713376286492
20173.1158217593,7.81769286524292
20173.2209606481,7.81808707898742
20173.7465162037,7.81871439023752
20173.9255439815,7.82025491072056
20174.1474884259,7.82064770071448
20174.4562384259,7.82176209622236
20174.7517939815,7.82206533861637
20175.1451273148,7.82172067344402
20175.3679050926,7.82199265916854
20175.5863773148,7.822248716856
20175.6851273148,7.82255474185373
20176.0501273148,7.82350274676016
20176.2249884259,7.82385793102134
20176.4238773148,7.82420613118636
20176.7106828704,7.824934074473
20177.0558217593,7.8262380778496
20177.4852662037,7.82744808378916
20177.7924884259,7.82815138362375
20177.982349537,7.82880988035047
20178.3141550926,7.82937629803008
20178.5731828704,7.82956461565845
20178.8262384259,7.82999272195784
20178.9933217593,7.83051784438853
20179.1030439815,7.83242918526997
20179.3913773148,7.83306875926997
20179.5713773148,7.83330708366977
20179.7088773148,7.83350238726676
20180.0849884259,7.83419875935644
20180.3209606481,7.83530339200607
20180.5645717593,7.83563547333121
20180.9667939815,7.83602209064342
20181.1205439815,7.83719066506876
20181.6733217593,7.83761850485502
20182.0738773148,7.83797401062121
20182.3166550926,7.838327134246
20182.596099537,7.83884162457116
20182.9129050926,7.83978510207866
20183.3284606481,7.84039005564288
20183.4069328704,7.84053483037816
20183.482349537,7.84120535827258
20183.6274884259,7.84177386943947
20183.964849537,7.84256721060273
20184.3938773148,7.84336876220494
20184.7781828704,7.84455553304597
20184.9904050926,7.84583154921329
20185.1899884259,7.84746153265537
20185.4316550926,7.8485533944578
20185.6513773148,7.84934194472809
20186.076099537,7.84983036669334
20186.3040162037,7.85000030406661
20186.4904050926,7.85014680897425
20186.9794328704,7.85131224463059
20187.0912384259,7.85222451307472
20187.2313773148,7.85349558354321
20187.5026273148,7.85374583083482
20187.9404050926,7.85477606904889
20188.1931828704,7.85572604969704
20188.3755439815,7.85611780839374
20188.5795717593,7.85215930371438
20188.7704050926,7.85232365799576
20189.3922106481,7.85352055315527
20189.6333217593,7.85366685936011
20189.8444328704,7.854322681473
20190.526099537,7.854643269161
20190.6952662037,7.85529076152993
20190.9049884259,7.85630822403318
20191.169849537,7.85636725141717
20191.3933217593,7.85727773688852
20191.6672106481,7.85784588202183
20191.7169328704,7.85789891998935
20191.7437384259,7.85790121472018
20192.0306828704,7.85941417747039
20192.5855439815,7.86019037733617
20192.8349884259,7.86072282470246
20192.9230439815,7.86161170334836
20193.157349537,7.86246094112593
20193.6587384259,7.86303011665865
20194.0144328704,7.86341134202719
20194.5194328704,7.86374705143216
20194.6579050926,7.86420618485666
20194.739849537,7.86548229863303
20194.8470717593,7.866972248637
20195.2202662037,7.86764777736267
20195.4627662037,7.8690116735038
20195.733599537,7.87025107786569
20195.9412384259,7.87069467590405
20196.0644328704,7.87075575457295
20196.5599884259,7.8717061876013
20196.9945717593,7.87286010489229
20197.1505439815,7.87417945455955
20197.3970717593,7.87497787370966
20197.6604050926,7.87556160149773
20197.7654050926,7.8765812352352
20198.2191550926,7.87730956246276
20198.3279050926,7.87781580128276
20198.4399884259,7.87851736133689
20198.6331828704,7.8797563477647
20198.8066550926,7.88048357051287
20199.1152662037,7.88091057479469
20199.312349537,7.88143271414216
20199.5979050926,7.88162920212538
20199.802349537,7.88195741367795
20200.1276273148,7.882375309281
20200.3929050926,7.88346111194131
20200.4845717593,7.88393084348455
20200.7233217593,7.88464848064893
20200.9172106481,7.88487117721483
20201.3219328704,7.88585227135648
20201.401099537,7.88665125002782
20201.6516550926,7.88748695784707
20201.878599537,7.88777196684254
20202.2274884259,7.88799350889036
20202.4697106481,7.88843310106634
20202.5812384259,7.8891580044526
20202.9202662037,7.88947365071854
20203.2531828704,7.88966794194121
20203.5291550926,7.89025177064583
20203.7747106481,7.89036189048955
20203.9391550926,7.89057005757047
20204.4129050926,7.89136253801592
20204.612349537,7.89154262180027
20204.6724884259,7.89195876022359
20204.9454050926,7.89245113141214
20205.1263773148,7.8928306338655
20205.5474884259,7.89337710283591
20205.6751273148,7.89370417213521
20205.8404050926,7.89386566904933
20206.1506828704,7.89301197432259
20206.4041550926,7.8930856202289
20206.6397106481,7.89324775126057
20206.7690162037,7.89350719455645
20207.3479050926,7.89356675290801
20207.4212384259,7.89339342246665
20207.531099537,7.89361260858084
20207.7013773148,7.89383139233349
20207.9716550926,7.89390818013383
20208.3033217593,7.89401018938293
20208.457349537,7.8941913055109
20208.6626273148,7.89474391957336
20208.8508217593,7.89494073245782
20209.082349537,7.89558719648434
20209.4270717593,7.89609266256452
20209.7516550926,7.89653867674779
20210.2769328704,7.89660484118685
20210.5117939815,7.89735355952324
20210.878599537,7.89765419091864
20211.2226273148,7.89795429405938
20211.5104050926,7.89825943301866
20211.9242939815,7.89870620296013
20212.3877662037,7.89484698573398
20212.6651273148,7.89488877483949
20213.0884606481,7.89516166305378
20213.3324884259,7.89604550795917
20213.4324884259,7.8973429792617
20213.5505439815,7.89779689337324
20213.7333217593,7.89795998041907
20214.0158217593,7.89832029903375
20214.4016550926,7.89837949011854
20214.6209606481,7.89861996450094
20214.7356828704,7.89907664233653
20215.1983217593,7.89941971389351
20215.6840162037,7.89977122349785
20215.8637384259,7.90012815066659
20215.9604050926,7.90030117550417
20216.2358217593,7.90062960710486
20216.4370717593,7.90092761037093
20216.6762384259,7.90118362076575
20216.9358217593,7.9018517333046
20217.3917939815,7.90203546867073
20217.5692939815,7.90296849562955
20217.8672106481,7.90350663821441
20218.2222106481,7.9040058914691
20218.5170717593,7.90499599338805
20218.8044328704,7.90579902445828
20219.3566550926,7.90668663701323
20219.4577662037,7.90699750572555
20219.7477662037,7.90710263608494
20220.0591550926,7.90753423273375
20220.4445717593,7.90791888612228
20220.8129050926,7.90852724993749
20221.0608217593,7.90968783063975
20221.3529050926,7.9105053532998
20221.6116550926,7.91073022702965
20221.9634606481,7.91110694575294
20222.2412384259,7.91147182956314
20222.5045717593,7.91164464306374
20222.6476273148,7.91174429931998
20222.7745717593,7.91240575710005
20223.0138773148,7.91262935235716
20223.3226273148,7.91339392246798
20223.531099537,7.91415575721162
20223.6530439815,7.91442318719069
20223.901099537,7.91475870445669
20224.3612384259,7.91491496764503
20224.6844328704,7.91507276441791
20224.9291550926,7.91540846589182
20225.2749884259,7.91544645435672
20225.6994328704,7.9156783841966
20226.2956828704,7.91583605531681
20226.509849537,7.91629678595697
20226.9676273148,7.91708316191863
20227.2242939815,7.91725026562071
20227.304849537,7.91763554199437
20227.4052662037,7.91825336721973
20227.5169328704,7.91879209353817
20227.7269328704,7.91922264908456
20228.0166550926,7.9200471904791
20228.3845717593,7.92041971272499
20228.4994328704,7.92103870814259
20228.5838773148,7.92157477105597
20228.7358217593,7.92197894737303
20228.9054050926,7.92276142331472
20229.2237384259,7.92280464114732
20229.4945717593,7.92292650271029
20229.8633217593,7.92317498796448
20230.1234606481,7.92359685239238
20230.3251273148,7.92404890659563
20230.4715162037,7.92433928327171
20230.5849884259,7.92498342742529
20230.8604050926,7.92543930699794
20231.2366550926,7.92591896327112
20231.4097106481,7.92611382551353
20231.6906828704,7.92649683670639
20231.9622106481,7.92672678587629
20232.2387384259,7.92741179786371
20232.449849537,7.9277783745447
20232.7083217593,7.92804770056971
20232.9492939815,7.92841171579232
20233.2604050926,7.92867904143284
20233.3754050926,7.92259339203642
20233.5624884259,7.92364500620712
20233.6101273148,7.92451499623634
20233.8806828704,7.92482282032872
20233.9769328704,7.92495240868017
20234.3291550926,7.92507998031556
20234.7162384259,7.92563423955049
20234.9433217593,7.9258703342476
20235.3424884259,7.92611166001582
20235.6229050926,7.92662126287077
20235.8152662037,7.92683921962064
20236.062349537,7.92690717508936
20236.1733217593,7.92782000510479
20236.4090162037,7.92785576811497
20236.4554050926,7.92798166311737
20236.6108217593,7.92833747701611
20236.8527662037,7.92891604272035
20237.0822106481,7.92935684624766
20237.378599537,7.92962050331411
20237.6140162037,7.92999417985664
20237.7901273148,7.93110757516636
20237.9637384259,7.93214251970208
20238.1788773148,7.93262617568665
20238.432349537,7.93299056579092
20238.4947106481,7.93389535958049
20238.6430439815,7.93486184129003
20238.6994328704,7.93566565531392
20238.9422106481,7.93632629944655
20239.4234606481,7.9371244974698
20239.6384606481,7.93748337540722
20239.774849537,7.93792452940356
20239.9663773148,7.93811082136278
20240.3681828704,7.93827817456247
20240.9115162037,7.93858132921918
20241.2909606481,7.93892754438571
20241.6306828704,7.93921500601308
20241.762349537,7.93968841715079
20241.9529050926,7.93981904282013
20242.2749884259,7.9398879774071
20242.7281828704,7.94058600903144
20243.0754050926,7.94123400162777
20243.2926273148,7.94160347520953
20243.4699884259,7.94107978608876
20243.6137384259,7.94166342152599
20244.0338773148,7.94191648778239
20244.3077662037,7.94197236713191
20244.4081828704,7.94217076309935
20244.6463773148,7.9426348080583
20244.9565162037,7.94307483094496
20245.2297106481,7.94401998025244
20245.4819328704,7.94476783700489
20245.6317939815,7.94543679173428
20245.8187384259,7.94561147485315
20245.9015162037,7.94572128278798
20246.3116550926,7.94596139601159
20246.398599537,7.94640153456953
20246.7216550926,7.94647541254808
20247.1342939815,7.94672642084031
20247.478599537,7.94726093649885
20247.679849537,7.94744775429186
20248.0220717593,7.94769143602684
20248.296099537,7.94787230161237
20248.4033217593,7.94831241135574
20248.5301273148,7.94846772566607
20248.7637384259,7.94902064953878
20249.0520717593,7.94922748457827
20249.1981828704,7.94993317542664
20249.3445717593,7.95111524684329
20249.4520717593,7.95141324667031
20249.6706828704,7.95208830749681
20249.8249884259,7.95232043013349
20250.0281828704,7.95280679474627
20250.3290162037,7.95315229079253
20250.5280439815,7.95347263630992
20250.623599537,7.95410129242782
20250.7995717593,7.95456037790669
20251.0606828704,7.9555622772778
20251.3295717593,7.95577015379177
20251.6249884259,7.95630526085009
20251.7124884259,7.95645175828548
20251.9141550926,7.95678006691524
20252.2255439815,7.95717385401121
20252.2331828704,7.95717449271447
20252.563599537,7.95769226871966
20252.954849537,7.95791188015874
20253.069849537,7.95817693010506
20253.3084606481,7.95855398141366
20253.3967939815,7.95878597217544
20253.6776273148,7.95926088261393
20253.984849537,7.95931968347313
20254.3552662037,7.95804059261045
20254.6326273148,7.95835783520353
20254.7604050926,7.95877225757916
20255.1681828704,7.9589688101242
20255.4458217593,7.95940687221074
20255.6731828704,7.9595831944663
20255.9229050926,7.96063228338424
20256.2574884259,7.961189582821
20256.4424884259,7.96159617683858
20256.7169328704,7.96166575881571
20256.9730439815,7.96184829514942
20257.3122106481,7.9620839358887
20257.5901273148,7.96235172008869
20257.7272106481,7.96248673827025
20257.8654050926,7.96349257967895
20257.9606828704,7.96354611062952
20258.3397106481,7.96393990859461
20258.5058217593,7.96412342586798
20258.7390162037,7.96482439803499
20258.9962384259,7.96514998031517
20259.3112384259,7.96652958879239
20259.3851273148,7.96660423111483
20259.5209606481,7.96676157768572
20259.6931828704,7.96691333341641
20259.8076273148,7.96725209319413
20260.0872106481,7.96740562043959
20260.2541550926,7.96769654114811
20260.5647106481,7.96812988780761
20260.7837384259,7.96867864902484
20261.0795717593,7.96897721311415
20261.7155439815,7.96928234616365
20262.1494328704,7.96954365778571
20262.6115162037,7.96969225765721
20262.8495717593,7.96987259648417
20263.0512384259,7.96996711272829
20263.4195717593,7.97005311364158
20263.5949884259,7.97039551583607
20263.8440162037,7.97085054360479
20264.1855439815,7.97191379084775
20264.5066550926,7.97212983121527
20264.6240162037,7.97254075792542
20264.9137384259,7.97306442523126
20265.2016550926,7.97314928768773
20265.2492939815,7.97322831858513
20265.482349537,7.97332426326548
20265.6645717593,7.9743582984349
20265.8962384259,7.97453474141657
20266.1916550926,7.97503976573927
20266.3880439815,7.97526086404426
20266.5383217593,7.97529539162654
20266.7087384259,7.97547373504047
20267.1004050926,7.97562469777024
20267.3858217593,7.97579359690312
20267.563599537,7.9761806181192
20267.8074884259,7.97668503393491
20268.2097106481,7.97683134562457
20268.4244328704,7.97698604658538
20268.5817939815,7.97778258596024
20268.879849537,7.97833201186064
20269.0167939815,7.97837577711744
20269.2766550926,7.97852886019513
20269.5405439815,7.97917903396637
20269.8338773148,7.97954629281284
20270.107349537,7.97960259119871
20270.3329050926,7.97996137415983
20270.4552662037,7.98024472563124
20270.6759606481,7.98082058838022
20270.9090162037,7.98148548152642
20271.3476273148,7.9818213311465
20271.4763773148,7.98214908729877
20271.6890162037,7.98231764663896
20271.8622106481,7.98271415462285
20272.1377662037,7.9839620728885
20272.306099537,7.98454439882389
20272.8420717593,7.984707519324
20273.1681828704,7.98498362399156
20273.2716550926,7.98499772703449
20273.546099537,7.98523937374103
20273.7259606481,7.9860880438654
20273.8905439815,7.9866928739784
20274.1506828704,7.98686388738657
20274.5877662037,7.98750325051784
20274.7241550926,7.98821487136192
20274.9426273148,7.98867191951491
20275.1772106481,7.98929834104134
20275.3727662037,7.9895896026077
20275.5454050926,7.98975081612301
20275.7613773148,7.99025696614503
20275.8901273148,7.9906745760555
20276.1091550926,7.99145106199846
20276.327349537,7.99243498475719
20276.4642939815,7.9926600269742
20276.5733217593,7.99304296750815
20276.9213773148,7.99326272257682
20277.2155439815,7.99390407050572
20277.5401273148,7.99413195941827
20277.8581828704,7.99446555522916
20278.1941550926,7.99539097402704
20278.3376273148,7.99562450364943
20278.6017939815,7.99603400774737
20278.9492939815,7.99723619031815
20279.2891550926,7.99771495559498
20279.5662384259,7.99783245511579
20280.0297106481,7.99855001350033
20280.2597106481,7.99922244273854
20280.5681828704,7.99978091463822
20280.8033217593,8.00015562784727
20280.9697106481,8.00042044816272
20281.1654050926,8.00138054087449
20281.4304050926,8.002013156613
20281.6226273148,8.00260336109762
20281.8483217593,8.00264261223565
20282.071099537,8.00283109575467
20282.3712384259,8.00296343704895
20282.3962384259,8.00298473185627
20282.5817939815,8.00344648157754
20282.829849537,8.0036452613014
20283.0677662037,8.00403397910649
20283.3712384259,8.0041791318457
20283.5754050926,8.00459430090692
20283.6899884259,8.00535966121714
20284.0737384259,8.00613416097628
20284.4555439815,8.00640494186579
20285.3477662037,8.00668241117712
20286.2656828704,8.00738472820264
20287.2708217593,8.00779889314459
20287.7929050926,8.00783133104853
20288.9154050926,8.00852813224211
20289.8794328704,8.00862358340174
20290.5577662037,8.00900229817428
20290.9044328704,8.00975432932543
20291.4097106481,8.00987872779517
20292.1827662037,8.01037258858813
20292.6974884259,8.01054493689708
20293.0363773148,8.01221648326379
20293.4412384259,8.01269058645524
20294.9649884259,8.01341197427248
20296.542349537,8.01387039408813
20297.6805439815,8.01404802904965
20297.8965162037,8.01419840675351
20297.9492939815,8.01443172172752
20298.014849537,8.01500182104725
20298.1931828704,8.01618748785298
20298.2508217593,8.01642937710048
20298.3713773148,8.0170748153023
20298.4481828704,8.01716513585825
20298.5376273148,8.01741203565252
20298.6152662037,8.01786133559312
20298.7342939815,8.01860503930165
20298.9122106481,8.01892953964935
20299.2970717593,8.01936686244009
20299.3929050926,8.01956328788971
20299.6317939815,8.01976618434766
20299.7452662037,8.02006372836764
20300.0147106481,8.02021555728237
20300.2722106481,8.02025160730595
20300.522349537,8.02058098668752
20300.6481828704,8.02092758700111
20300.8766550926,8.02100145134855
20301.0333217593,8.02121414193796
20301.3101273148,8.02161057998588
20301.5091550926,8.02181227526806
20301.6054050926,8.02195007236854
20301.7744328704,8.02216375611827
20301.9241550926,8.02236193168346
20302.0912384259,8.02297925000596
20302.2769328704,8.02322778559604
20302.5244328704,8.02350110109328
20302.5905439815,8.02385517340243
20302.7106828704,8.02414563191315
20302.7177662037,8.02414665444078
20302.7274884259,8.02420528968223
20302.7462384259,8.0242061426722
20302.8845717593,8.02485469434762
20303.2041550926,8.02532665235814
20303.4301273148,8.02546835912309
20303.578599537,8.02632381421495
20303.719849537,8.02659476051991
20303.984849537,8.0270386964839
20304.2272106481,8.02763674504931
20304.3884606481,8.02814820092927
20304.5362384259,8.028197493565
20304.7038773148,8.02855316131659
20305.106099537,8.02897374115917
20305.3102662037,8.02909133140027
20305.5527662037,8.02942555614203
20305.9191550926,8.02975355975429
20306.1322106481,8.03010539008732
20306.3476273148,8.03055812143092
20306.4545717593,8.03057096741275
20306.5979050926,8.03079497206162
20306.8258217593,8.03098969061542
20306.9769328704,8.03113075327314
20307.2759606481,8.03124867444523
20307.406099537,8.03172459030778
20307.6117939815,8.03199394836582
20307.7656828704,8.03241776467253
20307.881099537,8.03265870412623
20308.0959606481,8.03313263062904
20308.4347106481,8.03360276220229
20308.6002662037,8.03365693275994
20308.7826273148,8.03414208261891
20309.2633217593,8.03469670738615
20309.553599537,8.03504130218285
20309.8104050926,8.03523641670332
20309.9781828704,8.03549692472081
20310.208599537,8.03571120742786
20310.4084606481,8.03576657476504
20310.5238773148,8.03611732281977
20310.7101273148,8.03692727226748
20310.8691550926,8.03703681102645
20311.0355439815,8.03781024737635
20311.2620717593,8.03838843291557
20311.4517939815,8.03861317735998
20311.5667939815,8.03950238585738
20311.6652662037,8.04015522147936
20311.7254050926,8.04040435896821
20311.8591550926,8.04060887785546
20312.0184606481,8.01554041131725
20312.3466550926,8.01569115027971
20312.3687384259,8.01569241443048
20312.4213773148,8.01580652827534
20312.6937384259,8.01594984060952
20312.8287384259,8.0162266864518
20312.9369328704,8.01639293963144
20313.2380439815,8.01656694070365
20313.427349537,8.01714091401913
20313.6694328704,8.01745732920992
20313.8767939815,8.01856086339382
20314.2833217593,8.01911727321597
20314.499849537,8.01926213583128
20314.7372106481,8.01941864702879
20314.863599537,8.01968833845369
20315.1058217593,8.0200731660826
20315.2947106481,8.02041895544305
20315.459849537,8.02054005452239
20315.5927662037,8.02071530525106
20315.7666550926,8.02110072403005
20315.9377662037,8.02143599171073
20316.106099537,8.02156355292402
20316.2379050926,8.02184726432875
20316.4345717593,8.02185384315005
20316.7345717593,8.02218042052219
20316.8904050926,8.02240774190467
20317.2545717593,8.02305118778137
20317.6019328704,8.02308406542978
20317.8040162037,8.02352133927341
20318.0412384259,8.02401759361307
20318.391099537,8.02425206013677
20318.5499884259,8.02460571637042
20318.6755439815,8.0250613338817
20318.7302662037,8.02569319548315
20318.8494328704,8.02587467609664
20318.9152662037,8.0259775276977
20319.3459606481,8.02637826013113
20319.5126273148,8.0264913129082
20319.6338773148,8.02717770653168
20319.9276273148,8.02738334093938
20320.004849537,8.02791909964758
20320.058599537,8.02877581946843
20320.1787384259,8.02948055737791
20320.411099537,8.029614574376
20320.5362384259,8.03011236349013
20320.6299884259,8.03038401302433
20320.8122106481,8.03068996692595
20321.0162384259,8.03110659887197
20321.2952662037,8.03164040335216
20321.5088773148,8.03186338613864
20321.7245717593,8.03212155707693
20322.0490162037,8.03278584418154
20322.4219328704,8.03322968078233
20322.4447106481,8.03327619818107
20322.5431828704,8.03352055290295
20322.7849884259,8.03379016862121
20323.0140162037,8.03429281794704
20323.2574884259,8.03498440994736
20323.4291550926,8.03520341803179
20323.6766550926,8.03541522785321
20323.8006828704,8.03553104895502
20324.0069328704,8.03567123934114
20324.4194328704,8.03572248556023
20324.6277662037,8.03590182689929
20324.7315162037,8.03637982353564
20324.9701273148,8.03681701994167
20325.3087384259,8.03749576049603
20325.421099537,8.03808331261795
20325.5662384259,8.03828170848631
20325.7679050926,8.038544863218
20326.1092939815,8.03891508694885
20326.327349537,8.0390626170146
20326.392349537,8.0397125814459
20326.4174884259,8.04037058706616
20326.509849537,8.04060616719595
20326.6583217593,8.04093140393288
20326.7599884259,8.04103736157011
20326.8865162037,8.04117557058277
20327.266099537,8.04129342703486
20327.3597106481,8.04129979838645
20327.4080439815,8.0413758297727
20327.4370717593,8.04138369397909
20327.5155439815,8.041437250939
20327.6845717593,8.04171795845129
20327.7840162037,8.04222036029001
20327.9194328704,8.04302606539236
20328.0449884259,8.04349795983886
20328.2344328704,8.04328425591348
20328.347349537,8.04341055253151
20328.5783217593,8.04379408786243
20328.7572106481,8.04426700456674
20328.8737384259,8.04438844700966
20328.9388773148,8.04487872967902
20329.3355439815,8.04557978085847
20329.4266550926,8.04634958195509
20329.6013773148,8.04699943861345
20329.8959606481,8.0472963957421
20330.3442939815,8.04657283718807
20330.4033217593,8.04661577251436
20330.5379050926,8.04707809349132
20330.7141550926,8.04714570015227
20330.8990162037,8.04753505697896
20331.1127662037,8.04796877116742
20331.4038773148,8.04835564202719
20331.6267939815,8.04881999580739
20331.7119328704,8.04951939813093
20332.021099537,8.04989370245445
20332.3306828704,8.05080257635441
20332.5744328704,8.05132795832168
20332.7656828704,8.05160526262296
20332.937349537,8.05169574499906
20333.161099537,8.05242881624636
20333.3983217593,8.05244159208802
20333.5794328704,8.05257049405387
20333.7213773148,8.05283684441358
20333.8634606481,8.05311270590477
20333.9229050926,8.05314975986635
20334.2983217593,8.05330057284523
20334.3695717593,8.05368202403449
20334.4451273148,8.05413096231149
20334.5713773148,8.05438227234882
20334.7669328704,8.05442758399689
20334.8469328704,8.05485798689161
20334.933599537,8.0554139581903
20335.1354050926,8.05616118237965
20335.3406828704,8.05649060549272
20335.4802662037,8.05723470496684
20335.5647106481,8.05784008436282
20335.7355439815,8.05848616965256
20335.8395717593,8.05896693908204
20336.0830439815,8.0590926327144
20336.3299884259,8.0601421011137
20336.4383217593,8.06035312279664
20336.5124884259,8.06133313458477
20336.6206828704,8.06213954954664
20336.6926273148,8.06254493372097
20336.7858217593,8.06281883138873
20336.9931828704,8.0633028509825
20337.3567939815,8.06370679851647
20337.5981828704,8.06407893630635
20337.7141550926,8.06475278792464
20338.1091550926,8.0649104730813
20338.3612384259,8.06559494677119
20338.5034606481,8.0661814543246
20338.7006828704,8.06619442029777
20338.8409606481,8.06626341069851
20339.022349537,8.06661286647346
20339.2201273148,8.06723350326785
20339.3872106481,8.0675841754053
20339.4342939815,8.0680661314128
20339.5027662037,8.06820428529246
20339.6347106481,8.06877001717029
20339.7481828704,8.0689079413115
20339.914849537,8.06923720991764
20340.099849537,8.06932346264383
20340.2526273148,8.06994271104344
20340.4219328704,8.0704766332948
20340.5184606481,8.07062838842855
20340.6480439815,8.07109826023821
20340.7634606481,8.07127580132409
20341.0133217593,8.0715485440803
20341.3326273148,8.0717632114887
20341.5081828704,8.0719238481492
20341.6022106481,8.0729502532425
20341.7522106481,8.0730249220053
20341.816099537,8.07323892436157
20341.9394328704,8.07372559911741
20342.248599537,8.07406297638182
20342.4331828704,8.07423306823257
20342.701099537,8.07466280173086
20342.8731828704,8.07523671156557
20343.2663773148,8.07551027101831
20343.4163773148,8.07588164415243
20343.6251273148,8.07639602195754
20343.8874884259,8.0767385271941
20344.1701273148,8.07677299135426
20344.7002662037,8.07714593510591
20344.7795717593,8.07747786125531
20345.1383217593,8.07769146386485
20345.3947106481,8.07856370474723
20345.6020717593,8.07858344678641
20345.781099537,8.0787458187724
20345.9962384259,8.07910041400324
20346.1176273148,8.07952507402608
20346.3105439815,8.08022014762427
20346.5380439815,8.08025365902662
20346.6505439815,8.08032721572317
20346.903599537,8.08056294646092
20347.1483217593,8.08074718448763
20347.3731828704,8.08077047138793
20347.4806828704,8.08089128632011
20347.5902662037,8.08098597479335
20347.7576273148,8.0813855054683
20347.8488773148,8.08209319414816
20348.432349537,8.08237469822965
20348.518599537,8.0825024709438
20348.6690162037,8.08282036312873
20348.7892939815,8.08373728747698
20348.8620717593,8.08443734400526
20349.1774884259,8.08447129360347
20349.3206828704,8.08501211908865
20349.6772106481,8.08524855757529
20349.8513773148,8.08609080160255
20350.0374884259,8.08617087606277
20350.2963773148,8.08678268204263
20350.4438773148,8.08769349391476
20350.5487384259,8.08818414903383
20350.7327662037,8.08827151317976
20350.8852662037,8.08889452910386
20350.9890162037,8.08902190085429
20351.2181828704,8.08956673772445
20351.3937384259,8.09010465354344
20351.5395717593,8.09035610012715
20351.6662384259,8.09079643450917
20351.7777662037,8.09117063877799
20351.954849537,8.09118352554925
20352.1817939815,8.09144653128597
20352.4038773148,8.09156570649235
20352.6081828704,8.09207890749447
20352.6815162037,8.09217003035184
20352.8044328704,8.09251454889592
20352.8956828704,8.09262430476934
20353.0567939815,8.09292894343527
20353.1787384259,8.09321531703511
20353.3749884259,8.09335958713504
20353.4570717593,8.09361351264195
20353.6254050926,8.09372834565046
20353.7890162037,8.09404528403847
20353.9002662037,8.09444157789936
20354.0541550926,8.09460952137778
20354.2377662037,8.09549760978826
20354.4105439815,8.09566243150993
20354.4952662037,8.09605748126688
20354.563599537,8.09633184544484
20354.858599537,8.09661408938685
20355.0422106481,8.09708325116997
20355.2262384259,8.09776291589048
20355.4501273148,8.09786592107887
20355.593599537,8.09790022360612
20355.7849884259,8.09850989822374
20355.9902662037,8.09864669032752
20356.187349537,8.09930008861154
20356.3629050926,8.09936213029875
20356.5213773148,8.09985035005219
20356.6477662037,8.10012308192363
20356.8304050926,8.10023182996216
20356.9969328704,8.1003805661554
20357.2999884259,8.10051389066171
20357.4227662037,8.10107245683382
20357.5476273148,8.10126183318368
20357.7962384259,8.10141038793785
20357.9612384259,8.10180635452975
20358.1792939815,8.1021052739821
20358.442349537,8.10274188736697
20358.7384606481,8.10292892361311
20358.9929050926,8.10330060272083
20359.3312384259,8.10364346610355
20359.6342939815,8.10370834927814
20359.9544328704,8.10378556807519
20360.1766550926,8.10405432968221
20360.4113773148,8.10477132064516
20360.6519328704,8.1052357126588
20360.7667939815,8.1052847969744
20361.0197106481,8.10550565173383
20361.2804050926,8.10600335864638
20361.5444328704,8.10642044140206
20361.6458217593,8.10649174941013
20361.7044328704,8.10683666564923
20361.8369328704,8.10703009886576
20361.981099537,8.10727202816888
20362.2895717593,8.10758151662216
20362.4155439815,8.10763764063445
20362.6256828704,8.10795958815418
20362.8167939815,8.10814820322131
20362.8633217593,8.10833409508928
20363.126099537,8.10929534850521
20363.2849884259,8.11000821360939
20363.4434606481,8.11044329489913
20363.6870717593,8.11114586850451
20363.8145717593,8.11157495871638
20363.9509606481,8.11204099606275
20364.2051273148,8.11217856626093
20364.4120717593,8.11234032174786
20364.5002662037,8.11234616396828
20364.6022106481,8.11245187313551
20364.6905439815,8.11281858350289
20364.8270717593,8.11306586135856
20364.9615162037,8.11338648535645
20365.1405439815,8.11348443489493
20365.5305439815,8.11403206809527
20365.8299884259,8.11414036594019
20366.1799884259,8.11419788582565
20366.3299884259,8.11458354172728
20366.563599537,8.1147419646977
20366.688599537,8.11514832476701
20366.8701273148,8.11546339126927
20367.0542939815,8.11556617839502
20367.1601273148,8.11616298394459
20367.4169328704,8.11678266465547
20367.6891550926,8.11688382102717
20367.883599537,8.11762046353886
20368.0217939815,8.1179026298912
20368.3206828704,8.1184512784916
20368.433599537,8.11883540564912
20368.6844328704,8.11917658637888
20368.7852662037,8.11941136761799
20368.8642939815,8.12035653426608
20369.0619328704,8.12090845937265
20369.3252662037,8.12135436854598
20369.5840162037,8.12165200758173
20369.7188773148,8.12180115814331
20369.8252662037,8.12189751204928
20370.0991550926,8.12227319567767
20370.348599537,8.12230957313025
20370.5212384259,8.12252547807405
20370.6130439815,8.12282116699165
20370.7456828704,8.12293339922134
20370.9795717593,8.12323873691808
20371.1445717593,8.12391030259468
20371.2640162037,8.12457287553299
20371.3956828704,8.1247969827063
20371.511099537,8.12493111254143
20371.6805439815,8.12516203561002
20371.7726273148,8.12531540119168
20372.1424884259,8.12645660750579
20372.3458217593,8.12668141151281
20372.4666550926,8.12700938509594
20372.6465162037,8.1272206518872
20372.8438773148,8.12728523748186
20373.2469328704,8.12757083196836
20373.5104050926,8.12583062673414
20373.7247106481,8.12625490680347
20373.9191550926,8.12656512533618
20374.0979050926,8.1277207339035
20374.3247106481,8.12800973785861
20374.4315162037,8.12863252217577
20374.4970717593,8.12870060306352
20374.6401273148,8.12884924613374
20374.726099537,8.12914645925547
20374.9367939815,8.12938132305745
20375.1165162037,8.12965808128864
20375.3097106481,8.13005585631872
20375.371099537,8.13042251709807
20375.5024884259,8.13057238208122
20375.6795717593,8.13070447174317
20375.8620717593,8.13089249358764
20376.1045717593,8.1313585585091
20376.3124884259,8.13184612253831
20376.531099537,8.13195395270094
20376.658599537,8.13205658795911
20376.8217939815,8.13232281427921
20377.0269328704,8.13272552245138
20377.2129050926,8.13278387693768
20377.3577662037,8.13281618000368
20377.4362384259,8.13322241496626
20377.4987384259,8.1335401076336
20377.6049884259,8.1336734111335
20377.6813773148,8.13373434187141
20377.757349537,8.1337870301385
20378.0179050926,8.13397968776968
20378.2358217593,8.1342135399539
20378.3416550926,8.13431067850767
20378.5358217593,8.13476107087596
20378.6754050926,8.13486099785695
20378.7954050926,8.13541291632783
20378.979849537,8.1359306835378
20379.2070717593,8.13700594020457
20379.4004050926,8.13706698386526
20379.5433217593,8.13708917857047
20379.692349537,8.13750254340263
20379.9030439815,8.13758239313678
20380.0540162037,8.13790786811999
20380.4342939815,8.13835818301204
20380.6144328704,8.13836462660824
20380.7604050926,8.13861265816111
20380.8981828704,8.13871775638821
20381.2730439815,8.13917114969142
20381.4892939815,8.13980875810375
20381.6277662037,8.13996167977802
20381.7894328704,8.14034803122336
20382.0631828704,8.14091531445111
20382.301099537,8.14145202385759
20382.3965162037,8.14190272966468
20382.5238773148,8.14194878216649
20382.7217939815,8.14210465064282
20382.8241550926,8.14252081433718
20383.2004050926,8.14253881108845
20383.3552662037,8.14311066407007
20383.5230439815,8.1435293858165
20383.6004050926,8.14383811245264
20383.9788773148,8.14406818361155
20384.4395717593,8.14444391962628
20384.5862384259,8.14457559696358
20384.697349537,8.14522167611655
20384.8476273148,8.14540767022597
20385.1033217593,8.14610588435251
20385.266099537,8.14654223441939
20385.4047106481,8.14672737001877
20385.6483217593,8.14689601571574
20385.7917939815,8.14720920101167
20385.9242939815,8.14742189273396
20386.207349537,8.14744026294624
20386.4127662037,8.14788826536198
20386.5799884259,8.14792967876869
20386.6845717593,8.14832612300121
20387.1830439815,8.14882280611396
20387.5027662037,8.1490321569356
20387.7676273148,8.14911503243767
20387.9619328704,8.14966905392493
20388.358599537,8.14970088065257
20388.4352662037,8.1501101491265
20388.5602662037,8.15014654710621
20388.6442939815,8.15017023983218
20388.726099537,8.15032660659577
20389.024849537,8.1505127214387
20389.1491550926,8.15094621861545
20389.3163773148,8.15127329330552
20389.451099537,8.15180354189246
20389.4670717593,8.15182645911178
20389.534849537,8.1519911416149
20389.623599537,8.1523042702425
20389.7833217593,8.15241819111688
20389.9781828704,8.15260023445846
20390.2467939815,8.15265510985764
20390.3447106481,8.15272670985537
20390.4087384259,8.15321098680397
20390.4342939815,8.15327977620344
20390.468599537,8.15354847486247
20390.5908217593,8.15471459915398
20390.7231828704,8.15512346151183
20390.9015162037,8.15529822614256
20391.2445717593,8.15549551978647
20391.3974884259,8.15557094180602
20391.5383217593,8.15570771760878
20391.6570717593,8.1563861947288
20391.8537384259,8.15694288474396
20392.1619328704,8.15786325036185
20392.4277662037,8.15843432575239
20392.696099537,8.15866286562088
20393.1090162037,8.15885854244511
20393.4137384259,8.15923679792949
20393.6620717593,8.15983415148721
20393.913599537,8.16024764610094
20394.4280439815,8.16044370126573
20394.6329050926,8.160512221232
20394.6894328704,8.16064917193816
20394.7956828704,8.1610006445446
20395.0784606481,8.16139489598051
20395.2865162037,8.16150754692627
20395.4977662037,8.16175813117198
20395.7217939815,8.16203954568113
20395.977349537,8.16265362669606
20396.1962384259,8.16304692039876
20396.489849537,8.16330599817177
20396.8141550926,8.16343734242516
20397.0617939815,8.16374505367842
20397.4667939815,8.16415057847955
20397.717349537,8.16487032818542
20397.9083217593,8.16524485795011
20398.5627662037,8.16550735181326
20398.7704050926,8.1659658420396
20399.2413773148,8.16639247943729
20399.4758217593,8.16652997243339
20399.6715162037,8.16711727332997
20399.9774884259,8.16765563627851
20400.186099537,8.16859859592361
20400.5745717593,8.16892660938854
20400.7247106481,8.16983454760447
20400.9345717593,8.17000302844455
20401.1954050926,8.17023192262802
20401.3815162037,8.1712856738548
20401.5254050926,8.17272276806897
20401.6322106481,8.17366669336952
20401.7251273148,8.17402643477707
20402.1230439815,8.17429924958997
20402.5716550926,8.17459803012236
20402.6647106481,8.17477859329789
20402.922349537,8.17523237083977
20403.0231828704,8.17537991274805
20403.4129050926,8.1757436214079
20403.7467939815,8.17586861058228
20403.8195717593,8.17605639629562
20403.849849537,8.17628675165163
20404.0176273148,8.17692600492931
20404.3183217593,8.17702893793395
20404.4883217593,8.17757720260662
20404.6324884259,8.17828765306039
20404.8395717593,8.17861915947457
20405.2734606481,8.17891535246983
20405.4163773148,8.17943665005527
20405.6770717593,8.17956745527612
20405.7758217593,8.17982593040194
20406.1758217593,8.1801544026266
20406.473599537,8.18041755473628
20406.7158217593,8.18043472774239
20406.7913773148,8.1804665403757
20407.3308217593,8.18060608611191
20407.5019328704,8.18081265621832
20407.7054050926,8.18098295372404
20407.9909606481,8.18110914471571
20408.2806828704,8.18140124689053
20408.4354050926,8.18171599222141
20408.687349537,8.18177091678893
20408.8777662037,8.18195810322191
20409.232349537,8.18205406387376
20409.4674884259,8.18207141135739
20409.5715162037,8.18208467999742
20409.6505439815,8.18226946625599
20409.7462384259,8.18231329123028
20409.9084606481,8.18237024533705
20410.1476273148,8.18286176218737
20410.3652662037,8.18293436422963
20410.6366550926,8.18301388975064
20410.9174884259,8.18307228450876
20411.1990162037,8.18316698049468
20411.422349537,8.1835471827118
20411.5924884259,8.18361127266504
20411.6554050926,8.18405060739284
20411.7945717593,8.18427882731524
20412.0065162037,8.18434770218231
20412.2592939815,8.18461351444171
20412.4209606481,8.18467206686275
20412.617349537,8.18499955424888
20412.822349537,8.18558058405783
20413.1022106481,8.18565423201428
20413.3549884259,8.18578380564169
20413.4494328704,8.18609800061228
20413.5569328704,8.18654648450774
20413.6077662037,8.18693140131731
20413.7165162037,8.18699652911302
20413.9284606481,8.18712453379153
20414.199849537,8.18751304483089
20414.5862384259,8.18801068639442
20414.8508217593,8.18822312396021
20415.332349537,8.1883381725571
20415.6055439815,8.18836420417745
20415.8138773148,8.18839312962303
20416.1155439815,8.18882788667336
20416.4122106481,8.18902952939523
20416.6544328704,8.18910135521559
20416.8030439815,8.18914505664941
20417.0694328704,8.18952925982808
20417.2062384259,8.18962888047695
20417.4463773148,8.18978500930007
20417.5624884259,8.18987388240908
20417.7080439815,8.1899459685425
20417.8290162037,8.19011281199532
20418.0177662037,8.19021335660856
20418.3022106481,8.19021888799463
20418.436099537,8.18813748512305
20418.6747106481,8.18833421144961
20418.7754050926,8.1883787881289
20418.9688773148,8.18868585694774
20419.2358217593,8.18885441434802
20419.4374884259,8.18890899267337
20419.5419328704,8.18902434182808
20419.7041550926,8.18916144217078
20419.8442939815,8.18908057429493
20419.9766550926,8.18931892683332
20420.1479050926,8.18951639624429
20420.3462384259,8.1896812582982
20420.5194328704,8.18979643758206
20420.6951273148,8.18992189064875
20420.9102662037,8.19027488298087
20421.3162384259,8.1905969487089
20421.582349537,8.19080693042501
20421.7016550926,8.19111185106848
20421.8506828704,8.19124982918348
20422.113599537,8.19189494442821
20422.5281828704,8.19229742250765
20422.8288773148,8.19234549805827
20423.0333217593,8.19246868207154
20423.3520717593,8.19256977931092
20423.5401273148,8.19271131886753
20423.6472106481,8.19274325633775
20423.7217939815,8.19282911296924
20423.789849537,8.19316661715287
20424.0801273148,8.19354127883169
20424.2708217593,8.19361419554279
20424.4809606481,8.19364417134058
20424.6081828704,8.19382789687729
20424.7579050926,8.19398095155751
20424.9466550926,8.1941228281193
20425.263599537,8.1944484299624
20425.4806828704,8.19493700693132
20425.5094328704,8.19510774323108
20425.6169328704,8.19514483386441
20425.668599537,8.19515390209187
20425.7716550926,8.19542779486294
20425.8374884259,8.19555070864642
20425.8899884259,8.19575427765038
20425.9959606481,8.19588292044106
20426.1677662037,8.19635043848965
20426.399849537,8.19647360600225
20426.4922106481,8.19647600065745
20426.5383217593,8.19675124242115
20426.6172106481,8.19681272208768
20426.6972106481,8.19682445584144
20426.9792939815,8.19704118783573
20427.102349537,8.19731370320801
20427.1902662037,8.19746510328187
20427.2355439815,8.19750445574302
20427.346099537,8.19775143760394
20427.4030439815,8.19807070229225
20427.526099537,8.19823105435157
20427.6002662037,8.19864774981619
20427.6476273148,8.19868838659951
20427.7805439815,8.19873765728333
20427.9209606481,8.19879967017074
20428.0319328704,8.1990346557559
20428.2140162037,8.19911078641421
20428.3842939815,8.19932359719827
20428.5565162037,8.1995088931153
20428.6869328704,8.19965671010205
20428.7638773148,8.19969708337113
20428.8562384259,8.19975993131432
20428.9590162037,8.19981663913347
20429.091099537,8.19991588022904
20429.1454050926,8.19997129477972
20429.2638773148,8.20010911334838
20429.4191550926,8.20021521616227
20429.5631828704,8.20041636617982
20429.6644328704,8.20079131867675
20429.7480439815,8.20100231782252
20429.9680439815,8.20109614645938
20430.1906828704,8.20141627557218
20430.3770717593,8.20148076173836
20430.632349537,8.2015683029306
20430.7852662037,8.20188079327838
20430.8655439815,8.20209559786261
20430.9413773148,8.20215864140807
20431.0931828704,8.20221953372135
20431.1995717593,8.20228377159465
20431.2226273148,8.20235568606379
20431.3341550926,8.20261794597452
20431.4294328704,8.20263751989239
20431.4570717593,8.20288748904129
20431.5991550926,8.2029347050141
20431.7224884259,8.20299692651163
20431.8717939815,8.20317441571772
20431.9677662037,8.20320179905337
20432.2145717593,8.20329717171853
20432.4451273148,8.20343457453817
20432.5199884259,8.20350362645457
20432.6412384259,8.20362467674745
20432.8108217593,8.20373101271175
20433.0040162037,8.20387996224989
20433.1662384259,8.20397192502237
20433.3766550926,8.2042084675477
20433.608599537,8.20431533421584
20433.6894328704,8.20450104632643
20433.8542939815,8.20467699221636
20433.9387384259,8.20475023734497
20434.0074884259,8.2049457390281
20434.1551273148,8.20501051736376
20434.4294328704,8.20529882853477
20434.5408217593,8.2055034467643
20434.6849884259,8.2058412274757
20434.7545717593,8.20588324514014
20434.997349537,8.20613079579656
20435.1679050926,8.206387603081
20435.3176273148,8.20747033334815
20435.4599884259,8.20791091931298
20435.6663773148,8.20842684425936
20435.8020717593,8.20846166734526
20435.9959606481,8.20847621368529
20436.2955439815,8.20850261077128
20436.4069328704,8.2094195270733
20436.4430439815,8.20956455107921
20436.5744328704,8.20981019782222
20436.632349537,8.20985601364182
20436.8363773148,8.20989218068062
20437.0108217593,8.20994327597579
20437.1713773148,8.21042348588372
20437.3651273148,8.21145496080671
20437.4762384259,8.21179064205949
20437.5608217593,8.21224218297577
20437.6927662037,8.21253732005791
20437.8026273148,8.2126032250835
20437.9104050926,8.21276435701518
20438.038599537,8.2129429546118
20438.1316550926,8.21346585000422
20438.293599537,8.21399963155341
20438.4919328704,8.21453452575285
20438.6545717593,8.21472696140047
20438.7145717593,8.21473554642727
20438.7842939815,8.21496914248341
20438.8924884259,8.21509868056961
20439.1931828704,8.21513509350221
20439.3920717593,8.21518688029443
20439.5065162037,8.21520890448696
20439.513599537,8.21525613250555
20439.5195717593,8.21527055584502
20439.5287384259,8.21528884557488
20439.5384606481,8.21531869396599
20439.5437384259,8.21534093259831
20439.5577662037,8.21535725203105
20439.5802662037,8.21536824249257
20439.5947106481,8.2153793301088
20439.603599537,8.21541588803286
20439.6422106481,8.21542225329505
20439.659849537,8.21544350338221
20439.694849537,8.2154686487547
20439.7155439815,8.21555199424633
20439.7599884259,8.21559012097268
20439.8015162037,8.21567308689552
20439.8579050926,8.21570295368422
20439.9720717593,8.21573743566383
20440.1744328704,8.21589655776304
20440.326099537,8.21595461740066
20440.4208217593,8.21597501793323
20440.4647106481,8.21606150344431
20440.566099537,8.21645957421411
20440.7730439815,8.216543226211
20440.8672106481,8.21678281747787
20440.9422106481,8.21680061123596
20441.0758217593,8.21707997030303
20441.3647106481,8.21749909139317
20441.4244328704,8.21790741337441
20441.5117939815,8.21813759023583
20441.6181828704,8.21839018866107
20441.822349537,8.21846601028724
20441.9720717593,8.21884188192205
20442.1269328704,8.21900820399366
20442.3742939815,8.21938253796124
20442.6388773148,8.21960753949013
20442.8515162037,8.22002440301099
20442.9356828704,8.22025324798683
20443.0380439815,8.22059102489209
20443.1281828704,8.22102141080847
20443.3699884259,8.22221597611208
20443.5604050926,8.22260247997329
20443.6452662037,8.22286001017047
20443.7202662037,8.22313919229934
20443.901099537,8.22321525941069
20443.9945717593,8.22326639624379
20444.1051273148,8.22364087068459
20444.2969328704,8.22400688120368
20444.5992939815,8.22452769796445
20444.6202662037,8.22464421517638
20444.7752662037,8.2246824192879
20444.9084606481,8.22487736052994
20445.1177662037,8.22511255134991
20445.1908217593,8.22520157769875
20445.3390162037,8.22526337769578
20445.406099537,8.22565612297939
20445.5004050926,8.22568121055344
20445.5545717593,8.22585992490274
20445.627349537,8.22631071107784
20445.7726273148,8.2264874460014
20445.9522106481,8.22661008765593
20446.1442939815,8.22703316052577
20446.264849537,8.22714225657656
20446.372349537,8.22753228569976
20446.4752662037,8.22758081121284
20446.6669328704,8.22770501407028
20446.8545717593,8.22795961955469
20446.9645717593,8.22800443539839
20447.1294328704,8.22858535831173
20447.3627662037,8.22907934017364
20447.581099537,8.22917479671892
20447.7767939815,8.22320796597996
20447.9805439815,8.22330379079722
20448.1613773148,8.22354237251695
20448.3387384259,8.22404522246848
20448.5824884259,8.22419917477558
20448.7815162037,8.22430483438094
20449.0116550926,8.22443526560717
20449.2429050926,8.22471595812164
20449.4890162037,8.22487503607948
20449.621099537,8.22505157794546
20449.7756828704,8.22508577425502
20449.9109606481,8.22535992521961
20450.1037384259,8.22566171320026
20450.3529050926,8.22586007739477
20450.5170717593,8.22600454350665
20450.7813773148,8.22604939716711
20450.9856828704,8.22623778209093
20451.1212384259,8.22633011206163
20451.4309606481,8.22633522454161
20451.6133217593,8.226373391254
20451.6922106481,8.22663272100452
20451.8072106481,8.22693202606191
20451.9326273148,8.22703726630943
20452.1759606481,8.22716823709351
20452.3154050926,8.22741004234116
20452.4377662037,8.22757871283599
20452.4981828704,8.22784085399258
20452.6066550926,8.22821285880807
20452.7745717593,8.22854553563528
20452.897349537,8.22882064728901
20453.0240162037,8.22889217324238
20453.3066550926,8.22904561980943
20453.4630439815,8.22918722333973
20453.5780439815,8.22925412189231
20453.7251273148,8.22930963880651
20453.8509606481,8.22945879410246
20454.2747106481,8.22973572622772
20454.7041550926,8.22987724831841
20454.7795717593,8.22992772279747
20454.9337384259,8.23012404474889
20455.1552662037,8.23013386318566
20455.3394328704,8.23038705155462
20455.5747106481,8.23069062075809
20455.733599537,8.23087266091354
20455.9363773148,8.23098464218874
20456.1230439815,8.23129007722823
20456.288599537,8.23149410806989
20456.4454050926,8.23181137191963
20456.5797106481,8.23181703899996
20456.7940162037,8.23194972491114
20456.863599537,8.23200500973794
20457.0122106481,8.23172417390411
20457.1413773148,8.23208954362085
20457.3742939815,8.23231988397814
20457.504849537,8.23273128721433
20457.5880439815,8.23294281189547
20457.6519328704,8.23310444776925
20457.7256828704,8.23333294285784
20457.8670717593,8.23347007885339
20458.0849884259,8.23350487962666
20458.1706828704,8.23354928989092
20458.3059606481,8.23416699935333
20458.4205439815,8.23448562258057
20458.4627662037,8.23474006079676
20458.5134606481,8.23503820110113
20458.6366550926,8.23517035603879
20458.738599537,8.23586291196912
20458.806099537,8.2359232032306
20459.192349537,8.23658466676611
20459.3758217593,8.23670237666797
20459.4347106481,8.23704297963147
20459.6765162037,8.23756108962151
20459.7683217593,8.23764789165585
20459.9391550926,8.2376755553457
20460.1388773148,8.23779411135181
20460.2869328704,8.23811859808371
20460.4199884259,8.23874461321854
20460.504849537,8.23880458779543
20460.7437384259,8.23883020926956
20460.8659606481,8.23907969849154
20460.9820717593,8.23915676748934
20461.1833217593,8.23966767694327
20461.3026273148,8.23983196216598
20461.4174884259,8.23984637378962
20461.4940162037,8.24006698410835
20461.5927662037,8.24009676521433
20461.6942939815,8.24022566162978
20461.767349537,8.24033116335579
20461.8344328704,8.24061885906346
20461.9992939815,8.24074796162809
20462.153599537,8.24110260986079
20462.3013773148,8.24155904548555
20462.3266550926,8.24163533281014
20462.3591550926,8.24163595235463
20462.5808217593,8.24164651923449
20462.6572106481,8.24165294076324
20462.8576273148,8.24179914499035
20463.037349537,8.24182582952228
20463.2890162037,8.24186517551442
20463.4299884259,8.24192773819659
20463.6220717593,8.2419709640749
20463.6541550926,8.24198613700984
20463.7944328704,8.24201298998593
20463.8156828704,8.24201409416627
20463.9166550926,8.24201782493875
20463.9858217593,8.24205466767315
20464.0688773148,8.2420562827269
20464.0722106481,8.24205851486719
20464.2776273148,8.24208964991178
20464.5237384259,8.24224289071154
20464.6283217593,8.24229165712573
20464.7559606481,8.24234146834616
20464.9394328704,8.24242014171139
20464.943599537,8.24242230029049
20464.9459606481,8.24242477126879
20464.9487384259,8.24242798107808
20464.9520717593,8.24243080523242
20464.9754050926,8.24244642166445
20464.9779050926,8.24245050562973
20464.9817939815,8.24245274707269
20465.0706828704,8.24258849336968
20465.1612384259,8.24259552509256
20465.1651273148,8.24260327053275
20465.1694328704,8.24261165018283
20465.1999884259,8.24271866726242
20465.4244328704,8.24323689238356
20465.5156828704,8.24345393612636
20465.5183217593,8.24346821807299
20465.5219328704,8.24348390991251
20465.5262384259,8.24350022746913
20465.5972106481,8.24396131771555
20465.7034606481,8.2440951416993
20465.7491550926,8.24415893697927
20465.8319328704,8.24447047048232
20465.9034606481,8.24458126689302
20465.9863773148,8.2446289290099
20466.0534606481,8.24486947398244
20466.177349537,8.24491638335789
20466.1817939815,8.24491713591839
20466.1859606481,8.24494632950815
20466.1895717593,8.24494773680206
20466.2205439815,8.24494794532826
20466.2255439815,8.24494826528317
20466.2277662037,8.24494869011719
20466.2322106481,8.24494920314146
20466.2356828704,8.24494954384709
20466.2383217593,8.24494989291854
20466.2427662037,8.24495011607388
20466.2480439815,8.24495047813059
20466.2533217593,8.24495069390315
20466.2587384259,8.24495102311814
20466.2609606481,8.2449512482186
20466.2631828704,8.24495156405104
20466.2679050926,8.24495194807412
20466.2708217593,8.244952346905
20466.2755439815,8.24495276007941
20466.3483217593,8.24495844429821
20466.4306828704,8.24499063090641
20466.5037384259,8.24517006523696
20466.5190162037,8.24518269194152
20466.7042939815,8.24530788963894
20466.7974884259,8.2456377834231
20466.9647106481,8.24566811892805
20467.1319328704,8.24584035394874
20467.4020717593,8.24596137836655
20467.5505439815,8.24620353315479
20467.6874884259,8.24650598564654
20467.8641550926,8.2467659314166
20468.0558217593,8.24707624094561
20468.2449884259,8.24725127185182
20468.3463773148,8.24751284888106
20468.5584606481,8.24773072716702
20468.6680439815,8.24804093537976
20468.8417939815,8.24826073606729
20469.0184606481,8.24871091153302
20469.1949884259,8.24898747230521
20469.3374884259,8.24901848749992
20469.4556828704,8.2493372469825
20469.5826273148,8.24936412572388
20469.8370717593,8.24953411947496
20469.946099537,8.24973983305353
20470.2805439815,8.24986535795886
20470.3840162037,8.25022181459979
20470.6647106481,8.25037473295437
20470.7306828704,8.25104752381151
20470.9538773148,8.25114470958592
20471.2369328704,8.25123726521197
20471.424849537,8.25184247568886
20471.5708217593,8.25239284376859
20471.6462384259,8.25245040089353
20471.6502662037,8.25245266516656
20471.6552662037,8.25245402172426
20471.7420717593,8.25252228458984
20471.9327662037,8.25270716984561


==> Figures/shannon_entropy_withdrawal.csv <==
time,entropy
19127.3739814815,-1.00000008269037e-10
19128.3871643519,0.670703299421587
19136.3315509259,1.81226803655705
19136.3343287037,2.21031639386948
19149.178912037,2.48973585816625
19154.931412037,2.78275173683646
19162.3376736111,2.84786110812512
19162.3429050926,3.13967485911122
19165.9710648148,3.20849573407154
19175.7992361111,3.31617547076548
19185.0289351852,3.37665071066075
19188.4892592593,3.50150543925734
19195.2167013889,3.57235480262108
19197.0362847222,3.62284712649081
19204.4445949074,3.62558530055359
19205.6924421296,3.69917037611817
19211.8056481481,3.76386216383839
19212.4325578704,3.59153682720648
19212.4353935185,3.69794441720527
19213.5387962963,3.76539677014613
19214.4407175926,3.80816968271443
19215.3648842593,3.85298000071942
19216.9243634259,3.90089548813698
19217.5503587963,3.96715995752909
19218.3140509259,3.99790660840482
19218.5944444444,4.03533276600447
19218.743599537,4.06700431993774
19219.0388425926,4.07648343766097
19220.0248842593,3.9217419274912
19220.1554282407,3.66589795420706
19221.3517939815,3.65393587352114
19221.718599537,3.68781987288097
19222.6849421296,3.75081435220159
19222.9745717593,3.79922951075479
19225.4687615741,3.8097038835117
19225.6499305556,3.86126538446089
19226.6739699074,3.91554350709216
19228.6269444444,3.95605497329151
19229.6416203704,4.02280556305215
19230.4455555556,4.07032156308527
19230.9862152778,4.14177135962903
19231.6101157407,3.94645973453938
19231.6101157407,1.83416957647765
19231.6101157407,2.17517506646564
19231.6101157407,2.20672609753967
19231.6177662037,2.28717440640812
19231.6276736111,2.51106564847901
19233.530625,2.51953501881938
19235.0818634259,2.52054898277585
19236.2335648148,2.52152688959936
19236.2526967593,2.5262402932557
19236.2526967593,2.52859898966639
19237.0129282407,2.52942504675694
19237.3763194444,2.52951419070872
19237.4213888889,2.52978899153728
19237.9075925926,2.53339155388661
19237.9075925926,2.53538702653076
19238.418275463,2.53562641688209
19239.7732060185,2.53589064194428
19240.4525578704,2.53781359267878
19242.1041319444,2.54083088478788
19242.1377546296,2.54533457941046
19242.3563425926,2.54983878349313
19242.5210416667,2.5571357659498
19243.0546759259,2.55836170057939
19243.0770601852,2.55956288349161
19243.1418055556,2.56092984499212
19243.4239583333,2.56401959050539
19245.5140972222,2.56417955028449
19245.6450694444,2.56752243916177
19247.1778240741,2.56958754605181
19248.3393171296,2.57194107841407
19249.0908564815,2.5866382376695
19249.1111921296,2.59901181497167
19249.2852430556,2.70973733610053
19249.3163773148,2.82166166207257
19249.3474768519,2.86701323181747
19249.3754976852,2.87194844687879
19249.7850694444,2.88191192515941
19249.7850694444,2.88275642419033
19249.7850694444,2.89275754340378
19249.7850694444,2.90974116704576
19250.0893981481,2.91175678155906
19251.4290162037,2.92128864851778
19251.6284606481,2.92188199420721
19251.7106828704,2.92792653495778
19253.2584606481,2.93091730704724
19253.4733217593,2.93944506404205
19255.5202662037,2.94519719443598
19256.1238773148,2.94828109161978
19256.4687384259,2.94912067045653
19256.4717939815,2.95216124985595
19257.4188773148,2.95372645851692
19258.4637384259,2.95424834504342
19258.6005439815,2.9547365800602
19259.5394328704,2.96574617936717
19259.8481828704,2.9758883491591
19259.8534606481,2.9843392669418
19259.8659606481,2.99696059508181
19259.8702662037,2.99890983001128
19260.0538773148,3.00146482211319
19260.787349537,3.00397223686833
19262.9926273148,3.00745672457938
19263.9680439815,3.01093421814928
19266.5341550926,3.01271231964229
19267.9799884259,3.01908760726146
19270.0481828704,3.02395639806833
19270.2872106481,3.02540214943648
19271.0174884259,3.02720792120977
19271.0174884259,3.02852238465844
19271.5697106481,3.03391405803901
19272.6554050926,3.03812029346823
19273.7765162037,3.04495225829087
19273.9833217593,3.0493906732444
19275.326099537,3.05037377044486
19276.3204050926,3.05215674404981
19277.0534606481,3.05426403293884
19278.3488773148,3.05491475953879
19279.9259606481,3.05602930181014
19282.1990162037,3.05691359357657
19283.6734606481,3.06118997832165
19283.9580439815,3.06619996082595
19284.3805439815,3.07055246560967
19287.1065162037,3.07129766494846
19287.6713773148,3.07317817983329
19288.9805439815,3.07429811893732
19289.8277662037,3.09009841406761
19289.9088773148,3.10546346428985
19290.1970717593,3.11093015354002
19290.7229050926,3.13990538571505
19291.9138773148,3.16673978250591
19293.1274884259,3.16709917495289
19294.9430439815,3.16846974784705
19294.9430439815,3.16912639287606
19297.1279050926,3.16990721575184
19297.733599537,3.17159162950094
19298.311099537,3.17190033738986
19299.1302662037,3.17321582431745
19300.0191550926,3.18129113584763
19300.2304050926,3.21708997355484
19300.3429050926,3.25143323556591
19301.3940162037,3.2728780714276
19301.8015162037,3.28155042230846
19302.5762384259,3.28726209229919
19302.7991550926,3.28834540272644
19303.4945717593,3.29131111042322
19304.3587384259,3.29457609965064
19305.2662384259,3.29468868637304
19306.4549884259,3.29510295439193
19306.9684606481,3.30097370843075
19308.0562384259,3.31231051596162
19308.8681828704,3.31297600365874
19309.6281828704,3.31302982232913
19310.3197106481,3.31393146018825
19310.6229050926,3.31452506782829
19310.8099884259,3.3166109255625
19311.8549884259,3.31870890018226
19312.1565162037,3.32127653714507
19313.0576273148,3.33835792444725
19313.1417939815,3.34253734738094
19313.3226273148,3.34856265217847
19313.3451273148,3.34868306948249
19313.6920717593,3.35116365604572
19314.1508217593,3.35319575003812
19314.2876273148,3.35398700162175
19314.4665162037,3.35971766297543
19316.4162384259,3.37212555307817
19316.4201273148,3.37254756498354
19317.1616550926,3.38279858562668
19319.4762384259,3.38517693947683
19321.5731828704,3.39152067955755
19322.5626273148,3.39222396098219
19323.677349537,3.39270137728785
19323.7340162037,3.39281893710227
19324.4569328704,3.39391272683191
19325.8077662037,3.40022810475203
19328.4292939815,3.41898984712918
19329.7895717593,3.44664143357753
19331.3980439815,3.47630742520392
19334.9490162037,3.47761590178905
19336.5888773148,3.49346364404059
19338.1394328704,3.51820257759013
19339.0262384259,3.52922505585945
19341.1294328704,3.53468184120222
19342.9055439815,3.53896834771492
19344.1176273148,3.54884331374946
19347.8267939815,3.5574047097943
19350.7512384259,3.5744864299109
19354.3309606481,3.57899565922683
19356.4183217593,3.5821324074027
19360.2094328704,3.59621527644519
19363.3966550926,3.60426220956922
19366.6116550926,3.60916080361221
19369.7255439815,3.62689029249762
19370.8890162037,3.69144952486425
19371.0534606481,3.78190558603859
19371.2577662037,3.73279484763951
19371.2662384259,3.89370648268889
19373.4876273148,3.90941013227824
19376.4747106481,3.91150648037065
19378.0401273148,3.91381914463679
19380.6631828704,3.91566011121283
19381.4647106481,3.92231904549308
19381.482349537,3.9293188997529
19381.4962384259,3.9363418971587
19381.5088773148,3.9442349968797
19382.5676273148,3.94764181234914
19382.688599537,3.95867648373414
19383.8205439815,3.96478235549877
19384.7933217593,3.98465993301143
19386.8315162037,3.9864328786243
19388.0059606481,3.9886488651518
19388.9609606481,3.98981675017557
19390.154849537,3.99112774836358
19390.5649884259,3.9928745727828
19391.8117939815,3.9959349535267
19392.4797106481,4.00301776232733
19392.8454050926,4.00854455944333
19393.823599537,4.01603437171466
19394.443599537,4.01777892549653
19395.2367939815,4.02057154221422
19396.1841550926,4.02204448023839
19397.4612384259,4.02843006724879
19398.7408217593,4.03010481917748
19398.8206828704,4.03121628885613
19399.3437384259,4.04349196243332
19400.4038773148,4.0495712950064
19401.3481828704,4.05154728988958
19402.0279050926,4.05247838497688
19402.7166550926,4.05292369853539
19403.7715162037,4.05596868070641
19404.9306828704,4.07389121271248
19405.3076273148,4.08736720479348
19406.2083217593,4.08906258887079
19408.0429050926,4.09530949551874
19409.3058217593,4.10083972738981
19410.1324884259,4.10346505086006
19410.862349537,4.10565351562011
19411.2483217593,4.10603098494979
19411.9026273148,4.10832994832489
19412.6438773148,4.13227908141929
19413.5034606481,4.14264326595451
19416.5795717593,4.14396738269211
19416.9554050926,4.14741414735711
19418.8884606481,4.16754072899889
19419.341099537,4.16886377333866
19420.2863773148,4.17089662503502
19421.4890162037,4.18711754733529
19423.4266550926,4.19159630876115
19424.162349537,4.19423484514914
19425.5442939815,4.19898875454436
19428.2104050926,4.20154369741488
19429.6717939815,4.20412260098103
19430.439849537,4.20939038196376
19431.5079050926,4.21913036805767
19432.9770717593,4.22417545829877
19434.1980439815,4.22790581346907
19434.5355439815,4.24950614838177
19435.4059606481,4.25612993860405
19436.1551273148,4.27506061754821
19437.5763773148,4.27805709390135
19437.9388773148,4.27972224606866
19439.3069328704,4.28143406714457
19439.366099537,4.28253282195842
19440.2144328704,4.28331503129177
19440.3030439815,4.28410129230802
19441.1240162037,4.28999907845568
19441.9180439815,4.30370685387781
19442.1069328704,4.31179602880343
19442.684849537,4.3124652755481
19443.0233217593,4.33379643652174
19443.5984606481,4.37372487616965
19444.5624884259,4.37590739793748
19445.4976273148,4.38122321854952
19447.0366550926,4.39209239194713
19447.3395717593,4.39492358881985
19447.9513773148,4.39741134490894
19448.373599537,4.39940408851006
19449.7692939815,4.40577364235978
19450.748599537,4.40813324577325
19451.519849537,4.41429338734116
19452.5701273148,4.417539940817
19454.0692939815,4.42047951288597
19454.3979050926,4.42137201525043
19455.1855439815,4.42299723568087
19456.4620717593,4.42631284214746
19457.0449884259,4.43093223714573
19458.6127662037,4.43524289182272
19459.4849884259,4.43900546018044
19460.8708217593,4.44120885164871
19461.5881828704,4.48676740135308
19462.0290162037,4.51806160851473
19462.5358217593,4.52575474787742
19462.9301273148,4.52736975029947
19463.2883217593,4.52898369062976
19464.5720717593,4.53546194158752
19465.3315162037,4.53695173190901
19465.5177662037,4.5418795967763
19466.0281828704,4.54544951859836
19466.1717939815,4.54635802655847
19467.4429050926,4.55068920590419
19468.3945717593,4.55314427581665
19468.7717939815,4.55895846757052
19469.4159606481,4.56134941130996
19471.6420717593,4.57606609309929
19472.0245717593,4.57997514557912
19472.4637384259,4.58111613165493
19473.4076273148,4.58573645999671
19473.6470717593,4.58746378280291
19474.3720717593,4.59324502831645
19475.3697106481,4.59851874476741
19475.658599537,4.60334184015052
19476.6724884259,4.60627796207746
19476.7602662037,4.6075402477991
19477.7827662037,4.61455897203788
19479.7847106481,4.6194813900949
19480.5684606481,4.62664613139522
19481.2908217593,4.638568007763
19482.228599537,4.64813605983959
19482.3242939815,4.6766378305892
19483.0824884259,4.67877061045305
19484.166099537,4.68073177986112
19485.4294328704,4.68297928222633
19486.1369328704,4.6908322503297
19486.7241550926,4.69398856659808
19487.0692939815,4.69702389461883
19488.1920717593,4.70273032354083
19489.6580439815,4.70566471685683
19490.6794328704,4.71071187629803
19491.9883217593,4.71301321893407
19492.7292939815,4.71426881295558
19493.5647106481,4.71758223074465
19494.4791550926,4.72771380454901
19495.1983217593,4.73005820987325
19496.192349537,4.73283435136633
19498.039849537,4.73491107743135
19499.4013773148,4.73635480131159
19500.1609606481,4.73964068988943
19501.0887384259,4.74156144139716
19501.4269328704,4.7472147889248
19502.3766550926,4.75290233050181
19503.1959606481,4.7605316701407
19503.7359606481,4.76534994706818
19504.0938773148,4.77635868745948
19505.1309606481,4.78784406983317
19505.7974884259,4.79716796003115
19506.2194328704,4.80203189616797
19506.4469328704,4.81826800291101
19507.3583217593,4.82350675729481
19508.1033217593,4.82744669660513
19508.4556828704,4.83061175930498
19509.0999884259,4.83967644756063
19509.9941550926,4.84211518653445
19510.4704050926,4.84550150761646
19510.7619328704,4.85834617987214
19511.4502662037,4.86180724313134
19512.6020717593,4.87236298764876
19513.3851273148,4.87594607564581
19514.4338773148,4.89195961667074
19515.5092939815,4.90160725782502
19516.7969328704,4.90454806942731
19517.1706828704,4.90558706744132
19517.7954050926,4.91707020355433
19518.6588773148,4.92090736211919
19519.6313773148,4.92345014662558
19520.322349537,4.9253621149083
19520.9520717593,4.93147302105173
19521.7541550926,4.93405015706506
19522.6734606481,4.9348552782718
19523.3949884259,4.93619796677178
19523.5355439815,4.93784820867217
19524.0404050926,4.94201297012069
19524.5967939815,4.94534293739097
19525.5395717593,4.95155353936008
19526.027349537,4.9534975917131
19526.6495717593,4.95565947411225
19527.6005439815,4.95975763254252
19528.4830439815,4.96190661128439
19529.3766550926,4.96418392391729
19530.096099537,4.96502894152877
19530.7188773148,4.96683167160679
19531.6852662037,4.97095029113646
19532.7581828704,4.97312835752415
19533.2829050926,4.9737892806654
19533.602349537,4.97424515254969
19534.5049884259,4.97856729795747
19535.4349884259,4.98043337246922
19536.4094328704,4.9808288879013
19536.5941550926,4.98230738118498
19537.4240162037,4.98774746148071
19537.6477662037,4.9925309103837
19537.9949884259,4.99401225874561
19538.1754050926,4.99442495782171
19538.4159606481,4.99517740841765
19538.6604050926,4.99632997624028
19538.9349884259,4.99968344697346
19539.5427662037,5.00493448114241
19540.3099884259,5.0083299115208
19540.9245717593,5.01038926576375
19541.6491550926,5.01780100517608
19542.427349537,5.02581661247376
19542.951099537,5.0283238147195
19543.1931828704,5.04051359157872
19544.0758217593,5.04245516712704
19544.5559606481,5.04685240325084
19544.7740162037,5.04798386331621
19546.4280439815,5.04926972454014
19546.9816550926,5.05851515566109
19547.682349537,5.06518559098484
19548.3177662037,5.06628604897423
19548.4105439815,5.06697987659696
19548.764849537,5.07040001156035
19549.4695717593,5.07122983602313
19550.2341550926,5.07764845501064
19550.7915162037,5.07980348060246
19551.774849537,5.08298073844331
19552.7255439815,5.08752520568118
19553.3894328704,5.09404809757138
19553.9065162037,5.09595166893265
19554.4422106481,5.10240165376745
19555.0542939815,5.10374320527908
19555.4813773148,5.10482259150159
19555.8887384259,5.10814206200197
19556.5380439815,5.10988205811165
19557.1358217593,5.11115580543073
19558.0340162037,5.11199338873331
19558.2331828704,5.1145337432773
19558.7179050926,5.12029099373361
19559.1772106481,5.12219252011522
19559.5851273148,5.12923568960941
19559.9624884259,5.13025616070938
19560.221099537,5.13279978544902
19560.3427662037,5.13433336861236
19560.4915162037,5.13676977734662
19560.6987384259,5.13867826812336
19560.9856828704,5.14186493708686
19561.2967939815,5.14396635830309
19561.3412384259,5.14439239614473
19561.8816550926,5.15049391382962
19562.3484606481,5.15400146526477
19563.2119328704,5.15898091415315
19563.2509606481,5.15913270443418
19563.2554050926,5.15931873616085
19563.2584606481,5.15950729850565
19563.2605439815,5.15973587725002
19563.2630439815,5.16000821709258
19563.2795717593,5.16037476949561
19564.2197106481,5.16321788566957
19565.5001273148,5.16459296180237
19566.611099537,5.16624975608242
19567.3733217593,5.16752270108899
19568.5345717593,5.17467059413449
19568.9566550926,5.17559079305593
19569.5609606481,5.17629643372965
19569.9733217593,5.17769388336786
19570.1358217593,5.17966185254874
19570.2337384259,5.18114196589465
19570.2708217593,5.18295930502718
19570.5980439815,5.18439958366465
19571.3801273148,5.18896068219533
19571.9865162037,5.19113479749454
19571.9865162037,5.19130918510061
19573.5230439815,5.1923390339365
19573.9345717593,5.19402670592016
19574.572349537,5.1997326319728
19574.864849537,5.20071664069504
19575.1066550926,5.20607833401947
19575.4426273148,5.21376993370716
19575.6454050926,5.21400171203906
19575.9305439815,5.21448863645857
19576.1874884259,5.21677915019984
19576.534849537,5.22125012744224
19576.878599537,5.23133450118023
19577.4833217593,5.23398887578104
19577.9574884259,5.23506416556434
19578.5547106481,5.24106657587666
19578.9466550926,5.24178644129597
19579.468599537,5.24422181890288
19580.3491550926,5.24699925607322
19581.2869328704,5.25301615361372
19582.4281828704,5.25493643706466
19582.9630439815,5.25673765853431
19583.3294328704,5.26196134070612
19583.7677662037,5.26721965950702
19584.0881828704,5.27113971786134
19584.7858217593,5.28048714424395
19585.312349537,5.28188089155853
19585.5676273148,5.29250726120974
19586.0720717593,5.29672781555301
19586.4115162037,5.30567243326875
19586.9674884259,5.30854579798635
19587.1749884259,5.30888018293395
19587.3072106481,5.31068464329571
19587.5613773148,5.31362452478517
19587.8422106481,5.31759788659392
19588.6930439815,5.31958574693688
19589.4888773148,5.3234738528178
19589.8231828704,5.32752109163875
19590.3680439815,5.32774319218059
19590.5817939815,5.33179272323424
19591.0991550926,5.33442856760899
19591.5213773148,5.34176871556675
19592.2549884259,5.34561669474463
19592.9487384259,5.35193706291037
19593.2904050926,5.3561111261828
19593.496099537,5.3603436459583
19593.5144328704,5.36611445130849
19594.7458217593,5.36663679675465
19595.5551273148,5.37124443192274
19596.0552662037,5.37338635579944
19596.5595717593,5.37419733842435
19597.256099537,5.37548825451617
19598.2149884259,5.37682934348967
19599.0072106481,5.37806981361128
19599.2391550926,5.3846976862992
19599.7901273148,5.38799662185996
19600.3134606481,5.3900828275772
19601.5115162037,5.39177256591718
19601.7992939815,5.39220913252344
19602.7004050926,5.39426086556822
19603.1601273148,5.39930053965018
19604.4041550926,5.40053580528156
19604.8587384259,5.40495076000076
19605.3352662037,5.40710122541728
19606.529849537,5.40939208590724
19606.6937384259,5.4095534915666
19606.9663773148,5.40982659654915
19607.2170717593,5.41097658718581
19607.2170717593,5.4111542432042
19607.4965162037,5.4133526882927
19607.9367939815,5.41563198986664
19608.3037384259,5.41752730026753
19608.6299884259,5.41916388976879
19608.8824884259,5.42046768595515
19609.2930439815,5.42446104603011
19609.8606828704,5.42737813010148
19610.4820717593,5.42825928921895
19611.3294328704,5.42953586703812
19612.2704050926,5.43586145887893
19612.8465162037,5.44107786106616
19613.6667939815,5.44689943006785
19613.9381828704,5.44993090221822
19614.0509606481,5.45070966072222
19614.4744328704,5.45209177126032
19614.8552662037,5.45496238687638
19615.8513773148,5.4551638706435
19616.3391550926,5.45693842274772
19616.8797106481,5.45855794046108
19617.106099537,5.46165434423022
19617.6972106481,5.46215747004751
19618.5577662037,5.46712232940989
19619.1976273148,5.47042134425167
19619.7545717593,5.47344571472043
19619.9254050926,5.47371381561123
19620.5365162037,5.47461471196454
19620.8513773148,5.47648566355063
19621.5888773148,5.47843233263983
19622.0647106481,5.48271587632933
19622.5076273148,5.48860499317475
19623.0259606481,5.49303632297794
19623.9281828704,5.49817540353765
19624.6074884259,5.50436509341799
19624.9513773148,5.50758004671485
19625.2508217593,5.50985705548299
19625.5466550926,5.51129962822312
19626.0684606481,5.51343388646269
19626.7465162037,5.51361302128165
19627.2779050926,5.51992789634591
19627.4912384259,5.52036131665321
19628.238599537,5.52219739938903
19628.6240162037,5.52370842196953
19629.0006828704,5.52807973826401
19629.3869328704,5.53257646267783
19629.8794328704,5.53541718312124
19630.4117939815,5.54539113419815
19631.1640162037,5.54790474467506
19631.2345717593,5.55344278775615
19631.569849537,5.55749183906185
19631.7641550926,5.56220929535338
19631.8094328704,5.57428898147846
19632.2163773148,5.57524948756707
19632.9345717593,5.57979688379204
19633.364849537,5.58181610698749
19633.8027662037,5.58543284210647
19633.9016550926,5.58894549392379
19633.9016550926,5.58905902188149
19634.2949884259,5.59056356893891
19634.9351273148,5.5935437547813
19635.4037384259,5.59722783229353
19636.2117939815,5.60007636954924
19636.722349537,5.60246221468135
19636.8676273148,5.60289240315868
19637.4184606481,5.60433582814446
19638.1108217593,5.6070805167313
19638.3631828704,5.6079214873404
19638.7476273148,5.60991221771997
19639.4117939815,5.61152889382139
19639.8319328704,5.61302421450265
19640.5597106481,5.61563710089334
19640.8772106481,5.61650720758944
19641.5255439815,5.62172294529668
19641.8520717593,5.62354028586368
19642.0541550926,5.6245495742719
19642.7604050926,5.62655861939138
19643.4447106481,5.63117464143366
19643.882349537,5.63294525900158
19644.5513773148,5.63386267473279
19644.8644328704,5.63610310819987
19645.9359606481,5.63732108281818
19646.5733217593,5.63960356951905
19646.7791550926,5.64017122167523
19646.7791550926,5.64030171017426
19647.0612384259,5.64241011956202
19648.1709606481,5.64410005953221
19648.4502662037,5.644518784803
19648.7431828704,5.64625451355269
19649.2916550926,5.64834298684143
19649.6069328704,5.65037977390741
19650.3122106481,5.65164333183534
19651.0615162037,5.65413792511109
19651.5451273148,5.66158418033291
19651.9617939815,5.6654809307453
19652.0724884259,5.67359041357408
19652.1765162037,5.68524848214272
19653.0163773148,5.68899749210044
19653.3945717593,5.69090946748541
19653.8888773148,5.6933548510212
19654.1812384259,5.69435962290691
19654.7172106481,5.69517367150619
19655.3905439815,5.69748312183849
19655.8316550926,5.702170900592
19655.947349537,5.70486479357486
19656.4899884259,5.70708674622427
19656.9687384259,5.70778818469356
19657.3920717593,5.70907300265905
19657.9113773148,5.71169227308764
19658.0570717593,5.71185862606544
19658.3562384259,5.71240961957556
19658.7666550926,5.71473320826706
19659.1488773148,5.71647342279702
19659.4844328704,5.72073317591033
19660.1879050926,5.72136984812017
19660.5472106481,5.72451217441295
19660.8333217593,5.72552492695676
19661.1222106481,5.72615548301833
19661.6726273148,5.72770798458504
19662.6159606481,5.72963374494101
19663.0345717593,5.73199602007187
19663.2577662037,5.74003128196988
19663.6230439815,5.7428711766593
19664.0083217593,5.74564123049597
19664.264849537,5.75094072620664
19664.5131828704,5.75916973979096
19665.0516550926,5.76438123730286
19665.6767939815,5.76688859817133
19666.1091550926,5.76818446516494
19666.5119328704,5.77072347768487
19666.5565162037,5.77092216252499
19666.8215162037,5.77217429152324
19667.1954050926,5.77402362624973
19667.4854050926,5.78259138372717
19667.4915162037,5.78322513489104
19668.2277662037,5.79046051578476
19668.8276273148,5.79772604130139
19669.6866550926,5.8045337308074
19670.0474884259,5.80772497740382
19670.4356828704,5.81007010414625
19671.1076273148,5.81308033641414
19671.5019328704,5.81849714281598
19672.207349537,5.82309469788365
19672.4527662037,5.82656799437995
19673.0216550926,5.83128706436207
19673.5062384259,5.83436514599519
19673.8545717593,5.83651866980168
19674.1945717593,5.84057760701532
19674.7738773148,5.84557801882324
19675.2404050926,5.85169412678438
19675.3759606481,5.85827135021479
19675.9417939815,5.86207463208906
19676.3576273148,5.86328460791782
19676.9183217593,5.86573908427605
19677.8392939815,5.87127488764893
19678.7127662037,5.8739959619715
19679.421099537,5.88171828747342
19679.7522106481,5.8850345232772
19680.5058217593,5.88857216751832
19680.9455439815,5.89113864354619
19680.9762384259,5.89196950535644
19681.9029050926,5.89398231199305
19682.4866550926,5.89696844105873
19683.0419328704,5.90276096479975
19683.2979050926,5.90768398756341
19683.6687384259,5.90982030282881
19684.1666550926,5.91091301771871
19684.4134606481,5.91418050511655
19684.7195717593,5.91918700408607
19685.6402662037,5.92226697751568
19686.0381828704,5.92920487779496
19686.3179050926,5.93075955012069
19686.698599537,5.93202868982725
19687.1749884259,5.93392463941818
19688.238599537,5.93834909665123
19688.929849537,5.93999067489834
19689.0444328704,5.94134299045612
19689.0538773148,5.94164118689657
19689.3647106481,5.94601726130198
19689.6502662037,5.94952075924197
19690.0259606481,5.9533658058687
19690.3115162037,5.9575156140489
19691.0166550926,5.96120336280005
19691.2427662037,5.96627901886705
19691.7276273148,5.96920154026301
19692.0081828704,5.97245875297785
19692.1140162037,5.97572073361991
19692.2419328704,5.97742753965403
19692.4344328704,5.97909809992406
19692.534849537,5.98196246853698
19692.9287384259,5.98430516847144
19693.4237384259,5.98778100135058
19694.6030439815,5.9927909090202
19695.1417939815,5.99626711875343
19695.7620717593,5.99868348203563
19696.1654050926,5.99954006106242
19697.0067939815,6.00505089853405
19697.7404050926,6.00887037456172
19698.4181828704,6.01035222130388
19698.9133217593,6.01443639463577
19699.2104050926,6.01488099713512
19699.641099537,6.01627311575641
19700.5170717593,6.01875658454065
19701.1509606481,6.02327280237609
19701.7631828704,6.02884167509289
19702.1588773148,6.02997560203897
19702.5687384259,6.03366796897226
19703.018599537,6.03605257711593
19703.8529050926,6.03999360355394
19704.854849537,6.04592030442573
19705.2392939815,6.04975197734352
19705.333599537,6.05041598935991
19705.4076273148,6.05106626623955
19706.1770717593,6.0547492570197
19706.9949884259,6.05745448910326
19707.517349537,6.0624959607823
19708.476099537,6.06395535242529
19709.0366550926,6.06655750419399
19709.7291550926,6.06843334883716
19710.9188773148,6.074288931112
19711.8899884259,6.08053298817785
19712.047349537,6.08358531189408
19712.1951273148,6.08421413979173
19713.1541550926,6.08764152565067
19713.547349537,6.09011102175272
19713.7952662037,6.09085130915146
19714.0144328704,6.09520327660604
19714.799849537,6.09714761846067
19715.2291550926,6.10148095154841
19715.8681828704,6.10392968686447
19716.6512384259,6.10561129213546
19717.2449884259,6.1102925340022
19717.676099537,6.11457794242387
19717.9966550926,6.12015696695817
19718.839849537,6.1227682248988
19718.9529050926,6.127965658149
19719.4470717593,6.1309728121482
19719.6451273148,6.13849878488908
19720.0194328704,6.14340780207963
19720.252349537,6.14558518526165
19720.3951273148,6.14970975787613
19720.6738773148,6.15171236273474
19721.0745717593,6.15248796993489
19721.6159606481,6.15478998045859
19722.0597106481,6.1560337432476
19722.4480439815,6.15847375997516
19723.0412384259,6.16048189455474
19724.0909606481,6.16130842138547
19724.5880439815,6.16401822985181
19725.0566550926,6.16761212310898
19725.8222106481,6.16908293301895
19726.6952662037,6.17163922992055
19726.8645717593,6.17563461378374
19727.4456828704,6.17956387831597
19727.9626273148,6.18116672081814
19727.9897106481,6.1819215075079
19728.7594328704,6.18358909623681
19729.2331828704,6.18517232594768
19730.0012384259,6.18666157915035
19730.2416550926,6.18929348245822
19730.5430439815,6.19333525113975
19730.9512384259,6.195100947476
19731.2699884259,6.19686524929221
19732.0049884259,6.19969902356449
19732.9455439815,6.20193717939413
19733.182349537,6.20433963974771
19733.2680439815,6.20455768245379
19733.6919328704,6.20845130535853
19734.5231828704,6.21144106375229
19735.2372106481,6.21765586971756
19735.5313773148,6.22018428774067
19735.8815162037,6.22246375081123
19736.1372106481,6.2266021145709
19736.5829050926,6.2279576167222
19737.1758217593,6.22921382534009
19737.7808217593,6.23023882960764
19738.6472106481,6.23144613112664
19739.1644328704,6.23381149801026
19739.7354050926,6.23571838567235
19739.9816550926,6.2365686710091
19740.5144328704,6.23736037061803
19740.859849537,6.23822716672282
19741.4487384259,6.24239375757671
19741.8913773148,6.24301602695397
19743.0122106481,6.24505473329424
19743.5033217593,6.24616968896509
19744.0554050926,6.2487003933243
19744.7147106481,6.2514909861124
19744.8934606481,6.25325512945626
19745.2992939815,6.254561371509
19745.7008217593,6.25849624023104
19746.0477662037,6.26102562994333
19746.6654050926,6.2619670917604
19746.9738773148,6.26488016659367
19748.0841550926,6.26608308166202
19748.459849537,6.26892097543521
19749.1238773148,6.27043294297086
19749.5762384259,6.27123201731625
19749.8952662037,6.2717948497193
19750.0909606481,6.27191516065158
19750.2937384259,6.27361783808006
19750.6488773148,6.28079637046991
19750.9834606481,6.28228131435527
19751.5851273148,6.28364032483593
19752.0487384259,6.28566069667369
19752.7169328704,6.28692932588949
19753.1395717593,6.28857007119622
19753.794849537,6.28977490238656
19754.2349884259,6.29165102412696
19754.347349537,6.29338231156544
19755.103599537,6.29418864061046
19755.6363773148,6.29616166023302
19756.0263773148,6.29713150472999
19756.6258217593,6.298390124008
19756.9065162037,6.30001910431066
19757.3099884259,6.30171418620815
19757.676099537,6.30349552621261
19757.8856828704,6.30632579929564
19758.1691550926,6.30763871303686
19758.4702662037,6.30958398666941
19759.122349537,6.31049580881377
19759.6416550926,6.31258615847157
19759.9684606481,6.31381025306377
19760.7024884259,6.31581981855477
19761.6212384259,6.31771086944011
19762.1174884259,6.31861901233772
19762.7969328704,6.31958036237145
19763.9115162037,6.32144441225821
19764.2192939815,6.32447887591765
19764.281099537,6.3246298754891
19764.4979050926,6.32543407563051
19764.8494328704,6.32863230047792
19765.3262384259,6.32979969920041
19766.2263773148,6.33254982020449
19766.4994328704,6.33490937305868
19766.9884606481,6.33745569957261
19768.0237384259,6.33912868166797
19768.5904050926,6.3417381441322
19769.5790162037,6.34305241750004
19770.2601273148,6.34440389555587
19770.8358217593,6.34536057548255
19771.0884606481,6.34872429558084
19771.1862384259,6.34974479713014
19771.9230439815,6.35200719357489
19772.1784606481,6.35293476559787
19772.547349537,6.35448096167058
19772.9440162037,6.35647724202409
19773.0870717593,6.3587104957472
19773.3530439815,6.36191985815312
19773.9999884259,6.36275627182887
19774.4688773148,6.36526223346855
19774.837349537,6.36844821769858
19775.4151273148,6.36936893684499
19776.0091550926,6.37414430624397
19776.4024884259,6.37630531626047
19776.6791550926,6.3785272593736
19776.8913773148,6.37979593730516
19776.9016550926,6.37997222414033
19777.1116550926,6.38087567908366
19777.2017939815,6.38132366725681
19777.568599537,6.38482420743531
19777.7102662037,6.38694549782051
19778.3987384259,6.39030767610432
19779.202349537,6.39278533823674
19779.4976273148,6.39448771191519
19779.6480439815,6.39772151619546
19779.7538773148,6.3979444777515
19780.2606828704,6.40010501614043
19780.7447106481,6.40315854145316
19781.1738773148,6.40467611928101
19781.7837384259,6.40579528162232
19782.7413773148,6.40940507851867
19783.6213773148,6.41120357683759
19784.504849537,6.41374821705862
19785.3424884259,6.41637797396333
19786.5027662037,6.41909715567613
19787.2933217593,6.42202383735572
19787.5808217593,6.42588876090388
19787.8047106481,6.42764069017077
19788.5542939815,6.43115619839078
19789.3880439815,6.43342206478928
19789.5351273148,6.43482118947133
19789.957349537,6.43687296255506
19790.0904050926,6.43737624291209
19790.7034606481,6.43915522633236
19790.9334606481,6.44069570582403
19791.5337384259,6.44219618935014
19792.3458217593,6.44446102615776
19793.0604050926,6.44571600197505
19793.1090162037,6.44643569101081
19793.3829050926,6.44876904269974
19794.131099537,6.45159963319738
19794.459849537,6.45583716801734
19794.9770717593,6.45975645400861
19795.2615162037,6.46650684473687
19795.9331828704,6.47229317729646
19796.3183217593,6.47637818448056
19796.7597106481,6.47875068748162
19797.0558217593,6.48032326049957
19797.2906828704,6.48510150798421
19797.8441550926,6.48923835324062
19798.3294328704,6.49348045073643
19798.8637384259,6.49469340921402
19799.0824884259,6.49497344030146
19799.1829050926,6.49623644634127
19799.636099537,6.49731799736448
19799.9766550926,6.49892037806711
19800.5856828704,6.50232496718619
19801.2163773148,6.50495963392777
19801.7987384259,6.50815938781415
19802.0842939815,6.51113301017066
19802.6592939815,6.51326879131828
19803.6780439815,6.51676895286313
19804.1822106481,6.51852271831763
19804.6506828704,6.52371867903252
19805.2174884259,6.52721851797216
19805.7527662037,6.52891017577912
19806.173599537,6.52923216330614
19806.3990162037,6.52975026435515
19807.1813773148,6.53128521486538
19807.6081828704,6.53507085808245
19807.8701273148,6.53722812836997
19808.3363773148,6.54000575250084
19808.7477662037,6.54193426516434
19809.789849537,6.54447965575167
19810.5970717593,6.54732820363365
19811.5756828704,6.54963272338653
19812.1370717593,6.55045932115967
19813.4826273148,6.55231633159841
19813.9302662037,6.5537645864067
19815.1316550926,6.55588408503984
19815.3508217593,6.55875095507004
19816.0552662037,6.56234108607665
19816.3429050926,6.56446717136138
19816.758599537,6.56752371045697
19817.2563773148,6.57285664973644
19817.8613773148,6.57133537175187
19818.5770717593,6.57304166783547
19818.8540162037,6.57566971907487
19819.4319328704,6.57907945323608
19819.6849884259,6.58445240518515
19819.8747106481,6.58957643229097
19820.5494328704,6.59181893574797
19820.9256828704,6.59560283335837
19821.0090162037,6.59759037022185
19821.0815162037,6.59800688302555
19821.1762384259,6.59860225331524
19821.649849537,6.60242368900382
19821.7952662037,6.60584002398368
19822.5897106481,6.6083936389563
19822.9442939815,6.60890124075767
19823.048599537,6.60995581887681
19823.1395717593,6.61166302403746
19823.6556828704,6.61656684389581
19824.1038773148,6.61962940244753
19824.6616550926,6.62093312817434
19825.2633217593,6.62237025055454
19825.5524884259,6.62355019480315
19825.8940162037,6.6254097609049
19827.1737384259,6.62609200995511
19827.579849537,6.62848296033236
19827.8052662037,6.63088037569839
19828.126099537,6.63520723031055
19828.573599537,6.63709313869939
19828.9619328704,6.63861064534565
19829.3469328704,6.63983602629033
19829.6224884259,6.64104968351873
19830.0777662037,6.64278432818094
19830.5772106481,6.64484281267197
19830.8841550926,6.64546671774176
19831.6091550926,6.6464264538397
19832.3001273148,6.64874849213001
19833.0120717593,6.65303172627493
19833.3891550926,6.65594987311928
19833.8769328704,6.6568441132388
19834.5969328704,6.65756369061436
19835.0092939815,6.66123548511926
19835.3805439815,6.66301860400388
19835.6217939815,6.66488939168174
19836.0438773148,6.66643225919225
19836.5829050926,6.66762258105805
19837.1104050926,6.66910107915117
19837.2124884259,6.66990559993909
19837.2616550926,6.67014953908174
19837.4112384259,6.67135028361463
19837.7387384259,6.67455022072815
19837.9517939815,6.67512940926628
19838.2199884259,6.67607065705429
19838.5456828704,6.67880825650404
19838.7495717593,6.68170143642883
19839.0756828704,6.68395395878551
19839.3252662037,6.68671592789905
19839.3852662037,6.69050175230032
19839.4031828704,6.69104316876344
19839.5879050926,6.69124221912974
19839.7633217593,6.69379277059337
19839.9338773148,6.69788267464035
19840.0226273148,6.70086047758299
19840.1006828704,6.70346612416538
19840.3762384259,6.70409994644659
19840.7116550926,6.70611392819519
19841.0680439815,6.70800319303495
19841.4424884259,6.70876739568573
19842.0284606481,6.71127399179516
19842.5372106481,6.71388157393094
19842.9341550926,6.71820206697681
19843.364849537,6.72040344294532
19843.6155439815,6.7236532313813
19843.9065162037,6.72597675179629
19844.4217939815,6.72820220114572
19844.6787384259,6.73067391568492
19844.9422106481,6.73158244675248
19845.3102662037,6.73228335878172
19845.6179050926,6.73491733523553
19845.8706828704,6.7362858552285
19846.0695717593,6.73756404856401
19846.4319328704,6.73816240759526
19846.6976273148,6.73951340139174
19846.9341550926,6.74018163592499
19847.1192939815,6.74132885442985
19847.4759606481,6.74369678220954
19847.8077662037,6.74742612706739
19848.0690162037,6.74915676867691
19848.5109606481,6.74982238718708
19848.7487384259,6.75126245297405
19849.0691550926,6.75186307200373
19849.2880439815,6.75330907811431
19849.6549884259,6.75688209888039
19849.8858217593,6.76013334029381
19850.4345717593,6.76159075624384
19850.6038773148,6.76450839576398
19850.8059606481,6.76682017926386
19851.2929050926,6.76799872589845
19851.5288773148,6.76970311456916
19851.7141550926,6.77054587956591
19851.906099537,6.77208383147826
19852.3249884259,6.77507421357525
19852.5355439815,6.77597269129383
19852.698599537,6.77786751572422
19852.8240162037,6.77886645692572
19852.8862384259,6.78029205285205
19853.146099537,6.78044855892212
19853.4338773148,6.7823644803946
19853.632349537,6.78382234716885
19853.7413773148,6.78539808345444
19854.1120717593,6.78649501352505
19854.5963773148,6.7871596262959
19855.3480439815,6.78840453911204
19855.7513773148,6.78970771356333
19856.3362384259,6.79127282506073
19856.5994328704,6.79402069169348
19856.9706828704,6.7951595583806
19857.2767939815,6.79652555147404
19857.6487384259,6.79820055400532
19858.0722106481,6.79862106331984
19858.4491550926,6.8007455789568
19858.6787384259,6.80208930140841
19858.696099537,6.80251612014928
19858.6976273148,6.80258160318496
19858.8415162037,6.80286228374457
19858.9774884259,6.80327116294208
19859.2304050926,6.80415807465574
19859.5816550926,6.806102912437
19859.8434606481,6.80728845405408
19860.2697106481,6.80989545528246
19860.3441550926,6.81015944169057
19860.5084606481,6.81392957257803
19860.6917939815,6.81480544788661
19860.8284606481,6.81572092112522
19861.3067939815,6.81709530159159
19861.6345717593,6.81824918847728
19861.7913773148,6.81907485831277
19862.117349537,6.82013867673651
19862.5694328704,6.82317953942596
19862.8863773148,6.82498029169808
19863.148599537,6.82613091863491
19863.3683217593,6.82805849793354
19863.6042939815,6.82872715505092
19863.8056828704,6.83017853006244
19863.9404050926,6.83241139511646
19863.9556828704,6.83292558785011
19863.9756828704,6.83318362277577
19863.9887384259,6.83323269039687
19864.0180439815,6.83357343480343
19864.2942939815,6.83484199264817
19864.6247106481,6.83607250182857
19864.8174884259,6.83728354018499
19865.104849537,6.83876621363679
19865.2076273148,6.83971939000065
19865.3322106481,6.84308181850593
19865.5517939815,6.84481311116798
19865.7656828704,6.84799530876797
19865.8827662037,6.85041951647716
19866.0101273148,6.85139720465748
19866.2484606481,6.8530539492566
19866.5652662037,6.85536030529087
19866.8312384259,6.85743644440228
19867.2077662037,6.86134886400414
19867.4052662037,6.86321223236227
19867.581099537,6.86454737742864
19867.7452662037,6.86479489442035
19867.7452662037,6.86488420975073
19867.9215162037,6.86669872391614
19868.2345717593,6.86829821045967
19868.362349537,6.86830494995589
19868.6163773148,6.86928383095185
19868.6777662037,6.86999141999532
19868.8949884259,6.87087652975684
19869.041099537,6.87178784250842
19869.3687384259,6.87302148455298
19869.4201273148,6.87351426858312
19869.6144328704,6.87477636473441
19869.6852662037,6.87597419102182
19869.8508217593,6.87806408208857
19870.1370717593,6.88087747814495
19870.3380439815,6.88221938128921
19870.4992939815,6.88597842309266
19870.7656828704,6.88732768780047
19871.0317939815,6.89064847848235
19871.2434606481,6.89354796871219
19871.6744328704,6.89504130393169
19871.983599537,6.89632534388652
19872.1692939815,6.89691525818169
19872.3926273148,6.90108722375714
19872.5466550926,6.90261136315379
19872.7494328704,6.90329767048496
19873.0092939815,6.90541922632247
19873.3442939815,6.90818324060719
19873.5383217593,6.90930375520502
19873.7266550926,6.91127291407733
19874.0776273148,6.91321208801392
19874.2627662037,6.91504179026252
19874.3267939815,6.91673776452664
19874.8270717593,6.91720155857691
19875.0372106481,6.91844967065885
19875.397349537,6.91989622591858
19875.5777662037,6.9236573427445
19875.7340162037,6.92772755227606
19875.8413773148,6.92879776204377
19876.0234606481,6.93066082318576
19876.2741550926,6.93356373835821
19876.5619328704,6.93540972150783
19876.9692939815,6.93761943638965
19877.0845717593,6.93769769837275
19877.1940162037,6.93844767803126
19877.3520717593,6.93986692301818
19877.7362384259,6.94031874486857
19878.0574884259,6.94204987967862
19878.3256828704,6.94283023525226
19878.6409606481,6.94363150772739
19878.9463773148,6.94534387381275
19879.0942939815,6.94838907467338
19879.3417939815,6.94982555067628
19879.6597106481,6.95062932690279
19879.9442939815,6.95233735292984
19880.0716550926,6.954152731238
19880.2201273148,6.95485642136791
19880.382349537,6.95666842243263
19880.7442939815,6.95757459595926
19880.9944328704,6.95962984215149
19881.2765162037,6.96373320235492
19881.4555439815,6.96417647844275
19881.9877662037,6.96465061792452
19882.4612384259,6.96531535555779
19882.6394328704,6.96711091243892
19883.0695717593,6.96842298816252
19883.3584606481,6.97095069880231
19883.777349537,6.97273463894729
19884.0169328704,6.97474457475596
19884.3863773148,6.9781282840253
19884.6990162037,6.98008708815175
19885.1454050926,6.98236090248526
19885.4983217593,6.98174615844751
19885.8966550926,6.98328210071847
19885.9445717593,6.98433626492739
19886.0565162037,6.98521511327006
19886.4965162037,6.98750344102462
19886.8630439815,6.9886139784164
19887.2466550926,6.98904229703683
19887.4962384259,6.9904089198952
19887.5983217593,6.99372645148152
19887.8619328704,6.99465813232289
19888.0429050926,6.9962137944804
19888.4420717593,6.99790911735928
19888.7399884259,6.99904056547504
19888.9784606481,7.00061440304054
19889.2334606481,7.00370670432774
19889.4779050926,7.00557740135417
19890.0040162037,7.00773942661429
19890.1522106481,7.00929991140062
19890.2162384259,7.00934425942808
19890.2874884259,7.01074913741757
19890.3322106481,7.01179395547387
19890.6722106481,7.01261422586101
19891.0937384259,7.01309241794094
19891.451099537,7.0150620892483
19891.5219328704,7.01618720196492
19891.5749884259,7.01628328198912
19891.7313773148,7.01691650612948
19892.0155439815,7.0172944351821
19892.094849537,7.01774818525873
19892.4588773148,7.01861105216523
19892.7159606481,7.01882644598132
19892.9906828704,7.01904159494041
19893.3744328704,7.01948204606316
19893.4566550926,7.01974862362658
19893.6938773148,7.02231850541381
19894.3255439815,7.02389895317912
19894.504849537,7.02430759571037
19894.7520717593,7.02586568917222
19894.9515162037,7.02602956448699
19894.9527662037,7.02621593771171
19895.0216550926,7.02627683483832
19895.0508217593,7.02643491433012
19895.0784606481,7.02648336426107
19895.5251273148,7.02716169127009
19895.771099537,7.02789915405572
19895.9358217593,7.02815935805516
19896.3797106481,7.02973665507509
19896.6655439815,7.03009859747127
19896.9865162037,7.03075824106513
19897.1188773148,7.03044403238345
19897.4577662037,7.03226212592293
19897.7426273148,7.033000091826
19897.9734606481,7.03333892355766
19898.2106828704,7.03529034983179
19898.7777662037,7.03734208674199
19899.0363773148,7.03851467795756
19899.5394328704,7.03945808988597
19899.9802662037,7.03989082865027
19900.4840162037,7.04082452872581
19900.8259606481,7.04274885163814
19901.2638773148,7.04358845557052
19901.4399884259,7.04516086625915
19901.5322106481,7.04520710474978
19901.5322106481,7.04526049206041
19901.8591550926,7.0471909645698
19902.0391550926,7.0486482630069
19902.333599537,7.0498388937431
19902.7033217593,7.05168437100653
19903.0172106481,7.05271423860262
19903.2356828704,7.05500950382712
19903.9137384259,7.05561685864902
19904.3402662037,7.05849464417844
19904.432349537,7.05903997573956
19904.6445717593,7.05957542869798
19904.908599537,7.06128974096737
19905.2724884259,7.06254422703627
19905.4865162037,7.06466744003595
19905.7044328704,7.06645609893665
19905.8980439815,7.06781855837083
19906.2965162037,7.06970262818761
19906.6469328704,7.07066186028202
19906.9358217593,7.07152225568353
19907.2763773148,7.0724315304162
19907.6205439815,7.07431434788218
19907.821099537,7.07522512332465
19908.0329050926,7.07627025807768
19908.1922106481,7.0764732783324
19908.5887384259,7.07781722963553
19909.0190162037,7.07891201698843
19909.4762384259,7.080198334177
19909.5930439815,7.08159326800629
19909.823599537,7.08352586710087
19910.2855439815,7.08454780339389
19910.4022106481,7.08531516766813
19910.6037384259,7.08558699580066
19910.798599537,7.08662249139674
19910.9659606481,7.08692529684584
19911.2627662037,7.08797273628338
19911.4938773148,7.08917529587264
19911.7254050926,7.08205465366039
19912.2659606481,7.08368880244326
19912.6399884259,7.08407392966589
19912.882349537,7.08607145570234
19913.2583217593,7.09025227705271
19913.5159606481,7.09202662996465
19913.7887384259,7.0924645461394
19914.1969328704,7.09570678781238
19914.524849537,7.09663654184109
19914.9970717593,7.09768244271406
19915.4219328704,7.09912010603193
19915.6458217593,7.10004216452992
19916.1454050926,7.10196978332296
19916.337349537,7.1024058723759
19916.6119328704,7.10303089277509
19916.841099537,7.10405669115013
19917.4263773148,7.10452299552915
19917.7365162037,7.10571195560097
19918.1740162037,7.10619842833156
19918.3888773148,7.10727323403742
19918.8229050926,7.10817711893205
19919.2891550926,7.10848695708692
19919.3963773148,7.1087987266921
19919.6184606481,7.11010408659817
19919.9559606481,7.1114497115904
19920.1430439815,7.11179965381271
19920.3434606481,7.11216487614318
19920.5015162037,7.11371844064493
19920.7927662037,7.11434055508482
19921.3527662037,7.11469719483898
19921.6284606481,7.11534755955491
19921.9720717593,7.11657535956808
19922.3384606481,7.11670027333025
19922.6065162037,7.11785519988598
19922.8027662037,7.11930449949713
19923.1284606481,7.12007971592308
19923.308599537,7.12055591385563
19923.6188773148,7.12102661390136
19923.9779050926,7.12137878802309
19924.2465162037,7.12171719128254
19924.5481828704,7.12278632240474
19924.6617939815,7.1234840421626
19924.876099537,7.12401040397156
19925.1579050926,7.12439861326812
19925.3255439815,7.12513909617495
19925.5512384259,7.12583465105658
19925.9569328704,7.12677758848902
19926.3820717593,7.12838399915459
19926.6581828704,7.13180332706148
19926.9827662037,7.13268689043597
19927.3445717593,7.13382622855813
19927.6020717593,7.13521937043861
19927.8512384259,7.13703410766607
19928.3777662037,7.13744772427392
19928.9294328704,7.13843436697586
19929.0292939815,7.1394824224365
19929.2544328704,7.13970103444577
19929.7483217593,7.14066030836033
19929.9542939815,7.14231086961132
19930.213599537,7.14440887124118
19930.4780439815,7.14533571741845
19931.0038773148,7.14615830353031
19931.426099537,7.14619697856501
19931.7322106481,7.14662270631447
19932.3145717593,7.14779045640626
19932.6238773148,7.14833455389062
19932.8833217593,7.14885712976928
19933.0652662037,7.14994910838195
19933.4245717593,7.15225478053818
19933.6765162037,7.15411422124546
19933.8738773148,7.15555085361978
19934.0530439815,7.15683954541632
19934.3467939815,7.15749088811772
19934.971099537,7.15813550328183
19935.2041550926,7.15896594033662
19935.4799884259,7.16080276404818
19935.7690162037,7.16251881295246
19935.8908217593,7.16339391663228
19936.297349537,7.16448142885682
19936.5572106481,7.16538197959443
19936.7795717593,7.16620384358643
19936.9806828704,7.16707395475166
19937.1694328704,7.16728865468028
19937.2209606481,7.16747198246932
19937.2516550926,7.16792222942282
19937.4572106481,7.16826515031067
19937.744849537,7.16926542429876
19937.9345717593,7.17024843212375
19938.0787384259,7.17116426131346
19938.3891550926,7.17161822465078
19938.5390162037,7.17209115948286
19938.7027662037,7.17298284557487
19938.9912384259,7.17441134968688
19939.2426273148,7.17495686565441
19939.517349537,7.17638268519529
19939.864849537,7.17778479668905
19940.1956828704,7.17825922458353
19940.5687384259,7.17918432962822
19940.9231828704,7.17955420738253
19941.2749884259,7.18065121115779
19941.3326273148,7.18097473076489
19941.5897106481,7.18202065709067
19941.828599537,7.18251421196635
19941.9940162037,7.18314944047177
19942.1997106481,7.18333867287652
19942.3433217593,7.18351235143384
19942.836099537,7.1844447815289
19943.102349537,7.18640113480928
19943.1779050926,7.18732655843446
19943.3449884259,7.18778221319731
19943.6142939815,7.18880243546285
19944.0694328704,7.18944400041102
19944.1605439815,7.19009691323966
19944.5319328704,7.19121961911452
19944.9569328704,7.19159881000884
19945.4452662037,7.19205613480554
19945.5880439815,7.19290810523431
19946.002349537,7.19350996074943
19946.4449884259,7.19371644482154
19946.7495717593,7.19390207873192
19947.0354050926,7.19408830035242
19947.4091550926,7.19445685765448
19947.8888773148,7.19579960555688
19948.344849537,7.19631160671876
19948.4916550926,7.1975218112253
19948.6215162037,7.19850467657967
19948.8029050926,7.19941991442599
19948.9587384259,7.20046748179073
19949.1501273148,7.20151761784246
19949.2865162037,7.20229985459735
19949.4419328704,7.20518674856901
19949.6577662037,7.2060708356297
19949.868599537,7.20782646762064
19950.2181828704,7.2092315883975
19950.3497106481,7.21227933364684
19950.5442939815,7.21325256942239
19950.568599537,7.21330698501497
19950.5737384259,7.21337520732231
19950.5754050926,7.21344530348269
19950.5817939815,7.21354629905285
19950.5826273148,7.2136962342906
19950.5965162037,7.2146765447762
19950.7730439815,7.21751959979184
19951.0449884259,7.21951328813922
19951.0990162037,7.21970941890897
19951.3281828704,7.22128446640746
19951.4952662037,7.22268360909178
19951.6795717593,7.22339566919073
19952.1263773148,7.22376551595915
19952.349849537,7.2244513353193
19952.5983217593,7.22551643380617
19952.7856828704,7.22623935060812
19953.0716550926,7.22679524486912
19953.3447106481,7.22774993159727
19953.6237384259,7.22859085230933
19953.9292939815,7.22895320045016
19954.2113773148,7.22959138354805
19954.4067939815,7.23051245888714
19954.5670717593,7.23243041849484
19954.6822106481,7.23427802996088
19954.9087384259,7.23508681668255
19955.0656828704,7.23610418649267
19955.1587384259,7.23677260802036
19955.2776273148,7.23776129502683
19955.4442939815,7.23889505444456
19955.5516550926,7.23994123634863
19955.6513773148,7.24176371855742
19955.7817939815,7.24214711983125
19956.0063773148,7.24308518249047
19956.1399884259,7.24332451253556
19956.2783217593,7.24435113067614
19956.4776273148,7.24504457026267
19956.5476273148,7.24582428518062
19957.0763773148,7.24649822416302
19957.4204050926,7.24742334460696
19957.5962384259,7.24831141198888
19958.1880439815,7.24950601408358
19958.3588773148,7.25050870152381
19958.4488773148,7.25082770245657
19958.6420717593,7.25282839137236
19958.9104050926,7.25313904622437
19959.1762384259,7.25496820955268
19959.5029050926,7.25641007749414
19959.7152662037,7.25732618206392
19960.0101273148,7.25780378376464
19960.2426273148,7.25840326767709
19960.4137384259,7.25972336514372
19960.5013773148,7.26019798987318
19960.6404050926,7.26138232031731
19960.9244328704,7.26179008088999
19961.2369328704,7.2636209189311
19961.3991550926,7.26626789357405
19961.8251273148,7.2669250641747
19962.0117939815,7.26737923185419
19962.5195717593,7.26831562616372
19962.6692939815,7.27044604251361
19962.8012384259,7.27160422369687
19963.092349537,7.27196346209115
19963.3888773148,7.27309147372762
19963.6042939815,7.27539556518713
19964.0292939815,7.27615197226004
19964.4659606481,7.27744143920789
19964.6933217593,7.27793187166653
19964.9708217593,7.27807408994244
19965.3133217593,7.27833632082125
19965.4680439815,7.27869042966149
19965.6581828704,7.27950039963727
19965.7990162037,7.28013172405216
19966.0549884259,7.28044110523891
19966.2751273148,7.28132784089988
19966.5376273148,7.2814780366047
19966.8158217593,7.28197318302263
19966.9681828704,7.28247097532183
19967.1787384259,7.28269122987145
19967.4006828704,7.28295644143533
19967.452349537,7.28335934759247
19967.4862384259,7.28336888171988
19967.6826273148,7.28422284097623
19967.7992939815,7.28459115839411
19967.9344328704,7.28505501017235
19968.1476273148,7.28593815590015
19968.2888773148,7.2867070387885
19968.4352662037,7.28692048747835
19968.5722106481,7.28731506720853
19968.777349537,7.28784679941575
19968.9316550926,7.28870530572516
19969.0358217593,7.29081202546072
19969.1655439815,7.291940783565
19969.3070717593,7.29251186886944
19969.3341550926,7.29352517642436
19969.4242939815,7.29399266079063
19969.5838773148,7.29473975684765
19969.7381828704,7.29512374816747
19969.8680439815,7.29582509851958
19970.1272106481,7.29757714103716
19970.3324884259,7.29942950148033
19970.4004050926,7.29946765266265
19970.7165162037,7.29977990004012
19970.9094328704,7.30077083462874
19971.0104050926,7.30161211638248
19971.1333217593,7.30275257900623
19971.3134606481,7.30322112738933
19971.5727662037,7.30363525115814
19971.6845717593,7.30405627899981
19971.9290162037,7.3044334196315
19972.2466550926,7.30497441458328
19972.383599537,7.30694861371944
19972.5384606481,7.30782385126346
19972.7816550926,7.3082029974005
19972.9259606481,7.30946449394192
19973.1465162037,7.31126788099637
19973.3658217593,7.31183441503415
19973.5616550926,7.31289760023402
19974.0033217593,7.31347597747564
19974.2374884259,7.31401867001786
19974.5347106481,7.31456461632673
19974.7563773148,7.31521873349524
19975.0974884259,7.3161368976669
19975.5780439815,7.31731205068657
19975.6312384259,7.31799827611068
19975.7309606481,7.31873219648911
19975.9062384259,7.31910318864008
19976.0506828704,7.31942298124738
19976.3391550926,7.32049875889202
19976.4562384259,7.32206665975718
19976.6087384259,7.32293964541768
19976.7244328704,7.32397325112667
19976.9779050926,7.32504385279425
19977.2966550926,7.32530664619567
19977.4701273148,7.3261889887634
19977.7484606481,7.32699154027942
19978.2049884259,7.32849468670663
19978.3345717593,7.32907866022303
19978.5988773148,7.32973656977076
19978.6874884259,7.33073307903843
19978.7842939815,7.33106929281624
19978.9301273148,7.33140018762074
19979.1395717593,7.33216193644737
19979.2780439815,7.3329215415988
19979.3369328704,7.33343666141052
19979.4574884259,7.33390610422812
19979.6217939815,7.33401972541037
19979.8633217593,7.33537804634601
19980.0133217593,7.33588773670395
19980.2099884259,7.3363446585793
19980.4481828704,7.33649311959627
19980.6879050926,7.33736630218548
19980.9688773148,7.33885887527019
19981.4024884259,7.33944071388914
19981.6963773148,7.34060711114018
19981.964849537,7.34192542673713
19982.1916550926,7.34300747003544
19982.3202662037,7.34391466025358
19982.4463773148,7.34468405574057
19982.7004050926,7.3448759793805
19982.9856828704,7.34576724328038
19983.2274884259,7.3463251365533
19983.448599537,7.34658259232632
19983.6599884259,7.3472237969333
19983.8979050926,7.348778930235
19983.9994328704,7.34923338282167
19984.2954050926,7.35031254278353
19984.6038773148,7.35073721954202
19984.7854050926,7.35142949176217
19984.9927662037,7.35177640541268
19985.179849537,7.35259384482576
19985.3291550926,7.35373571912705
19985.631099537,7.35494429391825
19986.0562384259,7.35686955011605
19986.237349537,7.35742800100997
19986.4591550926,7.35794766983127
19986.6230439815,7.35942833666689
19986.9677662037,7.35997165849831
19987.2405439815,7.36057859679394
19987.2780439815,7.36061105858623
19987.5449884259,7.3614775440021
19987.7979050926,7.3627083860376
19988.0609606481,7.36316164674436
19988.507349537,7.36369698779183
19988.8895717593,7.36435057684181
19989.2956828704,7.36643684441733
19989.5031828704,7.36704668907403
19989.7127662037,7.36768945662272
19990.0883217593,7.36849319436292
19990.2491550926,7.36907298445361
19990.5299884259,7.36992611739709
19990.9559606481,7.37070764406231
19991.2733217593,7.3711811846318
19991.3184606481,7.37210993274111
19991.3716550926,7.3724743354597
19991.5122106481,7.3734623352731
19992.0366550926,7.3740686707087
19992.204849537,7.375518727805
19992.5315162037,7.37710822940578
19992.7776273148,7.37836877312798
19993.1315162037,7.37880727279551
19993.3183217593,7.37907661802919
19993.3574884259,7.37917570481211
19993.4005439815,7.37982151098544
19993.4674884259,7.3798805230674
19993.4902662037,7.37990794590227
19993.769849537,7.38033599103935
19993.8624884259,7.38038558483338
19994.2530439815,7.38069405572698
19994.4754050926,7.38094060957251
19994.4754050926,7.38096905304293
19994.5609606481,7.38172853819137
19994.7554050926,7.38183775748053
19995.1929050926,7.38326297221069
19995.7074884259,7.38466810578276
19996.0680439815,7.38577634021726
19996.1404050926,7.38620090205954
19996.1852662037,7.38650435730479
19996.444849537,7.38727147791904
19996.6579050926,7.38901539045925
19996.768599537,7.39087785126422
19996.9262384259,7.39168288504306
19997.0926273148,7.39237922431242
19997.3687384259,7.39364565630508
19997.532349537,7.39563807018188
19997.7416550926,7.39778376398155
19997.8676273148,7.39865204836724
19997.9516550926,7.39914635806512
19998.0416550926,7.40033402557642
19998.258599537,7.40106648455489
19998.426099537,7.40271087682159
19998.4838773148,7.4030033349505
19998.6490162037,7.40369199981286
19998.8070717593,7.40430869041131
19998.9895717593,7.40475318566559
19999.1877662037,7.4055171168368
19999.393599537,7.40697658954567
19999.4694328704,7.40749834484206
19999.6169328704,7.40846176424257
19999.9701273148,7.40884214954695
20000.2487384259,7.40949004101172
20000.6597106481,7.41112228389317
20000.8701273148,7.41212140440849
20000.9476273148,7.41318490117619
20001.0806828704,7.41345980472997
20001.6047106481,7.41467432220431
20001.7706828704,7.41673717909918
20002.0809606481,7.41717169863465
20002.5697106481,7.41872369577708
20002.8441550926,7.41905896960519
20003.0466550926,7.42094866955374
20003.2369328704,7.42180843506542
20003.5992939815,7.42220831724755
20003.7744328704,7.42379676166238
20004.0367939815,7.4254031267965
20004.222349537,7.42717445079916
20004.7033217593,7.42798213183211
20004.8937384259,7.4297760069722
20005.2506828704,7.43086414039644
20005.7463773148,7.43151946151975
20005.9970717593,7.43309754653545
20006.2874884259,7.43383528138765
20006.5208217593,7.43452128981207
20006.6569328704,7.43531995275672
20006.8174884259,7.43675735863283
20007.0081828704,7.43798744947891
20007.2526273148,7.43969984268299
20007.4867939815,7.4406893009042
20007.6672106481,7.44157506813697
20007.7872106481,7.4426657869159
20007.9627662037,7.44329199671515
20008.1670717593,7.44489990586312
20008.4202662037,7.44601513307572
20008.6705439815,7.4467717567038
20008.972349537,7.4473387703905
20009.1720717593,7.44827383036871
20009.5309606481,7.4494747094502
20009.9001273148,7.45071446480326
20010.1170717593,7.45107448053544
20010.2745717593,7.45231821632656
20010.4608217593,7.4526103288408
20010.8533217593,7.45372574767049
20011.0247106481,7.45532956262052
20011.1052662037,7.45638795070609
20011.2831828704,7.45878534627903
20011.5701273148,7.45947874442475
20011.9997106481,7.46068485713531
20012.2572106481,7.46216460960036
20012.614849537,7.46295482846021
20012.9083217593,7.46391146375609
20013.0676273148,7.46488769720537
20013.1637384259,7.46654628283174
20013.2883217593,7.46703853978782
20013.6445717593,7.46874172774297
20013.9104050926,7.47001178953472
20014.1631828704,7.47098320632451
20014.3308217593,7.47259155050085
20014.6154050926,7.47388503883734
20014.753599537,7.47472262949564
20014.8813773148,7.47551538365078
20014.9572106481,7.47568507009359
20015.1469328704,7.47604508695447
20015.3240162037,7.47699538471293
20015.3866550926,7.47704670726195
20015.3927662037,7.47709585961871
20015.398599537,7.47718467617475
20015.5251273148,7.4774772308823
20015.9959606481,7.47816149180738
20016.3188773148,7.47893526446984
20016.6717939815,7.47964086526915
20016.8856828704,7.48046337968177
20017.1415162037,7.48123081643781
20017.3533217593,7.4817666421702
20017.419849537,7.48195982472962
20017.6787384259,7.48240176327529
20017.8051273148,7.48293795487562
20018.0922106481,7.48311343904673
20018.3133217593,7.48364090491951
20018.4808217593,7.48494523121234
20018.6540162037,7.48609316931819
20018.7844328704,7.48697730030402
20019.0315162037,7.48828917562414
20019.342349537,7.48994128391938
20019.4227662037,7.49025131759702
20019.7070717593,7.49306280923132
20020.1817939815,7.49453386858858
20020.8244328704,7.49570407514285
20021.3045717593,7.49663208821303
20021.5115162037,7.49714650136168
20021.6866550926,7.49822434347827
20021.817349537,7.49940487553479
20022.256099537,7.49968214144987
20022.5026273148,7.50091640693211
20022.6656828704,7.50141682669561
20023.2617939815,7.50162836342995
20023.7679050926,7.50238914925232
20024.0592939815,7.50286497723457
20024.5238773148,7.5035128576147
20024.8674884259,7.50478770751127
20025.3502662037,7.50539258112656
20025.7792939815,7.50662115495278
20026.1259606481,7.50736076434145
20026.3094328704,7.50772221872725
20026.5094328704,7.50910285045965
20026.7541550926,7.50980512726631
20026.8406828704,7.51148257917154
20027.2781828704,7.51290479949161
20027.601099537,7.51392798614948
20027.9291550926,7.51448023014638
20028.2049884259,7.51506269813015
20028.5044328704,7.51610306287322
20028.8066550926,7.51761595040763
20028.9355439815,7.51796557977741
20029.3815162037,7.51843397391058
20029.4126273148,7.51848427784731
20029.5313773148,7.51924423285397
20029.5580439815,7.51957042419919
20029.7820717593,7.51964851442763
20030.0737384259,7.52051165806748
20030.4659606481,7.52086451360068
20030.6583217593,7.52123842431952
20030.8729050926,7.52145931890658
20031.331099537,7.52251762235498
20031.6716550926,7.52390760932685
20031.8322106481,7.52433145919407
20031.9077662037,7.52506774641522
20032.2615162037,7.52582694047542
20032.5101273148,7.52599665059622
20032.6966550926,7.52688298406051
20032.8526273148,7.52755883862784
20032.9906828704,7.52782662282856
20033.5133217593,7.5284440164299
20033.7713773148,7.52954166232602
20033.9016550926,7.53029043608697
20034.4965162037,7.53135169846468
20034.9601273148,7.53190740461859
20035.349849537,7.53348756118929
20035.5476273148,7.53387456006587
20035.8340162037,7.53556339434547
20035.9779050926,7.53625133354573
20036.1655439815,7.53757231923638
20036.4176273148,7.53799049953845
20036.7233217593,7.53940802685027
20037.3190162037,7.54049210418879
20037.6245717593,7.54143607920267
20037.8492939815,7.54284172816047
20038.1637384259,7.54319894192089
20038.3542939815,7.54393604724615
20038.5291550926,7.54492327369575
20038.6744328704,7.54551390683663
20038.8824884259,7.54690279960556
20039.0699884259,7.54782088623056
20039.2547106481,7.54843020268208
20039.7334606481,7.54964851489824
20040.1776273148,7.55094680384908
20040.2917939815,7.55180618841156
20040.4509606481,7.55255042297078
20041.0106828704,7.55293126453196
20041.697349537,7.55366419796621
20042.144849537,7.55413592978049
20042.4416550926,7.55442199241187
20042.5358217593,7.55462816549538
20042.8262384259,7.55535922391536
20043.4290162037,7.55613921887548
20043.5512384259,7.5569711769949
20044.2583217593,7.55783982426946
20044.432349537,7.55858756202122
20044.4574884259,7.55885861830317
20044.4779050926,7.55918382037398
20044.6495717593,7.55963690357998
20045.2447106481,7.56028912187236
20045.434849537,7.56159462230677
20045.6297106481,7.56248636796083
20045.7530439815,7.56282525312708
20045.9092939815,7.56344866490399
20046.1294328704,7.56444093308381
20046.3151273148,7.56590010222495
20046.5754050926,7.56691187302968
20046.9940162037,7.56770182269698
20047.2566550926,7.56803761758085
20047.2716550926,7.56808899722423
20047.4312384259,7.56952808053599
20047.7567939815,7.57009398686916
20048.1233217593,7.57130171968915
20048.4491550926,7.57250355761472
20048.729849537,7.57432202528492
20048.9172106481,7.57547340773622
20049.2041550926,7.57618588119345
20049.3833217593,7.57728685168865
20049.5097106481,7.57769798571079
20050.114849537,7.5781980133935
20050.5537384259,7.57928921341135
20051.1166550926,7.58002744396244
20051.4087384259,7.58070781100098
20051.6995717593,7.58151794425973
20052.3070717593,7.58218715456069
20052.562349537,7.58262218770995
20052.9612384259,7.58385743706151
20053.4067939815,7.584081704352
20053.5916550926,7.58473131369027
20053.8842939815,7.58544110929872
20054.0822106481,7.58662205334441
20054.5072106481,7.58747875644393
20054.9599884259,7.58848318062649
20055.1751273148,7.58903338475731
20055.317349537,7.5898135303251
20055.4247106481,7.59039283803422
20055.6399884259,7.59072293337808
20055.7727662037,7.59133224739102
20055.8952662037,7.59267309764234
20056.0312384259,7.59331070001142
20056.2945717593,7.59432979505889
20056.544849537,7.59550914039358
20056.8379050926,7.59612442118767
20057.3547106481,7.59645967853098
20057.4441550926,7.59661877185793
20057.5487384259,7.59701605932917
20058.0030439815,7.59731468371498
20058.2816550926,7.59810250811167
20058.8055439815,7.59867064439421
20059.2430439815,7.59913329608628
20059.334849537,7.59918248042821
20059.4627662037,7.59947940214086
20059.7355439815,7.59997434396905
20060.1392939815,7.60027186441536
20060.3109606481,7.60085984404294
20060.5140162037,7.60176850876572
20060.8624884259,7.60304073632212
20061.346099537,7.60405963319833
20061.7576273148,7.60517776802605
20062.0174884259,7.60584426471717
20062.6263773148,7.60660902357211
20063.5166550926,7.60720371032122
20063.9120717593,7.60784122713206
20064.5455439815,7.60799868060965
20064.6215162037,7.60959364501773
20064.843599537,7.6101914789829
20065.0919328704,7.610517571711
20065.2999884259,7.61123975882119
20065.3474884259,7.61174414202962
20065.5042939815,7.61238722601886
20065.684849537,7.61283080512526
20065.9774884259,7.61405093832916
20066.1408217593,7.61414458182758
20066.4001273148,7.61515234648199
20066.7756828704,7.61528484779316
20067.3067939815,7.61631901249326
20067.4756828704,7.61740883779183
20067.7065162037,7.61824952840583
20068.0999884259,7.61904099722452
20068.3159606481,7.62034674736816
20068.4029050926,7.62105025650013
20068.4434606481,7.62130484624669
20068.6645717593,7.62165216195217
20068.933599537,7.62228343487274
20069.2976273148,7.6236993465622
20069.6355439815,7.62406794357092
20069.8269328704,7.62443962599218
20070.3742939815,7.62479415710838
20070.4765162037,7.62574146287707
20071.059849537,7.6261114853581
20071.3280439815,7.6263824677811
20071.3813773148,7.6266522393905
20071.5266550926,7.62684802169605
20071.6804050926,7.62734602363272
20071.7038773148,7.62738670811968
20071.7126273148,7.62809320975403
20071.8040162037,7.62868138325283
20071.9208217593,7.62929279030021
20072.1795717593,7.63048073676182
20072.437349537,7.63062456895397
20072.6167939815,7.63121662227212
20072.9065162037,7.63233415273199
20073.034849537,7.63260181056012
20073.4133217593,7.63366374579595
20073.6269328704,7.63464490992361
20073.7708217593,7.6360207920855
20074.1815162037,7.63747699617488
20074.3956828704,7.63832738881154
20074.8238773148,7.63967801017248
20075.0504050926,7.64066306425853
20075.3674884259,7.64157013781819
20075.5627662037,7.6422242196161
20075.9619328704,7.64308666981734
20076.2109606481,7.64436911487683
20076.6004050926,7.64524530146306
20076.9905439815,7.6464426059374
20077.417349537,7.64760274050922
20077.5406828704,7.64888006769997
20078.093599537,7.6503164307819
20078.626099537,7.65078380322283
20078.8570717593,7.6512074961464
20079.1999884259,7.6518657990791
20079.4801273148,7.65267479855692
20079.8051273148,7.65299095431616
20080.0645717593,7.65339192972569
20080.3838773148,7.65490291488413
20080.6049884259,7.65519828852584
20080.7847106481,7.65624367183007
20081.166099537,7.65677558947158
20081.5956828704,7.65760693948179
20081.7679050926,7.65835465008349
20082.5266550926,7.65912271160817
20082.8719328704,7.66060137996722
20083.4483217593,7.66170556197538
20083.9079050926,7.66287432959113
20084.5266550926,7.66303851167039
20084.872349537,7.66451323204718
20085.247349537,7.66508288580672
20085.3891550926,7.66634087926738
20085.5765162037,7.66701227023932
20086.071099537,7.66769590314533
20086.3813773148,7.66861601309569
20086.7281828704,7.66980405626944
20087.1544328704,7.67127140232135
20087.569849537,7.67284120103535
20087.7409606481,7.67366944938262
20088.0867939815,7.67408991460574
20088.4455439815,7.67508660403272
20088.4997106481,7.67570986870816
20088.6791550926,7.6775862373539
20088.9251273148,7.67840328204264
20088.9365162037,7.67843552451979
20088.9497106481,7.67860765673865
20089.1726273148,7.67915503714211
20089.352349537,7.6792951677351
20089.3587384259,7.67943098013289
20089.9440162037,7.67991519818292
20090.5729050926,7.68107342735517
20090.7869328704,7.68156115399566
20090.8862384259,7.68359534835742
20090.9315162037,7.68531963198944
20091.0051273148,7.68633363811849
20091.5116550926,7.68694023693604
20091.8552662037,7.68766206315689
20092.0726273148,7.68968276559999
20092.1926273148,7.69094654882156
20092.611099537,7.6914321434624
20092.8295717593,7.69230127546982
20092.9709606481,7.69301669458432
20093.1151273148,7.69324585038503
20093.2955439815,7.69412916325349
20093.5429050926,7.69478809997907
20093.7622106481,7.6953178056749
20093.9424884259,7.69610463559765
20094.2620717593,7.6965607880437
20094.7406828704,7.69726002943735
20095.0244328704,7.6983595356637
20095.2180439815,7.69915507965306
20095.5680439815,7.70015662550651
20095.7997106481,7.70087737666598
20095.9858217593,7.70242851848313
20096.4134606481,7.70322092248109
20096.4488773148,7.70324980828311
20096.4701273148,7.70329267602043
20096.5858217593,7.70408586871398
20096.8202662037,7.70522798018303
20097.2290162037,7.70571175629781
20097.2547106481,7.7059501113003
20097.3730439815,7.70612188413152
20097.6172106481,7.70662326043895
20097.7942939815,7.70784482889615
20097.8701273148,7.70899158592092
20098.1817939815,7.67547904466351
20098.3565162037,7.67678786758295
20098.4363773148,7.67721023796537
20098.542349537,7.67739904922488
20098.607349537,7.6777356993824
20098.8231828704,7.67837486688784
20099.1033217593,7.67932648025891
20099.2915162037,7.67954138769465
20099.5097106481,7.68004066416171
20099.6194328704,7.68038159706399
20099.959849537,7.68106860619638
20100.416099537,7.68167425027767
20100.5229050926,7.68171835182048
20100.544849537,7.6817435412728
20100.8009606481,7.68241262889686
20100.9737384259,7.68323100784701
20101.1474884259,7.68403802263289
20101.6445717593,7.68533126317153
20101.8802662037,7.68647996173071
20102.1416550926,7.68707819971358
20102.3799884259,7.68759358683515
20102.853599537,7.68840054147493
20103.0540162037,7.68960411231553
20103.2966550926,7.69126566139763
20103.481099537,7.69221585040334
20103.781099537,7.69330591371368
20103.976099537,7.69419639585574
20104.2474884259,7.69505869809644
20104.3552662037,7.6954966037822
20104.536099537,7.69593211744179
20104.6872106481,7.69690644957616
20104.8330439815,7.69816134600782
20105.023599537,7.6993747701615
20105.3670717593,7.70046182953475
20105.736099537,7.70137809996664
20105.9413773148,7.70202446380823
20106.1847106481,7.70321503485374
20106.5677662037,7.70445794975112
20106.8170717593,7.70521909476173
20107.0734606481,7.70574333328432
20107.2845717593,7.70848815893884
20107.5972106481,7.70998410137264
20107.701099537,7.71080538234695
20107.9706828704,7.71201943334966
20108.3324884259,7.71301743098181
20108.5287384259,7.71354022070611
20108.8887384259,7.71481665449372
20109.2565162037,7.71609944678584
20109.3594328704,7.71685895312468
20109.4651273148,7.71823823869881
20109.6263773148,7.71843582077702
20109.7990162037,7.72002369692621
20110.303599537,7.72084490944053
20110.437349537,7.72101786421497
20110.7480439815,7.72149721167923
20111.0069328704,7.72238243893246
20111.086099537,7.72293230924042
20111.3358217593,7.72319476642793
20111.5283217593,7.72460655246595
20111.7220717593,7.72519157116364
20111.9890162037,7.72602442070052
20112.0772106481,7.72794974922714
20112.2572106481,7.72844874697434
20112.2830439815,7.72869835518165
20112.293599537,7.72922610117795
20112.3066550926,7.72926793290272
20112.3112384259,7.72930393829865
20112.3862384259,7.72979400696231
20112.7183217593,7.73023162449474
20112.936099537,7.73129092948493
20113.0774884259,7.7316273073488
20113.3022106481,7.73247824618589
20113.7440162037,7.73384838384077
20113.8247106481,7.73474506703189
20114.1026273148,7.73507625562001
20114.4020717593,7.73526266482914
20114.4472106481,7.73534103773517
20114.6231828704,7.73614859434445
20114.9184606481,7.73760400608096
20115.2574884259,7.73819357155076
20115.4106828704,7.7387235561143
20115.5708217593,7.73986313838308
20115.9004050926,7.73996937390027
20116.1187384259,7.74064490524112
20116.4638773148,7.74120636640408
20116.7676273148,7.74193533419969
20117.0092939815,7.74251820155946
20117.2280439815,7.74279154718524
20117.3291550926,7.74289652582606
20117.3855439815,7.74314997297953
20117.7691550926,7.74388871037961
20118.0169328704,7.74440908670138
20118.0737384259,7.74515129244601
20118.2831828704,7.74569311188829
20118.4454050926,7.7462602204515
20118.5620717593,7.74688159656225
20118.6854050926,7.74784130908362
20118.8254050926,7.74844525072485
20119.128599537,7.74892960287374
20119.3387384259,7.74957969390533
20119.5041550926,7.75039852547166
20119.6297106481,7.75050724279064
20119.9762384259,7.75090787436099
20120.2584606481,7.75126764603403
20120.3784606481,7.7519480397144
20120.5483217593,7.75308436707228
20120.7859606481,7.75465113669474
20121.028599537,7.75552286505972
20121.3854050926,7.75651964835849
20121.7729050926,7.75749814308881
20122.0844328704,7.75850536678486
20122.388599537,7.7601258934243
20122.7416550926,7.76132876863771
20122.9706828704,7.76182552932163
20123.303599537,7.76221252495467
20123.3817939815,7.76290482164026
20123.4855439815,7.76341744220291
20123.517349537,7.76348201250396
20123.5226273148,7.7635054692003
20123.5306828704,7.76352198748578
20123.5874884259,7.76356761906819
20123.7202662037,7.76381010768308
20123.9867939815,7.76456274358198
20124.4013773148,7.76520525701529
20124.4792939815,7.76570837100152
20124.6176273148,7.76619742702406
20124.8562384259,7.7667909681538
20124.9967939815,7.76724276213383
20125.2556828704,7.76773657252691
20125.4565162037,7.76851484795316
20125.5651273148,7.76936182905103
20125.6784606481,7.76998878217648
20126.0429050926,7.77048960200216
20126.3004050926,7.77103263351518
20126.488599537,7.77149945788976
20126.8172106481,7.77215464152395
20126.9434606481,7.77353694391709
20127.3655439815,7.77398472022183
20127.586099537,7.77496359873861
20127.8037384259,7.77558617926408
20128.0467939815,7.77585882470539
20128.4581828704,7.77623449051053
20128.6112384259,7.77679290255863
20128.9027662037,7.77727184087043
20129.1191550926,7.77753913384292
20129.5488773148,7.77826634056913
20129.6765162037,7.7789153183885
20129.7684606481,7.77905483194579
20130.3088773148,7.77918516372075
20130.4231828704,7.77965998188123
20130.686099537,7.78051752040161
20130.933599537,7.77980904805234
20131.3181828704,7.78204023153769
20131.6349884259,7.78305765120376
20132.0787384259,7.78324246773145
20132.3038773148,7.78510020215481
20132.474849537,7.78635938446415
20132.6694328704,7.7879196261688
20132.7713773148,7.78837368564341
20132.8855439815,7.78892429039348
20133.2927662037,7.79045359366156
20133.4549884259,7.79175688674544
20133.7324884259,7.79295026281858
20133.9267939815,7.79306472170514
20134.3395717593,7.79452775986309
20134.5258217593,7.79523205166584
20134.7283217593,7.79600235457248
20134.9741550926,7.79618023310799
20135.0081828704,7.79620603844386
20135.159849537,7.79661143275875
20135.3629050926,7.79796747369842
20135.4663773148,7.80000723629208
20135.578599537,7.80192485473638
20135.812349537,7.80245647344125
20136.1105439815,7.80268152025666
20136.3445717593,7.80372764856373
20136.4702662037,7.80549513201082
20136.7781828704,7.80766715131824
20137.119849537,7.80837059175925
20137.294849537,7.81077629378527
20137.4041550926,7.81313148994357
20137.5405439815,7.8156772818815
20137.6416550926,7.81757656805444
20138.0044328704,7.81842881769243
20138.3387384259,7.81978239724123
20138.386099537,7.82088600313045
20138.6090162037,7.82268272873235
20138.679849537,7.82364999391484
20138.8676273148,7.82514734351951
20139.3106828704,7.8265914094104
20139.4005439815,7.82924996562484
20139.5604050926,7.83220502913329
20139.6047106481,7.83398950747833
20139.7865162037,7.8346512236071
20139.9567939815,7.83510985957944
20140.2362384259,7.83656008489218
20140.5426273148,7.83736738423333
20140.7627662037,7.83790389204756
20140.8874884259,7.83832497498046
20141.0506828704,7.83848637557449
20141.528599537,7.8387229400145
20141.7495717593,7.83894057140737
20142.0040162037,7.83961666912066
20142.0883217593,7.83977903616813
20142.4297106481,7.84063581952687
20142.5354050926,7.84064130297194
20142.5370717593,7.84064587513969
20142.6899884259,7.8415152532153
20143.0113773148,7.84211454525049
20143.3124884259,7.84267416682298
20143.4108217593,7.84268921691707
20143.4795717593,7.84296022318592
20143.5140162037,7.84296671926287
20143.5169328704,7.84297135179343
20143.5252662037,7.84301333980061
20143.5295717593,7.84301932041595
20143.537349537,7.84302330813876
20143.6942939815,7.8433104940371
20144.1095717593,7.84399484067062
20144.2551273148,7.84437557849381
20144.4774884259,7.84553475271512
20144.7226273148,7.84639468396589
20144.8826273148,7.84697256249841
20145.2166550926,7.84744212696648
20145.5765162037,7.84828589338715
20145.887349537,7.84887994346053
20146.2924884259,7.84914630577159
20146.5019328704,7.84988851480453
20146.7483217593,7.85046608278041
20147.0291550926,7.85078118918774
20147.3669328704,7.85153351530465
20147.6251273148,7.85238401904783
20147.746099537,7.85293806892737
20148.1951273148,7.8530353753788
20148.5994328704,7.85349477115863
20149.0937384259,7.85387570499952
20149.5719328704,7.85423526481454
20149.8330439815,7.8544441647013
20149.9234606481,7.8548274145918
20150.1574884259,7.85530376580584
20150.3062384259,7.85582277384639
20150.4199884259,7.85613560541654
20150.6752662037,7.85654051606171
20150.8395717593,7.85673309381964
20151.0477662037,7.85697319563355
20151.2070717593,7.85713973030448
20151.4091550926,7.85740164101049
20151.4930439815,7.85769236157332
20151.5369328704,7.85786362712076
20151.6505439815,7.85806636897673
20151.9140162037,7.85877730260853
20152.162349537,7.8592172987294
20152.3770717593,7.85951608455261
20152.4905439815,7.85991777406923
20152.7152662037,7.86060362966076
20152.927349537,7.86105616884016
20153.3295717593,7.86152269397369
20153.5681828704,7.86173867356712
20153.8341550926,7.86246750497412
20154.3530439815,7.86318130530502
20154.6037384259,7.86400581878954
20154.8124884259,7.86419249384869
20154.9854050926,7.86426950251328
20155.3780439815,7.86496787760243
20155.8641550926,7.8657226382769
20156.4862384259,7.86707077480913
20156.5892939815,7.86754841487386
20156.8179050926,7.86796968727963
20157.0091550926,7.86857830339961
20157.1745717593,7.86923690193394
20157.431099537,7.86963522809974
20157.5324884259,7.87007082740939
20157.7706828704,7.87059043521027
20157.9674884259,7.87110488437131
20158.2130439815,7.87202997030406
20158.3281828704,7.87346477266325
20158.4070717593,7.87348764176587
20158.4494328704,7.87355254222878
20158.5395717593,7.87356186639642
20158.5592939815,7.87357956659186
20158.654849537,7.87374427749624
20158.6679050926,7.87374952410457
20158.8777662037,7.87405487909191
20159.3565162037,7.87462016963589
20159.6959606481,7.87495449168983
20159.9179050926,7.87573927036752
20160.2288773148,7.87738317573302
20160.4522106481,7.87846239688279
20160.6297106481,7.87996694926132
20160.7238773148,7.88041618198084
20160.8491550926,7.88076494802738
20161.2051273148,7.88188118525891
20161.4044328704,7.88208998712651
20161.6438773148,7.88264727863527
20161.8724884259,7.88349845280612
20162.1419328704,7.88493625328068
20162.5558217593,7.88515225462347
20163.3317939815,7.88580855879606
20163.5269328704,7.88602504891118
20163.7779050926,7.88634167690123
20164.2092939815,7.88687313294986
20164.473599537,7.88700565569429
20164.6679050926,7.88780791518267
20164.802349537,7.88898728180498
20164.969849537,7.88931229607595
20165.2406828704,7.88946658560436
20165.584849537,7.88953223364647
20166.1976273148,7.8896644853783
20166.3652662037,7.88998297162177
20166.6001273148,7.89041309312769
20166.781099537,7.89056384634837
20166.8490162037,7.89066729512252
20166.9422106481,7.8910777042308
20167.1463773148,7.89138810548564
20167.2999884259,7.89184612958124
20167.419849537,7.89363526033491
20167.5019328704,7.89460780086544
20167.6972106481,7.89478577790758
20167.8644328704,7.89532384080281
20168.1526273148,7.8955027024984
20168.3274884259,7.89633722336776
20168.6801273148,7.89649853780862
20169.044849537,7.89740886087419
20169.6890162037,7.89799908733764
20169.8163773148,7.89841754938449
20170.434849537,7.89872464192212
20170.5799884259,7.89892186705315
20170.7813773148,7.89897525052804
20171.1858217593,7.89920293727715
20171.3583217593,7.89929540146968
20171.6863773148,7.90013976141348
20171.9108217593,7.90080682213641
20172.077349537,7.90129381380076
20172.087349537,7.90166356370211
20172.2397106481,7.90206378872425
20172.4974884259,7.90210178012064
20172.7988773148,7.90289112521712
20173.1555439815,7.90329859815919
20173.352349537,7.90385712291472
20173.7390162037,7.90443057972685
20174.1130439815,7.90496267491317
20174.3333217593,7.90528229377141
20174.5101273148,7.90591612934252
20174.7509606481,7.90698803235824
20174.9684606481,7.90756093114193
20175.2656828704,7.90769332634243
20175.3766550926,7.90874080314419
20175.5579050926,7.9091990268805
20175.5740162037,7.9092019296375
20175.5827662037,7.90920398366085
20175.738599537,7.90938087971115
20175.7640162037,7.90938328980127
20175.7680439815,7.90939837270023
20175.911099537,7.91082259611586
20176.208599537,7.91150039698929
20176.3212384259,7.91189519275897
20176.5309606481,7.91226821509938
20176.6559606481,7.91273307934859
20176.6856828704,7.91277945560622
20176.8230439815,7.91287479263992
20176.9466550926,7.91366576395197
20177.2747106481,7.91389119272216
20177.3790162037,7.91404390635917
20177.668599537,7.91434276873516
20177.971099537,7.91462947336299
20178.329849537,7.91511233416615
20178.4476273148,7.91556059166442
20178.6040162037,7.91592739666606
20178.8305439815,7.91629631393923
20179.0651273148,7.91682492033511
20179.4659606481,7.91704524607324
20179.6299884259,7.91758764976912
20179.8005439815,7.91805530250781
20179.9809606481,7.91857890274113
20180.1738773148,7.91875715943212
20180.3113773148,7.91936125496647
20180.4220717593,7.91988691368007
20180.518599537,7.92015854576269
20180.741099537,7.92027533880712
20181.0158217593,7.92086732648302
20181.3141550926,7.92151451918389
20181.4184606481,7.92172318119414
20181.627349537,7.92220698709649
20181.6977662037,7.92381281400211
20182.0162384259,7.9242031822309
20182.2949884259,7.92446931946121
20182.6290162037,7.92468666061153
20182.8758217593,7.92517846130585
20183.157349537,7.92550863861233
20183.4202662037,7.92565882639213
20183.6088773148,7.9264029212546
20183.8305439815,7.92674563350403
20184.0951273148,7.92688291677874
20184.4002662037,7.92738894265202
20184.7458217593,7.92779592463516
20184.8197106481,7.87555931383482
20184.9245717593,7.87644503433621
20185.0744328704,7.87724212844656
20185.2256828704,7.87843320415296
20185.3765162037,7.87961142706216
20185.4965162037,7.88001018299079
20185.7017939815,7.88062569136333
20186.0319328704,7.88146864586952
20186.1322106481,7.88150231045405
20186.2902662037,7.88217938258485
20186.3865162037,7.88232324582713
20186.4638773148,7.88287614240677
20186.5358217593,7.88289951453288
20186.669849537,7.8831619945364
20186.8405439815,7.88419365802909
20187.0720717593,7.88495535495665
20187.147349537,7.8857883721068
20187.2776273148,7.88644697134937
20187.3445717593,7.88692023924286
20187.5170717593,7.8875640500965
20187.8166550926,7.88812209712446
20188.1602662037,7.88893797880448
20188.272349537,7.88938084216638
20188.472349537,7.89001640519159
20188.7562384259,7.89040917582199
20188.9209606481,7.88667332113108
20189.1208217593,7.88719235275096
20189.4563773148,7.88808323899775
20189.718599537,7.88863648163422
20190.1722106481,7.88878214610388
20190.4681828704,7.88921598138001
20190.4855439815,7.88923182002536
20190.4965162037,7.88923594956385
20190.6588773148,7.88983138255484
20190.7776273148,7.88987559677029
20190.9616550926,7.88997606566011
20191.2091550926,7.89003039831668
20191.4345717593,7.89022456393177
20191.6315162037,7.89028068115618
20191.7469328704,7.89031535988998
20191.9488773148,7.89048717299691
20192.2706828704,7.8908722770898
20192.3480439815,7.89133201013373
20192.5987384259,7.89187690670818
20192.7990162037,7.89300675028871
20192.8908217593,7.89326718588007
20192.9916550926,7.89337064090823
20193.1867939815,7.89407791337594
20193.387349537,7.89511007322513
20193.5329050926,7.89558071418794
20193.6695717593,7.89640089022406
20193.8445717593,7.89691762605302
20193.8965162037,7.89724834029632
20194.087349537,7.89765923210456
20194.3465162037,7.89799393911353
20194.578599537,7.89806531479779
20194.7515162037,7.89816085602697
20194.8077662037,7.89897492913295
20194.9813773148,7.89969914248466
20195.2254050926,7.90054089577727
20195.4044328704,7.90079633258335
20195.5654050926,7.90130085964138
20195.6655439815,7.90168673848677
20195.8922106481,7.90255701043671
20196.0444328704,7.9026415255537
20196.273599537,7.90339381446629
20196.3954050926,7.90386367258349
20196.5901273148,7.90472831231009
20196.7641550926,7.9050998169258
20197.1220717593,7.9061082905824
20197.1983217593,7.90695852589175
20197.3592939815,7.90741024451592
20197.496099537,7.9078546293918
20197.496099537,7.90786033076673
20197.5384606481,7.90786597057309
20197.6194328704,7.90822079103216
20197.7544328704,7.90829653483971
20198.2322106481,7.90867258330342
20198.3440162037,7.90893590307757
20198.4017939815,7.90912820984569
20198.5819328704,7.90963856223521
20198.7051273148,7.91041862918407
20198.7977662037,7.91089154619758
20199.0567939815,7.91099940089217
20199.2477662037,7.91233125934587
20199.3326273148,7.91255303221609
20199.3740162037,7.91285552747564
20199.4362384259,7.91306741512484
20199.5597106481,7.91335776989064
20199.7241550926,7.91444887546314
20199.9476273148,7.91498606534669
20200.2334606481,7.9156146283733
20200.372349537,7.91578746941726
20200.4965162037,7.91612696649063
20200.6645717593,7.91671551211235
20200.8356828704,7.91759048575342
20200.8831828704,7.91805990434604
20201.1922106481,7.91865973316187
20201.3469328704,7.91894439332002
20201.4301273148,7.91963207788908
20201.5605439815,7.92058107031546
20201.6681828704,7.92115360516106
20201.7624884259,7.92207096498558
20201.8051273148,7.92219585424377
20201.8488773148,7.92221133720362
20201.8558217593,7.92222576950167
20201.8879050926,7.92226031760639
20202.1472106481,7.92277151858393
20202.4013773148,7.9229789247724
20202.4944328704,7.92337414009022
20202.7972106481,7.92357537789113
20203.1987384259,7.92382119192396
20203.4020717593,7.92389778958422
20203.5234606481,7.92396562701171
20203.6526273148,7.92427624977704
20203.9190162037,7.92430873037291
20204.3591550926,7.92469248859544
20204.5392939815,7.92505184864201
20204.594849537,7.92569746925692
20204.706099537,7.92579807159322
20204.8715162037,7.92616252055721
20205.0874884259,7.92640649641264
20205.3040162037,7.92683440883114
20205.3413773148,7.92683871235477
20205.4156828704,7.92698842483844
20205.5729050926,7.92822670413263
20205.8263773148,7.92848922216632
20205.9816550926,7.92874259929127
20206.1334606481,7.92914202924545
20206.1862384259,7.92999524238376
20206.2763773148,7.9305620529975
20206.3331828704,7.93253846212625
20206.4265162037,7.93261104453342
20206.6959606481,7.9328014352923
20206.8331828704,7.93341703819608
20207.2179050926,7.93381107900009
20207.4016550926,7.9340859298677
20207.5027662037,7.93431287214621
20207.6272106481,7.93440365977966
20207.7274884259,7.9348437053324
20207.7947106481,7.93533688584966
20207.9197106481,7.93560329898805
20208.1930439815,7.9360612676965
20208.329849537,7.93611610140523
20208.4890162037,7.936275339129
20208.6555439815,7.9364038906001
20208.7647106481,7.9367365475125
20208.9030439815,7.93688437294931
20209.2131828704,7.93699772365841
20209.363599537,7.93720427238408
20209.5990162037,7.93723174324716
20209.7142939815,7.93739388953338
20209.848599537,7.93760742335664
20210.1252662037,7.9384427900391
20210.3227662037,7.9388116339304
20210.4665162037,7.93924621865818
20210.7872106481,7.94000688033246
20210.9234606481,7.94046825223077
20211.1258217593,7.94083717497189
20211.3691550926,7.94091011814531
20211.5954050926,7.94130808399031
20211.8901273148,7.94178877697253
20212.386099537,7.9428574593692
20212.4472106481,7.94326465226484
20212.5956828704,7.94461808745037
20212.7729050926,7.9447722593346
20213.0090162037,7.9456386983146
20213.1888773148,7.94724894026194
20213.4451273148,7.94846353215987
20213.5906828704,7.94864049871
20213.7306828704,7.94879419647605
20213.7967939815,7.9493199265518
20214.017349537,7.94998554253525
20214.1469328704,7.95007379034225
20214.3342939815,7.95059296845603
20214.4333217593,7.95064067722521
20214.5872106481,7.95066053564643
20214.6934606481,7.95120686596909
20214.8669328704,7.9513151835081
20215.1640162037,7.95160588512234
20215.3791550926,7.95216464487405
20215.5462384259,7.95291170923425
20215.7404050926,7.95340820545418
20215.8905439815,7.95353147885656
20216.2117939815,7.95380732084225
20216.2574884259,7.9538540792091
20216.2990162037,7.95435467361298
20216.3747106481,7.95444575246527
20216.462349537,7.95487442303418
20216.6892939815,7.95501049928645
20216.856099537,7.95534422798868
20216.8904050926,7.95562842322888
20217.1302662037,7.95607585149624
20217.2494328704,7.95643840825177
20217.3366550926,7.95666981166439
20217.5680439815,7.95698221847018
20217.6590162037,7.95750990560567
20217.803599537,7.95802176752727
20217.9506828704,7.95850425142205
20218.2067939815,7.95959275262771
20218.461099537,7.96005879187522
20218.5259606481,7.96032485488676
20218.6155439815,7.96126005222892
20218.7438773148,7.96227545505542
20218.8888773148,7.96263947219634
20219.1242939815,7.96316122041188
20219.4174884259,7.96411078704483
20219.5937384259,7.96450367755623
20219.7277662037,7.96483748322794
20220.0017939815,7.96492165221104
20220.0416550926,7.96522309348675
20220.2774884259,7.965605025897
20220.4277662037,7.96611175367003
20220.6534606481,7.96691801347409
20220.8338773148,7.96730501703779
20220.9940162037,7.9676770630966
20220.9965162037,7.96768210257942
20221.1422106481,7.96872553040771
20221.2595717593,7.96863881877021
20221.3541550926,7.96885688135338
20221.4533217593,7.96901043505688
20221.6506828704,7.96925353062973
20221.8559606481,7.96950192337544
20222.0592939815,7.97006300021173
20222.2831828704,7.97052612353829
20222.2974884259,7.97055047075018
20222.3022106481,7.97055535412371
20222.3952662037,7.97067983200229
20222.4866550926,7.97072778973321
20222.6065162037,7.97075700683662
20222.7091550926,7.97092376156148
20222.8074884259,7.97114921309944
20222.9184606481,7.97124242952861
20223.1329050926,7.97131375206126
20223.2842939815,7.97193465585263
20223.4544328704,7.97248235578477
20223.6429050926,7.97322702260959
20223.8081828704,7.973397343562
20224.0194328704,7.97358675712652
20224.2045717593,7.97405015014518
20224.2158217593,7.97405786148703
20224.2406828704,7.97418202923277
20224.2983217593,7.97421075879206
20224.4508217593,7.97424554807542
20224.8349884259,7.97441877863936
20224.9309606481,7.97451732131913
20225.3129050926,7.97460672923402
20225.5609606481,7.97467135833648
20225.6034606481,7.97467916000687
20225.8859606481,7.97479909376812
20226.4019328704,7.97483380944535
20226.6366550926,7.97500265502399
20226.9158217593,7.97521286124207
20227.0656828704,7.97526019389018
20227.2862384259,7.97536289136694
20227.3659606481,7.97562168734101
20227.4717939815,7.97580600354057
20227.5416550926,7.97653832529994
20227.638599537,7.97687247611967
20227.7994328704,7.97701598577834
20227.9455439815,7.97715809514024
20228.0967939815,7.97722723963729
20228.2759606481,7.97735243249289
20228.4488773148,7.97762407187492
20228.5559606481,7.9777185043564
20228.6602662037,7.97794955096074
20228.7792939815,7.97806850849745
20228.9455439815,7.97822636896911
20229.0387384259,7.97823844348483
20229.0537384259,7.97863869873487
20229.0665162037,7.97899488299434
20229.1247106481,7.97929497893059
20229.1702662037,7.97954536637625
20229.3884606481,7.9798778915944
20229.5256828704,7.98009616350227
20229.7412384259,7.98052452691294
20229.9809606481,7.98064738484779
20230.1522106481,7.98075446016589
20230.2734606481,7.98125333607708
20230.3977662037,7.98125560235237
20230.6456828704,7.98126626499712
20230.7942939815,7.98177446251279
20231.0316550926,7.98210217851707
20231.1229050926,7.98236872434166
20231.3655439815,7.98259019713874
20231.4254050926,7.98276443952676
20231.6551273148,7.98368478964534
20231.8672106481,7.9838190666994
20232.0662384259,7.98396579078071
20232.2170717593,7.98400627988519
20232.2974884259,7.9840567335848
20232.3795717593,7.98409300174701
20232.5820717593,7.98476942213715
20232.7922106481,7.98489528714982
20232.9876273148,7.98497765198229
20233.0205439815,7.98542675223643
20233.1326273148,7.98563967448847
20233.3138773148,7.98568440458689
20233.3812384259,7.98585957505952
20233.4841550926,7.98247658744561
20233.5701273148,7.98344834190507
20233.6962384259,7.98399567001253
20233.9133217593,7.98431250830785
20234.0651273148,7.98513269786669
20234.2101273148,7.98551427006777
20234.3408217593,7.98613210535174
20234.4731828704,7.98638143321682
20234.5922106481,7.98677389734575
20234.8581828704,7.98690442082429
20235.039849537,7.98698535730662
20235.1955439815,7.98753728760127
20235.2837384259,7.98778097301256
20235.3999884259,7.98784854666505
20235.5433217593,7.98794938010726
20235.8276273148,7.98839753958607
20235.9487384259,7.98851500079448
20236.0530439815,7.98857096239159
20236.2791550926,7.98933100276702
20236.4101273148,7.98939183602387
20236.5333217593,7.98953408329653
20236.6230439815,7.98993691261384
20236.7429050926,7.99004443192253
20236.9429050926,7.99093305370487
20236.9513773148,7.99094972283578
20237.0433217593,7.9911453504812
20237.1358217593,7.99126303795476
20237.3072106481,7.99170869838262
20237.5044328704,7.99180913904857
20237.8533217593,7.99193307127382
20237.9915162037,7.99247736702307
20238.1108217593,7.99330317432356
20238.177349537,7.99369311356028
20238.3091550926,7.99401913150531
20238.4419328704,7.9942234275359
20238.4988773148,7.99432635641649
20238.7154050926,7.99541019208646
20238.7472106481,7.995776534851
20238.8694328704,7.99622264717333
20238.9770717593,7.99669121972566
20239.1530439815,7.99699057940156
20239.4758217593,7.99731680016793
20239.4962384259,7.99734549586124
20239.667349537,7.99744444808788
20239.791099537,7.99768608937657
20239.9734606481,7.99778217918329
20240.1387384259,7.99782158174007
20240.3176273148,7.99834366077167
20240.526099537,7.99859317701941
20240.6602662037,7.99876611804013
20240.814849537,7.99885323446205
20240.9783217593,7.99890457366281
20241.0405439815,7.99898965013031
20241.2404050926,7.99956217313083
20241.3833217593,7.99966553553608
20241.5588773148,7.99972190367383
20241.7679050926,8.00020359611842
20241.993599537,8.00033231689317
20242.1140162037,8.00041108852046
20242.2638773148,8.00091139089736
20242.3892939815,8.00165263185602
20242.611099537,8.0020535908192
20242.8315162037,8.00246615215873
20243.1108217593,8.00267862781791
20243.2483217593,8.0029981161046
20243.4322106481,8.00323324184172
20243.6390162037,8.00341932409848
20243.7412384259,8.00397266740833
20243.8502662037,8.00428754922343
20244.1792939815,8.0044282000443
20244.3705439815,8.0045300193167
20244.5299884259,8.00469132080089
20244.8867939815,8.00541415514935
20244.9940162037,8.00545387143892
20245.202349537,8.0054873256716
20245.4433217593,8.00581133262811
20245.6701273148,8.00587357568267
20245.8558217593,8.00626173987879
20246.181099537,8.00627856552246
20246.259849537,8.0063119031661
20246.3976273148,8.00636227248842
20246.6109606481,8.00695162130897
20246.7551273148,8.00697786407165
20246.7966550926,8.00699374185555
20247.1263773148,8.00730544477835
20247.2844328704,8.00760773090363
20247.3909606481,8.0079589575396
20247.5759606481,8.00809030014999
20247.7202662037,8.00817271603436
20247.9087384259,8.00827875314988
20248.0022106481,8.00829452731915
20248.119849537,8.00833245009062
20248.2816550926,8.00915467537798
20248.3787384259,8.00985310997336
20248.5442939815,8.01008780854446
20248.7344328704,8.01066314731963
20248.8756828704,8.01083230071621
20249.1592939815,8.01125766459191
20249.2519328704,8.01165500812421
20249.2799884259,8.01191927581481
20249.4315162037,8.01209580670552
20249.4988773148,8.01224971199552
20249.6267939815,8.01282351269612
20249.7106828704,8.01331587554163
20249.7776273148,8.01332850334423
20249.9002662037,8.01372494005658
20250.0359606481,8.01439322053569
20250.1609606481,8.01461914672184
20250.2531828704,8.01466682108196
20250.2958217593,8.01492771682321
20250.3417939815,8.01498584696291
20250.4554050926,8.01503893150314
20250.6165162037,8.015216296849
20250.8208217593,8.01531631657936
20251.1341550926,8.01539474224727
20251.2712384259,8.01583575585833
20251.2979050926,8.0158771053597
20251.3013773148,8.01588394237572
20251.3013773148,8.01589450060341
20251.3033217593,8.01622376368061
20251.3059606481,8.01623083988554
20251.3099884259,8.01626372547824
20251.3754050926,8.01639169049135
20251.5072106481,8.01652390191069
20251.569849537,8.01689629804497
20251.8091550926,8.01702486416398
20251.9120717593,8.01712095878795
20251.9833217593,8.0173842531823
20252.1163773148,8.01753108025725
20252.3117939815,8.01796172378481
20252.4919328704,8.01829650392147
20252.6795717593,8.01839026253286
20252.7763773148,8.01877747641482
20252.9455439815,8.01903584729229
20252.9951273148,8.01903760299694
20253.0290162037,8.01912010751129
20253.1229050926,8.01916247692835
20253.1501273148,8.01916665958663
20253.1501273148,8.01917355346253
20253.1615162037,8.01920653527539
20253.1615162037,8.01921249507689
20253.2713773148,8.01927326141308
20253.3444328704,8.01930605165172
20253.4854050926,8.01936151518151
20253.6694328704,8.01958208770329
20253.9176273148,8.01973391221682
20254.0777662037,8.01977840200625
20254.2354050926,8.01984104349496
20254.238599537,8.01985229291006
20254.238599537,8.01985660121755
20254.4780439815,8.01813476507307
20254.6576273148,8.01857004929911
20254.7713773148,8.01933909415603
20254.9822106481,8.01990725115925
20255.1587384259,8.02014304181008
20255.2883217593,8.02034171674844
20255.5434606481,8.02046519738019
20255.6833217593,8.02068610683592
20255.7549884259,8.02075491734399
20255.9702662037,8.02094262943613
20256.2463773148,8.02128082854269
20256.3715162037,8.02177424474245
20256.5338773148,8.02185051663827
20256.6387384259,8.02285604420694
20256.7401273148,8.02311372153313
20256.8901273148,8.02326973590189
20256.9820717593,8.02337448268498
20257.1867939815,8.02367692250068
20257.344849537,8.02390274286387
20257.4388773148,8.02391486167299
20257.6013773148,8.02451349502338
20257.7290162037,8.0247470317859
20257.8817939815,8.02489772792999
20258.0427662037,8.02547704193362
20258.303599537,8.02586668083902
20258.5080439815,8.02608459575724
20258.5706828704,8.02622168741703
20258.6984606481,8.02670485106165
20258.7877662037,8.02684853753473
20258.8906828704,8.02702784010823
20258.8906828704,8.02703509700029
20258.9097106481,8.02717088190221
20258.9097106481,8.02718326704805
20259.2059606481,8.02746683448485
20259.3266550926,8.0281108810084
20259.3879050926,8.02866673142957
20259.5240162037,8.02908267699176
20259.6254050926,8.02921111065627
20259.7674884259,8.0293081692901
20259.8651273148,8.02953681465843
20259.9272106481,8.02966926625413
20260.013599537,8.02986790399501
20260.2441550926,8.03005435118249
20260.3627662037,8.03040603253527
20260.5397106481,8.03051424742526
20260.6969328704,8.03055391420262
20260.9906828704,8.03117295766015
20261.1734606481,8.03122155611208
20261.4724884259,8.0313802132058
20261.8506828704,8.03153209667186
20262.2237384259,8.0317437297786
20262.5401273148,8.03194734487188
20262.699849537,8.03215489206262
20262.8163773148,8.03227391724053
20262.9987384259,8.03250999826868
20263.1237384259,8.03259179098307
20263.4009606481,8.0331235298116
20263.5609606481,8.03332826650898
20263.8417939815,8.03367142621592
20263.9712384259,8.03415396136488
20264.0326273148,8.03458293633539
20264.1063773148,8.03557934482918
20264.4269328704,8.03572016656486
20264.6133217593,8.03604479670835
20264.9433217593,8.03612863245215
20265.2655439815,8.03650265368298
20265.467349537,8.03679853520502
20265.5881828704,8.0368376261226
20265.7662384259,8.03690305779716
20265.9669328704,8.03701425150612
20266.169849537,8.03716156563012
20266.3074884259,8.03735716580601
20266.3983217593,8.03741654697192
20266.5237384259,8.03748108190018
20266.5749884259,8.03749984803688
20266.5922106481,8.03750821694001
20266.6245717593,8.03757603047601
20266.6931828704,8.03759876875032
20266.721099537,8.03763203236533
20266.7952662037,8.03779074739914
20266.9722106481,8.03785343425686
20267.1434606481,8.03792252562961
20267.2512384259,8.03799325915927
20267.359849537,8.03803740969232
20267.5501273148,8.0380906402994
20267.6912384259,8.03843514644731
20267.9544328704,8.03882366645698
20268.1524884259,8.03899909331521
20268.4313773148,8.03914594747754
20268.5899884259,8.03924886715213
20268.7081828704,8.03933588198863
20269.2815162037,8.0395197577774
20269.3988773148,8.03985392738601
20269.4630439815,8.03987616656827
20269.5170717593,8.03988137743887
20269.5817939815,8.04089974312321
20269.9216550926,8.04107987509517
20270.1256828704,8.04130167673987
20270.3541550926,8.0415398609301
20270.4565162037,8.04221006758509
20270.6566550926,8.04227477844099
20270.7370717593,8.04233556854153
20270.8459606481,8.04261528376626
20270.8867939815,8.04275236914309
20270.8944328704,8.04275385956051
20270.9180439815,8.04284652166648
20270.9609606481,8.0428477259862
20271.1931828704,8.04322382630689
20271.3806828704,8.04326835275038
20271.383599537,8.04327623087592
20271.3858217593,8.04328162985995
20271.4188773148,8.04328491400815
20271.5066550926,8.0434838404557
20271.5556828704,8.04381587125717
20271.721099537,8.04419779432171
20271.9384606481,8.04431170092669
20272.136099537,8.04471119538843
20272.2737384259,8.04518204268987
20272.4179050926,8.04554293467055
20272.5941550926,8.04575382792978
20272.7676273148,8.04612007707805
20272.911099537,8.04660895921637
20273.1247106481,8.04728914120357
20273.3016550926,8.04735912496864
20273.3679050926,8.04738595920567
20273.4263773148,8.04739135149633
20273.4440162037,8.0473915206394
20273.4959606481,8.04747938083971
20273.7192939815,8.04770433045336
20273.8662384259,8.04841528143008
20273.9195717593,8.04842412573823
20273.9370717593,8.04842551948352
20273.9462384259,8.04842791651027
20273.9738773148,8.04843122311919
20274.0802662037,8.04857085869034
20274.2495717593,8.04881809194649
20274.2866550926,8.0488444023552
20274.2915162037,8.04884473087132
20274.3006828704,8.04884491180384
20274.4194328704,8.04900262548504
20274.4624884259,8.04903678221665
20274.4709606481,8.0490370060195
20274.4956828704,8.04906440486173
20274.5026273148,8.04906464729221
20274.5113773148,8.04907874268073
20274.6388773148,8.04954205533733
20274.7147106481,8.04996142790588
20274.7330439815,8.04997018242692
20274.763599537,8.0499810709456
20274.8477662037,8.05017687274758
20275.0737384259,8.05027922338871
20275.0949884259,8.05035921108089
20275.114849537,8.05035987052238
20275.1490162037,8.05036011230169
20275.192349537,8.05048319916846
20275.2652662037,8.05056817349313
20275.318599537,8.05067487686996
20275.504849537,8.05100875196491
20275.7045717593,8.05113490592003
20275.829849537,8.05129980254362
20275.9605439815,8.05186131077294
20276.136099537,8.0525617379597
20276.2290162037,8.05256962090235
20276.4574884259,8.05293572871994
20276.4619328704,8.05293599479955
20276.4794328704,8.05293622050181
20276.514849537,8.05294408797175
20276.7641550926,8.0532385479849
20276.9669328704,8.05331466607033
20277.1424884259,8.05395035984891
20277.3227662037,8.0541739336106
20277.5558217593,8.05438574851593
20277.5699884259,8.05440408241609
20277.6481828704,8.05445141854823
20277.6720717593,8.05446733862231
20277.776099537,8.05458397778882
20278.1117939815,8.05471738854407
20278.2058217593,8.0549419466261
20278.2652662037,8.05503008479653
20278.2906828704,8.05504883484181
20278.3437384259,8.0550511485015
20278.3752662037,8.05505483828429
20278.4322106481,8.05508292087661
20278.513599537,8.05512291266043
20278.5792939815,8.05532754972174
20278.6813773148,8.0555233961017
20278.732349537,8.05585644363348
20278.7658217593,8.05590426081238
20278.7862384259,8.05595124331242
20278.8447106481,8.05599503186683
20279.017349537,8.05620980111521
20279.0184606481,8.0563341855596
20279.1534606481,8.05693480958826
20279.2019328704,8.05693577005151
20279.2234606481,8.05694716592155
20279.3356828704,8.05703540404889
20279.3612384259,8.05705028101699
20279.3659606481,8.05705461994041
20279.3756828704,8.05707394275822
20279.4047106481,8.05708150774618
20279.4688773148,8.05708229092822
20279.6131828704,8.057091375517
20279.7419328704,8.05741629496614
20280.031099537,8.05778990891924
20280.3070717593,8.05843617633914
20280.3663773148,8.05908295481656
20280.6267939815,8.05925199548093
20280.7081828704,8.0597033030251
20280.9477662037,8.06017656622298
20281.0699884259,8.06020894006156
20281.2644328704,8.06040915304632
20281.2706828704,8.06041713331831
20281.5692939815,8.06048961029313
20281.7615162037,8.06056481777557
20281.8322106481,8.0607033977382
20281.851099537,8.06070689538093
20281.9456828704,8.06072469892753
20282.372349537,8.06084755074846
20282.5854050926,8.06103082118018
20282.8217939815,8.06135888816835
20282.8856828704,8.06151624006977
20283.1624884259,8.06156770231966
20283.3699884259,8.06167874801513
20283.5440162037,8.06226842510417
20283.6840162037,8.06233763731808
20283.9659606481,8.06283769995679
20284.1404050926,8.06365409143168
20284.1654050926,8.06376972857451
20284.3379050926,8.06395309602765
20284.4880439815,8.06420112011756
20285.2955439815,8.06510990208762
20285.6437384259,8.06580699236498
20286.5630439815,8.06599024825278
20286.8447106481,8.06625132870502
20287.6449884259,8.06651781116393
20288.7024884259,8.06676472404978
20289.5291550926,8.06695382681927
20290.056099537,8.06702325242653
20290.3706828704,8.06704668313396
20290.6656828704,8.06734514107973
20290.9969328704,8.06763968981509
20292.2365162037,8.0678675002261
20292.7092939815,8.06802464707805
20293.4513773148,8.06835741817104
20294.1372106481,8.06869337075718
20295.0774884259,8.06920524530808
20296.6165162037,8.06958486565969
20297.7277662037,8.06979598499885
20297.8555439815,8.0698769279146
20297.9024884259,8.07000822794604
20297.9205439815,8.07076567657579
20297.9934606481,8.07100736278807
20298.0929050926,8.07150258324904
20298.1770717593,8.07175374277511
20298.2155439815,8.07192518756955
20298.283599537,8.0723381797962
20298.3622106481,8.07279391978214
20298.4172106481,8.07302253978278
20298.4916550926,8.07341671512336
20298.519849537,8.07354526556948
20298.5274884259,8.07355100292094
20298.6237384259,8.07381842296868
20298.7769328704,8.07439515729958
20298.807349537,8.07498223747913
20298.839849537,8.07500652501347
20298.9005439815,8.07510765392877
20299.0016550926,8.07551772689252
20299.1004050926,8.07557063934514
20299.2547106481,8.07575023375149
20299.3945717593,8.07644365622605
20299.5380439815,8.07683918800956
20299.7406828704,8.0770236407103
20300.0129050926,8.0772157167535
20300.1808217593,8.078585189635
20300.3467939815,8.07910515974396
20300.5306828704,8.07921176162784
20300.621099537,8.07942907560176
20300.7809606481,8.07985715111301
20300.9077662037,8.08028821107161
20301.0338773148,8.08039167199714
20301.1905439815,8.08048075326105
20301.2988773148,8.08091998715412
20301.416099537,8.08124642699064
20301.416099537,8.08124932352269
20301.5472106481,8.08146657924152
20301.6913773148,8.08151080840508
20301.7522106481,8.08162377948297
20301.8674884259,8.08172303358655
20301.9480439815,8.08199502974343
20302.0508217593,8.08248933913192
20302.1920717593,8.08283376120746
20302.3381828704,8.08297106701751
20302.5526273148,8.08312088834785
20302.6763773148,8.08351896700063
20302.8201273148,8.08402477938368
20303.086099537,8.08409861283364
20303.3501273148,8.0841537134718
20303.4249884259,8.08444254452827
20303.5181828704,8.0845179043496
20303.6088773148,8.08526347377141
20303.7913773148,8.08559135306006
20303.8631828704,8.08562116461795
20303.9705439815,8.08570283059969
20304.2499884259,8.0860005010768
20304.3631828704,8.08629772996945
20304.4665162037,8.08652559818729
20304.7234606481,8.08680012973392
20304.8124884259,8.08710935708536
20305.0534606481,8.08750405769575
20305.3027662037,8.08804838975653
20305.3087384259,8.08805119075605
20305.3215162037,8.08805609048577
20305.4256828704,8.08832117669436
20305.5247106481,8.08868894260523
20305.6751273148,8.08896596622342
20305.9283217593,8.08979618820219
20306.1197106481,8.09020015145003
20306.2912384259,8.09061465963353
20306.5215162037,8.09065534788569
20306.6988773148,8.09091191468039
20306.9270717593,8.09108071639786
20307.0572106481,8.09135001722259
20307.3212384259,8.09139804230741
20307.4776273148,8.09155068361977
20307.6595717593,8.09169752330951
20307.8719328704,8.09214270770564
20307.9401273148,8.09239651244235
20308.1749884259,8.0929759383328
20308.3372106481,8.09335684823039
20308.4049884259,8.09351224564727
20308.5231828704,8.09359449848845
20308.6320717593,8.09381960790345
20308.749849537,8.09406224252609
20308.863599537,8.0940898447587
20309.1731828704,8.09497366090165
20309.4270717593,8.09530562155695
20309.6126273148,8.09539322383573
20309.7463773148,8.09552930152964
20309.8851273148,8.09584076370989
20310.1197106481,8.0960878109697
20310.2599884259,8.09631579781878
20310.4669328704,8.09659800902312
20310.473599537,8.09662656904002
20310.6199884259,8.0973554598949
20310.7122106481,8.09786990298484
20310.8251273148,8.09799976837968
20310.9608217593,8.09823008042686
20311.0995717593,8.0986477194568
20311.2279050926,8.09919068737144
20311.3991550926,8.09937806170041
20311.4795717593,8.09971312835435
20311.5979050926,8.10000275696045
20311.6894328704,8.10021512224145
20311.7706828704,8.10069975492353
20311.8552662037,8.10084732755702
20311.9590162037,8.10104826971488
20312.1330439815,8.10112562680181
20312.1605439815,8.10113214502966
20312.2826273148,8.1014884211789
20312.3752662037,8.10156509789935
20312.4681828704,8.10181765479785
20312.5662384259,8.10191343229189
20312.6776273148,8.10230649046807
20312.7344328704,8.10295498291382
20312.7999884259,8.10376764288318
20312.881099537,8.10445753697461
20312.9326273148,8.10457517134916
20312.9772106481,8.10502027607017
20313.1669328704,8.10536503697812
20313.2870717593,8.10567850257008
20313.3801273148,8.10612472476804
20313.5145717593,8.10668771684238
20313.6158217593,8.1068368987824
20313.7602662037,8.10768810478978
20313.8608217593,8.10819273473646
20313.9004050926,8.10870709992573
20314.034849537,8.10890479991211
20314.2129050926,8.10907773673997
20314.3484606481,8.10930305386739
20314.4716550926,8.10967315593837
20314.5747106481,8.10979747946172
20314.7922106481,8.1099631389023
20314.8379050926,8.11010425213944
20314.9183217593,8.11024597384852
20315.0333217593,8.11071892308719
20315.1577662037,8.11087349326431
20315.4199884259,8.11138461280395
20315.4563773148,8.11138764209883
20315.4662384259,8.11139099941594
20315.4662384259,8.11139439747391
20315.5480439815,8.11148462264346
20315.5865162037,8.11172296401862
20315.6980439815,8.11205358789207
20315.981099537,8.11217584117199
20316.1426273148,8.11223295630761
20316.2874884259,8.11241958384979
20316.5254050926,8.11261660082882
20316.6872106481,8.1127443201748
20316.9616550926,8.11287724175643
20317.1837384259,8.11289607574508
20317.4013773148,8.11297622731881
20317.5787384259,8.11303977122726
20317.6981828704,8.11322142967801
20317.7326273148,8.11325102473683
20317.7617939815,8.11326757894434
20317.9042939815,8.11331434360974
20318.0952662037,8.11339964818211
20318.2834606481,8.11419919370035
20318.4184606481,8.11450472874171
20318.474849537,8.11463072576213
20318.5252662037,8.11477351315209
20318.5595717593,8.11482642557348
20318.6337384259,8.11503777057634
20318.6705439815,8.115136934667
20318.691099537,8.11523518455091
20318.7013773148,8.11525123213259
20318.7059606481,8.11539287800705
20318.7059606481,8.1153971155637
20318.7124884259,8.11541260237887
20318.7124884259,8.1154181743459
20318.7370717593,8.11561488506381
20318.779849537,8.11609755731529
20318.7965162037,8.11615388979357
20318.8305439815,8.11624401355694
20318.8619328704,8.11677204321938
20319.1797106481,8.11702447421958
20319.3763773148,8.11730913175958
20319.5513773148,8.11781485689485
20319.6913773148,8.1181045722855
20319.707349537,8.11816702335646
20319.7259606481,8.11837851646571
20319.732349537,8.1184405808592
20319.8458217593,8.1184845664573
20319.9288773148,8.11853964557716
20320.1566550926,8.1190779336578
20320.3794328704,8.11916230583765
20320.3862384259,8.11926895386896
20320.4005439815,8.11932773141099
20320.4231828704,8.1193822873592
20320.427349537,8.11941970591707
20320.4326273148,8.1197537066763
20320.4367939815,8.11983548662901
20320.4406828704,8.11991925693892
20320.4549884259,8.12010932392542
20320.5312384259,8.12067196706314
20320.6240162037,8.12088724637137
20320.706099537,8.12118651857652
20320.7999884259,8.12144697390541
20320.968599537,8.12149359884374
20321.3101273148,8.12173893293904
20321.4292939815,8.12176610003976
20321.5637384259,8.12203250321089
20321.6616550926,8.12217483911679
20321.7676273148,8.12239981104722
20321.997349537,8.12289196481013
20322.1038773148,8.12300626262508
20322.2916550926,8.12311448727557
20322.5201273148,8.12353236502307
20322.6684606481,8.12374177660319
20322.7617939815,8.12427400082856
20322.7704050926,8.12458211939262
20322.8120717593,8.12491868190732
20322.9859606481,8.12535035888369
20323.3329050926,8.12578685025102
20323.4474884259,8.12597971576
20323.6454050926,8.12617727723447
20323.8362384259,8.12678970213668
20324.0791550926,8.12686524197646
20324.3077662037,8.1270960720787
20324.4317939815,8.12734997950047
20324.5652662037,8.12757397565039
20324.6290162037,8.12765251846256
20324.7224884259,8.12782813265447
20324.8051273148,8.12804296377249
20324.8858217593,8.12865146499966
20325.0852662037,8.12905611013215
20325.3141550926,8.12916692886561
20325.399849537,8.12940221389019
20325.4645717593,8.12948417496739
20325.6666550926,8.12958486329255
20325.7758217593,8.12991167736178
20326.0240162037,8.13013546638346
20326.1197106481,8.13036363004238
20326.2744328704,8.13040418696908
20326.3716550926,8.13094801171323
20326.4499884259,8.13158714019135
20326.578599537,8.13172942286056
20326.6766550926,8.13188392172289
20326.9092939815,8.1320671719611
20327.2883217593,8.13221679771668
20327.4176273148,8.13230715602367
20327.5554050926,8.13237135080542
20327.6715162037,8.13249186920251
20327.7495717593,8.1326525526395
20327.8430439815,8.13310638776093
20327.9309606481,8.13350139318725
20328.033599537,8.13404305522088
20328.1112384259,8.13430080037343
20328.2797106481,8.13450739973992
20328.3590162037,8.13458198011545
20328.549849537,8.13520233834014
20328.653599537,8.13532323019142
20328.8137384259,8.13547991546156
20328.9474884259,8.13564638374998
20329.0613773148,8.13599096828868
20329.0644328704,8.13599342945014
20329.1412384259,8.13642253542837
20329.3309606481,8.13673153750941
20329.4484606481,8.13696205373939
20329.5505439815,8.13712985155852
20329.8274884259,8.1373077732578
20330.133599537,8.13755480487383
20330.2967939815,8.13802431298317
20330.384849537,8.13810097229321
20330.4390162037,8.13825684279109
20330.5502662037,8.1384412591183
20330.6792939815,8.13862692631667
20330.9716550926,8.13879915637625
20331.2890162037,8.13923989405543
20331.4841550926,8.13953111464301
20331.5863773148,8.13962815058344
20331.6701273148,8.1400124513509
20331.8077662037,8.14019265108783
20331.8833217593,8.14051472464189
20332.0777662037,8.1408678032036
20332.2666550926,8.14204470862267
20332.4381828704,8.14240525468104
20332.5463773148,8.14281081756702
20332.7008217593,8.14303213147012
20332.894849537,8.14329845035022
20333.009849537,8.14358684611515
20333.323599537,8.14385712617426
20333.4809606481,8.14404467319923
20333.6669328704,8.14430209658867
20333.7566550926,8.14476767919842
20333.833599537,8.14494521717336
20333.9526273148,8.14521402851072
20334.0063773148,8.14532310605219
20334.207349537,8.14553279760143
20334.3562384259,8.14570065395274
20334.4122106481,8.14630861046238
20334.4574884259,8.14648513918798
20334.4609606481,8.14650429801022
20334.4629050926,8.14650532977598
20334.4629050926,8.14651048789883
20334.4656828704,8.14651705417194
20334.4755439815,8.14652084950129
20334.5613773148,8.14665340813208
20334.7313773148,8.14670063385134
20334.8195717593,8.14689822737459
20334.9427662037,8.14719826145162
20335.0152662037,8.14740663516156
20335.1149884259,8.1480196945337
20335.2519328704,8.1486662389048
20335.4192939815,8.14931826417992
20335.588599537,8.1495763293474
20335.7808217593,8.15015131373879
20336.0097106481,8.15025913340943
20336.1580439815,8.1504645258024
20336.3454050926,8.15116999506578
20336.4120717593,8.15147571550195
20336.4899884259,8.1516841848755
20336.5581828704,8.15268236121794
20336.6359606481,8.15324887827926
20336.7434606481,8.15364573607294
20336.8033217593,8.15420644890425
20336.968599537,8.15439542610112
20337.2140162037,8.15491822946519
20337.4763773148,8.15534098555115
20337.563599537,8.15582128151804
20337.6244328704,8.15582823442444
20337.6367939815,8.1559230172854
20337.7531828704,8.15619916635108
20337.8980439815,8.15690842571468
20338.1102662037,8.15709180262929
20338.3397106481,8.15734710544798
20338.3915162037,8.15775108224883
20338.5552662037,8.15788025844862
20338.6492939815,8.15816771218937
20338.7787384259,8.15822629127423
20338.9808217593,8.15834532087593
20339.2274884259,8.1589967234635
20339.3209606481,8.15909581332461
20339.3901273148,8.15937908842643
20339.4409606481,8.15939189639709
20339.5334606481,8.15974498002033
20339.6462384259,8.16007322826695
20339.7716550926,8.16012989879081
20339.9247106481,8.16037722403712
20340.0227662037,8.16072148429295
20340.1529050926,8.16074168971669
20340.2437384259,8.16085809374595
20340.3308217593,8.16115400164548
20340.4184606481,8.16161311647262
20340.4945717593,8.16252288198366
20340.5805439815,8.16287062164586
20340.6774884259,8.16311822527635
20340.736099537,8.1632565596782
20340.8227662037,8.16353536358344
20340.9027662037,8.16375955820262
20341.1820717593,8.16410561406398
20341.381099537,8.1645230971543
20341.4502662037,8.16506412996608
20341.5687384259,8.1654380728187
20341.7009606481,8.16575313069939
20341.7188773148,8.16576196608992
20341.7869328704,8.16591688404533
20341.892349537,8.16611045317301
20341.9391550926,8.16628038962299
20342.0344328704,8.16652361667028
20342.1522106481,8.16677176220971
20342.3294328704,8.16689360675126
20342.4209606481,8.16704982730777
20342.5106828704,8.16721199935597
20342.6565162037,8.16777583571966
20342.7399884259,8.16824771522383
20342.7945717593,8.16886921687509
20343.2274884259,8.16901713411325
20343.3091550926,8.16968438772199
20343.3956828704,8.16989029899072
20343.559849537,8.17043787243694
20343.6279050926,8.17116852921667
20343.7638773148,8.17128280077964
20343.9072106481,8.17177053039095
20344.1709606481,8.17221045239
20344.4572106481,8.17256626729665
20344.5938773148,8.17296565695197
20344.7580439815,8.17303517818682
20345.0727662037,8.1731806662114
20345.2806828704,8.1734462855907
20345.4099884259,8.173675971691
20345.4476273148,8.1737000280457
20345.5387384259,8.17370928889229
20345.6602662037,8.17390787404095
20345.7927662037,8.17408279606353
20345.8390162037,8.174341356232
20346.1717939815,8.17477541331368
20346.4633217593,8.17512306490016
20346.6409606481,8.17514886971878
20346.779849537,8.17533335147468
20347.0251273148,8.17585006575458
20347.3038773148,8.17599091474921
20347.4081828704,8.17602163675475
20347.5012384259,8.17605343884233
20347.5537384259,8.1762226807847
20347.598599537,8.17626666107998
20347.8163773148,8.1763474865713
20347.8708217593,8.17692791625008
20348.1556828704,8.17743570778975
20348.2484606481,8.17763049708357
20348.341099537,8.17770659548883
20348.3930439815,8.17774134585378
20348.4142939815,8.17774172039903
20348.4667939815,8.17777434519037
20348.6597106481,8.17784552017931
20348.7359606481,8.17813848860783
20348.7938773148,8.17858938611833
20348.8717939815,8.1793498475571
20348.9238773148,8.17968752198075
20349.0483217593,8.17982802067189
20349.2372106481,8.18080438683857
20349.2991550926,8.18092482387183
20349.4526273148,8.18147542447359
20349.6366550926,8.18193859648192
20349.7383217593,8.18200160659608
20349.8109606481,8.18208776054655
20349.9094328704,8.18278082594342
20350.1930439815,8.18341653458239
20350.2947106481,8.18377251437087
20350.3563773148,8.18427838813828
20350.4737384259,8.18442555075383
20350.7033217593,8.18457982340855
20350.7088773148,8.18462894729785
20350.7474884259,8.1848640943176
20350.8605439815,8.18522113399878
20350.9815162037,8.18543397590377
20351.1276273148,8.18549317506357
20351.3033217593,8.18559995280955
20351.3033217593,8.18560290498418
20351.3106828704,8.18560457904813
20351.3106828704,8.18560673266556
20351.3158217593,8.18560943690419
20351.3158217593,8.1856107956425
20351.327349537,8.18562434881586
20351.4322106481,8.18635255593865
20351.4833217593,8.18656601492487
20351.6280439815,8.18700326902842
20351.7620717593,8.18738353819437
20351.877349537,8.18761926099273
20352.0063773148,8.18778986490302
20352.1097106481,8.18803716115942
20352.3709606481,8.18840260153313
20352.6101273148,8.18843240373352
20352.6769328704,8.18878726028405
20352.7302662037,8.18890736417884
20352.8379050926,8.18897533149583
20352.9120717593,8.18912186413604
20353.158599537,8.18983721441009
20353.2958217593,8.19019448832882
20353.4454050926,8.19052007585825
20353.5099884259,8.19060661107799
20353.633599537,8.19078652644153
20353.6740162037,8.19078855706559
20353.7640162037,8.19084452350467
20353.8588773148,8.19127689346115
20354.0254050926,8.19156616172549
20354.2367939815,8.18165321493793
20354.3591550926,8.18183029791683
20354.4515162037,8.18199945955126
20354.5820717593,8.18258542265024
20354.6804050926,8.1827120019205
20354.7656828704,8.18283651367579
20354.9174884259,8.18301337509821
20354.9572106481,8.1832038855892
20355.128599537,8.1838124346802
20355.2762384259,8.18387148988175
20355.3769328704,8.18404033736647
20355.4526273148,8.1847963528416
20355.5269328704,8.18509509694889
20355.6579050926,8.18527134317153
20355.7631828704,8.18543044887085
20355.9449884259,8.1859784295155
20356.2147106481,8.18638200320085
20356.4090162037,8.18639134238249
20356.5926273148,8.18660929915688
20356.6581828704,8.18681722487547
20356.8026273148,8.18688838870887
20356.9080439815,8.18700076670157
20357.0405439815,8.18737769198837
20357.1245717593,8.18744960281403
20357.1962384259,8.18777754241512
20357.317349537,8.18804969052699
20357.5416550926,8.18823686090922
20357.5784606481,8.18826704803889
20357.7188773148,8.18866457211924
20357.8842939815,8.18893770698226
20358.027349537,8.18894368739721
20358.1665162037,8.18926835321089
20358.3169328704,8.18961917950547
20358.4790162037,8.18975176896192
20358.6422106481,8.18977931022606
20358.7792939815,8.1898245790379
20358.7859606481,8.18982590559128
20358.7859606481,8.18982775024571
20358.7922106481,8.189829124621
20358.882349537,8.18985458328129
20359.1017939815,8.19020773537582
20359.1959606481,8.19036224848908
20359.4466550926,8.19050735284833
20359.6570717593,8.19067504613514
20359.7990162037,8.19082610813566
20359.9504050926,8.19092762805542
20360.1402662037,8.19096783003159
20360.4142939815,8.19132087913612
20360.5115162037,8.19154960437697
20360.6583217593,8.19160935234953
20360.7902662037,8.19168484590178
20361.0242939815,8.19200939424342
20361.1697106481,8.19206506901443
20361.3658217593,8.19220562048928
20361.5869328704,8.19244826092782
20361.6855439815,8.19252196895368
20361.7901273148,8.19271398775704
20361.8824884259,8.19275001029376
20362.0690162037,8.1930655596687
20362.2901273148,8.19308702909231
20362.3979050926,8.19324776974756
20362.4363773148,8.19335925850772
20362.5288773148,8.19348286945402
20362.6145717593,8.19369446280118
20362.7281828704,8.19393051999829
20362.7984606481,8.1939480804762
20362.9058217593,8.19414153359803
20363.1762384259,8.19445175985547
20363.3004050926,8.19450755226198
20363.3619328704,8.1950340068422
20363.5029050926,8.19509940548065
20363.5865162037,8.19562573217778
20363.6549884259,8.19593767007543
20363.7537384259,8.19629609560021
20363.8051273148,8.19645761120881
20363.8320717593,8.1965033777562
20363.9212384259,8.19682284430048
20364.0381828704,8.19746727895381
20364.139849537,8.19803486503059
20364.379849537,8.19832633939294
20364.4727662037,8.19837674979918
20364.5505439815,8.19863908499758
20364.619849537,8.19884551670049
20364.7884606481,8.19893893929018
20364.8663773148,8.19907408812618
20364.9387384259,8.199188599551
20365.0187384259,8.19959352886756
20365.0619328704,8.19968973294535
20365.3304050926,8.20009731285952
20365.3947106481,8.20015052111911
20365.4104050926,8.20043959492235
20365.4104050926,8.20044227052277
20365.5359606481,8.20077985956295
20365.6379050926,8.20087974244777
20365.7716550926,8.2009498614343
20365.8037384259,8.20095287006544
20366.0199884259,8.2011266525382
20366.2344328704,8.20130634407371
20366.3617939815,8.20175297211392
20366.4605439815,8.20210517491592
20366.6265162037,8.20221050321366
20366.8480439815,8.20247938555259
20366.9694328704,8.20254982341631
20367.1994328704,8.20260520462551
20367.3531828704,8.20266363179877
20367.5066550926,8.20282536648507
20367.6437384259,8.20315200148877
20367.7338773148,8.20326367122655
20367.8287384259,8.20377566437556
20367.8883217593,8.20396218551827
20368.0362384259,8.20453147706169
20368.2237384259,8.20492483331686
20368.3662384259,8.20499490376837
20368.5027662037,8.20539870154774
20368.5738773148,8.2054587399832
20368.747349537,8.20558006522023
20368.8424884259,8.20605903369151
20368.9094328704,8.20681347482813
20369.0265162037,8.2070470442986
20369.164849537,8.20725347615316
20369.2929050926,8.20750363122572
20369.4947106481,8.20755941335243
20369.6029050926,8.20811376867317
20369.7437384259,8.20818394741599
20369.8284606481,8.20834392827056
20369.9458217593,8.20876697972489
20370.064849537,8.2091755771377
20370.307349537,8.20933666911861
20370.4195717593,8.20949318714205
20370.5245717593,8.21010081802392
20370.6517939815,8.2105285365802
20370.7912384259,8.21093578350479
20370.9156828704,8.21110141445092
20371.0997106481,8.21117522158118
20371.1872106481,8.21127111853743
20371.2579050926,8.2118041110366
20371.3091550926,8.21196259511858
20371.392349537,8.21231737547316
20371.4337384259,8.21256266041403
20371.4622106481,8.21259761118763
20371.5512384259,8.21273264411648
20371.6965162037,8.21320955625288
20371.7652662037,8.21337697697342
20372.1690162037,8.21402507078689
20372.3092939815,8.21409009777376
20372.4258217593,8.21434296987692
20372.4891550926,8.21458261270072
20372.6388773148,8.21468312691848
20372.7084606481,8.2153652040978
20372.8108217593,8.21550373226902
20373.0615162037,8.21557258023373
20373.2802662037,8.21588496437565
20373.3309606481,8.2158997700305
20373.3309606481,8.21590138188738
20373.339849537,8.21590331679826
20373.3669328704,8.21598019923331
20373.6081828704,8.21396421863841
20373.7926273148,8.21427685991824
20373.9763773148,8.21438279129989
20374.0188773148,8.21483575046977
20374.1512384259,8.21600009953807
20374.2995717593,8.21644544355863
20374.4079050926,8.21681086859869
20374.5066550926,8.21700587040536
20374.6056828704,8.21719023006979
20374.7447106481,8.21726394075171
20374.7895717593,8.21740595800333
20374.8540162037,8.21747112239493
20374.9892939815,8.21750101463696
20375.0630439815,8.21756985794333
20375.2024884259,8.21814130136442
20375.2554050926,8.21823856309545
20375.3181828704,8.21847929667199
20375.4015162037,8.21867206255459
20375.4638773148,8.21873657402572
20375.6124884259,8.21898370853591
20375.7159606481,8.21955346778049
20375.9392939815,8.21960288372907
20375.984849537,8.21967465012566
20376.1077662037,8.21988555525568
20376.213599537,8.22002544800504
20376.3255439815,8.22009343396115
20376.4484606481,8.22071985740025
20376.5081828704,8.22104542700225
20376.6802662037,8.22113271665579
20376.7517939815,8.2212667836341
20376.8617939815,8.22148644676326
20376.9172106481,8.22156727401653
20377.1024884259,8.22175127656775
20377.2988773148,8.22176789936879
20377.3581828704,8.22180820602098
20377.3581828704,8.22180969327837
20377.4387384259,8.22199623495978
20377.6059606481,8.22243256916331
20377.7479050926,8.22253612209776
20377.837349537,8.22273525489377
20377.9276273148,8.22289495629851
20378.0769328704,8.22293970351297
20378.1542939815,8.22305440071186
20378.4229050926,8.22331318105667
20378.617349537,8.22356327491644
20378.7329050926,8.22372756860032
20378.7799884259,8.2239452351325
20378.8712384259,8.22415460673846
20378.9215162037,8.22417512851186
20379.0106828704,8.22430257408543
20379.0537384259,8.22437044520547
20379.1376273148,8.22459618248158
20379.2584606481,8.22512303806955
20379.3899884259,8.22574960918188
20379.4879050926,8.22604405018877
20379.5730439815,8.22613698899629
20379.7029050926,8.22646651497134
20379.7902662037,8.22690076554725
20379.8390162037,8.22742605511209
20380.0076273148,8.22766362809632
20380.386099537,8.22783193160067
20380.4267939815,8.22783802069541
20380.4267939815,8.22785707199441
20380.5366550926,8.22792654977017
20380.5677662037,8.22792842874473
20380.7974884259,8.22803007030216
20380.9191550926,8.22813370039267
20381.109849537,8.22830147632693
20381.2724884259,8.22859478363787
20381.3405439815,8.22878417466005
20381.3565162037,8.22878451511516
20381.3642939815,8.22878486677773
20381.3905439815,8.22878546748146
20381.4001273148,8.22878582653076
20381.5049884259,8.22911513640268
20381.5580439815,8.22922752312295
20381.7245717593,8.22947642540835
20381.7944328704,8.22951117473128
20381.9327662037,8.22991928887245
20382.162349537,8.23032665088789
20382.3162384259,8.23061709221908
20382.4188773148,8.23127085408111
20382.4616550926,8.23127572851311
20382.576099537,8.23154225813555
20382.6929050926,8.23166289331832
20382.8540162037,8.2317228376251
20383.0304050926,8.23182782306113
20383.1799884259,8.23204200502819
20383.3472106481,8.23227275684358
20383.4740162037,8.2323544859645
20383.5569328704,8.23244344734928
20383.614849537,8.23277513636858
20383.7859606481,8.23283457243966
20383.8741550926,8.2329839613276
20383.9699884259,8.23304221964038
20384.2537384259,8.23338673509265
20384.3272106481,8.23339306904005
20384.4444328704,8.2335674788954
20384.5270717593,8.23367079378163
20384.6176273148,8.23376900967794
20384.6713773148,8.23411666320945
20384.7887384259,8.23421222373257
20384.8654050926,8.23422587093895
20384.9365162037,8.234434275351
20385.0470717593,8.23452735121541
20385.2044328704,8.23469630608843
20385.3769328704,8.23478229121617
20385.5462384259,8.23502780536028
20385.6376273148,8.23533686308957
20385.7076273148,8.23568501913598
20385.8629050926,8.2359157431187
20386.0406828704,8.23639515398549
20386.1476273148,8.23652200339257
20386.3542939815,8.23690565382206
20386.4649884259,8.23703640329294
20386.5555439815,8.23724264897131
20386.8306828704,8.23743116140249
20386.9605439815,8.23757273148472
20387.3484606481,8.23806145087564
20387.5238773148,8.23809621849776
20387.5238773148,8.23809790855427
20387.6495717593,8.23818686414757
20387.7620717593,8.23848301589721
20387.9304050926,8.23857132000484
20388.2556828704,8.23888513571649
20388.3552662037,8.23902135079192
20388.4241550926,8.23936925791209
20388.512349537,8.23960662906712
20388.5974884259,8.23966946335991
20388.6733217593,8.2397952727729
20388.7663773148,8.23986456047673
20388.8415162037,8.24016054309963
20388.9238773148,8.24020502949216
20389.0480439815,8.2403088337273
20389.2916550926,8.24052625969462
20389.3612384259,8.24112097760456
20389.3952662037,8.24112277836424
20389.4427662037,8.24113355184638
20389.5549884259,8.24116994108963
20389.6206828704,8.24149052890636
20389.6655439815,8.24175409439774
20389.7030439815,8.24199165147061
20389.8088773148,8.24234717996086
20389.8897106481,8.24237323431955
20390.1159606481,8.2424550409943
20390.2283217593,8.24258250371613
20390.3588773148,8.24259383641404
20390.4026273148,8.24310977409218
20390.4813773148,8.24347175141839
20390.5180439815,8.24355239174727
20390.5520717593,8.24355912491721
20390.6229050926,8.24363429837933
20390.6867939815,8.24377616342482
20390.7195717593,8.24388964730854
20390.8013773148,8.24418365959875
20390.9115162037,8.24458324193992
20390.9702662037,8.2447196947908
20391.1112384259,8.24497401720641
20391.3002662037,8.24531617002558
20391.3897106481,8.24542010801145
20391.4380439815,8.24548908206337
20391.4838773148,8.24550005448239
20391.5937384259,8.24556058325945
20391.7145717593,8.245825269936
20391.7758217593,8.2462042868837
20391.8281828704,8.2467767879402
20391.8738773148,8.24691122500106
20392.0847106481,8.24695873166555
20392.3015162037,8.24756404563343
20392.4076273148,8.24782230486212
20392.5238773148,8.24788282037761
20392.6047106481,8.24789864972756
20392.7291550926,8.24846900885149
20392.7967939815,8.24914521919738
20393.0295717593,8.24935697926155
20393.461099537,8.24989183057178
20393.5251273148,8.2499993931932
20393.6458217593,8.25058015942433
20393.8016550926,8.25072010905341
20394.0167939815,8.25104294934307
20394.2392939815,8.25117512059997
20394.5817939815,8.25127773543254
20394.7734606481,8.25146376856114
20394.866099537,8.25165517433137
20395.2491550926,8.25171285742484
20395.4233217593,8.25204170821732
20395.5399884259,8.25213499742824
20395.6733217593,8.25238400550396
20395.8116550926,8.25307200886741
20395.8749884259,8.2535449973482
20395.9816550926,8.25390623730615
20396.0631828704,8.25415723705956
20396.2566550926,8.25455983112692
20396.4037384259,8.25495784987324
20396.4812384259,8.25536077720131
20396.5755439815,8.2554671911431
20396.9637384259,8.2557991226864
20397.0463773148,8.25592493657624
20397.1470717593,8.25646348261468
20397.4301273148,8.25680316836923
20397.6490162037,8.2575395972932
20397.8459606481,8.25778697324455
20397.888599537,8.25784629338406
20397.9438773148,8.25792335937339
20398.3840162037,8.25849121556265
20398.4490162037,8.25891963215565
20398.7513773148,8.2589877236992
20399.0349884259,8.25907675490273
20399.343599537,8.25947521593914
20399.614849537,8.25963857789288
20399.7277662037,8.25980287531517
20400.0983217593,8.2600381158345
20400.331099537,8.26067700578605
20400.3540162037,8.26115331944212
20400.3540162037,8.26115586949965
20400.3556828704,8.26115910444068
20400.4333217593,8.26118312156311
20400.6138773148,8.26157617864576
20400.8644328704,8.26176091982341
20400.9965162037,8.26186797848976
20401.1170717593,8.26224377046812
20401.2577662037,8.26244207796057
20401.4602662037,8.26271004443392
20401.5024884259,8.26398362165995
20401.6697106481,8.26462974436675
20401.7708217593,8.26480943986186
20401.8812384259,8.26499182980379
20402.0587384259,8.2651768248564
20402.2201273148,8.26549651022833
20402.4131828704,8.26602153916545
20402.5055439815,8.2665393459999
20402.6784606481,8.26686549331325
20402.816099537,8.26699105744756
20402.9658217593,8.26735378058953
20403.0869328704,8.26764298749783
20403.3517939815,8.26796252507401
20403.5227662037,8.2682283714619
20403.6599884259,8.26889625858164
20403.8076273148,8.26896598842119
20403.9126273148,8.26903272740615
20403.9916550926,8.26903870485974
20404.056099537,8.26956198946058
20404.3980439815,8.26973242486915
20404.3991550926,8.26973341172759
20404.4001273148,8.26973408249796
20404.4819328704,8.27033392855853
20404.6004050926,8.27050695283538
20404.6588773148,8.27075762490305
20404.7588773148,8.27101687898609
20404.8934606481,8.27132960164712
20404.9658217593,8.27152399261313
20405.2620717593,8.27178531265998
20405.3572106481,8.27199902042099
20405.4419328704,8.27260788979656
20405.5217939815,8.27263832262272
20405.6890162037,8.27283118871379
20405.7472106481,8.27284063040191
20405.9204050926,8.2729870052401
20406.1040162037,8.27325842928008
20406.2733217593,8.27339692057551
20406.4083217593,8.27365804977275
20406.5794328704,8.27392368255274
20406.7799884259,8.27400760011787
20407.2119328704,8.27407937213105
20407.4413773148,8.27420332581465
20407.6320717593,8.27428030985901
20407.6876273148,8.27431156998816
20407.8049884259,8.2743306442685
20408.178599537,8.27446165081161
20408.3829050926,8.2745355858558
20408.5012384259,8.27501871981342
20408.7977662037,8.27504837949973
20409.0538773148,8.27522077858255
20409.3783217593,8.2753763470761
20409.5454050926,8.27542112712679
20409.6372106481,8.27549400167396
20409.9005439815,8.27571828973794
20410.041099537,8.27575302258398
20410.2892939815,8.27591762415807
20410.4727662037,8.27623382957212
20410.6747106481,8.27660292899409
20410.8301273148,8.27669528849088
20410.9640162037,8.27692691718848
20411.1230439815,8.276971945048
20411.269849537,8.27744820508198
20411.5042939815,8.27774035255111
20411.6404050926,8.27779221884586
20411.8016550926,8.27801484463247
20411.8947106481,8.27827557607593
20412.1934606481,8.27853419309308
20412.3612384259,8.27854835290901
20412.3665162037,8.27855089017699
20412.4484606481,8.27858426672837
20412.6449884259,8.27896675377179
20412.7855439815,8.27915105420104
20412.9156828704,8.27923835557803
20413.0192939815,8.27927543372991
20413.4022106481,8.2795466183987
20413.5129050926,8.27975516690181
20413.5884606481,8.27991175632211
20413.7581828704,8.28017829909314
20413.9913773148,8.28024153600815
20414.1647106481,8.28099961054912
20414.3927662037,8.28123128536376
20414.5963773148,8.28136810400948
20414.731099537,8.28148755675578
20415.2883217593,8.28178846718444
20415.5094328704,8.28190258219407
20415.6870717593,8.28202827615114
20415.7712384259,8.28212225676862
20415.8463773148,8.28215759838453
20416.1287384259,8.28220544575191
20416.3705439815,8.28226748891032
20416.4817939815,8.28230652704957
20416.5945717593,8.28238250562541
20416.7152662037,8.28258911485254
20416.8924884259,8.28269566601064
20417.0866550926,8.28302205681342
20417.3063773148,8.28303324776955
20417.5049884259,8.28307584057213
20417.5859606481,8.28361608335545
20417.6552662037,8.28369620268706
20417.8330439815,8.28376482008692
20417.9147106481,8.28377979912678
20418.157349537,8.2838846779225
20418.3724884259,8.28389293552733
20418.4645717593,8.28392269636268
20418.5388773148,8.2844095928199
20418.6408217593,8.28445864035545
20418.7872106481,8.28474074673559
20418.9027662037,8.28475794408173
20419.0965162037,8.28542949934153
20419.1941550926,8.28550827150609
20419.408599537,8.28567102350832
20419.5642939815,8.28572621798204
20419.6801273148,8.2859908926193
20419.8526273148,8.28622124784312
20420.0649884259,8.28624977674938
20420.2074884259,8.28644039166834
20420.3331828704,8.28657471561511
20420.4783217593,8.28663287035753
20420.6642939815,8.28674869188085
20420.8852662037,8.28682803002979
20421.1026273148,8.28734523166474
20421.4481828704,8.28756328258172
20421.6326273148,8.28761763497658
20421.8267939815,8.28764236986178
20421.9956828704,8.28774577266053
20422.1649884259,8.28784536118762
20422.4437384259,8.28798696737372
20422.6952662037,8.28830358043126
20422.868599537,8.28860596846359
20423.0913773148,8.28879475173487
20423.2894328704,8.28906137561596
20423.4669328704,8.28913959747804
20423.6297106481,8.28931446729373
20423.6924884259,8.28941705045855
20423.7740162037,8.28949588087668
20423.8644328704,8.28974524400744
20423.894849537,8.28981894044017
20424.0909606481,8.28990838509478
20424.2466550926,8.29014998371664
20424.3874884259,8.29024755344887
20424.5149884259,8.29026443334293
20424.6251273148,8.29037490522801
20424.7467939815,8.29044035826497
20424.8455439815,8.29054844145726
20424.9351273148,8.29077494173529
20425.0517939815,8.29083832090797
20425.1449884259,8.29101974920582
20425.2991550926,8.29178742488537
20425.4090162037,8.2918267055348
20425.5390162037,8.29189355083063
20425.6417939815,8.29194641361652
20425.7730439815,8.29202836573411
20425.8601273148,8.29231301600858
20425.9055439815,8.29236698201696
20426.0333217593,8.29246248353456
20426.2504050926,8.29262320182348
20426.4544328704,8.29264700835288
20426.5194328704,8.2926489803125
20426.6370717593,8.29289756144228
20426.7169328704,8.29300436233458
20426.8120717593,8.29317845904566
20426.9217939815,8.29324403825135
20427.1177662037,8.29329813291189
20427.2094328704,8.29346797053672
20427.3188773148,8.29363911344293
20427.3956828704,8.29416214462614
20427.5474884259,8.29476706498901
20427.6509606481,8.29489762964856
20427.7454050926,8.29513728076494
20427.8524884259,8.29539929412659
20427.9829050926,8.29596750650468
20428.1874884259,8.29602435919444
20428.222349537,8.29604238011447
20428.4217939815,8.29617417924845
20428.5241550926,8.29621011506685
20428.6438773148,8.29660498072705
20428.7031828704,8.29681694817077
20428.8297106481,8.29689338029533
20428.9590162037,8.2969285045594
20429.0991550926,8.29712287416925
20429.1758217593,8.29725557057505
20429.2659606481,8.29733138902273
20429.4194328704,8.29738198020064
20429.5556828704,8.29778242066974
20429.6442939815,8.29793336651194
20429.7047106481,8.29840200778544
20429.822349537,8.29850399957146
20429.9174884259,8.2986113885809
20430.139849537,8.29875497045724
20430.3592939815,8.29890018320819
20430.4845717593,8.29900025920482
20430.629849537,8.2990418019447
20430.7117939815,8.29918991443547
20430.8492939815,8.29952835536891
20430.894849537,8.29978945092512
20430.9476273148,8.29985197185821
20431.0955439815,8.29985712946208
20431.1851273148,8.29991175738437
20431.254849537,8.29994670991167
20431.3812384259,8.30020319678444
20431.432349537,8.30043822005391
20431.5047106481,8.30070092317301
20431.6167939815,8.30073159688554
20431.729849537,8.30081294775377
20431.7838773148,8.30119942096984
20431.8608217593,8.30132805290782
20431.9077662037,8.30139428922858
20431.9729050926,8.30157419936107
20432.1506828704,8.30164998830688
20432.2179050926,8.30177324250684
20432.4365162037,8.30182301931687
20432.4988773148,8.3019731392226
20432.6387384259,8.30241734779866
20432.8016550926,8.30246672756066
20432.949849537,8.30253854623759
20433.0040162037,8.30268738281526
20433.0869328704,8.30269746477836
20433.2215162037,8.30283489334495
20433.3187384259,8.30284709963683
20433.339849537,8.30287606427357
20433.4404050926,8.30301436714621
20433.499849537,8.30303419465953
20433.5988773148,8.30314359894859
20433.6929050926,8.30323228666662
20433.7427662037,8.30344999294832
20433.8930439815,8.30356314459148
20433.9197106481,8.30361184473897
20433.9577662037,8.3036573148421
20434.1405439815,8.30372839369587
20434.3945717593,8.30374057619389
20434.4645717593,8.30374255347501
20434.5559606481,8.30415486267915
20434.6590162037,8.30450441438787
20434.7301273148,8.30463356053768
20434.8365162037,8.30494514309902
20434.9024884259,8.30500325591815
20435.011099537,8.30509688787915
20435.2080439815,8.30517786169083
20435.3208217593,8.30570367810722
20435.4599884259,8.30611613928749
20435.598599537,8.30638397184749
20435.7316550926,8.30641253676797
20435.831099537,8.30652556193427
20435.9487384259,8.30656673717435
20436.0708217593,8.30660240279402
20436.1820717593,8.30682741248639
20436.3230439815,8.30690339042244
20436.4534606481,8.30776014406474
20436.5781828704,8.30783118184388
20436.7367939815,8.30787649914449
20436.862349537,8.30790844258424
20437.264849537,8.30841330750705
20437.4380439815,8.30914536265161
20437.5279050926,8.30941284240446
20437.6094328704,8.31004361677972
20437.6712384259,8.31057434210649
20437.7688773148,8.31076618367391
20437.8802662037,8.31083447037535
20437.9944328704,8.31133244001208
20438.0877662037,8.31149314330717
20438.2588773148,8.31171115941796
20438.306099537,8.3117254184402
20438.4477662037,8.31227790475346
20438.5399884259,8.31253734974411
20438.6009606481,8.31315978411753
20438.673599537,8.31336240572428
20438.7067939815,8.31351924203612
20438.7879050926,8.31388770067277
20438.9040162037,8.31412340545897
20439.1113773148,8.31435771342351
20439.2756828704,8.31453814435543
20439.3908217593,8.31489821419765
20439.4805439815,8.31492693011423
20439.5888773148,8.3154814401149
20439.5924884259,8.31550791515319
20439.6001273148,8.31553036626963
20439.6058217593,8.31555333022365
20439.6413773148,8.31574518216743
20439.6424884259,8.31575000371083
20439.6679050926,8.31584438119991
20439.6841550926,8.31590223344699
20439.694849537,8.31594727120759
20439.7079050926,8.31596539418225
20439.7283217593,8.31617235671861
20439.7501273148,8.316183641239
20439.7809606481,8.31624219847247
20439.8002662037,8.31629181553929
20439.8784606481,8.31629674819142
20439.9895717593,8.31637620699527
20440.0462384259,8.31649416491473
20440.186099537,8.3166789654946
20440.3012384259,8.31674064038627
20440.3706828704,8.31682595748101
20440.411099537,8.3169170796998
20440.4552662037,8.31713496190278
20440.5190162037,8.31715842310176
20440.6019328704,8.31717719887001
20440.6834606481,8.31770231908711
20440.8227662037,8.31782953092966
20440.9366550926,8.31791915096554
20441.078599537,8.31801990649466
20441.3531828704,8.31823907579376
20441.5054050926,8.31845323330674
20441.5908217593,8.31892771287666
20441.7791550926,8.31922470306116
20441.899849537,8.31946492996794
20441.9422106481,8.3197033758634
20442.2126273148,8.31996396590462
20442.5181828704,8.32000934705986
20442.6404050926,8.32016817458088
20442.7133217593,8.32034117961567
20442.8131828704,8.32062145777979
20442.9019328704,8.32094652231783
20443.0190162037,8.32108906296864
20443.1181828704,8.32117595917231
20443.2433217593,8.32150422775257
20443.4652662037,8.32203117701545
20443.5713773148,8.32241327794789
20443.678599537,8.32303103355147
20443.7463773148,8.32307399616514
20443.8338773148,8.32338289874686
20443.8762384259,8.32357168169417
20443.999849537,8.32365019486286
20444.0915162037,8.32388369729196
20444.139849537,8.32401826235469
20444.2424884259,8.3243354191664
20444.3649884259,8.32462910742185
20444.4363773148,8.32507930279193
20444.4916550926,8.32529669813117
20444.613599537,8.32565102265138
20444.692349537,8.32568600782783
20444.8166550926,8.32574337851026
20444.8992939815,8.32591722320407
20445.0079050926,8.32608682707615
20445.1716550926,8.32623569025782
20445.2601273148,8.32641915399214
20445.3497106481,8.32653730421106
20445.414849537,8.32657247758993
20445.5309606481,8.32697009090192
20445.6066550926,8.32702507652764
20445.6417939815,8.32724824997131
20445.7395717593,8.32746356613467
20445.8129050926,8.32754037686789
20445.9445717593,8.32763787846532
20446.1969328704,8.32768055093775
20446.3599884259,8.32785473018381
20446.5158217593,8.32787634869529
20446.6549884259,8.32810350036078
20446.7559606481,8.32821102397941
20446.9220717593,8.32844203170495
20447.1334606481,8.32858672543548
20447.3094328704,8.32897508272658
20447.4359606481,8.3293164101277
20447.5422106481,8.32944047499398
20447.7431828704,8.32927094115825
20447.8676273148,8.32933389556415
20448.0694328704,8.32940575012585
20448.2562384259,8.32954922904965
20448.4044328704,8.32966364914152
20448.5276273148,8.32979260411954
20448.6366550926,8.32985318496829
20448.8595717593,8.32995025401721
20449.2383217593,8.33030987613361
20449.4006828704,8.33063064825641
20449.5451273148,8.33069287025323
20449.6705439815,8.33028777166454
20449.8422106481,8.3303809455039
20449.973599537,8.33063130393256
20450.137349537,8.33100922576489
20450.4002662037,8.33104249398336
20450.4952662037,8.33119034649385
20450.7009606481,8.33129186965671
20450.7742939815,8.33163558735238
20450.8840162037,8.33187059206671
20451.0974884259,8.33205150090764
20451.309849537,8.33221162002052
20451.4866550926,8.3324521161154
20451.6295717593,8.33251916356833
20451.7104050926,8.33261510107109
20451.7956828704,8.33186246985428
20451.874849537,8.332018274988
20452.0062384259,8.33212739810235
20452.1397106481,8.33259334322464
20452.331099537,8.33263379791064
20452.4009606481,8.33296001826219
20452.478599537,8.33302871316792
20452.5456828704,8.33313902026821
20452.6151273148,8.33319930632959
20452.6827662037,8.33337612825225
20452.8208217593,8.33359414741966
20452.882349537,8.33381938275491
20453.0513773148,8.33426281265229
20453.288599537,8.33447077804985
20453.4213773148,8.33462422418557
20453.561099537,8.33467373017591
20453.6677662037,8.33528552537975
20453.7942939815,8.3353683206083
20453.9447106481,8.33574640667518
20454.3022106481,8.33587358483614
20454.5456828704,8.33587827026319
20454.7929050926,8.33598688472272
20454.9408217593,8.33616405007655
20455.1119328704,8.33626995530918
20455.3406828704,8.33631681193803
20455.4504050926,8.33656798220022
20455.557349537,8.33663274299325
20455.6604050926,8.33674856412747
20455.8802662037,8.33690538459266
20455.9444328704,8.33706676542123
20456.0866550926,8.33730920705922
20456.3306828704,8.33743132724224
20456.4194328704,8.33778040508113
20456.5424884259,8.33783916647946
20456.6147106481,8.33789547814628
20456.7287384259,8.33793024892335
20456.8129050926,8.33810831214195
20456.967349537,8.33812969026728
20457.0965162037,8.33834255461301
20457.2795717593,8.33898012221356
20457.4833217593,8.3390387270963
20457.5576273148,8.33926903881896
20457.6765162037,8.33934671136186
20457.8295717593,8.33938019663437
20458.0663773148,8.33954774708642
20458.1392939815,8.33981258369552
20458.2545717593,8.3400138280673
20458.372349537,8.34052872451826
20458.4229050926,8.34102937210667
20458.4665162037,8.34144829097214
20458.5363773148,8.34192492471995
20458.5792939815,8.34213370831737
20458.6663773148,8.34022022027312
20458.762349537,8.34052703162344
20458.8055439815,8.34085679127787
20459.0394328704,8.34104085154314
20459.1905439815,8.3413277729619
20459.2958217593,8.3414682026462
20459.3747106481,8.34185873554946
20459.4347106481,8.34193916850656
20459.5540162037,8.34224761704299
20459.6415162037,8.34251772847448
20459.7129050926,8.34279203525798
20459.8329050926,8.34288994978023
20459.9505439815,8.34298693408357
20460.1756828704,8.34312938200002
20460.3184606481,8.34347953557698
20460.386099537,8.34422207253496
20460.5487384259,8.34466151807793
20460.6587384259,8.34476089816497
20460.7259606481,8.34501021560975
20460.8266550926,8.34519188313743
20460.9537384259,8.34528006988339
20461.2345717593,8.34550721210748
20461.3030439815,8.34552262180581
20461.3874884259,8.34569558528007
20461.513599537,8.34615236510286
20461.562349537,8.34629612454451
20461.7024884259,8.34635745183986
20461.7826273148,8.34645472137396
20461.8663773148,8.34676599752651
20461.9444328704,8.34691346101422
20462.0847106481,8.34702666222234
20462.2402662037,8.34729319881846
20462.3769328704,8.34770243757243
20462.5277662037,8.34792905934421
20462.6613773148,8.34809657597079
20462.7258217593,8.34821519580721
20462.9688773148,8.34836349114674
20463.1359606481,8.34859055790665
20463.3156828704,8.34862779278017
20463.4549884259,8.34868559928809
20463.6005439815,8.34886616366674
20463.7134606481,8.3490762642939
20463.8315162037,8.34920466034708
20464.074849537,8.34925651955586
20464.2958217593,8.34930543038068
20464.344849537,8.34936671714929
20464.5367939815,8.34942990087901
20464.717349537,8.34950170919442
20464.8312384259,8.34952120272008
20465.148599537,8.34961701363603
20465.2665162037,8.34966730175186
20465.4154050926,8.34985231580529
20465.5159606481,8.34995119040149
20465.663599537,8.35011274795031
20465.722349537,8.35034313887631
20465.8231828704,8.35037397022597
20465.9606828704,8.35040561365853
20466.1501273148,8.35083827152635
20466.3609606481,8.35087744500407
20466.486099537,8.3509129846259
20466.6191550926,8.351192695088
20466.6840162037,8.35143099656813
20466.7363773148,8.3515443198242
20466.794849537,8.3517190905983
20466.8241550926,8.35180191599718
20466.9404050926,8.35207416746254
20467.0738773148,8.35237534245188
20467.267349537,8.35249398963104
20467.3899884259,8.35260256028344
20467.4466550926,8.35272203443416
20467.5987384259,8.35278139302516
20467.7094328704,8.35292287308169
20467.8794328704,8.35310821749174
20467.9569328704,8.35338936173231
20468.2751273148,8.35354855834324
20468.431099537,8.35383276367684
20468.5279050926,8.35398494169141
20468.5934606481,8.35414927194888
20468.708599537,8.35457698381554
20468.9320717593,8.35483129084085
20469.0379050926,8.35505177598877
20469.2084606481,8.35516662381904
20469.3195717593,8.35528409468452
20469.391099537,8.35530932823737
20469.5312384259,8.35548339548139
20469.6701273148,8.35555149258991
20469.8751273148,8.35561167548879
20470.0138773148,8.35568402850827
20470.2922106481,8.35581292715593
20470.5095717593,8.35588137156721
20470.6338773148,8.35602677237793
20470.7501273148,8.35608285846079
20470.958599537,8.35618107684314
20471.1854050926,8.35636412847578
20471.3356828704,8.35661496920517
20471.4704050926,8.35665554146053
20471.5805439815,8.35696979633769
20471.7562384259,8.35699880199968
20471.8854050926,8.35720812217026
20472.229849537,8.35753860665249
20472.4924884259,8.35802798680559
20472.8915162037,8.358098068531
20473.0662384259,8.35823702730577
20473.1781828704,8.35873193165849
20473.3005439815,8.35901983087561
20473.3655439815,8.35925527223996
20473.3905439815,8.35956500531995
20473.4712384259,8.35960254839725
20473.5265162037,8.35987636526278
20473.6634606481,8.36006241823113
20473.8213773148,8.36021447051136
20473.8808217593,8.36028469040997


==> Figures/withdrawal_fingerprint_deposit_overlap_full.csv <==
x,count
3,1
5,1
6,5
7,10
8,14
9,20
10,28
11,36
12,43
13,37
14,42
15,46
16,46
17,67
18,53
19,41
20,29
21,41
22,38
23,28
24,30
25,23
26,17
27,25
28,17
29,18
30,19
31,11
32,14
33,13
34,10
35,5
36,4
37,1
38,11
39,3
40,3
41,3
42,13
43,4
44,5
45,4
46,5
47,7
48,4
49,7
50,2
51,4
52,2
53,3
54,2
55,6
56,3
58,2
59,5
60,2
62,1
63,1
64,5
65,1
67,1
68,2
69,2
72,1
74,1
75,2
76,1
78,1
79,1
84,1
85,1
87,2
89,2
92,1
93,1
96,2
98,2
99,1
102,1
106,1
109,1
110,1
111,1
112,1
113,1
116,1
117,1
121,1
126,1
136,2
155,1
161,1
165,1
178,1
182,1
186,1
206,1
225,1
227,1
247,1
258,1
268,1
296,1
365,1
394,1
427,1
428,1
458,1
519,1
595,1
1027,1


==> Figures/withdrawal_fingerprint_deposit_overlap_zoom.csv <==
x,count
3,1
5,1
6,5
7,10
8,14
9,20
10,28
11,36
12,43
13,37
14,42
15,46
16,46
17,67
18,53
19,41
20,29


==> Figures/witness_entropy_heatmap_kto1_30d.csv <==
panel,step,H_naive_bin,H_knap_bin,count
0,0.01 ETH,0.2000,0.2000,227
0,0.01 ETH,0.6000,0.2000,0
0,0.01 ETH,1.0000,0.2000,0
0,0.01 ETH,1.4000,0.2000,2
0,0.01 ETH,1.8000,0.2000,0
0,0.01 ETH,2.2000,0.2000,0
0,0.01 ETH,2.6000,0.2000,0
0,0.01 ETH,3.0000,0.2000,0
0,0.01 ETH,3.4000,0.2000,0
0,0.01 ETH,3.8000,0.2000,0
0,0.01 ETH,4.2000,0.2000,0
0,0.01 ETH,4.6000,0.2000,0
0,0.01 ETH,5.0000,0.2000,0
0,0.01 ETH,5.4000,0.2000,0
0,0.01 ETH,5.8000,0.2000,0
0,0.01 ETH,6.2000,0.2000,0
0,0.01 ETH,6.6000,0.2000,0
0,0.01 ETH,7.0000,0.2000,0
0,0.01 ETH,7.4000,0.2000,0
0,0.01 ETH,7.8000,0.2000,0
0,0.01 ETH,8.2000,0.2000,0
0,0.01 ETH,8.6000,0.2000,0
0,0.01 ETH,9.0000,0.2000,0
0,0.01 ETH,9.4000,0.2000,0
0,0.01 ETH,9.8000,0.2000,0
0,0.01 ETH,10.2000,0.2000,0
0,0.01 ETH,10.6000,0.2000,0
0,0.01 ETH,11.0000,0.2000,0
0,0.01 ETH,11.4000,0.2000,0
0,0.01 ETH,11.8000,0.2000,0
0,0.01 ETH,0.2000,0.6000,0
0,0.01 ETH,0.6000,0.6000,0
0,0.01 ETH,1.0000,0.6000,0
0,0.01 ETH,1.4000,0.6000,0
0,0.01 ETH,1.8000,0.6000,0
0,0.01 ETH,2.2000,0.6000,0
0,0.01 ETH,2.6000,0.6000,0
0,0.01 ETH,3.0000,0.6000,0
0,0.01 ETH,3.4000,0.6000,0
0,0.01 ETH,3.8000,0.6000,0
0,0.01 ETH,4.2000,0.6000,0
0,0.01 ETH,4.6000,0.6000,0
0,0.01 ETH,5.0000,0.6000,0
0,0.01 ETH,5.4000,0.6000,0
0,0.01 ETH,5.8000,0.6000,0
0,0.01 ETH,6.2000,0.6000,0
0,0.01 ETH,6.6000,0.6000,0
0,0.01 ETH,7.0000,0.6000,0
0,0.01 ETH,7.4000,0.6000,0
0,0.01 ETH,7.8000,0.6000,0
0,0.01 ETH,8.2000,0.6000,0
0,0.01 ETH,8.6000,0.6000,0
0,0.01 ETH,9.0000,0.6000,0
0,0.01 ETH,9.4000,0.6000,0
0,0.01 ETH,9.8000,0.6000,0
0,0.01 ETH,10.2000,0.6000,0
0,0.01 ETH,10.6000,0.6000,0
0,0.01 ETH,11.0000,0.6000,0
0,0.01 ETH,11.4000,0.6000,0
0,0.01 ETH,11.8000,0.6000,0
0,0.01 ETH,0.2000,1.0000,0
0,0.01 ETH,0.6000,1.0000,0
0,0.01 ETH,1.0000,1.0000,129
0,0.01 ETH,1.4000,1.0000,4
0,0.01 ETH,1.8000,1.0000,0
0,0.01 ETH,2.2000,1.0000,1
0,0.01 ETH,2.6000,1.0000,2
0,0.01 ETH,3.0000,1.0000,0
0,0.01 ETH,3.4000,1.0000,0
0,0.01 ETH,3.8000,1.0000,0
0,0.01 ETH,4.2000,1.0000,0
0,0.01 ETH,4.6000,1.0000,0
0,0.01 ETH,5.0000,1.0000,0
0,0.01 ETH,5.4000,1.0000,0
0,0.01 ETH,5.8000,1.0000,0
0,0.01 ETH,6.2000,1.0000,0
0,0.01 ETH,6.6000,1.0000,0
0,0.01 ETH,7.0000,1.0000,0
0,0.01 ETH,7.4000,1.0000,0
0,0.01 ETH,7.8000,1.0000,0
0,0.01 ETH,8.2000,1.0000,0
0,0.01 ETH,8.6000,1.0000,0
0,0.01 ETH,9.0000,1.0000,0
0,0.01 ETH,9.4000,1.0000,0
0,0.01 ETH,9.8000,1.0000,0
0,0.01 ETH,10.2000,1.0000,0
0,0.01 ETH,10.6000,1.0000,0
0,0.01 ETH,11.0000,1.0000,0
0,0.01 ETH,11.4000,1.0000,0
0,0.01 ETH,11.8000,1.0000,0
0,0.01 ETH,0.2000,1.4000,0
0,0.01 ETH,0.6000,1.4000,0
0,0.01 ETH,1.0000,1.4000,0
0,0.01 ETH,1.4000,1.4000,80
0,0.01 ETH,1.8000,1.4000,0
0,0.01 ETH,2.2000,1.4000,6
0,0.01 ETH,2.6000,1.4000,0
0,0.01 ETH,3.0000,1.4000,0
0,0.01 ETH,3.4000,1.4000,0
0,0.01 ETH,3.8000,1.4000,0
0,0.01 ETH,4.2000,1.4000,0
0,0.01 ETH,4.6000,1.4000,0
0,0.01 ETH,5.0000,1.4000,0
0,0.01 ETH,5.4000,1.4000,0
0,0.01 ETH,5.8000,1.4000,0
0,0.01 ETH,6.2000,1.4000,0
0,0.01 ETH,6.6000,1.4000,0
0,0.01 ETH,7.0000,1.4000,0
0,0.01 ETH,7.4000,1.4000,0
0,0.01 ETH,7.8000,1.4000,0
0,0.01 ETH,8.2000,1.4000,0
0,0.01 ETH,8.6000,1.4000,0
0,0.01 ETH,9.0000,1.4000,0
0,0.01 ETH,9.4000,1.4000,0
0,0.01 ETH,9.8000,1.4000,0
0,0.01 ETH,10.2000,1.4000,0
0,0.01 ETH,10.6000,1.4000,0
0,0.01 ETH,11.0000,1.4000,0
0,0.01 ETH,11.4000,1.4000,0
0,0.01 ETH,11.8000,1.4000,0
0,0.01 ETH,0.2000,1.8000,0
0,0.01 ETH,0.6000,1.8000,0
0,0.01 ETH,1.0000,1.8000,0
0,0.01 ETH,1.4000,1.8000,0
0,0.01 ETH,1.8000,1.8000,0
0,0.01 ETH,2.2000,1.8000,9
0,0.01 ETH,2.6000,1.8000,1
0,0.01 ETH,3.0000,1.8000,0
0,0.01 ETH,3.4000,1.8000,0
0,0.01 ETH,3.8000,1.8000,0
0,0.01 ETH,4.2000,1.8000,0
0,0.01 ETH,4.6000,1.8000,0
0,0.01 ETH,5.0000,1.8000,0
0,0.01 ETH,5.4000,1.8000,0
0,0.01 ETH,5.8000,1.8000,0
0,0.01 ETH,6.2000,1.8000,0
0,0.01 ETH,6.6000,1.8000,0
0,0.01 ETH,7.0000,1.8000,0
0,0.01 ETH,7.4000,1.8000,0
0,0.01 ETH,7.8000,1.8000,0
0,0.01 ETH,8.2000,1.8000,0
0,0.01 ETH,8.6000,1.8000,0
0,0.01 ETH,9.0000,1.8000,0
0,0.01 ETH,9.4000,1.8000,0
0,0.01 ETH,9.8000,1.8000,0
0,0.01 ETH,10.2000,1.8000,0
0,0.01 ETH,10.6000,1.8000,0
0,0.01 ETH,11.0000,1.8000,0
0,0.01 ETH,11.4000,1.8000,0
0,0.01 ETH,11.8000,1.8000,0
0,0.01 ETH,0.2000,2.2000,0
0,0.01 ETH,0.6000,2.2000,0
0,0.01 ETH,1.0000,2.2000,0
0,0.01 ETH,1.4000,2.2000,0
0,0.01 ETH,1.8000,2.2000,0
0,0.01 ETH,2.2000,2.2000,132
0,0.01 ETH,2.6000,2.2000,2
0,0.01 ETH,3.0000,2.2000,1
0,0.01 ETH,3.4000,2.2000,0
0,0.01 ETH,3.8000,2.2000,0
0,0.01 ETH,4.2000,2.2000,0
0,0.01 ETH,4.6000,2.2000,0
0,0.01 ETH,5.0000,2.2000,0
0,0.01 ETH,5.4000,2.2000,0
0,0.01 ETH,5.8000,2.2000,0
0,0.01 ETH,6.2000,2.2000,0
0,0.01 ETH,6.6000,2.2000,0
0,0.01 ETH,7.0000,2.2000,0
0,0.01 ETH,7.4000,2.2000,0
0,0.01 ETH,7.8000,2.2000,0
0,0.01 ETH,8.2000,2.2000,0
0,0.01 ETH,8.6000,2.2000,0
0,0.01 ETH,9.0000,2.2000,0
0,0.01 ETH,9.4000,2.2000,0
0,0.01 ETH,9.8000,2.2000,0
0,0.01 ETH,10.2000,2.2000,0
0,0.01 ETH,10.6000,2.2000,0
0,0.01 ETH,11.0000,2.2000,0
0,0.01 ETH,11.4000,2.2000,0
0,0.01 ETH,11.8000,2.2000,0
0,0.01 ETH,0.2000,2.6000,0
0,0.01 ETH,0.6000,2.6000,0
0,0.01 ETH,1.0000,2.6000,0
0,0.01 ETH,1.4000,2.6000,0
0,0.01 ETH,1.8000,2.6000,0
0,0.01 ETH,2.2000,2.6000,0
0,0.01 ETH,2.6000,2.6000,58
0,0.01 ETH,3.0000,2.6000,35
0,0.01 ETH,3.4000,2.6000,1
0,0.01 ETH,3.8000,2.6000,0
0,0.01 ETH,4.2000,2.6000,0
0,0.01 ETH,4.6000,2.6000,0
0,0.01 ETH,5.0000,2.6000,0
0,0.01 ETH,5.4000,2.6000,0
0,0.01 ETH,5.8000,2.6000,0
0,0.01 ETH,6.2000,2.6000,0
0,0.01 ETH,6.6000,2.6000,0
0,0.01 ETH,7.0000,2.6000,0
0,0.01 ETH,7.4000,2.6000,0
0,0.01 ETH,7.8000,2.6000,0
0,0.01 ETH,8.2000,2.6000,0
0,0.01 ETH,8.6000,2.6000,0
0,0.01 ETH,9.0000,2.6000,0
0,0.01 ETH,9.4000,2.6000,0
0,0.01 ETH,9.8000,2.6000,0
0,0.01 ETH,10.2000,2.6000,0
0,0.01 ETH,10.6000,2.6000,0
0,0.01 ETH,11.0000,2.6000,0
0,0.01 ETH,11.4000,2.6000,0
0,0.01 ETH,11.8000,2.6000,0
0,0.01 ETH,0.2000,3.0000,0
0,0.01 ETH,0.6000,3.0000,0
0,0.01 ETH,1.0000,3.0000,0
0,0.01 ETH,1.4000,3.0000,0
0,0.01 ETH,1.8000,3.0000,0
0,0.01 ETH,2.2000,3.0000,0
0,0.01 ETH,2.6000,3.0000,0
0,0.01 ETH,3.0000,3.0000,127
0,0.01 ETH,3.4000,3.0000,26
0,0.01 ETH,3.8000,3.0000,3
0,0.01 ETH,4.2000,3.0000,0
0,0.01 ETH,4.6000,3.0000,0
0,0.01 ETH,5.0000,3.0000,0
0,0.01 ETH,5.4000,3.0000,0
0,0.01 ETH,5.8000,3.0000,0
0,0.01 ETH,6.2000,3.0000,0
0,0.01 ETH,6.6000,3.0000,0
0,0.01 ETH,7.0000,3.0000,0
0,0.01 ETH,7.4000,3.0000,0
0,0.01 ETH,7.8000,3.0000,0
0,0.01 ETH,8.2000,3.0000,0
0,0.01 ETH,8.6000,3.0000,0
0,0.01 ETH,9.0000,3.0000,0
0,0.01 ETH,9.4000,3.0000,0
0,0.01 ETH,9.8000,3.0000,0
0,0.01 ETH,10.2000,3.0000,0
0,0.01 ETH,10.6000,3.0000,0
0,0.01 ETH,11.0000,3.0000,0
0,0.01 ETH,11.4000,3.0000,0
0,0.01 ETH,11.8000,3.0000,0
0,0.01 ETH,0.2000,3.4000,0
0,0.01 ETH,0.6000,3.4000,0
0,0.01 ETH,1.0000,3.4000,0
0,0.01 ETH,1.4000,3.4000,0
0,0.01 ETH,1.8000,3.4000,0
0,0.01 ETH,2.2000,3.4000,0
0,0.01 ETH,2.6000,3.4000,0
0,0.01 ETH,3.0000,3.4000,0
0,0.01 ETH,3.4000,3.4000,140
0,0.01 ETH,3.8000,3.4000,90
0,0.01 ETH,4.2000,3.4000,17
0,0.01 ETH,4.6000,3.4000,0
0,0.01 ETH,5.0000,3.4000,0
0,0.01 ETH,5.4000,3.4000,0
0,0.01 ETH,5.8000,3.4000,0
0,0.01 ETH,6.2000,3.4000,0
0,0.01 ETH,6.6000,3.4000,0
0,0.01 ETH,7.0000,3.4000,0
0,0.01 ETH,7.4000,3.4000,0
0,0.01 ETH,7.8000,3.4000,0
0,0.01 ETH,8.2000,3.4000,0
0,0.01 ETH,8.6000,3.4000,0
0,0.01 ETH,9.0000,3.4000,0
0,0.01 ETH,9.4000,3.4000,0
0,0.01 ETH,9.8000,3.4000,0
0,0.01 ETH,10.2000,3.4000,0
0,0.01 ETH,10.6000,3.4000,0
0,0.01 ETH,11.0000,3.4000,0
0,0.01 ETH,11.4000,3.4000,0
0,0.01 ETH,11.8000,3.4000,0
0,0.01 ETH,0.2000,3.8000,0
0,0.01 ETH,0.6000,3.8000,0
0,0.01 ETH,1.0000,3.8000,0
0,0.01 ETH,1.4000,3.8000,0
0,0.01 ETH,1.8000,3.8000,0
0,0.01 ETH,2.2000,3.8000,0
0,0.01 ETH,2.6000,3.8000,0
0,0.01 ETH,3.0000,3.8000,0
0,0.01 ETH,3.4000,3.8000,0
0,0.01 ETH,3.8000,3.8000,84
0,0.01 ETH,4.2000,3.8000,138
0,0.01 ETH,4.6000,3.8000,64
0,0.01 ETH,5.0000,3.8000,10
0,0.01 ETH,5.4000,3.8000,0
0,0.01 ETH,5.8000,3.8000,2
0,0.01 ETH,6.2000,3.8000,0
0,0.01 ETH,6.6000,3.8000,0
0,0.01 ETH,7.0000,3.8000,0
0,0.01 ETH,7.4000,3.8000,0
0,0.01 ETH,7.8000,3.8000,0
0,0.01 ETH,8.2000,3.8000,0
0,0.01 ETH,8.6000,3.8000,0
0,0.01 ETH,9.0000,3.8000,0
0,0.01 ETH,9.4000,3.8000,0
0,0.01 ETH,9.8000,3.8000,0
0,0.01 ETH,10.2000,3.8000,0
0,0.01 ETH,10.6000,3.8000,0
0,0.01 ETH,11.0000,3.8000,0
0,0.01 ETH,11.4000,3.8000,0
0,0.01 ETH,11.8000,3.8000,0
0,0.01 ETH,0.2000,4.2000,0
0,0.01 ETH,0.6000,4.2000,0
0,0.01 ETH,1.0000,4.2000,0
0,0.01 ETH,1.4000,4.2000,0
0,0.01 ETH,1.8000,4.2000,0
0,0.01 ETH,2.2000,4.2000,0
0,0.01 ETH,2.6000,4.2000,0
0,0.01 ETH,3.0000,4.2000,0
0,0.01 ETH,3.4000,4.2000,0
0,0.01 ETH,3.8000,4.2000,0
0,0.01 ETH,4.2000,4.2000,158
0,0.01 ETH,4.6000,4.2000,135
0,0.01 ETH,5.0000,4.2000,303
0,0.01 ETH,5.4000,4.2000,398
0,0.01 ETH,5.8000,4.2000,488
0,0.01 ETH,6.2000,4.2000,705
0,0.01 ETH,6.6000,4.2000,944
0,0.01 ETH,7.0000,4.2000,1192
0,0.01 ETH,7.4000,4.2000,1265
0,0.01 ETH,7.8000,4.2000,1387
0,0.01 ETH,8.2000,4.2000,1590
0,0.01 ETH,8.6000,4.2000,1773
0,0.01 ETH,9.0000,4.2000,1159
0,0.01 ETH,9.4000,4.2000,463
0,0.01 ETH,9.8000,4.2000,116
0,0.01 ETH,10.2000,4.2000,3
0,0.01 ETH,10.6000,4.2000,0
0,0.01 ETH,11.0000,4.2000,0
0,0.01 ETH,11.4000,4.2000,0
0,0.01 ETH,11.8000,4.2000,0
0,0.01 ETH,0.2000,4.6000,0
0,0.01 ETH,0.6000,4.6000,0
0,0.01 ETH,1.0000,4.6000,0
0,0.01 ETH,1.4000,4.6000,0
0,0.01 ETH,1.8000,4.6000,0
0,0.01 ETH,2.2000,4.6000,0
0,0.01 ETH,2.6000,4.6000,0
0,0.01 ETH,3.0000,4.6000,0
0,0.01 ETH,3.4000,4.6000,0
0,0.01 ETH,3.8000,4.6000,0
0,0.01 ETH,4.2000,4.6000,0
0,0.01 ETH,4.6000,4.6000,114
0,0.01 ETH,5.0000,4.6000,52
0,0.01 ETH,5.4000,4.6000,88
0,0.01 ETH,5.8000,4.6000,76
0,0.01 ETH,6.2000,4.6000,159
0,0.01 ETH,6.6000,4.6000,379
0,0.01 ETH,7.0000,4.6000,731
0,0.01 ETH,7.4000,4.6000,914
0,0.01 ETH,7.8000,4.6000,1347
0,0.01 ETH,8.2000,4.6000,1576
0,0.01 ETH,8.6000,4.6000,2141
0,0.01 ETH,9.0000,4.6000,2427
0,0.01 ETH,9.4000,4.6000,1485
0,0.01 ETH,9.8000,4.6000,577
0,0.01 ETH,10.2000,4.6000,32
0,0.01 ETH,10.6000,4.6000,0
0,0.01 ETH,11.0000,4.6000,0
0,0.01 ETH,11.4000,4.6000,0
0,0.01 ETH,11.8000,4.6000,0
0,0.01 ETH,0.2000,5.0000,0
0,0.01 ETH,0.6000,5.0000,0
0,0.01 ETH,1.0000,5.0000,0
0,0.01 ETH,1.4000,5.0000,0
0,0.01 ETH,1.8000,5.0000,0
0,0.01 ETH,2.2000,5.0000,0
0,0.01 ETH,2.6000,5.0000,0
0,0.01 ETH,3.0000,5.0000,0
0,0.01 ETH,3.4000,5.0000,0
0,0.01 ETH,3.8000,5.0000,0
0,0.01 ETH,4.2000,5.0000,0
0,0.01 ETH,4.6000,5.0000,0
0,0.01 ETH,5.0000,5.0000,211
0,0.01 ETH,5.4000,5.0000,27
0,0.01 ETH,5.8000,5.0000,15
0,0.01 ETH,6.2000,5.0000,47
0,0.01 ETH,6.6000,5.0000,132
0,0.01 ETH,7.0000,5.0000,164
0,0.01 ETH,7.4000,5.0000,339
0,0.01 ETH,7.8000,5.0000,412
0,0.01 ETH,8.2000,5.0000,402
0,0.01 ETH,8.6000,5.0000,496
0,0.01 ETH,9.0000,5.0000,1043
0,0.01 ETH,9.4000,5.0000,843
0,0.01 ETH,9.8000,5.0000,600
0,0.01 ETH,10.2000,5.0000,69
0,0.01 ETH,10.6000,5.0000,0
0,0.01 ETH,11.0000,5.0000,0
0,0.01 ETH,11.4000,5.0000,0
0,0.01 ETH,11.8000,5.0000,0
0,0.01 ETH,0.2000,5.4000,0
0,0.01 ETH,0.6000,5.4000,0
0,0.01 ETH,1.0000,5.4000,0
0,0.01 ETH,1.4000,5.4000,0
0,0.01 ETH,1.8000,5.4000,0
0,0.01 ETH,2.2000,5.4000,0
0,0.01 ETH,2.6000,5.4000,0
0,0.01 ETH,3.0000,5.4000,0
0,0.01 ETH,3.4000,5.4000,0
0,0.01 ETH,3.8000,5.4000,0
0,0.01 ETH,4.2000,5.4000,0
0,0.01 ETH,4.6000,5.4000,0
0,0.01 ETH,5.0000,5.4000,0
0,0.01 ETH,5.4000,5.4000,292
0,0.01 ETH,5.8000,5.4000,19
0,0.01 ETH,6.2000,5.4000,8
0,0.01 ETH,6.6000,5.4000,0
0,0.01 ETH,7.0000,5.4000,9
0,0.01 ETH,7.4000,5.4000,38
0,0.01 ETH,7.8000,5.4000,67
0,0.01 ETH,8.2000,5.4000,78
0,0.01 ETH,8.6000,5.4000,85
0,0.01 ETH,9.0000,5.4000,210
0,0.01 ETH,9.4000,5.4000,310
0,0.01 ETH,9.8000,5.4000,330
0,0.01 ETH,10.2000,5.4000,73
0,0.01 ETH,10.6000,5.4000,0
0,0.01 ETH,11.0000,5.4000,0
0,0.01 ETH,11.4000,5.4000,0
0,0.01 ETH,11.8000,5.4000,0
0,0.01 ETH,0.2000,5.8000,0
0,0.01 ETH,0.6000,5.8000,0
0,0.01 ETH,1.0000,5.8000,0
0,0.01 ETH,1.4000,5.8000,0
0,0.01 ETH,1.8000,5.8000,0
0,0.01 ETH,2.2000,5.8000,0
0,0.01 ETH,2.6000,5.8000,0
0,0.01 ETH,3.0000,5.8000,0
0,0.01 ETH,3.4000,5.8000,0
0,0.01 ETH,3.8000,5.8000,0
0,0.01 ETH,4.2000,5.8000,0
0,0.01 ETH,4.6000,5.8000,0
0,0.01 ETH,5.0000,5.8000,0
0,0.01 ETH,5.4000,5.8000,0
0,0.01 ETH,5.8000,5.8000,265
0,0.01 ETH,6.2000,5.8000,159
0,0.01 ETH,6.6000,5.8000,4
0,0.01 ETH,7.0000,5.8000,1
0,0.01 ETH,7.4000,5.8000,0
0,0.01 ETH,7.8000,5.8000,6
0,0.01 ETH,8.2000,5.8000,1
0,0.01 ETH,8.6000,5.8000,1
0,0.01 ETH,9.0000,5.8000,28
0,0.01 ETH,9.4000,5.8000,73
0,0.01 ETH,9.8000,5.8000,113
0,0.01 ETH,10.2000,5.8000,39
0,0.01 ETH,10.6000,5.8000,0
0,0.01 ETH,11.0000,5.8000,0
0,0.01 ETH,11.4000,5.8000,0
0,0.01 ETH,11.8000,5.8000,0
0,0.01 ETH,0.2000,6.2000,0
0,0.01 ETH,0.6000,6.2000,0
0,0.01 ETH,1.0000,6.2000,0
0,0.01 ETH,1.4000,6.2000,0
0,0.01 ETH,1.8000,6.2000,0
0,0.01 ETH,2.2000,6.2000,0
0,0.01 ETH,2.6000,6.2000,0
0,0.01 ETH,3.0000,6.2000,0
0,0.01 ETH,3.4000,6.2000,0
0,0.01 ETH,3.8000,6.2000,0
0,0.01 ETH,4.2000,6.2000,0
0,0.01 ETH,4.6000,6.2000,0
0,0.01 ETH,5.0000,6.2000,0
0,0.01 ETH,5.4000,6.2000,0
0,0.01 ETH,5.8000,6.2000,0
0,0.01 ETH,6.2000,6.2000,424
0,0.01 ETH,6.6000,6.2000,83
0,0.01 ETH,7.0000,6.2000,272
0,0.01 ETH,7.4000,6.2000,242
0,0.01 ETH,7.8000,6.2000,70
0,0.01 ETH,8.2000,6.2000,2
0,0.01 ETH,8.6000,6.2000,0
0,0.01 ETH,9.0000,6.2000,0
0,0.01 ETH,9.4000,6.2000,7
0,0.01 ETH,9.8000,6.2000,31
0,0.01 ETH,10.2000,6.2000,18
0,0.01 ETH,10.6000,6.2000,0
0,0.01 ETH,11.0000,6.2000,0
0,0.01 ETH,11.4000,6.2000,0
0,0.01 ETH,11.8000,6.2000,0
0,0.01 ETH,0.2000,6.6000,0
0,0.01 ETH,0.6000,6.6000,0
0,0.01 ETH,1.0000,6.6000,0
0,0.01 ETH,1.4000,6.6000,0
0,0.01 ETH,1.8000,6.6000,0
0,0.01 ETH,2.2000,6.6000,0
0,0.01 ETH,2.6000,6.6000,0
0,0.01 ETH,3.0000,6.6000,0
0,0.01 ETH,3.4000,6.6000,0
0,0.01 ETH,3.8000,6.6000,0
0,0.01 ETH,4.2000,6.6000,0
0,0.01 ETH,4.6000,6.6000,0
0,0.01 ETH,5.0000,6.6000,0
0,0.01 ETH,5.4000,6.6000,0
0,0.01 ETH,5.8000,6.6000,0
0,0.01 ETH,6.2000,6.6000,0
0,0.01 ETH,6.6000,6.6000,312
0,0.01 ETH,7.0000,6.6000,3
0,0.01 ETH,7.4000,6.6000,1
0,0.01 ETH,7.8000,6.6000,48
0,0.01 ETH,8.2000,6.6000,59
0,0.01 ETH,8.6000,6.6000,0
0,0.01 ETH,9.0000,6.6000,0
0,0.01 ETH,9.4000,6.6000,0
0,0.01 ETH,9.8000,6.6000,6
0,0.01 ETH,10.2000,6.6000,6
0,0.01 ETH,10.6000,6.6000,0
0,0.01 ETH,11.0000,6.6000,0
0,0.01 ETH,11.4000,6.6000,0
0,0.01 ETH,11.8000,6.6000,0
0,0.01 ETH,0.2000,7.0000,0
0,0.01 ETH,0.6000,7.0000,0
0,0.01 ETH,1.0000,7.0000,0
0,0.01 ETH,1.4000,7.0000,0
0,0.01 ETH,1.8000,7.0000,0
0,0.01 ETH,2.2000,7.0000,0
0,0.01 ETH,2.6000,7.0000,0
0,0.01 ETH,3.0000,7.0000,0
0,0.01 ETH,3.4000,7.0000,0
0,0.01 ETH,3.8000,7.0000,0
0,0.01 ETH,4.2000,7.0000,0
0,0.01 ETH,4.6000,7.0000,0
0,0.01 ETH,5.0000,7.0000,0
0,0.01 ETH,5.4000,7.0000,0
0,0.01 ETH,5.8000,7.0000,0
0,0.01 ETH,6.2000,7.0000,0
0,0.01 ETH,6.6000,7.0000,0
0,0.01 ETH,7.0000,7.0000,194
0,0.01 ETH,7.4000,7.0000,0
0,0.01 ETH,7.8000,7.0000,0
0,0.01 ETH,8.2000,7.0000,0
0,0.01 ETH,8.6000,7.0000,0
0,0.01 ETH,9.0000,7.0000,0
0,0.01 ETH,9.4000,7.0000,0
0,0.01 ETH,9.8000,7.0000,0
0,0.01 ETH,10.2000,7.0000,6
0,0.01 ETH,10.6000,7.0000,0
0,0.01 ETH,11.0000,7.0000,0
0,0.01 ETH,11.4000,7.0000,0
0,0.01 ETH,11.8000,7.0000,0
0,0.01 ETH,0.2000,7.4000,0
0,0.01 ETH,0.6000,7.4000,0
0,0.01 ETH,1.0000,7.4000,0
0,0.01 ETH,1.4000,7.4000,0
0,0.01 ETH,1.8000,7.4000,0
0,0.01 ETH,2.2000,7.4000,0
0,0.01 ETH,2.6000,7.4000,0
0,0.01 ETH,3.0000,7.4000,0
0,0.01 ETH,3.4000,7.4000,0
0,0.01 ETH,3.8000,7.4000,0
0,0.01 ETH,4.2000,7.4000,0
0,0.01 ETH,4.6000,7.4000,0
0,0.01 ETH,5.0000,7.4000,0
0,0.01 ETH,5.4000,7.4000,0
0,0.01 ETH,5.8000,7.4000,0
0,0.01 ETH,6.2000,7.4000,0
0,0.01 ETH,6.6000,7.4000,0
0,0.01 ETH,7.0000,7.4000,0
0,0.01 ETH,7.4000,7.4000,104
0,0.01 ETH,7.8000,7.4000,0
0,0.01 ETH,8.2000,7.4000,0
0,0.01 ETH,8.6000,7.4000,0
0,0.01 ETH,9.0000,7.4000,0
0,0.01 ETH,9.4000,7.4000,0
0,0.01 ETH,9.8000,7.4000,0
0,0.01 ETH,10.2000,7.4000,0
0,0.01 ETH,10.6000,7.4000,0
0,0.01 ETH,11.0000,7.4000,0
0,0.01 ETH,11.4000,7.4000,0
0,0.01 ETH,11.8000,7.4000,0
0,0.01 ETH,0.2000,7.8000,0
0,0.01 ETH,0.6000,7.8000,0
0,0.01 ETH,1.0000,7.8000,0
0,0.01 ETH,1.4000,7.8000,0
0,0.01 ETH,1.8000,7.8000,0
0,0.01 ETH,2.2000,7.8000,0
0,0.01 ETH,2.6000,7.8000,0
0,0.01 ETH,3.0000,7.8000,0
0,0.01 ETH,3.4000,7.8000,0
0,0.01 ETH,3.8000,7.8000,0
0,0.01 ETH,4.2000,7.8000,0
0,0.01 ETH,4.6000,7.8000,0
0,0.01 ETH,5.0000,7.8000,0
0,0.01 ETH,5.4000,7.8000,0
0,0.01 ETH,5.8000,7.8000,0
0,0.01 ETH,6.2000,7.8000,0
0,0.01 ETH,6.6000,7.8000,0
0,0.01 ETH,7.0000,7.8000,0
0,0.01 ETH,7.4000,7.8000,0
0,0.01 ETH,7.8000,7.8000,11
0,0.01 ETH,8.2000,7.8000,0
0,0.01 ETH,8.6000,7.8000,0
0,0.01 ETH,9.0000,7.8000,0
0,0.01 ETH,9.4000,7.8000,0
0,0.01 ETH,9.8000,7.8000,0
0,0.01 ETH,10.2000,7.8000,0
0,0.01 ETH,10.6000,7.8000,0
0,0.01 ETH,11.0000,7.8000,0
0,0.01 ETH,11.4000,7.8000,0
0,0.01 ETH,11.8000,7.8000,0
0,0.01 ETH,0.2000,8.2000,0
0,0.01 ETH,0.6000,8.2000,0
0,0.01 ETH,1.0000,8.2000,0
0,0.01 ETH,1.4000,8.2000,0
0,0.01 ETH,1.8000,8.2000,0
0,0.01 ETH,2.2000,8.2000,0
0,0.01 ETH,2.6000,8.2000,0
0,0.01 ETH,3.0000,8.2000,0
0,0.01 ETH,3.4000,8.2000,0
0,0.01 ETH,3.8000,8.2000,0
0,0.01 ETH,4.2000,8.2000,0
0,0.01 ETH,4.6000,8.2000,0
0,0.01 ETH,5.0000,8.2000,0
0,0.01 ETH,5.4000,8.2000,0
0,0.01 ETH,5.8000,8.2000,0
0,0.01 ETH,6.2000,8.2000,0
0,0.01 ETH,6.6000,8.2000,0
0,0.01 ETH,7.0000,8.2000,0
0,0.01 ETH,7.4000,8.2000,0
0,0.01 ETH,7.8000,8.2000,0
0,0.01 ETH,8.2000,8.2000,0
0,0.01 ETH,8.6000,8.2000,0
0,0.01 ETH,9.0000,8.2000,0
0,0.01 ETH,9.4000,8.2000,0
0,0.01 ETH,9.8000,8.2000,0
0,0.01 ETH,10.2000,8.2000,0
0,0.01 ETH,10.6000,8.2000,0
0,0.01 ETH,11.0000,8.2000,0
0,0.01 ETH,11.4000,8.2000,0
0,0.01 ETH,11.8000,8.2000,0
0,0.01 ETH,0.2000,8.6000,0
0,0.01 ETH,0.6000,8.6000,0
0,0.01 ETH,1.0000,8.6000,0
0,0.01 ETH,1.4000,8.6000,0
0,0.01 ETH,1.8000,8.6000,0
0,0.01 ETH,2.2000,8.6000,0
0,0.01 ETH,2.6000,8.6000,0
0,0.01 ETH,3.0000,8.6000,0
0,0.01 ETH,3.4000,8.6000,0
0,0.01 ETH,3.8000,8.6000,0
0,0.01 ETH,4.2000,8.6000,0
0,0.01 ETH,4.6000,8.6000,0
0,0.01 ETH,5.0000,8.6000,0
0,0.01 ETH,5.4000,8.6000,0
0,0.01 ETH,5.8000,8.6000,0
0,0.01 ETH,6.2000,8.6000,0
0,0.01 ETH,6.6000,8.6000,0
0,0.01 ETH,7.0000,8.6000,0
0,0.01 ETH,7.4000,8.6000,0
0,0.01 ETH,7.8000,8.6000,0
0,0.01 ETH,8.2000,8.6000,0
0,0.01 ETH,8.6000,8.6000,0
0,0.01 ETH,9.0000,8.6000,0
0,0.01 ETH,9.4000,8.6000,0
0,0.01 ETH,9.8000,8.6000,0
0,0.01 ETH,10.2000,8.6000,0
0,0.01 ETH,10.6000,8.6000,0
0,0.01 ETH,11.0000,8.6000,0
0,0.01 ETH,11.4000,8.6000,0
0,0.01 ETH,11.8000,8.6000,0
0,0.01 ETH,0.2000,9.0000,0
0,0.01 ETH,0.6000,9.0000,0
0,0.01 ETH,1.0000,9.0000,0
0,0.01 ETH,1.4000,9.0000,0
0,0.01 ETH,1.8000,9.0000,0
0,0.01 ETH,2.2000,9.0000,0
0,0.01 ETH,2.6000,9.0000,0
0,0.01 ETH,3.0000,9.0000,0
0,0.01 ETH,3.4000,9.0000,0
0,0.01 ETH,3.8000,9.0000,0
0,0.01 ETH,4.2000,9.0000,0
0,0.01 ETH,4.6000,9.0000,0
0,0.01 ETH,5.0000,9.0000,0
0,0.01 ETH,5.4000,9.0000,0
0,0.01 ETH,5.8000,9.0000,0
0,0.01 ETH,6.2000,9.0000,0
0,0.01 ETH,6.6000,9.0000,0
0,0.01 ETH,7.0000,9.0000,0
0,0.01 ETH,7.4000,9.0000,0
0,0.01 ETH,7.8000,9.0000,0
0,0.01 ETH,8.2000,9.0000,0
0,0.01 ETH,8.6000,9.0000,0
0,0.01 ETH,9.0000,9.0000,0
0,0.01 ETH,9.4000,9.0000,0
0,0.01 ETH,9.8000,9.0000,0
0,0.01 ETH,10.2000,9.0000,0
0,0.01 ETH,10.6000,9.0000,0
0,0.01 ETH,11.0000,9.0000,0
0,0.01 ETH,11.4000,9.0000,0
0,0.01 ETH,11.8000,9.0000,0
0,0.01 ETH,0.2000,9.4000,0
0,0.01 ETH,0.6000,9.4000,0
0,0.01 ETH,1.0000,9.4000,0
0,0.01 ETH,1.4000,9.4000,0
0,0.01 ETH,1.8000,9.4000,0
0,0.01 ETH,2.2000,9.4000,0
0,0.01 ETH,2.6000,9.4000,0
0,0.01 ETH,3.0000,9.4000,0
0,0.01 ETH,3.4000,9.4000,0
0,0.01 ETH,3.8000,9.4000,0
0,0.01 ETH,4.2000,9.4000,0
0,0.01 ETH,4.6000,9.4000,0
0,0.01 ETH,5.0000,9.4000,0
0,0.01 ETH,5.4000,9.4000,0
0,0.01 ETH,5.8000,9.4000,0
0,0.01 ETH,6.2000,9.4000,0
0,0.01 ETH,6.6000,9.4000,0
0,0.01 ETH,7.0000,9.4000,0
0,0.01 ETH,7.4000,9.4000,0
0,0.01 ETH,7.8000,9.4000,0
0,0.01 ETH,8.2000,9.4000,0
0,0.01 ETH,8.6000,9.4000,0
0,0.01 ETH,9.0000,9.4000,0
0,0.01 ETH,9.4000,9.4000,0
0,0.01 ETH,9.8000,9.4000,0
0,0.01 ETH,10.2000,9.4000,0
0,0.01 ETH,10.6000,9.4000,0
0,0.01 ETH,11.0000,9.4000,0
0,0.01 ETH,11.4000,9.4000,0
0,0.01 ETH,11.8000,9.4000,0
0,0.01 ETH,0.2000,9.8000,0
0,0.01 ETH,0.6000,9.8000,0
0,0.01 ETH,1.0000,9.8000,0
0,0.01 ETH,1.4000,9.8000,0
0,0.01 ETH,1.8000,9.8000,0
0,0.01 ETH,2.2000,9.8000,0
0,0.01 ETH,2.6000,9.8000,0
0,0.01 ETH,3.0000,9.8000,0
0,0.01 ETH,3.4000,9.8000,0
0,0.01 ETH,3.8000,9.8000,0
0,0.01 ETH,4.2000,9.8000,0
0,0.01 ETH,4.6000,9.8000,0
0,0.01 ETH,5.0000,9.8000,0
0,0.01 ETH,5.4000,9.8000,0
0,0.01 ETH,5.8000,9.8000,0
0,0.01 ETH,6.2000,9.8000,0
0,0.01 ETH,6.6000,9.8000,0
0,0.01 ETH,7.0000,9.8000,0
0,0.01 ETH,7.4000,9.8000,0
0,0.01 ETH,7.8000,9.8000,0
0,0.01 ETH,8.2000,9.8000,0
0,0.01 ETH,8.6000,9.8000,0
0,0.01 ETH,9.0000,9.8000,0
0,0.01 ETH,9.4000,9.8000,0
0,0.01 ETH,9.8000,9.8000,0
0,0.01 ETH,10.2000,9.8000,0
0,0.01 ETH,10.6000,9.8000,0
0,0.01 ETH,11.0000,9.8000,0
0,0.01 ETH,11.4000,9.8000,0
0,0.01 ETH,11.8000,9.8000,0
0,0.01 ETH,0.2000,10.2000,0
0,0.01 ETH,0.6000,10.2000,0
0,0.01 ETH,1.0000,10.2000,0
0,0.01 ETH,1.4000,10.2000,0
0,0.01 ETH,1.8000,10.2000,0
0,0.01 ETH,2.2000,10.2000,0
0,0.01 ETH,2.6000,10.2000,0
0,0.01 ETH,3.0000,10.2000,0
0,0.01 ETH,3.4000,10.2000,0
0,0.01 ETH,3.8000,10.2000,0
0,0.01 ETH,4.2000,10.2000,0
0,0.01 ETH,4.6000,10.2000,0
0,0.01 ETH,5.0000,10.2000,0
0,0.01 ETH,5.4000,10.2000,0
0,0.01 ETH,5.8000,10.2000,0
0,0.01 ETH,6.2000,10.2000,0
0,0.01 ETH,6.6000,10.2000,0
0,0.01 ETH,7.0000,10.2000,0
0,0.01 ETH,7.4000,10.2000,0
0,0.01 ETH,7.8000,10.2000,0
0,0.01 ETH,8.2000,10.2000,0
0,0.01 ETH,8.6000,10.2000,0
0,0.01 ETH,9.0000,10.2000,0
0,0.01 ETH,9.4000,10.2000,0
0,0.01 ETH,9.8000,10.2000,0
0,0.01 ETH,10.2000,10.2000,0
0,0.01 ETH,10.6000,10.2000,0
0,0.01 ETH,11.0000,10.2000,0
0,0.01 ETH,11.4000,10.2000,0
0,0.01 ETH,11.8000,10.2000,0
0,0.01 ETH,0.2000,10.6000,0
0,0.01 ETH,0.6000,10.6000,0
0,0.01 ETH,1.0000,10.6000,0
0,0.01 ETH,1.4000,10.6000,0
0,0.01 ETH,1.8000,10.6000,0
0,0.01 ETH,2.2000,10.6000,0
0,0.01 ETH,2.6000,10.6000,0
0,0.01 ETH,3.0000,10.6000,0
0,0.01 ETH,3.4000,10.6000,0
0,0.01 ETH,3.8000,10.6000,0
0,0.01 ETH,4.2000,10.6000,0
0,0.01 ETH,4.6000,10.6000,0
0,0.01 ETH,5.0000,10.6000,0
0,0.01 ETH,5.4000,10.6000,0
0,0.01 ETH,5.8000,10.6000,0
0,0.01 ETH,6.2000,10.6000,0
0,0.01 ETH,6.6000,10.6000,0
0,0.01 ETH,7.0000,10.6000,0
0,0.01 ETH,7.4000,10.6000,0
0,0.01 ETH,7.8000,10.6000,0
0,0.01 ETH,8.2000,10.6000,0
0,0.01 ETH,8.6000,10.6000,0
0,0.01 ETH,9.0000,10.6000,0
0,0.01 ETH,9.4000,10.6000,0
0,0.01 ETH,9.8000,10.6000,0
0,0.01 ETH,10.2000,10.6000,0
0,0.01 ETH,10.6000,10.6000,0
0,0.01 ETH,11.0000,10.6000,0
0,0.01 ETH,11.4000,10.6000,0
0,0.01 ETH,11.8000,10.6000,0
0,0.01 ETH,0.2000,11.0000,0
0,0.01 ETH,0.6000,11.0000,0
0,0.01 ETH,1.0000,11.0000,0
0,0.01 ETH,1.4000,11.0000,0
0,0.01 ETH,1.8000,11.0000,0
0,0.01 ETH,2.2000,11.0000,0
0,0.01 ETH,2.6000,11.0000,0
0,0.01 ETH,3.0000,11.0000,0
0,0.01 ETH,3.4000,11.0000,0
0,0.01 ETH,3.8000,11.0000,0
0,0.01 ETH,4.2000,11.0000,0
0,0.01 ETH,4.6000,11.0000,0
0,0.01 ETH,5.0000,11.0000,0
0,0.01 ETH,5.4000,11.0000,0
0,0.01 ETH,5.8000,11.0000,0
0,0.01 ETH,6.2000,11.0000,0
0,0.01 ETH,6.6000,11.0000,0
0,0.01 ETH,7.0000,11.0000,0
0,0.01 ETH,7.4000,11.0000,0
0,0.01 ETH,7.8000,11.0000,0
0,0.01 ETH,8.2000,11.0000,0
0,0.01 ETH,8.6000,11.0000,0
0,0.01 ETH,9.0000,11.0000,0
0,0.01 ETH,9.4000,11.0000,0
0,0.01 ETH,9.8000,11.0000,0
0,0.01 ETH,10.2000,11.0000,0
0,0.01 ETH,10.6000,11.0000,0
0,0.01 ETH,11.0000,11.0000,0
0,0.01 ETH,11.4000,11.0000,0
0,0.01 ETH,11.8000,11.0000,0
0,0.01 ETH,0.2000,11.4000,0
0,0.01 ETH,0.6000,11.4000,0
0,0.01 ETH,1.0000,11.4000,0
0,0.01 ETH,1.4000,11.4000,0
0,0.01 ETH,1.8000,11.4000,0
0,0.01 ETH,2.2000,11.4000,0
0,0.01 ETH,2.6000,11.4000,0
0,0.01 ETH,3.0000,11.4000,0
0,0.01 ETH,3.4000,11.4000,0
0,0.01 ETH,3.8000,11.4000,0
0,0.01 ETH,4.2000,11.4000,0
0,0.01 ETH,4.6000,11.4000,0
0,0.01 ETH,5.0000,11.4000,0
0,0.01 ETH,5.4000,11.4000,0
0,0.01 ETH,5.8000,11.4000,0
0,0.01 ETH,6.2000,11.4000,0
0,0.01 ETH,6.6000,11.4000,0
0,0.01 ETH,7.0000,11.4000,0
0,0.01 ETH,7.4000,11.4000,0
0,0.01 ETH,7.8000,11.4000,0
0,0.01 ETH,8.2000,11.4000,0
0,0.01 ETH,8.6000,11.4000,0
0,0.01 ETH,9.0000,11.4000,0
0,0.01 ETH,9.4000,11.4000,0
0,0.01 ETH,9.8000,11.4000,0
0,0.01 ETH,10.2000,11.4000,0
0,0.01 ETH,10.6000,11.4000,0
0,0.01 ETH,11.0000,11.4000,0
0,0.01 ETH,11.4000,11.4000,0
0,0.01 ETH,11.8000,11.4000,0
0,0.01 ETH,0.2000,11.8000,0
0,0.01 ETH,0.6000,11.8000,0
0,0.01 ETH,1.0000,11.8000,0
0,0.01 ETH,1.4000,11.8000,0
0,0.01 ETH,1.8000,11.8000,0
0,0.01 ETH,2.2000,11.8000,0
0,0.01 ETH,2.6000,11.8000,0
0,0.01 ETH,3.0000,11.8000,0
0,0.01 ETH,3.4000,11.8000,0
0,0.01 ETH,3.8000,11.8000,0
0,0.01 ETH,4.2000,11.8000,0
0,0.01 ETH,4.6000,11.8000,0
0,0.01 ETH,5.0000,11.8000,0
0,0.01 ETH,5.4000,11.8000,0
0,0.01 ETH,5.8000,11.8000,0
0,0.01 ETH,6.2000,11.8000,0
0,0.01 ETH,6.6000,11.8000,0
0,0.01 ETH,7.0000,11.8000,0
0,0.01 ETH,7.4000,11.8000,0
0,0.01 ETH,7.8000,11.8000,0
0,0.01 ETH,8.2000,11.8000,0
0,0.01 ETH,8.6000,11.8000,0
0,0.01 ETH,9.0000,11.8000,0
0,0.01 ETH,9.4000,11.8000,0
0,0.01 ETH,9.8000,11.8000,0
0,0.01 ETH,10.2000,11.8000,0
0,0.01 ETH,10.6000,11.8000,0
0,0.01 ETH,11.0000,11.8000,0
0,0.01 ETH,11.4000,11.8000,0
0,0.01 ETH,11.8000,11.8000,0
1,0.001 ETH,0.2000,0.2000,51
1,0.001 ETH,0.6000,0.2000,0
1,0.001 ETH,1.0000,0.2000,4
1,0.001 ETH,1.4000,0.2000,3
1,0.001 ETH,1.8000,0.2000,0
1,0.001 ETH,2.2000,0.2000,3
1,0.001 ETH,2.6000,0.2000,2
1,0.001 ETH,3.0000,0.2000,2
1,0.001 ETH,3.4000,0.2000,1
1,0.001 ETH,3.8000,0.2000,0
1,0.001 ETH,4.2000,0.2000,0
1,0.001 ETH,4.6000,0.2000,0
1,0.001 ETH,5.0000,0.2000,0
1,0.001 ETH,5.4000,0.2000,0
1,0.001 ETH,5.8000,0.2000,0
1,0.001 ETH,6.2000,0.2000,0
1,0.001 ETH,6.6000,0.2000,0
1,0.001 ETH,7.0000,0.2000,0
1,0.001 ETH,7.4000,0.2000,0
1,0.001 ETH,7.8000,0.2000,0
1,0.001 ETH,8.2000,0.2000,0
1,0.001 ETH,8.6000,0.2000,0
1,0.001 ETH,9.0000,0.2000,0
1,0.001 ETH,9.4000,0.2000,0
1,0.001 ETH,9.8000,0.2000,0
1,0.001 ETH,10.2000,0.2000,0
1,0.001 ETH,10.6000,0.2000,0
1,0.001 ETH,11.0000,0.2000,0
1,0.001 ETH,11.4000,0.2000,0
1,0.001 ETH,11.8000,0.2000,0
1,0.001 ETH,0.2000,0.6000,0
1,0.001 ETH,0.6000,0.6000,0
1,0.001 ETH,1.0000,0.6000,0
1,0.001 ETH,1.4000,0.6000,0
1,0.001 ETH,1.8000,0.6000,0
1,0.001 ETH,2.2000,0.6000,0
1,0.001 ETH,2.6000,0.6000,0
1,0.001 ETH,3.0000,0.6000,0
1,0.001 ETH,3.4000,0.6000,0
1,0.001 ETH,3.8000,0.6000,0
1,0.001 ETH,4.2000,0.6000,0
1,0.001 ETH,4.6000,0.6000,0
1,0.001 ETH,5.0000,0.6000,0
1,0.001 ETH,5.4000,0.6000,0
1,0.001 ETH,5.8000,0.6000,0
1,0.001 ETH,6.2000,0.6000,0
1,0.001 ETH,6.6000,0.6000,0
1,0.001 ETH,7.0000,0.6000,0
1,0.001 ETH,7.4000,0.6000,0
1,0.001 ETH,7.8000,0.6000,0
1,0.001 ETH,8.2000,0.6000,0
1,0.001 ETH,8.6000,0.6000,0
1,0.001 ETH,9.0000,0.6000,0
1,0.001 ETH,9.4000,0.6000,0
1,0.001 ETH,9.8000,0.6000,0
1,0.001 ETH,10.2000,0.6000,0
1,0.001 ETH,10.6000,0.6000,0
1,0.001 ETH,11.0000,0.6000,0
1,0.001 ETH,11.4000,0.6000,0
1,0.001 ETH,11.8000,0.6000,0
1,0.001 ETH,0.2000,1.0000,0
1,0.001 ETH,0.6000,1.0000,0
1,0.001 ETH,1.0000,1.0000,33
1,0.001 ETH,1.4000,1.0000,7
1,0.001 ETH,1.8000,1.0000,0
1,0.001 ETH,2.2000,1.0000,4
1,0.001 ETH,2.6000,1.0000,6
1,0.001 ETH,3.0000,1.0000,9
1,0.001 ETH,3.4000,1.0000,1
1,0.001 ETH,3.8000,1.0000,1
1,0.001 ETH,4.2000,1.0000,2
1,0.001 ETH,4.6000,1.0000,0
1,0.001 ETH,5.0000,1.0000,0
1,0.001 ETH,5.4000,1.0000,0
1,0.001 ETH,5.8000,1.0000,0
1,0.001 ETH,6.2000,1.0000,0
1,0.001 ETH,6.6000,1.0000,0
1,0.001 ETH,7.0000,1.0000,0
1,0.001 ETH,7.4000,1.0000,0
1,0.001 ETH,7.8000,1.0000,0
1,0.001 ETH,8.2000,1.0000,0
1,0.001 ETH,8.6000,1.0000,0
1,0.001 ETH,9.0000,1.0000,0
1,0.001 ETH,9.4000,1.0000,0
1,0.001 ETH,9.8000,1.0000,0
1,0.001 ETH,10.2000,1.0000,0
1,0.001 ETH,10.6000,1.0000,0
1,0.001 ETH,11.0000,1.0000,0
1,0.001 ETH,11.4000,1.0000,0
1,0.001 ETH,11.8000,1.0000,0
1,0.001 ETH,0.2000,1.4000,0
1,0.001 ETH,0.6000,1.4000,0
1,0.001 ETH,1.0000,1.4000,0
1,0.001 ETH,1.4000,1.4000,40
1,0.001 ETH,1.8000,1.4000,0
1,0.001 ETH,2.2000,1.4000,11
1,0.001 ETH,2.6000,1.4000,1
1,0.001 ETH,3.0000,1.4000,2
1,0.001 ETH,3.4000,1.4000,2
1,0.001 ETH,3.8000,1.4000,0
1,0.001 ETH,4.2000,1.4000,1
1,0.001 ETH,4.6000,1.4000,0
1,0.001 ETH,5.0000,1.4000,0
1,0.001 ETH,5.4000,1.4000,0
1,0.001 ETH,5.8000,1.4000,0
1,0.001 ETH,6.2000,1.4000,0
1,0.001 ETH,6.6000,1.4000,0
1,0.001 ETH,7.0000,1.4000,0
1,0.001 ETH,7.4000,1.4000,0
1,0.001 ETH,7.8000,1.4000,0
1,0.001 ETH,8.2000,1.4000,0
1,0.001 ETH,8.6000,1.4000,0
1,0.001 ETH,9.0000,1.4000,0
1,0.001 ETH,9.4000,1.4000,0
1,0.001 ETH,9.8000,1.4000,0
1,0.001 ETH,10.2000,1.4000,0
1,0.001 ETH,10.6000,1.4000,0
1,0.001 ETH,11.0000,1.4000,0
1,0.001 ETH,11.4000,1.4000,0
1,0.001 ETH,11.8000,1.4000,0
1,0.001 ETH,0.2000,1.8000,0
1,0.001 ETH,0.6000,1.8000,0
1,0.001 ETH,1.0000,1.8000,0
1,0.001 ETH,1.4000,1.8000,0
1,0.001 ETH,1.8000,1.8000,0
1,0.001 ETH,2.2000,1.8000,13
1,0.001 ETH,2.6000,1.8000,0
1,0.001 ETH,3.0000,1.8000,5
1,0.001 ETH,3.4000,1.8000,2
1,0.001 ETH,3.8000,1.8000,1
1,0.001 ETH,4.2000,1.8000,0
1,0.001 ETH,4.6000,1.8000,0
1,0.001 ETH,5.0000,1.8000,0
1,0.001 ETH,5.4000,1.8000,0
1,0.001 ETH,5.8000,1.8000,0
1,0.001 ETH,6.2000,1.8000,0
1,0.001 ETH,6.6000,1.8000,0
1,0.001 ETH,7.0000,1.8000,0
1,0.001 ETH,7.4000,1.8000,0
1,0.001 ETH,7.8000,1.8000,0
1,0.001 ETH,8.2000,1.8000,0
1,0.001 ETH,8.6000,1.8000,0
1,0.001 ETH,9.0000,1.8000,0
1,0.001 ETH,9.4000,1.8000,0
1,0.001 ETH,9.8000,1.8000,0
1,0.001 ETH,10.2000,1.8000,0
1,0.001 ETH,10.6000,1.8000,0
1,0.001 ETH,11.0000,1.8000,0
1,0.001 ETH,11.4000,1.8000,0
1,0.001 ETH,11.8000,1.8000,0
1,0.001 ETH,0.2000,2.2000,0
1,0.001 ETH,0.6000,2.2000,0
1,0.001 ETH,1.0000,2.2000,0
1,0.001 ETH,1.4000,2.2000,0
1,0.001 ETH,1.8000,2.2000,0
1,0.001 ETH,2.2000,2.2000,64
1,0.001 ETH,2.6000,2.2000,6
1,0.001 ETH,3.0000,2.2000,16
1,0.001 ETH,3.4000,2.2000,11
1,0.001 ETH,3.8000,2.2000,6
1,0.001 ETH,4.2000,2.2000,4
1,0.001 ETH,4.6000,2.2000,0
1,0.001 ETH,5.0000,2.2000,0
1,0.001 ETH,5.4000,2.2000,0
1,0.001 ETH,5.8000,2.2000,0
1,0.001 ETH,6.2000,2.2000,0
1,0.001 ETH,6.6000,2.2000,0
1,0.001 ETH,7.0000,2.2000,0
1,0.001 ETH,7.4000,2.2000,0
1,0.001 ETH,7.8000,2.2000,0
1,0.001 ETH,8.2000,2.2000,0
1,0.001 ETH,8.6000,2.2000,0
1,0.001 ETH,9.0000,2.2000,0
1,0.001 ETH,9.4000,2.2000,0
1,0.001 ETH,9.8000,2.2000,0
1,0.001 ETH,10.2000,2.2000,0
1,0.001 ETH,10.6000,2.2000,0
1,0.001 ETH,11.0000,2.2000,0
1,0.001 ETH,11.4000,2.2000,0
1,0.001 ETH,11.8000,2.2000,0
1,0.001 ETH,0.2000,2.6000,0
1,0.001 ETH,0.6000,2.6000,0
1,0.001 ETH,1.0000,2.6000,0
1,0.001 ETH,1.4000,2.6000,0
1,0.001 ETH,1.8000,2.6000,0
1,0.001 ETH,2.2000,2.6000,0
1,0.001 ETH,2.6000,2.6000,35
1,0.001 ETH,3.0000,2.6000,37
1,0.001 ETH,3.4000,2.6000,9
1,0.001 ETH,3.8000,2.6000,17
1,0.001 ETH,4.2000,2.6000,3
1,0.001 ETH,4.6000,2.6000,0
1,0.001 ETH,5.0000,2.6000,0
1,0.001 ETH,5.4000,2.6000,0
1,0.001 ETH,5.8000,2.6000,0
1,0.001 ETH,6.2000,2.6000,0
1,0.001 ETH,6.6000,2.6000,0
1,0.001 ETH,7.0000,2.6000,0
1,0.001 ETH,7.4000,2.6000,0
1,0.001 ETH,7.8000,2.6000,0
1,0.001 ETH,8.2000,2.6000,0
1,0.001 ETH,8.6000,2.6000,0
1,0.001 ETH,9.0000,2.6000,0
1,0.001 ETH,9.4000,2.6000,0
1,0.001 ETH,9.8000,2.6000,0
1,0.001 ETH,10.2000,2.6000,0
1,0.001 ETH,10.6000,2.6000,0
1,0.001 ETH,11.0000,2.6000,0
1,0.001 ETH,11.4000,2.6000,0
1,0.001 ETH,11.8000,2.6000,0
1,0.001 ETH,0.2000,3.0000,0
1,0.001 ETH,0.6000,3.0000,0
1,0.001 ETH,1.0000,3.0000,0
1,0.001 ETH,1.4000,3.0000,0
1,0.001 ETH,1.8000,3.0000,0
1,0.001 ETH,2.2000,3.0000,0
1,0.001 ETH,2.6000,3.0000,0
1,0.001 ETH,3.0000,3.0000,79
1,0.001 ETH,3.4000,3.0000,39
1,0.001 ETH,3.8000,3.0000,14
1,0.001 ETH,4.2000,3.0000,9
1,0.001 ETH,4.6000,3.0000,1
1,0.001 ETH,5.0000,3.0000,0
1,0.001 ETH,5.4000,3.0000,0
1,0.001 ETH,5.8000,3.0000,0
1,0.001 ETH,6.2000,3.0000,0
1,0.001 ETH,6.6000,3.0000,0
1,0.001 ETH,7.0000,3.0000,0
1,0.001 ETH,7.4000,3.0000,0
1,0.001 ETH,7.8000,3.0000,0
1,0.001 ETH,8.2000,3.0000,0
1,0.001 ETH,8.6000,3.0000,0
1,0.001 ETH,9.0000,3.0000,0
1,0.001 ETH,9.4000,3.0000,0
1,0.001 ETH,9.8000,3.0000,0
1,0.001 ETH,10.2000,3.0000,0
1,0.001 ETH,10.6000,3.0000,0
1,0.001 ETH,11.0000,3.0000,0
1,0.001 ETH,11.4000,3.0000,0
1,0.001 ETH,11.8000,3.0000,0
1,0.001 ETH,0.2000,3.4000,0
1,0.001 ETH,0.6000,3.4000,0
1,0.001 ETH,1.0000,3.4000,0
1,0.001 ETH,1.4000,3.4000,0
1,0.001 ETH,1.8000,3.4000,0
1,0.001 ETH,2.2000,3.4000,0
1,0.001 ETH,2.6000,3.4000,0
1,0.001 ETH,3.0000,3.4000,0
1,0.001 ETH,3.4000,3.4000,85
1,0.001 ETH,3.8000,3.4000,77
1,0.001 ETH,4.2000,3.4000,53
1,0.001 ETH,4.6000,3.4000,7
1,0.001 ETH,5.0000,3.4000,0
1,0.001 ETH,5.4000,3.4000,0
1,0.001 ETH,5.8000,3.4000,0
1,0.001 ETH,6.2000,3.4000,0
1,0.001 ETH,6.6000,3.4000,0
1,0.001 ETH,7.0000,3.4000,0
1,0.001 ETH,7.4000,3.4000,0
1,0.001 ETH,7.8000,3.4000,0
1,0.001 ETH,8.2000,3.4000,0
1,0.001 ETH,8.6000,3.4000,0
1,0.001 ETH,9.0000,3.4000,0
1,0.001 ETH,9.4000,3.4000,0
1,0.001 ETH,9.8000,3.4000,0
1,0.001 ETH,10.2000,3.4000,0
1,0.001 ETH,10.6000,3.4000,0
1,0.001 ETH,11.0000,3.4000,0
1,0.001 ETH,11.4000,3.4000,0
1,0.001 ETH,11.8000,3.4000,0
1,0.001 ETH,0.2000,3.8000,0
1,0.001 ETH,0.6000,3.8000,0
1,0.001 ETH,1.0000,3.8000,0
1,0.001 ETH,1.4000,3.8000,0
1,0.001 ETH,1.8000,3.8000,0
1,0.001 ETH,2.2000,3.8000,0
1,0.001 ETH,2.6000,3.8000,0
1,0.001 ETH,3.0000,3.8000,0
1,0.001 ETH,3.4000,3.8000,0
1,0.001 ETH,3.8000,3.8000,108
1,0.001 ETH,4.2000,3.8000,176
1,0.001 ETH,4.6000,3.8000,124
1,0.001 ETH,5.0000,3.8000,16
1,0.001 ETH,5.4000,3.8000,1
1,0.001 ETH,5.8000,3.8000,0
1,0.001 ETH,6.2000,3.8000,0
1,0.001 ETH,6.6000,3.8000,0
1,0.001 ETH,7.0000,3.8000,0
1,0.001 ETH,7.4000,3.8000,0
1,0.001 ETH,7.8000,3.8000,0
1,0.001 ETH,8.2000,3.8000,0
1,0.001 ETH,8.6000,3.8000,0
1,0.001 ETH,9.0000,3.8000,0
1,0.001 ETH,9.4000,3.8000,0
1,0.001 ETH,9.8000,3.8000,0
1,0.001 ETH,10.2000,3.8000,0
1,0.001 ETH,10.6000,3.8000,0
1,0.001 ETH,11.0000,3.8000,0
1,0.001 ETH,11.4000,3.8000,0
1,0.001 ETH,11.8000,3.8000,0
1,0.001 ETH,0.2000,4.2000,0
1,0.001 ETH,0.6000,4.2000,0
1,0.001 ETH,1.0000,4.2000,0
1,0.001 ETH,1.4000,4.2000,0
1,0.001 ETH,1.8000,4.2000,0
1,0.001 ETH,2.2000,4.2000,0
1,0.001 ETH,2.6000,4.2000,0
1,0.001 ETH,3.0000,4.2000,0
1,0.001 ETH,3.4000,4.2000,0
1,0.001 ETH,3.8000,4.2000,0
1,0.001 ETH,4.2000,4.2000,124
1,0.001 ETH,4.6000,4.2000,125
1,0.001 ETH,5.0000,4.2000,320
1,0.001 ETH,5.4000,4.2000,265
1,0.001 ETH,5.8000,4.2000,316
1,0.001 ETH,6.2000,4.2000,395
1,0.001 ETH,6.6000,4.2000,640
1,0.001 ETH,7.0000,4.2000,958
1,0.001 ETH,7.4000,4.2000,1091
1,0.001 ETH,7.8000,4.2000,1316
1,0.001 ETH,8.2000,4.2000,1410
1,0.001 ETH,8.6000,4.2000,1198
1,0.001 ETH,9.0000,4.2000,988
1,0.001 ETH,9.4000,4.2000,494
1,0.001 ETH,9.8000,4.2000,208
1,0.001 ETH,10.2000,4.2000,38
1,0.001 ETH,10.6000,4.2000,1
1,0.001 ETH,11.0000,4.2000,0
1,0.001 ETH,11.4000,4.2000,0
1,0.001 ETH,11.8000,4.2000,0
1,0.001 ETH,0.2000,4.6000,0
1,0.001 ETH,0.6000,4.6000,0
1,0.001 ETH,1.0000,4.6000,0
1,0.001 ETH,1.4000,4.6000,0
1,0.001 ETH,1.8000,4.6000,0
1,0.001 ETH,2.2000,4.6000,0
1,0.001 ETH,2.6000,4.6000,0
1,0.001 ETH,3.0000,4.6000,0
1,0.001 ETH,3.4000,4.6000,0
1,0.001 ETH,3.8000,4.6000,0
1,0.001 ETH,4.2000,4.6000,0
1,0.001 ETH,4.6000,4.6000,165
1,0.001 ETH,5.0000,4.6000,150
1,0.001 ETH,5.4000,4.6000,313
1,0.001 ETH,5.8000,4.6000,411
1,0.001 ETH,6.2000,4.6000,692
1,0.001 ETH,6.6000,4.6000,909
1,0.001 ETH,7.0000,4.6000,1404
1,0.001 ETH,7.4000,4.6000,1366
1,0.001 ETH,7.8000,4.6000,1349
1,0.001 ETH,8.2000,4.6000,1530
1,0.001 ETH,8.6000,4.6000,1964
1,0.001 ETH,9.0000,4.6000,1987
1,0.001 ETH,9.4000,4.6000,1460
1,0.001 ETH,9.8000,4.6000,607
1,0.001 ETH,10.2000,4.6000,337
1,0.001 ETH,10.6000,4.6000,29
1,0.001 ETH,11.0000,4.6000,0
1,0.001 ETH,11.4000,4.6000,0
1,0.001 ETH,11.8000,4.6000,0
1,0.001 ETH,0.2000,5.0000,0
1,0.001 ETH,0.6000,5.0000,0
1,0.001 ETH,1.0000,5.0000,0
1,0.001 ETH,1.4000,5.0000,0
1,0.001 ETH,1.8000,5.0000,0
1,0.001 ETH,2.2000,5.0000,0
1,0.001 ETH,2.6000,5.0000,0
1,0.001 ETH,3.0000,5.0000,0
1,0.001 ETH,3.4000,5.0000,0
1,0.001 ETH,3.8000,5.0000,0
1,0.001 ETH,4.2000,5.0000,0
1,0.001 ETH,4.6000,5.0000,0
1,0.001 ETH,5.0000,5.0000,87
1,0.001 ETH,5.4000,5.0000,108
1,0.001 ETH,5.8000,5.0000,79
1,0.001 ETH,6.2000,5.0000,154
1,0.001 ETH,6.6000,5.0000,138
1,0.001 ETH,7.0000,5.0000,203
1,0.001 ETH,7.4000,5.0000,346
1,0.001 ETH,7.8000,5.0000,526
1,0.001 ETH,8.2000,5.0000,629
1,0.001 ETH,8.6000,5.0000,981
1,0.001 ETH,9.0000,5.0000,1487
1,0.001 ETH,9.4000,5.0000,1391
1,0.001 ETH,9.8000,5.0000,778
1,0.001 ETH,10.2000,5.0000,356
1,0.001 ETH,10.6000,5.0000,66
1,0.001 ETH,11.0000,5.0000,0
1,0.001 ETH,11.4000,5.0000,0
1,0.001 ETH,11.8000,5.0000,0
1,0.001 ETH,0.2000,5.4000,0
1,0.001 ETH,0.6000,5.4000,0
1,0.001 ETH,1.0000,5.4000,0
1,0.001 ETH,1.4000,5.4000,0
1,0.001 ETH,1.8000,5.4000,0
1,0.001 ETH,2.2000,5.4000,0
1,0.001 ETH,2.6000,5.4000,0
1,0.001 ETH,3.0000,5.4000,0
1,0.001 ETH,3.4000,5.4000,0
1,0.001 ETH,3.8000,5.4000,0
1,0.001 ETH,4.2000,5.4000,0
1,0.001 ETH,4.6000,5.4000,0
1,0.001 ETH,5.0000,5.4000,0
1,0.001 ETH,5.4000,5.4000,61
1,0.001 ETH,5.8000,5.4000,71
1,0.001 ETH,6.2000,5.4000,16
1,0.001 ETH,6.6000,5.4000,0
1,0.001 ETH,7.0000,5.4000,10
1,0.001 ETH,7.4000,5.4000,20
1,0.001 ETH,7.8000,5.4000,79
1,0.001 ETH,8.2000,5.4000,99
1,0.001 ETH,8.6000,5.4000,172
1,0.001 ETH,9.0000,5.4000,468
1,0.001 ETH,9.4000,5.4000,576
1,0.001 ETH,9.8000,5.4000,633
1,0.001 ETH,10.2000,5.4000,272
1,0.001 ETH,10.6000,5.4000,66
1,0.001 ETH,11.0000,5.4000,0
1,0.001 ETH,11.4000,5.4000,0
1,0.001 ETH,11.8000,5.4000,0
1,0.001 ETH,0.2000,5.8000,0
1,0.001 ETH,0.6000,5.8000,0
1,0.001 ETH,1.0000,5.8000,0
1,0.001 ETH,1.4000,5.8000,0
1,0.001 ETH,1.8000,5.8000,0
1,0.001 ETH,2.2000,5.8000,0
1,0.001 ETH,2.6000,5.8000,0
1,0.001 ETH,3.0000,5.8000,0
1,0.001 ETH,3.4000,5.8000,0
1,0.001 ETH,3.8000,5.8000,0
1,0.001 ETH,4.2000,5.8000,0
1,0.001 ETH,4.6000,5.8000,0
1,0.001 ETH,5.0000,5.8000,0
1,0.001 ETH,5.4000,5.8000,0
1,0.001 ETH,5.8000,5.8000,50
1,0.001 ETH,6.2000,5.8000,56
1,0.001 ETH,6.6000,5.8000,8
1,0.001 ETH,7.0000,5.8000,2
1,0.001 ETH,7.4000,5.8000,0
1,0.001 ETH,7.8000,5.8000,5
1,0.001 ETH,8.2000,5.8000,8
1,0.001 ETH,8.6000,5.8000,11
1,0.001 ETH,9.0000,5.8000,61
1,0.001 ETH,9.4000,5.8000,159
1,0.001 ETH,9.8000,5.8000,199
1,0.001 ETH,10.2000,5.8000,160
1,0.001 ETH,10.6000,5.8000,49
1,0.001 ETH,11.0000,5.8000,0
1,0.001 ETH,11.4000,5.8000,0
1,0.001 ETH,11.8000,5.8000,0
1,0.001 ETH,0.2000,6.2000,0
1,0.001 ETH,0.6000,6.2000,0
1,0.001 ETH,1.0000,6.2000,0
1,0.001 ETH,1.4000,6.2000,0
1,0.001 ETH,1.8000,6.2000,0
1,0.001 ETH,2.2000,6.2000,0
1,0.001 ETH,2.6000,6.2000,0
1,0.001 ETH,3.0000,6.2000,0
1,0.001 ETH,3.4000,6.2000,0
1,0.001 ETH,3.8000,6.2000,0
1,0.001 ETH,4.2000,6.2000,0
1,0.001 ETH,4.6000,6.2000,0
1,0.001 ETH,5.0000,6.2000,0
1,0.001 ETH,5.4000,6.2000,0
1,0.001 ETH,5.8000,6.2000,0
1,0.001 ETH,6.2000,6.2000,14
1,0.001 ETH,6.6000,6.2000,22
1,0.001 ETH,7.0000,6.2000,24
1,0.001 ETH,7.4000,6.2000,4
1,0.001 ETH,7.8000,6.2000,13
1,0.001 ETH,8.2000,6.2000,2
1,0.001 ETH,8.6000,6.2000,4
1,0.001 ETH,9.0000,6.2000,9
1,0.001 ETH,9.4000,6.2000,28
1,0.001 ETH,9.8000,6.2000,88
1,0.001 ETH,10.2000,6.2000,48
1,0.001 ETH,10.6000,6.2000,18
1,0.001 ETH,11.0000,6.2000,0
1,0.001 ETH,11.4000,6.2000,0
1,0.001 ETH,11.8000,6.2000,0
1,0.001 ETH,0.2000,6.6000,0
1,0.001 ETH,0.6000,6.6000,0
1,0.001 ETH,1.0000,6.6000,0
1,0.001 ETH,1.4000,6.6000,0
1,0.001 ETH,1.8000,6.6000,0
1,0.001 ETH,2.2000,6.6000,0
1,0.001 ETH,2.6000,6.6000,0
1,0.001 ETH,3.0000,6.6000,0
1,0.001 ETH,3.4000,6.6000,0
1,0.001 ETH,3.8000,6.6000,0
1,0.001 ETH,4.2000,6.6000,0
1,0.001 ETH,4.6000,6.6000,0
1,0.001 ETH,5.0000,6.6000,0
1,0.001 ETH,5.4000,6.6000,0
1,0.001 ETH,5.8000,6.6000,0
1,0.001 ETH,6.2000,6.6000,0
1,0.001 ETH,6.6000,6.6000,15
1,0.001 ETH,7.0000,6.6000,0
1,0.001 ETH,7.4000,6.6000,0
1,0.001 ETH,7.8000,6.6000,21
1,0.001 ETH,8.2000,6.6000,7
1,0.001 ETH,8.6000,6.6000,0
1,0.001 ETH,9.0000,6.6000,1
1,0.001 ETH,9.4000,6.6000,3
1,0.001 ETH,9.8000,6.6000,11
1,0.001 ETH,10.2000,6.6000,12
1,0.001 ETH,10.6000,6.6000,12
1,0.001 ETH,11.0000,6.6000,0
1,0.001 ETH,11.4000,6.6000,0
1,0.001 ETH,11.8000,6.6000,0
1,0.001 ETH,0.2000,7.0000,0
1,0.001 ETH,0.6000,7.0000,0
1,0.001 ETH,1.0000,7.0000,0
1,0.001 ETH,1.4000,7.0000,0
1,0.001 ETH,1.8000,7.0000,0
1,0.001 ETH,2.2000,7.0000,0
1,0.001 ETH,2.6000,7.0000,0
1,0.001 ETH,3.0000,7.0000,0
1,0.001 ETH,3.4000,7.0000,0
1,0.001 ETH,3.8000,7.0000,0
1,0.001 ETH,4.2000,7.0000,0
1,0.001 ETH,4.6000,7.0000,0
1,0.001 ETH,5.0000,7.0000,0
1,0.001 ETH,5.4000,7.0000,0
1,0.001 ETH,5.8000,7.0000,0
1,0.001 ETH,6.2000,7.0000,0
1,0.001 ETH,6.6000,7.0000,0
1,0.001 ETH,7.0000,7.0000,11
1,0.001 ETH,7.4000,7.0000,0
1,0.001 ETH,7.8000,7.0000,0
1,0.001 ETH,8.2000,7.0000,0
1,0.001 ETH,8.6000,7.0000,0
1,0.001 ETH,9.0000,7.0000,0
1,0.001 ETH,9.4000,7.0000,0
1,0.001 ETH,9.8000,7.0000,0
1,0.001 ETH,10.2000,7.0000,4
1,0.001 ETH,10.6000,7.0000,2
1,0.001 ETH,11.0000,7.0000,0
1,0.001 ETH,11.4000,7.0000,0
1,0.001 ETH,11.8000,7.0000,0
1,0.001 ETH,0.2000,7.4000,0
1,0.001 ETH,0.6000,7.4000,0
1,0.001 ETH,1.0000,7.4000,0
1,0.001 ETH,1.4000,7.4000,0
1,0.001 ETH,1.8000,7.4000,0
1,0.001 ETH,2.2000,7.4000,0
1,0.001 ETH,2.6000,7.4000,0
1,0.001 ETH,3.0000,7.4000,0
1,0.001 ETH,3.4000,7.4000,0
1,0.001 ETH,3.8000,7.4000,0
1,0.001 ETH,4.2000,7.4000,0
1,0.001 ETH,4.6000,7.4000,0
1,0.001 ETH,5.0000,7.4000,0
1,0.001 ETH,5.4000,7.4000,0
1,0.001 ETH,5.8000,7.4000,0
1,0.001 ETH,6.2000,7.4000,0
1,0.001 ETH,6.6000,7.4000,0
1,0.001 ETH,7.0000,7.4000,0
1,0.001 ETH,7.4000,7.4000,6
1,0.001 ETH,7.8000,7.4000,0
1,0.001 ETH,8.2000,7.4000,0
1,0.001 ETH,8.6000,7.4000,0
1,0.001 ETH,9.0000,7.4000,0
1,0.001 ETH,9.4000,7.4000,0
1,0.001 ETH,9.8000,7.4000,0
1,0.001 ETH,10.2000,7.4000,2
1,0.001 ETH,10.6000,7.4000,1
1,0.001 ETH,11.0000,7.4000,0
1,0.001 ETH,11.4000,7.4000,0
1,0.001 ETH,11.8000,7.4000,0
1,0.001 ETH,0.2000,7.8000,0
1,0.001 ETH,0.6000,7.8000,0
1,0.001 ETH,1.0000,7.8000,0
1,0.001 ETH,1.4000,7.8000,0
1,0.001 ETH,1.8000,7.8000,0
1,0.001 ETH,2.2000,7.8000,0
1,0.001 ETH,2.6000,7.8000,0
1,0.001 ETH,3.0000,7.8000,0
1,0.001 ETH,3.4000,7.8000,0
1,0.001 ETH,3.8000,7.8000,0
1,0.001 ETH,4.2000,7.8000,0
1,0.001 ETH,4.6000,7.8000,0
1,0.001 ETH,5.0000,7.8000,0
1,0.001 ETH,5.4000,7.8000,0
1,0.001 ETH,5.8000,7.8000,0
1,0.001 ETH,6.2000,7.8000,0
1,0.001 ETH,6.6000,7.8000,0
1,0.001 ETH,7.0000,7.8000,0
1,0.001 ETH,7.4000,7.8000,0
1,0.001 ETH,7.8000,7.8000,0
1,0.001 ETH,8.2000,7.8000,0
1,0.001 ETH,8.6000,7.8000,0
1,0.001 ETH,9.0000,7.8000,0
1,0.001 ETH,9.4000,7.8000,0
1,0.001 ETH,9.8000,7.8000,0
1,0.001 ETH,10.2000,7.8000,0
1,0.001 ETH,10.6000,7.8000,5
1,0.001 ETH,11.0000,7.8000,0
1,0.001 ETH,11.4000,7.8000,0
1,0.001 ETH,11.8000,7.8000,0
1,0.001 ETH,0.2000,8.2000,0
1,0.001 ETH,0.6000,8.2000,0
1,0.001 ETH,1.0000,8.2000,0
1,0.001 ETH,1.4000,8.2000,0
1,0.001 ETH,1.8000,8.2000,0
1,0.001 ETH,2.2000,8.2000,0
1,0.001 ETH,2.6000,8.2000,0
1,0.001 ETH,3.0000,8.2000,0
1,0.001 ETH,3.4000,8.2000,0
1,0.001 ETH,3.8000,8.2000,0
1,0.001 ETH,4.2000,8.2000,0
1,0.001 ETH,4.6000,8.2000,0
1,0.001 ETH,5.0000,8.2000,0
1,0.001 ETH,5.4000,8.2000,0
1,0.001 ETH,5.8000,8.2000,0
1,0.001 ETH,6.2000,8.2000,0
1,0.001 ETH,6.6000,8.2000,0
1,0.001 ETH,7.0000,8.2000,0
1,0.001 ETH,7.4000,8.2000,0
1,0.001 ETH,7.8000,8.2000,0
1,0.001 ETH,8.2000,8.2000,0
1,0.001 ETH,8.6000,8.2000,0
1,0.001 ETH,9.0000,8.2000,0
1,0.001 ETH,9.4000,8.2000,0
1,0.001 ETH,9.8000,8.2000,0
1,0.001 ETH,10.2000,8.2000,0
1,0.001 ETH,10.6000,8.2000,0
1,0.001 ETH,11.0000,8.2000,0
1,0.001 ETH,11.4000,8.2000,0
1,0.001 ETH,11.8000,8.2000,0
1,0.001 ETH,0.2000,8.6000,0
1,0.001 ETH,0.6000,8.6000,0
1,0.001 ETH,1.0000,8.6000,0
1,0.001 ETH,1.4000,8.6000,0
1,0.001 ETH,1.8000,8.6000,0
1,0.001 ETH,2.2000,8.6000,0
1,0.001 ETH,2.6000,8.6000,0
1,0.001 ETH,3.0000,8.6000,0
1,0.001 ETH,3.4000,8.6000,0
1,0.001 ETH,3.8000,8.6000,0
1,0.001 ETH,4.2000,8.6000,0
1,0.001 ETH,4.6000,8.6000,0
1,0.001 ETH,5.0000,8.6000,0
1,0.001 ETH,5.4000,8.6000,0
1,0.001 ETH,5.8000,8.6000,0
1,0.001 ETH,6.2000,8.6000,0
1,0.001 ETH,6.6000,8.6000,0
1,0.001 ETH,7.0000,8.6000,0
1,0.001 ETH,7.4000,8.6000,0
1,0.001 ETH,7.8000,8.6000,0
1,0.001 ETH,8.2000,8.6000,0
1,0.001 ETH,8.6000,8.6000,0
1,0.001 ETH,9.0000,8.6000,0
1,0.001 ETH,9.4000,8.6000,0
1,0.001 ETH,9.8000,8.6000,0
1,0.001 ETH,10.2000,8.6000,0
1,0.001 ETH,10.6000,8.6000,0
1,0.001 ETH,11.0000,8.6000,0
1,0.001 ETH,11.4000,8.6000,0
1,0.001 ETH,11.8000,8.6000,0
1,0.001 ETH,0.2000,9.0000,0
1,0.001 ETH,0.6000,9.0000,0
1,0.001 ETH,1.0000,9.0000,0
1,0.001 ETH,1.4000,9.0000,0
1,0.001 ETH,1.8000,9.0000,0
1,0.001 ETH,2.2000,9.0000,0
1,0.001 ETH,2.6000,9.0000,0
1,0.001 ETH,3.0000,9.0000,0
1,0.001 ETH,3.4000,9.0000,0
1,0.001 ETH,3.8000,9.0000,0
1,0.001 ETH,4.2000,9.0000,0
1,0.001 ETH,4.6000,9.0000,0
1,0.001 ETH,5.0000,9.0000,0
1,0.001 ETH,5.4000,9.0000,0
1,0.001 ETH,5.8000,9.0000,0
1,0.001 ETH,6.2000,9.0000,0
1,0.001 ETH,6.6000,9.0000,0
1,0.001 ETH,7.0000,9.0000,0
1,0.001 ETH,7.4000,9.0000,0
1,0.001 ETH,7.8000,9.0000,0
1,0.001 ETH,8.2000,9.0000,0
1,0.001 ETH,8.6000,9.0000,0
1,0.001 ETH,9.0000,9.0000,0
1,0.001 ETH,9.4000,9.0000,0
1,0.001 ETH,9.8000,9.0000,0
1,0.001 ETH,10.2000,9.0000,0
1,0.001 ETH,10.6000,9.0000,0
1,0.001 ETH,11.0000,9.0000,0
1,0.001 ETH,11.4000,9.0000,0
1,0.001 ETH,11.8000,9.0000,0
1,0.001 ETH,0.2000,9.4000,0
1,0.001 ETH,0.6000,9.4000,0
1,0.001 ETH,1.0000,9.4000,0
1,0.001 ETH,1.4000,9.4000,0
1,0.001 ETH,1.8000,9.4000,0
1,0.001 ETH,2.2000,9.4000,0
1,0.001 ETH,2.6000,9.4000,0
1,0.001 ETH,3.0000,9.4000,0
1,0.001 ETH,3.4000,9.4000,0
1,0.001 ETH,3.8000,9.4000,0
1,0.001 ETH,4.2000,9.4000,0
1,0.001 ETH,4.6000,9.4000,0
1,0.001 ETH,5.0000,9.4000,0
1,0.001 ETH,5.4000,9.4000,0
1,0.001 ETH,5.8000,9.4000,0
1,0.001 ETH,6.2000,9.4000,0
1,0.001 ETH,6.6000,9.4000,0
1,0.001 ETH,7.0000,9.4000,0
1,0.001 ETH,7.4000,9.4000,0
1,0.001 ETH,7.8000,9.4000,0
1,0.001 ETH,8.2000,9.4000,0
1,0.001 ETH,8.6000,9.4000,0
1,0.001 ETH,9.0000,9.4000,0
1,0.001 ETH,9.4000,9.4000,0
1,0.001 ETH,9.8000,9.4000,0
1,0.001 ETH,10.2000,9.4000,0
1,0.001 ETH,10.6000,9.4000,0
1,0.001 ETH,11.0000,9.4000,0
1,0.001 ETH,11.4000,9.4000,0
1,0.001 ETH,11.8000,9.4000,0
1,0.001 ETH,0.2000,9.8000,0
1,0.001 ETH,0.6000,9.8000,0
1,0.001 ETH,1.0000,9.8000,0
1,0.001 ETH,1.4000,9.8000,0
1,0.001 ETH,1.8000,9.8000,0
1,0.001 ETH,2.2000,9.8000,0
1,0.001 ETH,2.6000,9.8000,0
1,0.001 ETH,3.0000,9.8000,0
1,0.001 ETH,3.4000,9.8000,0
1,0.001 ETH,3.8000,9.8000,0
1,0.001 ETH,4.2000,9.8000,0
1,0.001 ETH,4.6000,9.8000,0
1,0.001 ETH,5.0000,9.8000,0
1,0.001 ETH,5.4000,9.8000,0
1,0.001 ETH,5.8000,9.8000,0
1,0.001 ETH,6.2000,9.8000,0
1,0.001 ETH,6.6000,9.8000,0
1,0.001 ETH,7.0000,9.8000,0
1,0.001 ETH,7.4000,9.8000,0
1,0.001 ETH,7.8000,9.8000,0
1,0.001 ETH,8.2000,9.8000,0
1,0.001 ETH,8.6000,9.8000,0
1,0.001 ETH,9.0000,9.8000,0
1,0.001 ETH,9.4000,9.8000,0
1,0.001 ETH,9.8000,9.8000,0
1,0.001 ETH,10.2000,9.8000,0
1,0.001 ETH,10.6000,9.8000,0
1,0.001 ETH,11.0000,9.8000,0
1,0.001 ETH,11.4000,9.8000,0
1,0.001 ETH,11.8000,9.8000,0
1,0.001 ETH,0.2000,10.2000,0
1,0.001 ETH,0.6000,10.2000,0
1,0.001 ETH,1.0000,10.2000,0
1,0.001 ETH,1.4000,10.2000,0
1,0.001 ETH,1.8000,10.2000,0
1,0.001 ETH,2.2000,10.2000,0
1,0.001 ETH,2.6000,10.2000,0
1,0.001 ETH,3.0000,10.2000,0
1,0.001 ETH,3.4000,10.2000,0
1,0.001 ETH,3.8000,10.2000,0
1,0.001 ETH,4.2000,10.2000,0
1,0.001 ETH,4.6000,10.2000,0
1,0.001 ETH,5.0000,10.2000,0
1,0.001 ETH,5.4000,10.2000,0
1,0.001 ETH,5.8000,10.2000,0
1,0.001 ETH,6.2000,10.2000,0
1,0.001 ETH,6.6000,10.2000,0
1,0.001 ETH,7.0000,10.2000,0
1,0.001 ETH,7.4000,10.2000,0
1,0.001 ETH,7.8000,10.2000,0
1,0.001 ETH,8.2000,10.2000,0
1,0.001 ETH,8.6000,10.2000,0
1,0.001 ETH,9.0000,10.2000,0
1,0.001 ETH,9.4000,10.2000,0
1,0.001 ETH,9.8000,10.2000,0
1,0.001 ETH,10.2000,10.2000,0
1,0.001 ETH,10.6000,10.2000,0
1,0.001 ETH,11.0000,10.2000,0
1,0.001 ETH,11.4000,10.2000,0
1,0.001 ETH,11.8000,10.2000,0
1,0.001 ETH,0.2000,10.6000,0
1,0.001 ETH,0.6000,10.6000,0
1,0.001 ETH,1.0000,10.6000,0
1,0.001 ETH,1.4000,10.6000,0
1,0.001 ETH,1.8000,10.6000,0
1,0.001 ETH,2.2000,10.6000,0
1,0.001 ETH,2.6000,10.6000,0
1,0.001 ETH,3.0000,10.6000,0
1,0.001 ETH,3.4000,10.6000,0
1,0.001 ETH,3.8000,10.6000,0
1,0.001 ETH,4.2000,10.6000,0
1,0.001 ETH,4.6000,10.6000,0
1,0.001 ETH,5.0000,10.6000,0
1,0.001 ETH,5.4000,10.6000,0
1,0.001 ETH,5.8000,10.6000,0
1,0.001 ETH,6.2000,10.6000,0
1,0.001 ETH,6.6000,10.6000,0
1,0.001 ETH,7.0000,10.6000,0
1,0.001 ETH,7.4000,10.6000,0
1,0.001 ETH,7.8000,10.6000,0
1,0.001 ETH,8.2000,10.6000,0
1,0.001 ETH,8.6000,10.6000,0
1,0.001 ETH,9.0000,10.6000,0
1,0.001 ETH,9.4000,10.6000,0
1,0.001 ETH,9.8000,10.6000,0
1,0.001 ETH,10.2000,10.6000,0
1,0.001 ETH,10.6000,10.6000,0
1,0.001 ETH,11.0000,10.6000,0
1,0.001 ETH,11.4000,10.6000,0
1,0.001 ETH,11.8000,10.6000,0
1,0.001 ETH,0.2000,11.0000,0
1,0.001 ETH,0.6000,11.0000,0
1,0.001 ETH,1.0000,11.0000,0
1,0.001 ETH,1.4000,11.0000,0
1,0.001 ETH,1.8000,11.0000,0
1,0.001 ETH,2.2000,11.0000,0
1,0.001 ETH,2.6000,11.0000,0
1,0.001 ETH,3.0000,11.0000,0
1,0.001 ETH,3.4000,11.0000,0
1,0.001 ETH,3.8000,11.0000,0
1,0.001 ETH,4.2000,11.0000,0
1,0.001 ETH,4.6000,11.0000,0
1,0.001 ETH,5.0000,11.0000,0
1,0.001 ETH,5.4000,11.0000,0
1,0.001 ETH,5.8000,11.0000,0
1,0.001 ETH,6.2000,11.0000,0
1,0.001 ETH,6.6000,11.0000,0
1,0.001 ETH,7.0000,11.0000,0
1,0.001 ETH,7.4000,11.0000,0
1,0.001 ETH,7.8000,11.0000,0
1,0.001 ETH,8.2000,11.0000,0
1,0.001 ETH,8.6000,11.0000,0
1,0.001 ETH,9.0000,11.0000,0
1,0.001 ETH,9.4000,11.0000,0
1,0.001 ETH,9.8000,11.0000,0
1,0.001 ETH,10.2000,11.0000,0
1,0.001 ETH,10.6000,11.0000,0
1,0.001 ETH,11.0000,11.0000,0
1,0.001 ETH,11.4000,11.0000,0
1,0.001 ETH,11.8000,11.0000,0
1,0.001 ETH,0.2000,11.4000,0
1,0.001 ETH,0.6000,11.4000,0
1,0.001 ETH,1.0000,11.4000,0
1,0.001 ETH,1.4000,11.4000,0
1,0.001 ETH,1.8000,11.4000,0
1,0.001 ETH,2.2000,11.4000,0
1,0.001 ETH,2.6000,11.4000,0
1,0.001 ETH,3.0000,11.4000,0
1,0.001 ETH,3.4000,11.4000,0
1,0.001 ETH,3.8000,11.4000,0
1,0.001 ETH,4.2000,11.4000,0
1,0.001 ETH,4.6000,11.4000,0
1,0.001 ETH,5.0000,11.4000,0
1,0.001 ETH,5.4000,11.4000,0
1,0.001 ETH,5.8000,11.4000,0
1,0.001 ETH,6.2000,11.4000,0
1,0.001 ETH,6.6000,11.4000,0
1,0.001 ETH,7.0000,11.4000,0
1,0.001 ETH,7.4000,11.4000,0
1,0.001 ETH,7.8000,11.4000,0
1,0.001 ETH,8.2000,11.4000,0
1,0.001 ETH,8.6000,11.4000,0
1,0.001 ETH,9.0000,11.4000,0
1,0.001 ETH,9.4000,11.4000,0
1,0.001 ETH,9.8000,11.4000,0
1,0.001 ETH,10.2000,11.4000,0
1,0.001 ETH,10.6000,11.4000,0
1,0.001 ETH,11.0000,11.4000,0
1,0.001 ETH,11.4000,11.4000,0
1,0.001 ETH,11.8000,11.4000,0
1,0.001 ETH,0.2000,11.8000,0
1,0.001 ETH,0.6000,11.8000,0
1,0.001 ETH,1.0000,11.8000,0
1,0.001 ETH,1.4000,11.8000,0
1,0.001 ETH,1.8000,11.8000,0
1,0.001 ETH,2.2000,11.8000,0
1,0.001 ETH,2.6000,11.8000,0
1,0.001 ETH,3.0000,11.8000,0
1,0.001 ETH,3.4000,11.8000,0
1,0.001 ETH,3.8000,11.8000,0
1,0.001 ETH,4.2000,11.8000,0
1,0.001 ETH,4.6000,11.8000,0
1,0.001 ETH,5.0000,11.8000,0
1,0.001 ETH,5.4000,11.8000,0
1,0.001 ETH,5.8000,11.8000,0
1,0.001 ETH,6.2000,11.8000,0
1,0.001 ETH,6.6000,11.8000,0
1,0.001 ETH,7.0000,11.8000,0
1,0.001 ETH,7.4000,11.8000,0
1,0.001 ETH,7.8000,11.8000,0
1,0.001 ETH,8.2000,11.8000,0
1,0.001 ETH,8.6000,11.8000,0
1,0.001 ETH,9.0000,11.8000,0
1,0.001 ETH,9.4000,11.8000,0
1,0.001 ETH,9.8000,11.8000,0
1,0.001 ETH,10.2000,11.8000,0
1,0.001 ETH,10.6000,11.8000,0
1,0.001 ETH,11.0000,11.8000,0
1,0.001 ETH,11.4000,11.8000,0
1,0.001 ETH,11.8000,11.8000,0
2,0.0001 ETH,0.2000,0.2000,10
2,0.0001 ETH,0.6000,0.2000,0
2,0.0001 ETH,1.0000,0.2000,2
2,0.0001 ETH,1.4000,0.2000,7
2,0.0001 ETH,1.8000,0.2000,0
2,0.0001 ETH,2.2000,0.2000,7
2,0.0001 ETH,2.6000,0.2000,2
2,0.0001 ETH,3.0000,0.2000,10
2,0.0001 ETH,3.4000,0.2000,2
2,0.0001 ETH,3.8000,0.2000,3
2,0.0001 ETH,4.2000,0.2000,0
2,0.0001 ETH,4.6000,0.2000,0
2,0.0001 ETH,5.0000,0.2000,1
2,0.0001 ETH,5.4000,0.2000,0
2,0.0001 ETH,5.8000,0.2000,0
2,0.0001 ETH,6.2000,0.2000,0
2,0.0001 ETH,6.6000,0.2000,0
2,0.0001 ETH,7.0000,0.2000,0
2,0.0001 ETH,7.4000,0.2000,0
2,0.0001 ETH,7.8000,0.2000,0
2,0.0001 ETH,8.2000,0.2000,0
2,0.0001 ETH,8.6000,0.2000,0
2,0.0001 ETH,9.0000,0.2000,0
2,0.0001 ETH,9.4000,0.2000,0
2,0.0001 ETH,9.8000,0.2000,0
2,0.0001 ETH,10.2000,0.2000,0
2,0.0001 ETH,10.6000,0.2000,0
2,0.0001 ETH,11.0000,0.2000,0
2,0.0001 ETH,11.4000,0.2000,0
2,0.0001 ETH,11.8000,0.2000,0
2,0.0001 ETH,0.2000,0.6000,0
2,0.0001 ETH,0.6000,0.6000,0
2,0.0001 ETH,1.0000,0.6000,0
2,0.0001 ETH,1.4000,0.6000,0
2,0.0001 ETH,1.8000,0.6000,0
2,0.0001 ETH,2.2000,0.6000,0
2,0.0001 ETH,2.6000,0.6000,0
2,0.0001 ETH,3.0000,0.6000,0
2,0.0001 ETH,3.4000,0.6000,0
2,0.0001 ETH,3.8000,0.6000,0
2,0.0001 ETH,4.2000,0.6000,0
2,0.0001 ETH,4.6000,0.6000,0
2,0.0001 ETH,5.0000,0.6000,0
2,0.0001 ETH,5.4000,0.6000,0
2,0.0001 ETH,5.8000,0.6000,0
2,0.0001 ETH,6.2000,0.6000,0
2,0.0001 ETH,6.6000,0.6000,0
2,0.0001 ETH,7.0000,0.6000,0
2,0.0001 ETH,7.4000,0.6000,0
2,0.0001 ETH,7.8000,0.6000,0
2,0.0001 ETH,8.2000,0.6000,0
2,0.0001 ETH,8.6000,0.6000,0
2,0.0001 ETH,9.0000,0.6000,0
2,0.0001 ETH,9.4000,0.6000,0
2,0.0001 ETH,9.8000,0.6000,0
2,0.0001 ETH,10.2000,0.6000,0
2,0.0001 ETH,10.6000,0.6000,0
2,0.0001 ETH,11.0000,0.6000,0
2,0.0001 ETH,11.4000,0.6000,0
2,0.0001 ETH,11.8000,0.6000,0
2,0.0001 ETH,0.2000,1.0000,0
2,0.0001 ETH,0.6000,1.0000,0
2,0.0001 ETH,1.0000,1.0000,24
2,0.0001 ETH,1.4000,1.0000,2
2,0.0001 ETH,1.8000,1.0000,0
2,0.0001 ETH,2.2000,1.0000,7
2,0.0001 ETH,2.6000,1.0000,1
2,0.0001 ETH,3.0000,1.0000,9
2,0.0001 ETH,3.4000,1.0000,3
2,0.0001 ETH,3.8000,1.0000,10
2,0.0001 ETH,4.2000,1.0000,3
2,0.0001 ETH,4.6000,1.0000,2
2,0.0001 ETH,5.0000,1.0000,0
2,0.0001 ETH,5.4000,1.0000,0
2,0.0001 ETH,5.8000,1.0000,0
2,0.0001 ETH,6.2000,1.0000,0
2,0.0001 ETH,6.6000,1.0000,0
2,0.0001 ETH,7.0000,1.0000,0
2,0.0001 ETH,7.4000,1.0000,0
2,0.0001 ETH,7.8000,1.0000,0
2,0.0001 ETH,8.2000,1.0000,0
2,0.0001 ETH,8.6000,1.0000,0
2,0.0001 ETH,9.0000,1.0000,0
2,0.0001 ETH,9.4000,1.0000,0
2,0.0001 ETH,9.8000,1.0000,0
2,0.0001 ETH,10.2000,1.0000,0
2,0.0001 ETH,10.6000,1.0000,0
2,0.0001 ETH,11.0000,1.0000,0
2,0.0001 ETH,11.4000,1.0000,0
2,0.0001 ETH,11.8000,1.0000,0
2,0.0001 ETH,0.2000,1.4000,0
2,0.0001 ETH,0.6000,1.4000,0
2,0.0001 ETH,1.0000,1.4000,0
2,0.0001 ETH,1.4000,1.4000,23
2,0.0001 ETH,1.8000,1.4000,0
2,0.0001 ETH,2.2000,1.4000,10
2,0.0001 ETH,2.6000,1.4000,5
2,0.0001 ETH,3.0000,1.4000,7
2,0.0001 ETH,3.4000,1.4000,4
2,0.0001 ETH,3.8000,1.4000,5
2,0.0001 ETH,4.2000,1.4000,4
2,0.0001 ETH,4.6000,1.4000,2
2,0.0001 ETH,5.0000,1.4000,5
2,0.0001 ETH,5.4000,1.4000,0
2,0.0001 ETH,5.8000,1.4000,0
2,0.0001 ETH,6.2000,1.4000,0
2,0.0001 ETH,6.6000,1.4000,0
2,0.0001 ETH,7.0000,1.4000,0
2,0.0001 ETH,7.4000,1.4000,0
2,0.0001 ETH,7.8000,1.4000,0
2,0.0001 ETH,8.2000,1.4000,0
2,0.0001 ETH,8.6000,1.4000,0
2,0.0001 ETH,9.0000,1.4000,0
2,0.0001 ETH,9.4000,1.4000,0
2,0.0001 ETH,9.8000,1.4000,0
2,0.0001 ETH,10.2000,1.4000,0
2,0.0001 ETH,10.6000,1.4000,0
2,0.0001 ETH,11.0000,1.4000,0
2,0.0001 ETH,11.4000,1.4000,0
2,0.0001 ETH,11.8000,1.4000,0
2,0.0001 ETH,0.2000,1.8000,0
2,0.0001 ETH,0.6000,1.8000,0
2,0.0001 ETH,1.0000,1.8000,0
2,0.0001 ETH,1.4000,1.8000,0
2,0.0001 ETH,1.8000,1.8000,0
2,0.0001 ETH,2.2000,1.8000,8
2,0.0001 ETH,2.6000,1.8000,3
2,0.0001 ETH,3.0000,1.8000,4
2,0.0001 ETH,3.4000,1.8000,2
2,0.0001 ETH,3.8000,1.8000,1
2,0.0001 ETH,4.2000,1.8000,1
2,0.0001 ETH,4.6000,1.8000,0
2,0.0001 ETH,5.0000,1.8000,0
2,0.0001 ETH,5.4000,1.8000,0
2,0.0001 ETH,5.8000,1.8000,0
2,0.0001 ETH,6.2000,1.8000,0
2,0.0001 ETH,6.6000,1.8000,0
2,0.0001 ETH,7.0000,1.8000,0
2,0.0001 ETH,7.4000,1.8000,0
2,0.0001 ETH,7.8000,1.8000,0
2,0.0001 ETH,8.2000,1.8000,0
2,0.0001 ETH,8.6000,1.8000,0
2,0.0001 ETH,9.0000,1.8000,0
2,0.0001 ETH,9.4000,1.8000,0
2,0.0001 ETH,9.8000,1.8000,0
2,0.0001 ETH,10.2000,1.8000,0
2,0.0001 ETH,10.6000,1.8000,0
2,0.0001 ETH,11.0000,1.8000,0
2,0.0001 ETH,11.4000,1.8000,0
2,0.0001 ETH,11.8000,1.8000,0
2,0.0001 ETH,0.2000,2.2000,0
2,0.0001 ETH,0.6000,2.2000,0
2,0.0001 ETH,1.0000,2.2000,0
2,0.0001 ETH,1.4000,2.2000,0
2,0.0001 ETH,1.8000,2.2000,0
2,0.0001 ETH,2.2000,2.2000,67
2,0.0001 ETH,2.6000,2.2000,3
2,0.0001 ETH,3.0000,2.2000,12
2,0.0001 ETH,3.4000,2.2000,11
2,0.0001 ETH,3.8000,2.2000,13
2,0.0001 ETH,4.2000,2.2000,13
2,0.0001 ETH,4.6000,2.2000,5
2,0.0001 ETH,5.0000,2.2000,2
2,0.0001 ETH,5.4000,2.2000,0
2,0.0001 ETH,5.8000,2.2000,0
2,0.0001 ETH,6.2000,2.2000,0
2,0.0001 ETH,6.6000,2.2000,0
2,0.0001 ETH,7.0000,2.2000,0
2,0.0001 ETH,7.4000,2.2000,0
2,0.0001 ETH,7.8000,2.2000,0
2,0.0001 ETH,8.2000,2.2000,0
2,0.0001 ETH,8.6000,2.2000,0
2,0.0001 ETH,9.0000,2.2000,0
2,0.0001 ETH,9.4000,2.2000,0
2,0.0001 ETH,9.8000,2.2000,0
2,0.0001 ETH,10.2000,2.2000,0
2,0.0001 ETH,10.6000,2.2000,0
2,0.0001 ETH,11.0000,2.2000,0
2,0.0001 ETH,11.4000,2.2000,0
2,0.0001 ETH,11.8000,2.2000,0
2,0.0001 ETH,0.2000,2.6000,0
2,0.0001 ETH,0.6000,2.6000,0
2,0.0001 ETH,1.0000,2.6000,0
2,0.0001 ETH,1.4000,2.6000,0
2,0.0001 ETH,1.8000,2.6000,0
2,0.0001 ETH,2.2000,2.6000,0
2,0.0001 ETH,2.6000,2.6000,47
2,0.0001 ETH,3.0000,2.6000,41
2,0.0001 ETH,3.4000,2.6000,22
2,0.0001 ETH,3.8000,2.6000,12
2,0.0001 ETH,4.2000,2.6000,15
2,0.0001 ETH,4.6000,2.6000,4
2,0.0001 ETH,5.0000,2.6000,2
2,0.0001 ETH,5.4000,2.6000,0
2,0.0001 ETH,5.8000,2.6000,0
2,0.0001 ETH,6.2000,2.6000,0
2,0.0001 ETH,6.6000,2.6000,0
2,0.0001 ETH,7.0000,2.6000,0
2,0.0001 ETH,7.4000,2.6000,0
2,0.0001 ETH,7.8000,2.6000,0
2,0.0001 ETH,8.2000,2.6000,0
2,0.0001 ETH,8.6000,2.6000,0
2,0.0001 ETH,9.0000,2.6000,0
2,0.0001 ETH,9.4000,2.6000,0
2,0.0001 ETH,9.8000,2.6000,0
2,0.0001 ETH,10.2000,2.6000,0
2,0.0001 ETH,10.6000,2.6000,0
2,0.0001 ETH,11.0000,2.6000,0
2,0.0001 ETH,11.4000,2.6000,0
2,0.0001 ETH,11.8000,2.6000,0
2,0.0001 ETH,0.2000,3.0000,0
2,0.0001 ETH,0.6000,3.0000,0
2,0.0001 ETH,1.0000,3.0000,0
2,0.0001 ETH,1.4000,3.0000,0
2,0.0001 ETH,1.8000,3.0000,0
2,0.0001 ETH,2.2000,3.0000,0
2,0.0001 ETH,2.6000,3.0000,0
2,0.0001 ETH,3.0000,3.0000,166
2,0.0001 ETH,3.4000,3.0000,73
2,0.0001 ETH,3.8000,3.0000,27
2,0.0001 ETH,4.2000,3.0000,46
2,0.0001 ETH,4.6000,3.0000,22
2,0.0001 ETH,5.0000,3.0000,2
2,0.0001 ETH,5.4000,3.0000,0
2,0.0001 ETH,5.8000,3.0000,0
2,0.0001 ETH,6.2000,3.0000,0
2,0.0001 ETH,6.6000,3.0000,0
2,0.0001 ETH,7.0000,3.0000,0
2,0.0001 ETH,7.4000,3.0000,0
2,0.0001 ETH,7.8000,3.0000,0
2,0.0001 ETH,8.2000,3.0000,0
2,0.0001 ETH,8.6000,3.0000,0
2,0.0001 ETH,9.0000,3.0000,0
2,0.0001 ETH,9.4000,3.0000,0
2,0.0001 ETH,9.8000,3.0000,0
2,0.0001 ETH,10.2000,3.0000,0
2,0.0001 ETH,10.6000,3.0000,0
2,0.0001 ETH,11.0000,3.0000,0
2,0.0001 ETH,11.4000,3.0000,0
2,0.0001 ETH,11.8000,3.0000,0
2,0.0001 ETH,0.2000,3.4000,0
2,0.0001 ETH,0.6000,3.4000,0
2,0.0001 ETH,1.0000,3.4000,0
2,0.0001 ETH,1.4000,3.4000,0
2,0.0001 ETH,1.8000,3.4000,0
2,0.0001 ETH,2.2000,3.4000,0
2,0.0001 ETH,2.6000,3.4000,0
2,0.0001 ETH,3.0000,3.4000,0
2,0.0001 ETH,3.4000,3.4000,100
2,0.0001 ETH,3.8000,3.4000,104
2,0.0001 ETH,4.2000,3.4000,65
2,0.0001 ETH,4.6000,3.4000,31
2,0.0001 ETH,5.0000,3.4000,14
2,0.0001 ETH,5.4000,3.4000,1
2,0.0001 ETH,5.8000,3.4000,0
2,0.0001 ETH,6.2000,3.4000,0
2,0.0001 ETH,6.6000,3.4000,0
2,0.0001 ETH,7.0000,3.4000,0
2,0.0001 ETH,7.4000,3.4000,0
2,0.0001 ETH,7.8000,3.4000,0
2,0.0001 ETH,8.2000,3.4000,0
2,0.0001 ETH,8.6000,3.4000,0
2,0.0001 ETH,9.0000,3.4000,0
2,0.0001 ETH,9.4000,3.4000,0
2,0.0001 ETH,9.8000,3.4000,0
2,0.0001 ETH,10.2000,3.4000,0
2,0.0001 ETH,10.6000,3.4000,0
2,0.0001 ETH,11.0000,3.4000,0
2,0.0001 ETH,11.4000,3.4000,0
2,0.0001 ETH,11.8000,3.4000,0
2,0.0001 ETH,0.2000,3.8000,0
2,0.0001 ETH,0.6000,3.8000,0
2,0.0001 ETH,1.0000,3.8000,0
2,0.0001 ETH,1.4000,3.8000,0
2,0.0001 ETH,1.8000,3.8000,0
2,0.0001 ETH,2.2000,3.8000,0
2,0.0001 ETH,2.6000,3.8000,0
2,0.0001 ETH,3.0000,3.8000,0
2,0.0001 ETH,3.4000,3.8000,0
2,0.0001 ETH,3.8000,3.8000,9
2,0.0001 ETH,4.2000,3.8000,151
2,0.0001 ETH,4.6000,3.8000,225
2,0.0001 ETH,5.0000,3.8000,65
2,0.0001 ETH,5.4000,3.8000,5
2,0.0001 ETH,5.8000,3.8000,0
2,0.0001 ETH,6.2000,3.8000,0
2,0.0001 ETH,6.6000,3.8000,0
2,0.0001 ETH,7.0000,3.8000,0
2,0.0001 ETH,7.4000,3.8000,1
2,0.0001 ETH,7.8000,3.8000,0
2,0.0001 ETH,8.2000,3.8000,0
2,0.0001 ETH,8.6000,3.8000,0
2,0.0001 ETH,9.0000,3.8000,0
2,0.0001 ETH,9.4000,3.8000,0
2,0.0001 ETH,9.8000,3.8000,0
2,0.0001 ETH,10.2000,3.8000,0
2,0.0001 ETH,10.6000,3.8000,0
2,0.0001 ETH,11.0000,3.8000,0
2,0.0001 ETH,11.4000,3.8000,0
2,0.0001 ETH,11.8000,3.8000,0
2,0.0001 ETH,0.2000,4.2000,0
2,0.0001 ETH,0.6000,4.2000,0
2,0.0001 ETH,1.0000,4.2000,0
2,0.0001 ETH,1.4000,4.2000,0
2,0.0001 ETH,1.8000,4.2000,0
2,0.0001 ETH,2.2000,4.2000,0
2,0.0001 ETH,2.6000,4.2000,0
2,0.0001 ETH,3.0000,4.2000,0
2,0.0001 ETH,3.4000,4.2000,0
2,0.0001 ETH,3.8000,4.2000,0
2,0.0001 ETH,4.2000,4.2000,3
2,0.0001 ETH,4.6000,4.2000,120
2,0.0001 ETH,5.0000,4.2000,438
2,0.0001 ETH,5.4000,4.2000,306
2,0.0001 ETH,5.8000,4.2000,184
2,0.0001 ETH,6.2000,4.2000,293
2,0.0001 ETH,6.6000,4.2000,362
2,0.0001 ETH,7.0000,4.2000,449
2,0.0001 ETH,7.4000,4.2000,634
2,0.0001 ETH,7.8000,4.2000,762
2,0.0001 ETH,8.2000,4.2000,779
2,0.0001 ETH,8.6000,4.2000,695
2,0.0001 ETH,9.0000,4.2000,484
2,0.0001 ETH,9.4000,4.2000,322
2,0.0001 ETH,9.8000,4.2000,136
2,0.0001 ETH,10.2000,4.2000,54
2,0.0001 ETH,10.6000,4.2000,1
2,0.0001 ETH,11.0000,4.2000,0
2,0.0001 ETH,11.4000,4.2000,0
2,0.0001 ETH,11.8000,4.2000,0
2,0.0001 ETH,0.2000,4.6000,0
2,0.0001 ETH,0.6000,4.6000,0
2,0.0001 ETH,1.0000,4.6000,0
2,0.0001 ETH,1.4000,4.6000,0
2,0.0001 ETH,1.8000,4.6000,0
2,0.0001 ETH,2.2000,4.6000,0
2,0.0001 ETH,2.6000,4.6000,0
2,0.0001 ETH,3.0000,4.6000,0
2,0.0001 ETH,3.4000,4.6000,0
2,0.0001 ETH,3.8000,4.6000,0
2,0.0001 ETH,4.2000,4.6000,0
2,0.0001 ETH,4.6000,4.6000,2
2,0.0001 ETH,5.0000,4.6000,46
2,0.0001 ETH,5.4000,4.6000,508
2,0.0001 ETH,5.8000,4.6000,676
2,0.0001 ETH,6.2000,4.6000,816
2,0.0001 ETH,6.6000,4.6000,1067
2,0.0001 ETH,7.0000,4.6000,1415
2,0.0001 ETH,7.4000,4.6000,1435
2,0.0001 ETH,7.8000,4.6000,1420
2,0.0001 ETH,8.2000,4.6000,1687
2,0.0001 ETH,8.6000,4.6000,1795
2,0.0001 ETH,9.0000,4.6000,1688
2,0.0001 ETH,9.4000,4.6000,1163
2,0.0001 ETH,9.8000,4.6000,448
2,0.0001 ETH,10.2000,4.6000,274
2,0.0001 ETH,10.6000,4.6000,32
2,0.0001 ETH,11.0000,4.6000,0
2,0.0001 ETH,11.4000,4.6000,0
2,0.0001 ETH,11.8000,4.6000,0
2,0.0001 ETH,0.2000,5.0000,0
2,0.0001 ETH,0.6000,5.0000,0
2,0.0001 ETH,1.0000,5.0000,0
2,0.0001 ETH,1.4000,5.0000,0
2,0.0001 ETH,1.8000,5.0000,0
2,0.0001 ETH,2.2000,5.0000,0
2,0.0001 ETH,2.6000,5.0000,0
2,0.0001 ETH,3.0000,5.0000,0
2,0.0001 ETH,3.4000,5.0000,0
2,0.0001 ETH,3.8000,5.0000,0
2,0.0001 ETH,4.2000,5.0000,0
2,0.0001 ETH,4.6000,5.0000,0
2,0.0001 ETH,5.0000,5.0000,0
2,0.0001 ETH,5.4000,5.0000,5
2,0.0001 ETH,5.8000,5.0000,83
2,0.0001 ETH,6.2000,5.0000,169
2,0.0001 ETH,6.6000,5.0000,381
2,0.0001 ETH,7.0000,5.0000,629
2,0.0001 ETH,7.4000,5.0000,780
2,0.0001 ETH,7.8000,5.0000,943
2,0.0001 ETH,8.2000,5.0000,1055
2,0.0001 ETH,8.6000,5.0000,1500
2,0.0001 ETH,9.0000,5.0000,1823
2,0.0001 ETH,9.4000,5.0000,1592
2,0.0001 ETH,9.8000,5.0000,819
2,0.0001 ETH,10.2000,5.0000,380
2,0.0001 ETH,10.6000,5.0000,86
2,0.0001 ETH,11.0000,5.0000,0
2,0.0001 ETH,11.4000,5.0000,0
2,0.0001 ETH,11.8000,5.0000,0
2,0.0001 ETH,0.2000,5.4000,0
2,0.0001 ETH,0.6000,5.4000,0
2,0.0001 ETH,1.0000,5.4000,0
2,0.0001 ETH,1.4000,5.4000,0
2,0.0001 ETH,1.8000,5.4000,0
2,0.0001 ETH,2.2000,5.4000,0
2,0.0001 ETH,2.6000,5.4000,0
2,0.0001 ETH,3.0000,5.4000,0
2,0.0001 ETH,3.4000,5.4000,0
2,0.0001 ETH,3.8000,5.4000,0
2,0.0001 ETH,4.2000,5.4000,0
2,0.0001 ETH,4.6000,5.4000,0
2,0.0001 ETH,5.0000,5.4000,0
2,0.0001 ETH,5.4000,5.4000,0
2,0.0001 ETH,5.8000,5.4000,0
2,0.0001 ETH,6.2000,5.4000,0
2,0.0001 ETH,6.6000,5.4000,1
2,0.0001 ETH,7.0000,5.4000,15
2,0.0001 ETH,7.4000,5.4000,41
2,0.0001 ETH,7.8000,5.4000,129
2,0.0001 ETH,8.2000,5.4000,166
2,0.0001 ETH,8.6000,5.4000,323
2,0.0001 ETH,9.0000,5.4000,822
2,0.0001 ETH,9.4000,5.4000,860
2,0.0001 ETH,9.8000,5.4000,755
2,0.0001 ETH,10.2000,5.4000,321
2,0.0001 ETH,10.6000,5.4000,105
2,0.0001 ETH,11.0000,5.4000,0
2,0.0001 ETH,11.4000,5.4000,0
2,0.0001 ETH,11.8000,5.4000,0
2,0.0001 ETH,0.2000,5.8000,0
2,0.0001 ETH,0.6000,5.8000,0
2,0.0001 ETH,1.0000,5.8000,0
2,0.0001 ETH,1.4000,5.8000,0
2,0.0001 ETH,1.8000,5.8000,0
2,0.0001 ETH,2.2000,5.8000,0
2,0.0001 ETH,2.6000,5.8000,0
2,0.0001 ETH,3.0000,5.8000,0
2,0.0001 ETH,3.4000,5.8000,0
2,0.0001 ETH,3.8000,5.8000,0
2,0.0001 ETH,4.2000,5.8000,0
2,0.0001 ETH,4.6000,5.8000,0
2,0.0001 ETH,5.0000,5.8000,0
2,0.0001 ETH,5.4000,5.8000,0
2,0.0001 ETH,5.8000,5.8000,0
2,0.0001 ETH,6.2000,5.8000,2
2,0.0001 ETH,6.6000,5.8000,1
2,0.0001 ETH,7.0000,5.8000,2
2,0.0001 ETH,7.4000,5.8000,0
2,0.0001 ETH,7.8000,5.8000,10
2,0.0001 ETH,8.2000,5.8000,11
2,0.0001 ETH,8.6000,5.8000,21
2,0.0001 ETH,9.0000,5.8000,106
2,0.0001 ETH,9.4000,5.8000,243
2,0.0001 ETH,9.8000,5.8000,321
2,0.0001 ETH,10.2000,5.8000,233
2,0.0001 ETH,10.6000,5.8000,67
2,0.0001 ETH,11.0000,5.8000,0
2,0.0001 ETH,11.4000,5.8000,0
2,0.0001 ETH,11.8000,5.8000,0
2,0.0001 ETH,0.2000,6.2000,0
2,0.0001 ETH,0.6000,6.2000,0
2,0.0001 ETH,1.0000,6.2000,0
2,0.0001 ETH,1.4000,6.2000,0
2,0.0001 ETH,1.8000,6.2000,0
2,0.0001 ETH,2.2000,6.2000,0
2,0.0001 ETH,2.6000,6.2000,0
2,0.0001 ETH,3.0000,6.2000,0
2,0.0001 ETH,3.4000,6.2000,0
2,0.0001 ETH,3.8000,6.2000,0
2,0.0001 ETH,4.2000,6.2000,0
2,0.0001 ETH,4.6000,6.2000,0
2,0.0001 ETH,5.0000,6.2000,0
2,0.0001 ETH,5.4000,6.2000,0
2,0.0001 ETH,5.8000,6.2000,0
2,0.0001 ETH,6.2000,6.2000,1
2,0.0001 ETH,6.6000,6.2000,0
2,0.0001 ETH,7.0000,6.2000,0
2,0.0001 ETH,7.4000,6.2000,0
2,0.0001 ETH,7.8000,6.2000,1
2,0.0001 ETH,8.2000,6.2000,0
2,0.0001 ETH,8.6000,6.2000,4
2,0.0001 ETH,9.0000,6.2000,18
2,0.0001 ETH,9.4000,6.2000,39
2,0.0001 ETH,9.8000,6.2000,105
2,0.0001 ETH,10.2000,6.2000,66
2,0.0001 ETH,10.6000,6.2000,27
2,0.0001 ETH,11.0000,6.2000,0
2,0.0001 ETH,11.4000,6.2000,0
2,0.0001 ETH,11.8000,6.2000,0
2,0.0001 ETH,0.2000,6.6000,0
2,0.0001 ETH,0.6000,6.6000,0
2,0.0001 ETH,1.0000,6.6000,0
2,0.0001 ETH,1.4000,6.6000,0
2,0.0001 ETH,1.8000,6.6000,0
2,0.0001 ETH,2.2000,6.6000,0
2,0.0001 ETH,2.6000,6.6000,0
2,0.0001 ETH,3.0000,6.6000,0
2,0.0001 ETH,3.4000,6.6000,0
2,0.0001 ETH,3.8000,6.6000,0
2,0.0001 ETH,4.2000,6.6000,0
2,0.0001 ETH,4.6000,6.6000,0
2,0.0001 ETH,5.0000,6.6000,0
2,0.0001 ETH,5.4000,6.6000,0
2,0.0001 ETH,5.8000,6.6000,0
2,0.0001 ETH,6.2000,6.6000,0
2,0.0001 ETH,6.6000,6.6000,0
2,0.0001 ETH,7.0000,6.6000,0
2,0.0001 ETH,7.4000,6.6000,0
2,0.0001 ETH,7.8000,6.6000,0
2,0.0001 ETH,8.2000,6.6000,0
2,0.0001 ETH,8.6000,6.6000,0
2,0.0001 ETH,9.0000,6.6000,1
2,0.0001 ETH,9.4000,6.6000,3
2,0.0001 ETH,9.8000,6.6000,13
2,0.0001 ETH,10.2000,6.6000,17
2,0.0001 ETH,10.6000,6.6000,9
2,0.0001 ETH,11.0000,6.6000,0
2,0.0001 ETH,11.4000,6.6000,0
2,0.0001 ETH,11.8000,6.6000,0
2,0.0001 ETH,0.2000,7.0000,0
2,0.0001 ETH,0.6000,7.0000,0
2,0.0001 ETH,1.0000,7.0000,0
2,0.0001 ETH,1.4000,7.0000,0
2,0.0001 ETH,1.8000,7.0000,0
2,0.0001 ETH,2.2000,7.0000,0
2,0.0001 ETH,2.6000,7.0000,0
2,0.0001 ETH,3.0000,7.0000,0
2,0.0001 ETH,3.4000,7.0000,0
2,0.0001 ETH,3.8000,7.0000,0
2,0.0001 ETH,4.2000,7.0000,0
2,0.0001 ETH,4.6000,7.0000,0
2,0.0001 ETH,5.0000,7.0000,0
2,0.0001 ETH,5.4000,7.0000,0
2,0.0001 ETH,5.8000,7.0000,0
2,0.0001 ETH,6.2000,7.0000,0
2,0.0001 ETH,6.6000,7.0000,0
2,0.0001 ETH,7.0000,7.0000,0
2,0.0001 ETH,7.4000,7.0000,0
2,0.0001 ETH,7.8000,7.0000,0
2,0.0001 ETH,8.2000,7.0000,0
2,0.0001 ETH,8.6000,7.0000,0
2,0.0001 ETH,9.0000,7.0000,0
2,0.0001 ETH,9.4000,7.0000,0
2,0.0001 ETH,9.8000,7.0000,4
2,0.0001 ETH,10.2000,7.0000,6
2,0.0001 ETH,10.6000,7.0000,7
2,0.0001 ETH,11.0000,7.0000,0
2,0.0001 ETH,11.4000,7.0000,0
2,0.0001 ETH,11.8000,7.0000,0
2,0.0001 ETH,0.2000,7.4000,0
2,0.0001 ETH,0.6000,7.4000,0
2,0.0001 ETH,1.0000,7.4000,0
2,0.0001 ETH,1.4000,7.4000,0
2,0.0001 ETH,1.8000,7.4000,0
2,0.0001 ETH,2.2000,7.4000,0
2,0.0001 ETH,2.6000,7.4000,0
2,0.0001 ETH,3.0000,7.4000,0
2,0.0001 ETH,3.4000,7.4000,0
2,0.0001 ETH,3.8000,7.4000,0
2,0.0001 ETH,4.2000,7.4000,0
2,0.0001 ETH,4.6000,7.4000,0
2,0.0001 ETH,5.0000,7.4000,0
2,0.0001 ETH,5.4000,7.4000,0
2,0.0001 ETH,5.8000,7.4000,0
2,0.0001 ETH,6.2000,7.4000,0
2,0.0001 ETH,6.6000,7.4000,0
2,0.0001 ETH,7.0000,7.4000,0
2,0.0001 ETH,7.4000,7.4000,0
2,0.0001 ETH,7.8000,7.4000,0
2,0.0001 ETH,8.2000,7.4000,0
2,0.0001 ETH,8.6000,7.4000,0
2,0.0001 ETH,9.0000,7.4000,0
2,0.0001 ETH,9.4000,7.4000,0
2,0.0001 ETH,9.8000,7.4000,0
2,0.0001 ETH,10.2000,7.4000,2
2,0.0001 ETH,10.6000,7.4000,1
2,0.0001 ETH,11.0000,7.4000,0
2,0.0001 ETH,11.4000,7.4000,0
2,0.0001 ETH,11.8000,7.4000,0
2,0.0001 ETH,0.2000,7.8000,0
2,0.0001 ETH,0.6000,7.8000,0
2,0.0001 ETH,1.0000,7.8000,0
2,0.0001 ETH,1.4000,7.8000,0
2,0.0001 ETH,1.8000,7.8000,0
2,0.0001 ETH,2.2000,7.8000,0
2,0.0001 ETH,2.6000,7.8000,0
2,0.0001 ETH,3.0000,7.8000,0
2,0.0001 ETH,3.4000,7.8000,0
2,0.0001 ETH,3.8000,7.8000,0
2,0.0001 ETH,4.2000,7.8000,0
2,0.0001 ETH,4.6000,7.8000,0
2,0.0001 ETH,5.0000,7.8000,0
2,0.0001 ETH,5.4000,7.8000,0
2,0.0001 ETH,5.8000,7.8000,0
2,0.0001 ETH,6.2000,7.8000,0
2,0.0001 ETH,6.6000,7.8000,0
2,0.0001 ETH,7.0000,7.8000,0
2,0.0001 ETH,7.4000,7.8000,0
2,0.0001 ETH,7.8000,7.8000,0
2,0.0001 ETH,8.2000,7.8000,0
2,0.0001 ETH,8.6000,7.8000,0
2,0.0001 ETH,9.0000,7.8000,0
2,0.0001 ETH,9.4000,7.8000,0
2,0.0001 ETH,9.8000,7.8000,0
2,0.0001 ETH,10.2000,7.8000,0
2,0.0001 ETH,10.6000,7.8000,1
2,0.0001 ETH,11.0000,7.8000,0
2,0.0001 ETH,11.4000,7.8000,0
2,0.0001 ETH,11.8000,7.8000,0
2,0.0001 ETH,0.2000,8.2000,0
2,0.0001 ETH,0.6000,8.2000,0
2,0.0001 ETH,1.0000,8.2000,0
2,0.0001 ETH,1.4000,8.2000,0
2,0.0001 ETH,1.8000,8.2000,0
2,0.0001 ETH,2.2000,8.2000,0
2,0.0001 ETH,2.6000,8.2000,0
2,0.0001 ETH,3.0000,8.2000,0
2,0.0001 ETH,3.4000,8.2000,0
2,0.0001 ETH,3.8000,8.2000,0
2,0.0001 ETH,4.2000,8.2000,0
2,0.0001 ETH,4.6000,8.2000,0
2,0.0001 ETH,5.0000,8.2000,0
2,0.0001 ETH,5.4000,8.2000,0
2,0.0001 ETH,5.8000,8.2000,0
2,0.0001 ETH,6.2000,8.2000,0
2,0.0001 ETH,6.6000,8.2000,0
2,0.0001 ETH,7.0000,8.2000,0
2,0.0001 ETH,7.4000,8.2000,0
2,0.0001 ETH,7.8000,8.2000,0
2,0.0001 ETH,8.2000,8.2000,0
2,0.0001 ETH,8.6000,8.2000,0
2,0.0001 ETH,9.0000,8.2000,0
2,0.0001 ETH,9.4000,8.2000,0
2,0.0001 ETH,9.8000,8.2000,0
2,0.0001 ETH,10.2000,8.2000,0
2,0.0001 ETH,10.6000,8.2000,4
2,0.0001 ETH,11.0000,8.2000,0
2,0.0001 ETH,11.4000,8.2000,0
2,0.0001 ETH,11.8000,8.2000,0
2,0.0001 ETH,0.2000,8.6000,0
2,0.0001 ETH,0.6000,8.6000,0
2,0.0001 ETH,1.0000,8.6000,0
2,0.0001 ETH,1.4000,8.6000,0
2,0.0001 ETH,1.8000,8.6000,0
2,0.0001 ETH,2.2000,8.6000,0
2,0.0001 ETH,2.6000,8.6000,0
2,0.0001 ETH,3.0000,8.6000,0
2,0.0001 ETH,3.4000,8.6000,0
2,0.0001 ETH,3.8000,8.6000,0
2,0.0001 ETH,4.2000,8.6000,0
2,0.0001 ETH,4.6000,8.6000,0
2,0.0001 ETH,5.0000,8.6000,0
2,0.0001 ETH,5.4000,8.6000,0
2,0.0001 ETH,5.8000,8.6000,0
2,0.0001 ETH,6.2000,8.6000,0
2,0.0001 ETH,6.6000,8.6000,0
2,0.0001 ETH,7.0000,8.6000,0
2,0.0001 ETH,7.4000,8.6000,0
2,0.0001 ETH,7.8000,8.6000,0
2,0.0001 ETH,8.2000,8.6000,0
2,0.0001 ETH,8.6000,8.6000,0
2,0.0001 ETH,9.0000,8.6000,0
2,0.0001 ETH,9.4000,8.6000,0
2,0.0001 ETH,9.8000,8.6000,0
2,0.0001 ETH,10.2000,8.6000,0
2,0.0001 ETH,10.6000,8.6000,0
2,0.0001 ETH,11.0000,8.6000,0
2,0.0001 ETH,11.4000,8.6000,0
2,0.0001 ETH,11.8000,8.6000,0
2,0.0001 ETH,0.2000,9.0000,0
2,0.0001 ETH,0.6000,9.0000,0
2,0.0001 ETH,1.0000,9.0000,0
2,0.0001 ETH,1.4000,9.0000,0
2,0.0001 ETH,1.8000,9.0000,0
2,0.0001 ETH,2.2000,9.0000,0
2,0.0001 ETH,2.6000,9.0000,0
2,0.0001 ETH,3.0000,9.0000,0
2,0.0001 ETH,3.4000,9.0000,0
2,0.0001 ETH,3.8000,9.0000,0
2,0.0001 ETH,4.2000,9.0000,0
2,0.0001 ETH,4.6000,9.0000,0
2,0.0001 ETH,5.0000,9.0000,0
2,0.0001 ETH,5.4000,9.0000,0
2,0.0001 ETH,5.8000,9.0000,0
2,0.0001 ETH,6.2000,9.0000,0
2,0.0001 ETH,6.6000,9.0000,0
2,0.0001 ETH,7.0000,9.0000,0
2,0.0001 ETH,7.4000,9.0000,0
2,0.0001 ETH,7.8000,9.0000,0
2,0.0001 ETH,8.2000,9.0000,0
2,0.0001 ETH,8.6000,9.0000,0
2,0.0001 ETH,9.0000,9.0000,0
2,0.0001 ETH,9.4000,9.0000,0
2,0.0001 ETH,9.8000,9.0000,0
2,0.0001 ETH,10.2000,9.0000,0
2,0.0001 ETH,10.6000,9.0000,0
2,0.0001 ETH,11.0000,9.0000,0
2,0.0001 ETH,11.4000,9.0000,0
2,0.0001 ETH,11.8000,9.0000,0
2,0.0001 ETH,0.2000,9.4000,0
2,0.0001 ETH,0.6000,9.4000,0
2,0.0001 ETH,1.0000,9.4000,0
2,0.0001 ETH,1.4000,9.4000,0
2,0.0001 ETH,1.8000,9.4000,0
2,0.0001 ETH,2.2000,9.4000,0
2,0.0001 ETH,2.6000,9.4000,0
2,0.0001 ETH,3.0000,9.4000,0
2,0.0001 ETH,3.4000,9.4000,0
2,0.0001 ETH,3.8000,9.4000,0
2,0.0001 ETH,4.2000,9.4000,0
2,0.0001 ETH,4.6000,9.4000,0
2,0.0001 ETH,5.0000,9.4000,0
2,0.0001 ETH,5.4000,9.4000,0
2,0.0001 ETH,5.8000,9.4000,0
2,0.0001 ETH,6.2000,9.4000,0
2,0.0001 ETH,6.6000,9.4000,0
2,0.0001 ETH,7.0000,9.4000,0
2,0.0001 ETH,7.4000,9.4000,0
2,0.0001 ETH,7.8000,9.4000,0
2,0.0001 ETH,8.2000,9.4000,0
2,0.0001 ETH,8.6000,9.4000,0
2,0.0001 ETH,9.0000,9.4000,0
2,0.0001 ETH,9.4000,9.4000,0
2,0.0001 ETH,9.8000,9.4000,0
2,0.0001 ETH,10.2000,9.4000,0
2,0.0001 ETH,10.6000,9.4000,0
2,0.0001 ETH,11.0000,9.4000,0
2,0.0001 ETH,11.4000,9.4000,0
2,0.0001 ETH,11.8000,9.4000,0
2,0.0001 ETH,0.2000,9.8000,0
2,0.0001 ETH,0.6000,9.8000,0
2,0.0001 ETH,1.0000,9.8000,0
2,0.0001 ETH,1.4000,9.8000,0
2,0.0001 ETH,1.8000,9.8000,0
2,0.0001 ETH,2.2000,9.8000,0
2,0.0001 ETH,2.6000,9.8000,0
2,0.0001 ETH,3.0000,9.8000,0
2,0.0001 ETH,3.4000,9.8000,0
2,0.0001 ETH,3.8000,9.8000,0
2,0.0001 ETH,4.2000,9.8000,0
2,0.0001 ETH,4.6000,9.8000,0
2,0.0001 ETH,5.0000,9.8000,0
2,0.0001 ETH,5.4000,9.8000,0
2,0.0001 ETH,5.8000,9.8000,0
2,0.0001 ETH,6.2000,9.8000,0
2,0.0001 ETH,6.6000,9.8000,0
2,0.0001 ETH,7.0000,9.8000,0
2,0.0001 ETH,7.4000,9.8000,0
2,0.0001 ETH,7.8000,9.8000,0
2,0.0001 ETH,8.2000,9.8000,0
2,0.0001 ETH,8.6000,9.8000,0
2,0.0001 ETH,9.0000,9.8000,0
2,0.0001 ETH,9.4000,9.8000,0
2,0.0001 ETH,9.8000,9.8000,0
2,0.0001 ETH,10.2000,9.8000,0
2,0.0001 ETH,10.6000,9.8000,0
2,0.0001 ETH,11.0000,9.8000,0
2,0.0001 ETH,11.4000,9.8000,0
2,0.0001 ETH,11.8000,9.8000,0
2,0.0001 ETH,0.2000,10.2000,0
2,0.0001 ETH,0.6000,10.2000,0
2,0.0001 ETH,1.0000,10.2000,0
2,0.0001 ETH,1.4000,10.2000,0
2,0.0001 ETH,1.8000,10.2000,0
2,0.0001 ETH,2.2000,10.2000,0
2,0.0001 ETH,2.6000,10.2000,0
2,0.0001 ETH,3.0000,10.2000,0
2,0.0001 ETH,3.4000,10.2000,0
2,0.0001 ETH,3.8000,10.2000,0
2,0.0001 ETH,4.2000,10.2000,0
2,0.0001 ETH,4.6000,10.2000,0
2,0.0001 ETH,5.0000,10.2000,0
2,0.0001 ETH,5.4000,10.2000,0
2,0.0001 ETH,5.8000,10.2000,0
2,0.0001 ETH,6.2000,10.2000,0
2,0.0001 ETH,6.6000,10.2000,0
2,0.0001 ETH,7.0000,10.2000,0
2,0.0001 ETH,7.4000,10.2000,0
2,0.0001 ETH,7.8000,10.2000,0
2,0.0001 ETH,8.2000,10.2000,0
2,0.0001 ETH,8.6000,10.2000,0
2,0.0001 ETH,9.0000,10.2000,0
2,0.0001 ETH,9.4000,10.2000,0
2,0.0001 ETH,9.8000,10.2000,0
2,0.0001 ETH,10.2000,10.2000,0
2,0.0001 ETH,10.6000,10.2000,0
2,0.0001 ETH,11.0000,10.2000,0
2,0.0001 ETH,11.4000,10.2000,0
2,0.0001 ETH,11.8000,10.2000,0
2,0.0001 ETH,0.2000,10.6000,0
2,0.0001 ETH,0.6000,10.6000,0
2,0.0001 ETH,1.0000,10.6000,0
2,0.0001 ETH,1.4000,10.6000,0
2,0.0001 ETH,1.8000,10.6000,0
2,0.0001 ETH,2.2000,10.6000,0
2,0.0001 ETH,2.6000,10.6000,0
2,0.0001 ETH,3.0000,10.6000,0
2,0.0001 ETH,3.4000,10.6000,0
2,0.0001 ETH,3.8000,10.6000,0
2,0.0001 ETH,4.2000,10.6000,0
2,0.0001 ETH,4.6000,10.6000,0
2,0.0001 ETH,5.0000,10.6000,0
2,0.0001 ETH,5.4000,10.6000,0
2,0.0001 ETH,5.8000,10.6000,0
2,0.0001 ETH,6.2000,10.6000,0
2,0.0001 ETH,6.6000,10.6000,0
2,0.0001 ETH,7.0000,10.6000,0
2,0.0001 ETH,7.4000,10.6000,0
2,0.0001 ETH,7.8000,10.6000,0
2,0.0001 ETH,8.2000,10.6000,0
2,0.0001 ETH,8.6000,10.6000,0
2,0.0001 ETH,9.0000,10.6000,0
2,0.0001 ETH,9.4000,10.6000,0
2,0.0001 ETH,9.8000,10.6000,0
2,0.0001 ETH,10.2000,10.6000,0
2,0.0001 ETH,10.6000,10.6000,0
2,0.0001 ETH,11.0000,10.6000,0
2,0.0001 ETH,11.4000,10.6000,0
2,0.0001 ETH,11.8000,10.6000,0
2,0.0001 ETH,0.2000,11.0000,0
2,0.0001 ETH,0.6000,11.0000,0
2,0.0001 ETH,1.0000,11.0000,0
2,0.0001 ETH,1.4000,11.0000,0
2,0.0001 ETH,1.8000,11.0000,0
2,0.0001 ETH,2.2000,11.0000,0
2,0.0001 ETH,2.6000,11.0000,0
2,0.0001 ETH,3.0000,11.0000,0
2,0.0001 ETH,3.4000,11.0000,0
2,0.0001 ETH,3.8000,11.0000,0
2,0.0001 ETH,4.2000,11.0000,0
2,0.0001 ETH,4.6000,11.0000,0
2,0.0001 ETH,5.0000,11.0000,0
2,0.0001 ETH,5.4000,11.0000,0
2,0.0001 ETH,5.8000,11.0000,0
2,0.0001 ETH,6.2000,11.0000,0
2,0.0001 ETH,6.6000,11.0000,0
2,0.0001 ETH,7.0000,11.0000,0
2,0.0001 ETH,7.4000,11.0000,0
2,0.0001 ETH,7.8000,11.0000,0
2,0.0001 ETH,8.2000,11.0000,0
2,0.0001 ETH,8.6000,11.0000,0
2,0.0001 ETH,9.0000,11.0000,0
2,0.0001 ETH,9.4000,11.0000,0
2,0.0001 ETH,9.8000,11.0000,0
2,0.0001 ETH,10.2000,11.0000,0
2,0.0001 ETH,10.6000,11.0000,0
2,0.0001 ETH,11.0000,11.0000,0
2,0.0001 ETH,11.4000,11.0000,0
2,0.0001 ETH,11.8000,11.0000,0
2,0.0001 ETH,0.2000,11.4000,0
2,0.0001 ETH,0.6000,11.4000,0
2,0.0001 ETH,1.0000,11.4000,0
2,0.0001 ETH,1.4000,11.4000,0
2,0.0001 ETH,1.8000,11.4000,0
2,0.0001 ETH,2.2000,11.4000,0
2,0.0001 ETH,2.6000,11.4000,0
2,0.0001 ETH,3.0000,11.4000,0
2,0.0001 ETH,3.4000,11.4000,0
2,0.0001 ETH,3.8000,11.4000,0
2,0.0001 ETH,4.2000,11.4000,0
2,0.0001 ETH,4.6000,11.4000,0
2,0.0001 ETH,5.0000,11.4000,0
2,0.0001 ETH,5.4000,11.4000,0
2,0.0001 ETH,5.8000,11.4000,0
2,0.0001 ETH,6.2000,11.4000,0
2,0.0001 ETH,6.6000,11.4000,0
2,0.0001 ETH,7.0000,11.4000,0
2,0.0001 ETH,7.4000,11.4000,0
2,0.0001 ETH,7.8000,11.4000,0
2,0.0001 ETH,8.2000,11.4000,0
2,0.0001 ETH,8.6000,11.4000,0
2,0.0001 ETH,9.0000,11.4000,0
2,0.0001 ETH,9.4000,11.4000,0
2,0.0001 ETH,9.8000,11.4000,0
2,0.0001 ETH,10.2000,11.4000,0
2,0.0001 ETH,10.6000,11.4000,0
2,0.0001 ETH,11.0000,11.4000,0
2,0.0001 ETH,11.4000,11.4000,0
2,0.0001 ETH,11.8000,11.4000,0
2,0.0001 ETH,0.2000,11.8000,0
2,0.0001 ETH,0.6000,11.8000,0
2,0.0001 ETH,1.0000,11.8000,0
2,0.0001 ETH,1.4000,11.8000,0
2,0.0001 ETH,1.8000,11.8000,0
2,0.0001 ETH,2.2000,11.8000,0
2,0.0001 ETH,2.6000,11.8000,0
2,0.0001 ETH,3.0000,11.8000,0
2,0.0001 ETH,3.4000,11.8000,0
2,0.0001 ETH,3.8000,11.8000,0
2,0.0001 ETH,4.2000,11.8000,0
2,0.0001 ETH,4.6000,11.8000,0
2,0.0001 ETH,5.0000,11.8000,0
2,0.0001 ETH,5.4000,11.8000,0
2,0.0001 ETH,5.8000,11.8000,0
2,0.0001 ETH,6.2000,11.8000,0
2,0.0001 ETH,6.6000,11.8000,0
2,0.0001 ETH,7.0000,11.8000,0
2,0.0001 ETH,7.4000,11.8000,0
2,0.0001 ETH,7.8000,11.8000,0
2,0.0001 ETH,8.2000,11.8000,0
2,0.0001 ETH,8.6000,11.8000,0
2,0.0001 ETH,9.0000,11.8000,0
2,0.0001 ETH,9.4000,11.8000,0
2,0.0001 ETH,9.8000,11.8000,0
2,0.0001 ETH,10.2000,11.8000,0
2,0.0001 ETH,10.6000,11.8000,0
2,0.0001 ETH,11.0000,11.8000,0
2,0.0001 ETH,11.4000,11.8000,0
2,0.0001 ETH,11.8000,11.8000,0
3,0.00001 ETH,0.2000,0.2000,9
3,0.00001 ETH,0.6000,0.2000,0
3,0.00001 ETH,1.0000,0.2000,8
3,0.00001 ETH,1.4000,0.2000,5
3,0.00001 ETH,1.8000,0.2000,0
3,0.00001 ETH,2.2000,0.2000,8
3,0.00001 ETH,2.6000,0.2000,2
3,0.00001 ETH,3.0000,0.2000,18
3,0.00001 ETH,3.4000,0.2000,15
3,0.00001 ETH,3.8000,0.2000,4
3,0.00001 ETH,4.2000,0.2000,11
3,0.00001 ETH,4.6000,0.2000,2
3,0.00001 ETH,5.0000,0.2000,3
3,0.00001 ETH,5.4000,0.2000,0
3,0.00001 ETH,5.8000,0.2000,0
3,0.00001 ETH,6.2000,0.2000,0
3,0.00001 ETH,6.6000,0.2000,0
3,0.00001 ETH,7.0000,0.2000,0
3,0.00001 ETH,7.4000,0.2000,0
3,0.00001 ETH,7.8000,0.2000,0
3,0.00001 ETH,8.2000,0.2000,0
3,0.00001 ETH,8.6000,0.2000,0
3,0.00001 ETH,9.0000,0.2000,0
3,0.00001 ETH,9.4000,0.2000,0
3,0.00001 ETH,9.8000,0.2000,0
3,0.00001 ETH,10.2000,0.2000,0
3,0.00001 ETH,10.6000,0.2000,0
3,0.00001 ETH,11.0000,0.2000,0
3,0.00001 ETH,11.4000,0.2000,0
3,0.00001 ETH,11.8000,0.2000,0
3,0.00001 ETH,0.2000,0.6000,0
3,0.00001 ETH,0.6000,0.6000,0
3,0.00001 ETH,1.0000,0.6000,0
3,0.00001 ETH,1.4000,0.6000,0
3,0.00001 ETH,1.8000,0.6000,0
3,0.00001 ETH,2.2000,0.6000,0
3,0.00001 ETH,2.6000,0.6000,0
3,0.00001 ETH,3.0000,0.6000,0
3,0.00001 ETH,3.4000,0.6000,0
3,0.00001 ETH,3.8000,0.6000,0
3,0.00001 ETH,4.2000,0.6000,0
3,0.00001 ETH,4.6000,0.6000,0
3,0.00001 ETH,5.0000,0.6000,0
3,0.00001 ETH,5.4000,0.6000,0
3,0.00001 ETH,5.8000,0.6000,0
3,0.00001 ETH,6.2000,0.6000,0
3,0.00001 ETH,6.6000,0.6000,0
3,0.00001 ETH,7.0000,0.6000,0
3,0.00001 ETH,7.4000,0.6000,0
3,0.00001 ETH,7.8000,0.6000,0
3,0.00001 ETH,8.2000,0.6000,0
3,0.00001 ETH,8.6000,0.6000,0
3,0.00001 ETH,9.0000,0.6000,0
3,0.00001 ETH,9.4000,0.6000,0
3,0.00001 ETH,9.8000,0.6000,0
3,0.00001 ETH,10.2000,0.6000,0
3,0.00001 ETH,10.6000,0.6000,0
3,0.00001 ETH,11.0000,0.6000,0
3,0.00001 ETH,11.4000,0.6000,0
3,0.00001 ETH,11.8000,0.6000,0
3,0.00001 ETH,0.2000,1.0000,0
3,0.00001 ETH,0.6000,1.0000,0
3,0.00001 ETH,1.0000,1.0000,1
3,0.00001 ETH,1.4000,1.0000,6
3,0.00001 ETH,1.8000,1.0000,0
3,0.00001 ETH,2.2000,1.0000,15
3,0.00001 ETH,2.6000,1.0000,8
3,0.00001 ETH,3.0000,1.0000,13
3,0.00001 ETH,3.4000,1.0000,9
3,0.00001 ETH,3.8000,1.0000,5
3,0.00001 ETH,4.2000,1.0000,3
3,0.00001 ETH,4.6000,1.0000,3
3,0.00001 ETH,5.0000,1.0000,0
3,0.00001 ETH,5.4000,1.0000,1
3,0.00001 ETH,5.8000,1.0000,0
3,0.00001 ETH,6.2000,1.0000,0
3,0.00001 ETH,6.6000,1.0000,0
3,0.00001 ETH,7.0000,1.0000,0
3,0.00001 ETH,7.4000,1.0000,0
3,0.00001 ETH,7.8000,1.0000,0
3,0.00001 ETH,8.2000,1.0000,0
3,0.00001 ETH,8.6000,1.0000,0
3,0.00001 ETH,9.0000,1.0000,0
3,0.00001 ETH,9.4000,1.0000,0
3,0.00001 ETH,9.8000,1.0000,0
3,0.00001 ETH,10.2000,1.0000,0
3,0.00001 ETH,10.6000,1.0000,0
3,0.00001 ETH,11.0000,1.0000,0
3,0.00001 ETH,11.4000,1.0000,0
3,0.00001 ETH,11.8000,1.0000,0
3,0.00001 ETH,0.2000,1.4000,0
3,0.00001 ETH,0.6000,1.4000,0
3,0.00001 ETH,1.0000,1.4000,0
3,0.00001 ETH,1.4000,1.4000,9
3,0.00001 ETH,1.8000,1.4000,0
3,0.00001 ETH,2.2000,1.4000,6
3,0.00001 ETH,2.6000,1.4000,23
3,0.00001 ETH,3.0000,1.4000,42
3,0.00001 ETH,3.4000,1.4000,16
3,0.00001 ETH,3.8000,1.4000,8
3,0.00001 ETH,4.2000,1.4000,11
3,0.00001 ETH,4.6000,1.4000,4
3,0.00001 ETH,5.0000,1.4000,6
3,0.00001 ETH,5.4000,1.4000,1
3,0.00001 ETH,5.8000,1.4000,0
3,0.00001 ETH,6.2000,1.4000,0
3,0.00001 ETH,6.6000,1.4000,0
3,0.00001 ETH,7.0000,1.4000,0
3,0.00001 ETH,7.4000,1.4000,0
3,0.00001 ETH,7.8000,1.4000,0
3,0.00001 ETH,8.2000,1.4000,0
3,0.00001 ETH,8.6000,1.4000,0
3,0.00001 ETH,9.0000,1.4000,0
3,0.00001 ETH,9.4000,1.4000,0
3,0.00001 ETH,9.8000,1.4000,0
3,0.00001 ETH,10.2000,1.4000,0
3,0.00001 ETH,10.6000,1.4000,0
3,0.00001 ETH,11.0000,1.4000,0
3,0.00001 ETH,11.4000,1.4000,0
3,0.00001 ETH,11.8000,1.4000,0
3,0.00001 ETH,0.2000,1.8000,0
3,0.00001 ETH,0.6000,1.8000,0
3,0.00001 ETH,1.0000,1.8000,0
3,0.00001 ETH,1.4000,1.8000,0
3,0.00001 ETH,1.8000,1.8000,0
3,0.00001 ETH,2.2000,1.8000,1
3,0.00001 ETH,2.6000,1.8000,3
3,0.00001 ETH,3.0000,1.8000,9
3,0.00001 ETH,3.4000,1.8000,27
3,0.00001 ETH,3.8000,1.8000,2
3,0.00001 ETH,4.2000,1.8000,1
3,0.00001 ETH,4.6000,1.8000,2
3,0.00001 ETH,5.0000,1.8000,1
3,0.00001 ETH,5.4000,1.8000,0
3,0.00001 ETH,5.8000,1.8000,0
3,0.00001 ETH,6.2000,1.8000,0
3,0.00001 ETH,6.6000,1.8000,0
3,0.00001 ETH,7.0000,1.8000,0
3,0.00001 ETH,7.4000,1.8000,0
3,0.00001 ETH,7.8000,1.8000,0
3,0.00001 ETH,8.2000,1.8000,0
3,0.00001 ETH,8.6000,1.8000,0
3,0.00001 ETH,9.0000,1.8000,0
3,0.00001 ETH,9.4000,1.8000,0
3,0.00001 ETH,9.8000,1.8000,0
3,0.00001 ETH,10.2000,1.8000,0
3,0.00001 ETH,10.6000,1.8000,0
3,0.00001 ETH,11.0000,1.8000,0
3,0.00001 ETH,11.4000,1.8000,0
3,0.00001 ETH,11.8000,1.8000,0
3,0.00001 ETH,0.2000,2.2000,0
3,0.00001 ETH,0.6000,2.2000,0
3,0.00001 ETH,1.0000,2.2000,0
3,0.00001 ETH,1.4000,2.2000,0
3,0.00001 ETH,1.8000,2.2000,0
3,0.00001 ETH,2.2000,2.2000,2
3,0.00001 ETH,2.6000,2.2000,4
3,0.00001 ETH,3.0000,2.2000,10
3,0.00001 ETH,3.4000,2.2000,16
3,0.00001 ETH,3.8000,2.2000,10
3,0.00001 ETH,4.2000,2.2000,38
3,0.00001 ETH,4.6000,2.2000,19
3,0.00001 ETH,5.0000,2.2000,19
3,0.00001 ETH,5.4000,2.2000,0
3,0.00001 ETH,5.8000,2.2000,0
3,0.00001 ETH,6.2000,2.2000,0
3,0.00001 ETH,6.6000,2.2000,0
3,0.00001 ETH,7.0000,2.2000,0
3,0.00001 ETH,7.4000,2.2000,0
3,0.00001 ETH,7.8000,2.2000,0
3,0.00001 ETH,8.2000,2.2000,0
3,0.00001 ETH,8.6000,2.2000,0
3,0.00001 ETH,9.0000,2.2000,0
3,0.00001 ETH,9.4000,2.2000,0
3,0.00001 ETH,9.8000,2.2000,0
3,0.00001 ETH,10.2000,2.2000,0
3,0.00001 ETH,10.6000,2.2000,0
3,0.00001 ETH,11.0000,2.2000,0
3,0.00001 ETH,11.4000,2.2000,0
3,0.00001 ETH,11.8000,2.2000,0
3,0.00001 ETH,0.2000,2.6000,0
3,0.00001 ETH,0.6000,2.6000,0
3,0.00001 ETH,1.0000,2.6000,0
3,0.00001 ETH,1.4000,2.6000,0
3,0.00001 ETH,1.8000,2.6000,0
3,0.00001 ETH,2.2000,2.6000,0
3,0.00001 ETH,2.6000,2.6000,0
3,0.00001 ETH,3.0000,2.6000,50
3,0.00001 ETH,3.4000,2.6000,22
3,0.00001 ETH,3.8000,2.6000,31
3,0.00001 ETH,4.2000,2.6000,13
3,0.00001 ETH,4.6000,2.6000,13
3,0.00001 ETH,5.0000,2.6000,10
3,0.00001 ETH,5.4000,2.6000,0
3,0.00001 ETH,5.8000,2.6000,0
3,0.00001 ETH,6.2000,2.6000,0
3,0.00001 ETH,6.6000,2.6000,0
3,0.00001 ETH,7.0000,2.6000,0
3,0.00001 ETH,7.4000,2.6000,0
3,0.00001 ETH,7.8000,2.6000,0
3,0.00001 ETH,8.2000,2.6000,0
3,0.00001 ETH,8.6000,2.6000,0
3,0.00001 ETH,9.0000,2.6000,0
3,0.00001 ETH,9.4000,2.6000,0
3,0.00001 ETH,9.8000,2.6000,0
3,0.00001 ETH,10.2000,2.6000,0
3,0.00001 ETH,10.6000,2.6000,0
3,0.00001 ETH,11.0000,2.6000,0
3,0.00001 ETH,11.4000,2.6000,0
3,0.00001 ETH,11.8000,2.6000,0
3,0.00001 ETH,0.2000,3.0000,0
3,0.00001 ETH,0.6000,3.0000,0
3,0.00001 ETH,1.0000,3.0000,0
3,0.00001 ETH,1.4000,3.0000,0
3,0.00001 ETH,1.8000,3.0000,0
3,0.00001 ETH,2.2000,3.0000,0
3,0.00001 ETH,2.6000,3.0000,0
3,0.00001 ETH,3.0000,3.0000,6
3,0.00001 ETH,3.4000,3.0000,38
3,0.00001 ETH,3.8000,3.0000,25
3,0.00001 ETH,4.2000,3.0000,25
3,0.00001 ETH,4.6000,3.0000,27
3,0.00001 ETH,5.0000,3.0000,24
3,0.00001 ETH,5.4000,3.0000,4
3,0.00001 ETH,5.8000,3.0000,0
3,0.00001 ETH,6.2000,3.0000,0
3,0.00001 ETH,6.6000,3.0000,0
3,0.00001 ETH,7.0000,3.0000,0
3,0.00001 ETH,7.4000,3.0000,0
3,0.00001 ETH,7.8000,3.0000,0
3,0.00001 ETH,8.2000,3.0000,0
3,0.00001 ETH,8.6000,3.0000,0
3,0.00001 ETH,9.0000,3.0000,0
3,0.00001 ETH,9.4000,3.0000,0
3,0.00001 ETH,9.8000,3.0000,0
3,0.00001 ETH,10.2000,3.0000,0
3,0.00001 ETH,10.6000,3.0000,0
3,0.00001 ETH,11.0000,3.0000,0
3,0.00001 ETH,11.4000,3.0000,0
3,0.00001 ETH,11.8000,3.0000,0
3,0.00001 ETH,0.2000,3.4000,0
3,0.00001 ETH,0.6000,3.4000,0
3,0.00001 ETH,1.0000,3.4000,0
3,0.00001 ETH,1.4000,3.4000,0
3,0.00001 ETH,1.8000,3.4000,0
3,0.00001 ETH,2.2000,3.4000,0
3,0.00001 ETH,2.6000,3.4000,0
3,0.00001 ETH,3.0000,3.4000,0
3,0.00001 ETH,3.4000,3.4000,9
3,0.00001 ETH,3.8000,3.4000,59
3,0.00001 ETH,4.2000,3.4000,60
3,0.00001 ETH,4.6000,3.4000,67
3,0.00001 ETH,5.0000,3.4000,40
3,0.00001 ETH,5.4000,3.4000,9
3,0.00001 ETH,5.8000,3.4000,0
3,0.00001 ETH,6.2000,3.4000,0
3,0.00001 ETH,6.6000,3.4000,0
3,0.00001 ETH,7.0000,3.4000,0
3,0.00001 ETH,7.4000,3.4000,0
3,0.00001 ETH,7.8000,3.4000,0
3,0.00001 ETH,8.2000,3.4000,0
3,0.00001 ETH,8.6000,3.4000,0
3,0.00001 ETH,9.0000,3.4000,0
3,0.00001 ETH,9.4000,3.4000,0
3,0.00001 ETH,9.8000,3.4000,0
3,0.00001 ETH,10.2000,3.4000,0
3,0.00001 ETH,10.6000,3.4000,0
3,0.00001 ETH,11.0000,3.4000,0
3,0.00001 ETH,11.4000,3.4000,0
3,0.00001 ETH,11.8000,3.4000,0
3,0.00001 ETH,0.2000,3.8000,0
3,0.00001 ETH,0.6000,3.8000,0
3,0.00001 ETH,1.0000,3.8000,0
3,0.00001 ETH,1.4000,3.8000,0
3,0.00001 ETH,1.8000,3.8000,0
3,0.00001 ETH,2.2000,3.8000,0
3,0.00001 ETH,2.6000,3.8000,0
3,0.00001 ETH,3.0000,3.8000,0
3,0.00001 ETH,3.4000,3.8000,0
3,0.00001 ETH,3.8000,3.8000,33
3,0.00001 ETH,4.2000,3.8000,91
3,0.00001 ETH,4.6000,3.8000,144
3,0.00001 ETH,5.0000,3.8000,109
3,0.00001 ETH,5.4000,3.8000,27
3,0.00001 ETH,5.8000,3.8000,1
3,0.00001 ETH,6.2000,3.8000,0
3,0.00001 ETH,6.6000,3.8000,0
3,0.00001 ETH,7.0000,3.8000,0
3,0.00001 ETH,7.4000,3.8000,0
3,0.00001 ETH,7.8000,3.8000,0
3,0.00001 ETH,8.2000,3.8000,0
3,0.00001 ETH,8.6000,3.8000,0
3,0.00001 ETH,9.0000,3.8000,0
3,0.00001 ETH,9.4000,3.8000,0
3,0.00001 ETH,9.8000,3.8000,0
3,0.00001 ETH,10.2000,3.8000,0
3,0.00001 ETH,10.6000,3.8000,0
3,0.00001 ETH,11.0000,3.8000,0
3,0.00001 ETH,11.4000,3.8000,0
3,0.00001 ETH,11.8000,3.8000,0
3,0.00001 ETH,0.2000,4.2000,0
3,0.00001 ETH,0.6000,4.2000,0
3,0.00001 ETH,1.0000,4.2000,0
3,0.00001 ETH,1.4000,4.2000,0
3,0.00001 ETH,1.8000,4.2000,0
3,0.00001 ETH,2.2000,4.2000,0
3,0.00001 ETH,2.6000,4.2000,0
3,0.00001 ETH,3.0000,4.2000,0
3,0.00001 ETH,3.4000,4.2000,0
3,0.00001 ETH,3.8000,4.2000,0
3,0.00001 ETH,4.2000,4.2000,12
3,0.00001 ETH,4.6000,4.2000,54
3,0.00001 ETH,5.0000,4.2000,311
3,0.00001 ETH,5.4000,4.2000,269
3,0.00001 ETH,5.8000,4.2000,54
3,0.00001 ETH,6.2000,4.2000,45
3,0.00001 ETH,6.6000,4.2000,44
3,0.00001 ETH,7.0000,4.2000,43
3,0.00001 ETH,7.4000,4.2000,52
3,0.00001 ETH,7.8000,4.2000,58
3,0.00001 ETH,8.2000,4.2000,75
3,0.00001 ETH,8.6000,4.2000,80
3,0.00001 ETH,9.0000,4.2000,66
3,0.00001 ETH,9.4000,4.2000,43
3,0.00001 ETH,9.8000,4.2000,16
3,0.00001 ETH,10.2000,4.2000,7
3,0.00001 ETH,10.6000,4.2000,0
3,0.00001 ETH,11.0000,4.2000,0
3,0.00001 ETH,11.4000,4.2000,0
3,0.00001 ETH,11.8000,4.2000,0
3,0.00001 ETH,0.2000,4.6000,0
3,0.00001 ETH,0.6000,4.6000,0
3,0.00001 ETH,1.0000,4.6000,0
3,0.00001 ETH,1.4000,4.6000,0
3,0.00001 ETH,1.8000,4.6000,0
3,0.00001 ETH,2.2000,4.6000,0
3,0.00001 ETH,2.6000,4.6000,0
3,0.00001 ETH,3.0000,4.6000,0
3,0.00001 ETH,3.4000,4.6000,0
3,0.00001 ETH,3.8000,4.6000,0
3,0.00001 ETH,4.2000,4.6000,0
3,0.00001 ETH,4.6000,4.6000,2
3,0.00001 ETH,5.0000,4.6000,35
3,0.00001 ETH,5.4000,4.6000,490
3,0.00001 ETH,5.8000,4.6000,535
3,0.00001 ETH,6.2000,4.6000,599
3,0.00001 ETH,6.6000,4.6000,731
3,0.00001 ETH,7.0000,4.6000,964
3,0.00001 ETH,7.4000,4.6000,1206
3,0.00001 ETH,7.8000,4.6000,1312
3,0.00001 ETH,8.2000,4.6000,1407
3,0.00001 ETH,8.6000,4.6000,1420
3,0.00001 ETH,9.0000,4.6000,1219
3,0.00001 ETH,9.4000,4.6000,817
3,0.00001 ETH,9.8000,4.6000,346
3,0.00001 ETH,10.2000,4.6000,189
3,0.00001 ETH,10.6000,4.6000,17
3,0.00001 ETH,11.0000,4.6000,0
3,0.00001 ETH,11.4000,4.6000,0
3,0.00001 ETH,11.8000,4.6000,0
3,0.00001 ETH,0.2000,5.0000,0
3,0.00001 ETH,0.6000,5.0000,0
3,0.00001 ETH,1.0000,5.0000,0
3,0.00001 ETH,1.4000,5.0000,0
3,0.00001 ETH,1.8000,5.0000,0
3,0.00001 ETH,2.2000,5.0000,0
3,0.00001 ETH,2.6000,5.0000,0
3,0.00001 ETH,3.0000,5.0000,0
3,0.00001 ETH,3.4000,5.0000,0
3,0.00001 ETH,3.8000,5.0000,0
3,0.00001 ETH,4.2000,5.0000,0
3,0.00001 ETH,4.6000,5.0000,0
3,0.00001 ETH,5.0000,5.0000,0
3,0.00001 ETH,5.4000,5.0000,33
3,0.00001 ETH,5.8000,5.0000,336
3,0.00001 ETH,6.2000,5.0000,636
3,0.00001 ETH,6.6000,5.0000,1042
3,0.00001 ETH,7.0000,5.0000,1458
3,0.00001 ETH,7.4000,5.0000,1523
3,0.00001 ETH,7.8000,5.0000,1572
3,0.00001 ETH,8.2000,5.0000,1836
3,0.00001 ETH,8.6000,5.0000,2144
3,0.00001 ETH,9.0000,5.0000,2222
3,0.00001 ETH,9.4000,5.0000,1719
3,0.00001 ETH,9.8000,5.0000,774
3,0.00001 ETH,10.2000,5.0000,405
3,0.00001 ETH,10.6000,5.0000,76
3,0.00001 ETH,11.0000,5.0000,0
3,0.00001 ETH,11.4000,5.0000,0
3,0.00001 ETH,11.8000,5.0000,0
3,0.00001 ETH,0.2000,5.4000,0
3,0.00001 ETH,0.6000,5.4000,0
3,0.00001 ETH,1.0000,5.4000,0
3,0.00001 ETH,1.4000,5.4000,0
3,0.00001 ETH,1.8000,5.4000,0
3,0.00001 ETH,2.2000,5.4000,0
3,0.00001 ETH,2.6000,5.4000,0
3,0.00001 ETH,3.0000,5.4000,0
3,0.00001 ETH,3.4000,5.4000,0
3,0.00001 ETH,3.8000,5.4000,0
3,0.00001 ETH,4.2000,5.4000,0
3,0.00001 ETH,4.6000,5.4000,0
3,0.00001 ETH,5.0000,5.4000,0
3,0.00001 ETH,5.4000,5.4000,0
3,0.00001 ETH,5.8000,5.4000,0
3,0.00001 ETH,6.2000,5.4000,3
3,0.00001 ETH,6.6000,5.4000,7
3,0.00001 ETH,7.0000,5.4000,44
3,0.00001 ETH,7.4000,5.4000,117
3,0.00001 ETH,7.8000,5.4000,286
3,0.00001 ETH,8.2000,5.4000,363
3,0.00001 ETH,8.6000,5.4000,639
3,0.00001 ETH,9.0000,5.4000,1242
3,0.00001 ETH,9.4000,5.4000,1226
3,0.00001 ETH,9.8000,5.4000,918
3,0.00001 ETH,10.2000,5.4000,369
3,0.00001 ETH,10.6000,5.4000,119
3,0.00001 ETH,11.0000,5.4000,0
3,0.00001 ETH,11.4000,5.4000,0
3,0.00001 ETH,11.8000,5.4000,0
3,0.00001 ETH,0.2000,5.8000,0
3,0.00001 ETH,0.6000,5.8000,0
3,0.00001 ETH,1.0000,5.8000,0
3,0.00001 ETH,1.4000,5.8000,0
3,0.00001 ETH,1.8000,5.8000,0
3,0.00001 ETH,2.2000,5.8000,0
3,0.00001 ETH,2.6000,5.8000,0
3,0.00001 ETH,3.0000,5.8000,0
3,0.00001 ETH,3.4000,5.8000,0
3,0.00001 ETH,3.8000,5.8000,0
3,0.00001 ETH,4.2000,5.8000,0
3,0.00001 ETH,4.6000,5.8000,0
3,0.00001 ETH,5.0000,5.8000,0
3,0.00001 ETH,5.4000,5.8000,0
3,0.00001 ETH,5.8000,5.8000,0
3,0.00001 ETH,6.2000,5.8000,2
3,0.00001 ETH,6.6000,5.8000,0
3,0.00001 ETH,7.0000,5.8000,2
3,0.00001 ETH,7.4000,5.8000,1
3,0.00001 ETH,7.8000,5.8000,16
3,0.00001 ETH,8.2000,5.8000,19
3,0.00001 ETH,8.6000,5.8000,47
3,0.00001 ETH,9.0000,5.8000,179
3,0.00001 ETH,9.4000,5.8000,356
3,0.00001 ETH,9.8000,5.8000,428
3,0.00001 ETH,10.2000,5.8000,280
3,0.00001 ETH,10.6000,5.8000,68
3,0.00001 ETH,11.0000,5.8000,0
3,0.00001 ETH,11.4000,5.8000,0
3,0.00001 ETH,11.8000,5.8000,0
3,0.00001 ETH,0.2000,6.2000,0
3,0.00001 ETH,0.6000,6.2000,0
3,0.00001 ETH,1.0000,6.2000,0
3,0.00001 ETH,1.4000,6.2000,0
3,0.00001 ETH,1.8000,6.2000,0
3,0.00001 ETH,2.2000,6.2000,0
3,0.00001 ETH,2.6000,6.2000,0
3,0.00001 ETH,3.0000,6.2000,0
3,0.00001 ETH,3.4000,6.2000,0
3,0.00001 ETH,3.8000,6.2000,0
3,0.00001 ETH,4.2000,6.2000,0
3,0.00001 ETH,4.6000,6.2000,0
3,0.00001 ETH,5.0000,6.2000,0
3,0.00001 ETH,5.4000,6.2000,0
3,0.00001 ETH,5.8000,6.2000,0
3,0.00001 ETH,6.2000,6.2000,1
3,0.00001 ETH,6.6000,6.2000,1
3,0.00001 ETH,7.0000,6.2000,1
3,0.00001 ETH,7.4000,6.2000,0
3,0.00001 ETH,7.8000,6.2000,2
3,0.00001 ETH,8.2000,6.2000,0
3,0.00001 ETH,8.6000,6.2000,6
3,0.00001 ETH,9.0000,6.2000,22
3,0.00001 ETH,9.4000,6.2000,51
3,0.00001 ETH,9.8000,6.2000,111
3,0.00001 ETH,10.2000,6.2000,81
3,0.00001 ETH,10.6000,6.2000,38
3,0.00001 ETH,11.0000,6.2000,0
3,0.00001 ETH,11.4000,6.2000,0
3,0.00001 ETH,11.8000,6.2000,0
3,0.00001 ETH,0.2000,6.6000,0
3,0.00001 ETH,0.6000,6.6000,0
3,0.00001 ETH,1.0000,6.6000,0
3,0.00001 ETH,1.4000,6.6000,0
3,0.00001 ETH,1.8000,6.6000,0
3,0.00001 ETH,2.2000,6.6000,0
3,0.00001 ETH,2.6000,6.6000,0
3,0.00001 ETH,3.0000,6.6000,0
3,0.00001 ETH,3.4000,6.6000,0
3,0.00001 ETH,3.8000,6.6000,0
3,0.00001 ETH,4.2000,6.6000,0
3,0.00001 ETH,4.6000,6.6000,0
3,0.00001 ETH,5.0000,6.6000,0
3,0.00001 ETH,5.4000,6.6000,0
3,0.00001 ETH,5.8000,6.6000,0
3,0.00001 ETH,6.2000,6.6000,0
3,0.00001 ETH,6.6000,6.6000,0
3,0.00001 ETH,7.0000,6.6000,0
3,0.00001 ETH,7.4000,6.6000,0
3,0.00001 ETH,7.8000,6.6000,0
3,0.00001 ETH,8.2000,6.6000,0
3,0.00001 ETH,8.6000,6.6000,0
3,0.00001 ETH,9.0000,6.6000,1
3,0.00001 ETH,9.4000,6.6000,5
3,0.00001 ETH,9.8000,6.6000,25
3,0.00001 ETH,10.2000,6.6000,19
3,0.00001 ETH,10.6000,6.6000,9
3,0.00001 ETH,11.0000,6.6000,0
3,0.00001 ETH,11.4000,6.6000,0
3,0.00001 ETH,11.8000,6.6000,0
3,0.00001 ETH,0.2000,7.0000,0
3,0.00001 ETH,0.6000,7.0000,0
3,0.00001 ETH,1.0000,7.0000,0
3,0.00001 ETH,1.4000,7.0000,0
3,0.00001 ETH,1.8000,7.0000,0
3,0.00001 ETH,2.2000,7.0000,0
3,0.00001 ETH,2.6000,7.0000,0
3,0.00001 ETH,3.0000,7.0000,0
3,0.00001 ETH,3.4000,7.0000,0
3,0.00001 ETH,3.8000,7.0000,0
3,0.00001 ETH,4.2000,7.0000,0
3,0.00001 ETH,4.6000,7.0000,0
3,0.00001 ETH,5.0000,7.0000,0
3,0.00001 ETH,5.4000,7.0000,0
3,0.00001 ETH,5.8000,7.0000,0
3,0.00001 ETH,6.2000,7.0000,0
3,0.00001 ETH,6.6000,7.0000,0
3,0.00001 ETH,7.0000,7.0000,0
3,0.00001 ETH,7.4000,7.0000,0
3,0.00001 ETH,7.8000,7.0000,0
3,0.00001 ETH,8.2000,7.0000,0
3,0.00001 ETH,8.6000,7.0000,0
3,0.00001 ETH,9.0000,7.0000,0
3,0.00001 ETH,9.4000,7.0000,0
3,0.00001 ETH,9.8000,7.0000,4
3,0.00001 ETH,10.2000,7.0000,7
3,0.00001 ETH,10.6000,7.0000,7
3,0.00001 ETH,11.0000,7.0000,0
3,0.00001 ETH,11.4000,7.0000,0
3,0.00001 ETH,11.8000,7.0000,0
3,0.00001 ETH,0.2000,7.4000,0
3,0.00001 ETH,0.6000,7.4000,0
3,0.00001 ETH,1.0000,7.4000,0
3,0.00001 ETH,1.4000,7.4000,0
3,0.00001 ETH,1.8000,7.4000,0
3,0.00001 ETH,2.2000,7.4000,0
3,0.00001 ETH,2.6000,7.4000,0
3,0.00001 ETH,3.0000,7.4000,0
3,0.00001 ETH,3.4000,7.4000,0
3,0.00001 ETH,3.8000,7.4000,0
3,0.00001 ETH,4.2000,7.4000,0
3,0.00001 ETH,4.6000,7.4000,0
3,0.00001 ETH,5.0000,7.4000,0
3,0.00001 ETH,5.4000,7.4000,0
3,0.00001 ETH,5.8000,7.4000,0
3,0.00001 ETH,6.2000,7.4000,0
3,0.00001 ETH,6.6000,7.4000,0
3,0.00001 ETH,7.0000,7.4000,0
3,0.00001 ETH,7.4000,7.4000,0
3,0.00001 ETH,7.8000,7.4000,0
3,0.00001 ETH,8.2000,7.4000,0
3,0.00001 ETH,8.6000,7.4000,0
3,0.00001 ETH,9.0000,7.4000,0
3,0.00001 ETH,9.4000,7.4000,0
3,0.00001 ETH,9.8000,7.4000,0
3,0.00001 ETH,10.2000,7.4000,2
3,0.00001 ETH,10.6000,7.4000,2
3,0.00001 ETH,11.0000,7.4000,0
3,0.00001 ETH,11.4000,7.4000,0
3,0.00001 ETH,11.8000,7.4000,0
3,0.00001 ETH,0.2000,7.8000,0
3,0.00001 ETH,0.6000,7.8000,0
3,0.00001 ETH,1.0000,7.8000,0
3,0.00001 ETH,1.4000,7.8000,0
3,0.00001 ETH,1.8000,7.8000,0
3,0.00001 ETH,2.2000,7.8000,0
3,0.00001 ETH,2.6000,7.8000,0
3,0.00001 ETH,3.0000,7.8000,0
3,0.00001 ETH,3.4000,7.8000,0
3,0.00001 ETH,3.8000,7.8000,0
3,0.00001 ETH,4.2000,7.8000,0
3,0.00001 ETH,4.6000,7.8000,0
3,0.00001 ETH,5.0000,7.8000,0
3,0.00001 ETH,5.4000,7.8000,0
3,0.00001 ETH,5.8000,7.8000,0
3,0.00001 ETH,6.2000,7.8000,0
3,0.00001 ETH,6.6000,7.8000,0
3,0.00001 ETH,7.0000,7.8000,0
3,0.00001 ETH,7.4000,7.8000,0
3,0.00001 ETH,7.8000,7.8000,0
3,0.00001 ETH,8.2000,7.8000,0
3,0.00001 ETH,8.6000,7.8000,0
3,0.00001 ETH,9.0000,7.8000,0
3,0.00001 ETH,9.4000,7.8000,0
3,0.00001 ETH,9.8000,7.8000,0
3,0.00001 ETH,10.2000,7.8000,0
3,0.00001 ETH,10.6000,7.8000,1
3,0.00001 ETH,11.0000,7.8000,0
3,0.00001 ETH,11.4000,7.8000,0
3,0.00001 ETH,11.8000,7.8000,0
3,0.00001 ETH,0.2000,8.2000,0
3,0.00001 ETH,0.6000,8.2000,0
3,0.00001 ETH,1.0000,8.2000,0
3,0.00001 ETH,1.4000,8.2000,0
3,0.00001 ETH,1.8000,8.2000,0
3,0.00001 ETH,2.2000,8.2000,0
3,0.00001 ETH,2.6000,8.2000,0
3,0.00001 ETH,3.0000,8.2000,0
3,0.00001 ETH,3.4000,8.2000,0
3,0.00001 ETH,3.8000,8.2000,0
3,0.00001 ETH,4.2000,8.2000,0
3,0.00001 ETH,4.6000,8.2000,0
3,0.00001 ETH,5.0000,8.2000,0
3,0.00001 ETH,5.4000,8.2000,0
3,0.00001 ETH,5.8000,8.2000,0
3,0.00001 ETH,6.2000,8.2000,0
3,0.00001 ETH,6.6000,8.2000,0
3,0.00001 ETH,7.0000,8.2000,0
3,0.00001 ETH,7.4000,8.2000,0
3,0.00001 ETH,7.8000,8.2000,0
3,0.00001 ETH,8.2000,8.2000,0
3,0.00001 ETH,8.6000,8.2000,0
3,0.00001 ETH,9.0000,8.2000,0
3,0.00001 ETH,9.4000,8.2000,0
3,0.00001 ETH,9.8000,8.2000,0
3,0.00001 ETH,10.2000,8.2000,0
3,0.00001 ETH,10.6000,8.2000,4
3,0.00001 ETH,11.0000,8.2000,0
3,0.00001 ETH,11.4000,8.2000,0
3,0.00001 ETH,11.8000,8.2000,0
3,0.00001 ETH,0.2000,8.6000,0
3,0.00001 ETH,0.6000,8.6000,0
3,0.00001 ETH,1.0000,8.6000,0
3,0.00001 ETH,1.4000,8.6000,0
3,0.00001 ETH,1.8000,8.6000,0
3,0.00001 ETH,2.2000,8.6000,0
3,0.00001 ETH,2.6000,8.6000,0
3,0.00001 ETH,3.0000,8.6000,0
3,0.00001 ETH,3.4000,8.6000,0
3,0.00001 ETH,3.8000,8.6000,0
3,0.00001 ETH,4.2000,8.6000,0
3,0.00001 ETH,4.6000,8.6000,0
3,0.00001 ETH,5.0000,8.6000,0
3,0.00001 ETH,5.4000,8.6000,0
3,0.00001 ETH,5.8000,8.6000,0
3,0.00001 ETH,6.2000,8.6000,0
3,0.00001 ETH,6.6000,8.6000,0
3,0.00001 ETH,7.0000,8.6000,0
3,0.00001 ETH,7.4000,8.6000,0
3,0.00001 ETH,7.8000,8.6000,0
3,0.00001 ETH,8.2000,8.6000,0
3,0.00001 ETH,8.6000,8.6000,0
3,0.00001 ETH,9.0000,8.6000,0
3,0.00001 ETH,9.4000,8.6000,0
3,0.00001 ETH,9.8000,8.6000,0
3,0.00001 ETH,10.2000,8.6000,0
3,0.00001 ETH,10.6000,8.6000,0
3,0.00001 ETH,11.0000,8.6000,0
3,0.00001 ETH,11.4000,8.6000,0
3,0.00001 ETH,11.8000,8.6000,0
3,0.00001 ETH,0.2000,9.0000,0
3,0.00001 ETH,0.6000,9.0000,0
3,0.00001 ETH,1.0000,9.0000,0
3,0.00001 ETH,1.4000,9.0000,0
3,0.00001 ETH,1.8000,9.0000,0
3,0.00001 ETH,2.2000,9.0000,0
3,0.00001 ETH,2.6000,9.0000,0
3,0.00001 ETH,3.0000,9.0000,0
3,0.00001 ETH,3.4000,9.0000,0
3,0.00001 ETH,3.8000,9.0000,0
3,0.00001 ETH,4.2000,9.0000,0
3,0.00001 ETH,4.6000,9.0000,0
3,0.00001 ETH,5.0000,9.0000,0
3,0.00001 ETH,5.4000,9.0000,0
3,0.00001 ETH,5.8000,9.0000,0
3,0.00001 ETH,6.2000,9.0000,0
3,0.00001 ETH,6.6000,9.0000,0
3,0.00001 ETH,7.0000,9.0000,0
3,0.00001 ETH,7.4000,9.0000,0
3,0.00001 ETH,7.8000,9.0000,0
3,0.00001 ETH,8.2000,9.0000,0
3,0.00001 ETH,8.6000,9.0000,0
3,0.00001 ETH,9.0000,9.0000,0
3,0.00001 ETH,9.4000,9.0000,0
3,0.00001 ETH,9.8000,9.0000,0
3,0.00001 ETH,10.2000,9.0000,0
3,0.00001 ETH,10.6000,9.0000,0
3,0.00001 ETH,11.0000,9.0000,0
3,0.00001 ETH,11.4000,9.0000,0
3,0.00001 ETH,11.8000,9.0000,0
3,0.00001 ETH,0.2000,9.4000,0
3,0.00001 ETH,0.6000,9.4000,0
3,0.00001 ETH,1.0000,9.4000,0
3,0.00001 ETH,1.4000,9.4000,0
3,0.00001 ETH,1.8000,9.4000,0
3,0.00001 ETH,2.2000,9.4000,0
3,0.00001 ETH,2.6000,9.4000,0
3,0.00001 ETH,3.0000,9.4000,0
3,0.00001 ETH,3.4000,9.4000,0
3,0.00001 ETH,3.8000,9.4000,0
3,0.00001 ETH,4.2000,9.4000,0
3,0.00001 ETH,4.6000,9.4000,0
3,0.00001 ETH,5.0000,9.4000,0
3,0.00001 ETH,5.4000,9.4000,0
3,0.00001 ETH,5.8000,9.4000,0
3,0.00001 ETH,6.2000,9.4000,0
3,0.00001 ETH,6.6000,9.4000,0
3,0.00001 ETH,7.0000,9.4000,0
3,0.00001 ETH,7.4000,9.4000,0
3,0.00001 ETH,7.8000,9.4000,0
3,0.00001 ETH,8.2000,9.4000,0
3,0.00001 ETH,8.6000,9.4000,0
3,0.00001 ETH,9.0000,9.4000,0
3,0.00001 ETH,9.4000,9.4000,0
3,0.00001 ETH,9.8000,9.4000,0
3,0.00001 ETH,10.2000,9.4000,0
3,0.00001 ETH,10.6000,9.4000,0
3,0.00001 ETH,11.0000,9.4000,0
3,0.00001 ETH,11.4000,9.4000,0
3,0.00001 ETH,11.8000,9.4000,0
3,0.00001 ETH,0.2000,9.8000,0
3,0.00001 ETH,0.6000,9.8000,0
3,0.00001 ETH,1.0000,9.8000,0
3,0.00001 ETH,1.4000,9.8000,0
3,0.00001 ETH,1.8000,9.8000,0
3,0.00001 ETH,2.2000,9.8000,0
3,0.00001 ETH,2.6000,9.8000,0
3,0.00001 ETH,3.0000,9.8000,0
3,0.00001 ETH,3.4000,9.8000,0
3,0.00001 ETH,3.8000,9.8000,0
3,0.00001 ETH,4.2000,9.8000,0
3,0.00001 ETH,4.6000,9.8000,0
3,0.00001 ETH,5.0000,9.8000,0
3,0.00001 ETH,5.4000,9.8000,0
3,0.00001 ETH,5.8000,9.8000,0
3,0.00001 ETH,6.2000,9.8000,0
3,0.00001 ETH,6.6000,9.8000,0
3,0.00001 ETH,7.0000,9.8000,0
3,0.00001 ETH,7.4000,9.8000,0
3,0.00001 ETH,7.8000,9.8000,0
3,0.00001 ETH,8.2000,9.8000,0
3,0.00001 ETH,8.6000,9.8000,0
3,0.00001 ETH,9.0000,9.8000,0
3,0.00001 ETH,9.4000,9.8000,0
3,0.00001 ETH,9.8000,9.8000,0
3,0.00001 ETH,10.2000,9.8000,0
3,0.00001 ETH,10.6000,9.8000,0
3,0.00001 ETH,11.0000,9.8000,0
3,0.00001 ETH,11.4000,9.8000,0
3,0.00001 ETH,11.8000,9.8000,0
3,0.00001 ETH,0.2000,10.2000,0
3,0.00001 ETH,0.6000,10.2000,0
3,0.00001 ETH,1.0000,10.2000,0
3,0.00001 ETH,1.4000,10.2000,0
3,0.00001 ETH,1.8000,10.2000,0
3,0.00001 ETH,2.2000,10.2000,0
3,0.00001 ETH,2.6000,10.2000,0
3,0.00001 ETH,3.0000,10.2000,0
3,0.00001 ETH,3.4000,10.2000,0
3,0.00001 ETH,3.8000,10.2000,0
3,0.00001 ETH,4.2000,10.2000,0
3,0.00001 ETH,4.6000,10.2000,0
3,0.00001 ETH,5.0000,10.2000,0
3,0.00001 ETH,5.4000,10.2000,0
3,0.00001 ETH,5.8000,10.2000,0
3,0.00001 ETH,6.2000,10.2000,0
3,0.00001 ETH,6.6000,10.2000,0
3,0.00001 ETH,7.0000,10.2000,0
3,0.00001 ETH,7.4000,10.2000,0
3,0.00001 ETH,7.8000,10.2000,0
3,0.00001 ETH,8.2000,10.2000,0
3,0.00001 ETH,8.6000,10.2000,0
3,0.00001 ETH,9.0000,10.2000,0
3,0.00001 ETH,9.4000,10.2000,0
3,0.00001 ETH,9.8000,10.2000,0
3,0.00001 ETH,10.2000,10.2000,0
3,0.00001 ETH,10.6000,10.2000,0
3,0.00001 ETH,11.0000,10.2000,0
3,0.00001 ETH,11.4000,10.2000,0
3,0.00001 ETH,11.8000,10.2000,0
3,0.00001 ETH,0.2000,10.6000,0
3,0.00001 ETH,0.6000,10.6000,0
3,0.00001 ETH,1.0000,10.6000,0
3,0.00001 ETH,1.4000,10.6000,0
3,0.00001 ETH,1.8000,10.6000,0
3,0.00001 ETH,2.2000,10.6000,0
3,0.00001 ETH,2.6000,10.6000,0
3,0.00001 ETH,3.0000,10.6000,0
3,0.00001 ETH,3.4000,10.6000,0
3,0.00001 ETH,3.8000,10.6000,0
3,0.00001 ETH,4.2000,10.6000,0
3,0.00001 ETH,4.6000,10.6000,0
3,0.00001 ETH,5.0000,10.6000,0
3,0.00001 ETH,5.4000,10.6000,0
3,0.00001 ETH,5.8000,10.6000,0
3,0.00001 ETH,6.2000,10.6000,0
3,0.00001 ETH,6.6000,10.6000,0
3,0.00001 ETH,7.0000,10.6000,0
3,0.00001 ETH,7.4000,10.6000,0
3,0.00001 ETH,7.8000,10.6000,0
3,0.00001 ETH,8.2000,10.6000,0
3,0.00001 ETH,8.6000,10.6000,0
3,0.00001 ETH,9.0000,10.6000,0
3,0.00001 ETH,9.4000,10.6000,0
3,0.00001 ETH,9.8000,10.6000,0
3,0.00001 ETH,10.2000,10.6000,0
3,0.00001 ETH,10.6000,10.6000,0
3,0.00001 ETH,11.0000,10.6000,0
3,0.00001 ETH,11.4000,10.6000,0
3,0.00001 ETH,11.8000,10.6000,0
3,0.00001 ETH,0.2000,11.0000,0
3,0.00001 ETH,0.6000,11.0000,0
3,0.00001 ETH,1.0000,11.0000,0
3,0.00001 ETH,1.4000,11.0000,0
3,0.00001 ETH,1.8000,11.0000,0
3,0.00001 ETH,2.2000,11.0000,0
3,0.00001 ETH,2.6000,11.0000,0
3,0.00001 ETH,3.0000,11.0000,0
3,0.00001 ETH,3.4000,11.0000,0
3,0.00001 ETH,3.8000,11.0000,0
3,0.00001 ETH,4.2000,11.0000,0
3,0.00001 ETH,4.6000,11.0000,0
3,0.00001 ETH,5.0000,11.0000,0
3,0.00001 ETH,5.4000,11.0000,0
3,0.00001 ETH,5.8000,11.0000,0
3,0.00001 ETH,6.2000,11.0000,0
3,0.00001 ETH,6.6000,11.0000,0
3,0.00001 ETH,7.0000,11.0000,0
3,0.00001 ETH,7.4000,11.0000,0
3,0.00001 ETH,7.8000,11.0000,0
3,0.00001 ETH,8.2000,11.0000,0
3,0.00001 ETH,8.6000,11.0000,0
3,0.00001 ETH,9.0000,11.0000,0
3,0.00001 ETH,9.4000,11.0000,0
3,0.00001 ETH,9.8000,11.0000,0
3,0.00001 ETH,10.2000,11.0000,0
3,0.00001 ETH,10.6000,11.0000,0
3,0.00001 ETH,11.0000,11.0000,0
3,0.00001 ETH,11.4000,11.0000,0
3,0.00001 ETH,11.8000,11.0000,0
3,0.00001 ETH,0.2000,11.4000,0
3,0.00001 ETH,0.6000,11.4000,0
3,0.00001 ETH,1.0000,11.4000,0
3,0.00001 ETH,1.4000,11.4000,0
3,0.00001 ETH,1.8000,11.4000,0
3,0.00001 ETH,2.2000,11.4000,0
3,0.00001 ETH,2.6000,11.4000,0
3,0.00001 ETH,3.0000,11.4000,0
3,0.00001 ETH,3.4000,11.4000,0
3,0.00001 ETH,3.8000,11.4000,0
3,0.00001 ETH,4.2000,11.4000,0
3,0.00001 ETH,4.6000,11.4000,0
3,0.00001 ETH,5.0000,11.4000,0
3,0.00001 ETH,5.4000,11.4000,0
3,0.00001 ETH,5.8000,11.4000,0
3,0.00001 ETH,6.2000,11.4000,0
3,0.00001 ETH,6.6000,11.4000,0
3,0.00001 ETH,7.0000,11.4000,0
3,0.00001 ETH,7.4000,11.4000,0
3,0.00001 ETH,7.8000,11.4000,0
3,0.00001 ETH,8.2000,11.4000,0
3,0.00001 ETH,8.6000,11.4000,0
3,0.00001 ETH,9.0000,11.4000,0
3,0.00001 ETH,9.4000,11.4000,0
3,0.00001 ETH,9.8000,11.4000,0
3,0.00001 ETH,10.2000,11.4000,0
3,0.00001 ETH,10.6000,11.4000,0
3,0.00001 ETH,11.0000,11.4000,0
3,0.00001 ETH,11.4000,11.4000,0
3,0.00001 ETH,11.8000,11.4000,0
3,0.00001 ETH,0.2000,11.8000,0
3,0.00001 ETH,0.6000,11.8000,0
3,0.00001 ETH,1.0000,11.8000,0
3,0.00001 ETH,1.4000,11.8000,0
3,0.00001 ETH,1.8000,11.8000,0
3,0.00001 ETH,2.2000,11.8000,0
3,0.00001 ETH,2.6000,11.8000,0
3,0.00001 ETH,3.0000,11.8000,0
3,0.00001 ETH,3.4000,11.8000,0
3,0.00001 ETH,3.8000,11.8000,0
3,0.00001 ETH,4.2000,11.8000,0
3,0.00001 ETH,4.6000,11.8000,0
3,0.00001 ETH,5.0000,11.8000,0
3,0.00001 ETH,5.4000,11.8000,0
3,0.00001 ETH,5.8000,11.8000,0
3,0.00001 ETH,6.2000,11.8000,0
3,0.00001 ETH,6.6000,11.8000,0
3,0.00001 ETH,7.0000,11.8000,0
3,0.00001 ETH,7.4000,11.8000,0
3,0.00001 ETH,7.8000,11.8000,0
3,0.00001 ETH,8.2000,11.8000,0
3,0.00001 ETH,8.6000,11.8000,0
3,0.00001 ETH,9.0000,11.8000,0
3,0.00001 ETH,9.4000,11.8000,0
3,0.00001 ETH,9.8000,11.8000,0
3,0.00001 ETH,10.2000,11.8000,0
3,0.00001 ETH,10.6000,11.8000,0
3,0.00001 ETH,11.0000,11.8000,0
3,0.00001 ETH,11.4000,11.8000,0
3,0.00001 ETH,11.8000,11.8000,0


==> figure_ch5_wD_grid_1tok_full.csv <==
window,bucket,value
3 d,0.01,197.0000
3 d,0.001,236.0000
3 d,0.0001,252.0000
3 d,0.00001,283.0000
7 d,0.01,87.0000
7 d,0.001,113.0000
7 d,0.0001,149.0000
7 d,0.00001,170.0000
30 d,0.01,21.0000
30 d,0.001,52.0000
30 d,0.0001,51.0000
30 d,0.00001,60.0000
180 d,0.01,11.0000
180 d,0.001,nan
180 d,0.0001,nan
180 d,0.00001,nan
all-time,0.01,1.0000
all-time,0.001,2.0000
all-time,0.0001,1.0000
all-time,0.00001,nan

